Data-driven solutions of ill-posed inverse problems arising from doping reconstruction in semiconductors

The non-destructive estimation of doping concentrations in semiconductor devices is of paramount importance for many applications ranging from crystal growth, the recent redefinition of the 1kg to defect, and inhomogeneity detection. A number of technologies (such as LBIC, EBIC and LPS) have been developed which allow the detection of doping variations via photovoltaic effects. The idea is to illuminate the sample at several positions and detect the resulting voltage drop or current at the contacts. We model a general class of such photovoltaic technologies by ill-posed global and local inverse problems based on a drift-diffusion system that describes charge transport in a self-consistent electrical field. The doping profile is included as a parametric field. To numerically solve a physically relevant local inverse problem, we present three different data-driven approaches, based on least squares, multilayer perceptrons, and residual neural networks. Our data-driven methods reconstruct the doping profile for a given spatially varying voltage signal induced by a laser scan along the sample's surface. The methods are trained on synthetic data sets (pairs of discrete doping profiles and corresponding photovoltage signals at different illumination positions) which are generated by efficient physics-preserving finite volume solutions of the forward problem. While the linear least square method yields an average absolute $\ell^\infty$ error around $10\%$, the nonlinear networks roughly halve this error to $5\%$, respectively. Finally, we optimize the relevant hyperparameters and test the robustness of our approach with respect to noise.

==> data/clean_and_noisy_datasets_svd.dat <==
   clean-c-singular-values    clean-u-singular-values     noisy-c-singular-values    noisy-u-singular-values
2970.734130859375            2280.075927734375         7113.77685546875             5809.03466796875
2363.611328125               2269.94189453125          6581.86962890625             5762.6884765625
1952.5052490234375           2155.26123046875          4894.552734375               5449.41650390625
1625.2012939453125           2103.921630859375         4475.16943359375             5396.521484375
1405.33740234375             1944.2061767578125        3738.544189453125            4899.5458984375
1234.46240234375             1798.8494873046875        3359.875244140625            4766.9150390625
1122.25732421875             1680.1160888671875        2981.077392578125            4274.64794921875
1038.922119140625            1543.291259765625         2756.77734375                3830.32275390625
 993.9874267578125           1348.06640625             2516.231689453125            3174.8232421875
 941.4771728515625           1088.37158203125          2322.411865234375            2816.256591796875
 871.605712890625             780.7032470703125        2178.572998046875            2444.3720703125
 842.81988525390625           557.22760009765625       2063.083984375               2107.7421875
 807.68621826171875           446.9813232421875        1943.083251953125            1631.99169921875
 773.615966796875             350.386138916015625      1834.1336669921875           1277.8492431640625
 735.2850341796875            229.69085693359375       1723.145751953125             940.5775146484375
 719.6580810546875            191.199310302734375      1617.7322998046875            694.80181884765625
 692.27459716796875            97.9831771850585938     1516.043701171875             488.303497314453125
 663.84002685546875            88.1865234375           1480.0552978515625            344.879669189453125
 647.5185546875                54.2597503662109375     1355.2584228515625            242.437332153320312
 626.16650390625               37.6543769836425781     1314.5205078125               162.050338745117188
 599.9493408203125             23.0013599395751953     1244.9005126953125            106.897254943847656
 559.44012451171875            22.2947463989257812     1176.2620849609375             71.6436614990234375
 520.01019287109375            10.1385078430175781     1147.0618896484375             46.0261001586914062
 485.50067138671875             7.23329639434814453    1080.8446044921875             28.7912750244140625
 468.116363525390625            4.02717208862304688    1049.051513671875              17.98101806640625
 412.876708984375               3.11037898063659668    1016.26849365234375            11.2042083740234375
 397.674468994140625            1.52768158912658691     925.97772216796875             6.50584650039672852
 330.26544189453125             1.09112823009490967     923.82037353515625             3.89660310745239258
 274.77056884765625             0.478869378566741943    885.6383056640625              2.24566411972045898
  18.9541072845458984           0.294808149337768555    801.644287109375               1.24889147281646729
   2.08632230758666992          0.289709866046905518    796.54718017578125             0.67512047290802002
   0.294630438089370728         0.245444446802139282    782.67510986328125             0.516806960105895996
   0.00290802866220474243       0.23112882673740387     725.66229248046875             0.423743724822998047
   0.000809292658232152462      0.226196318864822388    705.51837158203125             0.420625567436218262
   0.00052163098007440567       0.218813970685005188    688.58843994140625             0.410047650337219238
   0.000485773925902321935      0.203752845525741577    656.12371826171875             0.406728744506835938
   0.000484321877593174577      0.201439321041107178    609.74658203125                0.406469345092773438
   0.000453790766187012196      0.195730626583099365    586.7247314453125              0.389907628297805786
   0.000403798650950193405      0.177930086851119995    579.3583984375                 0.386447042226791382
   0.000392940448364242911      0.167105600237846375    551.77862548828125             0.371760427951812744
   0.000376350304577499628      0.150923550128936768    506.224273681640625            0.365332454442977905
   0.000366125517757609487      0.145784348249435425    468.073760986328125            0.35324665904045105
   0.00035660629509948194       0.143742188811302185    461.435882568359375            0.345568627119064331
   0.000349868176272138953      0.141731873154640198    451.2161865234375              0.336890101432800293
   0.00033416674705222249       0.131295338273048401    424.236419677734375            0.329056411981582642
   0.000299419683869928122      0.127525359392166138    421.98516845703125             0.320090681314468384
   0.000292284035822376609      0.126128539443016052    409.39434814453125             0.314298123121261597
   0.000259913853369653225      0.125791475176811218    387.30352783203125             0.308256775140762329
   0.000238868262385949492      0.123589120805263519    362.64007568359375             0.30056995153427124
   0.00022768197231926024       0.117723502218723297    358.308868408203125            0.296574056148529053
   0.000207358782063238323      0.117394387722015381    350.01776123046875             0.295192629098892212
   0.000197206420125439763      0.113448448479175568    336.788360595703125            0.287682920694351196
   0.000195315151358954608      0.111413873732089996    333.925384521484375            0.282477617263793945
   0.000165366669534705579      0.108492210507392883    316.2447509765625              0.276733726263046265
   0.000138794930535368621      0.108144454658031464    301.208740234375               0.271479964256286621
   0.00013144862896297127       0.107475295662879944    299.1964111328125              0.268795102834701538
   0.000117737174150533974      0.106308385729789734    298.1275634765625              0.266337722539901733
   0.000115661918243858963      0.104920633137226105    292.211090087890625            0.261564195156097412
   0.000115661918243858963      0.104258336126804352    282.625823974609375            0.25425836443901062
   0.000115661918243858963      0.101777791976928711    266.0501708984375              0.252791613340377808
   0.000115661918243858963      0.100915469229221344    264.57110595703125             0.2503662109375
   0.000115661918243858963      0.099755898118019104    255.86993408203125             0.24523240327835083
   0.000115661918243858963      0.0993776321411132812   252.84783935546875             0.24065852165222168
   0.000115661918243858963      0.098523460328578949    242.566787719726562            0.236363574862480164
   0.000115661918243858963      0.09723643958568573     239.319625854492188            0.231962099671363831
   0.000115661918243858963      0.0948155894875526428   226.590667724609375            0.23147226870059967
   0.000115661918243858963      0.0943883731961250305   220.863037109375               0.22800000011920929
   0.000115661918243858963      0.0928600579500198364   214.94873046875                0.223767846822738647
   0.000115661918243858963      0.0925422832369804382   207.959320068359375            0.219259455800056458
   0.000115661918243858963      0.0915998518466949463   198.80023193359375             0.21829831600189209
   0.000115661918243858963      0.0900013595819473267   188.876754760742188            0.215586856007575989
   0.000115661918243858963      0.0891686305403709412   181.64208984375                0.212550222873687744
   0.000115661918243858963      0.0883323401212692261   179.090591430664062            0.211190328001976013
   0.000115661918243858963      0.0879764482378959656   167.139617919921875            0.209048986434936523
   0.000115661918243858963      0.0873625874519348145   152.926589965820312            0.208580419421195984
   0.000115661918243858963      0.0847365483641624451   151.093536376953125            0.205461785197257996
   0.000115661918243858963      0.0845265313982963562   141.62353515625                0.202021270990371704
   0.000115661918243858963      0.0840653330087661743   139.177581787109375            0.201839014887809753
   0.000115661918243858963      0.0839968472719192505   130.65142822265625             0.198496341705322266
   0.000115661918243858963      0.0833296477794647217   118.561347961425781            0.195780068635940552
   0.000115661918243858963      0.0833050161600112915    99.32794189453125             0.193841099739074707
   0.000115661918243858963      0.0816438272595405579    91.3981399536132812           0.193601548671722412
   0.000115661918243858963      0.0816134735941886902    81.516876220703125            0.192910268902778625
   0.000115661918243858963      0.080379582941532135     64.8494644165039062           0.189665764570236206
   0.000115661918243858963      0.0796880051493644714    54.7573318481445312           0.187776580452919006
   0.000115661918243858963      0.0790508687496185303    45.6107559204101562           0.186800077557563782
   0.000115661918243858963      0.0788502022624015808    36.2482795715332031           0.186282068490982056
   0.000115661918243858963      0.0781649798154830933    31.3532886505126953           0.186115413904190063
   0.000115661918243858963      0.0764169469475746155    23.6422100067138672           0.181638866662979126
   0.000115661918243858963      0.075863279402256012     18.6807937622070312           0.180457085371017456
   0.000115661918243858963      0.0746515765786170959    16.6379890441894531           0.179450899362564087
   0.000115661918243858963      0.0746192261576652527    16.104705810546875            0.177555739879608154
   0.000115661918243858963      0.0740301012992858887    13.6602077484130859           0.177489981055259705
   0.000115661918243858963      0.0738824456930160522    12.0586118698120117           0.175473988056182861
   0.000115661918243858963      0.0727986171841621399    11.0406990051269531           0.174737751483917236
   0.000115661918243858963      0.0721261650323867798    10.0757017135620117           0.174409404397010803
   0.000115661918243858963      0.0721171200275421143     9.55693817138671875          0.173929139971733093
   0.000115661918243858963      0.0718775540590286255     9.17323780059814453          0.17390875518321991
   0.000115661918243858963      0.0703221932053565979     8.69000720977783203          0.172789305448532104
   0.000115661918243858963      0.0700922757387161255     8.06358146667480469          0.172692254185676575
   0.000115661918243858963      0.0698937773704528809     7.68541860580444336          0.171412497758865356
   0.000115661918243858963      0.069327235221862793      7.41323041915893555          0.169860020279884338
   0.000115661918243858963      0.0689576715230941772     7.11750364303588867          0.169405236840248108
   0.000115661918243858963      0.0687451064586639404     6.85448265075683594          0.16794373095035553
   0.000115661918243858963      0.0686782374978065491     6.63027048110961914          0.165694847702980042
   0.000115661918243858963      0.0664296150207519531     6.21537113189697266          0.165053322911262512
   0.000115661918243858963      0.0661373808979988098     6.07595300674438477          0.164685279130935669
   0.000115661918243858963      0.0657610297203063965     5.85770797729492188          0.163920402526855469
   0.000115661918243858963      0.0654840096831321716     5.70801734924316406          0.163917794823646545
   0.000115661918243858963      0.0650552734732627869     5.45197105407714844          0.162984997034072876
   0.000115661918243858963      0.0648042336106300354     5.34989070892333984          0.162110760807991028
   0.000115661918243858963      0.0646038353443145752     5.01750850677490234          0.161662787199020386
   0.000115661918243858963      0.064462028443813324      4.94407224655151367          0.16109602153301239
   0.000115661918243858963      0.0642819926142692566     4.72446584701538086          0.160152420401573181
   0.000115661918243858963      0.0634002611041069031     4.55664825439453125          0.159498453140258789
   0.000115661918243858963      0.0633715763688087463     4.36679744720458984          0.159170955419540405
   0.000115661918243858963      0.0632565915584564209     4.16900157928466797          0.158807367086410522
   0.000115661918243858963      0.0629633143544197083     4.00493288040161133          0.158277258276939392
   0.000115661918243858963      0.0626251772046089172     3.88564300537109375          0.156616047024726868
   0.000115661918243858963      0.0625357478857040405     3.72417783737182617          0.156590163707733154
   0.000115661918243858963      0.0621956512331962585     3.56622958183288574          0.155626595020294189
   0.000115661918243858963      0.0619300901889801025     3.4802696704864502           0.154828950762748718
   0.000115661918243858963      0.0614978410303592682     3.2378842830657959           0.154238536953926086
   0.000115661918243858963      0.0613045431673526764     3.12398362159729004          0.15344575047492981
   0.000115661918243858963      0.0606559999287128448     2.98244619369506836          0.153326645493507385
   0.000115661918243858963      0.060493815690279007      2.79754352569580078          0.15291440486907959
   0.000115661918243858963      0.0601706020534038544     2.67174410820007324          0.151905357837677002
   0.000115661918243858963      0.060037616640329361      2.56163263320922852          0.151557609438896179
   0.000115661918243858963      0.0596871860325336456     2.4543602466583252           0.151287361979484558
   0.000115661918243858963      0.0594815313816070557     2.28255844116210938          0.150377780199050903
   0.000115661918243858963      0.0591435842216014862     2.24596214294433594          0.15002906322479248
   0.000115661918243858963      0.0588657930493354797     2.10502743721008301          0.149963930249214172
   0.000115661918243858963      0.0587867312133312225     2.04166817665100098          0.148757502436637878
   0.000115661918243858963      0.0587576106190681458     1.97107100486755371          0.147809863090515137
   0.000115661918243858963      0.0580062493681907654     1.86076521873474121          0.147664263844490051
   0.000115661918243858963      0.0578291378915309906     1.83521640300750732          0.146676614880561829
   0.000115661918243858963      0.0577308759093284607     1.73061716556549072          0.146205142140388489
   0.000115661918243858963      0.0571617931127548218     1.69018411636352539          0.145700082182884216
   0.000115661918243858963      0.0570268109440803528     1.5940934419631958           0.145568192005157471
   0.000115661918243858963      0.0566342845559120178     1.51759672164916992          0.145403504371643066
   0.000115661918243858963      0.0561732016503810883     1.49453985691070557          0.14519113302230835
   0.000115661918243858963      0.0560949891805648804     1.45171439647674561          0.144273906946182251
   0.000115661918243858963      0.0558267533779144287     1.4204791784286499           0.143783897161483765
   0.000115661918243858963      0.055633939802646637      1.34565210342407227          0.143010586500167847
   0.000115661918243858963      0.0552592016756534576     1.29318404197692871          0.142666056752204895
   0.000115661918243858963      0.0551719330251216888     1.25885534286499023          0.141922533512115479
   0.000115661918243858963      0.0548675991594791412     1.23192071914672852          0.141898155212402344
   0.000115661918243858963      0.054668910801410675      1.1826171875                 0.141801103949546814
   0.000115661918243858963      0.0544089749455451965     1.16745460033416748          0.141415506601333618
   0.000115661918243858963      0.0543334931135177612     1.13099801540374756          0.140418946743011475
   0.000115661918243858963      0.0542596131563186646     1.11245071887969971          0.140180334448814392
   0.000115661918243858963      0.053884655237197876      1.07298386096954346          0.139709144830703735
   0.000115661918243858963      0.0536301583051681519     1.04785013198852539          0.139372855424880981
   0.000115661918243858963      0.0534604042768478394     1.03800570964813232          0.139117345213890076
   0.000115661918243858963      0.0534188933670520782     1.01400446891784668          0.139055579900741577
   0.000115661918243858963      0.0532471984624862671     0.991349101066589355         0.138454079627990723
   0.000115661918243858963      0.0528957098722457886     0.966567337512969971         0.137971490621566772
   0.000115661918243858963      0.0528384558856487274     0.942223191261291504         0.137498572468757629
   0.000115661918243858963      0.0525907576084136963     0.923489272594451904         0.136903196573257446
   0.000115661918243858963      0.0524949431419372559     0.907242655754089355         0.136377930641174316
   0.000115661918243858963      0.0523941516876220703     0.898339509963989258         0.136305436491966248
   0.000115661918243858963      0.0521604977548122406     0.893934726715087891         0.136001914739608765
   0.000115661918243858963      0.0519679747521877289     0.863949894905090332         0.135807767510414124
   0.000115661918243858963      0.0517590977251529694     0.856434166431427002         0.13519228994846344
   0.000115661918243858963      0.0516472384333610535     0.853646278381347656         0.134942054748535156
   0.000115661918243858963      0.0513243004679679871     0.839703857898712158         0.134062156081199646
   0.000115661918243858963      0.0511594265699386597     0.82380223274230957          0.133945614099502563
   0.000115661918243858963      0.0509733036160469055     0.820153772830963135         0.133846193552017212
   0.000115661918243858963      0.0508524887263774872     0.800271868705749512         0.133449792861938477
   0.000115661918243858963      0.0507114790380001068     0.782933890819549561         0.132867664098739624
   0.000115661918243858963      0.0505056716501712799     0.775416791439056396         0.1323823481798172
   0.000115661918243858963      0.0501414090394973755     0.762663662433624268         0.131853178143501282
   0.000115661918243858963      0.0498998239636421204     0.754815340042114258         0.131528541445732117
   0.000115661918243858963      0.0498345270752906799     0.73815232515335083          0.131291031837463379
   0.000115661918243858963      0.0496842861175537109     0.719126582145690918         0.130884021520614624
   0.000115661918243858963      0.0496213212609291077     0.714243829250335693         0.130710244178771973
   0.000115661918243858963      0.0495428107678890228     0.707331359386444092         0.130580618977546692
   0.000115661918243858963      0.0492591261863708496     0.70121997594833374          0.129893630743026733
   0.000115661918243858963      0.0490518771111965179     0.688582777976989746         0.129675537347793579
   0.000115661918243858963      0.0488951951265335083     0.686528980731964111         0.129454642534255981
   0.000115661918243858963      0.0488646812736988068     0.667423605918884277         0.12909562885761261
   0.000115661918243858963      0.0488572977483272552     0.66242825984954834          0.128636762499809265
   0.000115661918243858963      0.0487410053610801697     0.644363522529602051         0.128523245453834534
   0.000115661918243858963      0.0486682243645191193     0.639308750629425049         0.128329664468765259
   0.000115661918243858963      0.0482801534235477448     0.628916680812835693         0.128164529800415039
   0.000115661918243858963      0.0482673086225986481     0.607906997203826904         0.127567529678344727
   0.000115661918243858963      0.048116292804479599      0.604241609573364258         0.12734319269657135
   0.000115661918243858963      0.0480080172419548035     0.602070391178131104         0.127297401428222656
   0.000115661918243858963      0.0479595884680747986     0.586323261260986328         0.126557350158691406
   0.000115661918243858963      0.0478495657444000244     0.575606107711791992         0.126058384776115417
   0.000115661918243858963      0.0477584525942802429     0.568740606307983398         0.125794515013694763
   0.000115661918243858963      0.0476922951638698578     0.566204607486724854         0.125616475939750671
   0.000115661918243858963      0.0474975891411304474     0.554100871086120605         0.12508411705493927
   0.000115661918243858963      0.0473523512482643127     0.546396970748901367         0.124666988849639893
   0.000115661918243858963      0.0472551546990871429     0.533158600330352783         0.124650970101356506
   0.000115661918243858963      0.0470720343291759491     0.52462160587310791          0.124423772096633911
   0.000115661918243858963      0.0468854345381259918     0.517754256725311279         0.124322041869163513
   0.000115661918243858963      0.0467244982719421387     0.505137205123901367         0.123845897614955902
   0.000115661918243858963      0.0466624870896339417     0.498472779989242554         0.123417697846889496
   0.000115661918243858963      0.0464462824165821075     0.494122952222824097         0.123338013887405396
   0.000115661918243858963      0.0464073605835437775     0.482525855302810669         0.123010270297527313
   0.000115661918243858963      0.0463948249816894531     0.465729683637619019         0.122866220772266388
   0.000115661918243858963      0.0462877601385116577     0.461144447326660156         0.122829295694828033
   0.000115661918243858963      0.0461343005299568176     0.456982254981994629         0.12274458259344101
   0.000115661918243858963      0.0460483655333518982     0.45225098729133606          0.122298188507556915
   0.000115661918243858963      0.0459214486181735992     0.446208477020263672         0.122198410332202911
   0.000115661918243858963      0.0457882694900035858     0.42835506796836853          0.122012287378311157
   0.000115661918243858963      0.04576844722032547       0.426085829734802246         0.121587574481964111
   0.000115661918243858963      0.0455682352185249329     0.420602381229400635         0.121230140328407288
   0.000115661918243858963      0.0455356724560260773     0.409226208925247192         0.121146492660045624
   0.000115661918243858963      0.0454135872423648834     0.402573198080062866         0.121032856404781342
   0.000115661918243858963      0.0453296378254890442     0.395945042371749878         0.120744787156581879
   0.000115661918243858963      0.0452800951898097992     0.387607097625732422         0.120673812925815582
   0.000115661918243858963      0.0451453812420368195     0.387044787406921387         0.120318830013275146
   0.000115661918243858963      0.0450303256511688232     0.379601776599884033         0.12016739696264267
   0.000115661918243858963      0.0450254715979099274     0.370451003313064575         0.120010688900947571
   0.000115661918243858963      0.0448110625147819519     0.363766372203826904         0.119794733822345734
   0.000115661918243858963      0.0446050278842449188     0.362185090780258179         0.119779728353023529
   0.000115661918243858963      0.0445308834314346313     0.35092201828956604          0.119457967579364777
   0.000115661918243858963      0.0445208735764026642     0.345853954553604126         0.119441837072372437
   0.000115661918243858963      0.0443466603755950928     0.339758217334747314         0.119089983403682709
   0.000115661918243858963      0.0443151295185089111     0.336608439683914185         0.119003698229789734
   0.000115661918243858963      0.0442634262144565582     0.330772042274475098         0.118899635970592499
   0.000115661918243858963      0.0441973879933357239     0.329177439212799072         0.118739880621433258
   0.000115661918243858963      0.0440770462155342102     0.324236601591110229         0.118568025529384613
   0.000115661918243858963      0.0439708903431892395     0.317287057638168335         0.118476085364818573
   0.000115661918243858963      0.0438834540545940399     0.311406195163726807         0.118187583982944489
   0.000115661918243858963      0.043815959244966507      0.302661120891571045         0.117931343615055084
   0.000115661918243858963      0.0436602011322975159     0.30095672607421875          0.117890745401382446
   0.000115661918243858963      0.0435414686799049377     0.296488434076309204         0.117819949984550476
   0.000115661918243858963      0.043397463858127594      0.290579259395599365         0.117478020489215851
   0.000115661918243858963      0.0433901622891426086     0.28702971339225769          0.117327436804771423
   0.000115661918243858963      0.0433173812925815582     0.283773869276046753         0.117240332067012787
   0.000115661918243858963      0.0432866103947162628     0.280128985643386841         0.117118149995803833
   0.000115661918243858963      0.0432386808097362518     0.276014745235443115         0.117013916373252869
   0.000115661918243858963      0.0429629087448120117     0.272993475198745728         0.116806395351886749
   0.000115661918243858963      0.0429540723562240601     0.266767323017120361         0.116770505905151367
   0.000115661918243858963      0.0428502820432186127     0.265521973371505737         0.116581462323665619
   0.000115661918243858963      0.0427445024251937866     0.261925458908081055         0.116265468299388885
   0.000115661918243858963      0.042684800922870636      0.259147316217422485         0.116090007126331329
   0.000115661918243858963      0.0426601171493530273     0.255741149187088013         0.116035915911197662
   0.000115661918243858963      0.0425777286291122437     0.252230793237686157         0.11598581075668335
   0.000115661918243858963      0.0425398387014865875     0.250893265008926392         0.115818329155445099
   0.000115661918243858963      0.0424909666180610657     0.246641963720321655         0.11576303094625473
   0.000115661918243858963      0.0423534102737903595     0.245193272829055786         0.115646213293075562
   0.000115661918243858963      0.0422677136957645416     0.238729491829872131         0.115562781691551208
   0.000115661918243858963      0.0421963632106781006     0.237704053521156311         0.115384481847286224
   0.000115661918243858963      0.0421285107731819153     0.234433263540267944         0.115166656672954559
   0.000115661918243858963      0.0420789383351802826     0.232983604073524475         0.115165218710899353
   0.000115661918243858963      0.0419534184038639069     0.225808203220367432         0.115086913108825684
   0.000115661918243858963      0.0418943427503108978     0.224992379546165466         0.11491423100233078
   0.000115661918243858963      0.0418555140495300293     0.222719088196754456         0.114750422537326813
   0.000115661918243858963      0.0417925380170345306     0.218115493655204773         0.11434539407491684
   0.000115661918243858963      0.0416480526328086853     0.217875272035598755         0.114269644021987915
   0.000115661918243858963      0.041504494845867157      0.215903177857398987         0.114198260009288788
   0.000115661918243858963      0.0414992645382881165     0.214675426483154297         0.114183016121387482
   0.000115661918243858963      0.0414755083620548248     0.20734269917011261          0.114129103720188141
   0.000115661918243858963      0.0413554534316062927     0.205805614590644836         0.114057749509811401
   0.000115661918243858963      0.0413071960210800171     0.204626932740211487         0.113750569522380829
   0.000115661918243858963      0.0412353537976741791     0.203887641429901123         0.11363355815410614
   0.000115661918243858963      0.0411536358296871185     0.199011459946632385         0.11340755969285965
   0.000115661918243858963      0.0410962924361228943     0.195666059851646423         0.113390244543552399
   0.000115661918243858963      0.0409485995769500732     0.193727150559425354         0.112983152270317078
   0.000115661918243858963      0.0409008301794528961     0.193301007151603699         0.112936697900295258
   0.000115661918243858963      0.0408666394650936127     0.18892650306224823          0.112638823688030243
   0.000115661918243858963      0.0408261977136135101     0.187849670648574829         0.112588711082935333
   0.000115661918243858963      0.0407943539321422577     0.18570391833782196          0.112381331622600555
   0.000115661918243858963      0.0407564528286457062     0.183354794979095459         0.11237875372171402
   0.000115661918243858963      0.0406832955777645111     0.181430995464324951         0.112140320241451263
   0.000115661918243858963      0.0406149178743362427     0.181267499923706055         0.111923396587371826
   0.000115661918243858963      0.0405035689473152161     0.177811875939369202         0.111808255314826965
   0.000115661918243858963      0.0403937399387359619     0.175286248326301575         0.11167222261428833
   0.000115661918243858963      0.0403341501951217651     0.174009472131729126         0.111371345818042755
   0.000115661918243858963      0.0402081459760665894     0.170552074909210205         0.111306421458721161
   0.000115661918243858963      0.0401976481080055237     0.168646872043609619         0.111246965825557709
   0.000115661918243858963      0.0401152931153774261     0.166327610611915588         0.111227922141551971
   0.000115661918243858963      0.0399895012378692627     0.1631975919008255           0.111033245921134949
   0.000115661918243858963      0.0399306043982505798     0.161540284752845764         0.110881954431533813
   0.000115661918243858963      0.0399097204208374023     0.160964518785476685         0.110741555690765381
   0.000115661918243858963      0.0398747622966766357     0.159743368625640869         0.110617943108081818
   0.000115661918243858963      0.0398412346839904785     0.153581723570823669         0.110569946467876434
   0.000115661918243858963      0.0397867336869239807     0.152260750532150269         0.110300779342651367
   0.000115661918243858963      0.0397219173610210419     0.152174010872840881         0.110059663653373718
   0.000115661918243858963      0.0397055931389331818     0.149726748466491699         0.109958410263061523
   0.000115661918243858963      0.0396677330136299133     0.147247150540351868         0.109753601253032684
   0.000115661918243858963      0.0396275520324707031     0.145042136311531067         0.109651125967502594
   0.000115661918243858963      0.0394575707614421844     0.143644675612449646         0.10937221348285675
   0.000115661918243858963      0.0394395329058170319     0.140950694680213928         0.109350338578224182
   0.000115661918243858963      0.0393517762422561646     0.138773068785667419         0.109193459153175354
   0.000115661918243858963      0.0393231883645057678     0.13811887800693512          0.109008550643920898
   0.000115661918243858963      0.0393026471138000488     0.135528817772865295         0.108745649456977844
   0.000115661918243858963      0.0392204821109771729     0.134136050939559937         0.108702853322029114
   0.000115661918243858963      0.0391188599169254303     0.132249057292938232         0.108617477118968964
   0.000115661918243858963      0.039087977260351181      0.130229100584983826         0.108577504754066467
   0.000115661918243858963      0.0390465743839740753     0.129297390580177307         0.108538262546062469
   0.000115661918243858963      0.039029926061630249      0.129121974110603333         0.108365200459957123
   0.000115661918243858963      0.0389523431658744812     0.128800809383392334         0.108147501945495605
   0.000115661918243858963      0.0388857275247573853     0.127610296010971069         0.108073301613330841
   0.000115661918243858963      0.0388472527265548706     0.123154625296592712         0.107955902814865112
   0.000115661918243858963      0.0387924797832965851     0.121631331741809845         0.107798352837562561
   0.000115661918243858963      0.0387309081852436066     0.121569432318210602         0.107767932116985321
   0.000115661918243858963      0.038717612624168396      0.119010157883167267         0.107595987617969513
   0.000115661918243858963      0.0386232472956180573     0.118949122726917267         0.107490792870521545
   0.000115661918243858963      0.0386058203876018524     0.11860492080450058          0.107108019292354584
   0.000115661918243858963      0.0385768860578536987     0.117375418543815613         0.107041791081428528
   0.000115661918243858963      0.0385219790041446686     0.115605898201465607         0.106624729931354523
   0.000115661918243858963      0.0384544394910335541     0.114599637687206268         0.106595277786254883
   0.000115661918243858963      0.0384121984243392944     0.112895257771015167         0.106515087187290192
   0.000115661918243858963      0.0383483655750751495     0.112773358821868896         0.106416761875152588
   0.000115661918243858963      0.0383319705724716187     0.109935067594051361         0.106253281235694885
   0.000115661918243858963      0.0382452011108398438     0.107643276453018188         0.106113225221633911
   0.000115661918243858963      0.0382012650370597839     0.10735127329826355          0.106009535491466522
   0.000115661918243858963      0.0381685793399810791     0.106443598866462708         0.105967506766319275
   0.000115661918243858963      0.0380567088723182678     0.10441724956035614          0.105904422700405121
   0.000115661918243858963      0.0380359664559364319     0.103747501969337463         0.105854615569114685
   0.000115661918243858963      0.0379539579153060913     0.10187482088804245          0.105769187211990356
   0.000115661918243858963      0.037952810525894165      0.101479604840278625         0.105736449360847473
   0.000115661918243858963      0.0378242731094360352     0.101462848484516144         0.105659499764442444
   0.000115661918243858963      0.0378061532974243164     0.100566089153289795         0.105404496192932129
   0.000115661918243858963      0.0377566926181316376     0.0991333723068237305        0.105331696569919586
   0.000115661918243858963      0.0377282947301864624     0.0986179113388061523        0.105139270424842834
   0.000115661918243858963      0.0376596450805664062     0.0971218794584274292        0.104984670877456665
   0.000115661918243858963      0.0375787802040576935     0.0970881357789039612        0.104900643229484558
   0.000115661918243858963      0.0375514626502990723     0.096747763454914093         0.104857541620731354
   0.000115661918243858963      0.0374721363186836243     0.0959085375070571899        0.104692637920379639
   0.000115661918243858963      0.0374400168657302856     0.0947772487998008728        0.104642659425735474
   0.000115661918243858963      0.0374104268848896027     0.0932625383138656616        0.104349732398986816
   0.000115661918243858963      0.0374003536999225616     0.0919373184442520142        0.104348942637443542
   0.000115661918243858963      0.0373901836574077606     0.0914775654673576355        0.104216538369655609
   0.000115661918243858963      0.0373343899846076965     0.0906363651156425476        0.104095421731472015
   0.000115661918243858963      0.0373047664761543274     0.0881575644016265869        0.103947177529335022
   0.000115661918243858963      0.037266906350851059      0.0879840552806854248        0.103931128978729248
   0.000115661918243858963      0.0372363179922103882     0.0877442881464958191        0.10379357635974884
   0.000115661918243858963      0.037216823548078537      0.0859032794833183289        0.103716880083084106
   0.000115661918243858963      0.0371404439210891724     0.0855726078152656555        0.10370481014251709
   0.000115661918243858963      0.0370813645422458649     0.0841499865055084229        0.103538841009140015
   0.000115661918243858963      0.0370444133877754211     0.0836977064609527588        0.103490844368934631
   0.000115661918243858963      0.0369981266558170319     0.0833839923143386841        0.103316523134708405
   0.000115661918243858963      0.0369639396667480469     0.0824357643723487854        0.103230923414230347
   0.000115661918243858963      0.0369364805519580841     0.0818205177783966064        0.102987058460712433
   0.000115661918243858963      0.0368487425148487091     0.0816261023283004761        0.102920174598693848
   0.000115661918243858963      0.0368365161120891571     0.0795459747314453125        0.102763079106807709
   0.000115661918243858963      0.0367675572633743286     0.0788377374410629272        0.102664224803447723
   0.000115661918243858963      0.0367410816252231598     0.0785074904561042786        0.102448850870132446
   0.000115661918243858963      0.0366863124072551727     0.0780644342303276062        0.102273941040039062
   0.000115661918243858963      0.0366765037178993225     0.0777798816561698914        0.102246247231960297
   0.000115661918243858963      0.0365713872015476227     0.0764019861817359924        0.102206580340862274
   0.000115661918243858963      0.0365626439452171326     0.0757392123341560364        0.102084003388881683
   0.000115661918243858963      0.0365251787006855011     0.0746904388070106506        0.101995304226875305
   0.000115661918243858963      0.0365156233310699463     0.0738566592335700989        0.101950287818908691
   0.000115661918243858963      0.0365121811628341675     0.0735284164547920227        0.101893141865730286
   0.000115661918243858963      0.0365064702928066254     0.073263414204120636         0.101778984069824219
   0.000115661918243858963      0.0363815799355506897     0.0727645307779312134        0.101611226797103882
   0.000115661918243858963      0.0363746620714664459     0.0722787529230117798        0.101530887186527252
   0.000115661918243858963      0.0363331623375415802     0.0720032602548599243        0.101296752691268921
   0.000115661918243858963      0.0362929888069629669     0.0711903870105743408        0.101283423602581024
   0.000115661918243858963      0.0362573228776454926     0.0699634701013565063        0.101275138556957245
   0.000115661918243858963      0.0362556837499141693     0.0694407746195793152        0.101083047688007355
   0.000115661918243858963      0.0362274311482906342     0.0689799785614013672        0.100984610617160797
   0.000115661918243858963      0.0361729040741920471     0.0684767886996269226        0.100902967154979706
   0.000115661918243858963      0.0361623466014862061     0.0684093162417411804        0.100816927850246429
   0.000115661918243858963      0.0360706187784671783     0.0678661391139030457        0.100641362369060516
   0.000115661918243858963      0.0360681526362895966     0.0672326087951660156        0.100561715662479401
   0.000115661918243858963      0.0360150933265686035     0.066664673388004303         0.1004972904920578
   0.000115661918243858963      0.0359676331281661987     0.0662996694445610046        0.100329451262950897
   0.000115661918243858963      0.0359559506177902222     0.0647775009274482727        0.10030481219291687
   0.000115661918243858963      0.0358698517084121704     0.0641985610127449036        0.100098423659801483
   0.000115661918243858963      0.0358538031578063965     0.0632500424981117249        0.100083522498607635
   0.000115661918243858963      0.03583492711186409       0.0631302446126937866        0.0999904051423072815
   0.000115661918243858963      0.0357959084212779999     0.0624253079295158386        0.0997856780886650085
   0.000115661918243858963      0.0357841514050960541     0.0622677281498908997        0.0997444614768028259
   0.000115661918243858963      0.0357368849217891693     0.062045317143201828         0.0996778607368469238
   0.000115661918243858963      0.0357138700783252716     0.0610714033246040344        0.0996222794055938721
   0.000115661918243858963      0.035708550363779068      0.060664791613817215         0.0996067896485328674
   0.000115661918243858963      0.0356098487973213196     0.0605426877737045288        0.0993878841400146484
   0.000115661918243858963      0.0355764329433441162     0.0596660934388637543        0.0992377921938896179
   0.000115661918243858963      0.035561978816986084      0.0589269474148750305        0.0991794690489768982
   0.000115661918243858963      0.0355378463864326477     0.0586664155125617981        0.0991141125559806824
   0.000115661918243858963      0.0354918576776981354     0.0581457130610942841        0.0990250036120414734
   0.000115661918243858963      0.0354679189622402191     0.0573821589350700378        0.0989513620734214783
   0.000115661918243858963      0.0354620739817619324     0.0572252832353115082        0.0989324674010276794
   0.000115661918243858963      0.0354095436632633209     0.0571317560970783234        0.0986326113343238831
   0.000115661918243858963      0.0354060940444469452     0.0567148327827453613        0.0986009836196899414
   0.000115661918243858963      0.0353680327534675598     0.0559008009731769562        0.0985735058784484863
   0.000115661918243858963      0.0353481397032737732     0.0553268305957317352        0.0984086990356445312
   0.000115661918243858963      0.0352725833654403687     0.0552542693912982941        0.0983529537916183472
   0.000115661918243858963      0.0352706573903560638     0.0549484938383102417        0.0983366817235946655
   0.000115661918243858963      0.0352169051766395569     0.0542123205959796906        0.0981973856687545776
   0.000115661918243858963      0.0351479537785053253     0.0530466623604297638        0.0981378555297851562
   0.000115661918243858963      0.0351468361914157867     0.052368801087141037         0.0980867668986320496
   0.000115661918243858963      0.0351035371422767639     0.0522249005734920502        0.0979545190930366516
   0.000115661918243858963      0.0350491255521774292     0.0519995614886283875        0.0978642702102661133
   0.000115661918243858963      0.0350412465631961823     0.0517407804727554321        0.0977594032883644104
   0.000115661918243858963      0.0350368544459342957     0.0511480867862701416        0.09765654057264328
   0.000115661918243858963      0.0349995642900466919     0.0507575273513793945        0.0975819900631904602
   0.000115661918243858963      0.0349269062280654907     0.0504373311996459961        0.0973783954977989197
   0.000115661918243858963      0.0349232107400894165     0.0501121021807193756        0.0973586589097976685
   0.000115661918243858963      0.0348780155181884766     0.0499455705285072327        0.0972325578331947327
   0.000115661918243858963      0.0348558425903320312     0.0498593747615814209        0.0971237942576408386
   0.000115661918243858963      0.03476724773645401       0.0494310334324836731        0.0970744043588638306
   0.000115661918243858963      0.0347578190267086029     0.0484141521155834198        0.0970550701022148132
   0.000115661918243858963      0.0347016490995883942     0.0481577776372432709        0.0970497801899909973
   0.000115661918243858963      0.0346817187964916229     0.0475670695304870605        0.0969612598419189453
   0.000115661918243858963      0.0346632935106754303     0.047092437744140625         0.0969404801726341248
   0.000115661918243858963      0.0346604958176612854     0.0469803996384143829        0.0968558117747306824
   0.000115661918243858963      0.0346585735678672791     0.0467916280031204224        0.0966837108135223389
   0.000115661918243858963      0.0345450900495052338     0.0463769733905792236        0.0966613590717315674
   0.000115661918243858963      0.0345419272780418396     0.0462308898568153381        0.0966104492545127869
   0.000115661918243858963      0.0345280170440673828     0.0457562059164047241        0.096422635018825531
   0.000115661918243858963      0.0344707034528255463     0.0453316159546375275        0.0963320434093475342
   0.000115661918243858963      0.034452926367521286      0.0451181456446647644        0.0962627828121185303
   0.000115661918243858963      0.0344063639640808105     0.0444647148251533508        0.0962335392832756042
   0.000115661918243858963      0.0343945957720279694     0.0442818142473697662        0.0961801037192344666
   0.000115661918243858963      0.0343657694756984711     0.0438342578709125519        0.0961506739258766174
   0.000115661918243858963      0.0343345105648040771     0.0436821095645427704        0.0960650220513343811
   0.000115661918243858963      0.0343057624995708466     0.0435295030474662781        0.0959662869572639465
   0.000115661918243858963      0.0342912971973419189     0.0434478782117366791        0.0958634838461875916
   0.000115661918243858963      0.0342317894101142883     0.0429130233824253082        0.0957530662417411804
   0.000115661918243858963      0.0342261381447315216     0.0427415817975997925        0.0956782102584838867
   0.000115661918243858963      0.0341752879321575165     0.0424724891781806946        0.0956118553876876831
   0.000115661918243858963      0.0341433100402355194     0.0421857349574565887        0.0955753400921821594
   0.000115661918243858963      0.0341139249503612518     0.0420576408505439758        0.0954338610172271729
   0.000115661918243858963      0.0340595655143260956     0.041780620813369751         0.0952891334891319275
   0.000115661918243858963      0.0340545959770679474     0.0413873717188835144        0.0952310487627983093
   0.000115661918243858963      0.0340407826006412506     0.0410032160580158234        0.0951186195015907288
   0.000115661918243858963      0.0340080372989177704     0.0406779348850250244        0.0951125919818878174
   0.000115661918243858963      0.0339600741863250732     0.0405194051563739777        0.0950787290930747986
   0.000115661918243858963      0.0339430943131446838     0.0402974933385848999        0.0950603634119033813
   0.000115661918243858963      0.033878769725561142      0.03986402228474617          0.0949426516890525818
   0.000115661918243858963      0.0338515415787696838     0.0397776924073696136        0.0949354618787765503
   0.000115661918243858963      0.0338182635605335236     0.0393953956663608551        0.0947477295994758606
   0.000115661918243858963      0.0338046848773956299     0.0391379222273826599        0.0947147756814956665
   0.000115661918243858963      0.0337602235376834869     0.0386993922293186188        0.0946469679474830627
   0.000115661918243858963      0.0337289832532405853     0.0383695662021636963        0.0945563092827796936
   0.000115661918243858963      0.0337214022874832153     0.0379521362483501434        0.0944908410310745239
   0.000115661918243858963      0.0337205305695533752     0.0378016829490661621        0.0944076552987098694
   0.000115661918243858963      0.0336995162069797516     0.0377481095492839813        0.0943473204970359802
   0.000115661918243858963      0.0336510390043258667     0.0371956340968608856        0.0942693650722503662
   0.000115661918243858963      0.0336462445557117462     0.0371006764471530914        0.0942190736532211304
   0.000115661918243858963      0.0336232520639896393     0.037011563777923584         0.0941931828856468201
   0.000115661918243858963      0.0335371196269989014     0.0367686823010444641        0.0941351577639579773
   0.000115661918243858963      0.0335321091115474701     0.0365053452551364899        0.0940790995955467224
   0.000115661918243858963      0.0335050001740455627     0.0362764373421669006        0.0940781012177467346
   0.000115661918243858963      0.0334761440753936768     0.0361722037196159363        0.094022117555141449
   0.000115661918243858963      0.0334693007171154022     0.0355851314961910248        0.0940012112259864807
   0.000115661918243858963      0.0334405750036239624     0.0354138687252998352        0.0939604640007019043
   0.000115661918243858963      0.0333959460258483887     0.0353525802493095398        0.0939171239733695984
   0.000115661918243858963      0.0333757586777210236     0.0349803045392036438        0.0937210917472839355
   0.000115661918243858963      0.0333662107586860657     0.03491249680519104          0.0936340838670730591
   0.000115661918243858963      0.0333338081836700439     0.034484080970287323         0.0935893505811691284
   0.000115661918243858963      0.0333210639655590057     0.0342277176678180695        0.0935043320059776306
   0.000115661918243858963      0.0332448333501815796     0.0340697392821311951        0.0934862717986106873
   0.000115661918243858963      0.0332340598106384277     0.0340581871569156647        0.093436017632484436
   0.000115661918243858963      0.0332131572067737579     0.0336015857756137848        0.0933324545621871948
   0.000115661918243858963      0.0332052148878574371     0.0335018597543239594        0.0932732298970222473
   0.000115661918243858963      0.0331601239740848541     0.0331929661333560944        0.0931922867894172668
   0.000115661918243858963      0.0331503972411155701     0.0330712981522083282        0.0931752324104309082
   0.000115661918243858963      0.0331013277173042297     0.0328292287886142731        0.0931717380881309509
   0.000115661918243858963      0.0330904684960842133     0.0326314978301525116        0.0931214913725852966
   0.000115661918243858963      0.033056989312171936      0.0324046425521373749        0.0930214077234268188
   0.000115661918243858963      0.033028043806552887      0.0321599692106246948        0.0930093452334403992
   0.000115661918243858963      0.0329863429069519043     0.0319512523710727692        0.0929422304034233093
   0.000115661918243858963      0.0329843498766422272     0.0315990671515464783        0.0929133519530296326
   0.000115661918243858963      0.0329797267913818359     0.0313870124518871307        0.0927726253867149353
   0.000115661918243858963      0.0329592265188694        0.0312309339642524719        0.0927429646253585815
   0.000115661918243858963      0.0329186394810676575     0.0309778694063425064        0.0926315635442733765
   0.000115661918243858963      0.0329148806631565094     0.0308753345161676407        0.0926042348146438599
   0.000115661918243858963      0.0328716523945331573     0.0307230129837989807        0.0925619825720787048
   0.000115661918243858963      0.0328541435301303864     0.0304353106766939163        0.0925366133451461792
   0.000115661918243858963      0.0328445173799991608     0.0299365054816007614        0.0924584418535232544
   0.000115661918243858963      0.03282889723777771       0.0298898369073867798        0.09242209792137146
   0.000115661918243858963      0.0327925607562065125     0.0297849494963884354        0.0923656299710273743
   0.000115661918243858963      0.0327893905341625214     0.0296983961015939713        0.0923314467072486877
   0.000115661918243858963      0.0327462740242481232     0.0294698886573314667        0.0922983437776565552
   0.000115661918243858963      0.0327204428613185883     0.0290420632809400558        0.0922830551862716675
   0.000115661918243858963      0.0326900333166122437     0.0289051048457622528        0.0922399088740348816
   0.000115661918243858963      0.0326721444725990295     0.0287081059068441391        0.0920701101422309875
   0.000115661918243858963      0.0326504334807395935     0.0284160356968641281        0.0920698866248130798
   0.000115661918243858963      0.032644025981426239      0.028368750587105751         0.0920568779110908508
   0.000115661918243858963      0.0326177962124347687     0.02819070965051651          0.0919642373919487
   0.000115661918243858963      0.0325869731605052948     0.0278918929398059845        0.0918552055954933167
   0.000115661918243858963      0.0325446650385856628     0.0278520826250314713        0.0918138474225997925
   0.000115661918243858963      0.0324889756739139557     0.027832644060254097         0.0917742177844047546
   0.000115661918243858963      0.0324756428599357605     0.0276939701288938522        0.0917554348707199097
   0.000115661918243858963      0.0324539728462696075     0.0274548027664422989        0.0916634723544120789
   0.000115661918243858963      0.0324292667210102081     0.0272738635540008545        0.0915909260511398315
   0.000115661918243858963      0.0324259884655475616     0.0269538760185241699        0.0915767252445220947
   0.000115661918243858963      0.0323979780077934265     0.0267533902078866959        0.0915681347250938416
   0.000115661918243858963      0.032384674996137619      0.0265215020626783371        0.0915446951985359192
   0.000115661918243858963      0.0323609150946140289     0.0262108556926250458        0.0915437042713165283
   0.000115661918243858963      0.0323272868990898132     0.0260660257190465927        0.0914778634905815125
   0.000115661918243858963      0.0323085784912109375     0.0257990416139364243        0.0914011001586914062
   0.000115661918243858963      0.0322843901813030243     0.0255335196852684021        0.0912870168685913086
   0.000115661918243858963      0.0322596356272697449     0.0254085641354322433        0.091261640191078186
   0.000115661918243858963      0.0322238802909851074     0.0251638982445001602        0.091234154999256134
   0.000115661918243858963      0.0321986675262451172     0.0248998627066612244        0.0912274867296218872
   0.000115661918243858963      0.032197173684835434      0.0248009245842695236        0.091104947030544281
   0.000115661918243858963      0.0321811139583587646     0.0247326083481311798        0.0910950899124145508
   0.000115661918243858963      0.0321500115096569061     0.0246491376310586929        0.0910704359412193298
   0.000115661918243858963      0.0321433842182159424     0.0246485453099012375        0.091007620096206665
   0.000115661918243858963      0.0320901684463024139     0.0243689194321632385        0.0909481942653656006
   0.000115661918243858963      0.032038077712059021      0.0241318792104721069        0.0909297987818717957
   0.000115661918243858963      0.0320367440581321716     0.0238315071910619736        0.0909012556076049805
   0.000115661918243858963      0.0320061035454273224     0.0238284356892108917        0.0908620953559875488
   0.000115661918243858963      0.0319759957492351532     0.0235564820468425751        0.0907634124159812927
   0.000115661918243858963      0.0319515429437160492     0.0234682559967041016        0.0906929150223731995
   0.000115661918243858963      0.0319495312869548798     0.0234132986515760422        0.0906672775745391846
   0.000115661918243858963      0.0319444872438907623     0.0232540685683488846        0.0906448140740394592
   0.000115661918243858963      0.0318916141986846924     0.0229674149304628372        0.0906086117029190063
   0.000115661918243858963      0.0318708755075931549     0.0229498818516731262        0.0905737653374671936
   0.000115661918243858963      0.0318591408431529999     0.0227622799575328827        0.0905304178595542908
   0.000115661918243858963      0.0318386293947696686     0.0225860364735126495        0.0904718711972236633
   0.000115661918243858963      0.0318028517067432404     0.0224898867309093475        0.0903831124305725098
   0.000115661918243858963      0.0317954793572425842     0.0221912600100040436        0.090318530797958374
   0.000115661918243858963      0.0317793451249599457     0.0221062023192644119        0.0903021097183227539
   0.000115661918243858963      0.0317459627985954285     0.0220588482916355133        0.090280681848526001
   0.000115661918243858963      0.0317219123244285583     0.0219725500792264938        0.0902413949370384216
   0.000115661918243858963      0.0317009240388870239     0.0218966621905565262        0.0901774689555168152
   0.000115661918243858963      0.0316980071365833282     0.0218156315386295319        0.0901471376419067383
   0.000115661918243858963      0.0316608771681785583     0.0216828193515539169        0.0901369675993919373
   0.000115661918243858963      0.0316174440085887909     0.0216240826994180679        0.0901073440909385681
   0.000115661918243858963      0.0316112563014030457     0.0214394722133874893        0.0899759232997894287
   0.000115661918243858963      0.0316044241189956665     0.0213183797895908356        0.0899438709020614624
   0.000115661918243858963      0.0315483026206493378     0.0212303586304187775        0.0899002477526664734
   0.000115661918243858963      0.0314923487603664398     0.021105131134390831         0.0898597985506057739
   0.000115661918243858963      0.031476825475692749      0.0207265205681324005        0.0897690802812576294
   0.000115661918243858963      0.031471744179725647      0.0206181462854146957        0.0897099152207374573
   0.000115661918243858963      0.0314617864787578583     0.0205548703670501709        0.0896672755479812622
   0.000115661918243858963      0.0314296893775463104     0.0205024983733892441        0.0896063670516014099
   0.000115661918243858963      0.0314122624695301056     0.0200677737593650818        0.0895903557538986206
   0.000115661918243858963      0.031398475170135498      0.0200605690479278564        0.0895370021462440491
   0.000115661918243858963      0.0313728973269462585     0.0200519151985645294        0.0894955024123191833
   0.000115661918243858963      0.0313622802495956421     0.0199056938290596008        0.0894083753228187561
   0.000115661918243858963      0.0313445813953876495     0.0198843479156494141        0.0893251895904541016
   0.000115661918243858963      0.0313302278518676758     0.0196038056164979935        0.0893109366297721863
   0.000115661918243858963      0.031313922256231308      0.0195940732955932617        0.0893104150891304016
   0.000115661918243858963      0.0312848985195159912     0.0194784309715032578        0.0892867222428321838
   0.000115661918243858963      0.0312628224492073059     0.0192940868437290192        0.0891385301947593689
   0.000115661918243858963      0.0312144085764884949     0.0189204905182123184        0.0890603289008140564
   0.000115661918243858963      0.0311967525631189346     0.0188822001218795776        0.0889830589294433594
   0.000115661918243858963      0.0311819463968276978     0.0186856500804424286        0.0889726430177688599
   0.000115661918243858963      0.0311750378459692001     0.0186532624065876007        0.0888983607292175293
   0.000115661918243858963      0.0311499312520027161     0.0186163410544395447        0.0887808948755264282
   0.000115661918243858963      0.0311189442873001099     0.0185591969639062881        0.0887711122632026672
   0.000115661918243858963      0.0310977473855018616     0.0183442085981369019        0.0886981934309005737
   0.000115661918243858963      0.0310846380889415741     0.0183146167546510696        0.0886139348149299622
   0.000115661918243858963      0.0310600399971008301     0.0182718075811862946        0.0885783880949020386
   0.000115661918243858963      0.0310438219457864761     0.0180985480546951294        0.088486015796661377
   0.000115661918243858963      0.0310350917279720306     0.0180542189627885818        0.0884089097380638123
   0.000115661918243858963      0.0309903249144554138     0.0180004369467496872        0.0883807316422462463
   0.000115661918243858963      0.030974172055721283      0.0179443918168544769        0.0883784443140029907
   0.000115661918243858963      0.0309649519622325897     0.0178724154829978943        0.0883007645606994629
   0.000115661918243858963      0.0309467017650604248     0.0177980754524469376        0.0882094055414199829
   0.000115661918243858963      0.0309356674551963806     0.0177698731422424316        0.088170856237411499
   0.000115661918243858963      0.0309320725500583649     0.017558760941028595         0.0880474448204040527
   0.000115661918243858963      0.0309156011790037155     0.017557704821228981         0.0879669412970542908
   0.000115661918243858963      0.030902547761797905      0.0174684077501296997        0.0879273936152458191
   0.000115661918243858963      0.0308647081255912781     0.0174396894872188568        0.0878706797957420349
   0.000115661918243858963      0.0308401808142662048     0.0173769351094961166        0.0877254456281661987
   0.000115661918243858963      0.0308153238147497177     0.0172329284250736237        0.0876611322164535522
   0.000115661918243858963      0.0307981725782155991     0.0171461254358291626        0.0876425951719284058
   0.000115661918243858963      0.0307740271091461182     0.0171168018132448196        0.0875719711184501648
   0.000115661918243858963      0.030737459659576416      0.0170481316745281219        0.0874845013022422791
   0.000115661918243858963      0.0307176019996404648     0.0168795604258775711        0.0874608159065246582
   0.000115661918243858963      0.0307075101882219315     0.016833331435918808         0.0874116271734237671
   0.000115661918243858963      0.0306999888271093369     0.0166392028331756592        0.0873864367604255676
   0.000115661918243858963      0.0306647326797246933     0.01650240458548069          0.0873500406742095947
   0.000115661918243858963      0.0306422654539346695     0.0164896026253700256        0.087206132709980011
   0.000115661918243858963      0.0305931530892848969     0.0164752528071403503        0.0871278196573257446
   0.000115661918243858963      0.0305871646851301193     0.0162706561386585236        0.0871070548892021179
   0.000115661918243858963      0.0305837914347648621     0.016208285465836525         0.0870269611477851868
   0.000115661918243858963      0.0305701792240142822     0.0161944478750228882        0.0869236290454864502
   0.000115661918243858963      0.0305661503225564957     0.0160317495465278625        0.0868134200572967529
   0.000115661918243858963      0.0305335149168968201     0.0160018671303987503        0.0867731943726539612
   0.000115661918243858963      0.0305260401219129562     0.0159234199672937393        0.086674124002456665
   0.000115661918243858963      0.0305022429674863815     0.015912989154458046         0.0865564718842506409
   0.000115661918243858963      0.030490286648273468      0.0158494506031274796        0.0865539908409118652
   0.000115661918243858963      0.0304642971605062485     0.0157236121594905853        0.0864502564072608948
   0.000115661918243858963      0.0304210223257541656     0.0157011710107326508        0.0863890200853347778
   0.000115661918243858963      0.0303929205983877182     0.0156709123402833939        0.0863743424415588379
   0.000115661918243858963      0.0303890742361545563     0.0155697828158736229        0.0863031595945358276
   0.000115661918243858963      0.030384337529540062      0.0153714548796415329        0.0862551257014274597
   0.000115661918243858963      0.0303793568164110184     0.0153593961149454117        0.0862311050295829773
   0.000115661918243858963      0.0303601101040840149     0.0153384879231452942        0.0861014649271965027
   0.000115661918243858963      0.0303304996341466904     0.0152524486184120178        0.0860152915120124817
   0.000115661918243858963      0.0303083602339029312     0.0151978423818945885        0.0859778374433517456
   0.000115661918243858963      0.0303051955997943878     0.014916490763425827         0.0859318971633911133
   0.000115661918243858963      0.030303390696644783      0.0148811610415577888        0.0858505591750144958
   0.000115661918243858963      0.0302688088268041611     0.0147135509178042412        0.0857499092817306519
   0.000115661918243858963      0.0302540585398674011     0.0146476030349731445        0.0856589823961257935
   0.000115661918243858963      0.0302501153200864792     0.0145000219345092773        0.0856266021728515625
   0.000115661918243858963      0.0302396137267351151     0.0144816106185317039        0.0855566859245300293
   0.000115661918243858963      0.0301956664770841599     0.0144097674638032913        0.0854592472314834595
   0.000115661918243858963      0.0301804523915052414     0.0143744796514511108        0.0854295268654823303
   0.000115661918243858963      0.0301595348864793777     0.0141816558316349983        0.0854000747203826904
   0.000115661918243858963      0.0301482733339071274     0.0141355171799659729        0.0853962451219558716
   0.000115661918243858963      0.0301264692097902298     0.0141011821106076241        0.0853405594825744629
   0.000115661918243858963      0.030105937272310257      0.014078209176659584         0.0853107720613479614
   0.000115661918243858963      0.0300947930663824081     0.0140614826232194901        0.0852397531270980835
   0.000115661918243858963      0.0300427693873643875     0.0139585984870791435        0.0851072371006011963
   0.000115661918243858963      0.0300382822751998901     0.0138313304632902145        0.085058361291885376
   0.000115661918243858963      0.030017288401722908      0.0138182928785681725        0.0849356129765510559
   0.000115661918243858963      0.0300133340060710907     0.0137512320652604103        0.08484639972448349
   0.000115661918243858963      0.0300029143691062927     0.0136203840374946594        0.0848256275057792664
   0.000115661918243858963      0.0299549940973520279     0.0135872121900320053        0.0848134160041809082
   0.000115661918243858963      0.0299446918070316315     0.0134950168430805206        0.0847824737429618835
   0.000115661918243858963      0.0299186613410711288     0.0134826535359025002        0.0846510156989097595
   0.000115661918243858963      0.0299052316695451736     0.0133850127458572388        0.0845995917916297913
   0.000115661918243858963      0.0298993904143571854     0.0132718030363321304        0.0845891162753105164
   0.000115661918243858963      0.0298499036580324173     0.0131356678903102875        0.0845144018530845642
   0.000115661918243858963      0.0298235230147838593     0.0131338732317090034        0.0844838768243789673
   0.000115661918243858963      0.0298161227256059647     0.0130622405558824539        0.0843267738819122314
   0.000115661918243858963      0.0298122335225343704     0.0130228148773312569        0.0842618122696876526
   0.000115661918243858963      0.0298121720552444458     0.0129573270678520203        0.0842177867889404297
   0.000115661918243858963      0.0297820400446653366     0.0128630129620432854        0.0841548293828964233
   0.000115661918243858963      0.0297652203589677811     0.0128123164176940918        0.0840879008173942566
   0.000115661918243858963      0.0297573637217283249     0.0128040537238121033        0.0840567350387573242
   0.000115661918243858963      0.0297388378530740738     0.0126870349049568176        0.0839407444000244141
   0.000115661918243858963      0.029699862003326416      0.012685433030128479         0.0839326605200767517
   0.000115661918243858963      0.0296627674251794815     0.012659931555390358         0.0838358402252197266
   0.000115661918243858963      0.0296349823474884033     0.0126230409368872643        0.083798237144947052
   0.000115661918243858963      0.0296238455921411514     0.0124948397278785706        0.0837359204888343811
   0.000115661918243858963      0.0296184923499822617     0.0123936235904693604        0.0836515054106712341
   0.000115661918243858963      0.029603881761431694      0.0123783387243747711        0.0836069285869598389
   0.000115661918243858963      0.0295894220471382141     0.0123337088152766228        0.0835751816630363464
   0.000115661918243858963      0.029570234939455986      0.0122998850420117378        0.0835478827357292175
   0.000115661918243858963      0.029563484713435173      0.0122452368959784508        0.083444550633430481
   0.000115661918243858963      0.029539426788687706      0.0121410554274916649        0.0833854600787162781
   0.000115661918243858963      0.0294966213405132294     0.0120627246797084808        0.0833333134651184082
   0.000115661918243858963      0.0294828582555055618     0.0120352134108543396        0.0832370370626449585
   0.000115661918243858963      0.0294806491583585739     0.0119297858327627182        0.0832108557224273682
   0.000115661918243858963      0.0294737406075000763     0.0118867000564932823        0.0831145122647285461
   0.000115661918243858963      0.0294452179223299026     0.0118146743625402451        0.0830633193254470825
   0.000115661918243858963      0.0294336341321468353     0.0116926655173301697        0.0830389782786369324
   0.000115661918243858963      0.029425865039229393      0.0116016725078225136        0.0829885154962539673
   0.000115661918243858963      0.0294069722294807434     0.0115566682070493698        0.0829334408044815063
   0.000115661918243858963      0.0293953027576208115     0.0114806350320577621        0.0829139277338981628
   0.000115661918243858963      0.0293940231204032898     0.0114402780309319496        0.0828939005732536316
   0.000115661918243858963      0.0293746255338191986     0.0113877272233366966        0.0828492641448974609
   0.000115661918243858963      0.0293659623712301254     0.0113151203840970993        0.0827589333057403564
   0.000115661918243858963      0.0293346215039491653     0.0112885506823658943        0.0827457532286643982
   0.000115661918243858963      0.029303157702088356      0.0112767452374100685        0.0826540142297744751
   0.000115661918243858963      0.029271930456161499      0.0112689565867185593        0.0826330259442329407
   0.000115661918243858963      0.0292536206543445587     0.0112421689555048943        0.0826052576303482056
   0.000115661918243858963      0.0292431768029928207     0.0111743202432990074        0.082584679126739502
   0.000115661918243858963      0.0291801728308200836     0.0110775986686348915        0.0824492722749710083
   0.000115661918243858963      0.0291633009910583496     0.01102422084659338          0.0823888853192329407
   0.000115661918243858963      0.0291459877043962479     0.0108827343210577965        0.0823483392596244812
   0.000115661918243858963      0.0291397348046302795     0.0108800465241074562        0.0823015794157981873
   0.000115661918243858963      0.0291179660707712173     0.0108298081904649734        0.0821677297353744507
   0.000115661918243858963      0.0291145909577608109     0.0107399234548211098        0.082110770046710968
   0.000115661918243858963      0.0290957707911729813     0.0106964046135544777        0.0820654630661010742
   0.000115661918243858963      0.0290804877877235413     0.0106094712391495705        0.0820043087005615234
   0.000115661918243858963      0.0290303230285644531     0.0105841215699911118        0.0819771215319633484
   0.000115661918243858963      0.0290182363241910934     0.0105698658153414726        0.0818069577217102051
   0.000115661918243858963      0.0290122423321008682     0.0105362227186560631        0.0817845910787582397
   0.000115661918243858963      0.0290087051689624786     0.0104498974978923798        0.0817540735006332397
   0.000115661918243858963      0.0290007740259170532     0.0104291317984461784        0.0817011818289756775
   0.000115661918243858963      0.0289724748581647873     0.0103541295975446701        0.0816945880651473999
   0.000115661918243858963      0.0289516225457191467     0.0101884547621011734        0.0816483050584793091
   0.000115661918243858963      0.0289483685046434402     0.0101239383220672607        0.0815832614898681641
   0.000115661918243858963      0.0289263129234313965     0.0100663602352142334        0.0814889147877693176
   0.000115661918243858963      0.0289057269692420959     0.00999709591269493103       0.0814416632056236267
   0.000115661918243858963      0.0288965441286563873     0.00998195260763168335       0.0813957899808883667
   0.000115661918243858963      0.028878331184387207      0.00994930882006883621       0.0812559723854064941
   0.000115661918243858963      0.0288362819701433182     0.00994868576526641846       0.0812008604407310486
   0.000115661918243858963      0.0288311801850795746     0.00987121090292930603       0.0811692699790000916
   0.000115661918243858963      0.0288080554455518723     0.00985856726765632629       0.0811640769243240356
   0.000115661918243858963      0.0288069415837526321     0.00983218010514974594       0.0811218023300170898
   0.000115661918243858963      0.0287908688187599182     0.00981492549180984497       0.0809686332941055298
   0.000115661918243858963      0.0287846401333808899     0.00978622585535049438       0.0809507817029953003
   0.000115661918243858963      0.0287520196288824081     0.00967803690582513809       0.0808933675289154053
   0.000115661918243858963      0.0287463683634996414     0.00954648200422525406       0.0808907970786094666
   0.000115661918243858963      0.0287243500351905823     0.00951019115746021271       0.0808472186326980591
   0.000115661918243858963      0.0286964867264032364     0.00950282439589500427       0.0807620808482170105
   0.000115661918243858963      0.0286689829081296921     0.00949547719210386276       0.0807297825813293457
   0.000115661918243858963      0.0286606382578611374     0.00940824393182992935       0.0806772857904434204
   0.000115661918243858963      0.0286434348672628403     0.00939840264618396759       0.0806566253304481506
   0.000115661918243858963      0.0286304894834756851     0.00933645106852054596       0.0806446373462677002
   0.000115661918243858963      0.0286284256726503372     0.00931711774319410324       0.0805558711290359497
   0.000115661918243858963      0.0286005586385726929     0.0092786913737654686        0.0805118605494499207
   0.000115661918243858963      0.0285898279398679733     0.00927677284926176071       0.0804951414465904236
   0.000115661918243858963      0.0285832323133945465     0.00916828121989965439       0.080461554229259491
   0.000115661918243858963      0.0285805147141218185     0.00912719778716564178       0.0803409740328788757
   0.000115661918243858963      0.0285612009465694427     0.00909369811415672302       0.0802625417709350586
   0.000115661918243858963      0.0285388268530368805     0.00903773866593837738       0.0801951438188552856
   0.000115661918243858963      0.0285043418407440186     0.00902825035154819489       0.0801610872149467468
   0.000115661918243858963      0.0284924041479825974     0.00896602682769298553       0.0801561325788497925
   0.000115661918243858963      0.0284826364368200302     0.00888551864773035049       0.0800809934735298157
   0.000115661918243858963      0.028458423912525177      0.00884876493364572525       0.0800711661577224731
   0.000115661918243858963      0.0284541752189397812     0.00884411856532096863       0.0800244808197021484
   0.000115661918243858963      0.0284408554434776306     0.00874762516468763351       0.0799724236130714417
   0.000115661918243858963      0.0284269247204065323     0.00869970675557851791       0.0798803865909576416
   0.000115661918243858963      0.0284116640686988831     0.00866065360605716705       0.0798797905445098877
   0.000115661918243858963      0.028371201828122139      0.00864037871360778809       0.07987261563539505
   0.000115661918243858963      0.0283675659447908401     0.00861349329352378845       0.0798224955797195435
   0.000115661918243858963      0.0283616706728935242     0.0085890134796500206        0.0797844007611274719
   0.000115661918243858963      0.0283380262553691864     0.00850965175777673721       0.0797216892242431641
   0.000115661918243858963      0.0283140279352664948     0.00848564598709344864       0.0796678811311721802
   0.000115661918243858963      0.0283066146075725555     0.00845216494053602219       0.0796443894505500793
   0.000115661918243858963      0.0282958392053842545     0.0083634592592716217        0.079613611102104187
   0.000115661918243858963      0.0282785352319478989     0.00834660325199365616       0.0795698836445808411
   0.000115661918243858963      0.0282744970172643661     0.0083115212619304657        0.0795340687036514282
   0.000115661918243858963      0.0282723382115364075     0.0082714790478348732        0.0795046538114547729
   0.000115661918243858963      0.0282653588801622391     0.00826029758900403976       0.0794417783617973328
   0.000115661918243858963      0.0282578598707914352     0.00823126640170812607       0.0794268473982810974
   0.000115661918243858963      0.0282415933907032013     0.00819639302790164948       0.0793623402714729309
   0.000115661918243858963      0.0282007809728384018     0.00809957832098007202       0.0792886316776275635
   0.000115661918243858963      0.0281737782061100006     0.00807964242994785309       0.0792616531252861023
   0.000115661918243858963      0.0281710326671600342     0.00806516129523515701       0.0791643485426902771
   0.000115661918243858963      0.0281333699822425842     0.0080242035910487175        0.0791269093751907349
   0.000115661918243858963      0.0281281322240829468     0.00796407554298639297       0.0791112184524536133
   0.000115661918243858963      0.028113851323723793      0.00791596341878175735       0.0790927857160568237
   0.000115661918243858963      0.0280983112752437592     0.0078535052016377449        0.0790653377771377563
   0.000115661918243858963      0.0280880201607942581     0.00778579805046319962       0.0790130570530891418
   0.000115661918243858963      0.0280628688633441925     0.00774555187672376633       0.0789487063884735107
   0.000115661918243858963      0.0280265770852565765     0.00766940182074904442       0.0789152011275291443
   0.000115661918243858963      0.0280213896185159683     0.00764580769464373589       0.0789042338728904724
   0.000115661918243858963      0.0279947929084300995     0.00763831194490194321       0.0788589790463447571
   0.000115661918243858963      0.0279914792627096176     0.00761850597336888313       0.0787414684891700745
   0.000115661918243858963      0.0279823057353496552     0.00761161325499415398       0.078705325722694397
   0.000115661918243858963      0.0279525555670261383     0.00754888728260993958       0.0786616131663322449
   0.000115661918243858963      0.0279434006661176682     0.00751913059502840042       0.0786000415682792664
   0.000115661918243858963      0.0279190503060817719     0.00748900789767503738       0.0785816013813018799
   0.000115661918243858963      0.0279066711664199829     0.00748369377106428146       0.0785116702318191528
   0.000115661918243858963      0.0278963483870029449     0.00742530310526490211       0.0784633830189704895
   0.000115661918243858963      0.0278901457786560059     0.00738913193345069885       0.0783990621566772461
   0.000115661918243858963      0.0278784316033124924     0.00737577956169843674       0.0783790946006774902
   0.000115661918243858963      0.0278391335159540176     0.00731989787891507149       0.0782783105969429016
   0.000115661918243858963      0.0278091058135032654     0.00729502318426966667       0.0782578960061073303
   0.000115661918243858963      0.0277839154005050659     0.00729084806516766548       0.0782523006200790405
   0.000115661918243858963      0.0277807507663965225     0.00723556429147720337       0.0782134383916854858
   0.000115661918243858963      0.02777908556163311       0.00720851588994264603       0.0781908407807350159
   0.000115661918243858963      0.027769019827246666      0.00715187843888998032       0.078149452805519104
   0.000115661918243858963      0.0277537424117326736     0.0071184895932674408        0.078118838369846344
   0.000115661918243858963      0.0277216136455535889     0.00707821967080235481       0.0780754536390304565
   0.000115661918243858963      0.027716711163520813      0.00707031134516000748       0.0780673623085021973
   0.000115661918243858963      0.027704138308763504      0.00705491332337260246       0.0780470669269561768
   0.000115661918243858963      0.0276681538671255112     0.00700821727514266968       0.0779633298516273499
   0.000115661918243858963      0.0276547502726316452     0.00697656162083148956       0.0779289752244949341
   0.000115661918243858963      0.027638360857963562      0.00695292837917804718       0.0778473019599914551
   0.000115661918243858963      0.027617432177066803      0.00694384286180138588       0.077830784022808075
   0.000115661918243858963      0.027612730860710144      0.00691546080633997917       0.0778173431754112244
   0.000115661918243858963      0.0275841206312179565     0.00690675573423504829       0.0777669399976730347
   0.000115661918243858963      0.0275760293006896973     0.00686638383194804192       0.077723182737827301
   0.000115661918243858963      0.027570728212594986      0.00685372622683644295       0.0776693448424339294
   0.000115661918243858963      0.0275565031915903091     0.00682653533294796944       0.0776496082544326782
   0.000115661918243858963      0.0275292433798313141     0.00670093810185790062       0.0776296406984329224
   0.000115661918243858963      0.0275178011506795883     0.00665984442457556725       0.0775608271360397339
   0.000115661918243858963      0.0274920109659433365     0.00663255574181675911       0.0775392428040504456
   0.000115661918243858963      0.0274911634624004364     0.00661331089213490486       0.077534109354019165
   0.000115661918243858963      0.0274821165949106216     0.00657541584223508835       0.0775256603956222534
   0.000115661918243858963      0.027445254847407341      0.00655477587133646011       0.0774612873792648315
   0.000115661918243858963      0.0274308584630489349     0.0065471935085952282        0.077421434223651886
   0.000115661918243858963      0.0274144876748323441     0.00650141248479485512       0.0773621797561645508
   0.000115661918243858963      0.0273963473737239838     0.00642615975812077522       0.0773501023650169373
   0.000115661918243858963      0.0273613575845956802     0.00641703465953469276       0.0773478224873542786
   0.000115661918243858963      0.02734345942735672       0.00635761534795165062       0.0773021504282951355
   0.000115661918243858963      0.0273231565952301025     0.00634022988379001617       0.0772677361965179443
   0.000115661918243858963      0.0273173730820417404     0.00631594331935048103       0.0771900862455368042
   0.000115661918243858963      0.0273154880851507187     0.00630862684920430183       0.0771709904074668884
   0.000115661918243858963      0.0273012369871139526     0.00626875506713986397       0.0771327093243598938
   0.000115661918243858963      0.0272773019969463348     0.00625605229288339615       0.0771262645721435547
   0.000115661918243858963      0.0272594001144170761     0.00622489862143993378       0.0770307853817939758
   0.000115661918243858963      0.0272435508668422699     0.0062149842269718647        0.077005922794342041
   0.000115661918243858963      0.0272399038076400757     0.00615579774603247643       0.077000148594379425
   0.000115661918243858963      0.0272306203842163086     0.00613541947677731514       0.076952323317527771
   0.000115661918243858963      0.02718379907310009       0.00611175736412405968       0.0769157782196998596
   0.000115661918243858963      0.0271669924259185791     0.00604883022606372833       0.0768652409315109253
   0.000115661918243858963      0.0271553602069616318     0.00604267558082938194       0.0768393129110336304
   0.000115661918243858963      0.0271535813808441162     0.00601010862737894058       0.0768005773425102234
   0.000115661918243858963      0.0271384026855230331     0.00598132284358143806       0.0767850205302238464
   0.000115661918243858963      0.0271266046911478043     0.00596982613205909729       0.0767496377229690552
   0.000115661918243858963      0.0271164216101169586     0.00593249872326850891       0.0767396986484527588
   0.000115661918243858963      0.0271144174039363861     0.00588135886937379837       0.0767002403736114502
   0.000115661918243858963      0.0270778089761734009     0.0058458610437810421        0.0766347572207450867
   0.000115661918243858963      0.027062002569437027      0.00582460407167673111       0.0765683725476264954
   0.000115661918243858963      0.0270292162895202637     0.0057664928026497364        0.0765406787395477295
   0.000115661918243858963      0.0270129851996898651     0.00574688613414764404       0.0765371918678283691
   0.000115661918243858963      0.0270058345049619675     0.00567971775308251381       0.0765323862433433533
   0.000115661918243858963      0.0270053539425134659     0.00564711587503552437       0.0764984935522079468
   0.000115661918243858963      0.0269737895578145981     0.00564599921926856041       0.0764694809913635254
   0.000115661918243858963      0.0269694626331329346     0.00561430957168340683       0.0764396041631698608
   0.000115661918243858963      0.0269533358514308929     0.00559999933466315269       0.076426975429058075
   0.000115661918243858963      0.0269120372831821442     0.00557680800557136536       0.0763923004269599915
   0.000115661918243858963      0.0268880128860473633     0.00553749315440654755       0.0763722658157348633
   0.000115661918243858963      0.0268802642822265625     0.00551161589100956917       0.076342657208442688
   0.000115661918243858963      0.0268530901521444321     0.00549806095659732819       0.0763295963406562805
   0.000115661918243858963      0.0268496088683605194     0.00543233240023255348       0.0763199701905250549
   0.000115661918243858963      0.0268407687544822693     0.00540653755888342857       0.0763076320290565491
   0.000115661918243858963      0.0268278885632753372     0.00540072284638881683       0.0762814432382583618
   0.000115661918243858963      0.026800764724612236      0.00537133356556296349       0.0762763097882270813
   0.000115661918243858963      0.0267999805510044098     0.00536988209933042526       0.0762380287051200867
   0.000115661918243858963      0.026788175106048584      0.00533829443156719208       0.0761725082993507385
   0.000115661918243858963      0.0267733260989189148     0.00530491257086396217       0.076122283935546875
   0.000115661918243858963      0.0267657674849033356     0.00529099209234118462       0.0761091709136962891
   0.000115661918243858963      0.0267170928418636322     0.00527235539630055428       0.0760956704616546631
   0.000115661918243858963      0.026707574725151062      0.00526585429906845093       0.0760317966341972351
   0.000115661918243858963      0.0267030633985996246     0.00523622380569577217       0.0760208740830421448
   0.000115661918243858963      0.0266796834766864777     0.00521841691806912422       0.076001286506652832
   0.000115661918243858963      0.0266688764095306396     0.00520246988162398338       0.0759916976094245911
   0.000115661918243858963      0.0266649927943944931     0.00518525904044508934       0.0759473070502281189
   0.000115661918243858963      0.0266407802700996399     0.00512171722948551178       0.0759082362055778503
   0.000115661918243858963      0.0266205687075853348     0.0050975307822227478        0.0758918002247810364
   0.000115661918243858963      0.0266136657446622849     0.00508381472900509834       0.0758491605520248413
   0.000115661918243858963      0.0266043208539485931     0.00505155278369784355       0.0758271589875221252
   0.000115661918243858963      0.026594432070851326      0.00500415964052081108       0.075808793306350708
   0.000115661918243858963      0.0265881158411502838     0.00499649904668331146       0.0757761523127555847
   0.000115661918243858963      0.026578754186630249      0.00498357275500893593       0.0757425278425216675
   0.000115661918243858963      0.0265468116849660873     0.00497980788350105286       0.0757188573479652405
   0.000115661918243858963      0.0265243332833051682     0.00493855401873588562       0.0757088065147399902
   0.000115661918243858963      0.0265131164342164993     0.00492270011454820633       0.0756940767168998718
   0.000115661918243858963      0.0264863241463899612     0.00489049451425671577       0.075646325945854187
   0.000115661918243858963      0.0264798589050769806     0.00486492551863193512       0.0755892321467399597
   0.000115661918243858963      0.0264684893190860748     0.00482843304052948952       0.0755706578493118286
   0.000115661918243858963      0.0264556501060724258     0.00479300040751695633       0.075556628406047821
   0.000115661918243858963      0.0264395158737897873     0.00477320048958063126       0.0755447447299957275
   0.000115661918243858963      0.026436883956193924      0.00475029554218053818       0.0755178555846214294
   0.000115661918243858963      0.0264218505471944809     0.00473649473860859871       0.0755118131637573242
   0.000115661918243858963      0.0264037046581506729     0.00470298808068037033       0.0754680410027503967
   0.000115661918243858963      0.0263911839574575424     0.00467069586738944054       0.0754583477973937988
   0.000115661918243858963      0.0263896044343709946     0.00466837221756577492       0.0754443630576133728
   0.000115661918243858963      0.0263677202165126801     0.00464064860716462135       0.0753452405333518982
   0.000115661918243858963      0.0263587534427642822     0.00462315510958433151       0.0753291621804237366
   0.000115661918243858963      0.026343856006860733      0.00460569467395544052       0.0752988606691360474
   0.000115661918243858963      0.0263226646929979324     0.004591397475451231         0.0752958729863166809
   0.000115661918243858963      0.0263199023902416229     0.00455139623954892159       0.0752450302243232727
   0.000115661918243858963      0.0263033770024776459     0.00451348768547177315       0.0752400234341621399
   0.000115661918243858963      0.0262733176350593567     0.00450396072119474411       0.0752024874091148376
   0.000115661918243858963      0.026272231712937355      0.00448140176013112068       0.0751270130276679993
   0.000115661918243858963      0.0262596681714057922     0.00447306316345930099       0.0751187503337860107
   0.000115661918243858963      0.0262271612882614136     0.00442540599033236504       0.0750790461897850037
   0.000115661918243858963      0.0262233968824148178     0.00441276887431740761       0.0750632956624031067
   0.000115661918243858963      0.0262145549058914185     0.00440217787399888039       0.0750577226281166077
   0.000115661918243858963      0.0262019578367471695     0.00437189498916268349       0.0750247985124588013
   0.000115661918243858963      0.0262006074190139771     0.00435490347445011139       0.075012892484664917
   0.000115661918243858963      0.0261635389178991318     0.00435049878433346748       0.0749867483973503113
   0.000115661918243858963      0.02616133913397789       0.00433755200356245041       0.074965260922908783
   0.000115661918243858963      0.0261402614414691925     0.00432300381362438202       0.0749554112553596497
   0.000115661918243858963      0.0261356756091117859     0.00431665452197194099       0.0748891681432723999
   0.000115661918243858963      0.02612324059009552       0.00430528121069073677       0.0748553276062011719
   0.000115661918243858963      0.026093311607837677      0.00426998315379023552       0.0748442187905311584
   0.000115661918243858963      0.0260897669941186905     0.00424506049603223801       0.07482166588306427
   0.000115661918243858963      0.0260888505727052689     0.00422805873677134514       0.0748135671019554138
   0.000115661918243858963      0.0260622277855873108     0.00420090556144714355       0.0748008191585540771
   0.000115661918243858963      0.0260460171848535538     0.00419229734688997269       0.0747654587030410767
   0.000115661918243858963      0.0260415859520435333     0.0041580921970307827        0.0747346729040145874
   0.000115661918243858963      0.0260267928242683411     0.00411810446530580521       0.074715740978717804
   0.000115661918243858963      0.0260035339742898941     0.00410549715161323547       0.0746595785021781921
   0.000115661918243858963      0.0259645357728004456     0.00408895872533321381       0.0746245011687278748
   0.000115661918243858963      0.0259611066430807114     0.00407345779240131378       0.0746079012751579285
   0.000115661918243858963      0.025961015373468399      0.00406101858243346214       0.0745965391397476196
   0.000115661918243858963      0.0259575583040714264     0.00404934165999293327       0.0745777040719985962
   0.000115661918243858963      0.0259504020214080811     0.00401151692494750023       0.0745451301336288452
   0.000115661918243858963      0.0259143728762865067     0.00399852544069290161       0.0745168477296829224
   0.000115661918243858963      0.0259014852344989777     0.00396974291652441025       0.0745011419057846069
   0.000115661918243858963      0.0258909128606319427     0.00396128557622432709       0.0744815021753311157
   0.000115661918243858963      0.0258862487971782684     0.00393899809569120407       0.0744079649448394775
   0.000115661918243858963      0.0258602239191532135     0.00390589004382491112       0.0743744447827339172
   0.000115661918243858963      0.0258506517857313156     0.00389954098500311375       0.0743606388568878174
   0.000115661918243858963      0.0258373692631721497     0.00387228955514729023       0.074359595775604248
   0.000115661918243858963      0.0258224159479141235     0.00384329282678663731       0.0743499398231506348
   0.000115661918243858963      0.0258055813610553741     0.0038287376519292593        0.0742976441979408264
   0.000115661918243858963      0.0257853195071220398     0.00379100488498806953       0.0742419958114624023
   0.000115661918243858963      0.0257696602493524551     0.0037621399387717247        0.0742280781269073486
   0.000115661918243858963      0.0257522817701101303     0.00375008000992238522       0.0741828233003616333
   0.000115661918243858963      0.0257452316582202911     0.00371278333477675915       0.0741454809904098511
   0.000115661918243858963      0.0257379841059446335     0.00370456581003963947       0.0741302073001861572
   0.000115661918243858963      0.0257317814975976944     0.00368783064186573029       0.074116043746471405
   0.000115661918243858963      0.0257115308195352554     0.0036656470037996769        0.0740804150700569153
   0.000115661918243858963      0.0256999675184488297     0.00365769094787538052       0.074077799916267395
   0.000115661918243858963      0.0256884396076202393     0.00365180568769574165       0.0740759521722793579
   0.000115661918243858963      0.02568039670586586       0.00362616707570850849       0.074070855975151062
   0.000115661918243858963      0.0256577171385288239     0.00361412507481873035       0.0739653035998344421
   0.000115661918243858963      0.0256450865417718887     0.00357973366044461727       0.0739447101950645447
   0.000115661918243858963      0.0256417281925678253     0.00356189673766493797       0.0739202499389648438
   0.000115661918243858963      0.0256103072315454483     0.00354680069722235203       0.0738844498991966248
   0.000115661918243858963      0.0256015155464410782     0.00354050192981958389       0.0738623887300491333
   0.000115661918243858963      0.0255850646644830704     0.00352861266583204269       0.0738561898469924927
   0.000115661918243858963      0.0255563203245401382     0.00348216504789888859       0.0738488733768463135
   0.000115661918243858963      0.0255375951528549194     0.00346501218155026436       0.0737987235188484192
   0.000115661918243858963      0.025534188374876976      0.00343558331951498985       0.073793657124042511
   0.000115661918243858963      0.0255080107599496841     0.00342518906109035015       0.0737416818737983704
   0.000115661918243858963      0.0255012679845094681     0.00340360566042363644       0.0737165063619613647
   0.000115661918243858963      0.0254952795803546906     0.00337376841343939304       0.0737076625227928162
   0.000115661918243858963      0.0254804696887731552     0.00336255086585879326       0.0736252665519714355
   0.000115661918243858963      0.0254720337688922882     0.00336140580475330353       0.0735980719327926636
   0.000115661918243858963      0.025450853630900383      0.00335000618360936642       0.0735911279916763306
   0.000115661918243858963      0.0254202354699373245     0.00333472574129700661       0.0735798478126525879
   0.000115661918243858963      0.0254149753600358963     0.00330917676910758018       0.0735298246145248413
   0.000115661918243858963      0.0253988560289144516     0.00330252014100551605       0.0735070183873176575
   0.000115661918243858963      0.0253894496709108353     0.00328929047100245953       0.0734882280230522156
   0.000115661918243858963      0.0253750085830688477     0.00328873982653021812       0.0734533220529556274
   0.000115661918243858963      0.0253597665578126907     0.00327300233766436577       0.0734314769506454468
   0.000115661918243858963      0.0253507401794195175     0.00326139316894114017       0.0734208002686500549
   0.000115661918243858963      0.0253373198211193085     0.00324315810576081276       0.0734200626611709595
   0.000115661918243858963      0.025325993075966835      0.00322094676084816456       0.0733876526355743408
   0.000115661918243858963      0.0253014601767063141     0.0032179979607462883        0.0733807012438774109
   0.000115661918243858963      0.0252989903092384338     0.00320111378096044064       0.0733415707945823669
   0.000115661918243858963      0.0252732522785663605     0.00318242982029914856       0.0733163654804229736
   0.000115661918243858963      0.0252708699554204941     0.00315345986746251583       0.0732647329568862915
   0.000115661918243858963      0.0252481922507286072     0.00312073132954537868       0.0732221230864524841
   0.000115661918243858963      0.0252089481800794601     0.00310948537662625313       0.0731911137700080872
   0.000115661918243858963      0.0252022165805101395     0.00309486640617251396       0.0731598734855651855
   0.000115661918243858963      0.0251940954476594925     0.00307717337273061275       0.0731418207287788391
   0.000115661918243858963      0.0251540914177894592     0.00306726410053670406       0.0731370970606803894
   0.000115661918243858963      0.025132177397608757      0.00304472190327942371       0.0730924606323242188
   0.000115661918243858963      0.0251317489892244339     0.00301458383910357952       0.0730871632695198059
   0.000115661918243858963      0.0251146592199802399     0.0029969473835080862        0.0730780512094497681
   0.000115661918243858963      0.0250983573496341705     0.00299339811317622662       0.0730254575610160828
   0.000115661918243858963      0.0250833630561828613     0.0029669017530977726        0.0729778185486793518
   0.000115661918243858963      0.0250770673155784607     0.00295736105181276798       0.0729262679815292358
   0.000115661918243858963      0.0250739436596632004     0.00295066088438034058       0.0729138478636741638
   0.000115661918243858963      0.0250586457550525665     0.00292658526450395584       0.0728929042816162109
   0.000115661918243858963      0.0250534582883119583     0.00292420899495482445       0.0728743374347686768
   0.000115661918243858963      0.02504766546189785       0.00288751698099076748       0.0728317052125930786
   0.000115661918243858963      0.0250329766422510147     0.00287650898098945618       0.0728115290403366089
   0.000115661918243858963      0.0250207744538784027     0.00286006624810397625       0.072766818106174469
   0.000115661918243858963      0.0250015947967767715     0.00284357694908976555       0.0727049484848976135
   0.000115661918243858963      0.0249918345361948013     0.00282397260889410973       0.0727031752467155457
   0.000115661918243858963      0.0249834880232810974     0.0028091303538531065        0.0726555138826370239
   0.000115661918243858963      0.0249709468334913254     0.00279058702290058136       0.0726346001029014587
   0.000115661918243858963      0.0249641928821802139     0.00277706095948815346       0.0725974440574645996
   0.000115661918243858963      0.0249266866594552994     0.00277091516181826591       0.0725771710276603699
   0.000115661918243858963      0.0249265227466821671     0.00275463028810918331       0.072520039975643158
   0.000115661918243858963      0.0249054431915283203     0.00272791134193539619       0.0724958032369613647
   0.000115661918243858963      0.0248833838850259781     0.0027151170652359724        0.0724921301007270813
   0.000115661918243858963      0.0248675718903541565     0.00270399171859025955       0.0724878832697868347
   0.000115661918243858963      0.0248565804213285446     0.00269259070046246052       0.072464674711227417
   0.000115661918243858963      0.0248450972139835358     0.00266530807130038738       0.0724036470055580139
   0.000115661918243858963      0.024830186739563942      0.00265729264356195927       0.0723824873566627502
   0.000115661918243858963      0.0248261168599128723     0.00265210261568427086       0.0723545029759407043
   0.000115661918243858963      0.0248124133795499802     0.00264155748300254345       0.0723410695791244507
   0.000115661918243858963      0.0248057227581739426     0.00262500159442424774       0.072306022047996521
   0.000115661918243858963      0.0247636325657367706     0.00261888839304447174       0.0723059698939323425
   0.000115661918243858963      0.0247468706220388412     0.00260711438022553921       0.0722477883100509644
   0.000115661918243858963      0.0247305054217576981     0.00259970501065254211       0.0721850693225860596
   0.000115661918243858963      0.0247299633920192719     0.00258533167652785778       0.072156175971031189
   0.000115661918243858963      0.0247275140136480331     0.00256820605136454105       0.0721208229660987854
   0.000115661918243858963      0.0247205346822738647     0.0025352125521749258        0.0720650926232337952
   0.000115661918243858963      0.0247073657810688019     0.00252913986332714558       0.0720508098602294922
   0.000115661918243858963      0.0246948152780532837     0.00251875096000730991       0.0720207765698432922
   0.000115661918243858963      0.0246741808950901031     0.00249538873322308064       0.0719998478889465332
   0.000115661918243858963      0.0246686171740293503     0.00248575326986610889       0.0719451531767845154
   0.000115661918243858963      0.0246334243565797806     0.00246298755519092083       0.0719214901328086853
   0.000115661918243858963      0.0246328543871641159     0.00245352624915540218       0.0718875676393508911
   0.000115661918243858963      0.0246065035462379456     0.0024365563876926899        0.0718855783343315125
   0.000115661918243858963      0.0245960913598537445     0.00242006406188011169       0.0718520879745483398
   0.000115661918243858963      0.024584772065281868      0.00241419579833745956       0.0718002691864967346
   0.000115661918243858963      0.0245449095964431763     0.00240178732201457024       0.0717701837420463562
   0.000115661918243858963      0.024537213146686554      0.00236889813095331192       0.0717648416757583618
   0.000115661918243858963      0.0245351139456033707     0.00234809797257184982       0.0716877803206443787
   0.000115661918243858963      0.0245056711137294769     0.00234690331853926182       0.0716353654861450195
   0.000115661918243858963      0.0244974736124277115     0.00234227394685149193       0.0716167613863945007
   0.000115661918243858963      0.0244779158383607864     0.00231791776604950428       0.0715988725423812866
   0.000115661918243858963      0.0244513433426618576     0.00230852025561034679       0.0715465694665908813
   0.000115661918243858963      0.024451088160276413      0.00228584627620875835       0.0715120211243629456
   0.000115661918243858963      0.0244420096278190613     0.00227164826355874538       0.0714107528328895569
   0.000115661918243858963      0.024412175640463829      0.00226332107558846474       0.0714074894785881042
   0.000115661918243858963      0.0244035851210355759     0.0022481654305011034        0.0713938921689987183
   0.000115661918243858963      0.0243955235928297043     0.00223853066563606262       0.0713493376970291138
   0.000115661918243858963      0.0243715755641460419     0.00222349632531404495       0.0713369324803352356
   0.000115661918243858963      0.0243705138564109802     0.00220729783177375793       0.0713227540254592896
   0.000115661918243858963      0.0243671070784330368     0.00219878926873207092       0.0712800100445747375
   0.000115661918243858963      0.024357600137591362      0.00217605731450021267       0.071259327232837677
   0.000115661918243858963      0.024334365501999855      0.00216118386015295982       0.0711914598941802979
   0.000115661918243858963      0.0243204813450574875     0.00215267366729676723       0.0711584910750389099
   0.000115661918243858963      0.024290379136800766      0.0021371238399296999        0.071127474308013916
   0.000115661918243858963      0.0242761373519897461     0.00211886083707213402       0.0710801631212234497
   0.000115661918243858963      0.0242712851613759995     0.00209875474683940411       0.0710325092077255249
   0.000115661918243858963      0.0242556799203157425     0.00206862925551831722       0.0709927156567573547
   0.000115661918243858963      0.0242297183722257614     0.0020646238699555397        0.0709688588976860046
   0.000115661918243858963      0.0242234654724597931     0.00204997090622782707       0.0709423795342445374
   0.000115661918243858963      0.0242125224322080612     0.00203359732404351234       0.070901528000831604
   0.000115661918243858963      0.0241823326796293259     0.00200804881751537323       0.0708852186799049377
   0.000115661918243858963      0.0241705663502216339     0.0019919427577406168        0.0708752274513244629
   0.000115661918243858963      0.0241655092686414719     0.00198294338770210743       0.0708017498254776001
   0.000115661918243858963      0.0241514090448617935     0.00197590328752994537       0.070788845419883728
   0.000115661918243858963      0.024136001244187355      0.00196725898422300816       0.0707866251468658447
   0.000115661918243858963      0.0241156537085771561     0.00196523452177643776       0.0707357078790664673
   0.000115661918243858963      0.024104241281747818      0.00195662328042089939       0.0707128942012786865
   0.000115661918243858963      0.0240936074405908585     0.00192395364865660667       0.0706732943654060364
   0.000115661918243858963      0.0240927282720804214     0.00191252445802092552       0.0706437081098556519
   0.000115661918243858963      0.0240828320384025574     0.00190702767577022314       0.0706260427832603455
   0.000115661918243858963      0.0240818336606025696     0.00188536860514432192       0.0705744773149490356
   0.000115661918243858963      0.0240631792694330215     0.00186742644291371107       0.0705277472734451294
   0.000115661918243858963      0.0240389313548803329     0.00185802648775279522       0.0704513043165206909
   0.000115661918243858963      0.0240188930183649063     0.00184881372842937708       0.070408061146736145
   0.000115661918243858963      0.0240149907767772675     0.00183571549132466316       0.0703994855284690857
   0.000115661918243858963      0.0240109879523515701     0.00179751648101955652       0.0703686699271202087
   0.000115661918243858963      0.0239919107407331467     0.00178587774280458689       0.0703660175204277039
   0.000115661918243858963      0.0239774696528911591     0.00178513489663600922       0.0703593045473098755
   0.000115661918243858963      0.0239646639674901962     0.00175710604526102543       0.0703192353248596191
   0.000115661918243858963      0.0239548999816179276     0.00175081042107194662       0.0703142210841178894
   0.000115661918243858963      0.0239162631332874298     0.00174601317849010229       0.0702947527170181274
   0.000115661918243858963      0.0238900799304246902     0.00171463994774967432       0.0702611729502677917
   0.000115661918243858963      0.0238877125084400177     0.00170875305775552988       0.0702424198389053345
   0.000115661918243858963      0.0238794926553964615     0.00169839442241936922       0.0702086538076400757
   0.000115661918243858963      0.0238470025360584259     0.00167746597435325384       0.0701995939016342163
   0.000115661918243858963      0.0238331425935029984     0.00166506785899400711       0.070143088698387146
   0.000115661918243858963      0.0238236356526613235     0.00165764288976788521       0.0701359137892723083
   0.000115661918243858963      0.0238235890865325928     0.00165125704370439053       0.0700753256678581238
   0.000115661918243858963      0.0238175913691520691     0.00162949773948639631       0.0700471028685569763
   0.000115661918243858963      0.0238076075911521912     0.00162085983902215958       0.0700410380959510803
   0.000115661918243858963      0.0237996708601713181     0.00161890499293804169       0.0700320377945899963
   0.000115661918243858963      0.0237945783883333206     0.00159534637350589037       0.0699551478028297424
   0.000115661918243858963      0.0237677693367004395     0.0015743133844807744        0.0699497759342193604
   0.000115661918243858963      0.023745264858007431      0.00156507082283496857       0.0699114054441452026
   0.000115661918243858963      0.0237293317914009094     0.00155343255028128624       0.0698675960302352905
   0.000115661918243858963      0.0237197037786245346     0.00154823716729879379       0.0698259919881820679
   0.000115661918243858963      0.0237140171229839325     0.00151226809248328209       0.069800354540348053
   0.000115661918243858963      0.0236927065998315811     0.00148407986853271723       0.0697972401976585388
   0.000115661918243858963      0.0236756466329097748     0.00147759821265935898       0.0697811394929885864
   0.000115661918243858963      0.0236631296575069427     0.00145696604158729315       0.0697246789932250977
   0.000115661918243858963      0.0236396919935941696     0.00144981150515377522       0.0696932077407836914
   0.000115661918243858963      0.0236338209360837936     0.00143113988451659679       0.0696843266487121582
   0.000115661918243858963      0.0236154347658157349     0.00142542703542858362       0.0696584880352020264
   0.000115661918243858963      0.0236058738082647324     0.00141889532096683979       0.0696405917406082153
   0.000115661918243858963      0.0235866066068410873     0.00141014636028558016       0.0696360170841217041
   0.000115661918243858963      0.0235617794096469879     0.00139749539084732533       0.0696306303143501282
   0.000115661918243858963      0.0235554706305265427     0.00137877825181931257       0.0695781037211418152
   0.000115661918243858963      0.0235465746372938156     0.00137866358272731304       0.0695524886250495911
   0.000115661918243858963      0.0235455948859453201     0.00137434119824320078       0.0695310235023498535
   0.000115661918243858963      0.0235281288623809814     0.00134889350738376379       0.0694896727800369263
   0.000115661918243858963      0.0235131401568651199     0.00133363611530512571       0.069469742476940155
   0.000115661918243858963      0.0234949477016925812     0.00132575584575533867       0.0694685205817222595
   0.000115661918243858963      0.023479243740439415      0.00131337402854114771       0.0694566071033477783
   0.000115661918243858963      0.023457653820514679      0.00130938435904681683       0.0694209113717079163
   0.000115661918243858963      0.0234492309391498566     0.00129197654314339161       0.0694017037749290466
   0.000115661918243858963      0.0234451908618211746     0.00127362657804042101       0.0693444609642028809
   0.000115661918243858963      0.0234316159039735794     0.00125529838260263205       0.0693273544311523438
   0.000115661918243858963      0.0234216414391994476     0.00125099741853773594       0.0693176686763763428
   0.000115661918243858963      0.0233991444110870361     0.00122963066678494215       0.069304443895816803
   0.000115661918243858963      0.0233848057687282562     0.00121469527948647738       0.069264143705368042
   0.000115661918243858963      0.0233760979026556015     0.00120446516666561365       0.0691955983638763428
   0.000115661918243858963      0.0233480930328369141     0.00119874579831957817       0.0691617801785469055
   0.000115661918243858963      0.0233419593423604965     0.00119264214299619198       0.0691291540861129761
   0.000115661918243858963      0.0233145337551832199     0.00117869593668729067       0.0691114813089370728
   0.000115661918243858963      0.0232932008802890778     0.00117558648344129324       0.0690670013427734375
   0.000115661918243858963      0.0232862755656242371     0.00116437277756631374       0.0690144002437591553
   0.000115661918243858963      0.0232856739312410355     0.00115898251533508301       0.0689991489052772522
   0.000115661918243858963      0.0232791956514120102     0.00113297218922525644       0.0689953267574310303
   0.000115661918243858963      0.0232754014432430267     0.00112958077806979418       0.0689733326435089111
   0.000115661918243858963      0.0232517961412668228     0.00112462462857365608       0.0689658448100090027
   0.000115661918243858963      0.0232376139611005783     0.00110135076101869345       0.0689314007759094238
   0.000115661918243858963      0.0232218168675899506     0.00109356490429490805       0.0689194574952125549
   0.000115661918243858963      0.0232106354087591171     0.0010800870368257165        0.0689064711332321167
   0.000115661918243858963      0.0232021994888782501     0.00107791973277926445       0.0688594207167625427
   0.000115661918243858963      0.0231968965381383896     0.00106910825707018375       0.0688148811459541321
   0.000115661918243858963      0.0231802184134721756     0.00106068677268922329       0.0687786191701889038
   0.000115661918243858963      0.0231743063777685165     0.00104125705547630787       0.0687771961092948914
   0.000115661918243858963      0.0231515318155288696     0.00102262012660503387       0.0687570944428443909
   0.000115661918243858963      0.0231482833623886108     0.0010150582529604435        0.0687416940927505493
   0.000115661918243858963      0.0231447536498308182     0.00100596121046692133       0.068695560097694397
   0.000115661918243858963      0.0231270547956228256     0.000985395279712975025      0.068632274866104126
   0.000115661918243858963      0.0230995733290910721     0.000980897690169513226      0.0686239153146743774
   0.000115661918243858963      0.0230667870491743088     0.000973762187641113997      0.0686021372675895691
   0.000115661918243858963      0.0230576954782009125     0.000968160864431411028      0.0685767829418182373
   0.000115661918243858963      0.0230392869561910629     0.000960637000389397144      0.0685688108205795288
   0.000115661918243858963      0.0230362899601459503     0.000945878156926482916      0.0685344859957695007
   0.000115661918243858963      0.0230240393429994583     0.000935130927246063948      0.0685240551829338074
   0.000115661918243858963      0.0229963194578886032     0.000922093167901039124      0.0684752315282821655
   0.000115661918243858963      0.022971518337726593      0.000916536257136613131      0.0684455409646034241
   0.000115661918243858963      0.0229704137891530991     0.000900939805433154106      0.0684361830353736877
   0.000115661918243858963      0.022959388792514801      0.000891709059942513704      0.0683716088533401489
   0.000115661918243858963      0.0229508820921182632     0.000879788713064044714      0.0683620646595954895
   0.000115661918243858963      0.0229458939284086227     0.00085812440374866128       0.0683432072401046753
   0.000115661918243858963      0.0229402985423803329     0.000853517383802682161      0.0683301538228988647
   0.000115661918243858963      0.0229168031364679337     0.000844803173094987869      0.0682888701558113098
   0.000115661918243858963      0.0229044836014509201     0.000837820640299469233      0.0682782977819442749
   0.000115661918243858963      0.0229041352868080139     0.000832587189506739378      0.0682753920555114746
   0.000115661918243858963      0.0228808224201202393     0.000815254461485892534      0.0682361871004104614
   0.000115661918243858963      0.0228445380926132202     0.000806800089776515961      0.0681355223059654236
   0.000115661918243858963      0.0228283591568470001     0.000794395164120942354      0.0681283697485923767
   0.000115661918243858963      0.022818002849817276      0.00078856258187443018       0.0681002810597419739
   0.000115661918243858963      0.0228028185665607452     0.000782523246016353369      0.0680692717432975769
   0.000115661918243858963      0.0227843448519706726     0.000768657424487173557      0.0680238902568817139
   0.000115661918243858963      0.0227508395910263062     0.000756932015065103769      0.0680232644081115723
   0.000115661918243858963      0.0227454565465450287     0.000748921476770192385      0.0679762139916419983
   0.000115661918243858963      0.0227233972400426865     0.000737672671675682068      0.0679515749216079712
   0.000115661918243858963      0.0227092709392309189     0.000730277388356626034      0.0678937658667564392
   0.000115661918243858963      0.0227074325084686279     0.00072675186675041914       0.0678852275013923645
   0.000115661918243858963      0.0226783156394958496     0.000719842035323381424      0.06784047931432724
   0.000115661918243858963      0.0226762779057025909     0.000710007443558424711      0.0678231939673423767
   0.000115661918243858963      0.0226715672761201859     0.000703703903127461672      0.0678115189075469971
   0.000115661918243858963      0.0226571932435035706     0.000694916525389999151      0.0677972212433815002
   0.000115661918243858963      0.0226220935583114624     0.000693922338541597128      0.0677698478102684021
   0.000115661918243858963      0.0226182695478200912     0.000680556695442646742      0.0677445530891418457
   0.000115661918243858963      0.0225968062877655029     0.000671311223413795233      0.067729070782661438
   0.000115661918243858963      0.0225516539067029953     0.00066649832297116518       0.0677178278565406799
   0.000115661918243858963      0.0225455742329359055     0.000663105282001197338      0.0677051469683647156
   0.000115661918243858963      0.0225437227636575699     0.000654006784316152334      0.0676886513829231262
   0.000115661918243858963      0.0225155744701623917     0.000644819170702248812      0.0676450207829475403
   0.000115661918243858963      0.0225064903497695923     0.000630659691523760557      0.0676392540335655212
   0.000115661918243858963      0.0224852785468101501     0.000622687861323356628      0.0675970464944839478
   0.000115661918243858963      0.0224682949483394623     0.00061385671142488718       0.0675925612449645996
   0.000115661918243858963      0.0224514119327068329     0.000608256959822028875      0.0675639882683753967
   0.000115661918243858963      0.0224414318799972534     0.000597242556978017092      0.0675353258848190308
   0.000115661918243858963      0.0224391520023345947     0.000585204397793859243      0.067511633038520813
   0.000115661918243858963      0.0224007107317447662     0.000578328734263777733      0.0675074011087417603
   0.000115661918243858963      0.0223914794623851776     0.000568451592698693275      0.0674559175968170166
   0.000115661918243858963      0.0223905574530363083     0.000563593639526516199      0.0674298256635665894
   0.000115661918243858963      0.0223665032535791397     0.000552263634745031595      0.0674108266830444336
   0.000115661918243858963      0.0223506372421979904     0.000540363776963204145      0.0673990100622177124
   0.000115661918243858963      0.0223214291036128998     0.000536437320988625288      0.0672873258590698242
   0.000115661918243858963      0.0223188120871782303     0.000525626528542488813      0.0672507509589195251
   0.000115661918243858963      0.0223099160939455032     0.000519419496413320303      0.0672471374273300171
   0.000115661918243858963      0.0223067011684179306     0.000515254097990691662      0.0672125592827796936
   0.000115661918243858963      0.0222834553569555283     0.000499852641951292753      0.0671931058168411255
   0.000115661918243858963      0.0222795028239488602     0.000483524781884625554      0.0671898722648620605
   0.000115661918243858963      0.0222611669450998306     0.000473726191557943821      0.0671403557062149048
   0.000115661918243858963      0.0222594644874334335     0.00047204864677041769       0.0671024546027183533
   0.000115661918243858963      0.0222463756799697876     0.00046180852223187685       0.067090161144733429
   0.000115661918243858963      0.0222171582281589508     0.000449033337645232677      0.0670533999800682068
   0.000115661918243858963      0.0222021304070949554     0.000438388873590156436      0.0669682770967483521
   0.000115661918243858963      0.0221872460097074509     0.00043368898332118988       0.066954784095287323
   0.000115661918243858963      0.0221821237355470657     0.000423592893639579415      0.0669385939836502075
   0.000115661918243858963      0.0221673082560300827     0.000411763292504474521      0.0668861716985702515
   0.000115661918243858963      0.0221379715949296951     0.000402437755838036537      0.0668614506721496582
   0.000115661918243858963      0.0221369564533233643     0.000390139379305765033      0.0668254271149635315
   0.000115661918243858963      0.0220934003591537476     0.000380992132704705         0.0667867660522460938
   0.000115661918243858963      0.0220696311444044113     0.000372898182831704617      0.0667625442147254944
   0.000115661918243858963      0.0220656394958496094     0.000360478385118767619      0.0667557939887046814
   0.000115661918243858963      0.0220605600625276566     0.000357264216290786862      0.0667391419410705566
   0.000115661918243858963      0.0220381524413824081     0.000350743968738242984      0.0666893944144248962
   0.000115661918243858963      0.0220329593867063522     0.000343214196618646383      0.0666199773550033569
   0.000115661918243858963      0.0220292471349239349     0.000335259537678211927      0.0666100680828094482
   0.000115661918243858963      0.0220083370804786682     0.000333756121108308434      0.0665912255644798279
   0.000115661918243858963      0.0219885706901550293     0.000323388725519180298      0.0665593966841697693
   0.000115661918243858963      0.02198023721575737       0.000322141801007091999      0.0665043219923973083
   0.000115661918243858963      0.0219481959939002991     0.000318180565955117345      0.0664920881390571594
   0.000115661918243858963      0.0219144690781831741     0.000315652927383780479      0.066447913646697998
   0.000115661918243858963      0.0219119582325220108     0.00030981985037215054       0.0664133653044700623
   0.000115661918243858963      0.0218811556696891785     0.000304379937006160617      0.0663586333394050598
   0.000115661918243858963      0.0218440555036067963     0.000300786603474989533      0.0663506388664245605
   0.000115661918243858963      0.0218202751129865646     0.000299522798741236329      0.0663458183407783508
   0.000115661918243858963      0.02181997150182724       0.000298916856991127133      0.0662854313850402832
   0.000115661918243858963      0.0218086764216423035     0.000296422309475019574      0.0662417709827423096
   0.000115661918243858963      0.0218025967478752136     0.000288247421849519014      0.0662283003330230713
   0.000115661918243858963      0.0217970013618469238     0.000285905523924157023      0.0661899596452713013
   0.000115661918243858963      0.0217828676104545593     0.000283404369838535786      0.0661862120032310486
   0.000115661918243858963      0.0217804852873086929     0.000283276604022830725      0.0661185756325721741
   0.000115661918243858963      0.0217440333217382431     0.000275187514489516616      0.0660802274942398071
   0.000115661918243858963      0.0217320993542671204     0.000270666292635723948      0.0660423189401626587
   0.000115661918243858963      0.0217269808053970337     0.00026812290889210999       0.066011965274810791
   0.000115661918243858963      0.0216915998607873917     0.000267601863015443087      0.0660034790635108948
   0.000115661918243858963      0.0216816626489162445     0.000266952207311987877      0.0659986734390258789
   0.000115661918243858963      0.0216632895171642303     0.000264610775047913194      0.065926186740398407
   0.000115661918243858963      0.0216238982975482941     0.000264319212874397635      0.0659256279468536377
   0.000115661918243858963      0.0216103382408618927     0.000264319212874397635      0.0658640563488006592
   0.000115661918243858963      0.0216092057526111603     0.000264319212874397635      0.0657952502369880676
   0.000115661918243858963      0.0216010045260190964     0.000264319212874397635      0.0657663643360137939
   0.000115661918243858963      0.0215856768190860748     0.000264319212874397635      0.0656804889440536499
   0.000115661918243858963      0.021561209112405777      0.000264319212874397635      0.0656336545944213867
   0.000115661918243858963      0.0215360932052135468     0.000264319212874397635      0.0655871108174324036
   0.000115661918243858963      0.021528780460357666      0.000264319212874397635      0.0655868649482727051
   0.000115661918243858963      0.0214960649609565735     0.000264319212874397635      0.0655290260910987854
   0.000115661918243858963      0.0214909017086029053     0.000264319212874397635      0.0653918460011482239
   0.000115661918243858963      0.0214693658053874969     0.000264319212874397635      0.0653612539172172546
   0.000115661918243858963      0.0214662216603755951     0.000264319212874397635      0.0653301030397415161
   0.000115661918243858963      0.0214294437319040298     0.000264319212874397635      0.0652269721031188965
   0.000115661918243858963      0.0214258953928947449     0.000264319212874397635      0.0652060806751251221
   0.000115661918243858963      0.0214018914848566055     0.000264319212874397635      0.0651635453104972839
   0.000115661918243858963      0.0213543213903903961     0.000264319212874397635      0.0651367306709289551
   0.000115661918243858963      0.0213491339236497879     0.000264319212874397635      0.0650897696614265442
   0.000115661918243858963      0.0213186107575893402     0.000264319212874397635      0.0650872737169265747
   0.000115661918243858963      0.0213042572140693665     0.000264319212874397635      0.0649490728974342346
   0.000115661918243858963      0.0212914533913135529     0.000264319212874397635      0.064934171736240387
   0.000115661918243858963      0.0212656352669000626     0.000264319212874397635      0.0648171529173851013
   0.000115661918243858963      0.0212554596364498138     0.000264319212874397635      0.0646478310227394104
   0.000115661918243858963      0.0212206039577722549     0.000264319212874397635      0.064573533833026886
   0.000115661918243858963      0.0212080664932727814     0.000264319212874397635      0.0645523369312286377
   0.000115661918243858963      0.0211966000497341156     0.000264319212874397635      0.0644782781600952148
   0.000115661918243858963      0.0211643408983945847     0.000264319212874397635      0.0643403157591819763
   0.000115661918243858963      0.0211226865649223328     0.000264319212874397635      0.0642968043684959412
   0.000115661918243858963      0.0211025848984718323     0.000257845415035262704      0.0639801397919654846
   0.000115661918243858963      0.0210865531116724014     0.000246508629061281681      0.0639015734195709229
   0.000115661918243858963      0.0210659131407737732     0.000240860914345830679      0.0637912079691886902
   0.000115661918243858963      0.021014505997300148      0.000226208969252184033      0.0633741766214370728
   0.000115661918243858963      0.0210064277052879333     0.00021295227634254843       0.0633263289928436279
   0.000115661918243858963      0.0209914389997720718     0.000206283701118081808      0.0632169395685195923
   0.000115661918243858963      0.0209907963871955872     0.000195594708202406764      0.0630899295210838318
   0.000115661918243858963      0.0209304038435220718     0.000194616281078197062      0.0629744529724121094
   0.000115661918243858963      0.0209245476871728897     0.000186269317055121064      0.0627816170454025269
   0.000115661918243858963      0.0208918005228042603     0.000173109525348991156      0.0624748729169368744
   0.000115661918243858963      0.0208746511489152908     0.000163942182553000748      0.0622813105583190918
   0.000115661918243858963      0.0208240170031785965     0.000152128486661240458      0.062182791531085968
   0.000115661918243858963      0.0208153482526540756     0.000146296864841133356      0.0618206001818180084
   0.000115661918243858963      0.02081320621073246       0.000139090596348978579      0.0616403780877590179
   0.000115661918243858963      0.0207293350249528885     0.000120756551041267812      0.0612656362354755402
   0.000115661918243858963      0.0207118913531303406     0.00011300514597678557       0.0607988424599170685
   0.000115661918243858963      0.0206664428114891052     0.000102034231531433761      0.0593791529536247253
   0.000115661918243858963      0.0206535942852497101     9.20640595722943544e-05      0.0593144185841083527
   0.000115661918243858963      0.0206175651401281357     8.52858502184972167e-05      0.0586976334452629089
   0.000115661918243858963      0.0205985177308320999     7.39101596991531551e-05      0.0568185187876224518
   9.71920308074913919e-05      0.0205739419907331467     6.5886830270756036e-05       0.0559238232672214508
   7.49999962863512337e-05      0.0205396823585033417     5.34013379365205765e-05      0.0549461767077445984
   6.6695996792986989e-05       0.0204043854027986526     4.88608566229231656e-05      0.0516385659575462341
   6.08035552431829274e-05      0.0203440841287374496     3.81154168280772865e-05      0.0504380315542221069
   2.08145647775381804e-05      0.0202702861279249191     3.09986571664921939e-05      0.049327656626701355


==> data/clean_ls_matrix_columns.dat <==
       c0001        c0002         c0003        c0004       c0005         c0006        c0007        c0008       c0009         c0010         c0201          c0401          c0601        c0801        c1001         c1200
  1.01054      -0.524543    -0.268636     -0.35938    -0.0473952   -0.527778     0.329306    -0.229485     0.147121   -0.165904      -0.00315707   -0.0309855      0.0153222     -0.0464366   0.00280784    0.0502529
 -0.879345     -2.14969     -0.942924     -0.138906   -0.464141    -1.38104      0.0841793    0.482877     0.42639     5.18866e-05   -0.937918      0.105334       0.634423      -1.02189    -0.140753     -2.01735
 -2.75951      -3.76165     -1.60941       0.0673397  -0.883464    -2.21902     -0.155337     1.19281      0.713811    0.170057      -1.85468       0.242282       1.25783       -1.98379    -0.28252      -4.03942
 -4.60061      -5.34911     -2.27803       0.275737   -1.29311     -3.00891     -0.380031     1.86668      0.996463    0.361421      -2.74599       0.374461       1.8811        -2.92279    -0.425658     -5.99044
 -6.40592      -6.88886     -2.93591       0.460379   -1.68633     -3.77637     -0.579088     2.52845      1.29203     0.536363      -3.59224       0.497195       2.52459       -3.82946    -0.559355     -7.82666
 -8.1602       -8.38427     -3.56787       0.640862   -2.09497     -4.45336     -0.744731     3.13525      1.57895     0.784747      -4.37245       0.617483       3.16304       -4.68646    -0.70575      -9.49169
 -9.84191      -9.81629     -4.18477       0.79651    -2.46982     -5.07047     -0.877037     3.6968       1.89124     1.02435       -5.09998       0.725644       3.81948       -5.49041    -0.843786    -10.9904
-11.4303      -11.1612      -4.78671       0.898834   -2.85306     -5.58094     -0.959769     4.24886      2.19636     1.2803        -5.73634       0.806841       4.49046       -6.23111    -0.979044    -12.2749
-12.9563      -12.4417      -5.36409       1.0076     -3.18329     -6.02207     -1.00213      4.74287      2.47433     1.59632       -6.30119       0.883465       5.16151       -6.90311    -1.09469     -13.3237
-14.3271      -13.6438      -5.9059        1.10119    -3.49442     -6.37594     -1.00773      5.11463      2.78884     1.95918       -6.76917       0.939091       5.83393       -7.49023    -1.21352     -14.1445
-15.6285      -14.7071      -6.41392       1.10567    -3.75986     -6.56723     -0.932545     5.48222      3.08146     2.30214       -7.12397       0.969447       6.51699       -7.99202    -1.35167     -14.68
-16.7652      -15.7034      -6.90248       1.14596    -3.99784     -6.74147     -0.851222     5.78518      3.37674     2.6944        -7.39824       0.988047       7.2074        -8.42548    -1.46644     -14.9866
-17.7771      -16.5342      -7.3554        1.09548    -4.2714      -6.77161     -0.656772     6.07092      3.64631     3.07257       -7.57062       0.966924       7.90187       -8.74531    -1.57164     -15.0198
-18.6589      -17.3051      -7.77026       1.09521    -4.41912     -6.70852     -0.492049     6.26181      3.93905     3.48589       -7.65602       0.902618       8.58643       -8.98649    -1.68137     -14.8179
-19.4121      -17.937       -8.08101       1.05561    -4.61318     -6.60846     -0.187923     6.40355      4.18683     3.89311       -7.61686       0.877831       9.23552       -9.1516     -1.80706     -14.3735
-20.0955      -18.3773      -8.35113       1.01768    -4.68753     -6.35129      0.04415      6.54763      4.43041     4.26995       -7.49882       0.757879       9.88349       -9.2234     -1.8938      -13.712
-20.5113      -18.7889      -8.62084       0.954163   -4.77366     -6.06336      0.403787     6.62289      4.62346     4.67826       -7.32798       0.680825      10.4678        -9.18528    -2.01167     -12.8868
-20.913       -18.991       -8.87548       0.880543   -4.77849     -5.69734      0.839536     6.75308      4.82742     5.05857       -7.05561       0.479769      11.0517        -9.07179    -2.11272     -11.8733
-21.095       -19.1267      -9.00402       0.757532   -4.72147     -5.29791      1.16651      6.81296      4.99775     5.39587       -6.74073       0.316832      11.5675        -8.91556    -2.19909     -10.7525
-21.1264      -19.182       -9.08998       0.780207   -4.6005      -5.0372       1.64484      6.818        5.11851     5.64755       -6.37535       0.0982395     12.017         -8.64593    -2.30125      -9.50895
-21.0719      -19.0208      -9.1445        0.664748   -4.48035     -4.52301      1.98166      6.86915      5.2376      5.87315       -5.92737      -0.0814862     12.4366        -8.31032    -2.37546      -8.2322
-20.9348      -18.8262      -9.1398        0.621948   -4.3536      -4.009        2.44124      6.96227      5.26475     6.10324       -5.49502      -0.367582      12.773         -7.95476    -2.45023      -6.91466
-20.6586      -18.4393      -9.1191        0.573239   -4.07899     -3.63624      2.90122      6.98556      5.2718      6.23142       -5.04409      -0.649005      13.0202        -7.49245    -2.50382      -5.60818
-20.1784      -18.0156      -9.04348       0.590424   -3.81659     -3.27392      3.25033      6.99333      5.30556     6.26684       -4.61731      -0.899937      13.207         -7.04701    -2.5749       -4.32593
-19.7326      -17.5192      -8.8498        0.520522   -3.48744     -2.90286      3.63574      7.12084      5.35078     6.2208        -4.15538      -1.22705       13.3384        -6.48698    -2.63884      -3.11754
-19.1622      -16.9095      -8.63695       0.455534   -3.26685     -2.55676      4.11234      7.19111      5.23058     6.19095       -3.7032       -1.52207       13.3137        -5.94735    -2.64745      -1.9831
-18.421       -16.2756      -8.49486       0.436193   -2.87964     -2.16498      4.47336      7.24301      5.02009     5.99994       -3.24059      -1.8134        13.2278        -5.30023    -2.63874      -0.933625
-17.7687      -15.5671      -8.27664       0.445816   -2.53493     -1.82005      4.86045      7.32113      5.02402     5.83623       -2.89311      -2.16146       13.0253        -4.66917    -2.66049      -0.050386
-17.0403      -14.8079      -7.96319       0.39292    -2.18208     -1.42101      5.17986      7.3455       4.77265     5.55436       -2.55173      -2.40485       12.7547        -4.05452    -2.61253       0.704274
-16.2611      -13.9065      -7.69627       0.383247   -1.77288     -1.34605      5.45662      7.54679      4.63074     5.25864       -2.22552      -2.67698       12.3658        -3.36783    -2.56546       1.29942
-15.3631      -13.1433      -7.40519       0.35707    -1.38112     -1.10182      5.69585      7.50037      4.55097     4.86856       -1.98811      -2.93912       11.8519        -2.67328    -2.44848       1.7605
-14.5541      -12.2233      -7.04676       0.367632   -1.2256      -0.882439     6.03878      7.5307       4.29126     4.60708       -1.69498      -3.08924       11.3326        -1.97995    -2.37411       2.11069
-13.7403      -11.4114      -6.66867       0.386586   -0.819651    -0.706636     6.16881      7.51518      4.13674     4.02353       -1.55034      -3.27188       10.7144        -1.33994    -2.24456       2.32118
-12.8735      -10.5497      -6.27861       0.309843   -0.550142    -0.595252     6.36933      7.40412      3.9487      3.72446       -1.44173      -3.38795        9.90177       -0.599365   -2.1018        2.4025
-12.0716       -9.58611     -5.89347       0.156812   -0.423141    -0.383945     6.55096      7.35475      3.7301      3.23897       -1.3539       -3.45885        9.12346        0.0993328  -1.8844        2.35947
-11.3163       -8.74877     -5.51479       0.174362   -0.177539    -0.30332      6.60975      7.25842      3.59641     2.74645       -1.33456      -3.41727        8.20745        0.735881   -1.68079       2.28061
-10.5203       -7.81737     -5.22572       0.131401   -0.10253     -0.273958     6.69931      6.98174      3.46483     2.43503       -1.30434      -3.40493        7.32096        1.40707    -1.49514       2.11171
 -9.71304      -6.99576     -4.82815      -0.0238498  -0.0313963   -0.168155     6.72834      6.75312      3.37489     1.88827       -1.33321      -3.32248        6.24543        2.03691    -1.25951       1.92846
 -8.91146      -6.18427     -4.66835      -0.13296     0.0504803    0.0286155    6.68382      6.53081      3.16862     1.60218       -1.32872      -3.11568        5.16447        2.66161    -1.01251       1.74768
 -8.23602      -5.37583     -4.10883      -0.290333    0.0638236    0.0378358    6.55655      5.9806       3.17412     1.20811       -1.39513      -2.88191        4.00814        3.24933    -0.746626      1.53677
 -7.62586      -4.55851     -3.86689      -0.420005    0.0149481    0.0868419    6.47564      5.69969      3.20972     0.99577       -1.44704      -2.52473        2.92715        3.77309    -0.520742      1.37105
 -6.90164      -4.02468     -3.41583      -0.605276   -0.0815899    0.322502     6.48482      5.20794      2.8948      0.842186      -1.44435      -2.07074        1.66954        4.29209    -0.223995      1.27114
 -6.31096      -3.23829     -3.11184      -0.832764   -0.087286     0.48913      6.28799      4.6054       2.8576      0.599162      -1.56563      -1.60547        0.490862       4.81449    -0.013552      1.28424
 -5.77001      -2.60929     -2.74075      -0.981971   -0.216105     0.593568     6.15866      4.2677       2.9156      0.504606      -1.54133      -1.08577       -0.79849        5.25884     0.260709      1.36026
 -5.10465      -2.19946     -2.26077      -1.00109    -0.350658     0.856383     5.96274      3.46378      2.76893     0.578929      -1.54991      -0.466983      -1.95714        5.63418     0.424143      1.50098
 -4.61208      -1.37921     -2.04809      -1.2223     -0.298051     1.04267      5.62091      2.8927       2.65742     0.393728      -1.57574       0.168301      -3.20531        5.97611     0.613586      1.74781
 -4.01982      -0.808836    -1.61418      -1.4361     -0.581525     1.198        5.44608      2.47898      2.49357     0.403083      -1.42776       0.858569      -4.45342        6.30843     0.776531      2.0895
 -3.51583      -0.394815    -1.226        -1.55979    -0.597655     1.2469       5.2069       1.93681      2.48578     0.463819      -1.4018        1.55605       -5.6422         6.5603      0.896511      2.58321
 -2.85131       0.161743    -0.981016     -1.45499    -0.672942     1.49818      4.84295      1.2076       2.32889     0.62109       -1.29995       2.28849       -6.82893        6.73826     0.992443      3.12759
 -2.15215       0.543825    -0.465821     -1.5775     -0.85965      1.63814      4.3831       0.749255     2.36377     0.599478      -1.13725       3.0812        -8.02547        6.85509     1.02953       3.7364
 -1.62885       0.976245    -0.0906967    -1.44065    -0.797226     1.74004      4.07935      0.201492     2.02518     0.79471       -0.873246      3.76802       -9.04753        7.00172     1.03998       4.45032
 -1.05641       1.33529      0.488865     -1.27943    -0.763873     1.71233      3.54656     -0.170823     1.99421     0.796029      -0.595489      4.5096       -10.0962         7.03753     1.03445       5.13267
 -0.44596       1.75963      0.803715     -1.1726     -0.618266     1.8916       3.09659     -0.542311     1.61183     0.968378      -0.309327      5.24058      -11.0278         7.02217     0.950001      5.97583
  0.237609      2.13026      1.20204      -0.830803   -0.538011     1.87479      2.6201      -0.902099     1.45983     1.14388       -0.0262696     5.764        -11.9267         7.04772     0.84499       6.67867
  0.919728      2.47939      1.74995      -0.761071   -0.475714     2.03165      2.13189     -1.32449      1.33914     1.21697        0.502962      6.44755      -12.7567         6.92208     0.697941      7.42455
  1.65879       2.72909      2.32452      -0.484029   -0.299425     1.96758      1.68661     -1.45363      0.940148    1.31751        0.898242      6.94148      -13.4211         6.73422     0.564152      8.07123
  2.55494       3.01695      2.84086      -0.0266605  -0.125611     1.85141      1.02135     -1.59392      0.554719    1.1535         1.47073       7.42475      -14.0943         6.58734     0.336465      8.7072
  3.27718       3.35642      3.18994       0.250768    0.113868     1.90227      0.679964    -1.58442      0.180226    1.25144        1.89401       7.83298      -14.4812         6.34361     0.189623      9.19196
  4.03173       3.7532       3.66352       0.716032    0.35783      1.74651      0.0836221   -1.67214     -0.0352599   1.27632        2.45217       8.10278      -14.844          6.03413    -0.0677315     9.62944
  4.78705       4.04469      4.2553        1.21454     0.529812     1.68253     -0.331302    -1.74625     -0.416965    1.20213        3.08112       8.27336      -15.1597         5.74345    -0.243756      9.93228
  5.56822       4.30737      4.76357       1.62312     0.920369     1.54873     -0.997517    -1.55151     -0.834271    1.15503        3.67371       8.22027      -15.2995         5.46381    -0.498243     10.0658
  6.22518       4.53307      5.27578       2.12292     1.18028      1.32241     -1.43832     -1.37532     -0.957771    0.914832       4.16011       8.3217       -15.0462         5.18064    -0.74576      10.1368
  7.1129        4.8196       5.49938       2.62525     1.44573      1.21384     -1.87459     -1.26919     -1.4368      0.761373       4.86807       8.20852      -14.922          4.89111    -0.948714     10.0027
  7.86457       5.09955      5.97986       2.96941     1.67514      1.17098     -2.39951     -1.07269     -1.74214     0.792099       5.44186       7.79408      -14.6345         4.49859    -1.10498       9.79248
  8.42799       5.20614      6.48803       3.49237     1.82317      1.13912     -2.91012     -0.835197    -2.10702     0.488223       6.08354       7.46608      -14.1554         4.2216     -1.2409        9.46166
  9.03393       5.52176      6.75688       3.88511     2.18668      0.817076    -3.06087     -0.649897    -2.35579     0.146035       6.57103       7.00406      -13.618          3.8384     -1.35342       9.04447
  9.75102       5.70475      6.77515       4.23312     2.21793      0.724264    -3.34296     -0.300292    -2.37364    -0.182082       7.14575       6.32216      -12.8614         3.60695    -1.49875       8.51437
 10.193         5.86671      7.04224       4.60226     2.23979      0.725954    -3.64883      0.0251697   -2.60741    -0.472983       7.61591       5.63921      -12.0112         3.27588    -1.56747       7.95691
 10.5013        6.05579      7.20367       4.77489     2.53658      0.545579    -3.70937      0.0913456   -2.77971    -0.759189       8.1216        4.8841       -11.0351         2.95249    -1.535         7.32201
 10.9425        6.1747       7.48343       5.04672     2.21046      0.361519    -4.02636      0.432216    -2.95219    -1.16587        8.55736       4.06178      -10.111          2.72169    -1.52941       6.66229
 11.2526        6.18056      7.63401       5.05704     2.25886      0.237931    -4.07498      0.541712    -3.05414    -1.33036        8.84329       3.23652       -8.83165        2.42402    -1.47208       6.01358
 11.6434        6.34168      7.35119       5.16236     2.13616      0.205939    -4.27743      0.607249    -3.1494     -1.62424        9.1695        2.28048       -7.60246        2.16693    -1.41746       5.34156
 11.579         6.36583      7.2673        5.16102     2.08279      0.00530273  -4.05157      0.83199     -2.81307    -2.0585         9.32026       1.38015       -6.21172        1.87114    -1.32957       4.81126
 11.4037        6.41192      7.10999       4.95578     1.97819     -0.0370476   -3.79456      0.973452    -2.94308    -2.18376        9.48871       0.348659      -4.92676        1.60015    -1.16534       4.34665
 11.3564        6.33872      6.95473       4.80565     1.77396     -0.106312    -3.866        1.06496     -2.79056    -2.45119        9.49991      -0.536144      -3.56539        1.33579    -0.984401      3.81297
 11.269         6.26931      6.57989       4.76745     1.4684       0.0124262   -3.68337      1.12321     -2.86336    -2.67769        9.47305      -1.5264        -2.03018        1.11723    -0.850484      3.57311
 10.9948        6.27157      6.29239       4.34738     1.10194     -0.190429    -3.31742      1.23616     -2.85733    -2.71656        9.36836      -2.42266       -0.579921       0.895114   -0.731219      3.32709
 10.7478        6.02597      6.20034       4.09082     0.792183    -0.411767    -3.13273      1.17992     -2.70863    -3.09858        9.17068      -3.20004        0.755237       0.589837   -0.453997      3.21545
 10.3701        6.08392      5.60762       3.72364     0.391484    -0.574272    -2.60687      1.12991     -2.45928    -3.26437        8.81881      -3.99107        2.17898        0.404996   -0.158908      3.15089
  9.92516       5.93994      5.23905       3.38455    -0.0736346   -0.626373    -2.17554      1.22896     -2.51501    -3.35812        8.40075      -4.77195        3.629          0.10607     0.0182145     3.25235
  9.60969       5.76997      4.72827       3.01382    -0.332993    -0.798258    -2.1323       1.11046     -2.26259    -3.50915        8.02924      -5.39861        4.88006       -0.0386886   0.178323      3.31861
  8.8099        5.73684      4.43486       2.75892    -0.576346    -1.06806     -1.62373      0.882989    -2.32873    -3.54909        7.30113      -6.01122        6.26658       -0.399524    0.395549      3.58774
  8.50714       5.54278      3.93837       2.23866    -1.05775     -1.17468     -1.20797      0.74919     -2.20402    -3.45967        6.69661      -6.40228        7.36009       -0.6252      0.579839      3.82135
  7.93711       5.52435      3.52366       1.66288    -1.29697     -1.36531     -0.719302     0.810409    -2.13541    -3.50038        5.81137      -6.92277        8.39585       -0.889432    0.765979      4.15066
  7.66469       5.26808      3.19557       1.23526    -1.61466     -1.54016     -0.419824     0.613301    -2.24756    -3.6086         5.07321      -7.07054        9.38842       -1.27391     0.88812       4.42479
  7.17085       5.14926      2.81098       1.11133    -1.92029     -1.83682      0.0266507    0.294516    -2.32003    -3.69789        4.21208      -7.27957       10.3295        -1.45646     1.12513       4.62656
  6.79886       4.96005      2.46485       0.676008   -2.10735     -1.87902      0.379279     0.241934    -2.50055    -3.92613        3.24849      -7.25476       11.0745        -1.78364     1.27695       4.8306
  6.56296       4.93416      2.31779       0.46226    -2.52018     -2.23107      0.620427     0.0738126   -2.61265    -3.9425         2.33039      -7.37505       11.6698        -2.1023      1.34583       4.98588
  6.31572       4.90923      2.02394       0.106446   -2.7964      -2.3202       0.948008    -0.186381    -2.63922    -4.13748        1.37344      -7.19961       12.2108        -2.37657     1.61276       5.00577
  6.09795       4.88124      1.84729      -0.162776   -2.97297     -2.7044       1.33716     -0.378385    -2.93118    -4.05482        0.196108     -7.0362        12.6056        -2.76288     1.6759        4.91279
  6.01005       4.89403      1.70082      -0.319001   -3.11516     -2.92742      1.65139     -0.789403    -3.12169    -4.36127       -0.634595     -6.74502       12.9392        -3.02557     1.76277       4.76723
  6.24826       4.66835      1.59728      -0.308936   -3.3537      -3.11273      1.81806     -1.1319      -3.38683    -4.27468       -1.66917      -6.36294       13.0525        -3.33834     1.77984       4.45374
  6.27171       4.61009      1.60378      -0.415568   -3.4228      -3.10101      2.13081     -1.31634     -3.68378    -4.64724       -2.59166      -6.01867       13.0588        -3.72045     1.897         4.00152
  6.37874       4.76081      1.72442      -0.4414     -3.52984     -3.27738      2.44878     -1.83131     -4.1911     -4.70296       -3.65111      -5.55289       13.0083        -4.05233     2.05852       3.4331
  6.41817       4.55113      2.05497      -0.35311    -3.59855     -3.36013      2.46264     -1.92416     -4.33643    -4.83758       -4.44626      -5.18469       12.9168        -4.26465     2.14473       2.77517
  6.87394       4.62642      2.28487      -0.405858   -3.81407     -3.29428      2.56871     -2.34715     -4.58972    -5.1845        -5.23656      -4.6211        12.524         -4.52523     2.22577       2.05289
  7.32478       4.90561      1.99887      -0.216189   -3.58355     -3.40724      2.588       -2.75563     -4.85438    -5.524         -5.92312      -4.09781       12.2162        -4.78409     2.28461       1.29696
  7.79402       4.88221      2.38125      -0.0383509  -3.93492     -3.47079      2.84176     -3.20427     -5.10846    -5.63908       -6.64725      -3.64271       11.7577        -4.92671     2.4146        0.485991
  8.18298       5.12462      2.55314       0.0120443  -3.58367     -3.4905       2.64045     -3.49502     -5.30561    -5.81763       -7.02606      -3.15578       11.236         -5.17856     2.56473      -0.240999
  8.6322        5.34787      2.8424        0.273102   -3.80652     -3.30338      2.55928     -4.02508     -5.65227    -5.89668       -7.49331      -2.66466       10.5796        -5.34266     2.57753      -1.01109
  9.24109       5.3178       3.25408       0.451061   -3.87423     -3.22011      2.58608     -4.28668     -5.79701    -6.33972       -7.84744      -2.26638        9.89566       -5.55156     2.70008      -1.62935
  9.53878       5.62718      3.28823       0.738815   -4.05305     -2.9775       2.65316     -4.70367     -5.91391    -6.49779       -8.10967      -1.70217        9.15434       -5.68996     2.82001      -2.16099
 10.0083        5.88407      3.71378       0.953826   -3.93452     -2.8819       2.24018     -4.93274     -6.19963    -6.5892        -8.17368      -1.48868        8.39421       -5.8038      2.97433      -2.47605
 10.3133        6.13144      4.0165        1.06952    -3.94982     -2.53817      2.12092     -5.34036     -6.34029    -6.7279        -8.19271      -1.02539        7.47599       -5.81198     3.14794      -2.56233
 10.5937        6.09997      4.37302       1.66025    -3.95641     -2.4323       1.85538     -5.4256      -6.35832    -6.97119       -8.02902      -0.701709       6.58655       -5.98581     3.24855      -2.43366
 10.7876        6.45498      4.24345       1.80893    -3.85071     -2.11525      1.70122     -5.74082     -6.37406    -6.94009       -7.75881      -0.370535       5.57346       -6.03493     3.26911      -2.0198
 10.8218        6.74678      4.59394       1.91436    -3.86482     -2.0269       1.68526     -5.81534     -6.60937    -7.03401       -7.40632      -0.237326       4.72845       -6.01694     3.32627      -1.32386
 10.7771        6.90534      4.7981        2.32318    -3.75028     -1.77786      1.32014     -6.23938     -6.21535    -6.98101       -6.98182      -0.228579       3.80477       -6.04144     3.36561      -0.394187
 10.8246        6.97629      5.04209       2.54112    -3.66745     -1.94741      1.06041     -6.10601     -6.41918    -6.75876       -6.37719      -0.19089        2.87644       -6.0112      3.52158       0.905177
 10.5741        7.26001      4.95623       2.77883    -3.48439     -1.82177      0.97993     -6.2551      -6.36352    -6.8911        -5.83557      -0.0713216      1.8062        -5.89676     3.37143       2.54429
 10.2347        7.56213      4.84277       2.95237    -3.57834     -1.64068      0.577334    -6.12479     -6.02919    -6.52931       -5.17569      -0.145145       0.930304      -5.81966     3.40407       4.35278
  9.89926       7.48185      5.03777       3.23416    -3.29658     -1.50396      0.336339    -6.11458     -6.11855    -6.61262       -4.32933      -0.189719      -0.035558      -5.726       3.3909        6.5298
  9.32189       7.92968      4.77104       3.47153    -3.34356     -1.72647     -0.0646332   -5.83425     -5.83895    -6.17899       -3.45883      -0.393624      -1.03856       -5.54731     3.28521       8.7698
  8.51091       8.03124      4.65041       3.38912    -2.88718     -1.39937     -0.457551    -5.63403     -5.73487    -5.94609       -2.60262      -0.44629       -1.74069       -5.30737     3.23685      11.2834
  7.79274       8.00871      4.63734       3.57955    -2.69787     -1.64722     -0.742332    -5.28735     -5.65258    -5.49674       -1.74195      -0.669526      -2.56906       -5.00266     3.16423      13.9032
  6.8744        8.10535      4.44839       3.53962    -2.69535     -1.47643     -0.882344    -5.0105      -5.28125    -5.12469       -0.867111     -0.949537      -3.30521       -4.67007     2.82642      16.4792
  6.1881        8.1346       4.16762       3.58252    -2.28461     -1.60324     -1.39872     -4.82199     -5.05693    -4.80542        0.0868161    -1.24397       -4.1494        -4.23525     2.65558      19.1571
  5.07966       8.228        4.00077       3.47854    -2.09658     -1.70089     -1.65298     -4.35626     -4.9551     -4.25246        1.0195       -1.41756       -4.82221       -3.90644     2.44073      21.7261
  3.9285        8.07272      3.72898       3.66675    -1.67622     -1.68132     -1.99369     -4.00865     -4.9086     -3.72444        1.88413      -1.6318        -5.42311       -3.41474     2.35406      24.1647
  2.82251       8.04927      3.53623       3.45595    -1.61309     -1.7596      -2.37748     -3.62323     -4.32708    -3.24885        2.75089      -1.81536       -5.98521       -2.88549     2.10392      26.3621
  1.50529       8.22878      3.38891       3.35676    -1.40944     -1.81249     -2.56795     -3.56556     -4.04971    -2.78492        3.46383      -2.03863       -6.43376       -2.37892     1.89528      28.2768
  0.531964      8.07839      3.02008       3.2224     -1.28535     -1.8405      -2.99319     -3.01144     -3.62054    -2.20859        4.12685      -2.41244       -6.92755       -1.74356     1.70376      29.9253
 -0.732061      7.92817      2.92752       2.86161    -0.919745    -1.70284     -3.15499     -2.63471     -3.52848    -1.52867        4.87534      -2.54093       -7.25182       -1.11788     1.51589      31.1254
 -1.738         7.81331      2.47407       2.60222    -0.785853    -1.65904     -3.30942     -2.09448     -3.09843    -1.04697        5.40322      -2.59899       -7.3859        -0.299657    1.36067      31.9409
 -3.11441       7.85884      2.38246       2.33409    -0.471468    -1.67191     -3.6506      -2.19596     -2.80935    -0.414479       5.89418      -2.7929        -7.58494        0.431084    1.1229       32.2665
 -4.21879       7.76302      2.18183       2.08452    -0.544352    -1.34802     -4.01084     -1.9758      -2.57276     0.116126       6.29383      -2.95939       -7.5474         1.22775     0.911944     32.1323
 -5.21024       7.72668      1.82932       1.50837    -0.195082    -1.25093     -4.02656     -1.76187     -2.20256     0.519494       6.61726      -2.93806       -7.70016        2.12041     0.876265     31.5739
 -6.27342       7.44636      1.64369       1.30009    -0.226866    -0.957092    -3.99821     -2.11604     -2.036       1.22436        6.84974      -2.94676       -7.54858        2.85431     0.71763      30.4688
 -7.29449       7.08379      1.4812        0.833547   -0.273962    -0.472477    -3.99094     -1.85893     -1.54189     1.77874        6.85876      -2.88748       -7.54807        3.8259      0.65064      28.9527
 -7.94874       6.98174      1.25236       0.356004   -0.19955     -0.423647    -4.43693     -1.82473     -1.15334     2.17828        6.95899      -2.63032       -7.20279        4.60339     0.732829     26.8866
 -8.88489       6.60708      1.37528      -0.199684   -0.0992189    0.0206381   -4.33725     -1.99659     -0.927585    2.69351        6.86963      -2.61721       -7.03141        5.53942     0.68348      24.6033
 -9.66094       6.36078      1.14059      -0.731979    0.0281041    0.510086    -4.4206      -2.19641     -0.511364    2.85722        6.68093      -2.38693       -6.83308        6.29128     0.7807       21.9492
-10.4349        6.24415      0.880828     -1.2342     -0.120212     1.09156     -4.43485     -2.48776     -0.268551    3.26157        6.51245      -2.08755       -6.48206        7.08277     0.823141     18.9609
-10.9389        5.61073      0.807247     -1.59453    -0.159915     1.32525     -4.38164     -2.50933      0.119945    3.66193        6.09711      -1.73507       -6.12452        7.69766     0.950515     15.7767
-11.6299        5.44958      0.824012     -2.14472    -0.466909     1.50365     -4.10108     -2.80115      0.597513    3.90857        5.69004      -1.28858       -5.66793        8.47404     0.978621     12.517
-12.1909        4.84617      0.682013     -2.36793    -0.739723     2.05275     -4.10035     -2.9065       0.695017    4.3458         5.22337      -0.777051      -5.27768        9.05707     1.19696       9.04411
-12.7702        4.56433      0.700395     -3.06016    -0.599764     1.94253     -3.84696     -3.04092      0.945605    4.52285        4.75866      -0.34613       -5.00173        9.47517     1.45196       5.64549
-13.1745        4.10472      0.306705     -3.30967    -1.1769       2.50692     -3.76522     -2.99356      1.42099     4.48429        4.09496       0.176142      -4.57153        9.89672     1.58891       2.38583
-13.6605        3.29297      0.117794     -3.4943     -1.26215      2.79972     -3.57764     -3.15308      1.68254     4.77879        3.40378       0.683104      -4.28475       10.1631      1.79255      -0.781928
-14.1547        2.52683      0.0275848    -3.77147    -1.45594      2.89811     -3.1811      -3.29746      2.13902     4.79919        2.83404       1.45191       -3.81422       10.3402      1.99543      -3.69873
-14.7683        2.08766     -0.178162     -4.05765    -1.84502      3.22999     -2.94349     -3.35426      2.21971     4.9797         2.12918       1.9521        -3.60656       10.4166      2.2064       -6.41627
-15.4303        1.46401     -0.390384     -4.37415    -1.89281      3.04976     -2.69563     -3.29445      2.52552     4.94307        1.42176       2.52622       -3.25378       10.3457      2.3411       -8.73708
-15.963         0.663128    -0.695454     -4.3291     -2.265        2.84405     -2.39818     -2.85809      2.56189     5.03143        0.813099      3.20994       -3.04116       10.2036      2.50908     -10.7279
-16.4791       -0.24024     -0.962719     -4.52253    -2.78562      2.90982     -1.85658     -2.53743      2.92711     4.90614        0.167146      3.67484       -2.70968        9.86151     2.52898     -12.3887
-17.04         -1.07034     -1.33181      -4.56328    -2.83915      2.44402     -1.57147     -2.36846      3.0604      5.02245       -0.478542      4.34411       -2.54249        9.43069     2.90063     -13.5852
-17.5694       -2.25696     -1.85195      -4.72697    -3.2151       2.54734     -1.03647     -2.05739      3.34332     5.09229       -1.21014       4.81211       -2.1467         8.8902      2.81697     -14.5435
-18.4384       -3.15304     -2.17023      -4.55144    -3.46017      1.95171     -0.849266    -1.31603      3.67858     5.11436       -1.80123       5.42977       -2.09318        8.23884     2.9577      -14.9919
-19.0957       -4.10572     -2.54056      -4.81593    -3.79004      1.66996     -0.435986    -0.729222     3.5362      5.23996       -2.28957       5.7992        -1.82225        7.59428     2.81581     -15.2
-19.8551       -5.24972     -3.45211      -4.65112    -4.01411      1.27456      0.0762459   -0.295176     3.99805     5.44306       -2.7154        6.00308       -1.70651        6.79533     2.86322     -15.091
-20.827        -6.44348     -4.01122      -4.35218    -4.13947      0.963423     0.294571     0.501284     4.10601     5.59145       -3.06672       6.37091       -1.5418         5.81423     2.77845     -14.6638
-21.7243       -7.58654     -4.35668      -4.3135     -4.52789      0.21491      0.837359     1.2562       4.3681      5.83343       -3.50359       6.50706       -1.18276        4.89794     2.56458     -14.0887
-22.475        -8.78049     -5.03867      -4.27368    -4.8573      -0.290413     1.27793      1.95136      4.83875     5.71875       -3.83369       6.52329       -0.928451       3.8078      2.41456     -13.3889
-23.6646      -10.0327      -5.92062      -3.96301    -4.92412     -0.570695     1.74838      3.07358      4.83354     5.86964       -4.0104        6.56883       -0.76593        2.94699     2.12884     -12.511
-24.3649      -11.2568      -6.62862      -4.03575    -5.16459     -1.10591      2.02762      3.83605      5.13208     6.0154        -4.1976        6.53635       -0.355206       1.97546     1.88874     -11.6629
-25.4239      -12.6762      -7.29041      -3.84044    -5.36897     -1.43017      2.54273      4.65176      5.35902     6.41802       -4.22661       6.30957       -0.127701       0.909055    1.60094     -10.8514
-26.3896      -13.7565      -8.17755      -3.51082    -5.71267     -1.8173       3.0431       5.15804      5.60467     6.54024       -4.22553       5.9605         0.185132      -0.148001    1.17939     -10.0863
-27.3824      -15.1549      -8.98842      -3.50702    -5.87459     -2.26087      3.3968       6.25018      6.04619     6.97126       -4.19056       5.5313         0.652838      -1.10723     0.83284      -9.50022
-28.443       -16.4282      -9.7581       -3.41438    -5.84818     -2.40441      3.64173      7.09581      6.57113     7.3218        -4.05296       5.03657        1.1542        -1.91515     0.500313     -9.06896
-29.3978      -17.7292     -10.5019       -3.57408    -6.16624     -2.41498      3.90275      7.80912      6.91547     7.88605       -3.91766       4.40839        1.59825       -2.80411     0.048936     -8.87279
-30.3137      -18.8469     -11.3413       -3.48032    -6.44223     -2.61527      4.55672      8.51971      7.27789     7.89986       -3.66704       3.79548        2.12428       -3.54365    -0.473664     -8.91333
-31.2895      -20.2302     -11.911        -3.55902    -6.48186     -2.73713      5.00499      9.23805      7.90239     8.45055       -3.51067       3.04266        2.71327       -4.41036    -0.897207     -9.26085
-32.1759      -21.4689     -12.8774       -3.56635    -6.27148     -2.59111      5.3216       9.84925      8.06429     8.82452       -3.23571       2.35333        3.34061       -4.94726    -1.56218      -9.88077
-33.0585      -22.4812     -13.466        -3.65198    -6.62529     -2.39534      5.45229     10.4209       8.17223     9.31373       -2.90692       1.48101        3.99919       -5.62988    -2.17657     -10.7801
-33.9103      -23.8479     -14.0969       -3.75719    -6.72704     -2.21416      5.89447     11.161        8.90071     9.73339       -2.61533       0.502436       4.70454       -6.02157    -2.86941     -11.8655
-34.6745      -24.8106     -14.8055       -3.86694    -6.73915     -2.21089      6.24114     11.7083       9.33359    10.3042        -2.29354      -0.318145       5.24927       -6.52995    -3.27145     -13.2897
-35.5879      -25.8034     -15.5012       -3.95282    -6.68927     -1.65881      6.60957     12.1025       9.75933    10.5696        -1.94438      -1.25108        5.95183       -6.7516     -3.85723     -14.7949
-36.2812      -26.9915     -16.1008       -4.03785    -6.56502     -1.53681      6.91144     12.4553      10.2792     11.0155        -1.69103      -2.15675        6.66322       -7.10167    -4.2404      -16.4993
-37.1265      -27.8079     -16.6033       -4.10219    -6.43978     -1.01503      7.17077     12.7001      10.6073     11.3561        -1.44552      -3.04045        7.25183       -7.30864    -4.95602     -18.3361
-37.7011      -28.7639     -17.1062       -4.51392    -6.1715      -0.730536     7.54561     13.1658      11.0761     11.7874        -1.14185      -3.99718        7.82734       -7.43496    -5.38048     -20.1705
-38.2997      -29.3067     -17.7767       -4.43637    -6.07261     -0.456251     7.66602     13.3879      11.1634     12.1182        -0.919148     -4.80724        8.42322       -7.48758    -5.82899     -22.0864
-38.8379      -30.1762     -18.1723       -4.55818    -5.97888     -0.148715     7.88808     13.7854      11.6486     12.5152        -0.8153       -5.48284        8.83663       -7.44907    -6.45979     -23.9485
-39.566       -30.7755     -18.5824       -4.76639    -5.62033      0.319603     8.05465     13.8442      11.8327     12.7287        -0.697133     -6.13494        9.18847       -7.45034    -6.78304     -25.6818
-40.0799      -31.4331     -19.0996       -4.91721    -5.26995      0.73159      8.52427     14.1658      12.1102     13.0268        -0.662738     -6.81079        9.49046       -7.3348     -7.50234     -27.2385
-40.5632      -32.0281     -19.4652       -5.01707    -5.00592      0.882973     8.61056     14.5771      12.5747     13.4178        -0.63729      -7.19774        9.80881       -7.24576    -7.72972     -28.6585
-41.2547      -32.5745     -19.7851       -4.90207    -4.59563      1.14108      8.90202     14.7639      12.7646     13.4543        -0.721387     -7.54307        9.83355       -7.04891    -8.06644     -29.7998
-41.6237      -33.0409     -20.0812       -5.07082    -4.00503      1.28501      8.82117     14.9253      12.9778     13.6141        -0.807776     -7.74864        9.97758       -6.90336    -8.36257     -30.7042
-42.0751      -33.4554     -20.2656       -5.19718    -3.49413      1.35536      9.20627     15.3546      12.9443     13.7258        -1.02299      -7.90738        9.88897       -6.59961    -8.47483     -31.2845
-42.6766      -33.603      -20.502        -5.14655    -3.25536      1.64462      9.59695     15.1607      13.2864     13.809         -1.24709      -7.80843        9.75843       -6.42966    -8.68607     -31.6497
-43.132       -33.8784     -20.8009       -4.7179     -2.70771      1.49926      9.51879     15.3291      13.3282     13.7799        -1.57714      -7.7196         9.44185       -6.23067    -8.63514     -31.6186
-43.615       -33.9433     -21.0999       -4.95947    -2.22468      1.68521      9.81844     15.5841      13.4214     13.7312        -1.93093      -7.51055        9.07243       -6.00499    -8.84436     -31.4012
-43.9219      -34.2993     -20.9843       -5.11398    -1.76555      1.58625     10.0507      15.7275      13.4241     13.8443        -2.3301       -7.13861        8.72757       -5.74772    -8.5625      -30.818
-44.2285      -34.2247     -21.3745       -4.90945    -1.33035      1.35268     10.2554      15.8255      13.6271     13.7144        -2.78628      -6.63759        8.2129        -5.38439    -8.30219     -30.0845
-44.6758      -34.2372     -21.4396       -4.92395    -0.7761       1.22781     10.4639      15.8349      13.6609     13.4365        -3.25791      -5.98096        7.63079       -5.05548    -8.29924     -29.1148
-44.9961      -34.1784     -21.6003       -4.82911    -0.32349      1.12393     10.4388      16.0049      13.6822     13.5162        -3.76589      -5.37691        7.02628       -4.84779    -8.01463     -27.9126
-45.4489      -34.0674     -21.6678       -4.75527    -0.0487497    0.976945    10.9335      16.0474      13.9123     13.3972        -4.36071      -4.55937        6.23333       -4.40417    -7.79009     -26.6298
-45.5771      -34.0698     -21.7427       -4.78535     0.259595     1.10904     11.1833      15.7231      14.0237     13.1934        -4.87965      -3.66686        5.5344        -3.97873    -7.2692      -25.2674
-45.776       -34.0066     -21.9893       -4.77669     0.684538     0.880402    11.4735      16.0727      14.0821     13.0501        -5.38941      -2.84465        4.76441       -3.55648    -6.77588     -23.905
-45.9324      -34.0209     -21.7751       -4.66637     0.907243     1.02181     11.7719      15.6555      14.1186     12.6876        -5.95889      -1.7742         3.94812       -3.16029    -6.09115     -22.4596
-46.2219      -33.9873     -21.8782       -4.40458     1.28167      0.906896    11.9319      15.5538      14.1813     12.7788        -6.55622      -0.79234        3.29668       -2.68658    -5.60249     -21.1945
-46.2049      -33.8246     -21.9701       -4.52787     1.69045      0.841991    11.9811      15.4186      14.1945     12.4431        -7.00478       0.341446       2.50311       -2.1085     -5.08153     -20.0306
-46.349       -33.5383     -21.9444       -4.53444     1.86163      0.803526    12.2295      15.3661      14.5448     12.3164        -7.50962       1.48015        1.80121       -1.61185    -4.27201     -18.9697
-46.1106      -33.388      -22.0848       -4.73512     1.94671      0.877083    12.4114      15.0396      14.8983     12.0895        -7.92532       2.4946         1.06016       -0.977553   -3.82157     -18.0667
-46.1814      -33.1128     -21.9833       -4.69515     2.04884      0.825333    12.6512      14.9271      14.9882     11.9612        -8.30203       3.36389        0.468308      -0.506288   -3.13209     -17.4226
-46.3142      -33.1013     -21.993        -4.83227     2.17574      1.18452     12.9022      14.7924      15.0987     11.9826        -8.61621       4.37949       -0.228963       0.199685   -2.55877     -16.891
-46.149       -32.9827     -22.0048       -4.96671     2.41563      1.37802     12.898       14.5407      15.3869     11.8088        -8.94608       5.48919       -0.657776       0.893586   -1.83        -16.6894
-46.0573      -32.9233     -22.0386       -4.83935     2.35091      1.43076     13.2917      14.505       15.6452     11.4207        -9.1496        6.14396       -1.33616        1.46356    -1.28068     -16.6728
-46.0405      -32.8003     -21.8447       -5.05788     2.37297      1.73054     13.366       14.3147      15.8525     11.5615        -9.29785       6.97199       -1.8139         2.17862    -0.710727    -16.8116
-45.9327      -32.7399     -22.019        -5.00185     2.47795      2.00528     13.3502      14.2038      16.0792     11.5979        -9.36651       7.86694       -2.24214        2.94354    -0.298752    -17.1859
-45.6919      -32.9624     -22.0244       -5.10819     2.50423      2.25126     13.4768      14.1561      16.3402     11.7098        -9.38754       8.46046       -2.53454        3.65448     0.17068     -17.6967
-45.5958      -32.8592     -21.7837       -5.33554     2.56986      2.29584     13.4861      14.1435      16.4862     11.7208        -9.31115       8.88162       -2.76778        4.31308     0.541712    -18.3663
-45.6586      -32.8728     -21.9698       -5.44403     2.57885      2.63586     13.5843      13.9779      16.883      12.1195        -9.08488       9.15257       -2.94758        4.93299     0.699794    -19.1584
-45.3477      -33.2068     -21.9497       -5.72134     2.75405      2.722       13.7279      14.1569      16.8772     12.0781        -8.85879       9.71816       -3.08909        5.76247     1.07945     -19.9131
-45.3652      -33.2777     -22.0829       -5.79441     2.55655      3.11081     13.5531      14.3749      17.2499     12.5802        -8.55531       9.82804       -3.09418        6.35196     1.17814     -20.7837
-45.4117      -33.6007     -22.1082       -6.18126     2.83801      3.36488     13.6768      14.4708      17.5496     12.8922        -8.07158       9.95777       -3.02702        6.94226     1.05244     -21.5566
-45.3917      -33.8948     -22.2657       -6.19927     2.73735      3.54572     13.5071      14.6213      17.8927     13.1797        -7.60282       9.79031       -2.95958        7.53669     1.13428     -22.2395
-45.4888      -34.2869     -22.5061       -6.62067     3.05722      3.71512     13.3979      15.3225      18.1392     13.7624        -7.01346       9.75799       -2.8755         7.99906     0.940246    -22.8034
-45.6496      -34.7699     -22.5873       -6.80402     2.91391      3.97658     13.584       15.5259      18.4162     13.9775        -6.36245       9.49984       -2.63383        8.51787     0.892464    -23.2764
-45.7898      -35.3463     -22.898        -6.94933     3.00472      4.27245     13.3873      15.8587      18.7246     14.7492        -5.76016       9.40936       -2.28964        9.02368     0.590215    -23.4806
-45.9881      -35.7599     -23.1026       -7.51043     2.99194      4.30368     13.4996      16.5285      18.9087     15.4028        -4.98452       9.08435       -2.06508        9.34058     0.428107    -23.48
-46.2381      -36.2352     -23.4839       -7.70514     2.96378      4.41433     13.2523      16.7949      19.2689     16.0352        -4.16253       8.62086       -1.6922         9.63578     0.032839    -23.2976
-46.5376      -36.9583     -23.7945       -8.04506     3.08272      4.3856      13.5255      17.3648      19.5006     16.7712        -3.28909       8.0321        -1.28974        9.85621    -0.408242    -22.7643
-46.8797      -37.7015     -24.2543       -8.39189     3.17303      4.54999     13.4781      17.8535      19.8404     17.7876        -2.38332       7.3414        -0.945044      10.0318     -0.781579    -22.0067
-47.1905      -38.3068     -24.7034       -8.90911     3.15213      4.68448     13.4427      18.5038      20.0765     18.4532        -1.51726       6.73656       -0.474767      10.1751     -1.19789     -20.9945
-47.5701      -38.9294     -25.2213       -9.32895     3.12252      4.71345     13.5087      18.9215      20.5661     19.2466        -0.625304      6.08563       -0.0884956     10.1572     -1.60066     -19.7417
-47.9048      -39.692      -25.5454       -9.73812     2.98202      4.81317     13.5254      19.436       20.7577     19.776          0.228851      5.46394        0.421218      10.1025     -2.01594     -18.307
-48.2683      -40.4773     -25.985       -10.1743      2.88567      4.78128     13.7588      20.0252      21.1349     20.6576         1.0529        4.48191        0.906389      10.0374     -2.37164     -16.5967
-48.7097      -41.2245     -26.4672      -10.6509      2.87257      4.92345     13.8796      20.483       21.5263     21.2889         1.89083       3.75157        1.26796        9.71281    -2.65228     -14.7417
-49.186       -41.8116     -27.1317      -10.8978      2.91263      4.98851     14.1914      20.8188      21.5535     22.1291         2.59667       3.11124        1.77394        9.48217    -3.12763     -12.7078
-49.2799      -42.5998     -27.5264      -11.3953      2.70877      4.84347     14.3174      21.2846      21.9184     22.8346         3.3874        2.13096        2.09935        9.14328    -3.15955     -10.642
-49.3624      -43.416      -27.7907      -11.9289      2.50906      4.81621     14.6801      21.4338      22.2754     23.2654         4.01918       1.65064        2.59           8.69976    -3.35296      -8.51503
-49.4724      -44.0333     -28.3599      -12.456       2.51703      4.91613     14.7401      21.8939      22.6295     23.7744         4.58353       0.812192       2.95243        8.20883    -3.74206      -6.34674
-49.6329      -44.6222     -28.7679      -12.7324      2.43854      4.9622      15.2639      21.9428      22.8303     24.1416         5.14174       0.121803       3.30492        7.68724    -3.69404      -4.24377
-49.5778      -45.1503     -29.1742      -13.0249      2.23159      4.91797     15.468       22.3001      23.0913     24.5097         5.52662      -0.661694       3.63032        7.08572    -3.8084       -2.19676
-49.5081      -45.7248     -29.2102      -13.3482      2.16478      4.81127     15.8428      22.3919      23.1479     24.7136         5.81351      -1.13532        3.87501        6.48734    -3.79706      -0.293161
-48.9657      -46.3182     -29.3679      -13.8388      2.08665      4.88413     16.1293      22.3847      23.223      24.8202         5.93833      -1.64202        4.00726        5.72195    -3.81605       1.51607
-48.5955      -46.519      -29.6472      -14.0809      1.83355      4.98137     16.5301      22.2851      23.304      24.8457         5.96056      -2.11348        4.21987        4.94658    -3.54102       3.16224
-47.9591      -47.1209     -29.56        -14.2352      1.78013      4.88574     16.8298      22.1079      23.3806     24.826          5.82801      -2.40745        4.31966        4.24188    -3.35708       4.46578
-47.1848      -47.2084     -29.6155      -14.6988      1.64383      4.85161     17.2071      22.0847      23.3807     24.6174         5.67947      -2.80324        4.30525        3.45074    -3.04581       5.6873
-46.3719      -47.5598     -29.3299      -14.6684      1.80786      4.58158     17.4611      21.9272      23.1092     24.2448         5.34716      -2.8169         4.2508         2.73668    -2.71402       6.5279
-45.4405      -47.5152     -29.2668      -14.7893      1.88329      4.51412     17.9321      21.4255      23.001      23.8309         4.91919      -3.14174        4.20858        1.76463    -2.39832       7.29165
-44.129       -47.8125     -28.9532      -14.9034      1.89338      4.33756     18.2066      21.3315      22.8901     23.3005         4.33264      -3.19569        4.05964        0.892383   -2.07298       7.71039
-42.9284      -47.8134     -28.6433      -14.7085      2.06873      4.23328     18.5223      20.9611      22.5544     22.6377         3.74013      -3.15936        3.90924       -0.0251124  -1.65932       7.98711
-41.6219      -47.7766     -28.3483      -14.6061      2.29715      4.12287     18.8023      20.6671      21.8976     22.0425         2.8972       -3.07031        3.61829       -0.823293   -1.36446       7.97225
-40.1586      -47.5842     -27.8017      -14.7209      2.38816      3.94932     19.1325      20.1936      21.7452     21.1923         2.12813      -2.836          3.34908       -1.63926    -1.05881       7.86133
-38.7619      -47.2796     -27.3672      -14.4429      2.79406      3.44172     19.4723      19.9098      21.3041     20.3578         1.17866      -2.52914        3.09476       -2.46978    -0.474118      7.50944
-37.122       -47.1236     -26.677       -14.4092      3.07207      3.32273     19.6583      19.307       20.7587     19.4993         0.269        -2.2892         2.71089       -3.2854     -0.0448872     7.01133
-35.4193      -46.804      -26.2287      -14.1179      3.2514       3.10729     19.9316      18.8519      20.2167     18.5564        -0.796046     -1.93221        2.31322       -4.05483     0.303832      6.4043
-33.7373      -46.5608     -25.6292      -13.9638      3.70757      2.76101     20.2748      18.3822      19.5894     17.7029        -1.92328      -1.52046        2.06769       -4.79761     0.666962      5.75471
-32.1681      -46.2236     -24.8703      -13.5708      4.21977      2.58537     20.3244      17.8435      18.9523     16.752         -2.94043      -1.03714        1.66548       -5.42779     1.01301       5.05908
-30.5068      -45.8609     -24.2232      -13.5988      4.48575      2.51427     20.6588      17.4496      18.2811     15.8454        -3.99523      -0.653235       1.33891       -6.16039     1.31557       4.30787
-28.878       -45.3268     -23.7456      -13.2602      4.84278      2.12786     20.8086      16.7323      17.7546     15.0572        -5.09011      -0.12142        0.991567      -6.73919     1.77629       3.5776
-27.2877      -45.0293     -23.0476      -13.1306      5.3284       1.95386     21.0685      16.1953      17.0642     14.3706        -6.04587       0.227061       0.568936      -7.20998     1.92923       2.96211
-25.8931      -44.4089     -22.5168      -12.9466      5.53768      1.79799     21.263       15.5901      16.552      13.5382        -7.03683       0.858831       0.298968      -7.62946     2.10149       2.42783
-24.3715      -44.0816     -21.9118      -12.7934      6.00453      1.55325     21.3331      14.9163      16.0512     12.7685        -7.93192       1.34347        0.0480532     -8.03265     2.3613        2.00908
-23.0539      -43.4735     -21.6413      -12.7228      6.33609      1.55778     21.4988      14.2263      15.4821     12.2689        -8.79722       1.94692       -0.199368      -8.39419     2.59574       1.65627
-22.0599      -43.0117     -21.0891      -12.5807      6.59737      1.44768     21.6972      13.6729      15.095      11.7433        -9.46576       2.35442       -0.347453      -8.61766     2.77393       1.47399
-20.836       -42.609      -20.6405      -12.5435      6.86296      1.16014     21.7725      13.07        14.5478     11.384        -10.1043        2.58646       -0.492519      -8.79077     2.8574        1.4134
-19.8591      -42.2861     -20.4304      -12.5619      7.25146      1.25345     21.8762      12.3291      14.097      11.1478       -10.6109        2.91788       -0.584259      -8.8863      2.90626       1.46363
-18.9876      -41.7474     -20.2118      -12.6063      7.24092      1.18724     21.9646      11.8861      13.8892     10.7279       -11.0386        3.21194       -0.553433      -8.87627     2.94771       1.73896
-18.2652      -41.3632     -19.9746      -12.6775      7.33577      1.24887     21.9852      11.1838      13.5238     10.6327       -11.2776        3.35067       -0.596314      -8.82143     2.90772       2.25772
-17.7286      -40.9511     -20.0687      -12.6867      7.50209      1.32838     21.9822      10.6362      13.4485     10.5231       -11.3862        3.48316       -0.488492      -8.83439     2.93203       2.81589
-17.2916      -40.606      -20.1047      -12.6804      7.46106      1.33575     22.2486      10.2188      13.2588     10.388        -11.3745        3.40635       -0.414145      -8.58519     2.89804       3.53782
-16.8908      -40.2648     -20.2233      -12.898       7.55213      1.29049     22.2155       9.74706     13.2158     10.4191       -11.2432        3.33187       -0.284181      -8.37727     2.93741       4.42676
-16.5093      -40.0083     -20.2333      -12.9862      7.3256       1.36981     22.1446       9.22965     13.1335     10.4771       -11.0252        3.32189       -0.0118054     -8.1339      2.81141       5.37831
-16.5861      -39.6912     -20.3411      -12.9582      7.26382      1.3862      22.2168       8.99345     13.0912     10.5348       -10.7209        3.09972        0.166005      -7.92658     2.75438       6.35849
-16.4026      -39.3883     -20.7879      -13.0392      7.14744      1.37999     22.1309       8.7596      13.1098     10.683        -10.2182        2.78673        0.427135      -7.54367     2.60326       7.43103
-16.4448      -39.0516     -21.0663      -13.0978      6.96594      1.41922     22.0732       8.49992     13.0957     10.8817        -9.63547       2.27874        0.643028      -7.27636     2.36703       8.46721
-16.5478      -38.8765     -21.2594      -13.0464      6.69366      1.20703     21.9659       8.29103     13.3452     10.9408        -8.8233        1.88454        0.959307      -6.9088      2.28543       9.62714
-16.5715      -38.7444     -21.5977      -13.0638      6.67273      1.08239     21.6877       8.29108     13.4659     11.1239        -8.0642        1.39157        1.18958       -6.55888     2.07588      10.7437
-16.7894      -38.3426     -21.9274      -13.1095      6.35193      1.02354     21.4877       8.43594     13.6355     11.2684        -7.25079       0.978808       1.40931       -6.11011     1.91178      11.8091
-16.8624      -38.2947     -22.3181      -13.0857      6.25347      0.846617    21.3685       8.54759     13.9451     11.2542        -6.44621       0.272636       1.7156        -5.76237     1.53982      12.9167
-17.0736      -38.0052     -22.6846      -12.9492      6.00562      0.638455    21.2729       8.80395     13.8755     11.2956        -5.46104      -0.210312       1.85697       -5.38502     1.56475      13.8579
-17.2765      -37.6774     -23.0403      -12.7634      5.80523      0.450265    20.8903       8.96907     14.0404     11.4847        -4.40218      -0.914232       2.11373       -4.95713     1.24234      14.6902
-17.3531      -37.517      -23.3819      -12.517       5.69269      0.0258518   20.5255       9.40268     14.147      11.5829        -3.49462      -1.35951        2.33832       -4.50177     0.938703     15.623
-17.4292      -37.401      -23.7594      -12.0824      5.49622     -0.254917    20.3077       9.69797     14.301      11.5382        -2.31184      -2.025          2.32552       -4.21368     0.678408     16.2461
-17.5042      -37.1654     -23.847       -11.818       5.24416     -0.653315    19.9032      10.1644      14.3588     11.4655        -1.26627      -2.63078        2.44705       -3.76094     0.353698     16.8798
-17.5315      -36.7997     -24.1504      -11.4704      5.18819     -0.956085    19.5865      10.5153      14.3229     11.3356        -0.366564     -3.00155        2.49554       -3.50114     0.0881125    17.2714
-17.4337      -36.7374     -24.2211      -10.9684      4.98488     -1.44704     19.2593      11.0273      14.3564     11.2196         0.647101     -3.41992        2.56869       -3.04225    -0.132938     17.6799
-17.3984      -36.4338     -24.5169      -10.6535      4.96861     -1.82542     19.0007      11.6935      14.3325     11.0816         1.69158      -3.77602        2.5309        -2.70635    -0.311979     17.8842
-17.1336      -36.3002     -24.4904      -10.1577      4.83464     -2.23494     18.5241      12.103       14.2097     10.9443         2.5565       -4.28849        2.51237       -2.34313    -0.652079     18.0905
-16.8786      -35.9835     -24.6715       -9.71689     4.83046     -2.76731     18.2061      12.5255      14.27       10.8004         3.40807      -4.34351        2.4299        -2.02965    -0.784893     18.0714
-16.6829      -35.7258     -24.6457       -9.29711     4.7627      -3.0242      17.9966      12.9037      14.1385     10.6329         4.21715      -4.54523        2.24302       -1.68533    -1.08037      18.0315
-16.294       -35.5296     -24.6245       -8.97546     4.72991     -3.40432     17.6482      13.2234      14.0844     10.4407         4.90337      -4.56729        2.08513       -1.26849    -1.17137      17.895
-15.975       -35.3064     -24.5647       -8.66168     4.81457     -3.75469     17.3564      13.5447      14.0767     10.2403         5.43794      -4.53808        1.96961       -1.00256    -1.36282      17.6987
-15.5588      -35.1653     -24.389        -8.20732     4.7035      -3.99829     17.2213      13.6266      13.9859     10.2572         6.03141      -4.43821        1.74914       -0.547085   -1.63105      17.3668
-15.0859      -34.9216     -24.3218       -7.94314     4.6366      -4.17835     17.0193      13.7807      13.9303     10.0904         6.40181      -4.07668        1.57273       -0.204001   -1.60803      17.0015
-14.5367      -34.8613     -24.2184       -7.68789     4.70801     -4.37822     16.7701      13.8252      13.8406     10.1465         6.7892       -3.65115        1.25994        0.130851   -1.62057      16.5773
-14.1523      -34.5376     -23.9303       -7.54018     4.5668      -4.4439      16.7454      13.691       13.8103     10.0564         6.95797      -3.50042        1.09603        0.505877   -1.71557      16.0443
-13.5235      -34.4545     -23.7967       -7.52674     4.48013     -4.43639     16.5485      13.5223      13.8061     10.1612         7.14781      -2.79523        0.870469       0.90881    -1.70195      15.6319
-13.0708      -34.3045     -23.5546       -7.49574     4.46444     -4.4181      16.6798      13.2642      13.6891     10.0312         7.08646      -2.42957        0.642923       1.30836    -1.82844      14.9493
-12.6039      -34.2127     -23.3225       -7.52964     4.35858     -4.22449     16.7348      12.7239      13.5802     10.2219         6.91916      -1.70613        0.392567       1.61291    -1.62493      14.4417
-12.0143      -34.0667     -23.1864       -7.76691     4.17802     -4.18528     16.7815      12.3316      13.5919     10.4015         6.7012       -1.16887        0.220851       2.13794    -1.5824       13.7478
-11.6994      -34.0201     -22.9512       -7.89754     4.22564     -4.0787      17.0545      11.7851      13.6808     10.4368         6.40598      -0.384341       0.0036225      2.49248    -1.39592      13.0222
-11.1981      -33.9174     -22.808        -8.22553     4.01923     -3.83844     17.1002      11.1732      13.6384     10.5991         6.10646       0.309256      -0.144982       2.75911    -1.37808      12.1904
-10.8298      -33.9355     -22.4885       -8.64791     4.09088     -3.71586     17.3236      10.5535      13.5232     10.7444         5.531         1.07047       -0.323188       3.2085     -1.22672      11.4375
-10.6064      -33.9716     -22.1413       -9.03223     3.82934     -3.46315     17.6867       9.75052     13.7777     10.979          4.90123       1.81729       -0.444956       3.55475    -1.11807      10.525
-10.2698      -33.948      -22.0243       -9.52873     3.7311      -3.31001     17.8776       9.10624     13.6885     11.215          4.32104       2.35301       -0.634891       3.90217    -0.90687       9.57246
 -9.99294     -34.0285     -21.8885      -10.0719      3.6886      -3.0215      18.1543       8.33008     13.7546     11.3791         3.47516       3.00132       -0.689236       4.38597    -0.646252      8.56043
 -9.78023     -34.0707     -21.5757      -10.7512      3.55709     -2.8051      18.4495       7.55329     13.7503     11.5866         2.70481       3.50586       -0.741647       4.51281    -0.464542      7.46774
 -9.60027     -34.0924     -21.5236      -11.269       3.52112     -2.81764     18.8225       6.95266     13.8308     11.6647         1.76521       4.09275       -0.819458       4.83113    -0.253012      6.34353
 -9.51983     -34.3056     -21.281       -11.9084      3.51257     -2.57957     19.194        6.22125     13.8104     11.8316         0.794595      4.48071       -0.856856       5.06295    -0.152888      5.08899
 -9.35745     -34.5479     -21.1395      -12.6185      3.51491     -2.48094     19.4853       5.54028     14.0067     11.872         -0.0916172     4.77683       -0.912658       5.36059     0.0486708     3.75624
 -9.3449      -34.679      -20.8561      -13.2497      3.42459     -2.38854     19.7793       4.9189      13.9484     11.9918        -1.22655       4.88894       -0.802463       5.41705     0.171461      2.34834
 -9.32054     -34.8173     -20.8413      -13.9426      3.54036     -2.49566     20.1572       4.38358     13.934      12.0855        -2.18832       4.9861        -0.788687       5.68022     0.325137      0.967181
 -9.30885     -35.0907     -20.7324      -14.5396      3.54535     -2.53042     20.4478       4.00493     14.0571     12.1039        -3.14574       5.05938       -0.770166       5.66497     0.329454     -0.512346
 -9.29371     -35.2516     -20.5274      -15.2578      3.51124     -2.58629     20.7678       3.76615     13.957      11.9533        -4.20757       4.86261       -0.664896       5.6246      0.413274     -2.0744
 -9.33928     -35.4976     -20.3918      -15.9162      3.7559      -2.77669     21.052        3.29676     14.1006     11.8877        -5.14766       4.66659       -0.564302       5.6437      0.553105     -3.51451
 -9.34962     -35.7548     -20.2906      -16.565       3.88987     -3.00796     21.2907       3.28589     14.0143     11.8511        -5.96          4.22505       -0.523461       5.62775     0.570413     -5.0373
 -9.38816     -36.1447     -20.1419      -16.9676      4.01795     -3.08929     21.5913       2.9997      14.1073     11.5947        -6.78457       3.79208       -0.229664       5.58519     0.622384     -6.65643
 -9.35407     -36.2884     -20.0146      -17.6201      4.16263     -3.29201     21.7836       2.76961     14.1311     11.5522        -7.50565       3.37732       -0.15007        5.34173     0.630915     -8.11105
 -9.28812     -36.4962     -19.9763      -18.1751      4.41726     -3.59478     22.0139       2.76924     14.0507     11.4013        -8.05724       2.51341        0.127304       5.11357     0.637025     -9.59465
 -9.22194     -36.7274     -19.843       -18.6007      4.54332     -3.93309     22.1497       2.71906     14.1623     11.2792        -8.63395       1.85246        0.336221       5.07977     0.565561    -10.7788
 -9.14658     -36.993      -19.7404      -19.0445      4.77731     -4.06551     22.415        2.75379     14.106      11.0377        -9.20923       0.873056       0.630195       4.78379     0.37759     -12.0015
 -8.95382     -37.2493     -19.6029      -19.4059      4.88096     -4.29613     22.5029       2.84745     14.0508     10.9169        -9.43685       0.056089       0.901584       4.50386     0.363944    -13.134
 -8.88597     -37.3492     -19.5384      -19.6687      5.07396     -4.37407     22.6613       2.91782     13.9633     10.651         -9.56488      -0.779688       1.14942        4.34502     0.145587    -13.9701
 -8.64131     -37.5733     -19.4172      -20.0278      5.33342     -4.68165     22.879        2.93779     14.0434     10.5834        -9.61775      -1.9786         1.47109        3.99318    -0.0037012   -14.6586
 -8.41626     -37.6325     -19.2475      -20.3991      5.38157     -4.66073     23.0673       3.01392     13.9527     10.4115        -9.5747       -2.77719        1.75486        3.63546    -0.160007    -15.2579
 -8.08274     -37.9354     -19.1464      -20.4935      5.61288     -4.86473     23.056        3.2106      13.9393     10.3767        -9.35         -3.71458        2.09534        3.24248    -0.306901    -15.5348
 -7.77262     -37.9623     -19.0817      -20.6972      5.66501     -4.81666     23.1829       3.34048     14.0879     10.3472        -9.17234      -4.72516        2.35829        2.93916    -0.51981     -15.6209
 -7.28254     -38.1308     -19.105       -20.823       5.95215     -4.8264      23.3572       3.29317     14.0112     10.3278        -8.52953      -5.79544        2.87172        2.53634    -0.70506     -15.4538
 -6.83123     -38.2916     -18.7442      -20.9021      5.92457     -4.66842     23.3837       3.33069     13.9059     10.3513        -8.05102      -6.61077        3.05978        2.19312    -0.951899    -14.9427
 -6.27402     -38.2499     -18.6414      -21.0351      5.95021     -4.66399     23.3707       3.4973      14.0236     10.3649        -7.44076      -7.33285        3.33485        1.74828    -1.26434     -14.2998
 -5.69059     -38.3284     -18.5397      -21.0602      5.99804     -4.55024     23.5865       3.53887     13.875      10.5436        -6.62961      -8.16097        3.6008         1.43226    -1.43256     -13.4033
 -5.1186      -38.379      -18.3887      -20.9979      6.06537     -4.35737     23.5948       3.51653     13.8744     10.6532        -5.77972      -8.81684        3.97398        0.951774   -1.70955     -12.3218
 -4.4243      -38.2723     -18.1836      -20.9066      6.04617     -4.17247     23.4921       3.50982     13.8751     10.7219        -5.03966      -9.43415        4.11999        0.63642    -2.1474      -10.8811
 -3.79184     -38.1591     -18.0575      -20.8648      6.07792     -3.98202     23.6664       3.39063     13.771      10.9016        -4.1755       -9.92683        4.37274        0.210363   -2.28202      -9.39992
 -3.08677     -38.1114     -17.7783      -20.6807      6.01669     -3.86928     23.6291       3.49492     13.6327     11.2555        -3.39966     -10.3743         4.53469       -0.0191577  -2.56258      -7.72389
 -2.28748     -38.0242     -17.6589      -20.4647      5.91439     -3.53087     23.4848       3.41408     13.724      11.3661        -2.26495     -10.5281         4.6193        -0.482867   -2.76065      -6.05438
 -1.51948     -37.8781     -17.485       -20.2537      5.98847     -3.46292     23.5693       3.33005     13.353      11.5349        -1.33552     -10.7469         4.69725       -0.901011   -3.03966      -4.17338
 -0.619455    -37.7743     -17.2         -20.0095      5.79501     -3.26535     23.5209       3.31674     13.233      11.7218        -0.482944    -10.7498         4.57751       -1.2399     -3.41558      -2.36969
  0.129518    -37.467      -16.9552      -19.6292      5.81849     -3.11143     23.2279       3.13064     12.9234     11.9004         0.298685    -10.5549         4.59541       -1.56867    -3.66279      -0.444936
  1.01274     -37.295      -16.7845      -19.2615      5.7178      -3.2373      23.156        3.18276     12.8283     12.0532         1.26431     -10.42           4.49673       -1.91573    -3.87368       1.37132
  1.86189     -37.0022     -16.5707      -18.7043      5.63125     -3.24625     22.8707       3.02244     12.5213     12.04           1.89242     -10.125          4.42484       -2.24852    -3.9648        3.07918
  2.5958      -36.6771     -16.2648      -18.2776      5.40586     -3.29032     22.8401       2.98379     12.1858     12.0527         2.57174      -9.75523        4.30722       -2.47179    -4.1367        4.74222
  3.40725     -36.3908     -16.0686      -17.7312      5.37        -3.27795     22.5207       3.03188     11.8784     11.9876         3.08168      -9.22106        4.02465       -2.76601    -4.40338       6.18251
  4.26361     -35.9882     -15.8401      -17.254       5.30281     -3.64237     22.3568       2.94248     11.6163     11.8384         3.44838      -8.61503        3.76397       -3.11814    -4.51864       7.45712
  5.18253     -35.7178     -15.4712      -16.7579      5.07588     -3.78807     21.9318       2.81889     11.1921     11.6356         3.99028      -8.07389        3.40758       -3.3192     -4.55715       8.46846
  5.89498     -35.1848     -15.2527      -16.1253      4.87103     -4.07775     21.5282       2.86857     10.7851     11.4282         4.46027      -7.46454        3.18137       -3.55471    -4.56996       9.42878
  6.63332     -34.7668     -14.9597      -15.5739      4.75935     -4.40134     21.3399       2.72141     10.3453     11.0335         4.33755      -6.61355        2.64129       -3.6118     -4.6359        9.9371
  7.3384      -34.1538     -14.7657      -15.0835      4.45937     -4.79413     20.9703       2.65118     10.0892     10.6903         4.55075      -5.93651        2.36521       -3.82919    -4.49881      10.2746
  8.02418     -33.6226     -14.5432      -14.5029      4.24955     -5.31515     20.5292       2.6991       9.65242    10.337          4.47638      -5.22118        2.14155       -3.96185    -4.39837      10.3202
  8.68923     -33.1259     -14.2942      -13.9652      3.9874      -5.72672     20.1302       2.65334      9.29439     9.81887        4.43521      -4.30266        1.79067       -3.99863    -4.28071      10.0015
  9.23336     -32.5829     -14.0405      -13.4606      3.81885     -6.2813      19.8413       2.55689      9.00219     9.28413        4.21441      -3.45228        1.34149       -3.79343    -4.16817       9.71051
  9.87098     -32.0252     -13.7758      -12.9593      3.48413     -6.76727     19.3566       2.60841      8.45011     8.61869        4.19027      -2.77987        0.997978      -3.72682    -3.94962       9.06418
 10.4346      -31.2821     -13.5672      -12.5809      3.16723     -7.26804     18.9987       2.25927      8.14382     8.02761        3.84524      -1.89091        0.753986      -3.53583    -3.6807        8.32659
 10.9517      -30.7542     -13.3803      -12.2289      2.85927     -7.68008     18.78         2.10298      7.82972     7.31162        3.57837      -1.15332        0.458344      -3.49662    -3.33653       7.43424
 11.2694      -29.9233     -13.1921      -11.7861      2.48102     -8.28779     18.3704       1.85121      7.67747     6.75528        3.05371      -0.413567       0.159986      -3.32126    -3.02719       6.228
 11.7095      -29.2763     -13.0505      -11.6017      2.1828      -8.61551     18.1896       1.78059      7.28756     6.00295        2.73574       0.235307      -0.0252569     -2.85413    -2.61268       5.29021
 12.0959      -28.6382     -12.8784      -11.2092      1.7677      -9.01956     17.8399       1.41916      7.05516     5.37875        2.31114       0.808304      -0.203922      -2.53905    -2.06523       4.09625
 12.3826      -27.8565     -12.797       -11.0064      1.44258     -9.3813      17.4689       1.15208      6.9505      4.75586        1.90944       1.49683       -0.251679      -2.23042    -1.76089       3.17472
 12.6862      -27.1428     -12.599       -10.7551      1.18951     -9.72679     17.1688       0.813047     6.76587     4.04903        1.49772       1.95126       -0.323406      -1.65101    -1.30122       2.09533
 12.9509      -26.5408     -12.4369      -10.6436      0.821634    -9.93712     17.1152       0.506152     6.59256     3.48426        1.29944       2.40959       -0.511708      -1.18783    -0.860107      1.22145
 13.2041      -25.717      -12.3246      -10.5828      0.491754   -10.2016      16.8398       0.17502      6.48895     2.97206        0.981674      2.82792       -0.354659      -0.831318   -0.40999       0.479741
 13.3579      -24.9063     -12.3525      -10.3751      0.226228   -10.4119      16.7275      -0.208376     6.31551     2.41295        0.607327      3.15307       -0.429101      -0.339798    0.0192946    -0.101761
 13.6548      -24.2494     -12.2841      -10.3742     -0.175822   -10.3584      16.6102      -0.40796      6.3035      1.80539        0.549099      3.53156       -0.370517       0.125012    0.353312     -0.527584
 13.8539      -23.5186     -12.1422      -10.3087     -0.225212   -10.5599      16.4167      -0.897955     6.18454     1.48106        0.357776      3.62498       -0.247544       0.769441    0.680537     -0.577704
 13.9823      -22.7715     -11.9439      -10.2659     -0.521902   -10.6607      16.423       -1.32395      6.15679     1.02922        0.349006      3.87812       -0.140827       1.2899      1.04576      -0.391055
 14.2442      -22.0566     -11.9243      -10.3488     -0.655118   -10.6337      16.3318      -1.52865      6.13332     0.719244       0.577358      3.93651        0.235937       1.61439     1.33623      -0.0433869
 14.3171      -21.3717     -11.7663      -10.2329     -0.745156   -10.5003      16.2763      -1.81983      6.05535     0.335693       0.585382      4.08559        0.316931       2.13264     1.51897       0.522428
 14.4563      -20.6308     -11.6587      -10.2556     -0.530334   -10.5641      16.1923      -2.11994      5.97102     0.202909       0.675435      3.97759        0.425701       2.59676     1.67372       1.39602
 14.6923      -19.9516     -11.5288      -10.3214     -0.469876   -10.6293      16.2951      -2.38695      5.93316    -0.0191494      0.942822      3.90109        0.766646       2.97822     1.72492       2.38272
 14.8287      -19.2632     -11.3911      -10.2628     -0.421189   -10.3281      16.2269      -2.56424      5.71062    -0.213514       1.06245       3.85515        0.776877       3.468       1.76706       3.67096
 15.1813      -18.8181     -11.2686       -9.98752    -0.319369   -10.3965      16.279       -2.57685      5.66068    -0.380922       1.49571       3.60506        1.10021        3.82301     1.80921       4.89346
 15.4249      -18.2179     -11.0541      -10.0717      0.0555594  -10.2946      16.1485      -2.72304      5.5694     -0.379234       1.86197       3.4758         1.11399        3.94291     1.75623       6.3284
 15.5961      -17.5575     -10.8388       -9.99448     0.174104   -10.3072      16.3049      -2.78708      5.51431    -0.593898       2.39915       3.29921        1.33751        4.1818      1.65949       7.89719
 15.9008      -17.0974     -10.6859       -9.76718     0.657172   -10.325       16.3092      -2.79151      5.22523    -0.72254        2.75234       2.82795        1.51084        4.39038     1.39659       9.43356
 16.1212      -16.8282     -10.4366       -9.64454     0.996205   -10.1468      16.4378      -2.70093      5.10686    -0.765751       3.20615       2.62422        1.66354        4.5004      1.20376      10.8688
 16.4425      -16.3869     -10.1369       -9.6691      1.31914    -10.1212      16.381       -2.5705       4.95871    -0.798964       3.72792       2.19638        1.73616        4.36664     0.889187     12.3739
 16.7442      -16.1199      -9.94809      -9.49285     1.89065    -10.1645      16.33        -2.41021      4.75463    -0.801826       4.2098        1.77583        1.58787        4.333       0.562734     13.619
 17.0043      -15.9659      -9.62566      -9.25747     2.4056     -10.1431      16.3283      -2.43701      4.70113    -0.885763       4.55534       1.35398        1.69553        4.30881     0.239684     14.8283
 17.2949      -15.7228      -9.3374       -9.14469     2.68329    -10.1702      16.3569      -2.19211      4.45447    -1.08169        4.94539       0.858155       1.77932        4.09105    -0.084873     15.6487
 17.613       -15.7044      -9.12427      -8.92587     3.02615    -10.1554      16.3465      -1.91924      4.24517    -1.06406        5.38178       0.403875       1.78793        3.818      -0.518576     16.4686
 17.9285      -15.737       -8.90453      -8.84972     3.45728    -10.3032      16.3661      -1.73484      4.21096    -1.12066        5.62385      -0.139275       1.65852        3.68063    -0.840088     16.8843
 17.9865      -15.8948      -8.5681       -8.65022     3.82975    -10.3511      16.3455      -1.40054      4.10936    -1.04762        5.86589      -0.588314       1.74282        3.24993    -1.27324      17.0958
 18.2102      -15.8883      -8.43789      -8.57409     4.06806    -10.447       16.2376      -1.22355      3.9912     -1.18709        6.18879      -1.15418        1.63529        2.84735    -1.55384      16.8827
 18.4031      -16.3036      -8.09447      -8.53626     4.21638    -10.461       16.2155      -1.07036      3.89497    -1.19692        6.08412      -1.65748        1.47399        2.42346    -1.93412      16.4964
 18.19        -16.4965      -8.0277       -8.39627     4.40074    -10.5478      16.3101      -0.791837     3.87432    -1.22459        6.16038      -2.18344        1.27936        1.96803    -2.28417      15.8478
 18.3742      -17.0775      -7.88007      -8.55213     4.53932    -10.6189      16.2097      -0.572507     3.97783    -1.25755        6.10095      -2.60743        1.22959        1.38045    -2.54837      14.9206
 18.0937      -17.5372      -7.68221      -8.58593     4.5829     -10.7675      16.4239      -0.454974     3.95983    -1.30859        6.13924      -3.0959         1.0614         1.00926    -2.78411      13.7333
 18.0822      -18.1321      -7.7241       -8.72322     4.56715    -11.0055      16.2977      -0.408288     4.05752    -1.28174        5.78569      -3.53411        0.977126       0.432093   -3.09755      12.3239
 17.7676      -18.8905      -7.69202      -8.89582     4.48878    -11.055       16.3285      -0.23139      4.30617    -1.32889        5.57818      -3.89722        0.810014      -0.230699   -3.21996      10.8092
 17.4011      -19.6089      -7.61714      -9.14577     4.18615    -11.3357      16.5382      -0.18204      4.47081    -1.24522        5.04907      -4.36368        0.770197      -0.814186   -3.48521       9.07333
 17.04        -20.4741      -7.80591      -9.43673     4.0287     -11.3684      16.3855       0.0346264    4.59964    -1.369          4.53631      -4.71782        0.475762      -1.39702    -3.60879       7.35986
 16.3417      -21.3359      -7.82856      -9.78304     3.66506    -11.6863      16.6268       0.0939833    4.89514    -1.12493        3.97329      -4.92776        0.146353      -1.99347    -3.72323       5.5158
 15.7574      -22.2281      -8.04446     -10.1847      3.31895    -12.0804      16.7131       0.0788126    5.37029    -1.15012        3.27915      -5.19945       -0.103132      -2.70784    -3.82184       3.60003
 15.1558      -23.3307      -8.26767     -10.6265      2.80288    -12.127       16.7612       0.110842     5.69068    -0.923056       2.70811      -5.52393       -0.226963      -3.26005    -3.81771       1.79971
 14.2136      -24.256       -8.5146      -11.1017      2.33772    -12.3886      16.8693       0.134166     6.04422    -0.846574       1.91259      -5.59543       -0.406274      -3.83632    -3.86688       0.00879355
 13.4904      -25.3573      -8.84693     -11.6664      1.76134    -12.7539      17.1286       0.180678     6.38293    -0.66282        1.09209      -5.76209       -0.503171      -4.45146    -3.90225      -1.6488
 12.5103      -26.4728      -8.98057     -12.2613      1.19888    -13.0865      17.372        0.300235     6.73695    -0.367513       0.246905     -5.80054       -0.907984      -4.97685    -3.94688      -3.21802
 11.4678      -27.4721      -9.54436     -12.5686      0.758849   -13.3462      17.3447       0.35595      7.11595    -0.215585      -0.714988     -5.81483       -1.0558        -5.6481     -3.95894      -4.56833
 10.4745      -28.5678      -9.87669     -13.3453      0.187951   -13.6623      17.6456       0.406353     7.5845      0.145855      -1.62453      -5.85486       -1.27918       -6.09319    -3.91999      -5.68856
  9.40782     -29.5993     -10.1838      -13.9234     -0.252621   -14.1319      17.8717       0.489018     7.76629     0.346346      -2.47873      -5.70501       -1.4454        -6.59831    -3.97899      -6.7732
  8.37212     -30.6497     -10.4723      -14.5543     -0.924874   -14.4022      18.1044       0.504909     8.24102     0.705094      -3.24824      -5.57852       -1.41624       -7.12474    -3.93487      -7.53706
  7.34525     -31.5476     -11.0495      -15.121      -1.46005    -14.6687      18.3357       0.694451     8.63898     1.03721       -4.24684      -5.50795       -1.45852       -7.41982    -3.99208      -8.25741
  6.3222      -32.3814     -11.3135      -15.7774     -1.86257    -15.2613      18.7097       0.676207     9.01075     1.36464       -5.03537      -5.30061       -1.68242       -7.75345    -3.94982      -8.77757
  5.21123     -33.2045     -11.7039      -16.1636     -2.26415    -15.6624      18.7835       0.877787     9.32931     1.63792       -5.85145      -5.16078       -1.56353       -7.88424    -4.04862      -9.23973
  4.48528     -34.1038     -12.1994      -16.7182     -2.708      -15.9981      19.1678       1.06168      9.63732     2.13022       -6.61418      -5.02049       -1.63723       -8.12835    -4.02944      -9.57222
  3.6624      -34.753      -12.5484      -17.2692     -2.95592    -16.3746      19.2592       1.10266      9.93991     2.42808       -7.24869      -4.80541       -1.7588        -8.19708    -4.0817       -9.60419
  2.88632     -35.2984     -12.732       -17.6826     -3.3659     -16.703       19.4983       1.33509      9.99941     2.78329       -7.83128      -4.60098       -1.48238       -8.32975    -4.0433       -9.80483
  2.05358     -35.8472     -12.9032      -18.1967     -3.55528    -17.0131      19.867        1.70876     10.2419      3.06512       -8.43916      -4.45245       -1.45517       -8.30073    -4.08407      -9.85563
  1.51492     -36.2437     -13.2491      -18.4898     -3.8151     -17.1007      20.1553       1.80475     10.4375      3.30684       -8.86833      -4.32125       -1.33184       -8.12975    -4.09758      -9.87136
  1.19267     -36.6372     -13.427       -18.9014     -3.84101    -17.3753      20.2789       1.88904     10.58        3.54156       -9.13194      -4.15976       -1.08553       -7.87806    -4.19213     -10.0478
  0.688911    -36.9325     -13.3001      -19.0899     -4.10768    -17.4336      20.4681       2.00396     10.7638      3.79892       -9.57408      -4.02785       -0.797046      -7.62834    -4.17026     -10.0941
  0.435581    -36.8504     -13.6208      -19.4098     -4.1216     -17.501       20.5818       2.31279     10.8158      4.00315       -9.59116      -4.00553       -0.424155      -7.1802     -4.30493     -10.2064
  0.37243     -36.8902     -13.6028      -19.7072     -4.10881    -17.5388      20.8142       2.26147     10.9819      4.17128       -9.59558      -3.9074         0.0318749     -6.80063    -4.15393     -10.4765
  0.33999     -36.8194     -13.5441      -19.8759     -4.15587    -17.5979      20.9593       2.52216     11.1204      4.19691       -9.6611       -3.84009        0.490646      -6.25936    -4.13425     -10.6906
  0.437368    -36.6542     -13.5487      -19.8784     -4.09572    -17.5065      21.0154       2.56847     11.1591      4.35803       -9.41306      -3.91476        0.989396      -5.66908    -4.00932     -11.1358
  0.578816    -36.3688     -13.4013      -19.9416     -3.96063    -17.4735      21.1704       2.50875     11.2034      4.42409       -9.24052      -4.08975        1.23878       -4.98709    -4.05665     -11.5471
  0.860958    -36.0657     -13.2715      -19.9341     -4.03617    -17.1308      21.286        2.64474     11.2663      4.26829       -8.85267      -4.12405        1.90757       -4.33426    -3.87593     -12.0248
  1.11571     -35.6678     -13.0927      -20.0149     -3.81227    -16.9291      21.3186       2.65006     11.4195      4.33422       -8.44105      -4.28532        2.45934       -3.57066    -3.7458      -12.5287
  1.49016     -35.1296     -12.8275      -19.9694     -3.84851    -16.6645      21.3906       2.69764     11.3964      4.15486       -7.96977      -4.37528        2.88647       -2.77316    -3.60969     -13.022
  1.99528     -34.3967     -12.8083      -20.0272     -3.67442    -16.3406      21.2543       2.79443     11.509       4.03292       -7.43755      -4.59857        3.47252       -1.89068    -3.4933      -13.5928
  2.42643     -33.7965     -12.6553      -19.8142     -3.52945    -16.225       21.3186       2.70881     11.6186      3.99046       -6.78218      -4.81086        3.87877       -1.15166    -3.25518     -14.129
  2.94261     -33.2216     -12.3228      -19.596      -3.40384    -15.9372      21.1659       2.59051     11.7179      3.73303       -6.15002      -5.11796        4.41128       -0.30629    -3.06314     -14.5463
  3.24047     -32.5203     -12.1069      -19.3236     -3.31122    -15.5317      21.1294       2.59728     11.7531      3.56237       -5.47246      -5.37372        4.71096        0.411608   -2.84921     -14.7699
  3.90097     -31.8208     -11.9817      -19.1527     -3.09554    -15.448       20.8537       2.58394     11.7179      3.3886        -4.76998      -5.60032        5.16687        1.19684    -2.53414     -14.8745
  4.24964     -31.126      -11.802       -18.7876     -3.04994    -15.1595      20.6154       2.59342     11.7637      3.2196        -3.92839      -5.71899        5.6363         1.9939     -2.364       -14.9772
  4.7329      -30.4311     -11.5058      -18.5463     -2.99435    -15.1364      20.4484       2.62618     11.8714      2.82603       -3.13378      -5.99335        5.84298        2.71799    -2.10399     -14.7105
  4.95468     -29.6431     -11.3666      -18.107      -2.94908    -15.0309      20.1718       2.70246     11.8657      2.63207       -2.55078      -6.14032        5.9726         3.27134    -1.87568     -14.3769
  5.3959      -29.0455     -11.2651      -17.7716     -2.71614    -15.0681      19.7205       2.56657     11.8752      2.47161       -1.76593      -6.36668        6.21487        3.90384    -1.60891     -13.6542
  5.53005     -28.2801     -11.1128      -17.3909     -2.57658    -15.1404      19.4954       2.60282     11.7995      2.13221       -1.12152      -6.43107        6.05533        4.36901    -1.3801      -12.7455
  5.69527     -27.653      -10.9689      -17.0082     -2.44622    -15.1961      19.1041       2.63283     11.857       1.78691       -0.573379     -6.41912        5.91869        4.72239    -1.08659     -11.4911
  5.78805     -27.0555     -10.8597      -16.4745     -2.27618    -15.4307      18.7008       2.72792     11.7061      1.61071        0.0927418    -6.39365        5.90171        4.98097    -1.00211     -10.1198
  5.88964     -26.4745     -10.8998      -15.893      -2.28529    -15.6657      18.1382       2.95008     11.7135      1.36394        0.603097     -6.31507        5.57675        5.2813     -0.869226     -8.48792
  6.00031     -25.8809     -10.7744      -15.3668     -2.21435    -16.1667      17.577        2.87865     11.5929      1.13541        1.11454      -6.2389         5.14961        5.51602    -0.702962     -6.51286
  5.87062     -25.3929     -10.7919      -14.9058     -1.92094    -16.4756      17.1639       3.05426     11.5647      0.77866        1.60698      -5.97267        4.54842        5.55836    -0.581624     -4.55868
  5.76685     -24.9229     -10.7488      -14.2125     -2.04248    -16.9739      16.6602       3.16147     11.309       0.704156       2.03326      -5.62865        4.16799        5.50915    -0.390112     -2.34809
  5.71979     -24.4092     -10.7803      -13.6308     -1.79093    -17.6224      15.9017       3.21282     11.1162      0.518398       2.33439      -5.39095        3.49563        5.48142    -0.317812     -0.101506
  5.61936     -24.1377     -10.6824      -13.1823     -1.67268    -18.081       15.3728       3.26092     11.0008      0.275154       2.66621      -4.97616        2.91657        5.30439    -0.226402      2.39497
  5.58002     -23.7471     -10.6772      -12.6641     -1.60692    -18.6105      14.6929       3.29763     10.7988      0.250276       2.76818      -4.61816        2.06292        5.19849    -0.233524      4.62622
  5.37488     -23.4457     -10.7673      -11.9737     -1.42336    -19.1691      14.0796       3.27588     10.6695      0.0618885      3.03461      -4.07013        1.23918        4.87104    -0.132096      6.98679
  5.2288      -23.2787     -10.5835      -11.316      -1.40352    -19.7556      13.6475       3.33709     10.2958      0.0154452      3.02063      -3.4239         0.328098       4.44987    -0.231682      9.1805
  5.43668     -22.8394     -10.607       -10.8968     -1.38591    -20.3541      13.0121       3.18089     10.0548     -0.203559       3.07752      -2.80443       -0.485978       3.99373    -0.100658     11.3252
  5.38214     -22.689      -10.532       -10.055      -1.22614    -20.8937      12.2645       3.10379      9.7631     -0.384289       2.98776      -2.12543       -1.40969        3.5506     -0.0724706    13.2376
  5.69938     -22.4802     -10.4801       -9.57915    -1.26103    -21.2878      11.7557       2.81368      9.46444    -0.566016       2.95309      -1.41472       -2.35142        3.18851    -0.0743975    14.8824
  5.95925     -22.3677     -10.3786       -9.09924    -1.22829    -21.7444      11.3366       2.61694      9.14326    -0.623029       2.86087      -0.700706      -3.14937        2.64901    -0.229482     16.301
  6.23047     -22.0252     -10.2313       -8.63634    -1.20032    -22.0069      10.5541       2.45333      8.99702    -0.799908       2.7249       -0.0586665     -4.08551        2.0602     -0.200807     17.5489
  6.58246     -21.9761     -10.0805       -8.04803    -1.13707    -22.2959      10.356        2.09669      8.66623    -0.935254       2.63765       0.530067      -4.74771        1.67266    -0.16369      18.2663
  7.14959     -21.6733      -9.83826      -7.54449    -1.08226    -22.6458       9.66517      1.63972      8.41191    -1.12563        2.50414       1.2335        -5.51029        1.045      -0.232414     18.9755
  7.74573     -21.6412      -9.59197      -7.04831    -1.09858    -22.6556       9.39246      1.26063      8.23827    -1.30372        2.21421       1.88959       -6.41728        0.474746   -0.119632     19.245
  8.41168     -21.3487      -9.26531      -6.57074    -1.16121    -22.6454       8.94016      0.771378     7.8455     -1.48152        2.07407       2.55572       -7.05218        0.0226964  -0.208968     19.2664
  9.32309     -21.297       -8.98353      -6.14096    -1.25365    -22.6435       8.5167       0.565916     7.45336    -1.59418        1.83969       3.04266       -7.61283       -0.485461   -0.137667     18.9944
 10.2353      -20.9525      -8.69499      -5.75856    -1.22985    -22.7324       8.46029     -0.0262003    7.12527    -1.85718        1.627         3.53736       -8.08962       -0.931292   -0.12525      18.5777
 11.3094      -21.0379      -8.28137      -5.21474    -1.21478    -22.5287       7.99731     -0.61672      7.01872    -2.21212        1.455         3.99706       -8.52845       -1.43907    -0.223732     18.0219
 12.3887      -20.8176      -7.92801      -4.89362    -1.23073    -22.2765       7.87305     -1.05783      6.65341    -2.45861        1.25223       4.3883        -9.0268        -2.05123    -0.0644665    17.3
 13.5147      -20.6202      -7.63814      -4.54236    -1.20503    -22.0905       7.86379     -1.43747      6.24473    -2.79322        1.08237       4.51493       -9.21491       -2.5525     -0.0170912    16.419
 14.6848      -20.3634      -7.37962      -4.12878    -1.2295     -22.0111       7.81396     -1.82287      6.03431    -3.03336        1.04253       4.7614        -9.59006       -2.91923     0.0045697    15.6024
 15.7209      -20.1628      -6.82861      -3.91769    -1.05204    -21.5973       7.74684     -2.34371      5.75716    -3.34475        0.8357        4.87302       -9.59556       -3.39419     0.0199638    14.7196
 17.0431      -20.0871      -6.62559      -3.53178    -0.930309   -21.5136       7.80312     -2.61639      5.46449    -3.68095        0.78064       4.94426       -9.66431       -3.96701     0.0627031    14.0121
 18.0966      -19.7514      -6.3429       -3.261      -0.956494   -21.2737       7.93809     -2.77476      5.29784    -4.19727        0.829413      4.81142       -9.71159       -4.34494     0.126972     13.2972
 19.2778      -19.6114      -5.92596      -3.04716    -0.87634    -21.1073       7.99784     -3.01497      4.99933    -4.42105        0.624935      4.72202       -9.40421       -4.78386     0.102336     12.8207
 20.433       -19.4998      -5.85289      -2.85159    -0.717262   -20.9015       8.227       -3.13736      4.80339    -4.74235        0.714963      4.41245       -9.30817       -5.24313     0.140958     12.5289
 21.5018      -19.3987      -5.46368      -2.63384    -0.573892   -20.8655       8.42596     -3.32541      4.62973    -5.10343        0.695038      4.10316       -8.96456       -5.65026     0.224357     12.3857
 22.4056      -19.2077      -5.29475      -2.48847    -0.559128   -20.764        8.71769     -3.20966      4.39987    -5.62129        0.68529       3.68079       -8.69695       -6.02913     0.195145     12.5155
 23.2282      -19.0443      -5.24051      -2.38797    -0.333958   -20.5197       9.15729     -3.19452      4.11322    -5.74869        0.822041      3.26971       -8.28234       -6.47624     0.266402     12.8805
 24.1259      -19.0633      -5.31129      -2.37853    -0.346255   -20.4249       9.45459     -2.93441      4.02587    -5.96409        0.834147      2.57842       -7.7189        -6.76133     0.244302     13.5447
 24.6646      -18.9705      -5.21241      -2.17501    -0.257783   -20.5287       9.92382     -2.75281      3.79867    -6.24428        0.863455      2.16374       -7.38481       -7.25903     0.270256     14.3876
 25.1305      -18.842       -5.45979      -2.29911    -0.079564   -20.6251      10.3466      -2.43081      4.00771    -6.38707        0.957216      1.38422       -6.69171       -7.58586     0.297277     15.4925
 25.5889      -19.0091      -5.36148      -2.27835     0.102193   -20.5518      10.802       -2.22365      3.78448    -6.71314        1.03243       0.712419      -6.04336       -7.85973     0.318648     16.7594
 25.8153      -19.0038      -5.76094      -2.49471     0.410125   -20.6985      11.304       -1.72121      3.84981    -6.91121        1.16883      -0.0101561     -5.4948        -8.18678     0.309724     18.1421
 25.9788      -19.2719      -5.80298      -2.53438     0.260986   -20.666       11.6245      -1.35822      3.82208    -6.8488         1.26174      -0.720338      -4.64117       -8.44025     0.212728     19.5602
 26.0147      -19.1539      -6.16477      -2.91571     0.278427   -20.8351      12.1384      -1.00726      3.90427    -6.88548        1.31833      -1.6434        -3.68839       -8.57607     0.227514     20.9802
 25.8597      -19.5584      -6.2233       -3.26246     0.322803   -20.9257      12.5764      -0.460452     4.04787    -6.89726        1.36013      -2.34686       -3.07169       -8.76043     0.245781     22.5354
 25.6595      -19.6724      -6.70566      -3.66423     0.272275   -20.9399      13.2409      -0.18322      4.18375    -6.79736        1.41988      -3.00352       -2.23397       -8.78416     0.242325     23.8418
 25.3832      -19.959       -7.26901      -3.87418     0.329718   -20.8684      13.6235       0.120389     4.25143    -6.77052        1.47632      -3.90831       -1.33403       -8.92035     0.282265     25.1261
 24.8173      -20.234       -7.43082      -4.39523     0.243667   -20.9331      14.0101       0.462872     4.61754    -6.78485        1.30502      -4.63789       -0.510409      -8.87313     0.297536     26.0659
 24.2339      -20.5559      -7.8866       -4.99751     0.256893   -20.9303      14.4431       0.826286     4.93859    -6.38952        1.44548      -5.3383         0.310349      -8.79481     0.308592     26.8101
 23.9186      -20.9822      -8.28094      -5.44513    -0.181332   -20.9202      14.8932       1.02601      5.18031    -6.07487        1.35802      -5.95994        1.43331       -8.70957     0.370212     27.3675
 23.2427      -21.3855      -8.66121      -6.01348    -0.295561   -20.7622      15.1219       1.24867      5.53121    -5.78123        1.21654      -6.552          2.25887       -8.56337     0.188        27.2792
 22.5145      -21.8008      -9.03643      -6.73276    -0.377869   -20.6588      15.6178       1.34049      5.87747    -5.46042        1.21887      -7.04009        3.25567       -8.23588     0.372185     27.0188
 21.936       -22.3034      -9.44188      -7.48128    -0.634288   -20.5397      16.0107       1.36691      6.33884    -5.11119        1.0143       -7.55021        4.00814       -7.99115     0.356107     26.2601
 21.0918      -22.7174      -9.80008      -8.0201     -0.87435    -20.3714      16.179        1.46391      6.75025    -4.71344        0.807006     -7.93738        4.61832       -7.67632     0.39769      25.2222
 20.371       -23.3256     -10.1651       -8.66682    -0.932279   -20.0002      16.2218       1.37955      7.10137    -4.2808         0.561143     -8.23322        5.68869       -7.20961     0.488026     23.7495
 19.6264      -23.883      -10.4284       -9.0737     -1.21202    -19.8048      16.5013       1.31671      7.43384    -3.92421        0.377812     -8.41778        6.26367       -6.81012     0.416986     21.8075
 18.9888      -24.4138     -10.545        -9.88106    -1.48603    -19.4409      16.5855       1.10806      7.93796    -3.53446        0.0800425    -8.66471        6.84967       -6.27243     0.455312     19.4923
 18.3338      -24.652      -10.9433      -10.5467     -1.8339     -19.1212      16.5752       1.08569      8.21197    -3.13147       -0.231509     -8.60819        7.42982       -5.82642     0.508197     16.8507
 17.6247      -25.2529     -10.9696      -10.9895     -1.91643    -18.9816      16.5252       0.839212     8.56105    -2.67373       -0.518645     -8.60015        7.90676       -5.31064     0.540215     14.0993
 17.1402      -25.8508     -11.1413      -11.4526     -2.18072    -18.4934      16.0987       0.55605      8.90308    -2.05995       -0.914943     -8.39669        8.46703       -4.8286      0.441466     11.0179
 16.4901      -26.2611     -11.2387      -11.9063     -2.31537    -18.3324      16.0695       0.331555     9.31803    -1.88612       -1.29832      -8.09094        8.43675       -4.29929     0.378502      7.70785
 16.035       -26.786      -11.1444      -12.2984     -2.41028    -18.0522      15.8297      -0.0442045    9.36107    -1.52399       -1.5539       -7.88766        8.72762       -3.74604     0.401517      4.32
 15.5056      -27.224      -11.1922      -12.5779     -2.65405    -17.7714      15.6126      -0.25058      9.85297    -1.17299       -1.89468      -7.30868        8.74235       -3.33116     0.229013      0.973257
 15.0033      -27.6576     -11.2171      -12.8954     -2.56011    -17.3409      15.1446      -0.550347    10.0552     -0.754705      -2.11382      -6.91413        8.90936       -2.75703     0.221374     -2.29175
 14.8066      -28.0423     -11.2163      -13.038      -2.63965    -17.2611      14.7403      -0.722359    10.1533     -0.569977      -2.45757      -6.4003         8.70004       -2.30139     0.147371     -5.67524
 14.4085      -28.5065     -11.0412      -13.0854     -2.73751    -17.2178      14.2235      -0.812823    10.3586     -0.183964      -2.72382      -5.62653        8.33132       -1.92952     0.0222021    -8.53972
 13.9541      -28.7467     -10.912       -12.978      -2.62945    -17.0827      13.6669      -1.06493     10.3799     -0.080519      -3.03558      -4.99765        7.91983       -1.54213    -0.109885    -11.4014
 13.6853      -29.0801     -10.6529      -13.0136     -2.57027    -17.1119      13.1129      -1.01082     10.5105      0.0423938     -3.12676      -4.46657        7.475         -1.19979    -0.281654    -13.9228
 13.3657      -29.3369     -10.468       -12.948      -2.42364    -17.0994      12.6144      -1.25486     10.515       0.360828      -3.33003      -3.60382        6.7873        -0.875272   -0.443397    -15.8995
 13.1316      -29.6429     -10.4083      -12.6903     -2.40796    -17.1113      12.107       -1.23756     10.5558      0.683568      -3.30991      -2.82345        6.20642       -0.618468   -0.577984    -17.7556
 12.7172      -29.7456     -10.1199      -12.3676     -2.12237    -17.1747      11.4218      -1.31148     10.4777      0.733216      -3.41634      -2.15029        5.54454       -0.383071   -0.721183    -18.9801
 12.5126      -29.9831      -9.9291      -12.2063     -2.04144    -17.1176      10.9557      -1.16199     10.4762      0.910191      -3.46074      -1.45248        4.62589       -0.215577   -0.896021    -19.8387
 12.1385      -30.1113      -9.76991     -11.8052     -1.58591    -17.2456      10.552       -1.3578      10.3714      1.02629       -3.31096      -0.589925       3.79642        0.0273878  -0.983549    -20.3338
 11.9857      -30.0664      -9.62576     -11.5924     -1.47912    -17.3832       9.92256     -1.31062     10.435       1.15032       -3.15166      -0.00752624     3.00083        0.178372   -1.13751     -20.303
 11.7288      -30.0865      -9.53624     -11.2707     -1.10487    -17.5193       9.27896     -1.04881     10.4138      1.21558       -2.89699       0.685474       1.94972        0.230096   -1.27732     -19.8604
 11.7428      -29.9743      -9.50109     -10.8323     -0.985587   -17.6814       8.65452     -1.02422     10.2064      1.33093       -2.58844       1.25276        0.958482       0.507707   -1.46997     -18.9866
 11.4529      -29.984       -9.41418     -10.5252     -0.811053   -17.629        8.39628     -0.841812    10.3391      1.34254       -2.3295        1.80757        0.0711931      0.587603   -1.48088     -17.89
 11.325       -29.8117      -9.25729     -10.0826     -0.523663   -17.8579       8.0975      -0.896392    10.1527      1.24954       -1.85337       2.15986       -0.778073       0.701359   -1.68582     -16.3895
 11.2134      -29.6291      -9.19492      -9.69919    -0.392839   -18.003        7.58154     -0.741855    10.2095      1.39614       -1.37066       2.64774       -1.64739        0.791881   -1.67118     -14.6955
 11.0151      -29.3418      -9.30692      -9.35372    -0.0750358  -17.9905       7.45607     -0.690973     9.93174     1.50798       -0.842608      2.88169       -2.46757        1.00511    -1.71354     -12.8391
 10.9464      -29.0904      -9.1648       -9.08633     0.0511648  -17.9151       7.17832     -0.675553    10.0875      1.46575       -0.243797      3.16162       -3.31005        1.07946    -1.79216     -10.9097
 10.7296      -28.6868      -9.18085      -8.83594     0.248204   -17.8499       6.81862     -0.632194    10.1989      1.56098        0.336274      3.26843       -3.88878        1.38046    -1.74521      -8.69993
 10.7975      -28.285       -9.30617      -8.73632     0.499064   -17.7348       6.9404      -0.621502    10.1572      1.32344        0.881066      3.25907       -4.50237        1.55107    -1.75454      -6.64356
 10.87        -27.6895      -9.33629      -8.45507     0.526432   -17.6042       6.79262     -0.777912    10.1608      1.35326        1.40617       3.24348       -5.10979        1.78526    -1.7667       -4.55808
 10.7698      -27.195       -9.4697       -8.11286     0.634738   -17.4645       6.8723      -0.79556     10.1896      1.26094        2.08981       3.07889       -5.59658        2.10356    -1.77878      -2.69184
 10.904       -26.8266      -9.45815      -7.97884     0.767883   -17.1141       6.83658     -0.9227      10.3509      1.21764        2.65727       2.86149       -5.94195        2.39344    -1.73335      -0.831496
 11.1415      -26.2307      -9.49435      -7.98035     0.969862   -16.9304       6.73015     -0.964785    10.3277      1.0606         3.19645       2.55033       -6.4256         2.75615    -1.66739       0.653954
 11.5051      -25.483       -9.78675      -7.95697     0.976673   -16.5582       6.90986     -1.10135     10.3448      0.977652       3.65417       2.02307       -6.54398        3.12714    -1.54069       2.03536
 11.8101      -24.9595      -9.68076      -7.87529     1.2807     -16.3409       6.99054     -1.27438     10.219       0.640572       4.1298        1.64296       -6.59903        3.55239    -1.55691       3.07863
 12.1546      -24.4219      -9.7069       -7.89387     1.25612    -16.0198       7.46595     -1.45494     10.1373      0.572683       4.50652       1.28367       -6.64111        3.83567    -1.62851       3.88989
 12.5862      -23.7228      -9.68226      -7.96589     1.474      -15.4827       7.4757      -1.75432      9.99222     0.296119       4.87008       0.6437        -6.63479        4.31365    -1.56439       4.34251
 12.9818      -23.0187      -9.723        -7.94272     1.645      -15.303        7.67944     -2.00986     10.029      -0.0568427      5.25561       0.114421      -6.47048        4.70348    -1.50675       4.53572
 13.5094      -22.3396      -9.80896      -7.83057     1.68337    -14.8523       8.08693     -2.13168      9.81222    -0.410356       5.43359      -0.506544      -6.32852        5.19245    -1.49604       4.44682
 13.991       -21.7183      -9.96295      -7.81825     2.036      -14.4534       8.42919     -2.32729      9.68193    -0.690601       5.52291      -1.0197        -6.23993        5.63139    -1.51755       3.99693
 14.5796      -21.0455      -9.77475      -8.01975     2.07733    -13.9652       8.63735     -2.59849      9.68442    -0.988781       5.51315      -1.81161       -5.86157        6.05375    -1.50697       3.51311
 15.3076      -20.3314      -9.88168      -8.09294     2.24262    -13.6588       8.91203     -2.64605      9.26568    -1.41755        5.55815      -2.30226       -5.44906        6.32045    -1.54621       2.73288
 15.8635      -19.6894      -9.83048      -8.18372     2.57924    -13.3164       9.28668     -2.99074      9.17765    -1.88658        5.28594      -2.91788       -5.30791        6.76636    -1.55691       1.63933
 16.8188      -19.1444      -9.85836      -8.31526     2.64223    -13.189        9.60266     -3.24939      8.84133    -2.21663        5.21459      -3.34514       -4.94571        6.86108    -1.56532       0.618438
 17.3496      -18.5096      -9.74716      -8.37065     2.87155    -12.9816       9.93945     -3.51424      8.60726    -2.48969        4.89992      -3.622         -4.38204        7.20723    -1.55043      -0.629486
 18.1249      -17.9606      -9.70293      -8.54873     3.10466    -12.6947      10.3206      -3.90058      8.28041    -2.95937        4.50382      -4.15998       -4.17541        7.34103    -1.71983      -1.82793
 18.8221      -17.5549      -9.7044       -8.51432     3.14609    -12.5645      10.5708      -3.99556      8.05471    -3.29188        4.09971      -4.6114        -3.67474        7.58596    -1.71525      -3.05752
 19.5182      -17.1598      -9.72651      -8.59214     3.29576    -12.3856      11.1959      -4.21027      7.58629    -3.80702        3.62399      -4.69178       -3.17004        7.60198    -1.71336      -4.24959
 20.1975      -16.7032      -9.6873       -8.70865     3.37687    -12.2032      11.4619      -4.4928       7.25774    -4.21443        3.02446      -5.04663       -2.76534        7.55039    -1.68056      -5.36722
 20.9334      -16.4906      -9.66624      -8.7303      3.5258     -12.0385      11.7804      -4.66617      6.78053    -4.44194        2.44339      -5.143         -2.42086        7.57219    -1.80114      -6.39709
 21.4929      -16.2059      -9.64092      -8.7589      3.64668    -11.9599      12.1761      -5.13775      6.52646    -4.79548        1.82543      -5.13389       -2.15118        7.24349    -1.71137      -7.1425
 22.1439      -15.9983      -9.67392      -8.7187      3.55383    -12.1814      12.6247      -5.35506      6.07677    -5.06173        1.08462      -5.00659       -1.78223        7.05444    -1.73648      -7.80305
 22.652       -15.7708      -9.69928      -8.97117     3.47624    -11.9158      12.9301      -5.57776      5.82317    -5.34359        0.476064     -5.0691        -1.39508        6.56094    -1.66077      -8.2815
 23.1243      -15.7715      -9.73443      -9.01521     3.33788    -11.8496      13.3224      -5.83457      5.50978    -5.53887       -0.263395     -4.84262       -1.06146        6.20808    -1.59477      -8.55377
 23.6178      -15.6342      -9.80959      -8.95639     3.21935    -12.0409      13.5051      -6.16738      5.21342    -5.78273       -0.969211     -4.63617       -0.763015       5.6348     -1.45377      -8.69746
 24.0446      -15.7039     -10.004        -8.87878     3.14678    -12.1992      13.7804      -6.40573      5.0631     -5.90813       -1.62871      -4.39504       -0.680059       5.11409    -1.36668      -8.53532
 24.4127      -15.8145     -10.0099       -9.01745     2.86917    -12.1323      14.2706      -6.71907      4.65883    -6.04226       -2.23386      -4.0841        -0.188849       4.43003    -1.239        -8.33403
 24.6228      -15.9095     -10.067        -9.02148     2.66267    -12.3614      14.4279      -6.94136      4.42145    -6.2036        -2.76512      -3.51746       -0.0871749      3.74925    -1.04441      -7.83375
 25.0429      -16.2567     -10.3348       -8.97263     2.51553    -12.4406      14.7078      -7.27545      4.26311    -6.34984       -3.42723      -3.19974        0.0660893      2.85464    -0.788817     -7.21994
 25.1631      -16.3383     -10.4516       -8.81986     1.99947    -12.5517      14.8666      -7.46494      4.16882    -6.32653       -4.01547      -2.90287        0.361109       1.96242    -0.638546     -6.51417
 25.3909      -16.6993     -10.5295       -8.92809     1.74901    -12.7302      15.0812      -7.57779      3.98428    -6.66406       -4.42351      -2.5013         0.324264       1.18223    -0.318192     -5.54346
 25.6219      -17.1757     -10.6804       -8.66608     1.42493    -12.8013      15.2944      -8.06456      3.7734     -6.67547       -4.81862      -2.01138        0.464473       0.240346   -0.169823     -4.74131
 25.6727      -17.4611     -10.9087       -8.50547     0.977502   -13.0755      15.3374      -7.95834      3.79356    -6.78237       -5.19063      -1.59848        0.66612       -0.86257     0.16048      -3.68368
 25.6773      -17.9479     -10.9682       -8.36637     0.699353   -13.382       15.3984      -7.8623       3.75682    -6.89485       -5.50746      -1.3127         0.769244      -1.88871     0.29687      -2.75102
 25.7861      -18.4701     -11.252        -8.20445     0.329232   -13.4735      15.455       -7.87657      3.58675    -6.82          -5.63114      -0.876641       0.842035      -2.86084     0.56751      -1.90518
 25.7674      -18.831      -11.35         -8.02564     0.071092   -13.7933      15.3558      -8.01241      3.58266    -6.73709       -5.78929      -0.592735       1.08866       -3.90532     0.803841     -0.92561
 25.8119      -19.5595     -11.3068       -7.59856    -0.358873   -14.144       15.3541      -7.83251      3.50836    -6.83598       -5.89733      -0.3352         0.989183      -4.91832     0.94063      -0.262972
 25.8084      -19.9986     -11.4974       -7.41526    -0.630373   -14.5309      15.2229      -7.55707      3.36579    -6.7928        -5.84671      -0.184264       1.10876       -5.94415     1.1759        0.488697
 25.7571      -20.5468     -11.6628       -7.08059    -0.659019   -14.6283      14.9001      -7.36736      3.19924    -6.98819       -5.75117      -0.0388245      1.25383       -6.882       1.22192       1.03005
 25.6685      -21.0862     -11.6796       -6.73103    -1.00395    -15.0774      14.761       -7.22924      3.38432    -6.84445       -5.59747       0.0662737      1.45615       -7.8661      1.35756       1.51576
 25.6293      -21.5176     -11.768        -6.5606     -1.08072    -15.409       14.5152      -6.77884      3.23007    -6.91856       -5.22089      -0.000992433    1.53117       -8.82544     1.38309       1.85761
 25.5413      -21.9991     -11.7772       -6.17127    -1.2791     -15.7542      14.1582      -6.60408      3.1781     -6.78932       -4.9868       -0.0210576      1.56387       -9.58658     1.32803       1.9317
 25.4042      -22.4755     -11.9069       -5.71828    -1.26458    -16.1033      13.8362      -6.04642      3.02288    -6.76558       -4.58252      -0.0037523      1.78301      -10.4241      1.28495       2.00335
 25.2665      -23.0738     -11.8836       -5.43201    -1.30284    -16.3509      13.4655      -5.64636      3.09798    -6.64177       -4.25296      -0.22975        1.93114      -10.984       1.16461       1.76415
 25.1576      -23.5303     -11.904        -5.15525    -1.31144    -16.7199      12.9945      -5.08432      2.97819    -6.57308       -3.62976      -0.422962       2.2206       -11.6425      1.08567       1.59234
 24.9589      -23.8426     -11.9411       -4.79255    -1.2194     -16.7576      12.5904      -4.74429      2.87807    -6.4768        -3.14298      -0.885065       2.34217      -12.0607      0.804252      1.26519
 24.9046      -24.3229     -11.9028       -4.73673    -1.17049    -17.2621      12.1936      -4.12835      2.90379    -6.30908       -2.56162      -1.20515        2.57011      -12.3759      0.701492      0.723105
 24.5085      -24.6864     -12.0048       -4.44316    -1.01484    -17.1354      11.7408      -3.78042      3.0026     -6.00562       -1.8799       -1.54488        2.83017      -12.6346      0.301429      0.213843
 24.2385      -25.0342     -11.9382       -4.32727    -0.855384   -17.3814      11.4625      -3.17658      3.01713    -5.74248       -1.197        -1.94034        3.12164      -12.8131      0.138584     -0.275747
 23.9628      -25.332      -11.9991       -4.21608    -0.629968   -17.3566      10.9372      -2.86939      3.05837    -5.34221       -0.516719     -2.59459        3.37429      -12.8235     -0.272512     -0.873525
 23.6588      -25.595      -12.0151       -4.2624     -0.421522   -17.3931      10.6699      -2.51466      3.13072    -4.92001        0.211889     -2.93351        3.72251      -12.8368     -0.49028      -1.50797
 23.3435      -25.779      -12.0446       -4.37897    -0.271705   -17.1783      10.094       -2.05548      3.17483    -4.42491        0.917531     -3.52781        4.01378      -12.7553     -0.68197      -2.10364
 23.0105      -25.996      -12.0196       -4.57365    -0.149586   -17.0825      10.0328      -1.76703      3.38749    -4.03281        1.66116      -4.07487        4.44692      -12.3334     -1.20296      -2.55435
 22.7498      -26.1231     -12.141        -4.82214    -0.01229    -16.8267       9.69783     -1.58299      3.53702    -3.43622        2.4381       -4.45172        4.84548      -11.747      -1.3431       -3.1221
 22.0251      -26.1542     -12.1272       -5.01499     0.297492   -16.457        9.39601     -1.34212      3.52765    -2.73062        3.12314      -4.92576        5.06034      -11.3408     -1.6656       -3.41687
 21.6287      -26.0962     -12.3158       -5.34038     0.472243   -16.1383       9.2377      -1.39035      3.76672    -2.10813        3.89571      -5.41376        5.29453      -10.6741     -1.90697      -3.78342
 21.1467      -26.1206     -12.4276       -5.81967     0.735681   -15.8289       9.18926     -1.33594      3.97959    -1.59045        4.5136       -5.81995        5.60509       -9.96213    -2.18354      -3.94712
 20.8231      -26.0603     -12.5157       -6.34218     0.647136   -15.3245       9.18018     -1.32449      4.21794    -0.895243       5.1245       -6.3665         5.93404       -9.18557    -2.36815      -3.98773
 20.3777      -26.0876     -12.5896       -6.7665      0.853322   -14.8444       9.05985     -1.53589      4.51555    -0.238969       5.62785      -6.66341        6.059         -8.37206    -2.45816      -3.89486
 19.7814      -25.7155     -12.7983       -7.40524     0.818171   -14.3057       9.17542     -1.61572      4.75395     0.361726       6.20949      -6.82158        6.2062        -7.47063    -2.56754      -3.66589
 19.3306      -25.4821     -12.9396       -7.93741     0.885373   -13.7682       9.30185     -1.92507      5.06285     0.964665       6.6183       -7.1962         6.26072       -6.39138    -2.57871      -3.41699
 18.9001      -25.2877     -12.9396       -8.60615     0.973119   -13.1623       9.29689     -2.15042      5.25924     1.61792        6.88432      -7.38743        6.38742       -5.47767    -2.51482      -3.07238
 18.6612      -25.0415     -13.2376       -9.32773     1.06665    -12.6829       9.65859     -2.61866      5.63863     2.17706        7.17084      -7.31571        6.22981       -4.40488    -2.52814      -2.51454
 18.1616      -24.6802     -13.1219       -9.93896     0.933057   -11.9984       9.82518     -2.92942      5.8952      2.74132        7.39356      -7.49643        6.11005       -3.29337    -2.27295      -1.96579
 17.8958      -24.0788     -13.3901      -10.6128      0.987747   -11.598       10.0583      -3.36989      6.09783     3.25518        7.41987      -7.4683         5.92171       -2.37201    -2.24343      -1.35308
 17.6537      -23.7263     -13.3968      -11.2108      0.940299   -11.048       10.3557      -3.69606      6.41827     3.49223        7.50484      -7.29237        5.57819       -1.32432    -2.01893      -0.64747
 17.3421      -23.1033     -13.4029      -11.8086      0.957282   -10.6471      10.5693      -4.09952      6.63165     3.67397        7.40578      -7.15284        5.1151        -0.336955   -1.78985      -0.0433981
 17.2902      -22.6023     -13.4357      -12.3201      0.956159   -10.3133      10.855       -4.49935      6.76693     4.07353        7.25338      -6.88731        4.6897         0.660833   -1.46851       0.666907
 17.2125      -21.9291     -13.5004      -12.7161      1.03029     -9.88355     11.0853      -4.84407      6.80347     3.87655        7.01957      -6.56993        4.00524        1.62091    -1.10984       1.28272
 17.2349      -21.4574     -13.3829      -13.1996      1.14898     -9.70292     11.4537      -5.25929      6.8229      4.01706        6.65312      -5.96379        3.30869        2.43091    -0.638572      1.78539
 17.3508      -20.8397     -13.2476      -13.502       1.13888     -9.40081     11.8417      -5.59887      6.91463     3.88492        6.28049      -5.79735        2.52597        3.18859    -0.357835      2.29548
 17.6303      -20.1595     -13.1241      -13.7396      1.1702      -9.32289     12.1143      -5.86237      6.7738      3.56793        5.87089      -5.20354        1.55414        4.00466     0.0962637     2.75042
 17.826       -19.5169     -13.05        -13.9198      1.22271     -9.16673     12.4546      -6.20385      6.7715      3.34014        5.22343      -4.56726        0.711766       4.59004     0.462287      3.0348
 18.2175      -18.8398     -12.7413      -14.0353      1.23629     -9.14139     12.6794      -6.38632      6.63472     2.84859        4.66581      -4.03305       -0.37719        5.13884     1.03247       3.24539
 18.6379      -18.2211     -12.525       -14.1466      1.44976     -9.21949     12.9591      -6.53624      6.50398     2.3871         4.02305      -3.38461       -1.35286        5.79849     1.39183       3.27622
 19.0582      -17.4664     -12.4303      -14.1994      1.58625     -9.12839     13.261       -6.69858      6.40216     1.93292        3.40463      -2.78001       -2.56319        6.28583     1.73075       3.29872
 19.5456      -16.8806     -12.1282      -13.9977      1.66945     -9.23872     13.4164      -6.84254      6.07802     1.47513        2.74277      -2.13103       -3.63962        6.73452     2.10907       3.08279
 20.1215      -16.1988     -11.7294      -13.9302      1.73528     -9.44402     13.668       -6.98841      5.81316     0.799769       2.04493      -1.40769       -4.79721        7.07589     2.51209       2.79561
 20.6352      -15.5878     -11.405       -13.7306      1.92539     -9.46879     13.7901      -7.0994       5.74823     0.160399       1.35386      -0.812232      -5.89412        7.34881     2.89475       2.51498
 21.3002      -15.1236     -11.1732      -13.5205      2.05912     -9.61588     13.9648      -7.1331       5.4083     -0.401275       0.710799     -0.0653688     -6.86059        7.74236     3.19754       2.06762
 21.8764      -14.6416     -10.8511      -13.2035      2.12097     -9.69454     14.1788      -7.28034      5.07772    -0.955716       0.0394909     0.511684      -7.96904        7.72203     3.4824        1.56311
 22.4415      -14.1467     -10.6826      -12.9953      2.35042     -9.71496     14.4474      -7.31277      4.85122    -1.55177       -0.482016      0.980853      -8.95905        8.17636     3.73705       1.05086
 23.0384      -13.6735     -10.4006      -12.7136      2.25423     -9.7296      14.4154      -7.36714      4.5005     -1.92548       -0.941253      1.70062       -9.9052         8.06754     3.90171       0.508372
 23.5094      -13.4055     -10.1991      -12.3797      2.43143     -9.80855     14.5917      -7.44939      4.36591    -2.41739       -1.46019       2.11169      -10.7257         8.23987     3.92593      -0.198403
 23.8819      -13.0726     -10.0244      -12.1439      2.44902     -9.79761     14.6312      -7.46722      4.18038    -2.60804       -1.74904       2.4804       -11.5266         8.29211     3.92012      -0.696357
 24.2929      -12.8692      -9.84628     -11.9686      2.43779     -9.68705     14.6001      -7.48833      4.04132    -2.97093       -2.11284       2.80411      -12.1982         8.2397      4.09341      -1.3955
 24.5958      -12.6473      -9.73841     -11.6703      2.45403     -9.74454     14.6288      -7.67255      3.95312    -3.15919       -2.2762        3.21631      -12.5896         8.23094     3.88854      -1.80723
 24.7132      -12.6773      -9.67803     -11.5076      2.49868     -9.57066     14.7372      -7.70876      3.84851    -3.20235       -2.40388       3.4606       -13.0092         8.19569     3.9158       -2.25537
 24.7811      -12.6967      -9.71839     -11.4246      2.4188      -9.35307     14.8641      -7.75427      3.80021    -3.13465       -2.46037       3.48725      -13.2283         8.16506     3.71928      -2.7177
 24.8422      -12.8787      -9.80885     -11.2132      2.32268     -9.14566     14.7203      -7.7088       3.80915    -3.07578       -2.33739       3.60829      -13.4537         7.92137     3.52387      -2.94707
 24.5698      -12.964       -9.93623     -11.1295      2.29141     -8.95298     14.8703      -7.79674      3.80899    -2.85247       -2.24391       3.65199      -13.4026         7.87425     3.14199      -3.09885
 24.3633      -13.251      -10.1782      -10.9535      2.11608     -8.71822     14.8792      -7.77034      3.86796    -2.56067       -2.0958        3.40791      -13.2837         7.82415     2.7817       -3.32581
 23.8847      -13.5786     -10.4716      -11.0515      1.96224     -8.35173     14.8409      -7.72772      3.97176    -2.15457       -1.91404       3.31379      -12.9761         7.42678     2.486        -3.20208
 23.3194      -13.9834     -10.6866      -10.9859      1.78813     -8.20019     14.8193      -7.64231      4.10438    -1.61955       -1.53166       2.94869      -12.6535         7.23783     2.11008      -3.09506
 22.8098      -14.4803     -11.1304      -11.0129      1.64516     -7.98538     14.7225      -7.41037      4.28353    -1.2308        -1.15374       2.48746      -12.1688         7.03418     1.567        -3.03252
 22.0191      -14.9762     -11.5117      -11.1         1.51947     -7.78223     14.7199      -7.38653      4.39903    -0.6847        -0.783525      2.07205      -11.4971         6.8077      0.988985     -2.79701
 21.1702      -15.6349     -12.0935      -11.0025      1.34051     -7.76771     14.5799      -7.01808      4.69747    -0.0331978     -0.376738      1.49695      -10.791          6.44761     0.475822     -2.47099
 20.1906      -16.216      -12.5251      -11.0189      1.19208     -7.64248     14.4865      -6.8685       5.0245      0.459749       0.0928392     0.820511     -10.0319         6.19345     0.041242     -2.14281
 19.1619      -16.8845     -13.0378      -11.1829      0.929483    -7.51029     14.507       -6.45822      5.10872     1.01069        0.626132      0.111759      -9.11265        5.75975    -0.615818     -1.78735
 18.1668      -17.5984     -13.6099      -11.1092      0.757796    -7.56872     14.1986      -6.00855      5.37512     1.61893        1.02938      -0.840374      -8.17599        5.41807    -1.15785      -1.48702
 17.06        -18.3695     -14.1723      -11.0894      0.59398     -7.64026     14.0925      -5.55092      5.56686     2.14482        1.47312      -1.41355       -7.18609        4.96034    -1.79017      -1.16393
 15.8211      -19.0814     -14.6654      -11.0989      0.354735    -7.73501     14.0199      -5.04027      5.77817     2.72657        1.93669      -2.28336       -6.07592        4.43603    -2.38229      -0.936954
 14.7069      -19.8262     -15.3525      -11.1533      0.352334    -7.92747     13.8028      -4.51417      5.98734     3.13361        2.25112      -3.22988       -4.86793        3.95258    -2.89377      -0.836404
 13.5797      -20.5914     -15.8496      -11.0726      0.0842674   -8.2501      13.6633      -3.72091      6.05769     3.43476        2.60554      -4.03426       -3.75488        3.48549    -3.42691      -0.81664
 12.5163      -21.3025     -16.4542      -11.0204     -0.0351689   -8.53291     13.5006      -3.19556      6.31101     3.69531        2.7801       -5.00957       -2.59158        2.96424    -3.86004      -0.746405
 11.4421      -21.9799     -17.0108      -10.9754     -0.044429    -8.88657     13.187       -2.4268       6.45722     3.83827        3.0415       -5.99864       -1.43457        2.29431    -4.23419      -1.1083
 10.375       -22.7261     -17.3619      -10.8005     -0.212418    -9.28131     12.9968      -1.87168      6.63125     4.03173        3.21574      -6.71844       -0.226394       1.69861    -4.65614      -1.41298
  9.5935      -23.3738     -17.9211      -10.7287     -0.191719    -9.70425     12.9106      -1.16865      6.55187     4.06593        3.33327      -7.43303        0.933906       1.09184    -5.14651      -1.85941
  8.72485     -23.9416     -18.3209      -10.5052     -0.499162   -10.2682      12.7378      -0.365872     6.67581     4.03395        3.37288      -8.32051        2.14208        0.620215   -5.32974      -2.64216
  7.92697     -24.5776     -18.6537      -10.4018     -0.461057   -10.6543      12.6268       0.206618     6.69821     3.95005        3.2054       -8.96406        3.22663       -0.188165   -5.50335      -3.46717
  7.25984     -25.0651     -19.0347      -10.1152     -0.574364   -11.0752      12.4009       0.829144     6.83346     3.73955        3.03082      -9.79483        4.32284       -0.702754   -5.63544      -4.27729
  6.73409     -25.439      -19.2507       -9.96539    -0.762568   -11.4945      12.2198       1.34459      6.7499      3.55874        2.84797     -10.428          5.37772       -1.14944    -5.75034      -5.45222
  6.29329     -25.8571     -19.435        -9.844      -0.784805   -11.8817      12.1821       2.01582      6.6607      3.16329        2.69645     -10.7404         6.45599       -1.89417    -5.58985      -6.55509
  6.06122     -26.2696     -19.5755       -9.57068    -0.915057   -12.3778      11.9659       2.38881      6.62813     2.88617        2.32662     -11.1338         7.34755       -2.44695    -5.57576      -7.79339
  5.94558     -26.4603     -19.6418       -9.36099    -1.17157    -12.7109      11.9225       2.80082      6.55342     2.35566        1.9402      -11.4746         8.22461       -2.95607    -5.49841      -9.01426
  5.91218     -26.7239     -19.6319       -9.21796    -1.29217    -12.9563      11.8235       3.1183       6.37612     2.00914        1.42002     -11.5431         8.98533       -3.45439    -5.30483     -10.4399
  5.99565     -26.9014     -19.5799       -9.02812    -1.29638    -13.3139      11.8105       3.26254      6.41127     1.44879        1.0205      -11.6787         9.8337        -3.72938    -5.00296     -11.6359
  6.26791     -26.9895     -19.5731       -8.8482     -1.58164    -13.4624      11.9518       3.33052      6.25522     1.0836         0.525007    -11.5691        10.4436        -4.2021     -4.70344     -12.9141
  6.44834     -26.9629     -19.4421       -8.59703    -1.7731     -13.5105      12.0022       3.32652      6.08405     0.631371      -0.0456304   -11.3273        11.1056        -4.64271    -4.32642     -14.0383
  6.86597     -26.9046     -19.2457       -8.59629    -1.88123    -13.5531      12.0617       3.27442      5.94116     0.186434      -0.590734    -11.1167        11.7599        -4.89648    -3.92105     -15.1008
  7.32407     -26.8222     -19.0471       -8.45879    -1.98281    -13.5152      12.1792       3.11634      5.75795    -0.239265      -1.1536      -10.6398        12.122         -5.19593    -3.54394     -16.0872
  7.95045     -26.5825     -18.7848       -8.34507    -2.22109    -13.5954      12.3315       2.82431      5.63339    -0.697719      -1.61928     -10.1913        12.5613        -5.57295    -3.10117     -16.8379
  8.58052     -26.5146     -18.4629       -8.32496    -2.36167    -13.3174      12.4017       2.64076      5.38002    -0.887119      -2.19916      -9.51808       12.7728        -5.49193    -2.60519     -17.2613
  9.31786     -26.2288     -18.1321       -8.23151    -2.62933    -13.2145      12.566        2.22764      5.28883    -1.28122       -2.79082      -8.91853       12.942         -5.79644    -2.11876     -17.752
 10.0866      -25.9482     -17.7734       -8.23716    -2.72091    -13.0802      12.7931       1.84504      5.05817    -1.62361       -3.23943      -8.11555       13.0758        -5.81       -1.70395     -17.9519
 10.9401      -25.7088     -17.4889       -8.07239    -2.86423    -12.7851      12.9685       1.39969      4.77457    -1.83594       -3.78812      -7.39218       13.0565        -5.96436    -1.30588     -17.8692
 11.6959      -25.2883     -17.0622       -8.12882    -3.06617    -12.5376      13.1355       1.077        4.6651     -2.12036       -4.2256       -6.52786       12.9829        -5.91339    -0.895434    -17.6114
 12.5337      -24.9398     -16.7808       -8.17253    -3.04433    -12.3147      13.3794       0.595646     4.37884    -2.19325       -4.61879      -5.56948       12.8959        -5.96236    -0.530067    -17.2328
 13.3554      -24.4695     -16.3763       -8.20131    -3.26924    -12.0406      13.4243       0.242086     4.15637    -2.32228       -4.98882      -4.75612       12.5491        -5.90375    -0.203431    -16.4928
 14.1718      -24.085      -15.9674       -8.29165    -3.28821    -11.7661      13.6593      -0.267141     3.96081    -2.20666       -5.32743      -3.91842       12.2032        -5.94441     0.218209    -15.8443
 14.9451      -23.6855     -15.5401       -8.2778     -3.3583     -11.4887      13.7515      -0.692523     3.73756    -2.34719       -5.45248      -2.86565       11.7422        -5.87993     0.404831    -14.8461
 15.7369      -23.2356     -15.2992       -8.28995    -3.23888    -11.2573      13.761       -0.874087     3.48693    -2.27217       -5.77062      -2.32709       11.291         -5.60008     0.569674    -13.7697
 16.5233      -22.8401     -14.9042       -8.31311    -3.28391    -10.9609      13.8276      -1.23211      3.15812    -2.26579       -5.84679      -1.41533       10.6344        -5.50375     0.837165    -12.5908
 17.1556      -22.4636     -14.597        -8.34788    -3.18949    -10.7331      13.9425      -1.42455      3.02596    -2.15709       -5.93582      -0.766294      10.1193        -5.35513     0.844741    -11.3149
 17.7964      -21.9129     -14.2561       -8.32927    -3.23768    -10.5238      13.9699      -1.6734       2.74784    -2.06294       -5.77359      -0.169497       9.34556       -5.04566     0.977855     -9.87426
 18.405       -21.508      -13.9737       -8.3693     -3.0828     -10.3678      13.9902      -1.86164      2.48414    -1.90056       -5.72691       0.314439       8.58514       -4.99172     0.955728     -8.45919
 19.0084      -21.0296     -13.7355       -8.4841     -3.02425    -10.272       13.8456      -2.00804      2.34522    -1.70446       -5.50512       0.799526       7.82169       -4.70042     0.946199     -7.16477
 19.4845      -20.6574     -13.4667       -8.39995    -2.84359    -10.1067      13.7627      -1.97766      2.06816    -1.69095       -5.19282       1.03582        7.05656       -4.46475     0.90943      -5.7578
 19.9517      -20.2883     -13.1818       -8.51877    -2.87102     -9.87829     13.728       -2.0063       2.00351    -1.38104       -4.83829       1.26162        6.15377       -4.06354     0.799854     -4.37317
 20.2919      -19.8006     -12.9433       -8.55573    -2.75489     -9.67853     13.473       -2.01865      1.93178    -1.26313       -4.38066       1.35921        5.28633       -3.70984     0.715575     -3.0909
 20.7211      -19.3102     -12.8161       -8.63017    -2.72069     -9.67353     13.3224      -1.86804      1.89601    -1.08238       -3.83456       1.25582        4.37059       -3.36866     0.601141     -1.77324
 21.0381      -18.9699     -12.6485       -8.57031    -2.60844     -9.48471     13.0093      -1.76512      1.79429    -0.901328      -3.22222       1.22396        3.42575       -2.93343     0.606676     -0.575398
 21.1368      -18.4785     -12.4711       -8.56953    -2.43056     -9.42833     12.7909      -1.58864      1.78878    -0.792341      -2.54877       1.00975        2.5367        -2.66336     0.365148      0.597678
 21.3878      -18.0972     -12.3444       -8.66847    -2.38853     -9.19715     12.522       -1.3818       1.74339    -0.57386       -1.8227        0.654624       1.64895       -2.04493     0.248762      1.626
 21.6499      -17.6572     -12.4008       -8.72452    -2.23153     -8.95206     12.2155      -1.34765      1.7712     -0.349701      -0.920294      0.271487       0.751295      -1.66375     0.120346      2.75426
 21.6713      -17.3359     -12.2603       -8.70416    -2.2237      -8.72993     11.9146      -1.10676      1.89181    -0.133018      -0.0589442    -0.198093      -0.000294469   -1.23935    -0.0520431     3.8992
 21.8196      -17.0327     -12.1381       -8.83148    -2.0892      -8.49365     11.6281      -0.835607     2.0355      0.00725881     0.826346     -0.659921      -1.01588       -0.840666   -0.155426      5.01087
 21.8329      -16.6907     -11.9876       -8.85063    -2.04932     -8.29863     11.4622      -0.772912     2.1182      0.200824       1.8566       -1.29612       -1.94224       -0.456083   -0.25825       5.98221
 21.8472      -16.193      -11.9747       -8.90196    -2.05739     -8.08056     11.0405      -0.596945     2.30452     0.455547       2.84633      -1.83411       -2.68568        0.0602252  -0.363411      7.10039
 21.8914      -15.9355     -11.9085       -8.91827    -1.86847     -7.88601     10.7017      -0.386743     2.45165     0.626891       3.80119      -2.41583       -3.53425        0.430854   -0.478781      8.35792
 21.9168      -15.6055     -11.9068       -8.87936    -1.86192     -7.57585     10.3894      -0.27963      2.65467     0.88044        4.87047      -3.02449       -4.30227        0.980242   -0.541133      9.58775
 21.8787      -15.3194     -11.8279       -8.93112    -1.71751     -7.24908     10.0626      -0.134332     2.76103     1.06892        5.83185      -3.63944       -5.18811        1.29743    -0.56048      10.9767
 21.7968      -14.9151     -11.7822       -8.85988    -1.64373     -6.97779      9.89913     -0.19703      3.03532     1.25421        6.88179      -4.15015       -5.88107        1.84982    -0.562195     12.2423
 21.7227      -14.4903     -11.7824       -8.7772     -1.70067     -6.69511      9.60641      0.0386236    3.16716     1.56236        7.7807       -4.62786       -6.71815        2.27933    -0.582812     13.8315
 21.7514      -14.3045     -11.6046       -8.81094    -1.39002     -6.43738      9.30256      0.136435     3.32394     1.79401        8.69326      -4.98055       -7.37566        2.56699    -0.633473     15.5086
 21.7271      -13.8754     -11.5321       -8.83299    -1.31768     -6.15829      9.11106      0.167026     3.42009     1.91615        9.61903      -5.37001       -8.1422         3.0266     -0.599851     17.2574
 21.6725      -13.7317     -11.3461       -8.55392    -1.13119     -5.91267      8.78699      0.153925     3.56877     2.26899       10.4599       -5.61033       -8.86754        3.21623    -0.627691     19.1715
 21.7731      -13.34       -11.3156       -8.60257    -0.883083    -5.65752      8.48365      0.26245      3.61963     2.39299       11.133        -5.61328       -9.48756        3.52863    -0.562119     21.0801
 21.749       -13.0812     -11.1159       -8.52589    -0.755587    -5.4373       8.31783      0.200079     3.73038     2.59807       11.7943       -5.6966       -10.1692         3.91133    -0.526653     22.9111
 21.6863      -12.7907     -10.9708       -8.28432    -0.440536    -5.28421      8.14597      0.225781     3.77957     2.75288       12.2913       -5.53595      -10.924          4.04723    -0.389668     25.0792
 21.6337      -12.452      -10.7337       -8.2709     -0.113625    -5.18858      8.05263      0.240674     3.68982     3.02333       12.8163       -5.36278      -11.3335         4.16423    -0.393666     26.9887
 21.6933      -12.394      -10.5846       -7.94995     0.183965    -4.97794      7.77029      0.222038     3.77109     3.06955       13.1096       -5.18143      -11.773          4.45267    -0.347847     28.8804
 21.6947      -12.0345     -10.3639       -7.74981     0.439985    -5.06532      7.68582      0.160767     3.69948     3.12512       13.3001       -4.70177      -12.4402         4.57505    -0.257784     30.8798
 21.6617      -11.8806     -10.1565       -7.56684     0.836389    -4.97831      7.63811      0.135775     3.51963     3.29915       13.3634       -4.30442      -12.9533         4.49451    -0.197815     32.539
 21.7125      -11.7414      -9.89959      -7.29908     1.08965     -4.98902      7.35473      0.156268     3.40183     3.48584       13.227        -3.65398      -13.1433         4.66138     0.0190511    34.1752
 21.6564      -11.5362      -9.59314      -7.09955     1.47108     -5.06929      7.25502      0.0574727    3.1201      3.49681       13.0763       -3.04684      -13.6073         4.63549     0.0678567    35.4545
 21.6892      -11.5481      -9.39478      -6.7911      1.77443     -5.12366      7.21992     -0.0765406    2.96365     3.63429       12.7793       -2.35595      -13.83           4.69302     0.262452     36.6286
 21.8228      -11.5017      -9.23747      -6.65963     2.17671     -5.22009      7.1169      -0.223162     2.82112     3.4774        12.3271       -1.58214      -13.997          4.63643     0.37953      37.3319
 21.6946      -11.4504      -9.03215      -6.4076      2.37848     -5.23839      7.01326     -0.242028     2.57206     3.52147       11.7702       -0.857866     -14.1124         4.81555     0.579223     37.8445
 21.5679      -11.4759      -8.88512      -6.22553     2.63856     -5.32935      7.12428     -0.442193     2.4388      3.42254       11.0526       -0.0648963    -14.1302         4.71072     0.760669     37.9092
 21.5155      -11.6298      -8.58311      -6.00545     2.78804     -5.62863      6.9415      -0.426728     2.38469     3.32178       10.2708        0.682382     -14.012          4.4637      0.997031     37.6232
 21.246       -11.6368      -8.41436      -5.90604     2.99965     -5.78067      7.09708     -0.686905     2.12898     3.16993        9.39908       1.54691      -13.9163         4.35182     1.31706      36.9856
 21.0421      -11.9043      -8.2814       -5.93015     3.04149     -5.81925      7.16031     -0.792296     1.93477     3.0654         8.32108       2.30164      -13.7002         4.31285     1.5495       35.8967
 20.8795      -12.2301      -8.18583      -5.74335     3.07247     -6.04295      7.04221     -0.904554     1.87039     2.92187        7.29203       3.00298      -13.2159         4.27968     1.85754      34.5757
 20.4967      -12.353       -8.15889      -5.81932     3.16494     -6.2692       7.18252     -1.07932      1.78827     2.67344        6.22137       3.6672       -12.7135         4.12279     2.14573      32.7887
 20.1595      -12.8068      -8.17848      -5.68662     3.00098     -6.39361      7.19553     -1.30962      1.73942     2.48096        5.05397       4.26091      -12.1386         4.14529     2.51183      30.6685
 19.5714      -13.171       -8.33377      -5.78517     2.85778     -6.53374      7.46346     -1.41238      1.74537     2.36192        3.84722       4.72535      -11.3948         3.73463     2.84795      28.3797
 19.0998      -13.7592      -8.36513      -5.87361     2.61942     -6.88369      7.57561     -1.5999       1.88134     2.22028        2.7364        5.22898      -10.6059         3.84624     3.1347       25.7003
 18.6087      -14.22        -8.60445      -6.0571      2.357       -7.13046      7.70023     -1.66825      1.87827     1.85361        1.46118       5.53604       -9.73649        3.5693      3.44281      23.0006
 17.8481      -14.8909      -8.83944      -6.13097     2.07794     -7.35628      7.75285     -1.69573      2.02722     1.73461        0.256856      5.70721       -8.69417        3.47432     3.88285      20.0693
 17.0099      -15.5155      -9.16421      -6.37982     1.7146      -7.54056      8.05429     -1.77219      2.10516     1.58279       -0.842435      5.78679       -7.71572        3.11041     4.16343      17.2018
 16.1964      -16.1611      -9.61922      -6.65228     1.34748     -7.72379      8.15443     -1.8046       2.38408     1.49894       -2.02051       5.83549       -6.59644        2.92038     4.46266      14.1821
 15.2364      -16.9302     -10.0006       -6.9294      0.772615    -7.90179      8.33065     -1.69662      2.67594     1.41176       -2.99714       5.58287       -5.35561        2.71124     4.69447      11.3029
 14.2708      -17.752      -10.5426       -6.95709     0.340604    -8.21701      8.45118     -1.70078      2.88027     1.22308       -3.97646       5.41809       -4.09321        2.41923     4.9357        8.58054
 13.2611      -18.4852     -11.1025       -7.41684    -0.325054    -8.4459       8.66672     -1.47198      3.19589     1.21415       -4.86433       5.07724       -2.90818        2.13123     5.10954       6.15941
 12.0918      -19.2798     -11.8075       -7.63142    -0.732717    -8.82461      8.95448     -1.32366      3.55558     1.20171       -5.5009        4.62274       -1.64302        1.79041     5.22629       3.78855
 10.9854      -20.205      -12.2913       -7.87913    -1.41359     -9.08471      9.10105     -0.888735     3.87823     1.17766       -6.16337       4.16215       -0.354703       1.42037     5.27576       1.7769
  9.70827     -21.0999     -13.0407       -8.06082    -1.82101     -9.37447      9.32681     -0.590614     4.19908     1.24874       -6.74907       3.45749        1.06444        0.865487    5.26895       0.166401
  8.58154     -22.0148     -13.7174       -8.33267    -2.40949     -9.66776      9.50735     -0.185376     4.51334     1.37787       -7.19804       2.85585        2.25047        0.470346    5.3028       -1.12972
  7.51708     -22.8544     -14.4827       -8.52567    -2.88434    -10.1381       9.74835      0.262333     4.80493     1.41313       -7.43988       2.01513        3.49118       -0.0239148   5.15576      -2.00858
  6.29085     -23.6904     -15.3429       -8.63384    -3.18014    -10.5973       9.89531      0.894483     5.0953      1.66296       -7.65574       1.41732        4.70898       -0.741531    5.07355      -2.5791
  5.10532     -24.5989     -16.0022       -8.82258    -3.73219    -10.9211      10.2229       1.54096      5.50672     1.8758        -7.71613       0.501119       5.87302       -1.11668     4.70309      -2.63622
  4.1251      -25.4882     -16.6245       -8.90788    -4.13456    -11.3766      10.2364       2.08985      5.71607     2.24631       -7.73353      -0.350517       6.97513       -1.72349     4.4841       -2.42122
  3.02125     -26.1669     -17.4486       -8.98632    -4.27047    -11.7406      10.4049       2.81014      5.88772     2.40599       -7.32773      -1.26821        7.99538       -2.15404     4.08931      -1.90738
  1.99555     -26.8595     -18.092        -9.01066    -4.59176    -12.0998      10.7573       3.45664      6.12361     2.77814       -7.1593       -2.09579        9.03637       -2.8752      3.69147      -0.966276
  1.29726     -27.6539     -18.5499       -9.1062     -4.8546     -12.4182      10.6941       4.34161      6.27221     3.03559       -6.76484      -2.98516        9.73585       -3.46865     3.18928       0.179778
  0.657031    -28.3421     -19.2112       -8.93141    -5.10247    -12.7028      10.9542       4.9792       6.46297     3.31445       -6.20661      -3.81021       10.5883        -4.02689     2.73562       1.46262
  0.0184676   -28.7999     -19.77         -8.76239    -5.12934    -13.026       11.0627       5.63415      6.30772     3.65607       -5.67421      -4.61596       11.0706        -4.7955      2.18358       3.03634
 -0.436531    -29.3998     -20.1719       -8.6166     -5.17279    -13.1769      11.0279       6.44474      6.44956     3.98502       -5.04415      -5.43412       11.6927        -5.13676     1.59991       4.67549
 -0.812867    -29.6965     -20.5685       -8.55581    -5.16987    -13.4285      11.2287       6.98831      6.47233     4.23264       -4.40897      -6.0844        12.2389        -5.75669     1.10039       6.37676
 -0.962717    -30.1536     -20.8767       -8.24009    -5.02002    -13.5941      11.3214       7.50415      6.63364     4.49667       -3.60309      -6.74335       12.5589        -6.35952     0.564751      8.01373
 -0.927332    -30.4435     -21.0901       -8.07289    -5.04354    -13.5344      11.3554       8.08214      6.48772     4.79414       -2.86999      -7.31464       12.7284        -7.00472     0.0770751     9.59467
 -0.884338    -30.4952     -21.2321       -7.7849     -4.95928    -13.5771      11.3801       8.50262      6.44311     5.00752       -2.04191      -7.78365       13.0074        -7.41573    -0.464339     11.1135
 -0.527925    -30.5291     -21.2343       -7.61189    -4.82739    -13.5534      11.4306       8.85093      6.23364     5.17047       -1.35959      -8.34675       12.9146        -7.86509    -0.877842     12.4233
 -0.128965    -30.5318     -21.1063       -7.19277    -4.77773    -13.4875      11.3801       9.14398      6.11133     5.23339       -0.681539     -8.69982       12.8153        -8.10625    -1.3785       13.5625
  0.479331    -30.4538     -21.0401       -7.02114    -4.38738    -13.2788      11.3747       9.28811      5.95984     5.34686        0.0902748    -8.97183       12.6123        -8.38006    -1.8125       14.3463
  1.16561     -30.2406     -20.8719       -6.65098    -4.20986    -13.1344      11.3833       9.16799      5.96235     5.35847        0.738496     -9.10501       12.295         -8.58016    -2.04829      15.0191
  1.98367     -29.8539     -20.5099       -6.43651    -4.1445     -12.8026      11.2428       9.21552      5.64384     5.32841        1.35088      -9.27753       11.9622        -8.74431    -2.3232       15.3245
  2.87006     -29.6463     -20.142        -6.07112    -3.91006    -12.3941      11.2945       9.07931      5.42008     5.14415        1.83699      -9.30932       11.4066        -9.00909    -2.58273      15.3592
  3.92804     -29.334      -19.7091       -5.7872     -3.67205    -12.0571      11.1611       8.87576      5.24837     5.14217        2.24004      -9.1743        10.7583        -9.11783    -2.74169      15.1604
  5.03582     -28.6393     -19.1787       -5.65331    -3.56866    -11.785       11.067        8.50061      5.07754     4.93017        2.70532      -9.00952       10.0654        -9.16       -2.79876      14.7565
  6.02978     -28.1592     -18.5628       -5.36857    -3.36011    -11.3625      10.9484       8.12734      4.76473     4.80799        2.86141      -8.67835        9.19521       -8.91742    -2.82535      14.0855
  7.22594     -27.5261     -18.0507       -5.18094    -3.12176    -11.0073      10.8627       7.73064      4.52518     4.31095        3.02241      -8.35754        8.21803       -8.95938    -2.76569      13.2669
  8.43207     -26.9248     -17.4089       -4.88795    -2.86391    -10.6942      10.6385       7.21503      4.31596     4.04168        3.14253      -7.92333        7.22428       -8.76247    -2.68256      12.2394
  9.72541     -26.2042     -16.8013       -4.8782     -2.71188    -10.2487      10.5797       6.53047      4.06459     3.57082        3.10359      -7.45512        6.08996       -8.6419     -2.51966      11.1459
 10.7137      -25.4116     -16.1255       -4.65739    -2.47589     -9.89784     10.331        5.93648      3.82127     3.18935        2.91438      -6.95022        5.01012       -8.30814    -2.29925      10.0067
 11.7485      -24.4929     -15.5118       -4.529      -2.0474      -9.82533     10.1768       5.28325      3.54713     2.6759         2.75023      -6.22348        3.80753       -8.02724    -2.01355       8.8473
 12.8117      -23.8882     -14.7222       -4.47647    -1.87048     -9.43542      9.97901      4.64935      3.28825     2.30981        2.43668      -5.54528        2.38332       -7.62293    -1.71751       7.73821
 13.8683      -23.0108     -14.1823       -4.43941    -1.78028     -9.31602      9.87714      4.04217      3.10538     1.74102        1.99125      -4.82312        1.24367       -7.32166    -1.42492       6.61873
 14.6658      -22.2151     -13.3872       -4.32198    -1.43762     -9.16503      9.62423      3.34518      2.7199      1.18976        1.50537      -4.012         -0.0954599     -7.01011    -0.985044      5.6837
 15.538       -21.3474     -12.8571       -4.41641    -1.19196     -9.12714      9.35406      2.69525      2.54782     0.649082       1.02881      -3.1986        -1.54063       -6.41932    -0.583907      4.83488
 16.1567      -20.3997     -12.3556       -4.3985     -0.872931    -9.08662      9.1906       2.07922      2.23101     0.18216        0.54987      -2.36287       -2.90423       -6.0023     -0.1678        4.24106
 16.7346      -19.5813     -11.6607       -4.51078    -0.607926    -9.06391      8.90945      1.47818      2.0441     -0.154646       0.0164184    -1.52038       -4.30759       -5.62456     0.202107      3.70111
 17.2135      -18.725      -11.1012       -4.56535    -0.294806    -9.14705      8.59992      0.881401     1.71087    -0.622275      -0.674731     -0.661174      -5.71123       -5.0174      0.601393      3.46699
 17.6708      -17.8887     -10.7649       -4.63465    -0.150851    -9.21106      8.46934      0.376477     1.52209    -0.92629       -1.25977       0.223156      -7.00597       -4.55377     1.09934       3.39416
 18.0359      -17.1247     -10.1913       -4.77951     0.176017    -9.35181      8.13957     -0.197844     1.41221    -1.41718       -1.74564       1.03557       -8.46168       -3.98082     1.47878       3.60781
 18.2778      -16.3012      -9.77702      -4.97864     0.420962    -9.4423       7.86118     -0.55393      1.22943    -1.63676       -2.29045       1.77366       -9.6615        -3.37811     1.75288       3.8064
 18.4323      -15.5161      -9.43579      -5.10348     0.763077    -9.64424      7.61698     -1.06926      0.885782   -1.94194       -2.84586       2.61208      -10.814         -2.96259     2.18134       4.28958
 18.4156      -14.6548      -8.99614      -5.38941     1.09649     -9.8623       7.5125      -1.48847      0.743684   -2.17379       -3.28283       3.3108       -11.9526        -2.23125     2.50667       4.9977
 18.5785      -14.0552      -8.8444       -5.3655      1.26554     -9.86952      7.19024     -1.80123      0.624754   -2.23318       -3.51795       3.94687      -13.0043        -1.6346      2.78478       5.65052
 18.5422      -13.2887      -8.5089       -5.69551     1.63711    -10.0278       6.93939     -2.1811       0.551034   -2.41995       -3.96431       4.5679       -13.6207        -1.012       3.17194       6.46654
 18.4795      -12.5893      -8.30165      -5.90805     1.73662     -9.93204      6.86037     -2.4646       0.469809   -2.42619       -4.02068       5.06832      -14.5117        -0.330406    3.33258       7.24965
 18.4523      -11.8714      -8.031        -6.27511     2.04145     -9.97526      6.53637     -2.78364      0.468471   -2.44569       -4.17258       5.58849      -15.0484         0.334985    3.5154        8.16738
 18.4079      -11.3024      -7.91009      -6.39058     2.22453     -9.91814      6.42488     -3.15127      0.397584   -2.28257       -3.99506       5.88062      -15.4721         1.03814     3.74185       8.93631
 18.3893      -10.7661      -7.67301      -6.64298     2.40153     -9.79563      6.13515     -3.28978      0.471476   -2.22396       -3.90951       6.22837      -15.9029         1.66609     3.88586       9.67108
 18.3923      -10.3445      -7.43396      -6.78148     2.61777     -9.58821      6.01202     -3.71293      0.448204   -2.11121       -3.64274       6.52016      -16.138          2.35487     3.9693       10.2504
 18.3326       -9.76474     -7.50861      -6.91657     2.83669     -9.39697      5.86057     -3.75594      0.514968   -1.81556       -3.23655       6.58273      -16.3121         3.08032     4.06703      10.7871
 18.2627       -9.17894     -7.32578      -7.16345     2.99998     -9.10869      5.55313     -4.07867      0.741473   -1.61821       -2.82956       6.57191      -16.2678         3.75265     4.15074      11.1942
 18.3801       -8.89086     -7.10016      -7.19476     3.01463     -8.83529      5.48041     -4.21426      0.780796   -1.44304       -2.20472       6.57789      -16.1504         4.28952     3.99807      11.2903
 18.3875       -8.50038     -7.01274      -7.44538     3.20054     -8.36798      5.30161     -4.28688      0.879515   -1.11113       -1.50272       6.44888      -15.9198         5.07875     4.10817      11.3414
 18.6306       -8.19162     -7.0768       -7.53811     3.3221      -7.96717      5.08421     -4.32837      0.914418   -0.769829      -0.677327      6.2246       -15.4799         5.64772     3.99759      11.206
 18.6177       -7.9443      -6.86983      -7.64715     3.40485     -7.41254      5.01402     -4.37167      1.10857    -0.522087       0.176556      5.95869      -15.0874         6.10928     3.92479      10.856
 18.8411       -7.67253     -6.77711      -7.5781      3.37298     -7.19052      4.81269     -4.40139      1.225      -0.240245       0.969373      5.61046      -14.5757         6.56491     3.80362      10.378
 18.9379       -7.50172     -6.76216      -7.4984      3.51085     -6.7522       4.54441     -4.20252      1.2479      0.149039       1.94668       5.27626      -13.9375         6.93039     3.65542       9.84422
 19.1962       -7.56786     -6.67731      -7.46416     3.45819     -6.29783      4.44632     -4.19322      1.60473     0.42067        2.93347       4.76923      -12.9985         7.31169     3.44062       9.11474
 19.2648       -7.38964     -6.76431      -7.31574     3.39135     -5.81083      4.33877     -3.90283      1.59872     0.700159       3.89246       4.26217      -12.2741         7.65553     3.25967       8.39019
 19.4036       -7.51812     -6.78692      -7.18792     3.60364     -5.55226      4.11091     -3.64488      1.84644     0.965745       4.83006       3.73325      -11.4025         7.83655     3.02639       7.5584
 19.5771       -7.64251     -6.64892      -7.10864     3.48715     -5.3641       4.01265     -3.29626      1.97203     1.20172        5.77199       3.19205      -10.521          7.8572      2.697         6.66278
 19.7237       -7.7957      -6.84264      -6.81971     3.40017     -5.09463      3.89613     -2.96802      1.95797     1.58435        6.68906       2.54712       -9.81039        7.91656     2.55901       5.91033
 19.5694       -8.00911     -6.8341       -6.55322     3.44157     -5.00924      3.6827      -2.48374      2.12024     1.67166        7.59985       2.00381       -8.75487        7.98921     2.22847       5.12435
 19.7279       -8.32079     -7.06468      -6.32815     3.38501     -4.93924      3.52989     -2.00247      2.28439     1.81165        8.43989       1.43944       -7.93774        7.65139     1.95641       4.442
 19.614        -8.72158     -7.17115      -5.91366     3.27237     -5.03643      3.34946     -1.44301      2.26089     2.06391        9.12166       0.899986      -7.01388        7.26469     1.792         3.87592
 19.5201       -9.29554     -7.40376      -5.66868     3.16017     -5.05942      3.34918     -0.855441     2.3565      2.2428         9.79477       0.470524      -6.17423        6.86769     1.34827       3.4026
 19.1443       -9.65799     -7.65913      -5.377       3.00607     -5.23187      3.28842     -0.247551     2.42604     2.35102       10.3984       -0.0698186     -5.17823        6.43141     1.13007       3.07098
 18.8897      -10.4049      -8.00219      -5.03017     2.88408     -5.53387      3.21611      0.468907     2.54047     2.47817       10.8          -0.573193      -4.44431        5.82846     0.909475      2.94606
 18.4572      -10.9798      -8.41621      -4.69524     2.60956     -5.90542      3.12164      1.14402      2.57371     2.6861        11.0853       -0.930339      -3.68539        5.17532     0.628062      2.81136
 18.0768      -11.6045      -8.82304      -4.51508     2.30189     -6.47437      3.18607      1.72691      2.70906     2.86531       11.2538       -1.24011       -2.9027         4.46965     0.387432      2.9748
 17.486       -12.4382      -9.23712      -4.23341     2.07184     -6.78546      3.14151      2.38001      2.75224     2.94312       11.251        -1.61488       -2.00946        3.69746     0.0941261     3.12325
 16.723       -13.1246      -9.79863      -4.05626     1.88038     -7.2995       3.25091      3.10841      2.8107      2.89402       11.2773       -1.89149       -1.18756        2.78136    -0.133642      3.42571
 15.9565      -14.0325     -10.3014       -3.78837     1.52828     -7.91582      3.34178      3.72085      2.9585      3.07574       11.0076       -2.05906       -0.676336       2.04292    -0.241551      3.87485
 15.2263      -14.8803     -10.781        -3.73134     1.17344     -8.43815      3.48344      4.15071      2.9241      3.23629       10.7205       -2.22189       -0.0982799      1.00351    -0.356168      4.24707
 14.487       -15.7141     -11.4666       -3.57771     0.859182    -9.15648      3.4956       4.65135      3.18665     3.33645       10.2072       -2.22074        0.532414       0.16204    -0.386134      4.70628
 13.519       -16.5844     -11.9785       -3.56486     0.435571    -9.57912      3.60697      4.95487      3.25572     3.45818        9.54923      -2.28913        1.16965       -0.764574   -0.566046      5.03063
 12.6454      -17.4761     -12.616        -3.48471     0.0332762  -10.1804       3.87526      5.26427      3.40482     3.65788        8.83711      -2.25179        1.74612       -1.54753    -0.560508      5.39506
 11.6261      -18.2147     -13.1902       -3.602      -0.318915   -10.6368       4.07804      5.58214      3.43719     3.80566        8.15303      -2.1995         2.32446       -2.33109    -0.55501       5.61218
 10.7731      -18.967      -13.8044       -3.83469    -0.859871   -11.21         4.44178      5.74954      3.66059     3.86508        7.18989      -2.14945        2.87049       -3.24989    -0.430448      5.65589
  9.93332     -19.8438     -14.3091       -3.86121    -1.25685    -11.5195       4.66039      5.71878      3.70075     3.85365        6.24824      -1.97815        3.40454       -4.06207    -0.379535      5.57018
  8.9889      -20.5681     -14.7439       -4.0673     -1.67663    -11.8732       4.9561       5.67479      3.85734     3.96778        5.10524      -1.84           3.90392       -4.87342    -0.21861       5.23119
  8.21507     -21.2223     -15.2898       -4.22243    -2.03282    -12.2861       5.28904      5.54315      3.9786      3.96148        4.02231      -1.63627        4.38231       -5.48364    -0.0784345     4.8097
  7.66857     -21.9781     -15.7791       -4.5976     -2.3307     -12.5918       5.69051      5.38771      4.1041      4.0369         2.87827      -1.45658        4.85664       -6.13646     0.0530311     3.97613
  7.11713     -22.5608     -16.0328       -4.8812     -2.75885    -12.7301       6.03622      4.99235      4.18001     4.09952        1.69645      -1.17387        5.226         -6.55952     0.209317      3.03299
  6.37087     -22.859      -16.3157       -5.14008    -3.0263     -12.6724       6.30633      4.55592      4.39363     3.84997        0.483958     -1.06015        5.65642       -6.96409     0.411929      1.71353
  6.1864      -23.2329     -16.711        -5.55348    -3.38843    -12.7583       6.7801       4.17662      4.44773     3.8906        -0.781267     -0.942992       6.13609       -7.42376     0.549498      0.288399
  5.85686     -23.5562     -16.7355       -5.82025    -3.55721    -12.7635       7.01796      3.72782      4.42598     3.81287       -1.88179      -0.781684       6.61566       -7.67026     0.767565     -1.46086
  5.68351     -23.8641     -16.9496       -5.98626    -3.58429    -12.6935       7.36935      3.36095      4.4007      3.69848       -3.1021       -0.479542       6.83822       -7.93879     0.988065     -3.28316
  5.64767     -23.8801     -16.9622       -6.30829    -3.63732    -12.5809       7.53757      2.76157      4.47847     3.44967       -4.18905      -0.387575       7.12891       -7.98867     1.17388      -5.26948
  5.76682     -23.9435     -16.9691       -6.41919    -3.66258    -12.4273       7.83351      2.19079      4.46301     3.24229       -5.2137       -0.230482       7.38879       -8.0754      1.36671      -7.3759
  5.81674     -23.8112     -16.847        -6.57681    -3.5004     -12.3035       8.22362      1.72495      4.38154     3.02332       -6.16632      -0.224493       7.67553       -8.04315     1.50858      -9.64985
  6.23145     -23.7564     -16.6339       -6.81995    -3.30345    -12.0126       8.36867      1.25905      4.34934     2.8143        -7.06718      -0.115179       7.8994        -7.93707     1.48597     -11.8323
  6.59577     -23.4727     -16.3274       -6.82018    -3.15278    -11.8243       8.61041      0.72609      4.02551     2.49611       -7.89807       0.00743841     8.16786       -7.80884     1.70206     -13.9876
  6.98484     -23.0267     -16.0618       -6.90726    -2.87652    -11.495        8.99276      0.284977     3.90781     2.16413       -8.63451      -0.163886       8.25423       -7.71172     1.76546     -16.0297
  7.64069     -22.6046     -15.7413       -6.89997    -2.23405    -11.4027       8.98507     -0.0838307    3.79073     1.75562       -9.13064      -0.205792       8.4462        -7.46044     1.7973      -18.0245
  8.18333     -22.2002     -15.3407       -6.86937    -1.87131    -11.0452       9.30513     -0.320434     3.53132     1.32517       -9.65566      -0.283731       8.4345        -7.18723     1.76046     -19.6989
  8.84729     -21.5579     -15.0161       -6.64058    -1.34632    -10.8658       9.22912     -0.701326     3.23406     0.984125      -9.92802      -0.41213        8.41965       -6.84695     1.82686     -21.1978
  9.43934     -20.9326     -14.4289       -6.53495    -0.66001    -10.6209       9.27304     -0.877674     2.99711     0.534901     -10.1026       -0.594171       8.3571        -6.48718     1.8226      -22.4045
 10.1278      -20.176      -14.1268       -6.31699    -0.124098   -10.3091       9.43386     -1.15424      2.61378     0.263107     -10.1255       -0.711809       8.11079       -6.17974     1.71766     -23.3342
 10.9417      -19.5135     -13.7655       -6.06476     0.488907   -10.1328       9.37033     -1.41239      2.5563     -0.056379     -10.1531       -0.979184       8.11043       -5.73114     1.71494     -23.8731
 11.6549      -18.8958     -13.2418       -5.83786     1.08595     -9.97207      9.36158     -1.33526      2.39681    -0.479656      -9.8807       -1.21947        7.75355       -5.32267     1.54439     -24.0792
 12.2708      -18.1146     -12.8688       -5.58581     1.82433     -9.71005      9.31728     -1.48858      2.07612    -0.799047      -9.54674      -1.53867        7.45499       -4.91601     1.46763     -23.9211
 12.818       -17.3498     -12.5682       -5.27503     2.54582     -9.5659       9.18308     -1.33971      1.82852    -1.03327       -9.09108      -1.83602        7.18307       -4.44711     1.32353     -23.4058
 13.3693      -16.4432     -12.1296       -4.98749     2.96237     -9.45522      9.12381     -1.42106      1.65049    -1.19775       -8.5244       -2.03174        6.75374       -3.97874     1.32392     -22.5554
 13.959       -15.7316     -11.8693       -4.76728     3.61928     -9.27673      9.07732     -1.40662      1.57376    -1.34863       -7.84617      -2.37091        6.35544       -3.52854     0.942322    -21.4261
 14.2075      -14.9776     -11.4534       -4.48899     4.07168     -9.13846      9.01481     -1.18174      1.35731    -1.39671       -7.03897      -2.70064        5.92366       -2.98071     0.960972    -19.9119
 14.6529      -14.1791     -11.317        -4.1288      4.49678     -9.06318      8.78958     -1.15285      1.20755    -1.56325       -6.18838      -2.99869        5.36106       -2.56179     0.660776    -18.2217
 14.8863      -13.5571     -11.1321       -3.95389     4.96604     -8.92611      8.72849     -0.970267     1.27596    -1.64528       -5.29601      -3.15727        4.85205       -2.05523     0.68122     -16.3059
 15.0204      -12.8126     -10.8663       -3.75357     5.31201     -8.8005       8.46629     -0.894804     1.22679    -1.71888       -4.33456      -3.47618        4.37069       -1.57674     0.678263    -14.2189
 15.1745      -12.2771     -10.798        -3.53318     5.5382      -8.60371      8.30283     -0.60277      1.26556    -1.71694       -3.34355      -3.64674        3.73807       -1.10164     0.474302    -12.0989
 15.1021      -11.7134     -10.8888       -3.29785     5.75228     -8.48412      7.97368     -0.458288     1.49433    -1.36831       -2.3211       -3.93132        3.235         -0.536986    0.349998     -9.84977
 15.0834      -11.0836     -10.7777       -3.27227     5.81849     -8.36363      7.92905     -0.516453     1.50384    -1.20299       -1.09747      -4.0727         2.45836       -0.0800845   0.328004     -7.67096
 14.9178      -10.747      -10.7108       -3.09772     5.91673     -8.13676      7.59503     -0.442189     1.85255    -1.05154       -0.0644627    -4.14616        1.86905        0.388115    0.34187      -5.6095
 14.8563      -10.2692     -10.8028       -3.10925     5.87456     -8.22751      7.28533     -0.222619     2.02625    -0.810346       1.01881      -4.09383        1.07144        1.00211     0.240546     -3.62266
 14.5801       -9.82049    -10.932        -2.96733     5.88081     -8.18011      7.00513     -0.292687     2.21027    -0.54443        1.95644      -4.24005        0.456477       1.46748     0.0116241    -1.91743
 14.2866       -9.62249    -10.9496       -2.87402     5.70682     -8.04915      6.75601     -0.159325     2.44659    -0.215678       2.90665      -4.20396       -0.167234       2.01504     0.113591     -0.376496
 13.9161       -9.29892    -11.0284       -2.81492     5.44281     -7.94717      6.44272     -0.0588131    2.77506     0.00794519     3.86825      -4.07181       -1.04487        2.43525     0.187806      0.825325
 13.6252       -9.09915    -11.116        -2.81478     5.21847     -7.88135      5.96005      0.0229788    2.90907     0.336585       4.63478      -3.91579       -1.7008         2.93556    -0.0584834     1.84657
 13.3445       -8.91413    -11.2158       -2.855       5.01383     -7.84162      5.66696     -0.095411     3.18669     0.594785       5.44746      -3.74397       -2.23306        3.50381     0.0188683     2.35299
 13.0398       -8.74654    -11.2969       -2.82954     4.53567     -7.85543      5.20263      0.104392     3.43866     1.01482        6.14466      -3.47538       -2.91018        3.97301    -0.167919      2.62942
 12.6499       -8.69862    -11.2981       -2.79949     4.39102     -7.78796      4.75625      0.147683     3.61746     1.09482        6.71177      -3.07827       -3.62411        4.45886    -0.0626071     2.32421
 12.3232       -8.65716    -11.338        -2.82617     3.9565      -7.80895      4.28027      0.182713     3.95319     1.39322        7.26618      -2.711         -4.36218        4.84934    -0.184435      1.8744
 12.0084       -8.51314    -11.3879       -2.92648     3.64452     -7.82823      4.04287      0.17966      4.05907     1.59303        7.66849      -2.31722       -5.07446        5.30736    -0.193276      1.06152
 11.8405       -8.6913     -11.2261       -2.95225     3.35064     -7.96459      3.54958      0.22455      4.01037     1.87344        7.87541      -1.75588       -5.64532        5.63217    -0.30492      -0.194238
 11.5975       -8.56713    -11.3595       -2.89074     2.95307     -7.96653      3.06072      0.211896     4.24185     2.10789        8.14417      -1.23949       -6.12865        6.09638    -0.398663     -1.61684
 11.4977       -8.59273    -11.3125       -2.8694      2.63921     -8.16501      2.69036      0.234507     4.31364     2.16787        8.31334      -0.748096      -6.71718        6.44843    -0.402467     -3.38434
 11.2715       -8.66702    -11.085        -2.84916     2.20999     -8.22427      2.27122      0.325283     4.3188      2.33405        8.36565      -0.158736      -7.35541        6.7792     -0.634925     -5.29908
 11.2814       -8.79904    -11.0505       -2.8882      1.9949      -8.51004      1.91935      0.353736     4.40148     2.42302        8.36006       0.40039       -7.69243        7.13951    -0.763489     -7.36059
 11.1272       -8.79045    -10.8791       -2.84796     1.56115     -8.50289      1.5278       0.322288     4.32451     2.63306        8.2789        1.12196       -8.26452        7.45486    -0.781438     -9.63592
 11.2401       -8.95633    -10.8289       -2.87437     1.26632     -8.5528       0.973587     0.465859     4.30734     2.64092        8.11329       1.60839       -8.47969        7.74325    -0.812491    -11.9178
 11.2333       -9.13843    -10.7748       -2.69801     1.17144     -8.78871      0.882802     0.496589     4.26049     2.6501         7.93839       2.28821       -8.83338        7.83862    -0.909104    -14.1429
 11.3204       -9.33141    -10.5958       -2.89899     1.05437     -8.86814      0.646379     0.427315     4.16958     2.84074        7.6979        2.89396       -9.10135        8.10325    -1.05288     -16.3188
 11.364        -9.34839    -10.4211       -2.86656     0.559606    -8.98435      0.338215     0.653789     4.22262     2.80322        7.47416       3.503         -9.37038        8.2437     -1.16931     -18.4065
 11.5734       -9.53102    -10.2126       -2.89902     0.410942    -8.98371      0.157108     0.415902     3.99467     2.79906        7.1607        4.01107       -9.62985        8.38615    -1.10299     -20.3441
 11.5894       -9.46477    -10.2582       -3.05824     0.201766    -9.01217      0.120378     0.535365     3.9823      2.88455        6.85647       4.55922       -9.60811        8.42242    -1.0071      -22.0134
 11.7213       -9.66974    -10.049        -3.03313    -0.0608927   -9.08934      0.111273     0.436706     3.88809     2.87807        6.56689       4.96721       -9.53662        8.45734    -1.18915     -23.4914
 11.7142       -9.70972    -10.0196       -3.02051    -0.0253235   -9.04972      0.0212195    0.331034     3.75911     2.93935        6.29162       5.23858       -9.27922        8.48727    -1.04096     -24.714
 11.8477       -9.80529     -9.88236      -3.1229     -0.538352    -9.02772      0.175838     0.259844     3.81729     2.86745        6.02598       5.66248       -9.19589        8.49141    -0.95617     -25.5739
 12.0217       -9.90336     -9.84378      -3.38329    -0.740842    -8.93433      0.351675     0.242898     3.70348     2.91676        5.77093       5.85973       -8.94409        8.40108    -1.12216     -26.1512
 11.8569      -10.0718      -9.69497      -3.55483    -0.91951     -8.82101      0.624311     0.257992     3.74494     2.89941        5.51798       6.02061       -8.68953        8.27992    -0.944196    -26.3754
 12.0598      -10.256       -9.73457      -3.73497    -1.12936     -8.73906      0.892476     0.22082      3.72174     2.98588        5.23831       6.01347       -8.30326        8.05887    -0.944031    -26.2474
 12.1625      -10.3691      -9.71232      -3.85062    -1.30162     -8.81366      1.03317      0.137123     3.806       2.88166        5.05996       5.95132       -7.79786        7.86982    -0.717254    -25.8679
 11.9784      -10.3732      -9.8189       -4.05819    -1.42956     -8.50042      1.39238      0.0965994    3.75551     2.87064        4.92649       5.84977       -7.32463        7.66939    -0.482526    -25.2121
 12.0469      -10.5214      -9.92756      -4.4054     -1.55522     -8.27328      1.80496      0.12618      3.67688     2.95452        4.67977       5.57827       -6.64905        7.35516    -0.410386    -24.1903
 11.8585      -10.7388      -9.97265      -4.46538    -1.68438     -8.16925      2.41512     -0.135028     3.83194     2.85792        4.54185       5.19873       -6.17821        7.02799    -0.279863    -23.0742
 11.8783      -10.919      -10.0416       -4.78698    -1.80023     -8.18994      2.75106      0.0422062    4.0322      2.82768        4.44763       4.82042       -5.51057        6.56956    -0.175993    -21.6905
 11.6727      -10.9641     -10.1952       -4.93738    -1.96294     -7.99474      3.22588      0.0938544    3.91299     2.60732        4.31837       4.25243       -4.61499        6.18639    -0.0378895   -20.0741
 11.472       -11.1273     -10.3143       -5.13349    -2.10776     -7.93895      3.80464      0.0408426    4.15174     2.58616        4.19309       3.74177       -3.99444        5.70155     0.311038    -18.5333
 11.381       -11.2602     -10.6978       -5.35907    -2.07814     -7.8805       4.18317      0.10907      4.23683     2.53566        4.06464       3.05206       -3.19776        5.16057     0.450214    -16.7169
 11.0607      -11.3843     -10.697        -5.61229    -2.13349     -7.65029      4.73636      0.219743     4.25686     2.23483        4.01364       2.26908       -2.41467        4.69615     0.583434    -15.0022
 10.9162      -11.5941     -11.0512       -5.61168    -2.14007     -7.80564      5.08262      0.410318     4.45873     2.07669        3.8199        1.45998       -1.67805        4.13545     0.898965    -13.39
 10.5983      -11.8722     -11.1464       -5.78824    -2.14918     -7.7071       5.70871      0.616878     4.40197     1.84829        3.65476       0.545464      -1.03363        3.43981     0.768417    -11.8874
 10.3683      -11.9928     -11.342        -5.93716    -2.07878     -7.8128       6.11118      0.725832     4.51059     1.63142        3.46642      -0.293466      -0.257177       2.95532     0.737118    -10.4017
 10.1661      -12.2878     -11.397        -6.01336    -2.05767     -7.91594      6.34158      0.998278     4.46443     1.43501        3.34426      -1.2202         0.642816       2.22776     0.988171     -8.96944
  9.78965     -12.4201     -11.6002       -6.01808    -1.88195     -8.0117       6.68553      1.23279      4.27937     1.05904        3.08859      -2.20965        1.17584        1.58864     0.985343     -7.71295
  9.49888     -12.6822     -11.8195       -6.0418     -1.84536     -8.13672      7.01125      1.61957      4.40557     0.760279       2.81114      -3.05841        1.8264         0.919771    1.0343       -6.79083
  9.06535     -12.9702     -11.9173       -5.9189     -1.641       -8.23167      7.39526      1.81768      4.36764     0.466461       2.51329      -4.00798        2.46041        0.127915    0.819171     -5.93224
  8.84585     -13.289      -12.0301       -6.03465    -1.43054     -8.4188       7.57913      2.07181      4.24608     0.237424       2.21621      -4.92136        3.05649       -0.557963    0.761082     -5.36918
  8.53005     -13.6114     -12.1497       -5.80916    -1.39109     -8.66446      7.79976      2.31693      4.183      -0.127865       1.86666      -5.74884        3.58498       -1.18827     0.818775     -5.16637
  8.14779     -13.8869     -12.2247       -5.8907     -1.04132     -8.73608      7.79499      2.68824      3.84772    -0.340665       1.46857      -6.56461        4.08705       -1.8649      0.709545     -4.95842
  7.78326     -14.0624     -12.3067       -5.66093    -0.923021    -8.98441      7.92069      2.81131      3.81735    -0.757332       1.10664      -7.31127        4.55347       -2.53654     0.395477     -5.07354
  7.50959     -14.5188     -12.2459       -5.72549    -0.817756    -9.16231      7.99224      3.13104      3.68969    -0.953963       0.602108     -7.90216        4.87393       -3.21004     0.278003     -5.2042
  7.31767     -14.869      -12.4464       -5.65031    -0.749237    -9.27825      7.89399      3.35844      3.66259    -1.07583        0.177125     -8.49887        5.09592       -3.84605     0.165257     -5.65021
  6.88148     -15.1805     -12.4196       -5.377      -0.618226    -9.46639      7.84602      3.43736      3.39566    -1.31582       -0.288655     -8.9091         5.37912       -4.5391      0.0727111    -6.15991
  6.60363     -15.6716     -12.4741       -5.31264    -0.651089    -9.44802      7.78229      3.52273      3.43345    -1.5459        -0.787644     -9.33006        5.59393       -5.038      -0.154811     -6.61824
  6.1932      -15.965      -12.4786       -5.1867     -0.490152    -9.64661      7.6539       3.47129      3.23266    -1.53421       -1.2147       -9.55244        5.72158       -5.65093    -0.32807      -7.42745
  5.84717     -16.309      -12.5634       -5.05595    -0.453397    -9.5967       7.66681      3.42959      3.15913    -1.74297       -1.77085      -9.87906        5.75006       -6.09286    -0.623215     -7.90438
  5.51077     -16.8386     -12.5684       -4.91981    -0.41426     -9.74443      7.53714      3.44229      3.06933    -1.58603       -2.26521      -9.83154        5.65504       -6.56896    -0.743473     -8.49604
  5.16948     -17.0555     -12.5397       -4.96661    -0.511352    -9.67477      7.21176      3.34719      2.94659    -1.53672       -2.69255      -9.79159        5.68804       -7.05176    -0.858361     -9.00267
  4.78396     -17.4463     -12.555        -4.72726    -0.685212    -9.62625      7.19303      2.98052      2.94326    -1.66378       -3.13019      -9.54607        5.59183       -7.55809    -0.978932     -9.49761
  4.32575     -17.7037     -12.7546       -4.70319    -0.747821    -9.50506      6.89415      2.81392      2.94921    -1.28467       -3.55379      -9.40637        5.42018       -7.79771    -0.987528     -9.50738
  4.05064     -17.9185     -12.6515       -4.71932    -1.07939     -9.49219      6.69756      2.51937      2.9342     -1.19329       -3.99763      -8.94731        5.13875       -8.14471    -1.11127      -9.69077
  3.74874     -18.3883     -12.8103       -4.61324    -1.12288     -9.31514      6.69261      2.2207       2.66147    -1.00715       -4.37198      -8.585          4.8725        -8.3857     -1.2493       -9.49067
  3.17285     -18.5465     -12.9108       -4.54169    -1.34537     -9.05102      6.47582      1.94461      2.79502    -0.738344      -4.67628      -7.97749        4.49551       -8.64902    -1.26873      -9.12761
  2.92619     -18.9284     -12.8704       -4.50911    -1.66243     -9.03427      6.35734      1.72552      2.79445    -0.5917        -4.92084      -7.44449        4.10757       -8.91775    -1.17296      -8.60601
  2.52927     -19.1131     -13.0043       -4.30929    -1.79874     -8.80148      6.14651      1.32953      2.81644    -0.345412      -5.13709      -6.73677        3.60844       -9.10183    -1.33804      -7.72234
  2.22081     -19.2475     -12.9739       -4.20406    -2.24239     -8.7724       5.876        0.910134     2.87382     0.0603668     -5.37454      -6.03398        3.21803       -9.186      -1.13759      -6.70085
  1.82362     -19.368      -12.9682       -4.16697    -2.51455     -8.57288      5.87188      0.710406     2.99075     0.0626812     -5.49556      -5.30075        2.64132       -9.30969    -0.86115      -5.33656
  1.56402     -19.3632     -13.1864       -3.94569    -2.76054     -8.40864      5.64104      0.434616     2.86999     0.200566      -5.60221      -4.51165        2.18087       -9.2577     -1.05318      -3.80737
  1.24556     -19.4761     -13.1508       -3.70705    -3.10557     -8.39303      5.3714       0.299425     2.95846     0.667356      -5.63789      -3.68658        1.61892       -9.27819    -0.840805     -2.07459
  1.01514     -19.2824     -13.244        -3.46792    -3.47727     -8.40228      5.17842      0.0549736    3.01328     0.708971      -5.5881       -2.97878        0.974194      -9.35116    -0.486442     -0.287705
  0.786495    -19.279      -13.2382       -3.25294    -3.64901     -8.29019      5.00336      0.0267756    2.92885     0.691357      -5.55184      -2.16992        0.27995       -9.11186    -0.340007      1.67858
  0.607332    -19.0336     -13.3014       -3.13363    -3.81643     -8.31854      4.85742      0.00782777   2.95491     0.914575      -5.38869      -1.21591       -0.208693      -9.04412    -0.252515      3.74432
  0.418769    -18.7006     -13.2781       -2.77371    -4.1373      -8.44604      4.77839      0.019473     3.02746     0.798821      -5.19682      -0.649179      -0.840551      -8.89355     0.166775      5.71741
  0.485077    -18.5063     -13.1969       -2.59224    -4.21528     -8.59254      4.45766      0.098005     2.93567     0.684635      -4.97479      -0.130261      -1.36481       -8.66162     0.242658      7.84845
  0.2445      -18.1278     -13.18         -2.17505    -4.2583      -8.57609      4.35322      0.223863     2.93213     0.665038      -4.70927       0.504868      -1.96661       -8.35605     0.348158     10.0928
  0.210581    -17.6389     -13.1304       -1.89118    -4.48249     -8.74343      4.15256      0.430215     2.9923      0.570855      -4.37331       1.13768       -2.50313       -8.01022     0.8248       12.0528
  0.329147    -17.2322     -13.0648       -1.43238    -4.56074     -8.75836      3.88724      0.777928     2.78631     0.413297      -3.925         1.51223       -3.01703       -7.71578     1.17728      13.9778
  0.370642    -16.6989     -12.9609       -1.05292    -4.50102     -8.91558      3.74143      1.03286      2.69689     0.0806975     -3.5242        1.85608       -3.44711       -7.13378     1.36153      15.7288
  0.471247    -16.0919     -12.7898       -0.743855   -4.47351     -9.06512      3.56938      1.41454      2.67366    -0.392858      -3.00865       2.24964       -3.82312       -6.69698     1.4853       17.459
  0.74879     -15.4392     -12.8049       -0.50446    -4.48491     -9.13342      3.4286       1.75765      2.65601    -0.39814       -2.53991       2.26001       -4.17349       -6.04998     2.05288      19.0302
  0.929037    -14.8249     -12.5649        0.0158719  -4.55474     -9.0622       3.21598      2.03133      2.61604    -0.900011      -1.98721       2.52791       -4.37832       -5.44122     2.10151      20.1443
  1.21001     -14.1328     -12.3492        0.113104   -4.36943     -9.32253      2.99314      2.54741      2.62682    -0.948637      -1.40541       2.5994        -4.57276       -4.70112     2.44277      21.275
  1.47923     -13.5837     -12.1064        0.28303    -4.07294     -9.19142      2.86239      2.79972      2.47397    -1.3078        -0.828899      2.64932       -4.71621       -3.91779     2.72529      22.1724
  1.68653     -12.6943     -12.0045        0.609522   -4.12615     -9.07507      2.76733      3.08623      2.62928    -1.78395       -0.196068      2.5608        -4.66121       -3.06855     2.84579      22.5347
  2.02238     -12.0379     -11.6656        0.560915   -3.90937     -8.77398      2.58671      3.30311      2.54859    -1.90583        0.429028      2.40105       -4.71625       -2.1778      3.19208      23.132
  2.43309     -11.3541     -11.5939        0.635899   -3.77008     -8.64131      2.57731      3.58991      2.5338     -2.10946        1.0436        2.26096       -4.53109       -1.19493     3.31965      23.2723
  2.76467     -10.6388     -11.2968        0.733494   -3.82875     -8.42126      2.43873      3.91789      2.5903     -2.18193        1.73912       1.88686       -4.29483       -0.338199    3.44602      23.3861
  3.07932      -9.96019    -11.0774        0.527067   -3.50172     -8.0676       2.4201       3.78201      2.68901    -2.26962        2.4216        1.70243       -4.09823        0.675819    3.8786       23.3072
  3.47019      -9.29598    -10.8968        0.486613   -3.58019     -7.62111      2.43199      3.84276      2.83066    -2.39649        2.98123       1.32956       -3.83907        1.66515     3.73384      22.9307
  3.62244      -8.69778    -10.595         0.220446   -3.34496     -7.19436      2.37785      4.0131       3.00064    -2.32857        3.60615       1.0662        -3.4398         2.75549     3.98967      22.4763
  3.96262      -8.04008    -10.4255       -0.11266    -3.33107     -6.55497      2.25401      3.81142      3.09763    -2.24498        4.27704       0.735883      -3.08205        3.76402     4.0917       22.1318
  4.2453       -7.62204    -10.3459       -0.33719    -3.18426     -5.94421      2.40186      3.70273      3.28657    -2.22183        4.81593       0.432239      -2.69407        4.81935     4.20311      21.6234
  4.27579      -7.02403    -10.0599       -0.740962   -3.08285     -5.37646      2.49297      3.6156       3.40625    -1.94022        5.34048       0.126279      -2.23306        5.72348     4.28169      20.9707
  4.49391      -6.52312     -9.83117      -1.27823    -2.93966     -4.74865      2.25075      3.43583      3.61641    -1.75763        5.93297      -0.202417      -1.79804        6.64613     4.1358       20.589
  4.75934      -6.3947      -9.76507      -1.68078    -2.87785     -4.01997      2.51526      3.09866      3.72911    -1.3901         6.32706      -0.525976      -1.37883        7.55349     4.28185      19.9363
  4.76789      -5.92248     -9.61497      -2.04728    -2.91754     -3.45736      2.49447      2.85706      3.94657    -1.03728        6.61257      -0.786186      -0.880514       8.36342     4.13988      19.4546
  4.98101      -5.79757     -9.35221      -2.67391    -2.7166      -2.91957      2.52157      2.43613      4.25378    -0.752242       7.04279      -0.995304      -0.554283       9.00577     4.13462      19.1987
  4.89502      -5.5176      -9.34952      -3.19715    -2.73706     -2.27137      2.7433       2.16939      4.36711    -0.372197       7.32633      -1.15639       -0.196067       9.80749     4.13228      18.7212
  5.08768      -5.53098     -9.21213      -3.65759    -2.528       -1.71587      2.68649      1.89122      4.46549     0.030215       7.53759      -1.26591       -0.0449964     10.2576      3.94496      18.4222
  4.9559       -5.42598     -9.04459      -4.12413    -2.58313     -1.06138      2.64024      1.62914      4.5384      0.449685       7.62302      -1.38455        0.174819      10.5989      3.76555      18.1466
  4.96511      -5.41944     -8.96908      -4.54224    -2.40378     -0.774741     2.57649      1.28654      4.66799     0.854027       7.71009      -1.44551        0.334355      10.8954      3.81085      18.0505
  4.90471      -5.45063     -8.76816      -5.01363    -2.39191     -0.477309     2.68195      1.08822      4.76473     1.18151        7.64612      -1.46179        0.38676       10.94        3.56836      18.0199
  4.91351      -5.63879     -8.65412      -5.30046    -2.21465     -0.215645     2.64722      0.879341     4.85776     1.57202        7.48644      -1.38308        0.384153      10.9926      3.41531      17.8078
  4.91812      -5.77648     -8.49579      -5.60069    -2.22746     -0.186966     2.55741      0.731478     4.86961     1.80163        7.42006      -1.27483        0.242226      10.8461      3.23057      17.9085
  4.83189      -6.01541     -8.26772      -5.94826    -2.02216     -0.0192848    2.58563      0.442333     4.83559     2.05073        7.15982      -1.26287        0.101961      10.5347      2.95216      17.7935
  4.99681      -6.298       -8.29357      -6.07193    -1.88086     -0.0703204    2.45573      0.399109     4.78807     2.23191        6.89989      -0.989736      -0.19406       10.0499      2.90972      17.7421
  5.10515      -6.73056     -8.07955      -6.10431    -1.84608     -0.182792     2.42033      0.383055     4.71986     2.2763         6.51046      -0.748387      -0.501927       9.56739     2.64802      17.7006
  5.09688      -7.10903     -7.78075      -6.24611    -1.64543     -0.193481     2.22172      0.306951     4.53335     2.38772        6.09075      -0.72808       -0.881264       9.05963     2.46355      17.637
  5.23059      -7.45243     -7.60793      -6.24414    -1.57859     -0.600021     2.24692      0.39119      4.46767     2.30502        5.71934      -0.479962      -1.39123        8.33136     2.45406      17.443
  5.48981      -7.89055     -7.47991      -6.16889    -1.44962     -0.836182     2.02208      0.431459     4.28155     2.26674        5.20633      -0.268106      -1.79185        7.40693     2.06929      17.1955
  5.85172      -8.3739      -7.13795      -6.0812     -1.43955     -1.18839      1.83958      0.554997     4.18301     2.00387        4.78102      -0.185977      -2.36938        6.53253     2.03707      16.8925
  6.03072      -8.81279     -6.89104      -5.93931    -1.25001     -1.42696      1.64552      0.57092      3.97375     1.82062        4.25307       0.0967791     -2.84951        5.38352     1.94848      16.4423
  6.37192      -9.23224     -6.7297       -5.64438    -1.17159     -1.7712       1.63766      0.664523     3.70601     1.50331        3.75495       0.226876      -3.52819        4.33514     1.87227      15.9736
  6.71706      -9.78256     -6.34825      -5.31367    -1.0876      -2.17837      1.42762      0.750048     3.48865     1.0988         3.19233       0.27601       -4.11736        3.25336     1.57534      15.3027
  7.15949     -10.2061      -6.03061      -5.05978    -1.01923     -2.66544      1.30733      0.938008     3.20409     0.764708       2.74197       0.545696      -4.59531        2.02067     1.50652      14.5893
  7.67297     -10.5987      -5.85268      -4.81736    -1.03902     -3.03461      1.22677      1.09859      3.11711     0.346506       2.23989       0.678035      -5.23385        0.905395    1.40612      13.7761
  8.12581     -11.2268      -5.5188       -4.38071    -1.10112     -3.21387      1.14072      1.32742      2.83096    -0.00959347     1.7677        0.552965      -5.68077       -0.342737    1.27364      13.0765
  8.61471     -11.4803      -5.23311      -4.08108    -1.00318     -3.63336      1.05883      1.38085      2.66568    -0.543064       1.38517       0.80333       -6.21209       -1.47825     1.17733      12.2162
  9.27742     -11.8791      -5.14666      -3.67827    -1.16105     -3.88847      1.00823      1.48949      2.50173    -0.941878       1.01129       0.793437      -6.55061       -2.67209     1.18752      11.3253
  9.78406     -12.2806      -4.89797      -3.21604    -1.07424     -4.1719       0.907706     1.55482      2.27965    -1.3929         0.75894       0.628919      -6.85092       -3.80364     1.1389       10.4129
 10.3412      -12.7893      -4.59144      -2.87176    -1.17048     -4.3247       1.0156       1.65688      2.19343    -1.89325        0.559006      0.532179      -7.12725       -4.82195     1.07282       9.52524
 10.9282      -13.0266      -4.55289      -2.66234    -1.09713     -4.45912      0.864466     1.70982      2.23187    -2.05439        0.357093      0.460514      -7.31877       -5.74154     0.978445      8.76868
 11.4696      -13.2652      -4.41919      -2.37687    -1.31        -4.39591      0.986579     1.65402      1.98429    -2.37356        0.190736      0.378282      -7.45323       -6.73236     0.795342      8.0518
 11.9327      -13.6549      -4.25213      -2.05457    -1.32158     -4.47794      1.08883      1.85532      1.8754     -2.78018        0.113527      0.134904      -7.4126        -7.41523     0.82116       7.39627
 12.4747      -13.8394      -4.26779      -1.82794    -1.37792     -4.48963      1.19899      1.83606      1.84259    -2.95933        0.0753334    -0.0702542     -7.30306       -8.09765     0.711247      7.02069
 12.8637      -14.0434      -4.21896      -1.70052    -1.56064     -4.29075      1.33152      1.90932      1.78872    -3.11034        0.19575      -0.337309      -7.1943        -8.80179     0.547313      6.56735
 13.1303      -14.1876      -4.22938      -1.52478    -1.65111     -4.26341      1.45358      1.96989      1.92214    -3.21565        0.274804     -0.738733      -6.9258        -9.4337      0.519013      6.45403
 13.4194      -14.3732      -4.20994      -1.3556     -1.66373     -4.23355      1.67209      2.01703      1.79367    -3.30741        0.437202     -1.13162       -6.48373       -9.80086     0.359503      6.4115
 13.5828      -14.3999      -4.32469      -1.33188    -1.70301     -4.0501       1.86637      2.07516      1.87815    -3.26682        0.702081     -1.34568       -6.15138       -9.98962     0.169375      6.5527
 13.6923      -14.5988      -4.37283      -1.23729    -1.78646     -3.87598      2.05493      2.03032      1.92251    -3.15285        0.926861     -1.77683       -5.50363      -10.4788     -0.185058      6.82228
 13.7527      -14.6109      -4.50054      -1.30864    -1.87258     -3.74216      2.34827      2.21296      1.85103    -3.07988        1.14009      -2.21083       -5.0131       -10.4791     -0.435329      7.22428
 13.6934      -14.5652      -4.85979      -1.19534    -1.86538     -3.52099      2.57844      2.21211      1.85615    -3.00576        1.47419      -2.57198       -4.36601      -10.588      -0.821767      7.68596
 13.5162      -14.6966      -4.92114      -1.27065    -1.8424      -3.42364      2.90298      2.34202      1.89591    -2.63192        1.76084      -3.07871       -3.66158      -10.4266     -1.10615       8.30009
 13.3594      -14.6375      -5.27001      -1.39056    -1.79876     -3.20783      3.23123      2.51957      1.94382    -2.44792        2.05459      -3.41815       -3.02374      -10.3325     -1.33085       9.0708
 13.0494      -14.5723      -5.53412      -1.45867    -1.77961     -3.05637      3.27682      2.76077      2.10224    -2.32578        2.37836      -4.04393       -2.21261      -10.0852     -1.5465        9.77579
 12.7655      -14.478       -5.91151      -1.60356    -1.77211     -2.98113      3.67918      2.8518       2.04935    -1.98516        2.58653      -4.43122       -1.44391       -9.71916    -1.89531      10.5421
 12.2979      -14.2965      -6.2736       -1.74443    -1.80122     -2.80281      3.82649      3.06654      2.07543    -1.71064        2.91435      -4.71829       -0.676653      -9.35483    -2.23161      11.2405
 11.8409      -14.1653      -6.66918      -1.87316    -1.84278     -2.75572      4.1071       3.25324      2.2477     -1.5825         3.04646      -5.06256        0.0922902     -8.81511    -2.49086      11.8883
 11.262       -14.09        -6.95315      -1.997      -1.67348     -2.73382      4.33084      3.38479      2.26018    -1.2861         3.3144       -5.42324        0.930461      -8.33647    -2.70309      12.6122
 10.5787      -13.8879      -7.25441      -2.15237    -1.74453     -2.73392      4.4768       3.63489      2.4605     -0.981544       3.54931      -5.80672        1.77953       -7.45954    -2.84067      13.0469
 10.0785      -13.6407      -7.77059      -2.30461    -1.72065     -2.67329      4.5255       3.8555       2.54729    -0.873177       3.68161      -6.01195        2.49547       -7.01937    -3.07939      13.3619
  9.32072     -13.3641      -8.00177      -2.54749    -1.73583     -2.69142      4.67443      4.04924      2.65402    -0.681718       3.72168      -6.38523        3.21614       -6.24233    -3.13877      13.5684
  8.57943     -13.0596      -8.39386      -2.61648    -1.73161     -2.82059      4.94019      4.1513       2.70149    -0.653573       3.74755      -6.63285        3.95518       -5.47728    -3.24173      13.6468
  7.94496     -12.8578      -8.80789      -2.74116    -1.754       -2.82453      4.9072       4.26605      2.85349    -0.48569        3.76881      -6.77067        4.54668       -4.69251    -3.17458      13.4334
  7.18198     -12.534       -9.1831       -2.8088     -1.84074     -2.88308      5.01581      4.4288       3.07315    -0.513911       3.66302      -6.73003        5.17058       -3.96568    -3.1967       13.0865
  6.45611     -12.2635      -9.38877      -2.95691    -1.97383     -2.97668      5.02957      4.52808      3.17663    -0.396351       3.5752       -6.9127         5.74754       -3.0222     -3.1084       12.5462
  5.75332     -11.9775      -9.75769      -3.02234    -1.9204      -2.9443       5.11144      4.39229      3.25165    -0.481324       3.40204      -6.77373        6.15159       -2.33454    -3.10564      11.8625
  5.23727     -11.7206     -10.0024       -3.21836    -2.11429     -3.15272      5.0373       4.52441      3.40953    -0.615095       3.22187      -6.77181        6.59272       -1.57261    -2.78449      10.9867
  4.57223     -11.4071     -10.1836       -3.27712    -2.29626     -3.2631       4.99792      4.50534      3.55527    -0.755775       3.05275      -6.64628        6.84227       -0.590499   -2.58341       9.96229
  3.83955     -11.0711     -10.2521       -3.3372     -2.41526     -3.32555      4.84025      4.46657      3.76885    -0.957078       2.75915      -6.40314        7.01756        0.0161285  -2.12876       8.91738
  3.22094     -10.7805     -10.5047       -3.31201    -2.64174     -3.2959       4.71913      4.40645      3.89538    -1.13613        2.41623      -6.21446        7.20787        0.796722   -1.85546       7.7924
  2.6675      -10.5337     -10.5056       -3.26016    -2.86414     -3.48517      4.58388      4.3396       3.97642    -1.29538        2.0772       -5.68523        7.20863        1.39335    -1.53687       6.68294
  2.06181     -10.203      -10.7237       -3.21817    -2.93298     -3.5657       4.4109       4.11279      4.18827    -1.5119         1.86344      -5.21893        7.11113        2.04627    -1.01571       5.53304
  1.57903      -9.99604    -10.7603       -3.1088     -3.26791     -3.61189      4.17881      4.01478      4.31148    -1.65494        1.55168      -4.67391        6.92736        2.6983     -0.625047      4.47462
  1.05147      -9.67866    -10.6926       -2.98766    -3.45307     -3.93131      4.01287      3.88616      4.52901    -1.89965        1.28333      -4.26374        6.70281        3.23593    -0.146034      3.46473
  0.683161     -9.52069    -10.6548       -2.90894    -3.51925     -3.99541      3.76283      3.63634      4.53748    -2.26659        0.943316     -3.60894        6.32366        3.72159     0.331376      2.61026
  0.264696     -9.30768    -10.5785       -2.79177    -3.71455     -4.04013      3.43137      3.51162      4.74016    -2.32812        0.576097     -2.8734         5.85057        4.22797     0.682939      2.02092
 -0.173804     -9.23291    -10.4594       -2.55       -3.70072     -4.16771      3.09192      3.2233       4.7822     -2.59173        0.320363     -2.05985        5.38347        4.48029     1.1605        1.56128
 -0.536652     -9.13292    -10.3729       -2.35178    -3.87229     -4.22575      2.9346       3.03283      4.80655    -2.64262        0.114988     -1.22637        4.6955         4.83388     1.46067       1.27435
 -0.856309     -8.95765    -10.2611       -2.11673    -3.95503     -4.49763      2.62362      2.81261      4.83613    -2.80701       -0.0881354    -0.451474       4.0575         4.91829     1.72984       1.32811
 -1.18853      -8.88721    -10.2076       -1.83351    -3.93805     -4.58641      2.15542      2.76206      4.96552    -2.8334        -0.298521      0.569696       3.22177        4.99819     2.15834       1.52755
 -1.5664       -8.84482    -10.0037       -1.47418    -3.96031     -4.81826      1.85669      2.60135      4.97369    -2.9002        -0.374831      1.32923        2.42421        5.05522     2.37499       2.05799
 -1.90289      -8.90416     -9.68317      -1.28172    -3.8501      -5.03713      1.5968       2.51786      4.99633    -2.8664        -0.574575      2.34162        1.64369        5.14666     2.56941       2.75807
 -2.20931      -8.8243      -9.58873      -0.952711   -3.7641      -5.11882      1.12098      2.42555      4.93958    -2.78367       -0.6171        3.12426        0.716054       4.97679     2.78296       3.65866
 -2.44621      -8.97543     -9.39307      -0.701263   -3.48948     -5.35318      0.732592     2.34961      4.82288    -2.55008       -0.644741      3.89913       -0.187834       4.94921     2.69007       4.80774
 -2.75985      -9.05194     -9.21635      -0.397128   -3.37805     -5.58722      0.505891     2.34466      4.7835     -2.39166       -0.634944      4.59994       -1.03842        4.73708     2.8128        6.0935
 -2.99715      -9.24461     -8.89636      -0.152376   -3.2429      -5.6654       0.0282169    2.23161      4.61508    -2.15585       -0.6132        5.34643       -1.97451        4.55553     2.79105       7.59046
 -3.34373      -9.35684     -8.78859       0.0783509  -2.9673      -5.80054     -0.266049     2.31975      4.57604    -1.87824       -0.578632      5.97663       -2.81087        4.20213     2.66379       9.0359
 -3.66582      -9.5614      -8.56821       0.182309   -2.60055     -6.0006      -0.481497     2.349        4.51938    -1.5317        -0.402866      6.61739       -3.57294        3.99585     2.44817      10.5785
 -3.89258      -9.81628     -8.36766       0.347347   -2.35205     -6.04788     -0.894902     2.37618      4.41944    -1.19837       -0.310879      7.0656        -4.41275        3.84181     2.24952      12.1537
 -4.21096     -10.0982      -8.1993        0.396667   -1.94977     -6.12021     -1.19552      2.45761      4.43614    -0.754865       0.0309086     7.50642       -5.19791        3.50568     2.07348      13.6871
 -4.39099     -10.3173      -8.06462       0.442207   -1.81291     -6.31714     -1.30534      2.46727      4.2958     -0.340847       0.166351      7.65965       -5.73704        3.24057     1.78081      15.0384
 -4.72646     -10.6895      -7.90945       0.45059    -1.43704     -6.19616     -1.57205      2.50974      4.24537     0.137316       0.42359       7.84859       -6.33939        2.96764     1.40784      16.2568
 -4.99473     -11.0009      -7.72521       0.338157   -1.30983     -6.12869     -1.73363      2.55493      4.34452     0.55456        0.708589      7.76669       -6.83336        2.65435     1.04636      17.4027
 -5.35852     -11.3051      -7.69358       0.186682   -0.872743    -6.01006     -1.8906       2.6527       4.3138      1.01682        0.964298      7.59906       -7.14387        2.39047     0.781049     18.2613
 -5.51201     -11.7391      -7.55864       0.010008   -0.73532     -6.02398     -2.03416      2.72371      4.36477     1.58775        1.19903       7.33863       -7.48816        2.17858     0.365849     18.9407
 -5.84625     -12.0913      -7.46608      -0.330486   -0.508025    -5.7286      -1.99465      2.75208      4.40019     2.04253        1.44829       7.11235       -7.63476        1.97397     0.0143787    19.2856
 -5.99713     -12.464       -7.53669      -0.597683   -0.437305    -5.56924     -1.97842      2.76275      4.45798     2.47259        1.8269        6.58802       -7.6765         1.74507    -0.296251     19.4146
 -6.31408     -12.9011      -7.45237      -0.939534   -0.227651    -5.28182     -1.89603      2.67286      4.55902     2.8807         2.07845       5.94359       -7.6328         1.42414    -0.610794     19.2902
 -6.52867     -13.2302      -7.50024      -1.41255    -0.118614    -5.02974     -1.95897      2.75605      4.89857     3.16305        2.31932       5.30954       -7.53892        1.46163    -0.81362      18.9905
 -6.66242     -13.6373      -7.5884       -1.94317    -0.0267909   -4.54595     -1.81465      2.62066      4.96324     3.64301        2.51983       4.44711       -7.29954        1.1073     -1.16678      18.3809
 -6.96179     -13.8913      -7.59701      -2.60473     0.0225625   -4.26416     -1.60376      2.65038      5.26838     4.03863        2.61516       3.37265       -6.97522        1.15982    -1.36121      17.5527
 -7.07549     -14.2659      -7.64535      -3.15036    -0.058708    -4.0309      -1.3872       2.68469      5.33094     4.28636        2.6315        2.48539       -6.62488        0.967503   -1.61076      16.5677
 -7.21163     -14.5855      -7.70647      -3.83085    -0.0125493   -3.64033     -1.03918      2.59665      5.57963     4.44842        2.81613       1.38316       -6.16816        1.00146    -1.7388       15.6356
 -7.30865     -14.8468      -7.80301      -4.47549    -0.126807    -3.34053     -0.775593     2.56303      5.86319     4.67627        2.81195       0.280052      -5.65772        0.748427   -1.85083      14.467
 -7.30773     -15.1485      -7.9498       -5.11975    -0.152934    -3.03625     -0.426722     2.55622      6.01825     4.79023        2.81867      -0.664539      -5.1575         0.716647   -1.99456      13.247
 -7.38597     -15.3407      -8.05335      -5.93145    -0.240785    -2.78025     -0.00051749   2.5298       6.29015     4.95832        2.98613      -1.83595       -4.6475         0.647898   -1.96437      12.0154
 -7.41276     -15.6014      -8.15491      -6.5092     -0.284192    -2.51315      0.502428     2.53089      6.38451     4.87501        2.72524      -2.84335       -4.08607        0.577892   -1.94212      10.8602
 -7.34347     -15.7854      -8.24539      -7.15046    -0.453932    -2.23907      0.834039     2.43525      6.60189     4.88124        2.64585      -3.91521       -3.51604        0.329449   -1.91377       9.78162
 -7.19741     -15.9783      -8.41043      -7.73965    -0.504735    -2.08819      1.33061      2.52418      6.72447     4.60808        2.37216      -5.08727       -2.90384        0.158835   -1.89666       8.79858
 -7.18485     -16.0074      -8.31716      -8.35469    -0.625418    -1.97133      1.77946      2.54444      6.82934     4.53475        2.03336      -5.98853       -2.40168       -0.0317288  -1.76088       7.95278
 -6.92683     -16.0893      -8.41695      -8.99306    -0.673265    -1.9195       2.29207      2.54153      6.89639     4.37878        1.79351      -6.77746       -1.89327       -0.173423   -1.74859       7.39521
 -6.68609     -16.2134      -8.52582      -9.4138     -0.757944    -1.80541      2.8177       2.54076      6.94877     4.20866        1.3981       -7.35631       -1.4284        -0.403384   -1.5001        6.97383
 -6.33948     -16.1483      -8.57603      -9.87083    -0.843042    -1.86234      3.26394      2.55946      6.95897     3.95015        0.929768     -8.03393       -0.942966      -0.705137   -1.3538        6.76301
 -5.9948      -16.1073      -8.5167      -10.2924     -0.86385     -1.95008      3.73248      2.60633      6.89769     3.62281        0.669228     -8.48169       -0.484087      -0.762101   -1.1774        6.71746
 -5.57345     -16.0154      -8.42862     -10.6664     -0.985045    -1.9162       4.34146      2.59844      6.66212     3.25117        0.203982     -8.88704       -0.123013      -1.06118    -1.0801        6.82658
 -5.17898     -15.8311      -8.38648     -11.0134     -0.913002    -2.00977      4.73859      2.66546      6.54614     3.05706       -0.252921     -9.19985        0.157606      -1.4732     -0.801124      7.17132
 -4.51221     -15.715       -8.32873     -11.1853     -0.887964    -2.25173      5.16767      2.63489      6.33638     2.65068       -0.760513     -9.26986        0.400485      -1.89259    -0.585115      7.66591
 -4.01809     -15.4536      -8.16856     -11.3697     -0.882601    -2.26207      5.71348      2.61512      6.20885     2.20598       -1.23854      -9.17678        0.592718      -2.16773    -0.441736      8.26405
 -3.17659     -15.2874      -8.05836     -11.4926     -0.821884    -2.46934      6.04952      2.61022      5.93565     1.90036       -1.81897      -9.0209         0.636558      -2.418      -0.201379      9.03094
 -2.54944     -14.9608      -7.85504     -11.4234     -0.775155    -2.72018      6.47806      2.5768       5.62477     1.4942        -2.22255      -8.72757        0.787405      -2.75923    -0.0158251     9.69797
 -1.73888     -14.691       -7.62412     -11.554      -0.735086    -2.72389      6.92624      2.53242      5.25792     1.09116       -2.72295      -8.34753        0.905056      -3.12471     0.234362     10.416
 -0.841406    -14.3783      -7.26955     -11.5939     -0.702921    -2.81899      7.10332      2.45213      5.03048     0.683         -2.99982      -7.91027        0.918875      -3.42212     0.508208     11.2521
  0.0672564   -14.0374      -7.06533     -11.462      -0.632163    -2.88549      7.42775      2.40774      4.60367     0.296342      -3.50242      -7.20742        0.847764      -3.7567      0.661819     11.9281
  0.983181    -13.6811      -6.76292     -11.1962     -0.537386    -2.96839      7.64421      2.11007      4.18443     0.0148966     -4.06694      -6.55919        0.825355      -4.05988     0.885646     12.4369
  1.92244     -13.3387      -6.27521     -10.9503     -0.56591     -3.05302      7.83962      1.91182      3.90276    -0.414853      -4.30798      -5.78709        0.702933      -4.29657     1.13816      12.8181
  2.88186     -12.8304      -5.97419     -10.8369     -0.545792    -3.00817      7.99891      1.61041      3.58085    -0.701552      -4.80799      -5.02643        0.678237      -4.46124     1.37037      12.9125
  3.94281     -12.4962      -5.59056     -10.4719     -0.571124    -2.94402      8.00953      1.25286      3.19878    -0.964644      -5.02282      -4.20155        0.579462      -4.6088      1.56842      13.0509
  4.82465     -12.0479      -5.10078     -10.1156     -0.551928    -2.78504      8.04711      0.984264     2.80252    -1.41591       -5.1764       -3.35881        0.524474      -4.68407     1.64596      12.8395
  5.84834     -11.6656      -4.74473      -9.7651     -0.477359    -2.65938      7.93487      0.679691     2.39931    -1.75094       -5.32097      -2.49898        0.387662      -4.86746     1.83091      12.3279
  6.71007     -11.089       -4.33751      -9.46229    -0.492163    -2.57281      7.86752      0.301832     2.13922    -2.04816       -5.47189      -1.67719        0.159164      -4.91246     2.05447      11.673
  7.74318     -10.7574      -3.96925      -8.99707    -0.587485    -2.35302      7.62754     -0.021702     1.82296    -2.45425       -5.49407      -0.88529        0.0865555     -4.9288      2.09144      10.7447
  8.53784     -10.4071      -3.48305      -8.65408    -0.527192    -2.23077      7.38506     -0.372855     1.56346    -2.70222       -5.45573      -0.0829339      0.012926      -4.96772     2.27341       9.70369
  9.36101      -9.95372     -3.2545       -8.17833    -0.593477    -2.11155      7.1819      -0.701366     1.38708    -2.94601       -5.34162       0.672407      -0.086731      -5.00108     2.32492       8.43486
 10.134        -9.58999     -2.84985      -7.6854     -0.712752    -1.97569      6.83258     -1.01948      1.13326    -3.18893       -5.09847       1.19748       -0.208314      -4.82507     2.3884        7.02302
 10.7723       -9.17681     -2.55211      -7.26761    -0.675808    -1.81288      6.38269     -1.22833      0.829786   -3.37963       -4.82152       1.85318       -0.22697       -4.75955     2.40409       5.45111
 11.2289       -8.85303     -2.17686      -6.79323    -0.751435    -1.67265      6.01065     -1.49916      0.799902   -3.67018       -4.65811       2.33236       -0.37788       -4.5316      2.3818        3.8874
 11.7215       -8.58681     -2.01045      -6.41378    -0.626485    -1.6671       5.48421     -1.59181      0.729024   -3.89771       -4.27629       2.6438        -0.502922      -4.38015     2.36218       2.36437
 12.0955       -8.23571     -1.81952      -5.75853    -0.844025    -1.5523       4.89164     -1.61073      0.442909   -4.07304       -3.93827       2.93088       -0.604777      -4.35931     2.33356       0.713103
 12.1857       -7.87153     -1.61535      -5.2519     -0.762861    -1.63961      4.27307     -1.61215      0.412096   -4.22756       -3.52826       3.21065       -0.720227      -4.04861     2.20938      -0.695763
 12.2341       -7.63585     -1.39606      -4.71144    -0.807596    -1.71188      3.76874     -1.74178      0.382828   -4.43781       -2.80841       3.32433       -0.777756      -4.05416     1.9601       -2.03591
 12.3465       -7.47214     -1.42887      -4.21652    -0.771978    -1.68861      3.09333     -1.4442       0.258473   -4.5721        -2.35998       3.30301       -0.948015      -3.81792     1.86962      -3.13963
 12.2781       -7.36324     -1.44495      -3.60177    -0.660328    -1.89849      2.43592     -1.26081      0.156541   -4.7904        -1.6674        3.30753       -0.990127      -3.58669     1.58922      -4.03866
 11.9185       -7.06645     -1.32757      -3.22874    -0.517572    -1.97717      1.72462     -1.06188      0.146234   -4.81591       -1.05894       3.03615       -1.1136        -3.48849     1.38289      -4.74214
 11.6585       -6.86225     -1.46676      -2.79663    -0.470264    -2.29159      1.06236     -0.642313     0.272269   -4.91394       -0.254794      2.83146       -1.12222       -3.22557     1.15402      -5.22304
 11.2445       -6.68854     -1.56778      -2.40523    -0.319963    -2.52404      0.50072     -0.238371     0.107955   -4.98293        0.48209       2.54289       -1.2367        -3.06025     0.787491     -5.31174
 10.6526       -6.45192     -1.69395      -1.83536    -0.235172    -2.83661     -0.151942     0.0572846    0.391905   -5.01808        1.23744       2.16633       -1.41614       -2.86893     0.456821     -5.09588
 10.0803       -6.26944     -1.88335      -1.32345    -0.0745472   -3.12847     -0.842517     0.604409     0.241203   -5.02321        2.03063       1.77075       -1.53564       -2.6764      0.0932415    -4.66881
  9.41253      -6.17069     -2.01935      -0.935712    0.0875214   -3.418       -1.24342      1.03441      0.325141   -5.08133        2.77863       1.38546       -1.57499       -2.52885    -0.286939     -3.98508
  8.81913      -5.97295     -2.38831      -0.48006     0.277506    -3.78622     -1.91303      1.57884      0.401735   -4.95122        3.53464       0.942848      -1.65577       -2.24304    -0.638834     -2.992
  8.09862      -5.76287     -2.53656      -0.200017    0.522415    -4.03986     -2.26039      1.98783      0.389814   -4.96975        4.36474       0.42981       -1.86956       -2.05747    -0.938567     -1.80737
  7.38188      -5.68254     -2.65227       0.19856     0.714861    -4.31266     -2.7107       2.46702      0.450498   -4.88363        5.14353      -0.0909397     -1.86527       -1.85155    -1.24321      -0.37031
  6.67472      -5.48251     -3.01797       0.568862    0.971826    -4.48261     -2.93876      2.95834      0.416219   -4.90131        5.96024      -0.498307      -1.99237       -1.53341    -1.56978       1.18442
  6.17172      -5.29894     -3.30507       0.930069    1.18546     -4.66309     -3.41574      3.27844      0.564592   -4.74162        6.64999      -1.01225       -2.16          -1.4653     -1.90744       2.78241
  5.61018      -5.13484     -3.43698       1.05011     1.48227     -4.6758      -3.70774      3.68305      0.552766   -4.57826        7.26075      -1.40358       -2.14171       -1.09042    -2.19681       4.43635
  5.19459      -4.89834     -3.66655       1.10426     1.64977     -4.73399     -3.79472      3.87596      0.790402   -4.48792        7.85878      -1.88252       -2.24887       -0.847462   -2.39542       6.04663
  4.77976      -4.6999      -3.73454       1.38758     1.93317     -4.80512     -3.94704      4.06145      0.822182   -4.32856        8.38458      -2.0593        -2.37925       -0.610807   -2.64221       7.67743
  4.39625      -4.46225     -3.84224       1.4123      2.13347     -4.63847     -3.93265      4.31613      0.804595   -4.14091        8.9303       -2.43576       -2.4004        -0.21592    -2.85813       9.02996
  4.13214      -4.0834      -3.90591       1.42887     2.40708     -4.44769     -3.77923      4.29764      0.893616   -4.1503         9.28792      -2.71344       -2.52064        0.163357   -2.98643      10.2376
  4.05461      -3.79213     -3.95995       1.63635     2.54668     -4.22868     -3.73749      4.2139       0.960822   -4.15142        9.51911      -2.86431       -2.58617        0.49003    -2.98981      11.3154
  4.08807      -3.56663     -3.92035       1.52538     2.78059     -3.95097     -3.45853      4.16663      0.958294   -4.16273        9.66049      -2.95418       -2.50082        0.711219   -3.1162       12.1636
  4.19035      -3.23142     -3.86394       1.53302     2.94637     -3.5019      -3.31094      3.94588      1.05078    -4.03843        9.8374       -3.04779       -2.60344        1.06949    -3.08983      12.5777
  4.46594      -3.09003     -3.75958       1.50144     3.25858     -3.06718     -2.93907      3.67388      1.08937    -4.06201        9.77141      -2.9855        -2.65663        1.45545    -3.0347       12.7438
  4.74131      -2.71694     -3.53079       1.459       3.4383      -2.63309     -2.69532      3.32435      1.10607    -4.10582        9.61931      -2.91381       -2.66298        1.89914    -2.9618       12.6147
  5.34609      -2.49202     -3.3376        1.21392     3.48409     -2.09097     -2.22984      3.05388      1.06853    -4.30834        9.32332      -2.71095       -2.74199        2.05891    -2.85427      12.1654
  5.70393      -2.20059     -3.059         1.2159      3.75835     -1.5307      -1.89703      2.63012      0.933726   -4.33581        9.03645      -2.49099       -2.80383        2.50071    -2.70754      11.3838
  6.22695      -1.93948     -2.81165       1.02384     3.95709     -1.04869     -1.31351      2.25681      0.926661   -4.51369        8.52257      -2.24341       -2.876          2.8734     -2.56372      10.2618
  6.90717      -1.83346     -2.36214       0.891998    4.06967     -0.555975    -0.879834     1.79019      0.866933   -4.6644         7.88553      -1.87572       -2.81905        3.07466    -2.31717       8.87863
  7.57649      -1.63042     -2.11485       0.815751    4.1154      -0.0604158   -0.334468     1.36881      0.805463   -4.91916        7.0769       -1.57977       -2.90662        3.29908    -2.13633       7.25658
  8.23606      -1.51461     -1.74545       0.567458    4.26596      0.341469     0.20905      1.00559      0.704381   -5.11932        6.32362      -1.19464       -3.04397        3.58471    -1.86622       5.42812
  8.81433      -1.40768     -1.44143       0.466946    4.38296      0.910334     0.701311     0.548146     0.603806   -5.48483        5.54391      -0.839835      -3.14025        3.70263    -1.60823       3.25383
  9.41532      -1.31868     -1.05186       0.199407    4.38918      1.2289       1.20725      0.173694     0.51988    -5.78905        4.4951       -0.374759      -3.17261        3.8688     -1.38326       1.16111
  9.9238       -1.41759     -0.858065      0.13819     4.51836      1.54801      1.77237     -0.126815     0.394133   -6.13149        3.41334       0.0772801     -3.42418        3.98326    -1.08265      -1.03442
 10.2958       -1.54726     -0.400296     -0.0933804   4.67129      1.69879      2.31207     -0.471629     0.355204   -6.3297         2.3146        0.491115      -3.37587        3.99055    -0.897913     -3.31082
 10.7714       -1.81441     -0.26144      -0.465985    4.63947      1.92921      2.90124     -0.575622     0.298187   -6.52953        1.13671       0.905132      -3.57768        4.00633    -0.715118     -5.56495
 10.9343       -2.02834     -0.0588791    -0.542642    4.60107      2.00924      3.34299     -0.81188      0.197715   -6.79239        0.0110504     1.35596       -3.66761        3.96134    -0.489016     -7.7892
 11.1435       -2.43116      0.102539     -1.00388     4.60166      2.07971      3.96182     -0.999154     0.170465   -7.01142       -1.18374       1.72814       -3.76054        3.87455    -0.286093     -9.82669
 11.1182       -2.85168      0.169889     -1.25974     4.50256      2.02076      4.43609     -0.955556     0.061356   -7.15006       -2.37441       2.03656       -3.8708         3.73444    -0.0965998   -11.7381
 10.8513       -3.35121      0.212873     -1.59985     4.42189      1.9698       4.82365     -0.923041     0.098996   -7.27839       -3.4889        2.3157        -3.87673        3.52195     0.067682    -13.4592
 10.4973       -3.94424      0.0643932    -1.89628     4.20466      1.81743      5.30477     -0.836992     0.209238   -7.23191       -4.71644       2.55294       -3.91845        3.34175     0.188589    -14.9313
 10.0379       -4.75269     -0.0347399    -2.27281     4.0451       1.64649      5.6621      -0.641688     0.405685   -7.16979       -5.78565       2.72578       -3.9377         2.98131     0.265459    -16.1393
  9.32125      -5.49613     -0.239444     -2.6227      3.75767      1.45146      6.10855     -0.522348     0.473437   -7.06782       -6.73037       2.86403       -3.80361        2.67921     0.366409    -17.2959
  8.51281      -6.31053     -0.553162     -3.16605     3.47765      1.18728      6.58658     -0.285334     0.677512   -6.87093       -7.53776       2.82696       -3.80753        2.34802     0.315405    -17.9997
  7.47566      -7.2858      -0.941927     -3.54189     3.27915      0.991736     6.77829     -0.0253163    0.942529   -6.57791       -8.39213       2.81779       -3.71667        2.06229     0.298069    -18.5934
  6.36381      -8.16108     -1.42776      -4.06305     2.93955      0.681313     7.11874      0.297275     1.28529    -6.26493       -9.0208        2.75432       -3.39016        1.74136     0.377019    -18.9046
  5.08329      -9.26788     -1.83895      -4.61194     2.46772      0.516913     7.40812      0.672338     1.67074    -5.70166       -9.57873       2.54394       -3.24936        1.36452     0.242446    -18.9029
  3.70862     -10.3471      -2.4743       -5.07567     2.11878      0.318794     7.65351      1.07342      2.11392    -5.19349      -10.033         2.32647       -2.92426        1.06755     0.188808    -18.8222
  2.26323     -11.4158      -3.00666      -5.58652     1.67105     -0.015849     7.85165      1.46349      2.48487    -4.56178      -10.3701        1.98686       -2.67652        0.703966   -0.00328925  -18.557
  0.678271    -12.4871      -3.69945      -6.1274      1.25041     -0.0977255    8.07433      1.83368      3.00711    -3.95809      -10.4804        1.69878       -2.27368        0.372191   -0.162462    -18.0466
 -0.775098    -13.6395      -4.3729       -6.60028     0.69322     -0.29857      8.14603      2.21192      3.59336    -3.11182      -10.4091        1.1165        -1.81453        0.0919172  -0.286433    -17.5929
 -2.4489      -14.7692      -4.97086      -7.16429     0.266892    -0.44178      8.27756      2.59535      4.12485    -2.3131       -10.4058        0.625044      -1.34968       -0.217952   -0.566224    -16.9377
 -4.11066     -15.7978      -5.66395      -7.57595    -0.162433    -0.535953     8.32537      3.05881      4.64685    -1.53456      -10.1167        0.122571      -0.882702      -0.463885   -0.683814    -16.3417
 -5.7143      -16.97        -6.26832      -8.09586    -0.549244    -0.55304      8.37262      3.4863       5.26266    -0.606921      -9.71395      -0.589306      -0.320136      -0.654205   -1.06899     -15.671
 -7.22801     -17.9886      -6.93129      -8.44226    -1.03404     -0.497123     8.24234      3.88702      5.87533     0.109349      -9.284        -1.15291        0.268362      -0.818449   -1.42161     -14.9506
 -8.7419      -19.0573      -7.34822      -8.7987     -1.40587     -0.440418     8.12962      4.33872      6.32129     1.00065       -8.64376      -1.77453        0.923961      -0.993506   -1.6826      -14.3913
-10.0317      -19.8965      -7.99784      -9.13849    -1.7628      -0.471015     7.93646      4.80015      6.81165     1.93911       -7.89372      -2.55902        1.42855       -1.07691    -2.04805     -13.8576
-11.326       -20.8316      -8.46111      -9.35104    -2.0301      -0.443146     7.80105      5.23267      7.3238      2.7829        -7.15097      -3.20281        2.10901       -1.16995    -2.47655     -13.5116
-12.5575      -21.615       -8.82092      -9.52603    -2.29964     -0.342839     7.51009      5.79675      7.91077     3.52756       -6.32517      -3.90638        2.64619       -1.2752     -2.81992     -13.0839
-13.685       -22.2601      -9.21092      -9.55485    -2.40998     -0.182003     7.29882      6.10309      8.21652     4.26396       -5.39132      -4.52732        3.22586       -1.29792    -3.31009     -12.9076
-14.5218      -22.9199      -9.43293      -9.59974    -2.54953     -0.0718046    6.89957      6.47926      8.59261     4.93027       -4.46694      -5.17698        3.77286       -1.31619    -3.60301     -12.7055
-15.2845      -23.424       -9.78313      -9.35699    -2.64231      0.0489634    6.5475       7.03067      8.85177     5.46031       -3.47522      -5.71099        4.24409       -1.25982    -3.9762      -12.6866
-15.9401      -23.8228      -9.7827       -9.25193    -2.66101      0.180058     6.1177       7.3955       8.99713     6.06377       -2.45662      -6.21602        4.68996       -1.22091    -4.32781     -12.9438
-16.395       -24.148       -9.76184      -9.09345    -2.56242      0.245501     5.66185      7.8155       9.25897     6.44309       -1.48302      -6.67098        5.05846       -1.15798    -4.7424      -13.0912
-16.8147      -24.3564      -9.71895      -8.68432    -2.44489      0.319145     5.16297      8.25132      9.2803      6.8216        -0.501019     -7.05575        5.39644       -1.08537    -5.0554      -13.2323
-16.9772      -24.4595      -9.71306      -8.30238    -2.14755      0.308263     4.67742      8.57654      9.38603     7.11605        0.429403     -7.3293         5.76567       -0.95647    -5.3774      -13.5007
-16.9988      -24.4794      -9.54442      -7.78957    -2.15963      0.438921     4.15796      8.9635       9.34111     7.25982        1.31615      -7.546          5.96861       -0.851539   -5.64868     -13.7985
-17.05        -24.4267      -9.14035      -7.273      -1.86607      0.349085     3.57391      9.30145      9.22649     7.44639        2.17503      -7.74171        6.00124       -0.753314   -5.88661     -14.0852
-16.8495      -24.2671      -8.95965      -6.74116    -1.50595      0.334553     3.06254      9.58118      9.06057     7.41931        2.8982       -7.65633        6.07492       -0.548942   -6.16976     -14.3668
-16.6092      -23.9532      -8.57155      -6.17035    -1.30251      0.348417     2.6126       9.8167       8.87396     7.35939        3.53701      -7.6457         6.09947       -0.497208   -6.39211     -14.6514
-16.3257      -23.7432      -8.20641      -5.50199    -0.854739     0.185257     2.08984     10.0076       8.77555     7.1475         4.14408      -7.47077        5.90188       -0.305628   -6.44251     -14.5721
-15.9861      -23.2123      -7.7871       -4.8192     -0.673769     0.0405914    1.63678     10.291        8.40113     6.91807        4.6283       -7.17651        5.75592       -0.129667   -6.4799      -14.7424
-15.4465      -22.7225      -7.42455      -4.25536    -0.435148    -0.0721948    1.14565     10.3823       8.11386     6.73679        4.99063      -6.83121        5.43239        0.0209218  -6.45973     -14.5643
-15.0572      -22.1072      -6.97952      -3.62081    -0.117365    -0.152156     0.646174    10.3026       7.83738     6.46257        5.18343      -6.351          5.2255         0.18291    -6.43868     -14.2526
-14.6159      -21.4432      -6.59052      -2.96762     0.099674    -0.257498     0.307691    10.3379       7.46694     6.00341        5.44286      -5.81047        4.82837        0.344843   -6.28393     -14.0513
-13.9877      -20.858       -6.15451      -2.49568     0.269008    -0.424911    -0.0215769   10.2032       7.2258      5.69456        5.54497      -5.19163        4.34357        0.538785   -6.03133     -13.4679
-13.5524      -20.0963      -5.79107      -1.98959     0.503672    -0.640594    -0.32551     10.0777       6.84507     5.24353        5.43655      -4.48181        3.83519        0.743972   -5.75835     -12.698
-13.0515      -19.3647      -5.42792      -1.48719     0.59399     -0.734604    -0.610637     9.76864      6.49266     4.75192        5.38892      -3.65101        3.32571        0.952209   -5.49052     -11.926
-12.5513      -18.5738      -5.01379      -1.06213     0.694169    -0.951721    -0.770505     9.40176      6.2463      4.23189        5.07667      -2.93163        2.86251        1.16329    -5.07568     -11.1089
-12.1842      -17.8186      -4.69313      -0.585662    0.726752    -1.07264     -0.981368     8.98593      5.96522     3.86082        4.82419      -2.06514        2.26786        1.40681    -4.6638      -10.0533
-11.7154      -16.9478      -4.47963      -0.36085     0.711067    -1.21471     -1.03568      8.55605      5.73197     3.32823        4.40535      -1.17276        1.58607        1.61525    -4.14094      -8.98693
-11.2683      -16.1535      -4.17557      -0.0883752   0.564535    -1.33619     -1.10491      8.06401      5.48768     2.83452        3.91997      -0.316187       0.997718       1.84418    -3.59862      -7.79239
-10.9032      -15.3523      -3.97989       0.228102    0.494697    -1.49368     -1.10529      7.51197      5.23155     2.25715        3.36063       0.64279        0.3952         2.0683     -3.05878      -6.56057
-10.4915      -14.4677      -3.80168       0.266956    0.260932    -1.62414     -1.08759      6.94395      5.09074     1.76295        2.74811       1.51815       -0.187695       2.30695    -2.52816      -5.24156
-10.1358      -13.6411      -3.62972       0.486783    0.137071    -1.72738     -1.06049      6.3191       4.66265     1.30626        2.13861       2.31058       -0.863708       2.51989    -1.87248      -4.10963
 -9.78158     -12.8134      -3.54919       0.59572    -0.0792555   -1.8442      -0.947597     5.60741      4.57216     0.83223        1.41723       3.1852        -1.51275        2.67605    -1.4861       -3.05319
 -9.40461     -12.0547      -3.45545       0.656697   -0.320171    -1.97826     -0.826462     5.04045      4.39393     0.341569       0.714236      3.94651       -2.05334        2.86012    -0.902074     -1.81649
 -9.00386     -11.2613      -3.30417       0.674162   -0.474967    -2.1344      -0.72884      4.42359      4.21281    -0.237597      -0.0419185     4.6104        -2.66382        3.07473    -0.341211     -0.738305
 -8.69067     -10.5006      -3.22254       0.73506    -0.760539    -2.14473     -0.610351     3.8482       3.99003    -0.719372      -0.725568      5.28807       -3.24438        3.31341     0.255481      0.0798136
 -8.23991      -9.71295     -3.15708       0.65101    -1.02004     -2.36734     -0.407453     3.23249      3.88487    -1.18932       -1.40656       5.82964       -3.71124        3.47246     0.598473      0.810371
 -7.79681      -8.93845     -3.18004       0.710504   -1.20623     -2.4568      -0.247028     2.6913       3.71247    -1.73103       -2.09747       6.29856       -4.21769        3.62913     1.107         1.62978
 -7.3077       -8.26548     -3.10956       0.772621   -1.36404     -2.54806     -0.103064     2.13266      3.43934    -2.21403       -2.75615       6.72686       -4.5984         3.76917     1.38702       2.04438
 -6.95324      -7.54451     -2.94852       0.816958   -1.52757     -2.62586      0.0667236    1.74958      3.15038    -2.66669       -3.28114       7.01235       -4.98549        3.87272     1.76307       2.33478
 -6.40001      -6.92795     -2.90304       0.957641   -1.69868     -2.79381      0.199072     1.41085      2.90032    -3.14432       -3.75659       7.17006       -5.2549         3.96259     1.86083       2.46266
 -5.83378      -6.32619     -2.76002       0.92337    -1.6756      -2.8835       0.343322     1.08064      2.64805    -3.65615       -4.21816       7.20942       -5.51838        4.04243     2.06141       2.54165
 -5.29057      -5.73929     -2.62292       1.094      -1.72966     -2.98952      0.506712     0.832262     2.41224    -4.06402       -4.50473       7.22149       -5.7551         4.12165     2.16824       2.65131
 -4.58774      -5.14916     -2.5332        1.17635    -1.76549     -3.14341      0.519069     0.700379     2.17517    -4.57125       -4.84419       7.14246       -6.04933        4.10665     2.21728       2.40239
 -3.91125      -4.67406     -2.41874       1.32393    -1.75927     -3.20656      0.732665     0.607632     1.92461    -4.90925       -5.0477        6.97172       -6.17539        4.11696     2.13376       2.14154
 -3.21538      -4.05396     -2.32349       1.44955    -1.58082     -3.2054       0.777352     0.511621     1.51617    -5.29571       -5.05533       6.59421       -6.23696        3.97752     1.99862       1.6945
 -2.48599      -3.67433     -2.23674       1.64458    -1.54        -3.17618      0.918551     0.590529     1.28832    -5.6751        -5.1295        6.12544       -6.27464        3.91411     1.76524       1.31465
 -1.64955      -3.20654     -2.05575       1.79443    -1.44262     -3.30766      0.975837     0.612365     0.969474   -6.00982       -4.96444       5.68888       -6.18143        3.79253     1.54542       1.14325
 -0.979548     -2.97782     -1.86927       2.07548    -1.20717     -3.22923      0.973475     0.838232     0.70788    -6.31126       -4.75578       5.09148       -6.23166        3.72017     1.1736        0.683027
 -0.136975     -2.6745      -1.74629       2.37949    -1.00903     -3.32941      0.984753     1.02893      0.391683   -6.51856       -4.43248       4.41497       -6.04925        3.46045     0.877208      0.483525
  0.53494      -2.38877     -1.60914       2.50095    -0.802871    -3.22121      1.02727      1.21291      0.271238   -6.64952       -3.98403       3.69599       -5.79767        3.16628     0.591526      0.208115
  1.30644      -2.2107      -1.51487       2.8103     -0.665314    -3.15614      1.14542      1.4568      -0.0132366  -6.78733       -3.52894       2.9725        -5.59627        2.90856    -0.00104671    0.136349
  1.93445      -2.12401     -1.32627       3.01798    -0.461103    -2.96946      1.28623      1.66021     -0.218788   -6.93779       -2.95502       2.09805       -5.3056         2.63196    -0.251496      0.170454
  2.68489      -2.11676     -1.23553       3.2342     -0.359998    -2.91777      1.22615      2.00385     -0.28757    -6.89891       -2.25281       1.25194       -5.02757        2.26307    -0.746392      0.435082
  3.27141      -2.02208     -1.14803       3.44849    -0.130438    -2.88774      1.33635      2.26682     -0.45423    -6.92554       -1.61068       0.40135       -4.64668        1.91468    -1.12475       0.845536
  3.75585      -2.01848     -1.13121       3.68644    -0.0899459   -2.63695      1.48313      2.41012     -0.499514   -6.81852       -0.908304     -0.427436      -4.23296        1.51787    -1.55695       1.27281
  4.23483      -2.15172     -1.08759       3.70566     0.0968928   -2.56468      1.56462      2.81396     -0.476718   -6.73119       -0.108015     -1.31628       -3.89667        1.09117    -2.05598       2.05858
  4.58523      -2.29711     -1.07017       3.84944     0.201859    -2.31207      1.61003      3.08865     -0.554746   -6.51236        0.661878     -2.17648       -3.43719        0.647462   -2.22052       2.97537
  4.8732       -2.46048     -1.12015       3.95636     0.298724    -2.3428       1.76206      3.40016     -0.437841   -6.37201        1.45278      -2.94613       -3.02001        0.144238   -2.78945       3.85578
  5.11921      -2.82239     -1.17529       3.94555     0.202621    -2.0191       1.90778      3.61802     -0.333474   -6.00714        2.184        -3.77723       -2.62032       -0.33647    -2.94608       5.09023
  5.24993      -3.09174     -1.24783       3.96207     0.265212    -1.93867      1.82783      3.88995     -0.226214   -5.76321        2.88784      -4.5096        -2.15188       -0.900705   -3.36578       6.38866
  5.29985      -3.49002     -1.35707       3.92056     0.166468    -1.74985      1.95883      4.13896     -0.0894789  -5.52672        3.4833       -5.22516       -1.69909       -1.42698    -3.59586       7.73095
  5.19282      -3.89196     -1.45454       3.79697     0.162613    -1.78851      2.20784      4.38963      0.0162986  -5.17475        4.03796      -5.90948       -1.29842       -1.95154    -3.73108       8.99545
  4.98209      -4.29892     -1.61196       3.78099     0.109335    -1.71611      2.2223       4.62906      0.279323   -4.93036        4.52012      -6.42355       -0.850233      -2.43835    -3.88576      10.4874
  4.7519       -4.83907     -1.77969       3.63608     0.0564413   -1.75776      2.358        4.83424      0.462487   -4.55083        4.94436      -6.99613       -0.478259      -2.98687    -4.03938      11.9744
  4.4681       -5.313       -2.00935       3.49527    -0.108423    -1.87373      2.51875      5.00978      0.721325   -4.25539        5.1442       -7.35743       -0.0625651     -3.59028    -4.13775      13.2461
  3.98847      -5.88821     -2.10107       3.27429    -0.257391    -1.89442      2.56675      5.28564      0.991752   -3.91045        5.38938      -7.7312         0.297158      -4.03258    -4.08404      14.4964
  3.49345      -6.35883     -2.25616       3.05875    -0.370563    -2.05047      2.63751      5.42058      1.15348    -3.63979        5.37202      -8.13119        0.65183       -4.60652    -4.01279      15.522
  3.01583      -6.95354     -2.47804       2.80714    -0.469282    -2.2688       2.68267      5.65899      1.39327    -3.46829        5.2789       -8.25748        0.925605      -5.04437    -3.97498      16.2117
  2.42777      -7.54103     -2.64767       2.52108    -0.46762     -2.535        2.75408      5.85248      1.66395    -3.24021        5.08711      -8.38154        1.24738       -5.52415    -3.82824      16.7273
  1.86197      -8.15394     -2.68878       2.26555    -0.657708    -2.79941      2.76489      6.01552      1.84228    -3.08394        4.7152       -8.41612        1.52434       -5.9196     -3.76258      17.1207
  1.30721      -8.65958     -2.81398       1.9448     -0.751404    -3.18011      2.68554      6.15232      1.99893    -2.92333        4.33537      -8.41428        1.68712       -6.34411    -3.51168      17.0083
  0.607228     -9.26112     -2.85853       1.68783    -0.879786    -3.52816      2.62201      6.32023      2.28365    -2.78607        3.74158      -8.28571        1.9049        -6.63618    -3.44662      16.5805
  0.00621891   -9.81448     -2.92313       1.39621    -0.902328    -3.87331      2.68681      6.45188      2.39333    -2.80158        3.03429      -8.15671        2.15932       -6.8368     -3.1071       15.9882
 -0.488886    -10.2911      -2.97145       0.977623   -1.0297      -4.18339      2.57488      6.52412      2.53172    -2.77308        2.11128      -7.94023        2.30343       -7.04082    -2.93612      15.0646
 -1.10711     -10.8057      -2.92226       0.535878   -0.900126    -4.59676      2.56358      6.6128       2.55643    -2.75772        1.32487      -7.63971        2.4901        -7.19896    -2.47974      13.5839
 -1.63753     -11.259       -2.89053       0.252717   -0.958136    -4.95923      2.42355      6.60402      2.79039    -2.80083        0.348045     -7.32862        2.6142        -7.18342    -2.31378      11.7574
 -2.14839     -11.5891      -2.81431      -0.190735   -1.06677     -5.27596      2.4522       6.58796      2.84088    -2.80049       -0.651617     -6.97419        2.73571       -7.15552    -2.05158       9.8012
 -2.51795     -11.9657      -2.73622      -0.574292   -1.02977     -5.58329      2.31087      6.41683      2.94591    -2.81905       -1.64137      -6.56899        2.99119       -7.04086    -1.7268        7.76453
 -3.0285      -12.2053      -2.59824      -0.92589    -0.977403    -5.80034      2.18812      6.31983      2.99836    -2.87817       -2.70268      -6.039          3.1102        -6.79938    -1.26641       5.20878
 -3.28577     -12.4865      -2.48654      -1.37745    -0.879476    -5.97815      2.10732      6.17253      3.06303    -2.94191       -3.74526      -5.63871        3.26935       -6.52724    -1.09832       2.73377
 -3.6207      -12.6133      -2.2678       -1.83633    -0.884964    -6.14567      2.06715      5.91444      3.12035    -2.9741        -4.73666      -5.14927        3.40089       -6.17235    -0.701492      0.133239
 -3.761       -12.7158      -2.06003      -2.38113    -0.950292    -6.13908      2.06284      5.74097      3.15922    -2.98826       -5.71547      -4.5942         3.52097       -5.72167    -0.267896     -2.60482
 -3.98321     -12.837       -1.81367      -2.77387    -0.848963    -6.17972      1.99584      5.41438      3.31968    -2.9505        -6.61299      -4.20004        3.71584       -5.14826     0.0814018    -5.14169
 -4.11074     -12.7945      -1.61035      -3.27593    -0.805807    -6.01515      1.95028      5.13336      3.35135    -2.97925       -7.45429      -3.64557        3.91537       -4.64961     0.488947     -7.81633
 -4.17391     -12.775       -1.31856      -3.72703    -0.742882    -5.9251       1.95343      4.70389      3.45645    -2.84254       -8.19806      -3.20577        4.08568       -4.06275     0.714594    -10.1672
 -4.16726     -12.6559      -1.08757      -4.26991    -0.681025    -5.57103      1.92485      4.26008      3.61112    -2.82781       -8.78383      -2.75714        4.24143       -3.29942     0.99836     -12.3336
 -4.14148     -12.4934      -0.865399     -4.64546    -0.616959    -5.33591      1.97517      3.88302      3.71881    -2.69751       -9.26802      -2.39295        4.43821       -2.65112     1.36076     -14.3771
 -4.08418     -12.184       -0.635468     -5.09349    -0.632496    -4.89434      2.04007      3.4363       3.76425    -2.54814       -9.70048      -1.9598         4.57578       -1.80584     1.60206     -15.7189
 -3.94102     -11.9271      -0.428998     -5.6288     -0.520469    -4.44342      2.10566      2.98238      3.90711    -2.38514       -9.86725      -1.62768        4.68752       -1.04639     1.82191     -16.9074
 -3.76347     -11.6175      -0.180862     -6.03675    -0.480284    -4.086        2.22366      2.60523      4.00525    -2.15972       -9.96765      -1.37025        4.8634        -0.30283     2.24954     -17.6576
 -3.64339     -11.2653      -0.00596992   -6.29882    -0.393337    -3.55544      2.30681      2.16975      4.17107    -1.96266       -9.8808       -1.10369        4.91395        0.423055    2.37639     -17.8602
 -3.36666     -10.9031       0.163219     -6.69599    -0.349344    -3.05775      2.41852      1.9017       4.33561    -1.64054       -9.69618      -0.930529       5.02494        1.07254     2.65215     -17.7631
 -3.14821     -10.4141       0.280367     -6.99855    -0.223376    -2.52582      2.56857      1.58948      4.35567    -1.44745       -9.36061      -0.72045        5.01492        1.88352     2.81003     -17.0901
 -2.94996      -9.95731      0.384482     -7.14462    -0.107504    -2.06294      2.73747      1.31672      4.50859    -1.16399       -8.87794      -0.634361       4.97083        2.53025     2.96308     -15.7323
 -2.66573      -9.45586      0.542427     -7.3405     -0.0514013   -1.63094      2.87337      1.08788      4.62797    -0.832893      -8.2072       -0.648343       4.9136         3.16368     3.08771     -14.2036
 -2.36465      -8.94647      0.597878     -7.42294     0.106975    -1.1972       2.96442      1.00599      4.69835    -0.614557      -7.54185      -0.704142       4.79733        3.74183     3.0957      -12.0788
 -2.04742      -8.40731      0.692733     -7.5178      0.284924    -0.775964     3.05677      0.900924     4.70682    -0.387273      -6.61523      -0.805852       4.5374         4.27654     3.24555      -9.62678
 -1.74745      -7.81014      0.67144      -7.47703     0.420516    -0.493171     3.11366      0.976456     4.85724    -0.068         -5.82845      -0.911982       4.33681        4.62517     3.26847      -6.82419
 -1.4431       -7.29371      0.810845     -7.35459     0.633221    -0.219187     3.23045      1.1329       4.74152     0.0348907     -4.76812      -1.03905        4.04865        5.02945     3.26516      -3.65779
 -1.10804      -6.70961      0.822532     -7.2233      0.873818    -0.0293371    3.32523      1.21609      4.77665     0.160787      -3.71807      -1.26138        3.68174        5.35392     3.23324      -0.220688
 -0.796855     -6.14356      0.803059     -6.96763     1.13109      0.145833     3.31705      1.54078      4.73675     0.327512      -2.69246      -1.53372        3.26264        5.564       3.07592       3.3545
 -0.468026     -5.56974      0.822612     -6.59722     1.25333      0.23813      3.30737      1.80817      4.74252     0.3459        -1.51623      -1.79546        2.75048        5.72481     3.14534       7.08101
 -0.156287     -4.98777      0.789941     -6.277       1.48634      0.271631     3.39234      2.19916      4.58243     0.395195      -0.435229     -2.09353        2.26356        5.74814     2.99103      10.828
  0.197479     -4.42933      0.776156     -5.91934     1.7251       0.190507     3.38958      2.60125      4.58282     0.362266       0.672479     -2.36514        1.65448        5.76362     2.85062      14.4375
  0.621176     -3.90992      0.75642      -5.44959     1.93537      0.110451     3.34369      2.99583      4.36853     0.256962       1.70528      -2.71646        1.02879        5.62177     2.64756      18.0914
  0.958656     -3.41655      0.752621     -4.88662     2.16801      0.0298062    3.17385      3.45891      4.25925     0.15368        2.79926      -3.01176        0.363963       5.60296     2.55598      21.5964
  1.32351      -2.90542      0.758677     -4.43153     2.39276     -0.172603     3.15861      3.9431       4.11925    -0.0467325      3.7583       -3.39267       -0.288514       5.41686     2.5161       24.7307
  1.70475      -2.52874      0.791331     -3.78998     2.51894     -0.365177     3.02106      4.40878      3.93551    -0.234498       4.73342      -3.61344       -1.00784        5.25487     2.11607      27.7293
  2.03953      -2.06676      0.758943     -3.25682     2.78342     -0.581142     2.89352      4.89156      3.78511    -0.421135       5.54924      -3.94391       -1.78108        4.93963     2.00347      30.4781
  2.4126       -1.62404      0.803096     -2.65907     2.84956     -0.785886     2.66264      5.30566      3.56861    -0.715035       6.29676      -4.15408       -2.47668        4.72138     1.90576      32.7208
  2.82708      -1.26396      0.855341     -2.24413     3.0035      -0.939772     2.53413      5.62921      3.41231    -1.05309        6.98177      -4.38805       -3.16857        4.38656     1.84518      34.6846
  3.2109       -0.962732     0.905771     -1.659       3.06037     -1.12662      2.33837      5.82465      3.17579    -1.27467        7.53932      -4.50671       -3.89101        4.04206     1.69796      36.2957
  3.54097      -0.704893     0.883456     -1.10211     3.16118     -1.2897       2.23282      6.05961      3.03652    -1.598          7.95832      -4.57149       -4.54362        3.70683     1.69816      37.5336
  4.0002       -0.51558      0.994353     -0.582733    3.15297     -1.55557      1.92237      6.19763      2.91166    -1.86946        8.27719      -4.58575       -5.20029        3.43916     1.58575      38.3329
  4.30612      -0.288558     0.948423     -0.106811    3.19447     -1.60112      1.79137      6.20595      2.70197    -2.09942        8.51409      -4.62408       -5.77717        2.99431     1.39889      38.8313
  4.52238      -0.132019     1.06894       0.210078    3.19653     -1.65785      1.64306      6.25031      2.53922    -2.3968         8.60051      -4.4672        -6.33899        2.61497     1.46718      38.9639
  4.76583       0.0269489    1.06637       0.63159     3.13173     -1.71092      1.54083      6.11034      2.39499    -2.61233        8.60484      -4.3128        -6.92567        2.26145     1.47764      38.7872
  5.02974       0.0975187    1.18054       0.866004    3.06156     -1.75014      1.39868      5.95843      2.24054    -2.84219        8.43866      -4.04488       -7.32705        1.91575     1.39174      38.3898
  5.29725       0.0384882    1.22605       1.1687      2.89244     -1.67671      1.23002      5.66931      2.15139    -3.02417        8.17771      -3.66037       -7.76526        1.57606     1.47707      37.7362
  5.36956       0.0621518    1.30972       1.35861     2.81451     -1.68063      1.23266      5.27809      2.0238     -3.20123        7.83034      -3.33656       -8.15349        1.19368     1.4379       36.9401
  5.49382       0.0265992    1.32848       1.56193     2.66492     -1.5663       1.0137       4.89122      1.90442    -3.26378        7.35147      -2.86406       -8.41459        0.873454    1.51256      35.9692
  5.6426       -0.169727     1.38153       1.66796     2.55164     -1.54473      1.00908      4.48928      1.771      -3.32189        6.80138      -2.385         -8.68582        0.535205    1.53977      34.9967
  5.63887      -0.246579     1.40075       1.70267     2.39713     -1.44588      0.908444     4.00413      1.65618    -3.39695        6.19054      -1.83172       -8.83216        0.165587    1.62231      33.8827
  5.54229      -0.42909      1.37062       1.84129     2.28423     -1.35755      0.90534      3.45624      1.6134     -3.44708        5.53402      -1.20174       -8.96782       -0.220465    1.61355      32.8475
  5.51536      -0.700038     1.41577       1.78966     2.13807     -1.35977      0.940542     2.98228      1.56161    -3.38743        4.82781      -0.581164      -9.05968       -0.522099    1.60935      31.8599
  5.34122      -0.894074     1.30474       1.81646     2.04598     -1.34695      0.986534     2.58479      1.4521     -3.39849        3.95593       0.0908446     -9.02302       -0.929816    1.64395      30.8813
  5.08723      -1.18158      1.34571       1.82002     1.84168     -1.16105      0.944171     2.10077      1.35264    -3.36065        3.18535       0.751149      -8.97744       -1.33819     1.66976      29.9651
  4.88898      -1.56453      1.25122       1.80574     1.80469     -1.25622      1.00748      1.66963      1.32623    -3.26114        2.26324       1.38788       -8.87058       -1.77007     1.7757       29.1773
  4.57491      -1.87889      1.23855       1.77709     1.76195     -1.31756      1.13233      1.27012      1.16839    -3.22775        1.40241       2.07189       -8.67568       -2.20126     1.79929      28.5495
  4.26302      -2.25987      1.22566       1.75334     1.58395     -1.39903      1.17239      0.940137     1.08677    -3.1304         0.555701      2.68847       -8.45448       -2.57916     1.76957      28.0629
  3.78281      -2.53606      1.03888       1.67348     1.66089     -1.49973      1.32314      0.667378     0.992601   -3.1594        -0.308291      3.23777       -8.12391       -3.01261     1.90406      27.596
  3.33015      -2.94762      0.996258      1.60885     1.61964     -1.7268       1.40389      0.528518     0.963887   -3.05399       -1.1394        3.82916       -7.73496       -3.45158     1.83729      27.3341
  2.82549      -3.37514      0.869987      1.67498     1.70109     -1.89805      1.4346       0.43783      0.843196   -3.07223       -1.98789       4.28495       -7.33382       -3.97949     1.89265      27.0456
  2.30794      -3.86131      0.740667      1.63507     1.74755     -2.14372      1.65281      0.426806     0.841989   -3.04433       -2.7491        4.70668       -6.79768       -4.39507     1.93875      26.9213
  1.76358      -4.38917      0.61533       1.68711     1.80599     -2.44096      1.77847      0.437817     0.747379   -3.07072       -3.47921       4.98218       -6.27078       -4.81582     1.81758      26.7604
  1.23193      -4.80593      0.470869      1.60642     1.80471     -2.70948      1.91258      0.538864     0.700243   -3.04297       -4.11532       5.2085        -5.61741       -5.30368     1.94907      26.6645
  0.566923     -5.24358      0.276299      1.62808     1.91957     -3.0671       1.97666      0.770802     0.73125    -3.07803       -4.7325        5.39245       -4.96603       -5.76556     1.97533      26.5779


==> data/clean_ls_matrix_rows.dat <==
       r0001         r0002        r0003        r0004        r0005         r0006         r0007         r0008         r0009        r0010        r0201         r0401         r0601        r0801        r1001         r1200
 1.01054      -0.879345     -2.75951     -4.60061     -6.40592     -8.1602        -9.84191     -11.4303      -12.9563      -14.3271     -45.6586       1.49016       8.72485      12.3232       6.71007      0.566923
-0.524543     -2.14969      -3.76165     -5.34911     -6.88886     -8.38427       -9.81629     -11.1612      -12.4417      -13.6438     -32.8728     -35.1296      -23.9416       -8.65716    -11.089       -5.24358
-0.268636     -0.942924     -1.60941     -2.27803     -2.93591     -3.56787       -4.18477      -4.78671      -5.36409      -5.9059     -21.9698     -12.8275      -18.3209      -11.338       -4.33751      0.276299
-0.35938      -0.138906      0.0673397    0.275737     0.460379     0.640862       0.79651       0.898834      1.0076        1.10119     -5.44403    -19.9694      -10.5052       -2.82617     -9.46229      1.62808
-0.0473952    -0.464141     -0.883464    -1.29311     -1.68633     -2.09497       -2.46982      -2.85306      -3.18329      -3.49442      2.57885     -3.84851      -0.499162      3.9565      -0.492163     1.91957
-0.527778     -1.38104      -2.21902     -3.00891     -3.77637     -4.45336       -5.07047      -5.58094      -6.02207      -6.37594      2.63586    -16.6645      -10.2682       -7.80895     -2.57281     -3.0671
 0.329306      0.0841793    -0.155337    -0.380031    -0.579088    -0.744731      -0.877037     -0.959769     -1.00213      -1.00773     13.5843      21.3906       12.7378        4.28027      7.86752      1.97666
-0.229485      0.482877      1.19281      1.86668      2.52845      3.13525        3.6968        4.24886       4.74287       5.11463     13.9779       2.69764      -0.365872      0.182713     0.301832     0.770802
 0.147121      0.42639       0.713811     0.996463     1.29203      1.57895        1.89124       2.19636       2.47433       2.78884     16.883       11.3964        6.67581       3.95319      2.13922      0.73125
-0.165904      5.18866e-05   0.170057     0.361421     0.536363     0.784747       1.02435       1.2803        1.59632       1.95918     12.1195       4.15486       4.03395       1.39322     -2.04816     -3.07803
 0.202485      1.33184       2.4527       3.53991      4.60563      5.61318        6.57676       7.43818       8.26231       8.9798      17.0964      20.025        11.4521        1.33533     -0.795585    -0.538413
-0.162805      0.705312      1.58004      2.42886      3.30388      4.14763        4.97119       5.81025       6.61332       7.40002     16.8438       2.32187       0.893346     -1.64116      3.70187      1.28985
 0.389868      1.4696        2.54405      3.60179      4.62516      5.61936        6.59406       7.49414       8.36428       9.16672     20.2218      19.2925       14.7127        6.78184     -0.133493    -3.20599
-0.149912      0.71856       1.59033      2.43554      3.29112      4.09913        4.9107        5.67799       6.42168       7.10652     12.3001       6.13647       3.74238      -0.571979     2.82162     -2.53799
 0.194734      1.35264       2.50241      3.6163       4.6776       5.69292        6.6219        7.45978       8.25798       8.89315     15.9156      19.6629       10.5528        0.696064     3.48393      0.266871
 0.0171809     0.943817      1.85912      2.75215      3.63517      4.45319        5.24229       5.98917       6.65169       7.29806     17.5451       5.84392       9.03867       5.2845      -0.208206    -0.49023
 0.405234      1.30322       2.19945      3.07385      3.92719      4.74167        5.53193       6.27696       6.93128       7.55132     13.5778      17.8373       10.4086        2.16723      6.0964      -3.02793
-0.22053       0.548417      1.31493      2.06484      2.80656      3.51789        4.18626       4.84276       5.46652       6.0374       6.85642      5.18069      -0.977234     -4.11472      1.9296      -3.35156
 0.273593      1.345         2.4004       3.44061      4.41273      5.35868        6.20256       6.99773       7.66998       8.27188     11.2197      18.2573       12.7657        3.03977      1.35376      0.561418
-0.094037      0.741116      1.5634       2.40065      3.19841      3.99626        4.76342       5.48528       6.21537       6.87961      9.78715     -4.76498       0.655001      1.0011      -1.18579      0.86523
 0.230561      0.970069      1.6984       2.40713      3.09601      3.78403        4.3977        5.0188        5.5397        6.04344      8.11639      9.685         6.09778       0.496382     1.73981      0.679404
-0.146063      0.10748       0.354835     0.60696      0.869175     1.12276        1.36451       1.59005       1.83059       2.08878     -0.200188     4.41722       1.94951       2.20673      6.59218     -2.72668
 0.150947      0.850914      1.53396      2.20424      2.85067      3.47258        4.02425       4.55966       5.06877       5.4655       6.0732       8.36271       6.72891       1.42183     -0.20484      0.872893
-0.151686      0.502863      1.14992      1.79807      2.41348      3.0099         3.59662       4.14365       4.64914       5.12418      0.33505    -10.0152       -3.85986      -6.44801     -5.03844      6.48423
 0.284495      0.749292      1.20929      1.65839      2.09306      2.48643        2.87012       3.21029       3.54103       3.77163     -0.420908    11.5769       10.437         2.33171      3.85851      0.401438
-0.205617      0.206767      0.603736     0.990777     1.3132       1.59274        1.82408       1.97421       2.04412       1.99948     -4.70801     -2.50273      -9.81391      -6.32089      5.25481      1.83862
 0.160636      0.277516      0.387178     0.490589     0.582657     0.658371       0.71175       0.759443      0.782954      0.787464    -1.6161       4.06681       3.12948      -0.669901     0.115035     4.81777
-0.12195       0.159924      0.425405     0.699517     0.935241     1.13787        1.33485       1.49161       1.58435       1.65012     -3.64279    -10.3607       -2.1976       -0.787288    -1.13814      7.51068
 0.156058     -0.0924853    -0.340609    -0.590875    -0.842329    -1.12213       -1.38609      -1.69267      -1.96811      -2.26306     -6.27894      5.15084       0.462349     -1.99827      3.05753     -0.908056
-0.290239     -0.798531     -1.30289     -1.81187     -2.28969     -2.75558       -3.21551      -3.64857      -4.08923      -4.45545     -9.67174     -5.04897     -11.8783       -4.49113      5.58638      1.75775
 0.124525      0.0344457    -0.0630688   -0.184689    -0.324209    -0.458285      -0.644535     -0.848767     -1.09957      -1.36161     -5.3413       4.16302       6.72031       4.62998      0.616661     6.29356
-0.160795     -0.296555     -0.438361    -0.586153    -0.726136    -0.875939      -1.01559      -1.1655       -1.35058      -1.51375     -7.06404    -18.6611      -12.0451       -5.14297     -5.9106       2.57787
 0.121302     -0.588981     -1.29207     -1.97984     -2.63537     -3.26782       -3.85087      -4.41155      -4.92304      -5.36681     -9.75747     -0.319515     -1.37478      -3.37863      1.76745     -0.414332
-0.234919     -0.918036     -1.59063     -2.25695     -2.9092      -3.52606       -4.10527      -4.68196      -5.19879      -5.65417    -12.7849      -7.93953     -10.1416       -5.09332      3.17184     -1.11802
 0.0939532    -0.48307      -1.05581     -1.63515     -2.21202     -2.80491       -3.36523      -3.95035      -4.54424      -5.07982     -9.42115     -2.35931      -0.660763      1.81277     -2.10258      0.237805
-0.177643     -0.616351     -1.0546      -1.49068     -1.92008     -2.34163       -2.77154      -3.18428      -3.56108      -3.95817     -9.73637    -19.244       -11.9237       -5.00932     -2.72603      5.0193
 0.132855     -0.716532     -1.56554     -2.3933      -3.21398     -4.02062       -4.79848      -5.53372      -6.25734      -6.91936     -9.90277     -1.91381       3.67596       2.91411      2.60505      0.879935
-0.274911     -1.1022       -1.91969     -2.72049     -3.51729     -4.27241       -5.00296      -5.70151      -6.33474      -6.93218    -12.6263     -13.6906      -13.3741       -4.81045      1.45476      0.311059
 0.0461341    -0.871068     -1.78008     -2.67741     -3.55189     -4.39792       -5.21191      -5.96625      -6.6635       -7.32881     -8.3877      -4.22594       0.837297      0.127738    -4.47652      2.58928
-0.0890287    -1.0957       -2.09581     -3.08312     -4.03888     -4.95614       -5.83473      -6.67077      -7.45489      -8.12122     -9.32596    -17.1222       -6.49453       1.64126     -3.05947      3.14294
 0.0998111    -1.25742      -2.59573     -3.9168      -5.17401     -6.4023        -7.53681      -8.59574      -9.54911     -10.4113      -8.36406     -4.20007       0.0988081     3.33631     -1.06809     -1.83144
-0.260674     -1.68972      -3.10374     -4.48794     -5.82856     -7.09807       -8.33731      -9.44962     -10.4961      -11.4269     -11.4202     -11.8126      -13.4126       -0.824107     2.69802     -0.678726
 0.108039     -0.711555     -1.52216     -2.32702     -3.11124     -3.87939       -4.6066       -5.31571      -5.97734      -6.62885     -8.44382     -0.780319      0.479419      2.73424     -0.977754     0.0441335
-0.150275     -1.00007      -1.84122     -2.67557     -3.48629     -4.27089       -5.01957      -5.73834      -6.40489      -7.04265     -6.41991    -18.6409       -9.22047      -1.79662     -5.53706      2.18432
 0.0580538    -1.05121      -2.15263     -3.22395     -4.26799     -5.24593       -6.17452      -7.04072      -7.83664      -8.52499     -6.93712     -5.54079      -4.1873        0.788237    -2.81483     -2.842
-0.208678     -1.16458      -2.11539     -3.04493     -3.9452      -4.82508       -5.65662      -6.40498      -7.14419      -7.79482    -12.1426      -8.13         -8.54874       0.44544      1.45905      0.454049
 0.107457     -0.551927     -1.19761     -1.82493     -2.41712     -2.9902        -3.50764      -3.96145      -4.37095      -4.74683     -4.79971      1.18904       1.23233       3.16073     -2.63673     -2.25042
-0.0876381    -0.867373     -1.63774     -2.38277     -3.11393     -3.78697       -4.43346      -5.01559      -5.55293      -6.01764     -6.31117    -14.2214       -5.59221       1.27619     -4.68143      0.758188
 0.122251     -0.683563     -1.48106     -2.2639      -3.01163     -3.72893       -4.39235      -5.02553      -5.59796      -6.11984     -4.10205      0.944823      4.28914       7.74439     -1.75437     -1.13906
-0.210051     -1.22411      -2.22325     -3.19674     -4.14893     -5.04174       -5.85797      -6.64398      -7.3424       -7.94397     -9.9054      -9.2958      -15.03         -3.95114     -0.372186    -3.55302
 0.123966     -0.540483     -1.19784     -1.83117     -2.42983     -3.00398       -3.51938      -3.99153      -4.40846      -4.77145     -1.81986      0.193912      3.60482       5.77576     -4.57914     -0.837085
 0.000776043  -0.474188     -0.941471    -1.40613     -1.86135     -2.30114       -2.72622      -3.12233      -3.48434      -3.84095     -0.460988   -10.384        -1.11235       5.87976     -0.607659     2.93955
 0.13539      -0.247299     -0.623562    -0.984666    -1.3551      -1.68771       -2.00869      -2.28967      -2.57006      -2.79348     -1.67425      5.93199       3.51168       2.00404     -0.612657    -4.6315
-0.182107     -0.668915     -1.15142     -1.61027     -2.04453     -2.45018       -2.81911      -3.12632      -3.41678      -3.62914     -5.10201     -9.95934     -10.8342       -1.45045     -3.73758     -0.486727
 0.138879     -0.365389     -0.855854    -1.34488     -1.80544     -2.23418       -2.64731      -2.99725      -3.32067      -3.59172      2.84357      3.27435       5.6267        6.57316     -2.95273     -3.41283
 0.00376444   -0.243916     -0.487044    -0.705059    -0.896219    -1.05209       -1.16902      -1.26046      -1.29604      -1.25916      1.47021     -9.87613       0.594991      3.75343     -5.6367       0.714652
 0.0746074     0.205882      0.337264     0.470668     0.596638     0.722936       0.855952      0.980701      1.12865       1.2406       4.16908      3.84789       3.74721       0.945822    -5.45377     -3.61923
-0.126836     -0.390208     -0.649827    -0.903165    -1.14533     -1.37735       -1.61026      -1.81862      -1.99869      -2.1789      -2.25891      0.01629      -5.42452      -1.19833      2.77905     -1.97747
 0.130652      0.187398      0.252291     0.315251     0.40528      0.493218       0.594773      0.744026      0.894472      1.05745      3.84055      2.64607       5.90959       5.05331     -5.28746     -5.5283
-0.0148604     0.219192      0.452118     0.688403     0.924806     1.14663        1.36406       1.5803        1.78474       1.99211      4.58227     -7.59819      -2.24114       0.423108    -3.66949     -0.318464
 0.140208      0.360267      0.576185     0.794244     1.01116      1.23873        1.46322       1.66902       1.90223       2.14002      4.94852     11.3485       10.0672        4.64656      0.0779988   -4.35642
-0.155483     -0.0989661    -0.0411789    0.0178947    0.081204     0.13545        0.185349      0.229432      0.309026      0.373335    -0.259848     0.436573     -6.01802      -5.3554       0.775819    -0.133476
 0.134791      0.267572      0.400999     0.542275     0.685499     0.852758       1.02579       1.203         1.39751       1.60521      6.54516      8.34486       8.98438       5.064       -3.45534     -4.18851
 0.0109118     0.533797      1.05673      1.5586       2.0579       2.5246         2.96906       3.37091       3.78807       4.14059      6.26107     -2.85361      -0.532578      0.487483     1.14652      0.393305
 0.0976903     0.415038      0.732832     1.05697      1.39963      1.73878        2.10318       2.46154       2.86363       3.25867      2.45792     10.9883        6.65948       0.948412     0.141525    -6.44461
-0.109506      0.338884      0.795306     1.2536       1.70879      2.16419        2.6366        3.11039       3.5894        4.05268      2.45464      1.50229      -2.68447      -3.37551     -0.411066     1.33423
 0.149973      0.802508      1.45151      2.09519      2.73099      3.36448        3.95632       4.55617       5.10903       5.64003      7.80494      9.40168       8.75663       2.57177     -2.30267     -2.034
 0.0211637     1.04784       2.06564      3.06068      4.04476      4.9915         5.90812       6.76129       7.58487       8.3383       7.46995     -3.93473      -0.208891     -1.55414     -2.99895     -1.69048
 0.123862      0.835733      1.5493       2.25764      2.94294      3.63578        4.31386       4.97628       5.60707       6.20687      6.95777     12.225         8.09099       0.155063     0.166011    -5.05418
-0.0754537     0.49149       1.05527      1.60073      2.14713      2.67859        3.17744       3.65626       4.11838       4.51487      1.71565      5.56327      -2.14126      -4.03458      4.32455     -3.29278
 0.138743      0.910168      1.6789       2.43108      3.16212      3.85687        4.52955       5.1627        5.7404        6.25512      9.53741     12.6438        9.86421       1.46664      0.154684    -2.25749
-0.0384003     0.940014      1.91234      2.87186      3.81681      4.74276        5.62067       6.48989       7.31832       8.07516      6.49941     -3.69512      -1.45679      -3.06138     -0.549048     0.296497
 0.130319      1.13143       2.13         3.12681      4.09758      5.06087        5.99496       6.90322       7.75739       8.58677      8.59546     17.6692       10.9911        0.869843     2.70594     -5.73074
-0.109296      0.66715       1.43832      2.19977      2.95238      3.69165        4.41038       5.09617       5.76524       6.40715      1.85635      4.47473      -0.88134      -4.70025      2.55672     -0.549292
 0.0850005     0.922633      1.75414      2.57879      3.38246      4.16531        4.92522       5.65188       6.37062       7.02461     11.3233       9.03141       8.79217      -2.71247     -2.87669     -0.192146
 0.0236475     1.63233       3.21168      4.74866      6.21331      7.59864        8.85649       9.99078      11.0012       11.8787       9.16598      1.11185       1.47187      -4.55774      1.68973      0.40522
 0.0899843     1.00718       1.91569      2.81631      3.67025      4.5138         5.32819       6.08848       6.78924       7.44256      5.76262     12.8283        8.47562      -0.519897     1.70851     -4.46186
-0.116338      0.614944      1.3432       2.06063      2.77067      3.43781        4.09557       4.73472       5.30217       5.84655      0.382281     5.13962      -5.61977      -7.0183       6.5336      -3.625
 0.0809195     1.20068       2.30348      3.37562      4.41188      5.39176        6.32039       7.14879       7.92411       8.58382      9.36912     12.5399        8.6213       -1.75793      1.45633     -0.957503
 0.00731807    1.17043       2.32345      3.44971      4.55731      5.61866        6.63408       7.58138       8.47485       9.28578      3.7662      -2.34249       0.441529     -5.21313     -1.53195      0.405274
 0.0950262     0.807046      1.51655      2.21316      2.90148      3.57725        4.23386       4.85261       5.46835       5.99056      6.57442     15.6267        8.2737        0.509035     4.95705     -3.30968
-0.15828       0.695761      1.54053      2.36988      3.16921      3.9262         4.64779       5.32209       5.9253        6.46439     -0.58959      7.98864      -4.52062      -7.53522      9.61792      1.66071
 0.0632287     0.969395      1.86036      2.72186      3.54116      4.30643        5.00118       5.62875       6.14791       6.6273       6.17542     13.6859        8.39329      -0.134855     4.66411     -1.28782
-0.0276815     1.11489       2.2398       3.32481      4.34655      5.31004        6.16675       6.94191       7.59212       8.13912      0.95565     -4.37444      -3.5875       -6.04109      1.27325      0.164863
 0.0743325     0.840296      1.60032      2.34578      3.06686      3.7678         4.42199       5.05346       5.62783       6.15287      3.13017     12.9471        7.10137       1.36195      6.87892     -0.901102
-0.13632       0.552718      1.23086      1.89018      2.5245       3.13509        3.66757       4.17487       4.63274       5.02383     -1.04782      2.1754       -3.60893      -4.7342       5.46318      2.90521
 0.0513744     0.77145       1.4789       2.16274      2.80048      3.37649        3.90627       4.3541        4.7001        4.98438      4.10245     11.2276        5.74732      -1.69501      3.7199       0.49794
-0.0124113     0.81125       1.62096      2.41123      3.16474      3.85718        4.50145       5.07059       5.56929       5.98929      4.05375      0.441047      0.871954     -3.13446      3.76443      4.10826
 0.0410221     0.443073      0.836851     1.23431      1.62175      2.00434        2.37868       2.73182       3.05239       3.37579      0.455625    11.7188        4.13139      -1.85533      5.38396      0.628515
-0.15753       0.316381      0.781655     1.23784      1.67258      2.0811         2.47223       2.81832       3.13447       3.38582     -0.832427    -0.935689     -7.22529      -7.84507      2.42827      5.08485
 0.0582907     0.352226      0.633731     0.901197     1.14157      1.35946        1.52785       1.65739       1.75764       1.8033       4.07337      7.98186       5.97427       1.20284      2.62105     -0.104803
-0.045607      0.224767      0.486055     0.731817     0.943877     1.11791        1.27106       1.38016       1.39439       1.41454      0.922274    -8.61717      -6.09879      -3.68616      0.495699     4.04885
 0.0837104     0.26807       0.445067     0.602462     0.741274     0.853923       0.93267       0.952067      0.967807      0.929529     1.13702      9.51635       0.886494     -0.882345     7.07655      0.0140668
-0.155779      0.00364278    0.153429     0.300072     0.445618     0.543517       0.639504      0.708068      0.740953      0.758034    -3.07841     -0.655432     -4.35392      -4.57764      4.71817      5.89615
 0.0292633     0.198394      0.362532     0.503409     0.63404      0.741463       0.816431      0.856286      0.848197      0.822003     5.03874      5.12434       2.71903       0.500437     0.605207     3.81634
-0.0256379    -0.1291       -0.241118    -0.354049    -0.467534    -0.59598       -0.7148       -0.825216     -0.979508     -1.11824     -0.734279   -10.0271       -6.17156      -2.57073      0.984312     5.06506
 0.0566788    -0.289802     -0.635545    -0.983653    -1.33774     -1.68296       -2.02518      -2.36852      -2.71807      -3.04478      2.16232      5.29175       2.37338       2.98717      3.40731      2.44586
-0.163976     -0.489388     -0.817786    -1.14892     -1.46725     -1.79369       -2.12907      -2.45853      -2.79325      -3.10113     -4.32947     -4.17893      -5.22923      -4.3742       2.76677      7.34728
 0.0407049    -0.318578     -0.679059    -1.02314     -1.37857     -1.73806       -2.08269      -2.42534      -2.73893      -3.08649      2.68119     -1.28446       2.29497       3.94619     -0.672995     2.20664
-0.039869     -0.519853     -0.992425    -1.46309     -1.92188     -2.35227       -2.77676      -3.16869      -3.56125      -3.91796      0.951834   -10.5135       -7.81758       0.583732     0.0111006    4.0805
 0.0271949    -0.424055     -0.872863    -1.317       -1.75708     -2.21201       -2.63309      -3.06604      -3.49143      -3.86836      0.696534     4.48299       0.00495755    1.67486      4.75338      4.4792
-0.104133     -0.623219     -1.13861     -1.65738     -2.16523     -2.67673       -3.17581      -3.69002      -4.1486       -4.60161     -4.17563     -7.3939       -7.4048       -2.49441     -0.293129     7.0966
 0.0474955    -0.756198     -1.5521      -2.32734     -3.09145     -3.81892       -4.52898      -5.19541      -5.81325      -6.39874      2.14908     -3.56411       3.404         6.86938     -2.32504      3.76958
-0.0290315    -0.828769     -1.62299     -2.39529     -3.16293     -3.90398       -4.62072      -5.29889      -5.94595      -6.52609     -0.521668   -14.5949       -6.86235       1.17276     -4.24189      5.85395
 0.041684     -0.690103     -1.41613     -2.13984     -2.84798     -3.55055       -4.23503      -4.89738      -5.50694      -6.14173      0.231975    -0.830277     -0.587095      4.30993     -0.0270058    4.44821
-0.102719     -0.593096     -1.08269     -1.58842     -2.08126     -2.58757       -3.10869      -3.59454      -4.13843      -4.63334     -3.86659     -6.89081      -6.28522      -2.84985     -0.25128      8.5733
 0.00338169   -1.01991      -2.03824     -3.03539     -4.00818     -4.94962       -5.84254      -6.68841      -7.47536      -8.18991      0.763064    -5.25168       2.40579       5.53134     -3.95046      3.21072
-0.0302877    -1.21799      -2.3838      -3.51312     -4.60533     -5.59898       -6.52997      -7.3609       -8.11749      -8.7142      -1.78264    -16.348        -5.99928       2.56188     -4.91674      4.26094
 0.032446     -1.03718      -2.09132     -3.12081     -4.10357     -5.04757       -5.9098       -6.72198      -7.43716      -8.06564     -1.33862     -2.95768       2.80407       5.41689     -0.60378      2.46061
-0.129769     -0.901063     -1.6696      -2.42993     -3.19685     -3.92055       -4.63479      -5.3326       -5.97671      -6.6313      -4.7799     -12.6928       -5.78642       1.59053     -3.88749      5.03276
 0.0359428    -0.766925     -1.56609     -2.35884     -3.13618     -3.9044        -4.65532      -5.37309      -6.05784      -6.73475     -1.81447     -6.36086       0.75587       4.45774     -4.68533      1.60679
-0.0139274    -1.24014      -2.45009     -3.64326     -4.77184     -5.85978       -6.87627      -7.79235      -8.653        -9.38032     -2.98598    -17.3735       -6.27772       3.01991     -5.28938      0.856688
 0.0467655    -1.0231       -2.07629     -3.10058     -4.10149     -5.05201       -5.93387      -6.75876      -7.50303      -8.15689     -2.97825     -3.33696       2.37128       6.32991     -3.75968      3.96637
-0.09339      -1.00164      -1.90916     -2.80737     -3.69462     -4.55088       -5.39257      -6.22177      -6.99782      -7.74501     -6.15909    -11.1833       -5.25525       0.105537    -5.79431      2.6544
 0.0365674    -0.907693     -1.84016     -2.76096     -3.65903     -4.52354       -5.34015      -6.12816      -6.83759      -7.48862     -2.05176     -5.16513       4.12419       6.37495     -4.31384      2.82203
-0.056313     -1.15436      -2.23949     -3.28954     -4.31657     -5.28255       -6.17553      -7.00917      -7.75994      -8.43245     -4.28007    -13.727        -5.54227       3.21923     -4.76872      1.0919
 0.0476466    -1.00374      -2.04504     -3.06677     -4.06276     -5.02732       -5.92284      -6.78085      -7.56771      -8.29941     -3.46944      0.814533      1.14823       4.67587     -1.42234     -0.59627
-0.118233     -0.807226     -1.49593     -2.17836     -2.84663     -3.50481       -4.14086      -4.73719      -5.32886      -5.89915     -7.16138    -11.8875       -3.83655       2.87873     -5.63522      1.86924
 0.0324607    -0.866302     -1.75178     -2.62379     -3.45484     -4.24363       -4.97605      -5.64424      -6.26404      -6.80881     -3.33392     -5.91872       4.57904       6.00491     -7.42834      0.521525
 0.0123133    -0.849196     -1.70823     -2.53465     -3.35466     -4.11253       -4.86626      -5.55611      -6.18497      -6.76101     -4.55922    -13.0478       -5.32273       2.08414     -7.83936     -1.44502
 0.0651983    -0.661932     -1.37867     -2.07619     -2.74459     -3.38592       -3.98182      -4.5404       -5.02553      -5.46506     -5.16638     -3.28372      -0.608812      5.39951     -2.33129     -2.7593
-0.0959788    -0.66459      -1.22279     -1.76827     -2.29803     -2.80539       -3.29122      -3.72779      -4.14092      -4.50098    -10.4147      -7.81363      -5.06951       0.965649    -4.59726     -3.27462
 0.0321653    -0.663417     -1.34076     -1.99873     -2.60858     -3.1477        -3.66512      -4.07903      -4.40124      -4.62936     -3.09688     -6.65721       4.25211       6.1056      -7.15403     -2.9833
 0.0273814    -0.826208     -1.66605     -2.47773     -3.24001     -3.94432       -4.58584      -5.13137      -5.61262      -5.99111     -4.31675    -11.5125       -2.34806       2.73152     -6.06127     -1.82912
 0.056819     -0.472175     -0.994912    -1.51445     -1.99032     -2.46309       -2.88534      -3.292        -3.64653      -3.95902     -3.85524     -0.513399      0.92978       3.91131     -1.95256     -3.04637
-0.0987085    -0.485938     -0.868163    -1.24465     -1.59269     -1.93484       -2.23606      -2.51912      -2.76863      -2.99632     -8.69618     -5.96066      -3.58893       0.235206    -4.20773     -3.30542
 0.0817337    -0.404642     -0.881108    -1.33958     -1.77997     -2.1943        -2.58364      -2.92498      -3.25049      -3.50665     -2.45829     -3.42921       5.06482       8.26672     -3.06662     -2.31839
 0.0110971    -0.282435     -0.573266    -0.85384     -1.13065     -1.38683       -1.63699      -1.87637      -2.07338      -2.27566     -5.15414     -9.62189      -5.0061        1.08086     -2.74335     -2.88693
 0.0724689    -0.196936     -0.463613    -0.719862    -0.949008    -1.17162       -1.36138      -1.52832      -1.65861      -1.76114     -4.9093       0.227043      0.322477      2.19986     -1.6899      -5.26278
-0.0906453    -0.337444     -0.585509    -0.817418    -1.05074     -1.25692       -1.44457      -1.62199      -1.76739      -1.88052     -9.40274     -4.35446      -2.13511       0.661268    -3.24796     -5.1126
 0.0388802    -0.189834     -0.414296    -0.623912    -0.814483    -0.98006       -1.12567      -1.23063      -1.31255      -1.35236     -2.58812      0.0916936     2.64019       1.38393     -3.17576     -5.16081
 0.0156388    -0.0397903    -0.0940105   -0.145622    -0.192894    -0.241544      -0.270566     -0.26901      -0.279293     -0.276422    -1.06652     -8.6431       -5.91119       0.634885    -3.75383     -6.46796
 0.0733639     0.0758326     0.087375     0.106154     0.160817     0.240019       0.343278      0.472511      0.664044      0.865667    -1.60841      3.54079       4.51694       4.29762      0.292328    -4.44221
-0.123732     -0.0989912    -0.0738049   -0.0436897   -0.00781836   0.0329659      0.086227      0.141849      0.229447      0.277706    -6.02995      2.0336       -4.29128      -3.40472     -1.00546     -5.43861
 0.0100589     0.302722      0.594648     0.879215     1.15472      1.39394        1.63904       1.83062       2.03479       2.188       -4.35153      5.02407       0.754513      2.02903      1.57092     -7.22893
 0.0474456     0.233846      0.4251       0.615321     0.79896      0.988496       1.17888       1.36651       1.56482       1.74779     -2.73814     -2.15153      -2.21927      -0.856567    -1.31747     -5.53425
 0.063428      0.17365       0.293069     0.422335     0.575261     0.739793       0.935503      1.16048       1.42862       1.71714     -4.66393      7.01439       5.46498      -1.70446     -1.50538     -5.95392
-0.123855     -0.133228     -0.126457    -0.112314    -0.0696788    0.0110006      0.108532      0.257196      0.470299      0.698811    -9.693        4.5884       -1.83567      -5.40348      0.532702    -5.02897
 0.0916802     0.386273      0.691724     0.987339     1.2938       1.62478        1.94413       2.29815       2.63891       2.99321     -0.159855     8.32332       5.94159       1.1996       2.05923     -4.72248
 0.0194848     0.738675      1.44441      2.15323      2.85202      3.52821        4.18018       4.83535       5.42034       6.02654     -3.81257      1.58799      -0.930313     -4.91555     -0.713919    -5.63966
 0.083956      0.99432       1.89488      2.80037      3.68988      4.56566        5.4239        6.25733       7.05016       7.79083      0.0678348    9.20686       4.53091      -3.83879     -0.185169    -5.63993
-0.0769532     0.458606      0.988252     1.5193       2.03415      2.55445        3.04509       3.54291       4.01722       4.4766      -4.48943      5.00379      -2.83953      -6.40066      4.87149     -4.17896
 0.046773      0.512042      0.97227      1.4269       1.88916      2.34176        2.78588       3.20868       3.62574       4.05568     -0.726051     6.73504       2.97024      -0.867639     3.83818     -8.37265
 0.0248779     0.695124      1.36618      2.02211      2.66038      3.28432        3.88201       4.43519       4.99017       5.48611     -2.22197      4.89013      -3.01167      -5.73046      5.0759      -5.79199
 0.0399429     0.644273      1.25563      1.86363      2.48267      3.10111        3.7294        4.38528       5.01682       5.65459     -0.817376    10.6567        4.48699      -3.4281       2.74126     -3.72971
-0.069886      0.611912      1.29829      1.9817       2.65779      3.3395         4.00729       4.67229       5.31202       5.95396     -0.912849     6.6718       -1.13874      -6.66292      4.05534     -0.433385
 0.0587375     0.699727      1.33913      1.98779      2.61759      3.25724        3.87915       4.48979       5.10388       5.68955     -0.451671    11.0942        4.59914      -3.1152       5.18677     -3.72884
 0.0447525     0.603174      1.15237      1.69168      2.20367      2.69918        3.15461       3.60952       3.97804       4.33272     -1.44365      7.64206      -1.66841      -6.55585      6.57409     -6.81848
 0.0407475     0.67046       1.29679      1.93236      2.54059      3.16529        3.78236       4.3617        4.95669       5.49817      4.88681     13.4205        4.58155      -3.43182      4.21339     -2.88297
-0.0733444     0.962966      1.98691      2.98053      3.94506      4.87472        5.74391       6.53488       7.28417       7.93848      2.27324      6.15779      -3.10599      -5.2569       4.38812     -1.65428
 0.0362968     1.06182       2.07429      3.07631      4.04215      4.96854        5.86062       6.70141       7.48711       8.17982      2.94908      9.91766       2.78292      -2.31612      5.27965     -3.00917
 0.0111127     1.21515       2.4058       3.54726      4.64604      5.66186        6.60108       7.45996       8.19503       8.81298      3.13435      6.52004      -0.599249     -5.11469      4.02795     -0.389483
 0.0204138     1.13563       2.23685      3.32389      4.38539      5.42092        6.40388       7.34025       8.19839       9.0062       3.17267      8.37002       1.88532      -6.56972      5.50356     -0.780158
-0.0349079     0.804443      1.6331       2.45497      3.2691       4.05507        4.82638       5.56728       6.25779       6.9355       1.27287      8.07661      -1.70873      -6.24008      8.79385      0.718797
 0.0832704     0.621836      1.15925      1.6963       2.21574      2.74926        3.2746        3.77014       4.28413       4.73274      2.34944     14.5045        6.47566      -0.734037     8.22169     -3.13427
 0.0311254     0.942273      1.83667      2.70495      3.527        4.29621        5.01337       5.63854       6.20769       6.68066      5.44797      6.84932      -2.96412      -5.70551      7.06555     -0.975442
 0.0386261     0.942813      1.83139      2.69127      3.5326       4.30277        5.02667       5.66396       6.24872       6.75635      2.28515     13.0652        0.843042     -6.08423     10.2628      -1.04682
-0.0450133     0.793006      1.62054      2.43132      3.1925       3.91422        4.5893        5.19993       5.73309       6.20323      5.08855      9.2961       -2.69367      -5.37279      8.37872      0.719516
 0.0596588     0.761851      1.45487      2.1356       2.77495      3.37581        3.95031       4.46208       4.8995        5.32133      6.0882      10.6736        6.22334       2.42044      5.88656      0.994523
 0.0244976     0.583191      1.13781      1.6756       2.20138      2.6996         3.18879       3.62009       4.02158       4.38901      4.40475      0.680686     -2.13547      -7.02595      3.05913      2.59291
 0.0550182     1.09678       2.13469      3.13703      4.11121      5.03429        5.89992       6.70708       7.44983       8.09582      4.73957     10.3238        4.44256      -3.41959      4.50644      0.522946
-0.0497798     0.858217      1.75192      2.6165       3.44688      4.20072        4.91006       5.5424        6.08474       6.5647       6.96295      8.35585      -3.2153       -6.2388       6.71576      3.07746
 0.0688484     0.758843      1.43352      2.09232      2.72168      3.31204        3.85253       4.32576       4.73335       5.10829      8.45411      6.72707       3.88733      -0.560478     1.83462      3.35582
 0.054832      0.229632      0.399731     0.557305     0.722491     0.863713       0.986529      1.08136       1.16251       1.22391      7.44238      1.24085      -2.22607      -4.12007      4.89802      1.72335
 0.016177      0.751434      1.46958      2.1741       2.85416      3.45137        4.01075       4.52203       4.94398       5.29545      8.19351      4.90311       1.94018      -2.46925      5.17657      4.23527
-0.0625298     0.517032      1.09222      1.64296      2.15885      2.66137        3.09207       3.48554       3.82196       4.09553      8.57875      5.14955      -2.61219      -1.0908       4.00801      6.18838
 0.0397328     0.51629       0.98459      1.43041      1.83967      2.21097        2.53459       2.80192       2.99935       3.15949      8.7965       6.42259       3.45882       0.209757     4.96977      3.50075
 0.003519     -0.000664957  -0.0036089   -0.00818466  -0.00790006  -0.000916336   -0.0139871    -0.0149436    -0.0230427    -0.0131376    7.9986      -0.993495     -3.43484      -3.64732      4.23365      4.57373
-0.000146533   0.426231      0.8484       1.25721      1.66384      2.04475        2.40505       2.73854       3.03926       3.31411     10.6909       4.30328       1.45024       0.232099     4.07257      6.12977
-0.0995784     0.148706      0.388749     0.615557     0.81467      0.982293       1.13536       1.22272       1.28441       1.30558      8.85983      3.07909      -3.39374      -4.05686      1.00055      6.79639
 0.00892574    0.141199      0.262248     0.382225     0.465607     0.53744        0.590675      0.618817      0.592677      0.559663     9.14296      1.00398       4.97143       4.30609     -0.832769     9.13919
-0.0210479    -0.41922      -0.811899    -1.18842     -1.54637     -1.87598       -2.18517      -2.45869      -2.6812       -2.87953      8.09012     -4.6682        0.515528      1.68278      0.489418     7.18548
 0.00968876   -0.21117      -0.431587    -0.651944    -0.878794    -1.1111        -1.32861      -1.56808      -1.79915      -2.03005      8.30333      2.12459       1.39416       5.14297      3.3174       6.31267
-0.0710588     0.190282      0.440462     0.663176     0.864539     1.01606        1.12032       1.18226       1.15194       1.07343     10.649       -3.14703      -4.05747      -0.186875    -2.97552      6.79078
 0.0399751     0.035247      0.0246632    0.00427354  -0.0366045   -0.103299      -0.195616     -0.322365     -0.493723     -0.685873     8.19347     -2.55223       3.03802       3.35018     -1.96991      5.07617
 0.0144572    -0.414216     -0.837575    -1.2605      -1.67641     -2.08332       -2.49257      -2.88243      -3.24917      -3.61231      7.92987     -6.14211      -1.89009      -0.897472    -0.482613     5.71092
 0.00263275   -0.438621     -0.876778    -1.319       -1.7504      -2.18196       -2.61611      -3.03123      -3.45085      -3.86042      9.51922     -5.04584       0.832348      5.24115     -4.25007      5.52812
-0.113202     -0.00315808    0.0975506    0.184722     0.255298     0.297525       0.307094      0.277735      0.201993      0.0796205    8.26645     -7.36377      -3.13727       2.57041    -10.294        3.96516
 0.0157506    -0.242368     -0.505206    -0.769306    -1.02868     -1.31369       -1.58393      -1.8615       -2.14086      -2.42849      4.58065     -1.46967       5.76499       5.04896     -2.23881      5.80284
-0.0207121    -0.574119     -1.12271     -1.66257     -2.19013     -2.69778       -3.16791      -3.62816      -4.05057      -4.42535      6.24625     -8.54319      -2.74132       0.663062    -2.34446      8.5158
 0.0115181    -0.198423     -0.414581    -0.639283    -0.880828    -1.13221       -1.41898      -1.7082       -2.01463      -2.36116      8.14259     -4.55155       1.80281       4.22865     -5.70918      3.10853
-0.0667071    -0.692745     -1.31658     -1.93637     -2.55713     -3.17075       -3.78159      -4.3816       -4.94987      -5.51294      6.68656     -5.44807      -1.92028       2.58327     -7.46746      5.38163
 0.00630314   -0.487204     -0.980196    -1.47434     -1.96344     -2.45349       -2.94595      -3.41286      -3.88351      -4.33132      3.78083     -5.28935       3.96054       6.88103     -4.19513      5.78535
 0.00765463   -0.561089     -1.12242     -1.68306     -2.2297      -2.75401       -3.27431      -3.75333      -4.20614      -4.65128      4.6068     -13.6919       -0.243837      3.75348     -8.35026      5.29448
 0.0154804    -0.566083     -1.14392     -1.71603     -2.27934     -2.83085       -3.3822       -3.90174      -4.40429      -4.88727      4.47212     -6.24458      -0.171598      5.03461     -6.21349      2.9368
-0.107597     -0.55575      -1.00334     -1.4556      -1.90634     -2.37348       -2.82557      -3.26807      -3.75299      -4.20416      1.59621    -11.6406       -2.93581       4.46036     -8.32218      5.58351
-0.00331904   -0.444049     -0.884678    -1.32751     -1.76987     -2.20948       -2.65396      -3.10371      -3.54594      -3.98305      0.808662   -11.51          2.57549       7.69886     -9.95169      3.38443
 0.00581255   -0.512449     -1.0319      -1.54402     -2.05481     -2.55986       -3.05151      -3.53828      -4.00393      -4.4444      -0.436537   -13.689         0.624817      4.50662    -10.1437       4.18595
-0.016477     -0.511538     -1.00344     -1.49531     -1.98489     -2.46056       -2.92914      -3.38988      -3.8437       -4.27537      0.104039    -8.1586        0.034128      5.40868     -4.55468      3.21937
-0.111329     -0.556936     -1.00508     -1.4489      -1.88165     -2.31066       -2.72585      -3.14443      -3.52524      -3.92063     -2.64112    -10.7946        0.630034      3.43263    -11.6004       1.60424
 0.00889383   -0.343334     -0.698021    -1.0538      -1.42814     -1.79949       -2.18043      -2.55597      -2.95622      -3.34942     -0.540846    -7.05231       5.35627       4.92926     -7.94861      3.15874
-0.0248562    -0.962161     -1.89416     -2.80245     -3.70198     -4.55232       -5.35632      -6.13822      -6.8493       -7.50111     -2.5609     -15.0737       -2.01635       3.20014     -9.48762      2.6169
-0.0255904    -0.822862     -1.61574     -2.39191     -3.1579      -3.89246       -4.61814      -5.29195      -5.90691      -6.5282      -4.07907    -10.268         2.48653       4.59274     -8.92587     -2.51343
-0.0574732    -0.890458     -1.71429     -2.5153      -3.28722     -4.0124        -4.70257      -5.3462       -5.92635      -6.45298     -7.44641    -10.1097        1.17475       4.60224    -10.4477      -2.54259
 0.00736168   -0.80042      -1.59745     -2.3809      -3.13378     -3.84352       -4.50328      -5.12893      -5.68366      -6.19841     -4.25944    -11.4572       -1.10074       6.00304     -6.99543      0.793525
-0.00349086   -0.809638     -1.61161     -2.40341     -3.1841      -3.95894       -4.70072      -5.43029      -6.12779      -6.77547     -4.43197    -12.7573       -1.74282       5.65402     -8.9354      -1.01145
 0.038587     -0.98454      -1.98855     -2.96163     -3.89398     -4.74761       -5.55371      -6.26504      -6.86644      -7.39573     -6.89273     -5.41913       4.72938       8.44084     -9.49221     -3.27305
-0.0496737    -0.612383     -1.16532     -1.70459     -2.21092     -2.69622       -3.1451       -3.54422      -3.89494      -4.19559     -9.15642     -6.41433       0.0843477     2.32526    -10.5557      -0.550041
 0.0372292    -0.443591     -0.9181      -1.38629     -1.83902     -2.2873        -2.70375      -3.1051       -3.46862      -3.80817     -7.94634     -4.38401       3.99297       5.00911     -5.26457      0.804768
 0.0139919    -1.03401      -2.06597     -3.07493     -4.03771     -4.95361       -5.80151      -6.57087      -7.24918      -7.84208     -8.87787     -9.29904      -1.5186        4.66262     -4.59898     -5.89406
-0.00315707   -0.937918     -1.85468     -2.74599     -3.59224     -4.37245       -5.09998      -5.73634      -6.30119      -6.76917     -9.08488     -7.96977       3.37288       7.26618     -5.47189     -4.7325
-0.0811415    -0.238915     -0.397283    -0.553033    -0.698816    -0.856295      -0.999575     -1.13303      -1.2734       -1.3831     -12.6771      -2.92852      -1.95107      -0.712837    -4.24633     -3.19067
 0.043651     -0.325353     -0.698957    -1.05955     -1.4143      -1.75683       -2.08945      -2.39591      -2.67882      -2.96973    -12.0041      -3.80213       3.05756       2.89492     -3.51168     -2.15869
 0.0152899    -1.06118      -2.12455     -3.1607      -4.15213     -5.09237       -5.9634       -6.76639      -7.45201      -8.06424    -10.4611      -7.99174      -2.61752       2.77026     -2.44471     -4.88462
 0.0207476    -0.450977     -0.91414     -1.36863     -1.80459     -2.2073        -2.60429      -2.92304      -3.23103      -3.48448    -11.6775      -1.81392       0.778074      0.445852    -2.09873     -6.75532
-0.0314107    -0.243943     -0.443051    -0.629333    -0.789255    -0.921784      -1.01477      -1.08114      -1.09424      -1.0535     -12.6464       1.69147       1.13097      -1.38474     -3.39732     -2.03524
 0.0195629    -0.198172     -0.402032    -0.60412     -0.785291    -0.938951      -1.06812      -1.1689       -1.21231      -1.24748    -14.228        0.655544      0.61738      -0.593791     0.0384189   -3.72079
 0.00140103   -0.823377     -1.63207     -2.40353     -3.12477     -3.78342       -4.36503      -4.85909      -5.24847      -5.54884    -11.5731      -2.84908      -2.59418       0.176079    -0.131156    -7.18925
 0.0184898    -0.324812     -0.661292    -0.980523    -1.28219     -1.54639       -1.76589      -1.9717       -2.11891      -2.2095      -9.87471      2.96127       3.3249        3.61867      0.818276    -5.93722
-0.0749548     0.232387      0.535105     0.837563     1.11802      1.41413        1.66941       1.9213        2.14214       2.33557    -12.4879      -0.15473       0.626898     -3.10638     -2.72262     -1.56316
 0.0287649    -0.156052     -0.33271     -0.491446    -0.633073    -0.722714      -0.776558     -0.771843     -0.754424     -0.677111   -14.6547       3.25721      -2.39268      -4.06838      2.70465     -9.9107
 0.0484358    -0.284373     -0.610438    -0.924952    -1.2138      -1.47332       -1.70329      -1.90709      -2.05678      -2.1681     -13.3098      -0.00672595   -4.48428      -4.37409      6.15696     -8.8496
 0.0148685    -0.141349     -0.298814    -0.445931    -0.563738    -0.683219      -0.753388     -0.817514     -0.855427     -0.842166   -11.0888       3.61406       0.603676     -1.95403      4.4012      -5.50883
-0.0697296     0.165944      0.413162     0.6712       0.954925     1.26646        1.60488       1.99255       2.38158       2.82642    -12.7422       4.95655       0.0976527    -4.95831      0.398688    -5.04734
 0.0392332     0.204857      0.375746     0.571023     0.762176     0.979287       1.22574       1.50712       1.79431       2.10197     -9.79532      6.57496      -2.33         -4.42528      6.86175     -4.52008
-0.00804682   -0.310489     -0.602671    -0.875368    -1.13514     -1.35964       -1.54995      -1.70364      -1.8071       -1.87367     -9.8455       1.80632      -4.61285      -2.61388      8.44445     -5.59368
 0.013685      0.0429063     0.0775538    0.127362     0.181142     0.273324       0.395422      0.536715      0.718832      0.930009    -8.98814      5.92372      -0.0235903    -3.57648      4.4168      -3.65864
-0.0254908     0.540086      1.1017       1.66883      2.23468      2.81279        3.37817       3.93935       4.50048       5.06822     -8.23845      7.26161      -1.41986      -5.94383      3.1037      -3.81856
 0.0144761     0.335866      0.659147     0.964025     1.27384      1.57249        1.86213       2.12046       2.36844       2.61934    -10.764        5.04129      -0.581789     -5.51552      9.66842     -7.37862
 0.0036789    -0.264499     -0.521172    -0.764049    -0.97074     -1.15063       -1.27452      -1.35236      -1.39767      -1.3613      -9.64367      4.8211       -4.05986      -5.89121     10.9333      -6.25308
 0.0676533    -0.0249385    -0.110068    -0.18657     -0.228068    -0.267955      -0.259024     -0.213881     -0.132817     -0.0255654   -5.54325      8.88395       0.480607     -0.721897     7.59433     -3.65635
-0.0389419     0.55476       1.14526      1.73319      2.30306      2.87036        3.40191       3.9615        4.44688       4.9369      -8.21256      9.57101      -3.18143      -7.08129      9.09585     -6.805
 0.0305028     0.568258      1.0968       1.62986      2.15515      2.66071        3.14926       3.64005       4.09098       4.54398     -8.20879      8.92799      -0.405384     -6.35003     12.2912      -5.82212
 0.0636601     0.00670179   -0.044891    -0.0887166   -0.115866    -0.13066       -0.129856     -0.10829      -0.0565984     0.0152538   -4.35839      5.63854      -4.87933      -3.84578     11.964       -3.37594
 0.00900026    0.334436      0.664413     1.00169      1.35593      1.71537        2.10631       2.49489       2.91626       3.3415      -0.37176      6.25428      -2.9203       -3.74994      7.66501     -2.16406
-0.0388939     0.529816      1.09961      1.66527      2.23371      2.79017        3.33464       3.87168       4.40072       4.90965     -3.94316     12.3057       -3.67105      -8.25037     12.059       -4.63579
 0.0698825     0.523572      0.971523     1.42867      1.88274      2.33058        2.78316       3.2282        3.68317       4.12097     -2.66977      8.53938      -3.17451      -5.45937     11.8882      -5.39063
 0.0230157     0.121051      0.2174       0.328442     0.445206     0.569223       0.708358      0.874347      1.04351       1.25994     -0.764895     7.02841      -4.10768      -3.03736     13.4874      -1.90215
 0.0356388     0.224278      0.411357     0.594543     0.793122     0.984422       1.18794       1.38668       1.58512       1.80718      0.824959    10.1033       -3.11062      -3.12215     11.126        0.578564
-0.0169109     0.719627      1.45234      2.17252      2.87789      3.569          4.25073       4.90972       5.53087       6.1199       2.00001     11.1789       -3.45624      -6.32186      8.70466     -0.455233
 0.0375432     0.464391      0.885003     1.29439      1.69899      2.07765        2.45153       2.78478       3.10517       3.42182      0.3042      10.109        -2.92093      -5.2108      11.007       -5.23687
 0.0121171     0.254466      0.50328      0.75349      0.994954     1.2534         1.49954       1.76932       2.03639       2.30487      0.687625     4.48503      -5.70518      -6.05278      8.84699     -3.50824
 0.0347472     0.317106      0.595791     0.872485     1.14722      1.41099        1.67242       1.9086        2.12443       2.36673      7.62462      7.71789      -2.70129      -2.49531      9.36996      0.208945
-0.0384012     0.591568      1.21932      1.82667      2.42298      2.98137        3.51834       4.00517       4.45621       4.85378      7.01746     10.5675       -2.81192      -5.24925      9.94554      1.76421
 0.0121493     0.586701      1.15591      1.7131       2.25353      2.76489        3.24505       3.66932       4.11249       4.44839      5.35         6.38415      -2.64603      -3.28024      8.80894     -1.06897
 0.0686071     0.384525      0.699446     1.02137      1.34019      1.67909        2.01278       2.36052       2.70048       3.06297      8.47144      5.95838      -2.50673      -2.85412      9.91795      2.65981
 0.00905225    0.559332      1.10336      1.6306       2.12681      2.58939        3.01998       3.38995       3.72144       4.02161      9.64665      6.10064      -4.35909      -4.53375      7.21923      0.624032
-0.0353787     0.68926       1.40212      2.10214      2.76338      3.40554        3.99033       4.52887       5.0129        5.43083     10.7535       5.75096      -2.04246      -2.6239       4.3311       1.92854
 0.0550269     0.439724      0.818107     1.19329      1.55001      1.87578        2.19949       2.49023       2.77911       2.99415      9.33639      6.08391      -2.01409      -1.32377      5.87158      1.86251
 0.0324656     0.701232      1.3622       2.01038      2.6267       3.21703        3.76837       4.27791       4.74707       5.13287     10.0207       5.82255      -4.49285      -2.31266      5.44957      1.90656
-0.0121424     0.341008      0.692908     1.03457      1.35535      1.65325        1.93858       2.18683       2.42205       2.60895     11.6375       4.54698      -1.29431      -1.41394      4.06144      3.65633
-0.0485726     0.519565      1.07889      1.62715      2.15458      2.67421        3.13631       3.58136       3.9766        4.32603     11.5159       2.56713       0.0637955    -1.46201      2.20241      5.96885
 0.00569416    0.800649      1.58588      2.33938      3.06929      3.75135        4.37221       4.91765       5.41197       5.80852     12.0037       7.55289      -0.318351     -1.34191      1.92722      4.03002
 0.0323041     0.592143      1.14274      1.66728      2.16331      2.61895        3.03077       3.39041       3.6814        3.87937     13.0806       2.57617      -3.48139      -0.643809     1.44765      5.45966
-0.0064096     0.698602      1.39023      2.04783      2.66519      3.23338        3.72144       4.15024       4.47816       4.75783     13.1492      -0.0257185     3.15259       1.05728     -0.650525     5.3825
-0.0486055     0.521918      1.08645      1.63288      2.15709      2.62673        3.08637       3.46219       3.82192       4.07075     13.4147       2.36264       0.10047      -2.06562     -0.734879     5.27675
 0.0340912     0.47972       0.905935     1.31174      1.67315      1.99034        2.243         2.41628       2.54535       2.58067     15.3986       4.89247      -0.79558      -0.328962     1.69994      7.39885
 0.0396881     0.6054        1.15953      1.68154      2.19398      2.63402        3.03093       3.35056       3.60856       3.80194     16.3223      -0.212647     -0.415567     -2.2223      -0.283592     6.52013
 0.00922989    0.527924      1.03881      1.51377      1.95972      2.34656        2.66382       2.97042       3.14218       3.23387     12.7507      -0.644195      4.64656       0.798699    -0.429004     6.29546
-0.0210139     0.410657      0.83733      1.23732      1.61178      1.94906        2.24777       2.46957       2.66235       2.81176     13.4444       0.887922      1.37771      -0.20687     -2.60549      5.09747
 0.048875      0.406635      0.757423     1.0778       1.36724      1.62674        1.83079       1.97974       2.03529       2.08973     16.529        2.25289       1.48335       2.98989     -2.90475      7.50426
 0.0191625     0.245731      0.463597     0.671559     0.865922     1.01688        1.15604       1.2419        1.28135       1.29645     15.5567      -4.9431       -1.5745        0.325324    -3.85888      5.82157
-0.0154672     0.179485      0.366156     0.522022     0.661286     0.753168       0.79951       0.779956      0.740339      0.61224     13.0721      -4.89179       4.65879       3.02646     -5.97914      6.0063
-0.00462835    0.333515      0.664163     0.994803     1.2967       1.57027        1.82095       2.04399       2.19308       2.332       14.8301      -6.06404       1.46473       3.37393     -8.60415      6.52577
-0.0146421     0.452509      0.902871     1.34135      1.733        2.08424        2.3788        2.61458       2.78381       2.87654     16.9057      -6.78492       3.31785       5.13483    -11.8535       9.5115
-0.00301475    0.0759885     0.149165     0.202611     0.234576     0.24525        0.222098      0.153527      0.0677973    -0.0828242   14.6156      -7.06086       4.52117       4.09735    -10.5346       5.62237
 0.0160215     0.155635      0.290362     0.417692     0.521123     0.611701       0.663851      0.702871      0.714435      0.679829    11.3366      -3.82322       5.64623       2.40642     -9.25411      4.22516
-0.0339692     0.129478      0.283957     0.426636     0.549985     0.643931       0.693017      0.730676      0.73773       0.677582     9.78146     -1.07839       3.88766       3.55365     -7.55246      5.69805
 0.0113011     0.122771      0.231198     0.322964     0.409145     0.475213       0.51965       0.546265      0.549778      0.534016    10.7856      -9.10022       4.87012       5.19886    -15.0016       3.71316
 0.0053316     0.0457713     0.077989     0.104245     0.109738     0.109997       0.0859611     0.0618134    -0.0115965    -0.0851856    9.99727     -8.85691       5.43231       4.06464    -13.5115       3.72917
-0.000459893   0.194828      0.381766     0.563064     0.718694     0.851081       0.96042       1.02466       1.0677        1.0646       9.68141     -7.37625       5.12295       5.81527    -10.5168       5.39818
-0.0446698    -0.0136687    -0.00141331   0.0156652    0.00890454  -0.0329806     -0.0940144    -0.19369      -0.332606     -0.533675     6.0094      -7.10668       3.69086       5.21636    -10.4714       3.52108
 0.0079707    -0.297131     -0.605344    -0.914082    -1.22731     -1.53568       -1.86259      -2.20608      -2.5473       -2.89114      7.65976     -8.79623       4.57912       6.99257    -13.5854       3.34087
-0.0406868    -0.379235     -0.706766    -1.01663     -1.30308     -1.55869       -1.78034      -1.95356      -2.08508      -2.18662      6.38746    -10.4745        4.85841       3.87075    -13.6394       2.54532
-0.00738534   -0.202896     -0.401859    -0.600624    -0.801187    -1.00989       -1.21987      -1.40461      -1.6438       -1.84199      3.44238     -9.30296       4.25832       3.75086    -12.1863       0.70931
-0.0391906    -0.267082     -0.490168    -0.715182    -0.939068    -1.1494        -1.365        -1.58226      -1.76815      -2.01329      1.766       -6.46281       5.60692       6.75007    -13.4755       3.70252
-0.0322548    -0.358557     -0.682888    -1.01125     -1.35425     -1.68243       -2.0437       -2.38238      -2.76646      -3.11581      1.55525     -7.63439       7.48001       8.6623     -14.1988       1.25165
-0.00875453   -0.262725     -0.520227    -0.785555    -1.06266     -1.35424       -1.65153      -1.95493      -2.28871      -2.63381      1.37734     -7.86312       3.57465       4.74921    -10.2976       0.545891
-0.0193182     0.0751244     0.160263     0.238863     0.283984     0.323979       0.321799      0.276094      0.187171      0.0881565    0.537327    -9.01251       5.59537       3.46131    -12.4164       0.034543
-0.0419439    -0.595104     -1.14473     -1.70022     -2.24986     -2.79897       -3.32791      -3.83916      -4.36881      -4.83749     -4.00694     -6.89278       5.96271       4.46059    -10.9013      -0.389949
-0.0301534    -0.547455     -1.06422     -1.57491     -2.08941     -2.59123       -3.07531      -3.56454      -4.04287      -4.50309     -0.420286    -5.99259       0.94813       5.9708      -8.35831      0.865832
 0.0225113    -0.278727     -0.578036    -0.882068    -1.1853      -1.48487       -1.77531      -2.05254      -2.33027      -2.60809     -2.60011     -9.4364        5.12295       3.90843    -13.5277      -0.449166
-0.0222947     0.226499      0.473551     0.713714     0.944142     1.17016        1.38134       1.58901       1.77102       1.90182     -5.73478     -7.52185       8.22393       3.70881    -13.0268       0.807971
-0.0242246    -0.324874     -0.621197    -0.925601    -1.23659     -1.54786       -1.8793       -2.20316      -2.54953      -2.88126     -6.18332     -7.42477       4.16794       4.51376    -11.1          0.649139
-0.0200828    -0.343411     -0.672838    -0.992605    -1.31702     -1.63456       -1.96914      -2.28316      -2.59073      -2.89841     -5.51125     -8.05302       3.28595       6.75669     -8.68016     -2.2583
-0.0192317    -0.641556     -1.24464     -1.82249     -2.35902     -2.84619       -3.26186      -3.60103      -3.86472      -4.03998     -7.32537     -8.69569       1.5061        4.6413      -8.19152     -3.56045
-0.0149645    -0.490883     -0.956651    -1.41349     -1.84272     -2.23957       -2.60037      -2.95521      -3.23832      -3.47532     -8.53568     -4.59951       3.14562       3.46453     -4.9204      -2.03813
 0.0198767    -0.715624     -1.43865     -2.15168     -2.83264     -3.48947       -4.09832      -4.67779      -5.16343      -5.62663     -9.17136     -4.90372       2.68092       6.34439     -6.81131     -2.15161
-0.0100076    -0.683205     -1.3527      -1.99812     -2.61918     -3.22894       -3.78039      -4.304        -4.75452      -5.16141    -10.8436      -7.17966       3.72083       5.12141     -6.22362     -3.57747
-0.00634413   -0.211033     -0.412917    -0.622184    -0.822319    -1.02339       -1.21814      -1.41532      -1.61563      -1.79007    -13.401       -1.73996       0.138261     -1.10286      0.0704424   -2.70848
 0.0130412    -0.211103     -0.438163    -0.665054    -0.908422    -1.14898       -1.40428      -1.66929      -1.93254      -2.20358    -12.6272      -1.60509       1.87417       1.10874     -1.85084     -3.80127
 0.0170585    -0.560824     -1.13721     -1.69946     -2.23586     -2.75281       -3.24428      -3.67938      -4.09443      -4.43642    -14.3401      -2.9077        2.69237       0.968284    -4.73398     -3.66995
 0.0111622    -0.698984     -1.39157     -2.05281     -2.66207     -3.21474       -3.69283      -4.08049      -4.38009      -4.57284    -14.0222      -2.45849       1.90616       0.795813    -0.974118    -3.4102
 0.0161589    -0.397237     -0.800406    -1.18892     -1.53879     -1.85234       -2.10794      -2.32219      -2.48963      -2.59118    -13.7029      -2.84768      -1.33238      -0.953889    -0.410039    -4.971
 0.00634865   -0.057477     -0.127513    -0.197942    -0.246473    -0.298282      -0.356953     -0.406189     -0.427275     -0.476893   -14.3226       0.165979      0.599571     -3.00867      0.079113    -5.12501
 0.0493941    -0.722647     -1.47756     -2.20786     -2.89753     -3.53837       -4.1184       -4.61901      -5.04696      -5.40657    -14.1515       0.887626      0.601387      0.223364    -0.198214    -5.28746
-0.00820573   -0.38784      -0.766245    -1.12395     -1.47298     -1.7963        -2.09955      -2.37205      -2.61005      -2.80214    -15.706        1.6351       -1.34771       0.43691      2.30517     -5.33825
 0.00207989   -0.261082     -0.51263     -0.757324    -0.975468    -1.15509       -1.31252      -1.42835      -1.49928      -1.51028    -15.5311       0.780664     -2.4714       -1.81527      3.41781     -4.60222
-0.00425951   -0.543226     -1.07061     -1.57156     -2.05712     -2.49543       -2.87626      -3.20846      -3.46931      -3.68114    -16.1483       3.39434      -0.128335     -1.01126      6.13957     -4.21068
 0.000174552  -0.895983     -1.77962     -2.63637     -3.43458     -4.19992       -4.88652      -5.51385      -6.04822      -6.46647    -16.5985       5.04871      -1.03178      -0.485725     5.71617     -5.19436
-0.0109889    -0.864657     -1.69637     -2.50373     -3.26459     -3.94318       -4.54804      -5.09492      -5.53091      -5.86008    -14.8398       1.67802      -1.38654       1.16064      7.50905     -4.84458
-0.00461105   -0.624322     -1.23278     -1.80399     -2.32727     -2.7935        -3.17474      -3.49237      -3.71313      -3.8312     -17.5719       5.74913      -0.999097     -1.58689      9.70585     -5.79227
 0.0157158    -0.088487     -0.186904    -0.289456    -0.380494    -0.474643      -0.538998     -0.611238     -0.655571     -0.680532   -13.8105       3.6506       -0.202002     -2.55116      9.49876     -3.12076
-0.0261657    -0.699094     -1.35767     -1.99139     -2.58888     -3.11324       -3.60418      -4.00543      -4.3271       -4.57766    -15.0968       4.65913      -3.28652      -2.40494      7.46853     -5.92832
 0.00228751   -0.34303      -0.680589    -0.995504    -1.28243     -1.54411       -1.74788      -1.89935      -2.02395      -2.05297    -13.9782       2.34886      -5.9401       -4.18681     10.2916      -8.72888
-0.000928466  -0.139071     -0.267424    -0.358128    -0.423213    -0.454498      -0.428477     -0.325618     -0.174272      0.0411517  -11.0039       2.60748      -2.73009      -2.88133      9.10475     -4.41962
-0.0111438    -0.074134     -0.131636    -0.176813    -0.191806    -0.17886       -0.143421     -0.0473626     0.0569044     0.219476   -10.5033       6.37368      -5.19077      -3.0524      11.089       -3.90177
-0.00569147   -0.46492      -0.91418     -1.34507     -1.74309     -2.10448       -2.4212       -2.68889      -2.87249      -3.02488    -10.9707       7.41323      -3.97091      -4.07035     11.2676      -4.31348
-0.0385147    -0.417715     -0.78258     -1.11977     -1.42156     -1.6657        -1.84892      -1.97645      -2.03273      -1.95312    -11.6228       6.99762      -1.90716      -1.52672     15.8501      -3.30808
-0.0220915    -0.388271     -0.741225    -1.07828     -1.37279     -1.62479       -1.83791      -2.00764      -2.08368      -2.09922     -9.1013       6.72144      -5.94256      -5.31118     14.3322      -2.68235
-0.00372175   -0.201857     -0.385707    -0.543428    -0.664283    -0.742027      -0.771401     -0.728748     -0.606915     -0.443944    -8.44044      6.59608      -6.47221      -4.6731      13.0229      -2.09148
 7.09594e-05  -0.253934     -0.501773    -0.734088    -0.946167    -1.13588       -1.30316      -1.43503      -1.5213       -1.55783     -8.04557      8.6167       -5.23347      -6.31084     14.4874      -3.82868
-0.0155398    -0.312187     -0.599788    -0.870556    -1.10665     -1.3143        -1.48513      -1.59961      -1.64413      -1.68206     -4.51194      7.00601      -5.62918      -2.87725     16.5724      -0.441256
-0.0221273     0.127412      0.268675     0.410506     0.527423     0.65016        0.743215      0.829207      0.885514      0.930572    -9.45319      5.09468      -9.208        -7.04587     13.6709      -5.01697
-0.0293715    -0.283802     -0.527036    -0.753412    -0.971797    -1.15153       -1.29514      -1.39416      -1.47174      -1.47501     -7.91653      7.60732      -6.65663      -5.58504     14.7568      -4.57087
 0.0128993    -0.386509     -0.780466    -1.1441      -1.50037     -1.8001        -2.06401      -2.26128      -2.40815      -2.51519     -5.75089      7.30329      -5.38342      -4.09693     14.683       -4.7718
-0.0121668     0.140984      0.294807     0.448666     0.61875      0.780854       0.954376      1.12909       1.32243       1.5075      -3.58954      4.94134      -8.2671       -8.08934     12.6047       1.05233
-0.0131302     0.421056      0.848081     1.25541      1.63721      1.99641        2.32577       2.61374       2.86245       3.06624     -2.43084     10.2632       -5.65523      -8.1089      15.3548      -1.26373
-0.0106841    -0.287229     -0.555391    -0.789728    -0.987873    -1.14309       -1.22932      -1.28961      -1.24505      -1.1289      -0.961607     6.69198      -5.4636       -3.70972     12.2304      -1.66955
-0.010081     -0.298435     -0.579716    -0.843121    -1.09917     -1.32812       -1.52018      -1.67299      -1.80484      -1.90101     -0.322372     6.44602      -5.95904      -4.85793     13.9963       0.400272
-0.0449538    -0.0242441     0.00191762   0.0325635    0.0612566    0.098024       0.163844      0.234815      0.290861      0.38071      0.661335     4.44186      -8.43141      -6.54642     11.7518       1.89865
 0.034418      0.187464      0.350822     0.500723     0.678276     0.846706       1.03111       1.22689       1.41713       1.61061      3.0522       5.76732      -7.0813       -5.07367      7.92353     -0.875979
 0.0412529     0.157751      0.272076     0.39179      0.516601     0.644626       0.765892      0.916978      1.0757        1.22468      1.05433      6.58652      -4.55932      -5.26839     11.8616      -0.758387
 0.00508133    0.111019      0.212524     0.315306     0.416082     0.520292       0.618164      0.713757      0.818767      0.918829     5.41416      4.68995      -9.1032       -5.7867      10.5809       2.22159
-0.00230815    0.181574      0.363919     0.547246     0.729009     0.910797       1.0977        1.26914       1.42586       1.60144      6.19111      5.29061      -4.08959      -2.52771      9.77686      4.67668
 0.0342623     0.410744      0.788712     1.15622      1.53104      1.8808         2.22667       2.57122       2.87904       3.18432      6.22845      2.50302      -6.77801      -5.39573      4.69848      1.22929
 0.0326785     0.375787      0.713503     1.04736      1.36347      1.66038        1.95374       2.2012        2.44117       2.64216      3.98137      8.40903      -6.16084      -7.69961     12.3008      -0.803588
 0.0169413     0.385637      0.754327     1.1112       1.44566      1.77003        2.06151       2.34131       2.57831       2.76751     10.3725       1.64551      -2.92389      -0.184698     5.2627       5.14381
 0.00813854    0.447831      0.877195     1.29666      1.69341      2.05251        2.36014       2.65452       2.88035       3.05948      9.0348       1.25282      -5.70795      -2.7673       3.0581       2.19613
 0.0325255     0.845271      1.64258      2.40807      3.14739      3.84101        4.46195       5.03639       5.52897       5.92466     10.4703       0.0843565    -5.28995      -4.96893      2.75091      1.44075
 0.0110284     0.495105      0.971001     1.42678      1.85628      2.25694        2.60175       2.90687       3.1624        3.30964      8.56598      2.71728      -3.64097      -3.33148      2.8104       1.32303
 0.0142634     0.256693      0.501035     0.736167     0.968575     1.19611        1.41116       1.60064       1.79896       1.93816     10.4661       1.2117       -4.45577      -0.136423     2.25743      2.57799
-0.0131404     0.717115      1.43973      2.13407      2.7869       3.39395        3.94873       4.44885       4.86735       5.19434     13.2049      -1.85841      -2.17602      -2.0513      -3.15184      5.54429
 0.0458895     0.632811      1.20539      1.75809      2.27415      2.73406        3.13903       3.48482       3.74941       3.95102     12.8572       3.58995      -1.55971      -3.17043      2.11243      4.83695
-0.0058069     0.532286      1.06581      1.57148      2.04553      2.47802        2.87083       3.19384       3.46455       3.67221     12.7957       0.367494     -0.54597      -0.838466    -2.45715      4.82925
 0.0323074     0.419127      0.80391      1.17873      1.53205      1.86438        2.18162       2.45155       2.69063       2.92345     14.3161      -0.0712603     0.975563      0.689977    -4.85695      4.16307
 0.0394491     0.531065      1.01478      1.47709      1.9152       2.31941        2.68211       2.99333       3.25409       3.45866     17.7316      -3.02827      -1.63159       1.21116     -2.56069      5.42561
 0.00924794    1.13547       2.23686      3.30663      4.3098       5.24796        6.06969       6.79518       7.40523       7.90285     15.49        -0.258282      0.860816     -0.544384    -6.69232      4.81779
 0.035457      0.821516      1.58223      2.31996      3.00667      3.60151        4.13081       4.5677        4.89698       5.10893     14.5819      -0.130979      3.12401       1.84204     -9.33604      4.37126
-0.00862898    0.379354      0.758096     1.13127      1.47382      1.79435        2.0916        2.3366        2.54737       2.7179      16.5129      -6.57407      -0.436014      0.830542   -11.8372       3.03443
 0.0124498     0.687668      1.35042      1.97231      2.56628      3.07463        3.53029       3.89897       4.17789       4.36305     15.0633      -4.7413        1.50834       1.4159      -9.34505      4.89596
 0.0280271     0.92328       1.79309      2.61711      3.38793      4.06246        4.64396       5.10917       5.4594        5.67578     15.1814      -0.615876      1.34556       0.400996    -8.64048      6.16736
 0.0196397     1.02963       2.02097      2.97024      3.85163      4.67771        5.40837       6.01244       6.52275       6.8969      13.181       -3.25006       4.89697       3.76124    -12.465        1.43177
 0.00612867    0.416561      0.818083     1.19921      1.55477      1.87923        2.15549       2.39277       2.57264       2.6982      14.4441      -5.84902       3.41943       4.89125    -14.6705       1.02119
 0.00110298    0.65597       1.28824      1.88792      2.44285      2.92372        3.3226        3.62676       3.83407       3.94024     11.4542      -0.888458      5.83559       3.65534     -9.8744       4.58473
 0.0246669     1.08975       2.1359       3.15362      4.12632      5.02098        5.84935       6.58881       7.24021       7.75473     14.8894      -5.71989       5.74059       1.47394    -12.5363       6.30018
-0.00625427    0.509872      1.01647      1.49371      1.92523      2.32157        2.65537       2.90653       3.10248       3.20464     14.2907      -5.96572       3.20733       3.09337    -11.2891       2.86292
-0.00606384    0.326473      0.65178      0.952124     1.23458      1.48674        1.70749       1.87277       1.97577       2.0446      15.2427      -8.20383       4.65468       4.73708    -16.4681       2.50974
-0.0295751     0.382165      0.779179     1.16334      1.50807      1.81701        2.07674       2.28574       2.42751       2.49519     12.1587      -6.94321       3.67466       6.9019     -11.5635       3.47899
-0.0230577     0.471304      0.961012     1.43714      1.89552      2.31784        2.74079       3.10588       3.42651       3.71794     12.2849      -8.13727       6.84823       5.50656    -14.5574       6.47025
 0.0134634     0.429108      0.83534      1.22755      1.59039      1.91271        2.21291       2.44669       2.62532       2.77027     11.4424      -5.5462        9.05826       4.92474    -16.2255       3.45819
 0.00944662    0.195717      0.379539     0.55163      0.702764     0.834257       0.946683      1.00942       1.05969       1.06009     13.0568     -10.6973        5.89892       4.06691    -18.1938       4.44569
-0.00508972    0.270234      0.540483     0.794493     1.02003      1.23318        1.40217       1.5378        1.6205        1.68037     10.2953      -8.20235       8.28527       7.53346    -11.3671       7.56871
 0.0129129     0.568147      1.11637      1.63855      2.14933      2.62143        3.02923       3.41778       3.72605       3.99756      7.16044     -7.25978       7.47292       1.96135    -18.1203       2.91572
-0.00426807    0.32489       0.645734     0.959789     1.25349      1.52367        1.7709        1.98728       2.15519       2.29947      8.52399     -5.2401        7.13495       3.26534    -11.2761       4.57359
-0.0277563    -0.248656     -0.467491    -0.674406    -0.887936    -1.0781        -1.27116      -1.44114      -1.60269      -1.71758      8.09912     -9.06849       6.70781       5.66391    -15.1629       2.67938
-0.0149504     0.20947       0.424845     0.618219     0.785907     0.924174       1.00454       1.04555       1.03368       0.978228     5.97721     -9.8461        5.84807       6.04627    -13.3054       2.79526
 0.0292193     0.471076      0.902845     1.31464      1.70554      2.05279        2.37679       2.61694       2.8354        2.98889      3.63585     -7.58738      10.7771        4.80386    -15.7107       1.6442
-0.0199006     0.363653      0.734025     1.08698      1.39877      1.68892        1.90826       2.09458       2.20892       2.25902      3.8722      -5.1851        8.17597       1.7019     -11.287        2.19038
-0.00358221   -0.38474      -0.764698    -1.14078     -1.5183      -1.88824       -2.25086      -2.61838      -2.97474      -3.3149       2.4652      -3.97221       8.56439       5.96464    -15.3124       2.83862
 0.00720899   -0.359084     -0.720897    -1.08563     -1.42806     -1.76376       -2.07677      -2.37131      -2.65643      -2.90851      3.23999     -6.60418       6.6436        7.80821     -9.5413       1.64154
 0.0207227    -0.262093     -0.538193    -0.817989    -1.07335     -1.3356        -1.57484      -1.78764      -1.99133      -2.17591      0.245443    -3.26184       9.46047       5.65749    -10.413        0.657513
-0.0363571    -0.209081     -0.382955    -0.544308    -0.697374    -0.836969      -0.970592     -1.0779       -1.16681      -1.2514      -3.35692     -3.23714      10.5129        3.68023    -10.6355       0.71776
 0.037608     -0.325439     -0.685356    -1.04014     -1.38889     -1.72594       -2.05604      -2.36945      -2.65841      -2.93685     -0.212649    -1.96471       7.83351       4.16195     -7.73529      2.36872
-0.0297417    -0.43666      -0.843797    -1.25522     -1.65564     -2.06882       -2.47232      -2.87101      -3.25643      -3.66438     -4.28679     -5.02891       2.27          4.30937     -3.97373     -1.64195
 0.0060601    -0.109053     -0.221842    -0.329836    -0.436042    -0.525922      -0.620636     -0.685128     -0.746988     -0.80323     -4.11423      1.60304       9.20569       5.13677     -4.65569     -2.88902
-0.0134766    -0.192064     -0.3732      -0.542928    -0.715183    -0.884331      -1.05419      -1.19516      -1.35413      -1.47989     -7.54833      0.564801      8.53925       2.70249     -4.43711     -1.56799
 0.0325138    -0.312435     -0.654042    -0.998833    -1.32664     -1.6547        -1.96216      -2.26138      -2.55985      -2.80155     -4.3794      -1.96571       6.44751       5.35333     -4.74347     -0.84662
-0.0265692    -0.448933     -0.857245    -1.24536     -1.61439     -1.93159       -2.2064       -2.42719      -2.59101      -2.69774     -7.87853     -3.276         5.78395       4.34982     -4.50307     -2.86993
 0.0347782    -0.148075     -0.327647    -0.488993    -0.644586    -0.76782       -0.877632     -0.958324     -1.00482      -0.991923    -8.81453      1.24583       8.46532       5.42512     -1.60198     -2.49048
-0.00435388   -0.605739     -1.18948     -1.75561     -2.28237     -2.75061       -3.1829       -3.52231      -3.8053       -3.99484     -4.75079     -2.26411       2.90569       4.07877     -1.2313       0.698459
 0.0385656    -0.373066     -0.779291    -1.16359     -1.52528     -1.85584       -2.15308      -2.40104      -2.59701      -2.76854     -9.46607      1.31819       6.98565       4.85009     -0.742188    -3.37377
-0.013824     -0.392819     -0.762871    -1.12014     -1.4437      -1.74647       -1.99957      -2.21265      -2.35713      -2.46068    -11.6986      -1.22532       1.47114       4.26881      0.627142    -6.79444
 0.0198414    -0.740408     -1.48445     -2.20625     -2.88932     -3.50831       -4.06658      -4.56442      -4.96521      -5.28268    -12.2641       2.30601       2.60242       2.78421      3.296       -4.88181
 0.0155675    -0.790386     -1.57766     -2.33982     -3.05517     -3.70795       -4.29376      -4.80201      -5.21386      -5.52874    -10.9422       2.32272       2.66738       2.96353      2.9507      -4.80245
 0.0177345    -0.414102     -0.836951    -1.24602     -1.62952     -1.97463       -2.27715      -2.54287      -2.75147      -2.92951    -11.8084       3.88589       2.70983       4.30725      4.6658      -5.30392
-0.0327231    -0.460788     -0.876753    -1.2739      -1.63631     -1.96433       -2.23784      -2.44888      -2.61314      -2.70657    -15.296        1.77132      -0.819987     -0.159223     7.10297     -6.44622
 0.0515346    -0.659621     -1.35747     -2.0185      -2.63686     -3.18293       -3.67393      -4.07945      -4.36632      -4.58811    -16.417        8.61466       1.46437      -1.66704      8.65194     -7.12871
-0.0196592    -0.900725     -1.76469     -2.58566     -3.34852     -4.03781       -4.64729      -5.13631      -5.50654      -5.77197    -15.3552       2.42893      -0.674396      1.13421      9.89913     -6.43411
-0.0129472    -0.742921     -1.46498     -2.1643      -2.82772     -3.45328       -4.03675      -4.55785      -4.98711      -5.37798    -16.609        5.98274      -1.43573      -0.398622    11.5015      -6.58032
-0.0449602    -1.07287      -2.08234     -3.05633     -3.97398     -4.83604       -5.60974      -6.28099      -6.85606      -7.30582    -16.7854       7.28032      -4.01486      -3.6094      13.5291      -8.86397
 0.0264436    -0.530143     -1.06932     -1.57901     -2.04703     -2.44322       -2.77258      -3.03032      -3.19574      -3.25307    -15.8174       9.68843      -3.54291      -2.97343     13.4565      -5.43433
-0.0306134    -0.976098     -1.90183     -2.78539     -3.60276     -4.35106       -4.99552      -5.54033      -5.96762      -6.23465    -14.087        2.97429      -2.78929      -0.865705    10.5196      -4.87033
-0.0155759    -0.397799     -0.778605    -1.14989     -1.50489     -1.83889       -2.16721      -2.45486      -2.72714      -2.96042    -14.6974       6.30204      -5.9437       -2.19807     12.9949      -8.08213
-0.0526971    -0.604111     -1.14503     -1.66306     -2.15062     -2.58085       -2.96262      -3.27735      -3.53126      -3.72969    -16.0517       6.37288      -5.83757      -4.42164     15.4737      -5.77495
-0.0238099    -0.998196     -1.95389     -2.86282     -3.72564     -4.50856       -5.20736      -5.80421      -6.28461      -6.65811    -15.8056       6.46263      -4.60632      -1.64353     15.3024      -5.32416
-0.0579689    -0.872959     -1.6757      -2.45034     -3.18632     -3.87028       -4.49502      -5.016        -5.45696      -5.85145    -16.3868       5.52587      -5.34047      -2.98282     14.4663      -4.5026
-0.00837101   -0.381893     -0.749364    -1.10151     -1.42837     -1.71577       -1.97137      -2.1924       -2.35147      -2.44878    -11.1489       8.04284      -7.26495      -3.58521     13.2243      -4.91323
-0.0576894    -0.615659     -1.16195     -1.68623     -2.17755     -2.62842       -3.03856      -3.36613      -3.64526      -3.84834    -13.7552       6.95201      -6.31775      -4.89387     13.3802      -7.21122
-0.0345186    -0.722053     -1.39204     -2.04476     -2.67032     -3.25525       -3.7818       -4.23493      -4.62806      -4.94662    -14.1809       6.72833      -8.69515      -4.43459     16.0053      -6.95572
-0.0183328    -0.909516     -1.78005     -2.60822     -3.39372     -4.11745       -4.73173      -5.27716      -5.71727      -6.00926    -13.0751       6.7009       -8.9739       -4.95344     14.6155      -2.75109
-0.0422037    -0.256109     -0.467567    -0.652618    -0.820464    -0.9514        -1.04345      -1.08223      -1.09307      -1.06086    -12.3605       6.46582      -4.74876      -5.23249     11.5956      -5.49774
-0.0598909    -0.43272      -0.803093    -1.151       -1.48721     -1.79623       -2.06474      -2.31654      -2.51621      -2.6723     -12.7486       5.72698      -9.807        -7.28132     14.5897      -5.36063
 0.0111728    -0.509359     -1.01254     -1.49981     -1.96236     -2.38304       -2.74513      -3.06325      -3.32047      -3.50951    -11.6174       4.17093      -8.2973       -4.70903     13.2073      -6.65314
-0.0225247    -0.487694     -0.946726    -1.37958     -1.78647     -2.15985       -2.46974      -2.72064      -2.95201      -3.07097     -9.64654      4.49664      -8.85637      -5.83045     13.2598      -3.598
 0.0047865     0.120736      0.236904     0.352596     0.474862     0.591307       0.726447      0.844802      0.978696      1.12356     -7.94732      7.37376      -7.79963      -7.51947     10.7523      -5.41107
-0.0276412    -0.51937      -1.00292     -1.46279     -1.89095     -2.27929       -2.62563      -2.91135      -3.11397      -3.2885      -8.36002      3.19088     -10.0437       -6.73839     11.2965      -4.76002
 0.0180015     0.107805      0.192144     0.279643     0.366231     0.448557       0.526661      0.590624      0.650173      0.736776    -8.61183      3.85403      -6.11222      -7.52741      8.94775     -2.52607
-0.0270907     0.0298452     0.0924116    0.1509       0.216142     0.28995        0.363699      0.437884      0.517134      0.620742    -7.48987      1.09979      -8.97986      -6.71718      8.67631     -1.49579
 0.00967662    0.0912177     0.171633     0.252716     0.338529     0.424663       0.51248       0.598996      0.69709       0.785277    -3.5482       5.27857      -5.58452      -6.8657      10.0688      -0.840359
-0.0361672    -0.149066     -0.258144    -0.368767    -0.458612    -0.55087       -0.634719     -0.705881     -0.770984     -0.821982    -4.6084       3.86635      -8.17883      -7.10833      9.88375     -1.63624
 0.0361966     0.204511      0.373863     0.532248     0.670473     0.818789       0.947202      1.0486        1.13072       1.19497     -2.3221       3.60372      -6.88889      -6.46103      6.89539      0.236494
 0.00154048    0.106851      0.20985      0.296013     0.375349     0.425874       0.464802      0.477807      0.475938      0.427502    -1.52684      2.35938      -8.75195      -6.91062      7.51483      2.28305
 0.00791909    0.0718009     0.136427     0.193818     0.243746     0.28469        0.339529      0.347596      0.358544      0.381426     0.0972179    2.4265       -6.69666      -5.66507      7.13203      0.192864
-0.00902469    0.312146      0.620904     0.917466     1.19655      1.43406        1.64518       1.81382       1.94559       2.01501     -0.562806    -0.81445      -8.7929       -9.0781       4.92551     -1.93653
 0.0136145     0.261366      0.504384     0.727065     0.933634     1.1176         1.25472       1.36464       1.42012       1.44047     -1.40603      3.39187     -10.3837       -7.86636      5.8092       0.00270875
-0.0306152     0.057712      0.149064     0.229494     0.300251     0.375944       0.432666      0.454945      0.488215      0.483913     2.961       -1.28654      -6.74323      -4.67833      0.291152     3.38558
 0.0102992     0.258721      0.499053     0.728974     0.940672     1.12361        1.28363       1.41565       1.50399       1.55147      5.0162       0.418077     -4.64668      -3.26527      1.78179      0.995731
-0.00319373    0.603478      1.20198      1.78627      2.34365      2.85372        3.34791       3.75645       4.12943       4.45925      2.47111     -0.263495     -8.45947      -6.90817      2.4948       0.66541
 0.0157454     0.844035      1.64782      2.42632      3.14163      3.7852         4.33822       4.81404       5.14595       5.39225      7.81188     -2.14597      -5.72256      -2.99679     -1.56807      4.26867
-0.0309855     0.105334      0.242282     0.374461     0.497195     0.617483       0.725644      0.806841      0.883465      0.939091     9.15257     -4.37528      -8.32051      -2.711       -1.67719      5.39245
 0.0248449     0.347678      0.664786     0.953514     1.23442      1.46543        1.66933       1.82557       1.94567       1.98308     10.5124      -2.75807      -3.85177      -1.37538     -2.30538      4.36579
-0.0305371     0.768052      1.54835      2.29718      2.99702      3.62443        4.18766       4.66835       5.04491       5.31884     10.7567      -5.93796      -1.73348      -1.6442      -5.40564      7.70793
 0.0285462     0.636413      1.22699      1.79319      2.32162      2.79747        3.20246       3.54567       3.81662       4.00662     12.2101      -5.95825      -4.35332       0.617688    -6.21625      4.43971
 0.00369743    0.731611      1.44367      2.1262       2.77759      3.36665        3.88184       4.32856       4.69823       4.96698     11.9714      -4.03944      -4.36538      -2.64        -5.95929      7.79817
 0.0160065     0.515961      1.00973      1.4873       1.94444      2.3649         2.75007       3.10606       3.40903       3.60271     13.0618      -6.01131       0.914707     -0.474552    -9.07654      6.02068
-0.00161677    0.981263      1.94716      2.8815       3.76117      4.57696        5.30833       5.92834       6.45283       6.8724      12.9261      -6.76802      -0.38913      -1.67775     -8.58233      6.54027
 0.0333314     0.688588      1.33205      1.9408       2.51077      3.00978        3.43686       3.79892       4.04233       4.21662     14.5005      -3.55817       0.692118      3.47833     -5.29814      7.97868
-0.000915836   0.878845      1.74124      2.56229      3.33048      4.0115         4.6336        5.13884       5.52468       5.80414     14.4034      -8.79308      -0.73845       1.58071    -10.1245       7.20172
 0.0257406     0.407661      0.786247     1.15783      1.51544      1.86393        2.20345       2.51812       2.78342       3.03453     17.1239      -8.89682       5.19          4.08452    -13.0963       8.37611
 0.0105295     0.748185      1.47635      2.18658      2.86055      3.50121        4.08913       4.61562       5.10145       5.49469     18.8602     -11.7755        1.21515       3.14992    -13.3091      10.0037
 0.0138556     0.905235      1.77766      2.61477      3.40218      4.12493        4.74586       5.28373       5.72784       6.04191     15.8074      -5.09614       1.72287       1.39297    -10.7329       9.83014
 0.00117092    0.474806      0.938714     1.38217      1.78822      2.16267        2.46029       2.70461       2.90128       3.01281     10.6474      -6.89672       4.08418       2.97024    -11.5688       6.84688
 0.0592986     0.650166      1.22974      1.7843       2.30322      2.77108        3.18002       3.53067       3.78838       3.97482     17.8341      -6.21758       3.22299       3.07187    -10.617        7.19923
 0.00738397    0.941785      1.86463      2.76218      3.62368      4.44112        5.19646       5.89058       6.5154        7.03569     18.9165      -8.26183       2.38564       1.16585    -12.4444       8.98477
 0.0159907     0.707286      1.37684      2.02731      2.61653      3.14743        3.6062        3.978         4.25106       4.42043     14.9569      -4.81477       5.08688       5.63455    -10.7968       7.78845
 0.00264809    0.642381      1.26144      1.85859      2.42613      2.92394        3.36417       3.72609       4.03028       4.20418     14.4066      -7.74417       4.27792       4.0131     -11.4448      10.7959
 0.021118      0.221768      0.419479     0.614135     0.80076      0.974373       1.12565       1.26966       1.39014       1.49413     17.159       -7.96631       9.31123       8.60827    -12.7576      10.881
-0.00283579    0.626321      1.24933      1.84441      2.41472      2.95908        3.435         3.86136       4.24339       4.53548     16.6802      -8.47824       2.67755       4.21209    -11.681        7.63755
 0.0588543     0.534158      0.999522     1.44418      1.86368      2.24088        2.57142       2.8554        3.06095       3.21931     13.7832      -1.53062       4.73893       4.43        -7.2256       6.18053
 0.0195168     0.539471      1.04708      1.51937      1.952        2.33131        2.66078       2.89861       3.04747       3.15311     11.5821      -7.51271       5.35645       5.87728    -12.2914       4.93165
 0.0272537     0.441052      0.848981     1.25522      1.63171      1.97986        2.31281       2.60114       2.84145       3.03863     14.6681      -8.18575       7.74317       6.97268    -14.1342       5.4079
 0.000764661   0.473795      0.936208     1.37442      1.78576      2.16279        2.49257       2.77755       2.98177       3.14054     14.8917      -7.10637       4.68321       3.83674    -11.1887       7.53147
-0.0079211     0.292092      0.588386     0.879832     1.14626      1.40204        1.63919       1.85571       2.0301        2.19199     10.5347      -2.55683       4.73431       4.23894     -7.54192      4.77403
 0.0198441    -0.0123223    -0.0408935   -0.0641232   -0.0730579   -0.0904857     -0.0788786    -0.0493519    -0.0242513     0.0273379    9.82464     -3.63418       6.22279       6.44657     -9.66501      4.50488
 0.00785005    0.466545      0.919623     1.3587       1.78878      2.21815        2.59988       2.95789       3.29302       3.57795      8.63185     -2.76386       8.33439       4.79957    -11.2359       3.70671
 0.0167291    -0.0726542    -0.162194    -0.246571    -0.321706    -0.379129      -0.44171      -0.466508     -0.483505     -0.491659     7.4856      -3.08991       7.20675       3.64386     -8.48196      2.94062
 0.010349      0.00529498   -0.00329498  -0.0212872   -0.0457684   -0.0936791     -0.159125     -0.244098     -0.35395      -0.475946     7.38654      2.23979       9.59848       6.44002     -6.27659      2.70144
 0.03223      -0.050115     -0.131252    -0.195717    -0.251629    -0.286434      -0.306924     -0.300461     -0.236867     -0.184943     8.01865     -4.78251       4.85532       4.57171     -7.35432      1.41636
 0.0389749     0.278405      0.51526      0.743459     0.953817     1.16162        1.34713       1.52716       1.65963       1.80404      5.90583     -0.226709      9.11311       3.66262     -2.31753      1.10605
-0.00242049   -0.170675     -0.331322    -0.475886    -0.59539     -0.663237      -0.699881     -0.694647     -0.648633     -0.537985     4.47108     -1.27446       9.30144       3.50694     -6.81989      2.54496
-0.00659435    0.00701434    0.0175693    0.0262073    0.0260086    0.029839       0.0233264     0.0210486     0.00260004   -0.0146947    3.55642      0.460908      8.70765       4.71837     -7.28812      1.66261
 0.0500427    -0.0958758    -0.239559    -0.382419    -0.516153    -0.64165       -0.741616     -0.85126      -0.93035      -0.974188     2.01324     -0.676002      8.794         6.14556     -4.01196      0.641217
 0.0136994    -0.135937     -0.284972    -0.429763    -0.571316    -0.718493      -0.852511     -0.979901     -1.08032      -1.18654      3.8113       1.50544       9.2223        7.41496     -1.69685      1.2855
 0.0421099    -0.295647     -0.62124     -0.945086    -1.24674     -1.52203       -1.77145      -1.99164      -2.1706       -2.32608      1.29287      3.56198       5.99655       4.05695      0.282416    -2.00659
 0.0198007     0.0295951     0.0395823    0.0578586    0.0807958    0.115578       0.162388      0.216236      0.298628      0.373088    -0.447043     3.98488       8.82504       3.255       -2.23016     -0.77648
 0.0151598     0.00457927   -0.00934679  -0.0205933   -0.038526    -0.0467673     -0.0749025    -0.0948788    -0.0939313    -0.101176    -2.14161      1.6281        5.35235       3.49369      0.184602    -4.16849
 0.0289697    -0.0449218    -0.114673    -0.182965    -0.255447    -0.310732      -0.374842     -0.409584     -0.447193     -0.447623    -3.1172       4.34555       6.58548       3.76876      0.586434    -3.87111
 0.0117338     0.13503       0.258161     0.374563     0.475573     0.570593       0.661908      0.727309      0.781033      0.828075    -3.56281      2.93269       5.52938       2.5926       1.04458     -5.69554
 0.00801355   -0.434298     -0.871116    -1.30865     -1.72955     -2.14252       -2.53849      -2.90463      -3.23038      -3.55555     -5.61756      6.09411       6.68126       3.83916      1.90759     -6.85646
 0.000205925  -0.60071      -1.18756     -1.74175     -2.2428      -2.69746       -3.07912      -3.3743       -3.58976      -3.70892     -9.76604      7.4144        5.43887       1.62222      4.46483     -7.32923
 0.0126256    -0.456313     -0.913513    -1.35144     -1.75699     -2.1125        -2.43632      -2.68292      -2.87271      -2.98893     -7.72303      6.80238       4.57857       2.10005      4.61317     -6.26967
-0.0388376    -0.579171     -1.1105      -1.63118     -2.13616     -2.6065        -3.05618      -3.45906      -3.8361       -4.15839     -9.06079      5.20175       3.97558       2.77872      4.32678     -8.96587
 0.0122676    -0.51625      -1.03562     -1.54219     -2.01899     -2.47022       -2.86093      -3.23111      -3.53999      -3.78285    -10.1237      10.4438        6.42249       1.39732      6.35811     -7.06034
 0.0341065    -0.479154     -0.978382    -1.45127     -1.88708     -2.27057       -2.59439      -2.84358      -3.00378      -3.11365     -9.28645      4.13017       5.4871        2.08726      0.282398    -6.00297
-0.00629184   -0.525014     -1.03242     -1.52556     -1.98237     -2.41982       -2.78247      -3.11414      -3.38855      -3.58022    -11.35         6.50325       3.97466       0.246797     3.86481     -8.17661
-0.028133     -0.614022     -1.18843     -1.73834     -2.24427     -2.70232       -3.10711      -3.43355      -3.70081      -3.88472    -10.6221       4.91831       1.93481       1.39895      6.01926     -7.1353
 0.0331923    -0.5629       -1.14751     -1.7102      -2.24808     -2.74125       -3.19345      -3.58059      -3.90842      -4.17805    -11.444        9.37632       3.68539       2.18353      4.94877     -9.44212
-0.0303206    -0.745        -1.43933     -2.10066     -2.70953     -3.24261       -3.69984      -4.05996      -4.32029      -4.45534    -11.6349       5.74619      -1.49807      -1.51982      5.87266    -11.5495
 0.00163478   -0.735205     -1.45389     -2.14287     -2.78363     -3.3666        -3.85499      -4.28612      -4.61093      -4.80327    -13.0259       7.6045       -0.737911     -0.189416    10.2813      -9.12774
-0.028968     -0.472645     -0.906577    -1.31736     -1.70396     -2.04897       -2.34137      -2.59851      -2.76159      -2.90539    -12.0065       4.10358      -4.12852      -1.55665      9.12674    -10.036
-0.00316088   -0.726044     -1.43477     -2.11795     -2.75366     -3.33474       -3.85038      -4.30123      -4.65654      -4.91404    -14.1688       8.6863       -0.950602     -0.92604      8.03285     -9.9721
-0.0258601    -0.502932     -0.962988    -1.3918      -1.76832     -2.10534       -2.36788      -2.51809      -2.61475      -2.58343    -17.0843       9.29851      -1.31073      -3.13061     10.325      -11.4732
-0.00901383   -0.48193      -0.945069    -1.38212     -1.80054     -2.17933       -2.49468      -2.7691       -2.95229      -3.07527    -15.8838       7.55139      -0.0844229    -1.37195     10.9971      -8.7141
-0.0313698    -0.546199     -1.05551     -1.53257     -1.97289     -2.37317       -2.72821      -3.00468      -3.21839      -3.34227    -15.5499       3.90643      -4.66204      -4.86201      9.91214     -9.11023
-0.0428928    -0.653815     -1.25362     -1.81724     -2.33628     -2.80461       -3.19797      -3.52583      -3.7688       -3.90842    -16.7625      11.1706       -0.806603     -4.53207     10.8765      -7.67672
-0.0146441    -0.682655     -1.33588     -1.96399     -2.53605     -3.05782       -3.50955      -3.86874      -4.16337      -4.3281     -16.4911       6.33648      -1.69289      -4.89181     10.379      -10.8837
 0.00793746   -0.523391     -1.0453      -1.54653     -2.02169     -2.44973       -2.82946      -3.1357       -3.41054      -3.59744    -15.6093       9.72143      -2.34045      -4.87222      9.77732    -12.0163
-0.0664377    -0.405183     -0.736217    -1.04277     -1.33022     -1.57215       -1.77903      -1.94558      -2.06068      -2.10216    -16.0296       3.54226      -6.02114      -5.74953      6.98811     -8.20253
-0.0256548    -0.373466     -0.716241    -1.04335     -1.36306     -1.656         -1.92262      -2.15481      -2.34494      -2.50187    -13.9553       7.77227      -2.1204       -4.14563      9.31686     -5.57784
-0.0416732    -0.536595     -1.01865     -1.47729     -1.90681     -2.28745       -2.62779      -2.90075      -3.1044       -3.24539    -16.596        6.24929      -5.99829      -6.87603     11.0681      -9.64841
-0.00067437   -0.0647192    -0.126085    -0.186793    -0.239216    -0.290612      -0.335066     -0.391554     -0.410832     -0.419206   -12.657        5.98193      -6.96653      -9.02806     10.7219      -9.05167
-0.00677401   -0.539745     -1.06153     -1.57251     -2.04673     -2.50624       -2.89735      -3.26697      -3.5657       -3.78333    -13.1137       4.42674      -5.16663      -4.43944     12.3275      -6.08194
-0.0250216    -0.202921     -0.381087    -0.545919    -0.704589    -0.836975      -0.960478     -1.03981      -1.10647      -1.16134    -11.9172       3.14326      -5.35811      -6.21202      7.79838     -4.65389
-0.00497031   -0.17754      -0.343305    -0.494427    -0.622866    -0.724328      -0.798777     -0.855026     -0.873479     -0.838934   -10.6619       1.25682      -9.25147      -6.95427      7.42932     -6.76633
 0.0365711    -0.0514867    -0.141461    -0.229875    -0.316465    -0.403656      -0.488531     -0.565178     -0.635453     -0.718288    -9.53094      2.44408      -8.18888      -6.92827      8.56068     -5.2573
-0.0143934    -0.546177     -1.07256     -1.574       -2.05657     -2.50214       -2.90684      -3.27361      -3.57148      -3.84224     -9.37877     -1.79665      -9.06135      -3.93579      5.87813     -3.96167
-0.0568599    -0.172711     -0.281442    -0.381425    -0.459852    -0.504157      -0.540633     -0.520896     -0.483981     -0.418774    -7.18406      0.2481       -6.67712      -1.59389      1.83728     -2.35564
 0.0110097    -0.136666     -0.284736    -0.436991    -0.591714    -0.752585      -0.900936     -1.07705      -1.24544      -1.41272     -7.50461     -0.838693     -7.30654      -2.80909      4.11595     -3.50664
 0.0109468     0.130542      0.242595     0.356604     0.449983     0.542633       0.614839      0.68993       0.727429      0.747721    -6.68776      1.82218      -5.29595      -4.69549      6.67082     -2.79534
-0.0475807     0.0164098     0.0836146    0.157496     0.238246     0.331532       0.431403      0.544154      0.678217      0.809704    -6.25639     -1.75474      -8.6563       -4.84484      3.45926     -0.0486192
-0.0445001    -0.280915     -0.511699    -0.734008    -0.947049    -1.13984       -1.30449      -1.47477      -1.59281      -1.72281     -3.4577      -0.438318     -6.73046      -2.23231      0.182404     1.02666
-0.0127631     0.0179522     0.0449121    0.0578553    0.0590523    0.0366495     -0.0118845    -0.0809713    -0.184162     -0.323326    -4.06882     -4.21699      -7.25005      -3.22825      0.171071    -0.320947
-0.0311667     0.10599       0.245614     0.379635     0.512061     0.629757       0.748652      0.850229      0.941135      1.02148     -2.46953     -1.43686      -7.22413      -4.46257      0.377672     0.639537
-0.0543        0.302661      0.653945     0.985783     1.2996       1.57877        1.81738       2.02454       2.18012       2.29762     -3.24002     -7.36248      -8.15582      -4.88555     -3.11643      3.63633
-0.051246      0.0597612     0.164697     0.258927     0.334445     0.387752       0.421978      0.419732      0.371141      0.296526     0.892037    -7.05917      -7.22931       0.314866    -2.45064      5.49337
-0.0283476     0.3785        0.770772     1.1456       1.47773      1.77362        2.00385       2.1892        2.29116       2.32967     -2.40521     -4.98772      -6.94061      -1.64288      0.343383     2.0874
-0.0310375     0.640524      1.29615      1.91569      2.48522      2.998          3.42851       3.75721       4.00328       4.1551       0.0410832   -5.26127      -6.11177      -4.67302     -0.873741     2.48989
-0.0462252     0.248757      0.535284     0.808536     1.05122      1.26859        1.45315       1.6001        1.68756       1.72628      1.43624     -7.30459      -3.86924      -2.38971     -4.14034      5.55772
-0.05854      -0.195275     -0.327973    -0.467804    -0.603261    -0.747687      -0.891277     -1.02669      -1.19057      -1.34777      4.58495     -7.56484      -3.34893       0.47203     -3.91085      7.41254
-0.0347986     0.318759      0.658955     0.981496     1.28044      1.52603        1.73401       1.88235       1.97251       2.00125      3.62305     -7.70569      -6.51157      -3.52523     -3.39188      5.34081
 0.00956041    0.751338      1.47414      2.16266      2.81218      3.39278        3.89305       4.30246       4.63048       4.83773      4.49686    -10.2441       -1.49763      -0.855049    -4.63589      5.41924
-0.0378821     0.366811      0.763083     1.13966      1.48974      1.80706        2.07882       2.31231       2.4792        2.57259      8.10045     -8.31845      -5.55751      -2.68648     -7.64708      9.66304
-0.0352835    -0.150898     -0.26498     -0.391545    -0.516506    -0.651313      -0.797753     -0.949267     -1.13038      -1.32051      9.38857     -7.16677      -1.33034       2.87347     -6.25953     12.1066
-0.0147646     0.460021      0.919092     1.35691      1.74129      2.07339        2.35295       2.53907       2.64936       2.66431      8.10418     -8.6686       -4.20373       0.990907    -6.14293      7.89491
 0.031346      0.89013       1.7345       2.54187      3.31174      3.99481        4.60552       5.14946       5.59085       5.8861       8.53386     -7.16824      -0.0497968    -0.561053    -7.3889       9.62076
-0.0338752     0.438061      0.901582     1.34327      1.75947      2.13212        2.44381       2.71103       2.916         3.04962     10.1687      -7.58797      -2.07368       1.45539     -9.47284     12.4371
-0.0207079     0.450287      0.905691     1.34397      1.74276      2.10476        2.40525       2.64489       2.82082       2.91857     10.6654      -7.25318       0.29787       3.81983     -9.73667     11.0943
-0.00583823    0.401093      0.795417     1.16066      1.48854      1.75928        1.96511       2.09162       2.14226       2.09819     11.9118      -9.2073       -1.35265       2.17754     -7.8828       9.3759
 0.0338141     0.526504      1.0029       1.45178      1.8497       2.18968        2.46043       2.6388        2.73828       2.73233     15.0405      -9.24745      -1.03796       0.0648104   -7.82551     10.6842
-0.0219222    -0.0274749    -0.0415852   -0.0691972   -0.106661    -0.185019      -0.283053     -0.412927     -0.587872     -0.821166    13.3137      -9.37478      -3.195         2.59525     -9.9847      11.9547
-0.0339421    -0.103466     -0.171369    -0.242674    -0.315551    -0.393587      -0.463058     -0.556        -0.6519       -0.760098    14.3959      -6.8785        1.22329       6.09996     -8.69644     12.9817
 0.0293982     0.496868      0.948978     1.38044      1.76168      2.10484        2.37568       2.58097       2.71436       2.73641     14.669       -5.28747      -2.02681       1.74051     -5.1933       9.74322
 0.0712993     0.428867      0.773464     1.08354      1.35059      1.569          1.70822       1.77465       1.75762       1.64898     14.411       -3.82322       3.87638       4.95072     -4.65943     10.8033
 0.00171459   -0.118383     -0.239435    -0.368162    -0.501514    -0.649143      -0.805664     -0.980606     -1.18095      -1.37703     15.2602      -6.23497      -1.5429        3.19789     -6.67355     11.6401
-0.00325203   -0.188318     -0.369804    -0.548104    -0.712684    -0.883806      -1.0318       -1.17492      -1.3071       -1.43137     14.8974      -6.44087       4.47298       6.40308    -10.333       12.244
 0.0302906     0.371116      0.703019     1.02132      1.31832      1.58343        1.80773       2.01075       2.15917       2.23879     16.1953      -4.26513       1.49458       2.51976     -6.34813     11.6796
 0.0600994     0.401448      0.731985     1.0405       1.31618      1.54859        1.73504       1.85291       1.92262       1.909       16.7932      -4.82347       4.84901       6.19238     -4.63977     10.3123
 0.0116629     0.0969793     0.175957     0.241375     0.289529     0.316628       0.310528      0.275231      0.200089      0.0924368   13.4812      -5.10709       0.524184      2.79233     -5.97258      8.2717
 0.0108355    -0.0892891    -0.187952    -0.280611    -0.363899    -0.45006       -0.50968      -0.58189      -0.632663     -0.675663    14.1433      -3.97828       2.51626       4.04951     -4.77125      7.50325
 0.0210945     0.00355678   -0.0169501   -0.0425392   -0.0872093   -0.143888      -0.210703     -0.314694     -0.430757     -0.554567    15.277       -4.07064       0.924663      3.62548     -1.55233      9.5591
 0.0523058     0.0642077     0.0717401    0.0607416    0.0352421   -0.0142179     -0.0951341    -0.208081     -0.354461     -0.523642    14.8129      -1.6907        3.19435       0.475909    -3.54694      8.13145
 0.0411183     0.224063      0.398918     0.561101     0.703016     0.833589       0.918367      0.975287      0.992563      0.970986     9.1798      -2.74138       2.8881        2.12968     -2.80559      6.48639
 0.0106863     0.0995922     0.18445      0.257485     0.325434     0.37746        0.411754      0.425886      0.428289      0.385733    10.3408       0.54851       5.69719       3.38295     -3.61249      5.51969
 0.0401594     0.141872      0.243112     0.340119     0.434068     0.526469       0.60844       0.687103      0.750853      0.816997    10.3837      -0.182742      2.31122       1.73018     -3.436        5.54199
 0.0449768    -0.0248196    -0.0930579   -0.163051    -0.231619    -0.285895      -0.347663     -0.413712     -0.476817     -0.515606    11.5362       0.619239      1.93922      -0.218492     1.43048      2.5168
 0.00294169    0.0581265     0.115586     0.171198     0.232587     0.293666       0.364004      0.439134      0.516881      0.595909    11.0852      -0.418051      3.55294       2.1026       0.25813      8.01998
 0.028017      0.406903      0.778046     1.13729      1.47554      1.77961        2.0505        2.29792       2.48797       2.6537       7.77885      3.3902        5.51044       1.48387     -1.69422      3.31797
 0.0440216     0.176109      0.304174     0.421191     0.520795     0.600677       0.672645      0.703803      0.71702       0.7116       7.89753     -0.717548      4.25882       1.20923     -0.112443     3.01279
 0.0706391     0.181173      0.289147     0.393038     0.489537     0.578485       0.666283      0.738554      0.791005      0.8534       8.24211      3.16949       3.63744      -0.977183     0.925034     1.64832
 0.0241282     0.0473522     0.0695151    0.0975809    0.121759     0.143512       0.175314      0.204419      0.238691      0.289837     4.7797       3.13083       5.83418       0.49182      0.045076     0.972036
 0.0318222    -0.00908869   -0.0472449   -0.0862051   -0.11773     -0.149568      -0.168965     -0.186513     -0.192995     -0.180259     4.36989      4.52413       5.20002       1.39515      3.08831      0.681608
 0.0599366     0.42193       0.774582     1.11339      1.43301      1.7265         1.97566       2.18508       2.37687       2.52154      3.14701      1.98078       2.98215      -2.58067      1.88748     -1.82668
 0.086913     -0.236154     -0.548666    -0.839378    -1.10983     -1.32243       -1.50504      -1.63296      -1.69711      -1.71115      3.73255      4.27267       1.66446      -0.254215     3.95643     -3.3489
 0.0535514    -0.0906107    -0.231589    -0.361216    -0.486526    -0.589076      -0.674524     -0.740357     -0.763389     -0.774743     2.32901      2.32166       6.18104       5.26763      2.10261     -1.32645
 0.0149366     0.10423       0.198147     0.309177     0.432654     0.593831       0.765539      0.987793      1.2346        1.52113      2.18153      6.56986       6.56601       2.65525      0.359744    -3.31733
 0.0261059     0.153588      0.284312     0.416506     0.553417     0.706677       0.854636      1.03206       1.19421       1.41134     -0.836518     4.12581       1.08118      -2.79472      4.17067     -3.7551
 0.105823      0.282431      0.460617     0.653534     0.857372     1.07407        1.32173       1.58597       1.87873       2.19857      0.49718      6.59317       7.07568       2.18806      2.43932     -4.23633
 0.0177908     0.0368159     0.0581086    0.0904114    0.128702     0.195199       0.267071      0.374527      0.495289      0.643953    -3.22738      5.93631       3.33084       1.30661      4.25774     -4.52398
 0.0247973     0.518973      1.01409      1.50911      1.99355      2.48445        2.96791       3.44545       3.92108       4.3939      -4.95532      7.2534        3.47389      -2.29406      3.60746     -7.69277
 0.046712      0.168887      0.300451     0.439256     0.60215      0.789637       1.01118       1.26445       1.55103       1.88715     -2.85607      4.76423       1.5916       -0.538214     3.66868     -8.40541
 0.0335188     0.258191      0.484719     0.716445     0.951658     1.1917         1.44788       1.71675       2.00079       2.29727     -3.81126      6.38503       4.69243       0.849843     3.80167     -6.76641
 0.0275477     0.0937361     0.163852     0.241741     0.34384      0.458374       0.606841      0.77067       0.990825      1.22644     -8.11529      8.79829       2.73767      -1.56607      3.54475     -7.42649
 0.009501      0.298792      0.591057     0.886218     1.1713       1.48046        1.79057       2.10505       2.42682       2.76462     -7.33173     10.0245        2.4252       -3.95388      5.1168      -9.37991
 0.0102809     0.282976      0.55751      0.838443     1.13097      1.42548        1.73737       2.07626       2.41441       2.77811     -8.04408      8.00061       0.78335      -3.93685      6.64027     -8.99847
 0.0573484     0.31921       0.585312     0.851558     1.13718      1.43156        1.72844       2.06166       2.40051       2.76034     -8.79427      7.43797       4.65842       0.15869      3.47248     -8.95911
 0.0120669     0.0436395     0.0855091    0.146922     0.235189     0.378871       0.569759      0.814902      1.11457       1.48493    -11.2413       7.71591       3.60336      -0.799335     3.6742     -10.1784
-0.00366303   -0.153682     -0.288308    -0.395945    -0.461864    -0.479582      -0.435008     -0.315059     -0.126395      0.152832    -8.90273      8.18763       1.3789       -2.74125      5.93601    -10.8283
-0.0202193    -0.120199     -0.211915    -0.278828    -0.319196    -0.307215      -0.253583     -0.151349      0.00426574    0.232757   -11.2907       5.86505       1.67468      -1.00751      3.77472    -10.3904
 0.0334762     0.261155      0.487568     0.712514     0.943994     1.16508        1.38295       1.61496       1.83149       2.06325    -10.4192       8.72076       3.082        -0.293396     4.61908    -12.8355
-0.013603     -0.0440845    -0.0622646   -0.0661246   -0.0362379    0.0247217      0.125644      0.278415      0.492295      0.748472   -12.3464       5.86877       2.40649       0.93385      4.80067    -12.9984
-0.0215656     0.0853545     0.203888     0.336414     0.503492     0.699292       0.9347        1.22588       1.56312       1.93637    -13.4611       9.99854       4.28639      -0.103047     5.55624     -9.77708
-0.0137299    -0.106655     -0.185347    -0.229802    -0.231524    -0.175429      -0.0560765     0.15771       0.432131      0.803513   -13.1777       5.97458       0.0048847    -2.19268      4.16037    -12.3565
-0.0174692    -0.0818664    -0.141484    -0.185153    -0.208821    -0.21759       -0.194528     -0.123999     -0.0216055     0.124308   -12.2592       5.42424       1.57518       1.23201      5.22368    -12.9843
-0.0184241    -0.021022     -0.0207819   -0.00647566   0.02192      0.0677459      0.131806      0.233807      0.36636       0.528154   -14.5022       7.03983      -0.302513     -3.42732      3.37304    -12.955
-0.0368909     0.08165       0.206389     0.33453      0.486894     0.63524        0.817463      0.996713      1.22795       1.46594    -14.0364       6.88835       1.6865       -2.60621      5.71516    -10.5889
-0.0612003    -0.084092     -0.107022    -0.117809    -0.120438    -0.11124       -0.0743376    -0.00953679    0.0716761     0.181991   -12.4648       2.37291       0.811643     -0.870875     2.16455     -9.80764
 0.000860684   0.153893      0.309337     0.463479     0.618172     0.777826       0.940498      1.09157       1.27125       1.45344    -11.189        3.72904       1.28668      -1.36079      0.599955   -14.1772
-0.0519121    -0.281621     -0.497041    -0.691055    -0.847029    -0.951395      -1.00163      -0.994502     -0.930539     -0.7789     -12.1346       4.01777       0.697131     -0.765173     1.89763    -10.9838
-0.046683     -0.0344459    -0.0167705    0.0153725    0.0712463    0.14894        0.264229      0.399889      0.573676      0.793355   -10.2719       1.34589      -0.0243826    -2.52861      1.34664    -10.6916
-0.0368766    -0.557878     -1.06858     -1.55216     -1.99774     -2.4094        -2.75471      -3.04346      -3.24469      -3.4114     -11.1246      -1.72463      -2.62596       0.484299    -2.6803     -11.3251
-0.0224153    -0.252922     -0.475758    -0.688655    -0.882818    -1.05261       -1.19483      -1.29019      -1.3721       -1.39441     -9.60254      1.96664       2.71406       3.93688      0.561434    -9.95461
-0.0469973    -0.344312     -0.634864    -0.915037    -1.1781      -1.41964       -1.63236      -1.80553      -1.94779      -2.04907     -8.55604      1.33897      -2.06147      -1.49913      1.10547     -7.75096
-0.033398      0.0268179     0.0903844    0.159346     0.233014     0.319314       0.413104      0.506052      0.635678      0.756618    -9.92436     -2.46161       2.93624       0.874092    -4.85739     -9.65495
-0.0398869    -0.597883     -1.14946     -1.68936     -2.21087     -2.70861       -3.18305      -3.61523      -4.00805      -4.36441    -10.9603       1.31377       0.355003      2.12029      2.2069      -4.1822
-0.0256845    -0.204046     -0.383652    -0.551698    -0.707622    -0.85788       -0.987523     -1.10844      -1.21149      -1.30627     -7.60374      0.49732      -1.52904       0.314093    -1.62257     -5.7518
-0.0438599    -0.332398     -0.616872    -0.895802    -1.15244     -1.39859       -1.6262       -1.82284      -1.99854      -2.15723    -10.1365       0.189876      0.0722497    -1.02084     -2.74955     -6.82247
-0.0396335    -0.41954      -0.790684    -1.14155     -1.47357     -1.76412       -2.01967      -2.2252       -2.38782      -2.4958      -7.01097     -2.09681       0.757268      2.17667     -1.49078     -4.74383
-0.0743213    -0.552137     -1.02219     -1.47783     -1.92494     -2.34604       -2.73071      -3.09582      -3.41471      -3.69779    -10.7566      -2.1356       -1.35015       1.52745     -0.209011    -3.01765
 0.0136959    -0.0125022    -0.0469496   -0.0814543   -0.137738    -0.196751      -0.286689     -0.392831     -0.508568     -0.662813    -4.15988     -2.60098       1.56071       3.64126     -4.33929     -2.58105
-0.0663638    -0.530031     -0.991645    -1.44953     -1.89987     -2.35368       -2.79557      -3.23377      -3.65376      -4.08243     -7.34812     -3.00762      -1.53414       0.398262    -1.21751     -3.97477
-0.0794707    -0.380813     -0.685154    -0.981072    -1.27589     -1.56473       -1.84783      -2.13956      -2.40094      -2.66898     -4.94945     -3.60964      -1.89393       0.67094     -1.97637      0.708333
-0.0443793    -0.339225     -0.632623    -0.934416    -1.25716     -1.57614       -1.91569      -2.26998      -2.63556      -3.01577     -6.42357     -5.68467      -1.7703        0.69286     -2.02648      0.0102502
-0.0275102    -0.298884     -0.56959     -0.847098    -1.12344     -1.41391       -1.70386      -2.01257      -2.31975      -2.62892     -2.31749     -3.1167        2.73777       1.02172     -3.84153      1.3941
-0.065076     -0.276812     -0.493944    -0.724575    -0.983761    -1.26267       -1.57563      -1.91937      -2.3103       -2.7181      -4.49977     -1.88505      -2.83726      -0.530968    -4.42554      1.56206
-0.0291401    -0.311717     -0.593583    -0.871418    -1.14768     -1.41157       -1.67745      -1.93568      -2.17552      -2.42329     -2.79419     -3.77351      -1.97688       1.02144     -3.08751      4.32904
-0.0644568    -0.44651      -0.832133    -1.21866     -1.61434     -2.01658       -2.41794      -2.82038      -3.24431      -3.67486      0.295094    -8.15331      -4.11836       1.90317     -4.77227      3.97652
-0.00569907   -0.253039     -0.508884    -0.771007    -1.05964     -1.36925       -1.68851      -2.04598      -2.44611      -2.86994      0.765566    -6.38245       0.594002      4.26835     -4.80472      6.33987
-0.0426411    -0.315429     -0.592093    -0.885241    -1.19186     -1.54161       -1.90918      -2.30954      -2.75999      -3.24631      1.5179      -5.45694      -2.40282      -0.0405139   -6.67181      6.0477
-0.0558913    -0.675451     -1.29151     -1.90619     -2.51898     -3.11377       -3.70584      -4.28165      -4.85205      -5.40666      3.04687     -6.97413      -2.29399       1.24939     -3.83482      7.74768
-0.0329726    -0.494199     -0.954266    -1.42158     -1.88587     -2.36751       -2.85221      -3.34291      -3.85087      -4.33632      4.34869     -7.21025      -5.21259       2.0217      -3.91174      6.75767
 0.00866496   -0.401219     -0.81298     -1.22195     -1.63947     -2.06782       -2.46787      -2.90848      -3.34723      -3.77921      2.84384     -4.49594       2.11846       3.25967     -3.6429       9.01678
-0.0263432    -0.348077     -0.677679    -1.01617     -1.37345     -1.76527       -2.17132      -2.61079      -3.09456      -3.59518      4.82474     -6.51772      -1.31736       1.64311     -3.06924      9.02528
-0.0398611    -0.245381     -0.457713    -0.682754    -0.9281      -1.19162       -1.48405      -1.81484      -2.17944      -2.56649      6.92849     -8.43746      -6.45062      -0.49975     -2.51937      9.74846
-0.0382848    -0.792085     -1.5401      -2.28699     -3.02029     -3.7365        -4.43956      -5.1393       -5.79904      -6.44319      5.12192     -4.91378      -7.57857      -0.460726    -0.856259    10.2933
-0.0203761    -0.78881      -1.55007     -2.30615     -3.03133     -3.74993       -4.42828      -5.06599      -5.68095      -6.28379      5.72652     -6.30219      -1.50649       3.21248     -2.41608     12.1659
-0.0250687    -0.403511     -0.780208    -1.17065     -1.56716     -1.97517       -2.40963      -2.85551      -3.30055      -3.77431      6.10567     -6.51955      -5.25249       0.482356    -1.27017      9.55822
 0.0204258    -0.427581     -0.871402    -1.32467     -1.76982     -2.21105       -2.66636      -3.10398      -3.5425       -3.97097     11.1503      -9.09214      -5.0841        0.640257    -3.23124     10.9599
-0.0697838    -0.67781      -1.29276     -1.90656     -2.54565     -3.18568       -3.83746      -4.50707      -5.19196      -5.88436      8.92041     -7.19147      -6.98          1.07826      2.01892     12.7358
 0.00619265   -0.22051      -0.454244    -0.700063    -0.970568    -1.25615       -1.5833       -1.93383      -2.31398      -2.74352      9.2125      -4.8689       -2.75076       1.027       -1.72477     12.5602
 0.0374097    -0.0906113    -0.232009    -0.384922    -0.556278    -0.764622      -1.00294      -1.31144      -1.64528      -2.02024     10.49        -6.66052      -3.81543       0.0845678   -1.86117     11.9079
 0.0275019    -0.6458       -1.32239     -1.98278     -2.64683     -3.29426       -3.94243      -4.57288      -5.18792      -5.80294     12.1122      -5.59894      -5.47465       2.34916      0.809203    12.3689
-0.0013639    -0.00366118   -0.0159979   -0.0596303   -0.123881    -0.24113       -0.411146     -0.630052     -0.918191     -1.28597     10.2327      -5.83614      -6.99151      -1.42125     -0.684012    12.2579
 0.0514051    -0.217398     -0.49025     -0.771259    -1.04703     -1.33625       -1.63001      -1.96178      -2.2788       -2.60752     11.5738      -1.93949      -3.39745      -0.758178     0.228579    11.9925
 0.00913683    0.0129735     0.0118187    0.00130894  -0.0276301   -0.0654313     -0.146414     -0.238155     -0.347166     -0.507162    12.8869      -4.22485      -5.58824      -2.39346     -2.8889      11.6323
 0.0303559    -0.0757913    -0.180316    -0.295294    -0.403796    -0.535125      -0.672688     -0.803814     -0.975768     -1.12684     11.4968      -6.18513      -5.8929       -1.45797     -0.401477    10.1471
-0.0148807    -0.28565      -0.555119    -0.829446    -1.09231     -1.37143       -1.65288      -1.93249      -2.21456      -2.51411     11.0299      -7.11385      -6.4466        0.347169     0.266607    11.6255
 0.0454714     0.196615      0.340792     0.468203     0.576373     0.658185       0.700198      0.705949      0.639395      0.572043    13.2966      -3.52001      -2.68937       0.307138    -0.926457    10.0019
 0.0207958     0.156704      0.284068     0.402706     0.51613      0.613381       0.678151      0.728348      0.736562      0.704165    11.4485      -2.88787      -6.18287      -2.67079      0.0203615    9.54741
 0.0466692     0.211557      0.368334     0.513267     0.657373     0.779206       0.879259      0.955604      1.01932       1.01773     14.401       -2.05155      -6.7046       -2.88113      1.72948      7.76026
 0.00117467    0.308609      0.60214      0.877407     1.11171      1.30905        1.44547       1.52328       1.543         1.48701     11.0167      -5.16803      -8.94022      -2.56833      2.28847      9.57506
 0.042587      0.281461      0.513127     0.723796     0.90541      1.0485         1.14843       1.20566       1.1942        1.14942     10.8491      -0.251378     -2.82021      -3.02666      0.712488     8.53084
 0.0465466     0.310644      0.571933     0.813196     1.03374      1.24725        1.39915       1.53083       1.6256        1.68148     10.692       -0.762765     -0.7152       -2.3101       2.75316     11.381
 0.0152146     0.559571      1.09834      1.62982      2.13732      2.60579        3.06258       3.46404       3.82452       4.15317      9.8489       1.08422      -4.13091      -4.33429      2.37306      8.44936
 0.0376141     0.465076      0.884463     1.28594      1.66112      2.01986        2.34117       2.61449       2.8385        3.01516      6.71339      1.66185      -5.16774      -4.92263      2.48346      7.93255
 0.0698394     0.156954      0.239817     0.322255     0.379307     0.449411       0.486554      0.519264      0.519807      0.504593    10.4817       1.86551       0.0619407    -1.49893      2.09403      8.80995
 0.022003      0.477689      0.930003     1.37162      1.79338      2.20049        2.58753       2.94514       3.26831       3.559        6.25014      3.87988      -0.933937     -4.23844      4.40227      4.51844
 0.0709193     0.831604      1.5786       2.30466      2.99432      3.64035        4.22499       4.75144       5.22635       5.59171      5.53627      5.02203      -0.294645     -3.15198      4.39792      4.81355
 0.0339382     0.638294      1.24001      1.82554      2.39757      2.94495        3.4621        3.95623       4.41285       4.81657      7.20219      0.370474     -4.01949      -6.32265      3.57022      4.57237
 0.0223082     0.0103563    -0.0010818   -0.0049098   -0.00337564  -0.00979908    -0.00170233    0.01261       0.0298495     0.0759766    6.34192      3.38558      -0.730479     -1.32819      2.11788      1.36568
 0.04208       0.712545      1.37496      2.02738      2.66682      3.26873        3.87102       4.41352       4.94365       5.42593      3.65407      3.74609      -1.08252      -3.5247       1.57788      1.09304
 0.0691254     1.13969       2.19567      3.23719      4.24153      5.19698        6.08625       6.94297       7.72094       8.40873      4.47547      4.25043       0.695208     -2.98071      1.71451      0.854074
 0.029482      0.662517      1.29409      1.91468      2.52241      3.12672        3.69403       4.24859       4.76631       5.26529      4.01623      2.23392      -4.0976       -5.07577      2.39928     -0.165485
 0.0313743     0.688584      1.34025      1.98512      2.61299      3.24313        3.85288       4.45059       5.01709       5.5741       1.37874      4.32033       0.984535     -2.89554      3.90062     -1.28793
 0.0459888     0.556907      1.06913      1.58366      2.0925       2.61536        3.14704       3.67077       4.19231       4.73666     -0.305468     7.47512       0.800494     -3.45336      6.94735     -2.36547
 0.0390066     0.782772      1.52622      2.275        3.02754      3.78259        4.55466       5.31892       6.09773       6.84674      1.52805      9.13328       1.53569      -4.4673       4.15983     -1.56329
 0.00319107    1.08175       2.15436      3.21055      4.24957      5.25699        6.24935       7.192         8.07644       8.94058      0.308544     3.73781       3.38092      -4.20676      3.03042      0.0195672
 0.0735945     0.74194       1.4133       2.08619      2.75029      3.41593        4.0811        4.75586       5.41757       6.08494     -2.46011      4.95831       4.6232       -3.69316      4.19375     -2.68931
 0.026259      0.789589      1.56171      2.33615      3.122        3.91666        4.72656       5.54068       6.38947       7.22023     -4.56352      5.82981       1.74492      -3.4243       4.19958     -6.1151
 0.0508984     0.83635       1.62194      2.41114      3.19781      3.99211        4.79666       5.58018       6.38521       7.1843      -2.16535      9.45493       4.14189      -3.12765      3.51023     -3.41937
 0.0153222     0.634423      1.25783      1.8811       2.52459      3.16304        3.81948       4.49046       5.16151       5.83393     -2.94758      2.88647       2.14208      -4.36218      0.159164    -4.96603
 0.0176243     0.765339      1.51143      2.25311      2.99225      3.72493        4.45765       5.17859       5.89305       6.58236     -4.64853      2.60914       5.17958      -1.54961      0.593121    -7.25648
-0.0023758     0.870645      1.7371       2.59085      3.42846      4.2418         5.02232       5.78155       6.49561       7.18242     -4.07618      4.13747       1.64928      -2.71721      2.08476     -9.41475
 0.0455727     0.634033      1.22234      1.81283      2.41257      3.00297        3.60582       4.21335       4.82526       5.44054     -4.38309      6.14729       3.61641       0.854976     0.937142   -12.1788
-0.0138283     0.5285        1.07506      1.62254      2.18509      2.75516        3.34712       3.94189       4.52933       5.15542     -7.50861      3.51681       7.09331       0.766806     1.56811     -8.40956
 0.026059      1.0087        1.98134      2.94423      3.88622      4.79316        5.66314       6.50671       7.29223       8.04159     -5.74822      3.08735       6.99679       0.757386     2.52522     -6.61577
-0.00318521    0.791778      1.5879       2.39158      3.18615      3.98806        4.79041       5.59504       6.38921       7.18968     -7.94504      2.24621       4.96962       0.86957     -2.05257    -11.6923
 0.0239543     0.707205      1.38953      2.06737      2.75276      3.42297        4.09821       4.75934       5.39942       6.03259    -10.7748       5.89021       5.89703       0.556182     0.124633   -16.1189
-0.0363086     0.52031       1.07581      1.63581      2.18105      2.73916        3.29432       3.83387       4.39297       4.9493     -11.6757       9.14366       6.43006       0.143318     4.17306    -11.9353
 0.0416656     0.810748      1.57447      2.32851      3.07054      3.78657        4.49006       5.15518       5.80138       6.41382     -9.29425      6.44603       8.33162       2.63646      0.46173    -10.2434
 0.00517693    0.247572      0.492655     0.734839     0.97679      1.23492        1.49578       1.77606       2.06801       2.35264     -9.60189      3.26441       5.25435       2.35001     -1.80212    -15.5184
-0.00683152    0.572792      1.15453      1.74368      2.32473      2.91394        3.48307       4.08099       4.64422       5.2118     -11.3254       4.70987       6.74137      -0.584149    -1.42353    -14.4929
 0.0227695     0.618915      1.21468      1.80578      2.39455      2.99136        3.55996       4.13764       4.72174       5.26138     -9.42149      5.0327        6.14321       0.420436    -0.0362978   -9.99699
 0.00929847    0.555684      1.10018      1.63902      2.17614      2.70223        3.21864       3.71291       4.20194       4.67925     -9.6387       3.79571       5.15864      -0.90425      1.04142    -10.5126
-0.0361598    -0.0475731    -0.0516005   -0.0437527   -0.0186283    0.042492       0.118003      0.245357      0.411004      0.60633     -9.7473       2.32445       6.67395       2.06468     -1.57489    -11.5935
-0.00831537   -0.274053     -0.526719    -0.763995    -0.962643    -1.12256       -1.22077      -1.26091      -1.25382      -1.14415    -12.2889       3.57552       8.14763       1.79744     -2.17729    -14.3112
-0.0445325     0.224889      0.493324     0.772166     1.0388       1.33433        1.60835       1.89929       2.20357       2.49368     -8.46132      1.30327       6.33748       2.91053     -3.54421     -9.72004
 0.00107312   -0.0809295    -0.160508    -0.237756    -0.304582    -0.371479      -0.425542     -0.45962      -0.485096     -0.469852    -9.92156      2.68648       6.92246       3.5297       0.672425    -9.14437
-0.00782367   -0.644912     -1.27224     -1.85393     -2.39586     -2.89455       -3.2955       -3.62334      -3.85008      -3.991       -9.7362      -0.130472      5.93695       4.91996     -0.688534   -10.2679
-0.0151736    -0.451597     -0.880668    -1.2863      -1.66262     -2.01484       -2.31671      -2.56443      -2.77175      -2.91639     -9.16299      1.25758       7.51286       3.26106     -4.39922     -9.69119
-0.0187227    -0.137121     -0.248144    -0.343991    -0.43085     -0.478172      -0.509086     -0.50618      -0.449819     -0.372781    -7.70045      0.863566      7.12474       4.72541     -4.87809     -8.17034
 0.0152933    -0.327787     -0.66039     -0.981819    -1.27163     -1.52668       -1.7405       -1.92603      -2.05203      -2.10406     -6.68063      1.0007        5.35561       5.39513     -2.98975     -8.86502
-0.000859305  -0.706415     -1.3996      -2.07901     -2.71647     -3.32364       -3.87386      -4.37271      -4.80176      -5.16889     -9.33238      2.0488        3.96985       4.82571     -1.36523     -8.62259
-0.0284192    -0.570531     -1.10367     -1.63073     -2.12528     -2.59905       -3.03328      -3.44511      -3.79019      -4.10556     -6.41755     -0.357728      4.64682       4.60485     -4.40217     -8.38015
 0.0124494    -0.462593     -0.929215    -1.37468     -1.79975     -2.18034       -2.51311      -2.80983      -3.05897      -3.26635     -7.34831      0.529034      5.37787       5.10431     -3.49109     -5.64606
 0.0162684    -0.721161     -1.45345     -2.16753     -2.8602      -3.52817       -4.16016      -4.74321      -5.29406      -5.77984     -6.75108      1.43424       5.66729       4.92285     -3.2598      -5.11528
-0.043999     -0.733555     -1.42155     -2.1005      -2.77134     -3.42592       -4.05735      -4.67086      -5.26384      -5.79894     -7.67856     -1.37677       4.66546       6.25238     -2.51617     -2.35963
-0.024433     -0.799565     -1.56968     -2.32229     -3.06922     -3.77384       -4.46761      -5.12086      -5.74348      -6.29562     -4.32049     -1.81515       5.09099       5.9914      -5.85589     -3.37216
-0.00287108   -0.774298     -1.53201     -2.2735      -2.98529     -3.65765       -4.28188      -4.86031      -5.38313      -5.8355      -2.81342     -5.66088       2.62998       6.13023     -6.0723      -0.170326
-0.0362974    -1.0879       -2.12803     -3.14331     -4.12006     -5.05781       -5.94554      -6.77815      -7.51213      -8.17275     -3.38477     -4.62829       6.70282       7.38043     -6.75312     -0.916164
-0.0302059    -0.93448      -1.82947     -2.7104      -3.56245     -4.38946       -5.16823      -5.92035      -6.60751      -7.24137     -1.60216     -1.89911       0.844012      3.28877     -1.43616     -1.601
-0.0773073    -1.02752      -1.97175     -2.91148     -3.83698     -4.74404       -5.6275       -6.4706       -7.28632      -8.06389     -3.61474     -4.05597       2.49871       3.45518     -5.52632     -2.17692
-0.0581843    -1.18524      -2.3079      -3.40974     -4.4865      -5.52685       -6.54194      -7.49395      -8.38086      -9.21487     -0.578855    -5.95683       1.90661       7.56409     -2.4057       1.08178
-0.0284236    -1.05064      -2.06242     -3.05864     -4.02676     -4.97682       -5.88146      -6.72763      -7.53343      -8.2778       2.1389      -3.21961       0.689474      5.36417     -3.72372     -1.99176
-0.0246396    -1.04837      -2.0668      -3.07036     -4.0517      -5.00963       -5.93458      -6.81371      -7.66347      -8.45632      0.477504    -5.43212      -2.06753       3.89497     -3.40746     -0.603636
-0.0679453    -1.02916      -1.98223     -2.92787     -3.84819     -4.75112       -5.61981      -6.45948      -7.24582      -7.9965       0.242884    -2.87352       2.58883       6.16008     -5.76267      3.3268
-0.0490683    -1.36327      -2.66482     -3.9387      -5.1667      -6.34949       -7.47202      -8.50882      -9.46643     -10.3315       1.07963     -4.99578      -0.313001      7.06568     -1.90382      4.33415
-0.0380457    -1.10253      -2.15823     -3.19605     -4.2025      -5.17426       -6.1074       -6.9939       -7.80019      -8.56613      3.4282      -5.6694       -1.3208        4.29859     -2.82078      2.21574
-0.0345619    -0.832676     -1.62762     -2.42093     -3.19781     -3.96116       -4.71282      -5.44235      -6.13274      -6.79778      4.48645     -5.51117      -2.52468       3.11556     -3.57523      4.33549
-0.0340103    -1.13607      -2.22992     -3.31129     -4.36753     -5.4076        -6.39443      -7.36071      -8.24484      -9.11371      5.14273     -4.15733      -0.867312      6.54636     -4.02513      4.4477
-0.0702692    -1.07349      -2.06877     -3.0529      -4.01666     -4.94937       -5.85505      -6.72147      -7.5397       -8.30759      3.10102     -4.47184      -1.90043       3.43795     -3.96575      6.44469
-0.042257     -1.055        -2.05872     -3.0529      -4.02825     -4.97352       -5.8984       -6.775        -7.61923      -8.43691      5.07635     -4.00808      -1.23374       2.86357     -1.82628      5.88411
-0.019592     -1.0709       -2.11615     -3.14927     -4.16902     -5.16883       -6.13055      -7.06803      -7.97563      -8.83606      7.1701      -5.45539      -3.43059       4.61891     -1.53927      5.40701
-0.0318629    -0.999854     -1.96388     -2.92712     -3.88643     -4.83231       -5.7863       -6.71468      -7.63983      -8.53739      7.23733     -4.58011      -5.19815       4.95814     -1.33748      5.56291
-0.0342265    -0.808995     -1.58313     -2.34831     -3.11161     -3.8593        -4.59288      -5.30793      -6.01556      -6.68897      5.83406     -6.19061      -4.38357       2.89711     -2.30011      7.46286
-0.0211736    -0.854075     -1.68251     -2.50153     -3.30216     -4.10541       -4.87623      -5.62506      -6.3588       -7.05081      8.20406     -2.21967      -6.72019       1.71187     -0.232118     6.21801
-0.0251567    -0.855725     -1.68578     -2.50917     -3.31824     -4.11919       -4.88876      -5.65045      -6.3992       -7.09673      7.17536     -3.88338      -6.48099       0.4684      -0.558095     8.76671
-0.0174462    -0.815551     -1.62346     -2.42995     -3.24757     -4.08309       -4.91403      -5.76094      -6.60829      -7.4791       9.62943     -1.75016      -5.77977       3.62862      1.71357     10.7784
-0.0163987    -0.627911     -1.23838     -1.85228     -2.46398     -3.07067       -3.67501      -4.2868       -4.88924      -5.48314      7.57786     -5.49885      -5.90218       1.6849       0.353515    11.555
-0.0112999    -0.384115     -0.757998    -1.14031     -1.53547     -1.93367       -2.35737      -2.78072      -3.22508      -3.68537     10.1215      -2.98662     -10.0307       -1.14491      1.77882      7.92771
-0.00631192   -0.588039     -1.17066     -1.74066     -2.30975     -2.86443       -3.41659      -3.96156      -4.48234      -4.98145     11.9505      -9.01001      -8.49763      -0.405364    -2.98237      9.26504
-0.0148707    -0.653583     -1.29061     -1.9405      -2.58992     -3.24807       -3.90726      -4.58532      -5.26658      -5.95553      8.0324      -2.79855      -8.55691      -1.22431      2.21269     10.3813
-0.00988289   -0.23046      -0.454208    -0.681404    -0.924524    -1.17845       -1.43786      -1.72548      -2.00825      -2.33102      6.48435     -0.846265     -7.85808      -3.48427      3.29382      9.75416
 0.021355      0.050562      0.0749288    0.0848878    0.0844235    0.0620001      0.0111222    -0.0552515    -0.163892     -0.313693     7.54328     -3.71163      -9.42757      -2.52287      1.56889      7.98722
 0.0290769    -0.250028     -0.531218    -0.807789    -1.09353     -1.38396       -1.67545      -1.96235      -2.26642      -2.58816      9.19254     -5.72473      -8.79718      -2.92961      0.707137     8.74819
-0.0212639    -0.0135387    -0.0124748   -0.0223684   -0.0501489   -0.0836371     -0.159944     -0.244934     -0.370202     -0.534134     6.87971     -1.59746      -9.87396      -7.86094      3.97933      5.49677
-0.00681911    0.0166626     0.0340598    0.038956     0.0156302   -0.0306174     -0.113729     -0.219294     -0.37148      -0.56236      7.16119     -2.76713     -12.0624       -6.95969      4.53104      8.92724
 0.0297282     0.272134      0.506406     0.733851     0.936984     1.11454        1.2689        1.38622       1.47342       1.51061      5.94995     -0.514209     -9.50662      -6.64612      6.41853      9.49512
-0.0200272     0.366262      0.747274     1.12115      1.47637      1.82805        2.14687       2.4534        2.72179       2.95967      6.45313     -2.47366      -7.45745      -6.30887      2.27858      9.79923
 0.000659483   0.17036       0.335832     0.49703      0.647419     0.781957       0.89545       0.998047      1.07164       1.10902      8.02014     -0.387614     -9.26532      -7.30834      4.6671       6.91862
 0.00946532    0.54137       1.06403      1.56845      2.04959      2.49011        2.90233       3.25767       3.55493       3.82033      5.42585      1.16608      -7.50024      -8.23275      5.67638      9.36939
 0.0134087     0.476207      0.932513     1.37424      1.80027      2.19911        2.57725       2.90456       3.19307       3.44743      3.98417      0.545102     -8.64013      -9.84383      4.59892      5.88262
 0.00450573    0.599207      1.18382      1.75189      2.29079      2.78971        3.25468       3.64755       3.99963       4.27217      2.7715       2.53864      -6.46997      -8.04991      5.62758      4.03883
 0.0017011     0.668174      1.32652      1.96948      2.59293      3.18686        3.74435       4.2675        4.71843       5.1394       3.62321      3.51051      -5.81708      -9.0926       6.18758      5.96017
 0.022108      0.987684      1.94286      2.87367      3.76934      4.6166         5.39708       6.11444       6.7465        7.30625      6.23896     -1.51586      -8.10482      -6.86075      2.22177      7.15315
 0.0538922     1.24913       2.43297      3.59061      4.70993      5.78411        6.80113       7.73698       8.5924        9.36415      5.64889      1.5058       -8.76455      -9.17935      3.92605      5.25272
 0.0372351     1.23485       2.41311      3.56021      4.65902      5.68692        6.64568       7.50548       8.2607        8.91064      2.35811      3.58586      -8.80956      -9.16984      7.11061      2.70866
 0.0131901     1.28413       2.5385       3.75748      4.92005      6.02186        7.0382        7.96326       8.79351       9.50386      1.82139      4.52127      -4.30217      -7.6145       7.98852      2.50764
 0.0187792     1.34157       2.64521      3.91511      5.14429      6.30926        7.39737       8.39382       9.29036      10.076        2.43978      3.40143      -7.14919      -8.52304      4.63477      4.52045
 0.00793366    1.69157       3.36         4.99443      6.5805       8.10321        9.55358      10.906        12.1378       13.2745      -0.95868      3.65176      -5.31934      -9.05725      6.92542      2.47385
 0.0352201     1.4503        2.85402      4.23707      5.58807      6.89953        8.15935       9.34746      10.4756       11.5307      -1.04975      5.45381      -5.70706     -11.9995       6.0457       0.332939
-0.0165995     1.29024       2.58021      3.8343       5.03717      6.17499        7.22557       8.17688       9.02474       9.75623     -2.03232      4.95181      -2.58976      -8.24927      6.06756      3.75017
 0.0237219     1.53462       3.03094      4.49389      5.90989      7.27275        8.56157       9.76719      10.8713       11.8539       1.42167      4.07437      -7.25458     -10.804        4.71007      2.37699
 0.0273943     1.50515       2.97119      4.42181      5.83948      7.20634        8.51855       9.77081      10.9515       12.045       -1.55484      3.48012      -1.23914      -7.80279      2.23894      0.143928
 0.0165        1.15562       2.29252      3.41176      4.5117       5.58063        6.62189       7.61854       8.55324       9.45449     -3.6228       7.10668      -2.23238      -7.18923      6.05285     -3.75817
-0.0030246     1.21645       2.42916      3.61953      4.78517      5.91266        6.99745       8.02566       8.99969       9.91339     -1.9616       2.30112      -0.915085     -4.92056      3.18673      1.84835
 0.0384294     1.10423       2.16321      3.2076       4.2305       5.21321        6.17432       7.08763       7.94362       8.72429     -3.4592       7.19626      -1.83589      -7.27596      3.51229     -2.90743
 0.0590974     1.6812        3.28387      4.8518       6.36221      7.80041        9.15163      10.4049       11.5492       12.5745      -4.87054      7.32416       2.78652      -6.78125      5.1322       0.601496
 0.0448896     1.10124       2.15271      3.19953      4.23907      5.26402        6.26715       7.23917       8.19511       9.12287     -2.38513      5.63927       1.93876      -4.31456      4.42469     -2.01948
 0.0317357     1.00534       1.97243      2.93696      3.89021      4.82664        5.7433        6.63806       7.49718       8.33635     -3.87554      3.18188       3.18823      -2.4112       0.603464    -0.688631
 0.0325428     1.03445       2.03586      3.02749      4.00363      4.98349        5.93098       6.8689        7.75765       8.61699     -5.42055      6.94016       1.87636      -4.77774      1.8896      -1.73556
 0.015181      1.49151       2.95796      4.38824      5.78714      7.1461         8.4139        9.60923      10.7339       11.7564      -5.00679      3.37403       2.67585      -5.28737      1.74662     -1.42623
 0.038854      0.761155      1.48551      2.21049      2.93653      3.67119        4.41766       5.14737       5.8921        6.63069     -4.48989      3.2113        8.46111      -1.43934     -0.780945    -4.03106
 0.0271171     0.904481      1.77533      2.63575      3.47036      4.28221        5.07043       5.81552       6.51894       7.20489     -7.38258      2.94439       7.09489      -1.42138      1.50224     -1.48971
 0.0609814     1.02527       1.97981      2.91548      3.82479      4.70272        5.53742       6.32316       7.04218       7.7215      -8.59226      5.88012       4.84674      -3.07968      1.91094     -5.59624
-0.0101785     0.712562      1.43207      2.13021      2.80496      3.46024        4.07304       4.64798       5.18793       5.66909     -7.96928      2.29037       6.39909      -1.74341      3.31035     -5.07101
 0.0254325     0.3627        0.704303     1.04981      1.40449      1.76174        2.12665       2.51303       2.91664       3.31709    -10.1131       3.71827       9.12286       1.57704      0.726468    -7.57535
 0.0587839     0.877159      1.68934      2.48955      3.26887      4.02262        4.74838       5.44853       6.11105       6.73805    -11.0225       2.10621      10.4584        1.29871     -3.6628      -7.39532
 0.0252395     0.378292      0.732394     1.0805       1.42041      1.76627        2.09544       2.4302        2.76553       3.07241     -7.61121      2.86885       6.95177       1.25583     -1.90234     -7.22711
 0.00776572    0.466527      0.922801     1.38217      1.83752      2.29006        2.74009       3.19401       3.62805       4.05514     -7.94325     -1.86477      11.1268        2.77661     -3.17181     -6.18958
 0.050349      0.329198      0.610649     0.898301     1.20028      1.50195        1.81997       2.17235       2.52682       2.89743     -7.05247      2.03233       8.46255       0.714093    -1.44024     -8.10518
 0.0273039     0.387005      0.743349     1.09446      1.44867      1.78857        2.12261       2.45692       2.78261       3.08844     -8.68345      3.22572      11.1343        3.17656     -4.22321     -8.4172
 0.0290745    -0.0564666    -0.135765    -0.203259    -0.258411    -0.285538      -0.290834     -0.265509     -0.21063      -0.0997749   -4.81052      1.30964       9.86861       5.897       -3.26727     -5.20462
 0.00244429   -0.172225     -0.341686    -0.483198    -0.589073    -0.647676      -0.677154     -0.632129     -0.52564      -0.355584    -6.81826      0.678694      7.75836       4.57103     -2.35484     -7.29097
 0.0122105    -0.377179     -0.758799    -1.11984     -1.44588     -1.74797       -2.00221      -2.19801      -2.32491      -2.41646     -6.12201      1.28828      11.5239        4.0547      -5.00663     -9.27647
 0.0264912    -0.250044     -0.518417    -0.77485     -1.01215     -1.22469       -1.40869      -1.572        -1.6723       -1.73814     -5.1854      -2.17022      11.7898        8.16246     -4.51418     -5.57062
 0.00267273   -0.159486     -0.314912    -0.464324    -0.605673    -0.719916      -0.83684      -0.91629      -0.977105     -1.01449     -3.90024     -1.43172       8.74694       8.07993     -5.81947     -3.9053
 0.0319465    -0.709252     -1.43245     -2.13581     -2.79302     -3.39133       -3.93517      -4.38353      -4.75454      -5.04336     -4.74592     -2.42592       8.84624       7.58991     -4.53133     -6.06877
 0.00329519   -0.799744     -1.59055     -2.36196     -3.10646     -3.81338       -4.45702      -5.04644      -5.57608      -6.01972     -4.09221     -0.829563     10.1387        6.72262     -4.94699     -7.8049
 0.0285373    -0.554171     -1.13094     -1.68728     -2.21847     -2.72224       -3.18832      -3.59946      -3.9488       -4.25914     -2.8927      -1.93078      11.2866       10.8267      -6.3536      -2.79899
-0.02005      -0.770492     -1.51079     -2.23152     -2.92201     -3.58569       -4.19678      -4.76487      -5.25615      -5.69976     -2.47135     -0.918918      8.83584       9.54191     -6.86981     -4.29948
 0.0235963    -1.24586      -2.50231     -3.7226      -4.89187     -6.00302       -7.02245      -7.9462       -8.7634       -9.47871     -2.73148     -2.90976       6.88855      11.0462      -3.48423     -7.1462
-0.0191478    -0.965817     -1.8982      -2.80707     -3.6761      -4.49494       -5.26309      -5.95735      -6.57538      -7.10179     -4.01535     -1.8304        9.41877      10.8698      -4.66813     -5.64911
-0.00509294   -0.885576     -1.75202     -2.5947      -3.39691     -4.16272       -4.85269      -5.49037      -6.03381      -6.49594     -2.59006     -1.44195       8.67018       8.6938      -8.02778     -3.38565
 0.00288712   -1.08721      -2.1669      -3.21949     -4.22888     -5.17563       -6.07275      -6.88816      -7.6153       -8.2655      -1.06087     -2.23371       9.58536      10.6973      -7.68194     -3.93365
-0.00786396   -1.13917      -2.26045     -3.35238     -4.39406     -5.39077       -6.29652      -7.14503      -7.90248      -8.55025     -0.687132    -4.75549       8.70506      10.7143      -4.19751     -3.35382
-0.0324531    -1.42659      -2.8019      -4.14903     -5.43223     -6.65426       -7.77797      -8.83398      -9.76026     -10.5453       0.718559    -2.95497       7.20586       8.75783     -5.4712      -4.5773
 0.00420421   -1.29809      -2.5826      -3.84055     -5.06212     -6.21932       -7.3203       -8.3338       -9.26371     -10.0944       0.949095    -4.18109      10.2496       10.7008      -8.95265     -0.923248
-0.0258467    -1.67186      -3.30509     -4.9007      -6.46371     -7.96007       -9.37789     -10.7125      -11.9561      -13.0828       1.52088     -3.90018       6.11546      10.6207      -6.32133     -4.97174
-0.0219876    -1.31218      -2.59052     -3.84124     -5.06077     -6.22957       -7.33663      -8.37013      -9.33978     -10.1955       4.20866     -5.69852       4.29758      13.0588      -4.75434     -3.18348
-0.0224853    -1.59039      -3.13619     -4.63962     -6.08318     -7.44059       -8.70164      -9.84712     -10.8632      -11.7312       2.89668     -2.64038       6.66426       9.72566     -3.36878     -2.20065
-0.0337878    -1.45494      -2.86457     -4.24343     -5.59149     -6.8864        -8.10973      -9.27722     -10.3527      -11.3275       0.720483    -5.30753       3.12024       7.17848     -5.9758      -2.79061
-0.0425463    -1.34777      -2.64365     -3.91666     -5.15642     -6.36198       -7.51351      -8.6022       -9.60783     -10.5496       3.75274     -3.91767       1.69862       9.31783     -4.23467     -2.83786
-0.0243216    -1.09999      -2.17015     -3.22636     -4.26083     -5.27035       -6.24008      -7.16477      -8.05523      -8.88086      4.27285     -5.72728       1.75178       9.99911     -4.49513     -1.9323
-0.0392946    -1.33004      -2.60982     -3.86318     -5.08437     -6.26027       -7.386        -8.42459      -9.41576     -10.3228       3.45524     -3.74641       1.69366       8.2224      -1.69468     -2.93768
-0.0330937    -1.52646      -3.00217     -4.43476     -5.81257     -7.12532       -8.34114      -9.44913     -10.4618      -11.3465       3.69828     -3.16419       0.549356      6.36479     -3.72536      0.169322
-0.0404469    -1.25692      -2.45922     -3.63645     -4.77932     -5.86808       -6.88822      -7.84059      -8.71747      -9.48351      5.6782      -1.87078      -1.03778       5.90387     -3.69075      0.605366
-0.0278629    -1.10266      -2.17315     -3.21844     -4.24523     -5.23524       -6.18344      -7.08991      -7.92463      -8.71957      5.44825     -1.78992      -1.01249       6.8901      -3.72915     -4.28163
-0.0597114    -1.16665      -2.26312     -3.34295     -4.39767     -5.42193       -6.39692      -7.3179       -8.20299      -8.995        6.02992     -5.06457      -0.97844       6.77771     -4.55604      0.0731896
-0.0244511    -0.882016     -1.73604     -2.57827     -3.40609     -4.20615       -4.98769      -5.74837      -6.44504      -7.12336      7.43976     -2.83551      -5.27928       3.20784     -4.72901     -0.748465
-0.0314319    -0.940147     -1.8419      -2.73257     -3.60226     -4.44642       -5.25678      -6.02098      -6.74982      -7.44665      6.99216     -3.03973      -5.99012       1.44028     -4.04881      1.0655
-0.0112833    -0.803814     -1.5914      -2.37301     -3.13549     -3.88918       -4.60274      -5.3366       -6.00594      -6.6662       9.00868     -5.24264      -5.54981       4.45415     -3.05652     -2.07635
-0.00196497   -0.618181     -1.2352      -1.83483     -2.43211     -3.01983       -3.58351      -4.13845      -4.65951      -5.15356      8.98585     -7.23991      -5.50342       4.44441     -3.63307      0.265905
-0.0237033    -1.15249      -2.26512     -3.36027     -4.40534     -5.40617       -6.34877      -7.21947      -8.00982      -8.72999      9.27583     -2.94773      -6.10702       1.88781     -3.439        2.04844
-0.0199148    -0.497835     -0.974271    -1.45783     -1.94377     -2.43824       -2.92217      -3.42039      -3.93447      -4.42562      7.18575     -2.74181      -5.08225       0.480349    -0.382651     2.67103
 0.00837935   -0.258633     -0.527929    -0.804959    -1.10363     -1.41441       -1.74532      -2.10117      -2.49055      -2.88222      6.13281     -1.35811      -8.63335      -1.26461      0.19352      1.802
-0.0477923    -0.261383     -0.476203    -0.687753    -0.895486    -1.10503       -1.3257       -1.5225       -1.73909      -1.96369      6.33101     -1.85605      -8.38513      -1.89836     -1.02761     -0.304588
-0.0155979    -0.480208     -0.940735    -1.40318     -1.86646     -2.31582       -2.76215      -3.17968      -3.6052       -4.00945     10.072       -2.15266      -7.60845       0.7685      -0.812101     1.97832
-0.0294242    -0.0581793    -0.0946735   -0.12911     -0.169438    -0.219106      -0.296531     -0.368562     -0.465093     -0.571308     6.90064     -2.67806      -6.872        -2.45228      0.502029     1.20865
 0.0141894    -0.0152206    -0.0477479   -0.0855596   -0.138099    -0.199887      -0.276196     -0.376584     -0.491421     -0.635704     5.29485     -2.84434      -8.13206      -2.85206      0.565192     4.78437
-0.0286946     0.146889      0.319837     0.481177     0.62762      0.758985       0.850243      0.930769      0.983185      0.999498     5.97044      1.39502      -8.51575      -5.19999      2.85699      2.30825
-0.0150871    -0.179907     -0.344948    -0.512967    -0.668099    -0.834107      -0.991733     -1.15047      -1.31125      -1.4757       4.95084     -1.06694      -7.18841      -3.86363      1.45413      1.55831
-0.0374221     0.370229      0.772154     1.16167      1.52794      1.86683        2.18294       2.44167       2.65533       2.84373      5.28483     -2.66506      -8.70281      -5.41654      1.57514      4.25608
-0.00317257    0.508478      1.0138       1.49005      1.93311      2.3332         2.67623       2.94444       3.16832       3.30984      5.01008      3.23523     -11.1946       -8.9272       5.49167      4.40246
 0.0255712     0.681379      1.32837      1.94582      2.54316      3.09808        3.60238       4.03061       4.42186       4.70444      0.942733     2.61291      -8.51228      -7.33391      4.57941      2.25831
-0.0491997     0.184849      0.412834     0.633612     0.839411     1.02893        1.20871       1.34745       1.4731        1.56005      2.11934      1.07351     -11.6633       -7.75122      4.84599      2.77776
-0.0518544     0.512862      1.06893      1.60332      2.11974      2.58265        3.01782       3.38467       3.70993       3.94933      2.47273      3.25539     -10.469        -8.59983      6.66172      7.00861
 0.0172663     0.544628      1.06187      1.56773      2.04358      2.48737        2.88154       3.24026       3.54271       3.80418     -0.515533     1.54723     -10.4503       -8.97115      6.48892      1.02315
-0.047156      0.706319      1.44242      2.15349      2.80566      3.41838        3.94344       4.40184       4.76719       5.03477     -1.9282       4.44092      -9.58058     -10.3564       7.39285      3.82512
-0.0237672     0.592511      1.19666      1.77263      2.31844      2.81511        3.24706       3.62476       3.92713       4.14538     -1.15313      6.419        -8.19029     -10.4068       7.11368      3.94578
-0.026028      1.21761       2.43841      3.62235      4.74365      5.77426        6.70584       7.5344        8.22783       8.788       -0.571131     3.26439      -5.84569     -10.5627       4.50034      5.96102
-0.0156707     0.746637      1.50075      2.22192      2.90668      3.55409        4.12992       4.63889       5.07501       5.43104     -2.79733      2.27589      -8.91534      -8.32581      8.442        3.17619
 0.00834703    0.90198       1.79155      2.66445      3.52301      4.35936        5.15849       5.94139       6.66079       7.33617     -2.67403      5.70687      -7.20229     -12.3366       5.24953      2.51301
-0.0200168     0.807208      1.62974      2.45062      3.25177      4.04118        4.80908       5.56115       6.26806       6.95175     -4.17085      4.68006      -6.24353     -10.9472       6.63322      5.37447
-0.0307453     1.35516       2.72424      4.04645      5.31719      6.51772        7.63069       8.6247        9.50099      10.2709      -2.69468      3.00805      -7.63799      -9.32271      9.43688      6.13568
-0.0215054     1.06489       2.13377      3.17245      4.1561       5.06363        5.91151       6.64661       7.29604       7.82725     -3.3231       5.28986      -7.81641     -10.2742      10.4516       3.73524
 0.0125122     1.35929       2.68467      3.98122      5.22068      6.39866        7.49961       8.49887       9.40179      10.1827      -3.15927      8.06314      -5.62931     -12.332        5.28305      2.53035
-0.00609958    0.932392      1.86397      2.77116      3.65854      4.51078        5.32804       6.08724       6.78092       7.41693     -4.49261      5.82854      -4.66307      -8.67796     10.5854       4.95289
 0.0176114     1.38239       2.72927      4.04525      5.31263      6.51763        7.6415        8.67058       9.58915      10.4133      -2.35195      2.36738      -5.34625      -8.94085      5.99039      6.16203
 0.00063959    1.42347       2.82453      4.18622      5.49553      6.72293        7.85636       8.88601       9.79856      10.5715      -2.47421      3.7079       -5.74217      -9.72034      5.42944      3.67137
 0.00594235    0.833615      1.65818      2.46001      3.25258      4.0153         4.7451        5.44011       6.0973        6.67073     -5.26405      5.88661      -5.3526      -11.1442       6.43562      3.05562
 0.0294783     1.37878       2.71709      4.03611      5.32128      6.5714         7.77287       8.89039       9.92278      10.9212      -1.74662      4.11104      -2.98083      -6.54939      6.37673      6.36906
 0.0124586     1.07386       2.12458      3.16509      4.17722      5.17498        6.10684       7.01817       7.85877       8.64979     -6.4194       3.84756      -2.29074      -7.60986      8.57455      4.86666
-0.023282      1.15504       2.32363      3.47054      4.58193      5.6687         6.67281       7.64925       8.54962       9.34726     -7.53823      3.92798      -2.36246      -9.96629      6.1105       4.00537
 0.0288592     0.946198      1.86163      2.76587      3.65894      4.54331        5.40988       6.23963       7.04765       7.81612     -3.90538      2.20381      -0.11391      -7.04551      3.08165      5.95061
 0.00114544    1.16179       2.31032      3.44155      4.54249      5.61276        6.62658       7.60004       8.50083       9.34356     -1.27454      6.47536      -0.788841     -5.38932      6.47786      7.55061
-0.0256996     1.0675        2.15154      3.21605      4.25365      5.25035        6.19889       7.09517       7.9409        8.71127     -6.88943      3.60766      -2.88173      -8.22809      7.73691      6.06459
 0.00449218    1.11238       2.2128       3.30158      4.36513      5.39334        6.39246       7.34055       8.23027       9.06571     -6.77687      3.67508       0.619481     -4.98338      4.20468      2.90082
 0.0191764     1.0629        2.09459      3.11581      4.10436      5.05574        5.95291       6.80348       7.59716       8.30444     -6.92382      5.20533       1.79553      -4.34986      1.53478      3.99874
 0.0146727     0.972782      1.91934      2.84581      3.73011      4.58408        5.3843        6.10532       6.77985       7.36445     -8.0469       1.61842      -2.87005      -5.96681      3.13668      3.54326
 0.0497083     0.872336      1.68934      2.48959      3.27991      4.04785        4.77927       5.47444       6.14944       6.78103     -8.9034       4.38239       0.27904      -5.4093       6.23935      0.475251
 0.0553207     0.65205       1.247        1.83837      2.42774      3.00096        3.5788        4.16721       4.70966       5.2388      -6.43868      1.56072       0.383116     -4.24551      5.13481      1.43005
 0.0164601     0.540394      1.05936      1.56245      2.0432       2.50328        2.92376       3.31929       3.69179       3.991       -5.385        0.954176      2.1162       -1.21293      3.5957       2.99391
 0.0197094     0.594459      1.16479      1.72693      2.28846      2.8216         3.34444       3.85617       4.31486       4.77452     -4.51955      1.55579       4.5758       -0.179113     1.34364      1.96311
 0.0449309     0.859918      1.66947      2.46895      3.25559      4.013          4.75465       5.47719       6.15031       6.79561     -3.28426      0.240152      5.13037      -2.36973     -0.337444     3.00118
 0.0168413     0.277458      0.542771     0.819971     1.11137      1.42169        1.75473       2.1218        2.509         2.93455     -6.89017      2.96729       5.45127      -1.9374       5.56305      2.33135
 0.032268      0.194463      0.360454     0.52654      0.700539     0.882157       1.06531       1.25948       1.45744       1.67723     -3.89744      1.76875       5.73194       0.936704     0.22671      1.12151
 0.0151599     0.363438      0.714212     1.06632      1.4202       1.77275        2.13775       2.48495       2.84183       3.18501     -5.33077     -2.8671        5.87417       2.03673     -1.86906     -1.46892
 0.0294247     0.087802      0.145071     0.207734     0.264134     0.33042        0.39595       0.449729      0.514783      0.587554    -3.34163     -2.40838       7.10672       4.26421     -1.05305     -1.13511
 0.0656372     0.201938      0.331901     0.448427     0.559798     0.640222       0.710148      0.763771      0.792909      0.79436     -4.25912     -1.15821       8.29802       2.22116     -1.81295      0.931667
 0.0561589    -0.112398     -0.275568    -0.433367    -0.580196    -0.716231      -0.835016     -0.927195     -1.01304      -1.06896     -2.59019     -0.502333      9.86056       5.98413     -3.49474      0.200835
 0.000766817  -0.0667708    -0.134944    -0.198228    -0.249817    -0.299205      -0.326217     -0.353803     -0.352809     -0.349515    -2.57084     -2.60874       6.22253       6.252       -2.91756     -1.79886
 0.0654442    -0.312471     -0.681197    -1.0355      -1.36639     -1.6763        -1.93547      -2.16262      -2.34561      -2.47598      1.43153     -3.02175       6.65352       6.20481     -5.29426     -1.54535
 0.0306737    -0.48043      -0.983438    -1.47891     -1.96439     -2.42536       -2.85736      -3.26029      -3.63308      -3.96138     -4.5226      -0.37488       6.06723       4.05321     -1.67674     -3.37546
 0.0412286    -0.3579       -0.750937    -1.12718     -1.4799      -1.8088        -2.11713      -2.36916      -2.59683      -2.76447      0.0550647    1.01718       7.78675       5.77578     -4.90636     -2.52203
 0.0467797    -0.423773     -0.889718    -1.33801     -1.77258     -2.18415       -2.55606      -2.89703      -3.19609      -3.46283      1.73502     -4.76848       9.15897       9.72858     -7.35802     -0.568624
 0.0316322    -0.988161     -1.99306     -2.96693     -3.88324     -4.74303       -5.52398      -6.21254      -6.80292      -7.28772     -0.818315    -2.24757       7.58457       8.05031     -5.40735     -6.43522
 0.0184103    -0.528818     -1.06877     -1.59759     -2.11001     -2.5964        -3.06006      -3.49044      -3.88549      -4.22613     -3.12411     -3.30257       7.63941       7.47075     -2.59991     -2.50595
 0.0279567    -0.646551     -1.31121     -1.94955     -2.55975     -3.11982       -3.62554      -4.08297      -4.45931      -4.76353      1.38122     -2.43707       7.09897       7.35718     -7.97598     -4.91258
 0.00798508   -0.807838     -1.60762     -2.37773     -3.11688     -3.7894        -4.39699      -4.94497      -5.40684      -5.7863       3.35198     -4.84564       6.81637       9.09525     -6.65956     -4.92433
 0.0301042    -1.12881      -2.27152     -3.3849      -4.46872     -5.49544       -6.4622       -7.35233      -8.15762      -8.85895      1.81766     -5.7441        7.96798       9.19605     -6.68459     -6.48495
 0.0230832    -1.03087      -2.07069     -3.07367     -4.03326     -4.92443       -5.74041      -6.46981      -7.08923      -7.60071      4.13094     -7.47555       8.32098       9.60352     -7.75045     -4.69247
 0.0463275    -1.10035      -2.23237     -3.33374     -4.39346     -5.4023        -6.32646      -7.17668      -7.93987      -8.59549      2.28011     -5.30259       9.99775      10.8068      -6.9044      -6.35728
 0.0153601    -1.17884      -2.35735     -3.5064      -4.61663     -5.65756       -6.63783      -7.5308       -8.32192      -9.0129       5.05013     -5.86675       8.46442      11.3492      -5.8031      -2.39432
 0.0405576    -1.20064      -2.42879     -3.63896     -4.806       -5.94219       -7.02136      -8.0192       -8.95097      -9.78587      5.94061     -6.92429       5.71118      10.0718      -9.41451     -6.97657
 0.00956927   -1.16598      -2.32701     -3.4496      -4.5328      -5.53923       -6.47382      -7.31452      -8.04892      -8.67546      2.77793     -7.41651       7.12685       9.45824     -9.36679     -5.18201
 0.0249328    -1.13414      -2.27974     -3.4006      -4.4777      -5.50464       -6.46336      -7.36122      -8.15953      -8.87712      8.29417     -6.5784        8.62295      10.4876     -11.693       -3.22275
 0.00984782   -1.33857      -2.67103     -3.97339     -5.22189     -6.42174       -7.5311       -8.56467      -9.49193     -10.3131       6.1682      -6.93395       4.81199      10.7263      -8.98975     -5.71738
 0.0205474    -1.14014      -2.28842     -3.42175     -4.52189     -5.58244       -6.58692      -7.53817      -8.41315      -9.20737      6.96707     -5.73414       3.93916       9.89951     -9.06932     -5.48883
-0.0208651    -1.11192      -2.18521     -3.2331      -4.22973     -5.17774       -6.04371      -6.83959      -7.52354      -8.14217      8.0606      -9.40141       5.60045      11.5429     -10.6379      -3.63126
-0.00391723   -1.25715      -2.49967     -3.72056     -4.91032     -6.04753       -7.14831      -8.17574      -9.12024      -9.99696      5.13076     -2.91076       5.90272      10.1148      -6.93654     -6.62225
-0.00525406   -1.18086      -2.35241     -3.50633     -4.64008     -5.75211       -6.82296      -7.85928      -8.82637      -9.75419      6.99722     -5.57443       6.19472      12.5948      -9.64119     -6.37631
-0.0324921    -1.1317       -2.22036     -3.29096     -4.33077     -5.32389       -6.28288      -7.17087      -8.0079       -8.76106      8.50364     -4.80913       4.74048       8.63869     -7.4628      -3.23201
-0.0233864    -1.29557      -2.55127     -3.77614     -4.9548      -6.07163       -7.11417      -8.0688       -8.92741      -9.67506      6.14295     -7.81439       4.02408       9.24634    -10.0154      -3.49406
 0.0177042    -1.01274      -2.0336      -3.03978     -4.0142      -4.94916       -5.83801      -6.68064      -7.4646       -8.17321      5.35621     -3.96345       3.79272       7.07698     -9.41516     -5.53014
-0.0276593    -1.198        -2.35051     -3.4797      -4.56844     -5.60637       -6.57658      -7.47377      -8.29428      -9.01863      8.96496     -3.84814       5.63093      10.0062      -9.14125     -4.08779
-0.0126982    -0.574357     -1.13906     -1.6976      -2.25299     -2.80982       -3.35567      -3.90114      -4.42535      -4.95236      7.02885     -2.76738       0.849995      6.20494     -6.20206     -5.95742
-0.0379749    -1.32229      -2.59134     -3.82808     -5.01174     -6.13493       -7.18776      -8.14183      -9.00045      -9.74299      7.96289     -3.32048       2.9079        7.30798     -5.05609     -3.45749
-0.0342197    -0.991231     -1.93903     -2.86683     -3.77795     -4.65544       -5.4898       -6.27568      -7.02329      -7.68705      5.37668     -3.18894       1.09116       5.37431     -4.69247     -3.1692
-0.0212408    -0.834426     -1.63883     -2.43311     -3.20553     -3.95336       -4.66816      -5.34053      -5.97206      -6.53517      7.83683     -2.38117      -0.635957      5.76278     -5.05665     -3.50781
-0.0464366    -1.02189      -1.98379     -2.92279     -3.82946     -4.68646       -5.49041      -6.23111      -6.90311      -7.49023      4.93299     -2.77316       0.620215      4.84934     -4.91246     -5.76556
-0.0658871    -0.941044     -1.80758     -2.6575      -3.48603     -4.27782       -5.03561      -5.739        -6.39987      -6.98149      6.13385     -3.03631      -2.11351       4.1713      -3.6429      -3.52507
-0.0229926    -0.613186     -1.20189     -1.7857      -2.35863     -2.92432       -3.47605      -3.99219      -4.50409      -4.97963      3.20802     -1.4427       -1.69468       2.94272     -3.09478     -1.22397
-0.0413886    -0.182406     -0.327785    -0.479535    -0.643277    -0.814858      -1.0092       -1.21329      -1.42004      -1.64917      2.8225      -1.6813       -1.34579      -0.504195    -3.50464     -3.34163
-0.0621134    -0.108573     -0.159483    -0.214806    -0.27928     -0.35688       -0.45196      -0.558528     -0.679119     -0.819892     4.13377      0.908292     -4.74844      -0.502398    -1.23618     -3.2454
-0.038618      0.0918493     0.217033     0.322097     0.417393     0.489778       0.533356      0.542608      0.524576      0.443262     3.41778      0.448059     -7.51552      -2.66063     -1.13532     -4.74205
-0.0132975     0.0525803     0.110979     0.162235     0.199016     0.209993       0.207873      0.174701      0.125997      0.0392424    2.66592      0.161055     -1.95437       0.28682     -3.1277      -2.37228
-0.040201      0.0289243     0.0899597    0.152427     0.211352     0.252377       0.283067      0.311318      0.311613      0.304288     3.72998      2.61946      -3.82003      -1.7896       1.50188      0.100532
-0.0374735     0.523543      1.07523      1.60448      2.11289      2.57998        3.00335       3.37322       3.68586       3.94443      0.66661      2.27552      -5.65102      -6.23155      2.30988     -0.624683
-0.0152342     0.0655957     0.14228      0.206775     0.254364     0.276002       0.265767      0.23351       0.156633      0.0642446    0.392016     3.12027      -9.22839      -5.8558       3.71404     -4.8593
 0.000441412   0.325219      0.643247     0.951079     1.24015      1.50854        1.75112       1.95966       2.13825       2.27114      0.743555     4.61544      -4.27549      -4.33281      2.71838     -0.386473
-0.0122515     0.621841      1.24845      1.85724      2.45448      3.02318        3.54846       4.0377        4.48363       4.87404      1.8885       4.76431      -4.89771      -5.51182      4.2995       2.12615
-0.0322438     0.35435       0.734332     1.1141       1.48076      1.83002        2.16928       2.48715       2.79422       3.05734     -1.54106      5.25289      -6.15789      -6.8391       3.52355     -0.363924
-0.0342908     0.557333      1.13823      1.70136      2.22422      2.70437        3.14315       3.50615       3.83267       4.06898     -1.43625      4.47863      -8.1348       -6.68104      6.20653     -1.36886
 0.0200573     0.870846      1.71061      2.52855      3.31587      4.05646        4.7453        5.35588       5.91228       6.37901     -1.49077      3.08453      -5.04546      -6.38572      3.33565      0.736871
-0.0388907     0.666417      1.36809      2.05597      2.72402      3.37898        4.00235       4.5799        5.12856       5.61432     -3.45405      6.66716      -7.29055      -9.21057      6.5931       2.03924
-0.0263726     0.815742      1.63992      2.44348      3.19826      3.89432        4.52846       5.07901       5.53826       5.90348     -1.45738      8.58201      -5.15092      -9.1717       5.52841      0.536844
 0.0136691     1.19952       2.36526      3.48627      4.54413      5.52275        6.40057       7.16999       7.79627       8.30674     -1.38589      3.42979      -4.87194      -7.55822      2.80376      3.85039
-0.0144582     1.10138       2.20598      3.28958      4.33269      5.34251        6.27001       7.16012       7.95498       8.65729     -5.93044      5.9217       -4.91314      -9.78344      5.38685      3.19574
-0.0549303     0.843911      1.73171      2.59685      3.42831      4.21875        4.95827       5.63297       6.23253       6.7398      -6.22766      8.31809      -8.0798       -8.91639      7.42262      1.90399
-0.00262803    0.730912      1.45183      2.15089      2.82674      3.4789         4.06602       4.60604       5.08714       5.50369     -7.60083      8.83916      -5.35668     -10.1617       9.3415      -0.11888
-0.0228665     0.689917      1.39419      2.08014      2.74715      3.38797        3.99062       4.53908       5.02827       5.46322     -5.47257      6.12614      -7.35851      -8.59223     11.3117       1.55108
 0.00384931    1.07078       2.12272      3.15157      4.1334       5.0563         5.92049       6.70009       7.38859       7.98978     -6.3786       9.04563      -6.72213      -9.53896     11.2657       6.54682
-0.0202607     1.2221        2.45039      3.64303      4.78952      5.87111        6.87822       7.80491       8.62417       9.32793     -7.1566       8.0119       -7.58307     -10.9036      10.791        3.01294
-0.0299133     0.884278      1.78798      2.67012      3.51393      4.30926        5.05196       5.71963       6.32688       6.85765     -6.55441      7.65298      -7.78667      -9.7705      10.8144       1.77521
-0.0405506     1.29859       2.61751      3.91086      5.1413       6.30156        7.39007       8.36574       9.22734       9.97866    -10.1041       5.86026      -7.98596     -10.4454       9.97229      3.38176
 0.000709657   1.2127        2.41175      3.57413      4.70187      5.76841        6.77089       7.68826       8.51052       9.25129     -8.03195      9.50198      -5.52072      -8.79189     11.1378       4.56366
-0.0362947     1.15404       2.33239      3.49118      4.61247      5.68074        6.69672       7.6425        8.51468       9.30459     -9.50725     10.7276       -3.36257     -10.3398      11.8977       5.27721
-0.0396158     1.35472       2.7315       4.07486      5.3696       6.59           7.73544       8.77527       9.72472      10.5472      -6.78942      5.85786      -5.95074      -8.57365      6.42628      5.30054
 0.0156948     1.47055       2.90427      4.30594      5.64561      6.91372        8.09714       9.17715      10.1398       10.9759      -9.33446      8.6187       -4.68049     -10.95        11.0262       2.82459
-0.00688381    0.937308      1.87413      2.80017      3.70327      4.56848        5.40285       6.20312       6.93493       7.62474     -7.9114       8.18438      -3.39745      -9.31681      8.91735      7.02873
-0.0368139     1.23329       2.49982      3.74265      4.96422      6.14166        7.28281       8.37142       9.39009      10.3271      -8.88661      5.52486      -5.38113      -8.97228      9.95149      6.58161
 0.0181077     0.971609      1.9167       2.83612      3.72831      4.5827         5.39601       6.14411       6.81977       7.43814     -8.10022      4.45209      -4.47061      -8.90079      8.58004      4.60781
-0.0087961     0.450703      0.912332     1.36549      1.81311      2.27112        2.71469       3.14252       3.57041       3.96484     -8.08698      7.16961      -3.73422      -7.85145     10.2294       2.77136
 0.0220355     1.01468       1.99939      2.97499      3.93583      4.87119        5.78464       6.67084       7.49199       8.27753     -5.83676      8.44494      -2.59288      -6.74572      8.9069       6.04705
 0.00521696    0.707559      1.40573      2.09445      2.76867      3.4262         4.03897       4.64182       5.19465       5.723       -4.31748      3.75033      -3.0015       -6.48639      9.15565      9.67414
 0.0194731     0.815546      1.60616      2.37935      3.12182      3.83947        4.51755       5.14369       5.71835       6.23549     -5.29135      3.98032      -0.0807347    -5.05087      4.95904      4.59302
-0.01015       0.568232      1.14287      1.70863      2.26434      2.80738        3.32415       3.83849       4.3127        4.73542     -5.12206      4.02529       0.0397582    -2.19478      9.50109      5.40033
 0.0435084     0.935783      1.81294      2.6692       3.47812      4.23914        4.93747       5.56829       6.12264       6.58729     -5.90445      5.21673      -2.62082      -8.29724     10.1475       6.20843
 0.0243648     0.274099      0.526346     0.772431     1.03125      1.2863         1.53822       1.79018       2.0474        2.30066     -2.43425      2.02844      -0.411892     -3.55916      6.08381      4.61899
-0.00107392    0.81824       1.6318       2.42354      3.1942       3.94012        4.64498       5.29774       5.91953       6.47778     -2.08383     -1.28105      -1.70435      -4.31375      1.02068      5.66618
 0.0396737     0.378386      0.712363     1.04167      1.35964      1.66389        1.9549        2.2361        2.48552       2.71445     -5.36382      0.557009      2.49636      -1.43398      5.74432      7.06156
 0.0296215     0.320388      0.605549     0.883527     1.15066      1.39456        1.63562       1.83564       2.03092       2.18637     -2.6273       0.697105     -0.755298     -1.76683      5.61434      4.40649
 0.00446757    0.272625      0.544206     0.809529     1.07856      1.34291        1.60167       1.86874       2.11691       2.38637      1.84706     -0.646377     -2.22302      -3.26098     -1.38416      6.51014
 0.0279723     0.0660846     0.112182     0.177659     0.258714     0.392394       0.553503      0.751542      0.990848      1.27391     -0.411738    -2.82853       2.70521      -0.453486    -2.12433      7.88172
 0.0159448    -0.07915      -0.169636    -0.241645    -0.302431    -0.326834      -0.324131     -0.29341      -0.242118     -0.139039    -2.39478     -4.75948      -0.311108      2.84129      1.7084       1.34337
 0.00430921    0.0391869     0.0790078    0.122531     0.174073     0.257057       0.32508       0.436635      0.540915      0.685497     0.641013    -3.8102        0.765714      1.34721     -0.195081     2.72993
 0.0388249    -0.554632     -1.14408     -1.71044     -2.26011     -2.77204       -3.23562      -3.66548      -4.03719      -4.34097      1.21246     -6.19378      -3.80833       1.19463     -2.55901      0.89354
 0.0319128     0.0842576     0.137773     0.179239     0.210628     0.227891       0.251491      0.239488      0.210655      0.179029    -0.419626    -6.75185      -0.508133     -1.00997     -2.58396      1.78479
-0.00189614   -0.146289     -0.290667    -0.440877    -0.574929    -0.711879      -0.857099     -0.984246     -1.09697      -1.2109      -1.41383     -5.36562       4.24747       2.51262      0.237487     3.30344
 0.0116925    -0.231024     -0.468775    -0.695572    -0.909166    -1.1104        -1.29574      -1.43405      -1.55677      -1.65384      3.11954     -9.13351       2.87672       5.91365     -5.90755      1.30189
 0.0317452    -0.90483      -1.8291      -2.7244      -3.58519     -4.38918       -5.14389      -5.81781      -6.41453      -6.95041      3.51364     -6.5968        1.33862       5.63117     -4.97865      3.65021
 0.0375227    -0.913965     -1.85186     -2.76162     -3.62454     -4.44452       -5.1812       -5.85773      -6.42721      -6.89987      1.45262     -6.55833       3.80075       5.4542      -3.10332      1.82849
 0.0263389    -0.711473     -1.42806     -2.11987     -2.76512     -3.34605       -3.86657      -4.31554      -4.65043      -4.92595      0.591143    -8.28201       5.38762       4.81438     -4.24129      0.0815667
 0.0025537    -0.841986     -1.67547     -2.49135     -3.26949     -4.0104        -4.70727      -5.33683      -5.90554      -6.4165       5.28005     -7.68065       5.43515       9.2879      -7.30371      2.55936
 0.0203806    -0.728182     -1.46829     -2.19074     -2.8836      -3.53422       -4.14722      -4.70442      -5.20765      -5.6313       4.73024    -10.1709        1.2421        6.77547     -7.6031       1.3094
 0.0727733    -0.842313     -1.74734     -2.6246      -3.47292     -4.27614       -5.01637      -5.70273      -6.30794      -6.82705      5.96289     -7.34997       6.23737       8.62467     -6.80012      0.96376
-0.0206446    -1.05601      -2.072       -3.05918     -3.97969     -4.8414        -5.61031      -6.28134      -6.83372      -7.26635      2.48689    -11.7862        5.268         7.85724     -6.91679     -1.67501
-0.00751833   -1.20335      -2.38        -3.525       -4.6168      -5.65308       -6.60787      -7.46489      -8.20888      -8.85479      8.81157    -12.4972        4.23428      10.5         -8.75165      2.25257
 0.0327248    -1.23964      -2.49106     -3.70242     -4.86428     -5.93589       -6.91839      -7.80222      -8.54864      -9.17355      6.24361     -9.96721       1.35479       8.33995     -7.09068      0.580341
 0.0170733    -1.17177      -2.34772     -3.48824     -4.56939     -5.58924       -6.53587      -7.37333      -8.11181      -8.72968      6.18353     -9.63228       6.63713      10.2808      -9.94056     -2.3159
 0.000993613  -1.37213      -2.72136     -4.02997     -5.27357     -6.44299       -7.49779      -8.45373      -9.26306      -9.94213      6.33941     -8.94747       4.60553       8.75909     -5.16195     -1.55875
 0.0151337    -1.15539      -2.31446     -3.44164     -4.52946     -5.5694        -6.53239      -7.42227      -8.21423      -8.9153       7.09198    -12.0329        2.15566      10.0125      -9.43363     -1.24812
 0.0403771    -1.11735      -2.26119     -3.36764     -4.42921     -5.42332       -6.34599      -7.17734      -7.90883      -8.5193       8.11758    -11.7769        4.00146      10.9489     -12.4588      -4.1092
 0.0522392    -1.21546      -2.47202     -3.69626     -4.88869     -6.02206       -7.09418      -8.08082      -8.98554      -9.78848      5.33616     -6.72931       6.48756      10.2275      -8.39438     -5.97198
-0.0175645    -1.23429      -2.43602     -3.61014     -4.74551     -5.81999       -6.85132      -7.77693      -8.63912      -9.39529      6.89427     -9.7262        2.91299       9.75502     -7.30765     -5.23883
 0.0149086    -1.11518      -2.22664     -3.30528     -4.33407     -5.29562       -6.1709       -6.96981      -7.65185      -8.23509      9.17589    -13.2723        4.23803      11.5438     -11.3022      -3.82214
-0.00508378   -0.98454      -1.95369     -2.89999     -3.8184      -4.69472       -5.52808      -6.28403      -6.99399      -7.62198      8.18666     -8.78231       5.83941      10.0198     -11.4987      -4.08668
 0.0342346    -0.951758     -1.93456     -2.90461     -3.84781     -4.77266       -5.66566      -6.50472      -7.30397      -8.04111      6.42687     -5.8548        5.8485       10.5461      -7.76567     -6.63414
 0.00787194   -0.937094     -1.87619     -2.80438     -3.7117      -4.60238       -5.44742      -6.26693      -7.0358       -7.74118      7.33769     -8.15532       1.85614       7.5723      -7.95639     -6.28721
 0.010893     -0.887346     -1.78298     -2.66642     -3.527       -4.37343       -5.18427      -5.95533      -6.69463      -7.37457     10.1961      -5.59211       2.75156       9.25626     -9.83378     -5.17993
 0.00481027   -1.09748      -2.1861      -3.24279     -4.24991     -5.20148       -6.07503      -6.86641      -7.57218      -8.16052      7.69561     -8.38316       4.39512       7.07545    -11.0668      -5.28138
 0.0515556    -0.990083     -2.01478     -3.01144     -3.97163     -4.88453       -5.72113      -6.48482      -7.17096      -7.76017      6.34394     -0.983731      8.83671       9.17919     -8.69044     -5.51101
 0.0250837    -0.899613     -1.81701     -2.71734     -3.59468     -4.43805       -5.24402      -5.99881      -6.70092      -7.34107      6.83118     -2.19745       2.45337       6.89348     -5.17568     -5.78278
 0.0150801    -0.628546     -1.27177     -1.91014     -2.53963     -3.16975       -3.76472      -4.3721       -4.93937      -5.48147      7.86035     -6.33209       3.07622       5.9356     -12.9815      -6.66198
-0.00690772   -0.545025     -1.07799     -1.59667     -2.10319     -2.59122       -3.04442      -3.49815      -3.89231      -4.24426      4.30395     -2.39777       5.82828       5.1019     -10.2164      -5.28192
 0.0261519    -0.497453     -1.01894     -1.54403     -2.06021     -2.57283       -3.08823      -3.57697      -4.06695      -4.5489       4.90072      0.306215      5.48948       5.50646     -4.66468     -8.73693
 0.00337611   -0.481336     -0.967679    -1.44722     -1.93102     -2.4117        -2.87965      -3.35871      -3.81269      -4.26973      7.72339     -0.881866      2.17711       4.38125     -4.81659     -5.25171
 0.0179319    -0.507599     -1.03073     -1.53707     -2.02154     -2.48718       -2.92483      -3.33122      -3.71208      -4.02736      6.18476      0.268814      2.49474       2.96407     -8.48586     -6.71788
-0.00529335   -0.170798     -0.335647    -0.497397    -0.664615    -0.83323       -1.00045      -1.16379      -1.31291      -1.48517      3.599        1.36681       1.60519      -0.810505    -5.99812     -5.4856
 0.0257208    -0.305938     -0.633249    -0.956948    -1.2727      -1.58756       -1.90058      -2.19439      -2.46482      -2.74342      2.98628      3.16199       2.12204       1.33878     -4.27218     -7.34295
-0.00393041    0.00808076    0.015734     0.00330597  -0.00888714  -0.0609177     -0.133112     -0.230238     -0.36599      -0.519078     4.15993      2.92803       3.7148        1.04666     -1.90807     -5.50103
-0.0127038    -0.072938     -0.136323    -0.207021    -0.289237    -0.372839      -0.473968     -0.594142     -0.732533     -0.866794     2.54685      1.2939        5.06799       4.09632     -5.40889     -5.46618
 0.0111076    -0.0351507    -0.0832109   -0.130652    -0.183674    -0.237759      -0.30322      -0.370019     -0.437726     -0.513002    -0.711443     4.34254       1.19528      -1.10941     -2.70601     -7.97681
 0.0113077     0.0447961     0.077225     0.110534     0.129208     0.157867       0.17605       0.190832      0.188513      0.167687     1.1126       5.73557       2.10097      -1.24453      0.797104    -5.66521
-0.0375474     0.458185      0.935938     1.38654      1.78747      2.14152        2.41679       2.62611       2.74972       2.78063     -1.15972      6.11416       3.32405      -2.48325      0.364599    -2.89439
 0.01962       0.323467      0.621309     0.899779     1.15277      1.37528        1.57874       1.72056       1.82469       1.86815     -2.6502       5.02524       3.39995      -0.734305    -3.90538     -6.66068
-6.26126e-05   0.577872      1.14653      1.69404      2.21887      2.70655        3.14882       3.55196       3.88722       4.17661     -2.4636       4.10051       0.0021188    -1.80457     -0.649118    -5.93739
 0.0241597     0.413656      0.797507     1.16084      1.51565      1.84389        2.1362        2.39038       2.60284       2.77241     -3.29759      9.48323       1.96041      -2.92455      1.54474     -4.78611
-0.0255057     0.684221      1.38239      2.05965      2.70334      3.30209        3.84335       4.32644       4.74323       5.08955     -2.70747      6.97911       1.86631      -3.14555      1.78626     -3.90788
-0.0145337     0.546579      1.09875      1.63525      2.13698      2.59927        3.02111       3.37646       3.69444       3.91755     -2.15865      5.33816       0.19416      -2.2099       0.786272    -4.29678
-0.0499138     0.716191      1.4713       2.20802      2.91694      3.57897        4.19903       4.75527       5.25832       5.71064     -4.65719      8.19812       1.617        -2.84274      1.51569     -3.14407
-0.0253445     0.736315      1.48421      2.20572      2.88402      3.50456        4.06137       4.5256        4.93045       5.2347      -4.3357      10.9364       -2.5544       -6.2103       8.51463     -1.54802
-0.0615984     1.25362       2.54962      3.79872      4.98795      6.08916        7.10163       7.99608       8.7553        9.38415     -3.34928      9.02922      -1.14473      -6.1799       5.28118      3.30351
-0.0254967     0.842478      1.696        2.51532      3.27985      3.98546        4.61711       5.16768       5.60038       5.92957     -5.55749      6.41583      -0.548516     -3.11814      2.58431     -1.17019
-0.0738741     0.602383      1.26754      1.91959      2.54269      3.13237        3.68545       4.18976       4.63607       5.01105     -7.89127     10.1801       -2.4177       -5.70534      6.64326     -2.87839
-0.0205406     1.18236       2.36988      3.52513      4.62694      5.6588         6.60901       7.45963       8.20887       8.84841     -2.99035     10.3298       -1.141        -5.87196      6.51279      1.208
-0.0981544     0.969952      2.02069      3.0412       4.00953      4.92467        5.76193       6.51135       7.16237       7.71704     -8.79233      9.4883       -1.56894      -5.77189      6.90577      1.30143
-0.0092995     0.794631      1.59234      2.36463      3.12122      3.83057        4.50188       5.11924       5.67326       6.17028    -10.5774      12.4167        0.560997     -6.40886      5.60893     -0.994573
-0.0764852     1.04965       2.16106      3.25134      4.30464      5.31759        6.27106       7.14961       7.96384       8.68966     -8.12864     10.4762       -1.51638      -9.35593      7.93775      4.13738
-0.0474057     1.37667       2.78795      4.16091      5.48013      6.74168        7.922         9.01107       9.98511      10.8427      -3.5359       9.71078      -1.31711      -7.35059      5.70225      4.85882
-0.0423236     1.07586       2.17687      3.25437      4.27691      5.25031        6.13953       6.96609       7.67285       8.27701     -6.7341      12.6093       -2.84629      -8.3281       9.83807      1.94426
-0.00131366    0.997929      1.98132      2.94196      3.85682      4.72537        5.5184        6.24753       6.88988       7.42881     -6.3795      10.5718       -2.14415      -6.50042      9.33179      3.00812
-0.0873736     0.577553      1.23812      1.89431      2.54182      3.17714        3.79241       4.39978       4.98128       5.51987     -8.18439     10.1962       -4.65973     -10.483       10.635        3.50606
-0.0160063     0.829676      1.66875      2.49225      3.29007      4.06014        4.78097       5.47468       6.09387       6.66543     -5.03775      7.61212      -3.19244      -6.50553      8.04635      2.80642
-0.0233571     1.31575       2.63777      3.91962      5.14441      6.29621        7.3691        8.33107       9.18047       9.90501     -7.43672      7.75519      -2.01224      -7.23781      8.90163      5.02134
-0.0128461     0.776384      1.55733      2.31983      3.04835      3.75106        4.40121       5.00229       5.54702       6.02602     -7.41566     10.3959       -5.04998      -9.23689     10.4434       3.65205
-0.049555      0.999068      2.03917      3.06286      4.05285      5.0147         5.93094       6.78506       7.57863       8.31974     -8.16814      9.05304      -4.51777     -11.0942      11.4124       3.43111
 0.00611094    1.12152       2.22659      3.30659      4.3564       5.36378        6.31093       7.20249       8.02536       8.76832     -6.50703      8.0372       -1.63685      -6.88101      9.33386      3.11988
-0.0362108     0.96396       1.95208      2.91705      3.84035      4.71649        5.54018       6.29223       6.97354       7.56395     -8.39437      7.65297      -5.58363      -7.37427     10.7367       5.12895
 0.00760901    0.930644      1.84432      2.73732      3.60102      4.42621        5.20569       5.92123       6.57647       7.14224     -7.07758      5.79677      -6.82447      -9.43097      8.25116      3.51875
-0.0347509     0.656088      1.34065      2.00015      2.6447       3.25353        3.81216       4.33025       4.78943       5.18819     -7.9699       4.71165      -6.64341      -8.57484     11.9043       3.08696
 0.036047      0.640737      1.24274      1.83345      2.41403      2.97968        3.52422       4.04889       4.54164       4.98477     -7.01986      7.86219      -3.84766      -5.304       13.5138       4.76516
-0.014393      0.622061      1.25265      1.87824      2.48896      3.07355        3.63429       4.15965       4.65211       5.09636     -5.30584      4.65251      -6.97618      -8.79022      8.98988      6.10734
 0.00289261    0.800654      1.58808      2.36015      3.09915      3.8043         4.46503       5.071         5.62119       6.10012     -4.79375      2.70999      -6.18621      -7.88215      7.32652      6.22029
-0.0167926     0.567922      1.1476       1.70842      2.26122      2.78924        3.29016       3.75569       4.17646       4.55795     -5.70989      2.5979       -3.846        -6.18311      6.08427      4.37564
 0.0187098     0.06562       0.118062     0.176084     0.246675     0.336882       0.443615      0.579969      0.724183      0.883492    -5.38366      4.73668      -2.42812      -1.86752      8.89498      4.71713
-0.0139509     0.255255      0.52643      0.797412     1.06306      1.34397        1.6153        1.88486       2.15079       2.42318     -3.25744      0.976038     -8.47158      -4.95391      6.45859      7.56623
 0.0333957     0.599605      1.15989      1.71034      2.25169      2.77004        3.26415       3.74198       4.17636       4.58096     -4.66802     -2.17891      -5.84497      -6.96907      3.69268      2.43909
-0.00379454    0.113734      0.226946     0.34506      0.456832     0.574832       0.686588      0.793197      0.893589      1.00345     -4.48933      1.52664      -3.89852      -3.75122      9.24932      5.51376
 0.0140065    -0.255206     -0.521601    -0.775877    -1.01585     -1.23122       -1.42425      -1.59231      -1.73549      -1.84019     -2.26802      1.89432      -5.84381      -4.33709      8.39903      4.83968
-0.0612626     0.0530449     0.165092     0.275192     0.394991     0.508171       0.620634      0.738399      0.864186      0.985702    -3.50131     -3.09986      -7.93524      -5.41979      3.43005      3.72263
 0.0289084     0.320138      0.605101     0.887698     1.17249      1.44874        1.71455       1.97532       2.22453       2.46767      0.436948    -4.11712      -2.13712       0.666463    -0.253006     4.27869
 0.0524579    -0.267574     -0.577206    -0.877072    -1.15539     -1.39622       -1.60677      -1.7743       -1.90412      -1.98937      0.842744    -6.37455      -4.95894      -0.485719     2.42784      5.95403
 0.0483288    -0.496955     -1.02953     -1.54071     -2.01096     -2.43887       -2.80885      -3.12285      -3.35801      -3.53434      2.89391     -4.8439       -4.88823       0.597826     2.13306      5.08772
-0.0148246    -0.118511     -0.217312    -0.304648    -0.377978    -0.43277       -0.477246     -0.489098     -0.474003     -0.434651    -2.55755     -6.60532      -4.70365       0.762341     0.0125794    2.89462
 0.0394852    -0.133618     -0.297586    -0.452278    -0.583724    -0.705766      -0.785496     -0.853592     -0.87264      -0.882035     2.01275     -7.41852      -2.83559       1.20336     -0.885716     2.60955
-0.00398585   -1.0336       -2.04957     -3.02621     -3.95729     -4.81838       -5.59216      -6.28232      -6.8679       -7.34713      1.20019    -11.3065       -6.9905        2.56105      2.52957      3.9848
 0.0194309    -0.309222     -0.635059    -0.948382    -1.25015     -1.53059       -1.79504      -2.03117      -2.23948      -2.40639      5.83664     -6.86812      -1.29573       4.17439     -1.36839      5.73772
-0.0262662    -0.267555     -0.499227    -0.725446    -0.934191    -1.12177       -1.2873       -1.42231      -1.51555      -1.57382      2.24411     -7.88518      -5.30198      -0.0421997   -2.64705      2.61193
 0.0487428    -0.759891     -1.55826     -2.33539     -3.07901     -3.77657       -4.42904      -5.01909      -5.54125      -5.98955      3.90509     -8.34737      -4.3236        3.06172     -3.22254     -0.396402
 0.0082157    -0.975489     -1.94078     -2.86835     -3.74632     -4.56164       -5.30218      -5.9491       -6.47258      -6.89801      3.67439    -10.619        -4.0121        4.55468     -2.08027     -1.05625
 0.0350064    -0.850114     -1.72191     -2.56054     -3.35384     -4.09066       -4.74868      -5.33132      -5.81667      -6.20763      4.49708     -9.05356      -1.71177       2.88575     -2.10406      1.60788
 0.00965564   -0.725023     -1.4487      -2.14802     -2.81435     -3.4404        -4.00624      -4.51139      -4.95475      -5.30938      2.9279     -10.0099       -0.966538      3.21295     -4.14764      4.35026
 0.0588357    -0.966444     -1.97445     -2.9494      -3.86967     -4.73199       -5.50612      -6.18595      -6.77221      -7.23835      6.63408     -9.98544       0.620826      6.77096     -7.5746       0.92617
-0.0197264    -0.746133     -1.45785     -2.14242     -2.77861     -3.37204       -3.89602      -4.3434       -4.71407      -4.98309      6.86121    -14.4254       -3.66142       5.37833     -7.51662      1.20389
 0.0499532    -0.874305     -1.787       -2.67925     -3.53557     -4.35147       -5.11137      -5.7959       -6.43093      -6.94464      4.39458     -7.94509       1.02067       2.58202     -3.79108      2.76942
-0.00525356   -1.0959       -2.17272     -3.2217      -4.22208     -5.16431       -6.0338       -6.81022      -7.51352      -8.10533      4.62173    -12.1685        4.62098       7.37853     -8.15267     -0.0748065
 0.0713056    -1.13609      -2.32578     -3.48723     -4.58969     -5.6358        -6.60278      -7.49298      -8.25988      -8.9201       9.85297    -13.2978        0.76361       7.70276     -9.10788     -1.05283
 0.0374805    -0.780589     -1.58533     -2.36777     -3.10991     -3.80634       -4.44531      -5.01001      -5.51095      -5.90936      6.7619     -13.5854        0.237746      4.26313     -6.77316     -0.121618
 0.041705     -0.970447     -1.96857     -2.93902     -3.87236     -4.75961       -5.57311      -6.30224      -6.96032      -7.5244       6.6912      -9.1271        5.7654        6.69448     -6.06882      1.38199
 0.00135754   -1.27935      -2.53946     -3.76212     -4.93493     -6.03153       -7.04315      -7.95044      -8.74393      -9.42109     10.6683     -11.9152        2.77226       8.78734     -9.05295      3.29891
 0.0812306    -0.859387     -1.78717     -2.68448     -3.54426     -4.35116       -5.09764      -5.76929      -6.35609      -6.85806      6.91468     -8.3755        4.82083       8.08663     -8.52155     -0.882949
 0.0360625    -1.05203      -2.12072     -3.15815     -4.15        -5.07044       -5.92444      -6.69023      -7.35865      -7.90373      7.87926    -10.8548        1.20385       7.35974     -8.90478     -0.59702
 0.0500157    -0.620443     -1.28696     -1.93916     -2.57237     -3.1781        -3.75259      -4.29663      -4.80296      -5.24521      8.01301    -10.5582        7.04326       9.72707     -7.76016      1.83034
 0.00184456   -1.17107      -2.32646     -3.43979     -4.49868     -5.48826       -6.38446      -7.19234      -7.86297      -8.40759      6.84904    -10.3699        3.73214       6.74622    -11.3601      -1.01637
 0.0168353    -0.808462     -1.62503     -2.42709     -3.2012      -3.9445        -4.64307      -5.29991      -5.89149      -6.43958      8.32835     -8.46881       5.7561        9.97325     -9.61236     -2.49642
 0.0231727    -1.28473      -2.57613     -3.84119     -5.05671     -6.21642       -7.29644      -8.3093       -9.21875     -10.0147       6.15057     -8.59383       3.69539       8.58295    -10.9916      -2.16631
 0.0322341    -0.668296     -1.36313     -2.05191     -2.72593     -3.38311       -4.02113      -4.61591      -5.18603      -5.7081       5.32974     -7.6717        3.55298       8.70228     -7.8429      -1.94013
-0.031247     -1.00488      -1.96862     -2.91109     -3.80891     -4.67451       -5.47993      -6.22051      -6.89128      -7.46477      6.32208     -8.51923       5.82844       9.25497    -11.2359      -0.685615
 0.0126047    -0.824312     -1.64752     -2.44818     -3.2197      -3.94805       -4.61104      -5.22011      -5.77215      -6.23369      5.73511     -5.88627       7.48334       9.29914     -9.23233     -2.40211
-0.0100963    -0.826905     -1.64139     -2.44166     -3.22804     -3.99751       -4.72996      -5.44477      -6.09248      -6.70731      5.69096     -9.32821       1.39392       8.34356     -7.18288     -0.740119
-0.0201229    -0.585542     -1.15024     -1.71673     -2.27469     -2.82431       -3.37762      -3.91393      -4.42202      -4.92226      1.34338     -4.08154       4.99366       7.92542     -7.38152     -3.70956
-0.0412877    -0.52316      -0.998006    -1.44996     -1.88771     -2.30025       -2.67365      -3.02083      -3.31435      -3.56867      2.7631      -7.71988       3.49329       4.01631    -11.4736      -4.69517
 0.0152229    -0.739594     -1.49004     -2.22903     -2.96395     -3.67673       -4.37321      -5.03895      -5.68119      -6.29931      6.02445     -3.97872       8.01804       8.23414    -10.5667      -2.41764
-0.00473271   -0.614961     -1.21816     -1.79739     -2.35678     -2.88236       -3.36712      -3.80393      -4.1647       -4.49706      6.96014     -5.81833       2.36343       7.36328     -5.38789     -2.13054
-0.0211426    -0.29695      -0.57477     -0.855705    -1.14462     -1.43323       -1.72474      -2.02687      -2.32564      -2.63292      1.1942      -1.44592       5.59348       4.43022     -5.82368     -3.63363
-0.0327378    -0.341237     -0.648323    -0.943346    -1.2278      -1.5035        -1.74614      -1.98197      -2.18901      -2.37635      4.75689     -5.96611       7.08486       6.97247    -11.3894      -1.96242
 0.0551472    -0.450484     -0.953822    -1.45191     -1.93842     -2.42633       -2.88769      -3.32723      -3.76888      -4.18592      5.14394      0.0740551     7.62251       8.31084     -6.75026     -4.12233
-0.0236694    -0.015032     -0.0106403   -0.0140251   -0.0426072   -0.0862215     -0.153238     -0.235542     -0.357415     -0.500047     4.60637      2.792         0.528782      1.34399     -1.95275     -3.54537
-0.00891127    0.11716       0.238068     0.344147     0.423632     0.473473       0.501628      0.478202      0.417892      0.327192    -0.907634     1.15914       6.68918       3.23656     -5.94013     -4.78894
-0.0212849     0.308544      0.636056     0.95193      1.24596      1.52826        1.77379       1.99866       2.19181       2.33348     -0.129351     1.28752       1.72434      -0.0850779   -4.81838     -7.48103
 0.0320099     0.0432178     0.04999      0.0482614    0.036884     0.0136864     -0.0224182    -0.093953     -0.156758     -0.270711     0.339262     6.22276       9.56183       2.76641     -2.96407     -3.49964
 0.00694858    0.249142      0.489874     0.711432     0.916829     1.09959        1.2585        1.40063       1.49395       1.5678       3.78328      2.52874       1.91953      -0.456137    -2.96564     -0.764091
 0.00649891    0.635971      1.24597      1.83316      2.37427      2.85636        3.27232       3.60486       3.8533        4.02386     -2.44907      6.23029       7.28457      -0.579658    -1.98683     -5.49109
-0.0146497     0.446174      0.902106     1.35108      1.77445      2.18524        2.55837       2.9003        3.20377       3.47451     -1.90316      6.83579       5.13135      -1.207       -1.96254     -3.00397
-0.00173837    0.264106      0.525292     0.778647     1.00858      1.22581        1.4286        1.59898       1.72669       1.85297     -2.59183     10.3111        8.32335       0.39726      0.654099    -3.5331
-0.0169153     0.533189      1.06966      1.5932       2.08905      2.5518         2.95474       3.31412       3.61874       3.8566      -3.38199      9.34064       2.58247      -1.59136      2.12436     -3.26553
-0.0202275     0.700289      1.40829      2.08481      2.73407      3.33359        3.86794       4.33977       4.75509       5.06551     -2.83433      6.57911       3.58728      -0.62323      0.556441    -4.80718
-0.021517      0.776678      1.56481      2.33102      3.05593      3.74754        4.38782       4.96066       5.48542       5.90129     -2.28459      7.41396       0.907701     -4.18972     -0.409716    -5.98873
 0.00519988    0.813592      1.608        2.37914      3.10662      3.79144        4.40683       4.95881       5.42223       5.79247     -4.00838     17.6447        3.81501      -4.75252      7.22948     -5.19715
-0.0017519     0.848749      1.68244      2.47974      3.23756      3.94015        4.5641        5.11142       5.56183       5.90792     -3.87791     11.6171       -1.79914      -5.71826      6.15003     -3.60014
 0.00945074    0.890568      1.75578      2.59024      3.3821       4.10846        4.76469       5.36308       5.84357       6.25473     -4.90662     11.2803        3.0954       -3.93793      5.58825     -3.13918
-0.0326982     1.15155       2.31918      3.45038      4.53016      5.54437        6.47908       7.30918       8.0373        8.64679     -8.21789     14.0277       -1.05437      -9.71845      6.50501     -6.70332
-0.0301315     1.00952       2.03768      3.03197      3.98609      4.88681        5.70777       6.45948       7.13358       7.68344     -5.86729     14.2981       -0.0906929    -7.39505      7.43924     -3.65678
 0.0109785     1.0786        2.12541      3.13261      4.07811      4.94759        5.71998       6.40358       6.94863       7.37012     -6.3906      11.9146       -1.61951      -7.90481      6.288       -3.66575
-0.0216113     1.26301       2.52515      3.74633      4.90862      5.99515        6.98287       7.86406       8.61697       9.2314      -7.69794     14.4742        1.57191      -7.15599      9.77022     -1.97715
-0.025018      1.0078        2.02518      3.00577      3.95444      4.83727        5.63922       6.37522       6.99052       7.53549     -9.69211     16.6524        0.478638     -8.58325      9.33966     -4.10526
-0.0418473     0.952458      1.92897      2.87033      3.76398      4.58976        5.3383        5.98877       6.53409       6.96388     -5.06461     13.2738        0.184828     -5.0949       9.07868     -3.30416
-0.0181761     0.679925      1.36625      2.03196      2.67348      3.27173        3.81893       4.31444       4.74825       5.10701     -4.4223      11.905        -0.829235     -6.04132      9.09487     -1.35531
 0.000395148   0.92298       1.83564      2.72062      3.57055      4.36729        5.10601       5.76501       6.37076       6.88587     -4.18668     12.4604        2.35812      -5.61828      8.39372      2.89036
-0.0401909     1.23772       2.50502      3.74195      4.92346      6.06587        7.12854       8.10783       8.98975       9.75816     -7.06944     10.6655       -0.782798     -9.14297      6.38567     -3.5867
-0.00417242    1.01682       2.02713      3.01638      3.96096      4.86159        5.71288       6.49293       7.20497       7.8334      -6.0661      12.0973        1.01977      -5.55362      8.60124     -2.5782
-0.00595817    0.810535      1.6171       2.40713      3.16973      3.89237        4.5751        5.20338       5.77756       6.27151     -4.75983      7.4987       -2.15403      -5.02752      5.94309     -3.68582
-0.0262877     1.00923       2.03239      3.0297       3.99437      4.90711        5.77538       6.55649       7.27841       7.91642     -5.76174      8.45599       1.1551       -4.73749      7.16129      0.252362
-0.0416417     0.969963      1.96892      2.93878      3.86438      4.72966        5.51856       6.23533       6.86253       7.38382     -6.00171     10.2111       -5.95043      -9.27411     11.6389      -0.990077
-0.0215444     0.703263      1.41962      2.11752      2.78951      3.43294        4.01782       4.58731       5.06453       5.48553     -4.2999      12.1982       -1.72109      -5.24565     10.2655       0.441066
 0.00872566    0.628772      1.24002      1.82929      2.39718      2.92781        3.41258       3.85397       4.22781       4.53304     -3.57812      7.41977      -6.86592      -7.43869      9.40006     -0.222314
-0.00496316    0.564069      1.13015      1.68093      2.22468      2.74813        3.2453        3.71631       4.16173       4.55078     -3.94266      7.02336      -4.37625      -5.92562      7.73113     -1.17111
-0.01235       0.273572      0.558178     0.851509     1.16165      1.47789        1.80676       2.13726       2.48138       2.84935     -3.63767      5.70542      -6.03289      -6.30457      8.90442      0.220726
-0.0101328     0.486837      0.97656      1.4599       1.93405      2.3838         2.81463       3.21875       3.5834        3.93918     -5.34825      7.05319      -2.88586      -7.58774      8.63364      0.473956
-0.00516487    0.296553      0.596382     0.900853     1.18966      1.48359        1.77383       2.04348       2.31182       2.56418     -5.88742      7.88416      -2.04645      -6.89404      6.59228     -1.1176
 0.00483698    0.604968      1.19944      1.77449      2.33601      2.86734        3.37042       3.82615       4.25165       4.63527     -1.16539      3.80134      -2.18209      -2.18732      6.28668      0.177426
-0.0099629     0.484798      0.97324      1.44911      1.91244      2.35538        2.76585       3.15323       3.5186        3.82554     -4.04076      2.22501      -4.11424      -7.10898      6.12774      0.288944
-0.0157359     0.583078      1.17565      1.75587      2.30532      2.83259        3.31901       3.75356       4.14909       4.49646     -3.47828      4.90654      -3.58493      -7.70492      6.4205       0.562392
 0.0269606     0.243432      0.463133     0.681397     0.906747     1.1434         1.3611        1.59575       1.82557       2.05712     -3.30227      0.366518     -4.32091      -6.52541      1.9775      -0.311078
 0.0120155     0.444678      0.87529      1.29222      1.69476      2.08287        2.44166       2.78344       3.07266       3.34515     -0.71103      1.6631       -4.34914      -4.10988      6.6619       4.23271
-0.00742199    0.264525      0.535168     0.805035     1.07634      1.34082        1.60185       1.86204       2.10383       2.35413      1.63488     -1.5135       -6.58386      -3.88926      2.97498      4.99151
 0.0157305     0.172391      0.330554     0.49347      0.660054     0.838533       1.03232       1.21404       1.41673       1.62895     -0.716172    -0.372906     -2.79909      -1.0149       2.87385      5.08838
 0.0257163    -0.149832     -0.31974     -0.474764    -0.609074    -0.717558      -0.796111     -0.84973      -0.863127     -0.851648    -1.26143     -3.50123      -6.72667      -2.83341     -1.20789     -1.46895
 0.00280784   -0.140753     -0.28252     -0.425658    -0.559355    -0.70575       -0.843786     -0.979044     -1.09469      -1.21352      0.699794    -3.60969      -5.32974      -0.184435     2.05447      1.97533
 0.0246376    -0.162259     -0.344081    -0.517417    -0.679566    -0.826288      -0.954455     -1.06212      -1.14779      -1.20143      0.826152     1.15971      -7.39523      -3.33331      4.52131      4.82613
-0.00550202   -0.167695     -0.33026     -0.472412    -0.608766    -0.73007       -0.829833     -0.910335     -0.965065     -0.97722      2.83335     -6.71823      -6.84942      -1.88898     -1.33311      3.28585
 0.00890981   -0.205549     -0.416118    -0.620368    -0.81293     -0.994836      -1.15085      -1.2893       -1.41199      -1.51318     -0.250159    -5.28077      -6.4761       -2.90739      0.443032     3.35671
 0.0227667    -0.376018     -0.770493    -1.14593     -1.49236     -1.82563       -2.10667      -2.34892      -2.55537      -2.71765      3.02357     -7.1166       -4.92607       2.65823      0.0711686    3.53171
-0.0589667    -0.509175     -0.953361    -1.38964     -1.80501     -2.19356       -2.54658      -2.87182      -3.16151      -3.40478      2.02054     -7.46277      -7.54325       0.286609    -0.636209     5.42973
-0.0237621    -0.346598     -0.659373    -0.955337    -1.23084     -1.46669       -1.6671       -1.8157       -1.92151      -1.95472      3.50295     -8.47621      -6.88025       0.671777    -3.36281      5.36022
 0.00507028   -0.682051     -1.35813     -2.00026     -2.60227     -3.15611       -3.64133      -4.05613      -4.38678      -4.63374      0.968282    -6.87966      -4.18625       1.06219     -2.53935      4.22251
-0.0066294    -0.926458     -1.83604     -2.71482     -3.56475     -4.36822       -5.11607      -5.79112      -6.39863      -6.90909      3.855       -9.52123      -3.05998       6.13738     -2.28155      5.75551
-0.0581237    -0.500131     -0.932982    -1.34832     -1.72985     -2.08505       -2.38402      -2.63722      -2.8359       -2.97723      5.89517    -12.2076       -2.49571       1.33878     -6.96679      8.52582
 7.39215e-05  -0.567279     -1.12684     -1.66141     -2.16942     -2.64543       -3.05633      -3.43164      -3.74576      -3.99034      4.01971    -10.6783       -1.12315       5.22203     -4.90845      5.13016
 0.0114025    -1.02178      -2.0409      -3.03362     -3.99699     -4.90472       -5.74521      -6.52444      -7.22004      -7.83311      1.70733     -9.84237      -2.3941        5.6323      -5.69356      3.43999
-0.0260742    -0.931187     -1.81902     -2.67094     -3.47708     -4.21788       -4.87643      -5.44269      -5.92752      -6.29283      6.54519    -12.9025       -2.26638       7.21737     -5.66381     10.2454
-0.0403693    -1.04002      -2.02209     -2.9624      -3.84677     -4.66309       -5.38235      -6.00501      -6.51517      -6.89851      2.92774    -14.118        -1.64782       4.556       -8.32887      4.53758
 0.0367991    -0.891374     -1.80398     -2.68562     -3.52391     -4.30744       -5.02345      -5.66057      -6.20282      -6.64607      4.34399    -12.1797       -0.922323      5.13544     -6.515        6.67558
-0.00481885   -0.486653     -0.964005    -1.43616     -1.8985      -2.33319       -2.75173      -3.14673      -3.50833      -3.84189      5.888      -14.4588       -4.65527       2.38059     -8.22867      6.20829
 0.0211875    -1.25051      -2.5002      -3.70759     -4.84663     -5.89553       -6.85496      -7.68651      -8.38738      -8.94166      4.89917    -11.6705        0.047193      8.19551     -4.78387      5.61546
 0.0257951    -1.15805      -2.32218     -3.45392     -4.52114     -5.52258       -6.43566      -7.24149      -7.93467      -8.51204      1.25506    -13.5646        3.95108       8.07442     -7.95455      5.08081
 0.0212158    -1.0064       -2.01848     -3.00219     -3.94731     -4.83382       -5.65563      -6.38961      -7.04338      -7.60514      2.29496     -6.97858       0.339473      4.08138     -2.55175      5.47317
 0.0208184    -0.453897     -0.922016    -1.3754      -1.81152     -2.2145        -2.58709      -2.92226      -3.21043      -3.46221      2.81871    -12.0545        0.604229      3.97286     -6.69147      5.33008
 0.00498494   -1.18751      -2.3603      -3.51371     -4.62245     -5.68278       -6.67186      -7.58812      -8.42021      -9.14273      3.15941    -12.5233        1.65351       8.54102     -5.88244      4.41056
-0.00428029   -0.905243     -1.79191     -2.65369     -3.46803     -4.23585       -4.93727      -5.56447      -6.11024      -6.56439      0.304246   -11.1886        2.138         4.60058     -7.11534      1.5839
 0.0316294    -0.561594     -1.15141     -1.73022     -2.29724     -2.83915       -3.3597       -3.85289      -4.30716      -4.71241      2.51987     -9.04707       3.7021        7.08508     -6.21059      3.48302
-0.00026569   -0.748669     -1.48399     -2.197       -2.86756     -3.48725       -4.05108      -4.54391      -4.97395      -5.312        2.59541    -13.758        -1.82545       5.28104     -8.07696      3.68787
 0.0309018    -0.910578     -1.83276     -2.727       -3.57476     -4.36018       -5.0718       -5.70845      -6.2418       -6.68713      3.8225     -10.3123        5.15636       6.82454     -7.12855      4.53362
 0.0228452    -0.555684     -1.12904     -1.69448     -2.24477     -2.775         -3.2795       -3.76077      -4.18347      -4.59872      0.626847    -9.3624        4.97017       3.88241     -7.76269      2.79729
 0.0285171    -0.739988     -1.49863     -2.24223     -2.95125     -3.62576       -4.25976      -4.83107      -5.35141      -5.79568     -0.526688    -5.13875       3.83525       5.82607     -3.11644      0.904618
 0.0182368    -0.473241     -0.957825    -1.42849     -1.88148     -2.3041        -2.70284      -3.06566      -3.38675      -3.66413      1.73536     -8.76093       0.915189      3.61125     -7.58517      1.17555
 0.0173785    -0.537318     -1.0871      -1.62838     -2.15815     -2.67973       -3.18051      -3.65281      -4.11292      -4.5228       3.30557     -9.91083       5.00656       9.11783     -6.54614      0.509024
 0.00834568   -0.519995     -1.04632     -1.57095     -2.08717     -2.59523       -3.08435      -3.56777      -4.01695      -4.43531     -0.278848    -9.38703       1.65376       3.50559     -6.35015      0.764812
-0.00494664   -0.50231      -0.996379    -1.48048     -1.94889     -2.39525       -2.81991      -3.20848      -3.57079      -3.88751     -0.481679    -3.36196       4.16062       6.62838     -2.32527      0.591125
 0.0252617    -0.0598227    -0.142129    -0.227412    -0.303632    -0.371647      -0.433131     -0.494509     -0.535673     -0.578395     2.89821     -6.36892       4.34536       5.73259     -6.77891      0.473786
 0.0192218    -0.471718     -0.961561    -1.4457      -1.93137     -2.39782       -2.86075      -3.30618      -3.72339      -4.12919      1.63627     -2.35682       5.00718       6.79455     -0.980866    -0.590576
 0.00100729   -0.239186     -0.473063    -0.704657    -0.928114    -1.14124       -1.34901      -1.53245      -1.69747      -1.86599     -3.94573     -3.22596       3.50447       0.37919     -4.88496     -3.23501
 0.0151709     0.0627576     0.11425      0.160375     0.213481     0.264127       0.320498      0.3706        0.432221      0.499759     1.09745     -0.92198       4.52359       6.37367     -0.40603     -0.503987
 0.0254675     0.0427698     0.0547333    0.0686663    0.0657242    0.0588593      0.040622      0.00529161   -0.0432384    -0.103954     1.65422     -1.71077       3.45742       2.79044     -1.99186     -1.21483
 0.0195084    -0.396557     -0.809672    -1.20902     -1.59667     -1.96368       -2.31743      -2.64209      -2.9265       -3.18133      1.40774      1.11808       4.47597       2.96232     -0.701318     0.435424
-0.00713351   -0.181353     -0.357889    -0.526179    -0.69908     -0.859712      -1.02131      -1.17036      -1.31689      -1.4492      -1.90358      0.0259897     1.23959       0.772312    -0.566305    -2.52305
 0.000112576   0.303193      0.597837     0.887674     1.15425      1.40646        1.62795       1.81948       1.98461       2.10709      0.31554      2.36147       3.40503       1.69176     -1.49144     -1.97291
 0.0242962    -0.0977615    -0.21653     -0.330995    -0.433767    -0.527988      -0.601115     -0.661034     -0.698369     -0.736755    -0.121757     1.38845       1.61737       0.416071    -2.83315     -2.86256
 0.0116884    -0.0681802    -0.148783    -0.231076    -0.316841    -0.406712      -0.5131       -0.602052     -0.699422     -0.808977    -2.80382      4.719         4.69765       0.614308     3.80758     -4.4831
-0.00697591    0.0882646     0.179741     0.275895     0.358591     0.440099       0.515945      0.587051      0.636594      0.702848    -3.75354      4.25793       2.46094       1.13352      2.63533     -6.96882
-0.00127756    0.555209      1.10426      1.63387      2.13847      2.61155        3.0493        3.44842       3.78338       4.07766      2.78226      4.58862       7.54008       2.07646     -1.02557     -1.45477
 0.0100462     0.0209793     0.0321423    0.0407324    0.0504078    0.0503318      0.0560404     0.0526541     0.061251      0.0467852    3.38027      3.32905       0.73825      -0.284359     1.34038     -2.77546
 0.0206376     0.207295      0.383722     0.546909     0.682839     0.778518       0.840123      0.8546        0.832702      0.751012    -2.29912      9.36973       4.00202      -0.416115     5.05795     -4.09936
 0.0229727     0.501047      0.968557     1.41029      1.81964      2.18113        2.49928       2.75502       2.93756       3.05181     -2.06915      6.38654       2.9708       -1.8043       1.0256      -7.50258
 0.0309743     0.7858        1.52861      2.24524      2.92274      3.54957        4.12044       4.62032       5.04032       5.37644     -0.832979     9.89816       4.99684      -1.14863      2.6723      -5.28663
-0.00678827    0.0400536     0.0835698    0.120749     0.149377     0.16562        0.169426      0.16474       0.130036      0.084051     3.09334      7.58374       0.89176      -0.259341     3.06319     -5.81006
 0.0260583     0.339221      0.642644     0.93132      1.18964      1.41794        1.61169       1.75625       1.86839       1.91243      0.748823     8.78627       1.36427      -2.11699      3.3527      -4.97458
-0.0106462     0.525632      1.05386      1.55739      2.02825      2.46287        2.8439        3.16735       3.43404       3.63706     -4.57527      9.72751       3.14662      -0.404959     5.72755     -7.37023
-0.00938057    0.839689      1.67272      2.48072      3.25464      3.98037        4.63483       5.23474       5.74682       6.1708      -1.09163     11.8932        4.31534       0.0873455    3.41604     -8.02764
 0.0071213     0.349045      0.687411     1.01399      1.34488      1.63726        1.92099       2.182         2.42761       2.62491     -0.608836     7.97531      -0.230073     -4.89641      5.354       -5.95522
 0.0447743     0.436534      0.820534     1.19323      1.53826      1.86012        2.14869       2.39723       2.60115       2.76182     -1.17688     12.1204        1.27175      -3.71895      7.6867      -3.29766
-0.0216089     0.829562      1.66815      2.48422      3.25392      3.98271        4.63663       5.22651       5.72067       6.15709     -1.48244     11.7374       -1.60527      -5.29197      3.71609     -7.31099
-0.00673346    1.03255       2.06293      3.07126      4.04381      4.96331        5.84071       6.64108       7.36878       8.00939      0.372852    10.9291        4.64311      -3.25974      4.9562      -4.54845
 0.00425597    0.521212      1.02925      1.52425      1.99429      2.44343        2.83363       3.19389       3.49961       3.75052     -2.48765     11.6814       -0.0517749    -6.4777       5.16795     -8.73851
 0.00397428    0.225485      0.441414     0.644183     0.83689      1.01139        1.15761       1.2749        1.38175       1.44139     -0.0802183   12.2306       -2.07919      -3.51017      9.30498     -5.04467
-0.0396631     1.19942       2.41813      3.59912      4.72282      5.76653        6.73043       7.57966       8.31416       8.92794     -2.54658     12.037         0.407756     -5.99101      4.54944     -4.58921
-0.0312554     1.20385       2.42072      3.59486      4.72267      5.76418        6.71668       7.57618       8.32098       8.93606     -1.48463     12.982         3.15035      -4.6984       6.1903      -7.01376
-0.00828644    0.497422      1.00448      1.51181      2.01268      2.51425        3.01497       3.50327       3.99385       4.44151      1.61105      7.58216      -0.611961     -4.49048      5.20399     -7.50952
-0.0124646     0.319963      0.65406      0.992118     1.3371       1.68907        2.03523       2.38239       2.71644       3.06429      2.60733      9.46537      -2.64768      -5.82401      5.41808     -6.89337
-0.0250335     1.17304       2.35044      3.48022      4.56284      5.55649        6.4633        7.28561       7.95158       8.5083      -1.44438     11.3324       -1.37078      -5.54534      1.37595     -6.02715
-0.028519      0.956206      1.92685      2.87469      3.77957      4.6368         5.43598       6.16499       6.8223        7.39003     -1.6985      11.9676        0.547604     -6.06115      3.97175     -5.88347
-0.0456959     0.473837      0.985868     1.48455      1.95906      2.40337        2.82881       3.18954       3.52313       3.79023     -0.715952     7.69384      -3.17403      -7.65975      5.16176     -7.26272
-0.00110366    0.461263      0.911304     1.3445       1.753        2.11847        2.45202       2.72449       2.95397       3.10724     -0.394412    11.4285       -1.37002      -3.19707      4.54901     -4.65876
-0.0298893     1.3395        2.69355      4.00994      5.26969      6.46578        7.5686        8.57806       9.46348      10.2452      -1.29686     11.5904       -2.93762      -9.45635      1.11949     -2.62521
-0.00115071    0.800482      1.59217      2.36464      3.11573      3.82791        4.49871       5.11984       5.68016       6.18857     -1.42165      9.21512       0.0576638    -4.8174       3.52835     -2.78762
-0.021027      0.335674      0.68857      1.03336      1.35426      1.65736        1.94102       2.19151       2.40692       2.59725     -1.30662      6.98439      -4.17382      -8.62673      6.02423     -1.95984
-0.0293967     0.260362      0.552532     0.843187     1.13343      1.43761        1.72571       2.01133       2.28843       2.55802      2.5366       6.83064      -3.02381      -3.20624      0.249871    -3.51386
-0.0430839     0.793653      1.6216       2.42473      3.20897      3.96772        4.67534       5.32275       5.93408       6.47613     -0.150714     7.27251      -5.52589      -8.18221      0.877121    -1.00156
-0.00196765    0.222558      0.448068     0.677478     0.900084     1.13603        1.36483       1.59573       1.82277       2.04775     -3.73378      8.28953      -1.3667       -7.26837      4.77003      0.490343
-0.0401345     0.602478      1.23353      1.84405      2.42168      2.95917        3.43513       3.87016       4.22972       4.53603      1.1866       4.97894      -2.58324      -6.37936     -1.85075     -1.79046
-0.00718076    0.134077      0.2705       0.410555     0.545965     0.677926       0.808208      0.927287      1.04901       1.15362      1.63631      4.83191      -2.30092      -2.53892      2.75912     -2.123
-0.0286462     0.381606      0.78493      1.17915      1.55196      1.89711        2.23076       2.51065       2.76346       2.97803     -1.47165      4.22529      -5.98433      -6.89241      3.8547      -1.05011
-0.00667078    0.479415      0.959113     1.41891      1.85922      2.26971        2.63665       2.96681       3.25068       3.48243     -1.51253      0.0410448    -1.06864      -3.26978     -0.3396      -0.791399
-0.0204593     0.141343      0.304924     0.469211     0.633839     0.806618       0.981532      1.15897       1.32827       1.52067      0.446464    -5.1607       -3.66797      -1.0478      -4.21425      2.58639
-0.0220195    -0.25657      -0.48281     -0.688897    -0.8668      -1.02604       -1.12859      -1.20409      -1.24154      -1.22089      3.78401     -4.45464      -1.58661       0.500119    -0.773398     5.5977
-0.0303467    -0.198236     -0.368021    -0.527737    -0.682532    -0.830074      -0.976544     -1.10918      -1.22909      -1.32094      0.0573845   -0.527679     -3.52696      -1.47009     -0.628184    -0.0976817
-0.00448313   -0.0741692    -0.13848     -0.200309    -0.241772    -0.271424      -0.303809     -0.302612     -0.277505     -0.238427    -0.333569    -2.58237      -2.09546      -1.49962     -1.8836       2.9451
-0.0414639     0.113158      0.267501     0.42528      0.591192     0.751638       0.932326      1.10458       1.29039       1.47889      0.838515    -8.94053      -4.22935      -2.76949     -5.82824      3.22183
 0.00449879   -0.190197     -0.381145    -0.570812    -0.746471    -0.916632      -1.06882      -1.20838      -1.32343      -1.41828      1.97695     -3.7603        0.205856      2.75708     -4.43915      4.18666
-0.0227033    -0.199819     -0.380392    -0.555286    -0.727627    -0.903593      -1.06686      -1.23583      -1.40644      -1.56821     -1.62099     -7.1944       -4.26061      -0.0433665   -1.48434      2.04712
 0.00442054   -0.326819     -0.653893    -0.972819    -1.27633     -1.55519       -1.81929      -2.04629      -2.2444       -2.40494      0.782174    -9.34244      -2.1734        2.50574     -1.77211      5.70408
-0.0360537    -0.0311609    -0.0202288   -0.0048298    0.0249779    0.0639175      0.111716      0.194835      0.277553      0.380322     0.889879   -10.7017       -4.84863      -0.142311    -5.06672      6.21197
 0.02583      -0.45946      -0.940754    -1.41647     -1.88337     -2.33047       -2.76389      -3.16385      -3.54901      -3.89724      1.76531     -8.93968       0.200744      6.06348     -4.28143      7.07269
-0.000580296  -0.606883     -1.20488     -1.79427     -2.36804     -2.91973       -3.43828      -3.9203       -4.37611      -4.78133     -0.920981    -8.21822      -2.07272       2.62733     -1.76951      4.78661
 0.00492612   -0.402202     -0.799723    -1.18514     -1.55794     -1.89567       -2.21196      -2.48203      -2.72096      -2.93021     -1.68813     -7.59639       1.0433        2.53676     -2.94523      8.45149
-0.0372499    -0.502021     -0.95925     -1.40146     -1.82215     -2.21053       -2.56265      -2.86983      -3.14043      -3.35179      1.57975    -12.6516       -4.10905       2.8962      -6.5036       6.18273
-0.00348452   -0.423568     -0.835563    -1.22752     -1.60521     -1.94346       -2.24714      -2.51585      -2.7409       -2.91815      0.99497    -10.1466        0.149387      4.35823     -5.55536      8.6649
-0.0133222    -0.921138     -1.8172      -2.6881      -3.52845     -4.31382       -5.04746      -5.72353      -6.33194      -6.85621     -1.15884     -7.57152      -0.727979      4.5116      -1.41085      7.96472
 0.0266742    -0.231891     -0.488056    -0.749711    -1.00412     -1.2604        -1.50892      -1.74815      -1.99044      -2.21726      0.740139   -10.2484        0.343108      4.58296     -4.24201      7.93697
 0.0244761    -0.54452      -1.10318     -1.63527     -2.14084     -2.61403       -3.03694      -3.39979      -3.71788      -3.96836     -0.0796065  -12.9816       -0.493432      4.02099     -5.75352      9.17206
-0.0101748    -0.470301     -0.921792    -1.35697     -1.76967     -2.15349       -2.49529      -2.7999       -3.04327      -3.2467       1.70982    -13.0591        2.5964        6.84211     -6.98645     10.5287
-0.00988639   -0.739993     -1.46346     -2.1741      -2.87136     -3.5363        -4.17736      -4.78081      -5.33091      -5.85231     -1.18448     -9.85318      -1.04816       3.32339     -2.77675      9.76311
 0.0335988    -0.656952     -1.33912     -2.0112      -2.65322     -3.2718        -3.8506       -4.38582      -4.87121      -5.30122     -2.35996     -6.52895       0.057703      4.09304     -0.229715     7.29566
 0.011445     -0.67348      -1.35146     -2.01135     -2.6374      -3.23182       -3.78887      -4.28981      -4.73946      -5.12023      0.730486   -12.5076        0.279991      3.33433     -3.98024      7.3169
 0.0279034    -0.707587     -1.43586     -2.149       -2.83984     -3.4927        -4.10259      -4.66847      -5.18181      -5.65206      1.17831    -10.9893        2.42566       9.66411     -5.19294      7.8933
 0.0244682    -0.892418     -1.7969      -2.68164     -3.52159     -4.32775       -5.07015      -5.75373      -6.33649      -6.8677      -2.58681     -7.39876       1.51002       4.92767     -3.13261      7.49699
 0.0300954    -0.625291     -1.27211     -1.90702     -2.51292     -3.09794       -3.63952      -4.14257      -4.59661      -4.99386     -2.04051     -8.44851       2.15637       6.27025     -1.35111      7.96713
 0.0375468    -0.686107     -1.39843     -2.08271     -2.73337     -3.33916       -3.88249      -4.36732      -4.76295      -5.07815     -1.48502    -11.0132        2.50079       4.91805     -4.84437      7.74862
 0.0385557    -0.657085     -1.3451      -2.01774     -2.67387     -3.29359       -3.88504      -4.43504      -4.94072      -5.39574     -1.05346     -7.9143        3.08685       6.34141     -0.875125     6.60388
-0.00011963   -0.642686     -1.27854     -1.89214     -2.47375     -3.0288        -3.52875      -3.97743      -4.36828      -4.70646     -1.33802     -7.92425      -2.18498       1.09966     -3.59147      5.22596
 0.0158265    -0.746065     -1.49626     -2.23254     -2.94336     -3.6124        -4.23908      -4.81908      -5.33413      -5.77821     -2.44508    -10.6583        1.0811        5.93369     -2.13102      4.61071
 0.0510134    -0.624328     -1.29141     -1.93406     -2.55073     -3.12647       -3.65804      -4.13519      -4.54736      -4.90075     -1.38489     -6.86342       1.02078       4.94872     -1.99605      2.40572
 0.0340191    -0.619695     -1.26333     -1.88503     -2.47626     -3.02451       -3.51757      -3.96062      -4.34716      -4.65787     -1.42471     -4.06769       4.12806       5.29092      2.74816      6.58199
-0.0079162    -0.670777     -1.32131     -1.95545     -2.56402     -3.13719       -3.67306      -4.14875      -4.58117      -4.95463     -1.56106     -5.93093      -0.144053      1.26917     -2.29258      2.49031
 0.021005     -0.651058     -1.31301     -1.95299     -2.56355     -3.12486       -3.63681      -4.10185      -4.48717      -4.80544     -3.36146     -5.2129        4.6738        4.09266     -1.64868      2.82308
 0.0299295    -0.304554     -0.63675     -0.961801    -1.27956     -1.59183       -1.88975      -2.17148      -2.43072      -2.65639     -1.9921      -3.30592       1.09036       2.50319      0.677585     1.33
 0.0423742    -0.594193     -1.22133     -1.82406     -2.39796     -2.92945       -3.4045       -3.85049      -4.20949      -4.51        -3.03633      0.895399      0.816267      2.64048      5.1141      -0.56969
 0.00267732   -0.794998     -1.58066     -2.33819     -3.06282     -3.73291       -4.34636      -4.88982      -5.34628      -5.73192     -4.83554     -2.7138       -0.839287      1.63278      2.0869       0.623554
 0.0423215    -0.361408     -0.761487    -1.14783     -1.52312     -1.87769       -2.21249      -2.51317      -2.78176      -3.00912     -2.1441       0.530927      3.02245       1.97042      2.5304      -0.934734
 0.0293093    -0.183913     -0.39379     -0.598608    -0.801068    -0.978156      -1.1411       -1.28691      -1.41689      -1.5152      -0.14218      0.714607      0.617837     -0.087745     3.38086     -0.303828
 0.0403988    -0.35107      -0.732565    -1.1036      -1.44823     -1.77024       -2.05131      -2.29527      -2.498        -2.66322     -0.125546     4.17833       0.295678      2.98673      7.04768     -0.613883
 0.0419656    -0.262808     -0.561286    -0.854174    -1.13597     -1.40709       -1.66413      -1.9057       -2.11183      -2.28028     -0.459825     1.51881       0.433798      0.273407     2.70419     -1.80128
 0.0310791    -0.198043     -0.421994    -0.622993    -0.804111    -0.950373      -1.06101      -1.13394      -1.14914      -1.11601     -3.29512      1.53463       3.42241       1.55757      3.9446      -4.08252
-0.00193106    0.0437394     0.0885272    0.135088     0.18556      0.235975       0.295784      0.356506      0.4244        0.484778    -0.308248     3.60242      -1.18587      -2.06237      3.78605     -2.37824
 0.041716      0.118364      0.193766     0.271427     0.338692     0.407807       0.457982      0.520685      0.548069      0.577721     0.254998     8.27735       0.998948      2.36694      6.27878     -4.06773
 0.00214785   -0.252028     -0.496224    -0.726241    -0.922848    -1.09234       -1.21971      -1.29593      -1.32557      -1.31019     -0.230137     2.68765      -3.6328       -3.52115      3.71689     -4.79741
 0.0192655     0.181136      0.344743     0.507958     0.669354     0.843531       1.01392       1.18108       1.36706       1.53244      1.71129      2.738         0.584158     -0.149025     3.72863     -4.79141
-0.0325963     0.467371      0.955406     1.42251      1.85724      2.26055        2.60854       2.92034       3.14861       3.34265      0.934232     4.24958      -0.0280539    -1.50271      3.74342     -2.67153
-0.0120511    -0.0765249    -0.136963    -0.188191    -0.219588    -0.249548      -0.257822     -0.241084     -0.209232     -0.166556     0.566945     8.75751       0.88661      -1.62704      4.52786     -4.91243
 0.00271224    0.433823      0.861078     1.27827      1.68501      2.07716        2.44061       2.79239       3.10746       3.39486      1.36409      5.08267       1.49298      -1.57671      0.418664    -5.20624
 0.0223215     0.746236      1.459        2.14846      2.81199      3.4279         4.0111        4.51738       4.96818       5.37182      1.67508      6.57199       2.2727        0.016343     2.09533     -7.78984
-0.0303281     0.872216      1.76052      2.61684      3.42631      4.17261        4.85637       5.45199       5.96788       6.37188      0.413138     7.63569      -0.708133     -5.28156      3.17406     -7.72438
 0.0080201     0.755738      1.4934       2.21037      2.89566      3.53015        4.11543       4.64467       5.10878       5.49605      1.83875      9.18312      -2.25901      -5.04994      3.94187     -9.48377
-0.0334064     0.340308      0.713662     1.0834       1.45541      1.82043        2.16444       2.51427       2.84531       3.16559      1.43926      6.71411      -1.11126      -4.35377      1.46992     -7.71892
-0.00482762    1.13684       2.25501      3.33183      4.34433      5.27506        6.10278       6.82794       7.41006       7.8702       1.10129      7.85552       0.505289     -3.37136      1.40912    -10.2676
-0.00483105    0.827326      1.64308      2.41873      3.13911      3.78808        4.36261       4.82913       5.19698       5.45536      0.0244443    8.61064       0.234917     -4.1521       3.68822     -8.8513
 0.0145038     0.6513        1.28082      1.89363      2.47888      3.03338        3.5523        4.0362        4.45538       4.81106      0.699009    13.0613        0.651865     -1.64652      5.04543     -7.25228
-0.0609243     0.760863      1.57323      2.37519      3.1503       3.89125        4.59968       5.25797       5.86173       6.41133      2.83832      8.16826       1.52844      -3.19922      1.53902     -3.77385
-0.0105209     0.981934      1.96025      2.90951      3.81348      4.66504        5.44362       6.15109       6.75993       7.29207      2.80245      7.83892      -2.15541      -4.46261      1.47186    -12.6441
-0.021036      0.843933      1.69038      2.49927      3.24944      3.9257         4.528         5.01072       5.40686       5.67905      4.38118      8.63137      -2.25607      -3.61761      0.882473   -11.089
-0.022978      0.438239      0.893975     1.32981      1.74449      2.12209        2.45522       2.76583       3.00027       3.19126      3.64966     13.4795        1.89159      -2.70285      4.08994     -7.14625
-0.0382594     0.916718      1.85549      2.76524      3.63232      4.43957        5.18424       5.85069       6.42657       6.89719      5.51732      5.65351      -1.80928      -3.52022     -2.09284     -8.08491
-0.0185609     0.966643      1.93342      2.86938      3.75632      4.58818        5.33652       5.99638       6.55897       7.0283       2.37016      9.71545       0.268971     -3.6369      -0.676293    -9.51902
-0.0643608     0.312186      0.683763     1.04237      1.38717      1.72099        2.01012       2.28129       2.53507       2.7394       3.56657      6.95628      -3.70877      -5.60958     -0.592958    -6.33763
-0.00168654    0.429759      0.854763     1.26511      1.66814      2.04002        2.38896       2.69944       2.9906        3.23042      5.27232      9.49309       2.34507      -0.471936    -1.22769     -4.97921
-0.0532414     0.598553      1.23845      1.8545       2.43177      2.95662        3.42548       3.82103       4.15606       4.40169      3.60202      4.4272       -1.33537      -4.00704     -4.02819     -6.15823
-0.00260652    0.6005        1.18916      1.74873      2.2803       2.74809        3.16048       3.50517       3.77807       3.96851      5.77161      5.8993        1.32413      -1.38498     -2.2263      -6.16768
-0.0243177     0.409063      0.83374      1.23867      1.61392      1.97287        2.2813        2.53872       2.7529        2.91652      3.69133      3.30382      -1.7885       -5.62351     -3.13176     -6.35687
-0.00389604    0.65573       1.30804      1.94039      2.54807      3.12565        3.65517       4.13923       4.56265       4.93857      1.87604      7.59446       1.76322      -3.71295     -1.35504     -3.51269
-0.03381       0.640139      1.30488      1.9587       2.59149      3.19372        3.7608        4.29132       4.76062       5.17911      3.76022     -0.319437     -0.670617     -3.4246      -5.78265     -1.71079
 0.00614601    0.35562       0.698574     1.0334       1.34892      1.63987        1.91392       2.14464       2.33722       2.51974      4.77251      2.95003      -0.33718      -1.34076     -3.56339     -4.64662
-0.0470457     0.432216      0.90243      1.35766      1.79153      2.19486        2.54723       2.87978       3.15427       3.36531      0.414043     2.58935       0.777187     -4.03652     -5.39874     -3.63985
-0.0272248     0.434834      0.887329     1.31705      1.72088      2.09443        2.43031       2.71295       2.93353       3.11571      0.841935     0.530319      2.26796       1.50531     -2.93393     -2.8169
-0.0464199     0.215959      0.480634     0.743053     1.00774      1.28705        1.55185       1.81355       2.08          2.3455       1.73816     -1.75303      -0.819        -2.1262      -6.0153      -0.0729765
 0.0198639     0.379251      0.734649     1.07251      1.38479      1.68014        1.93822       2.15515       2.35396       2.48062      2.35177     -0.857714      1.97489       0.89519     -5.04526     -1.13954
-0.0201342     0.0391906     0.0918407    0.1411       0.175399     0.190669       0.204153      0.182251      0.157239      0.0809282   -1.37832     -0.143959     -0.829048     -1.66749     -3.06946     -0.906259
-0.00383241    0.0593564     0.120414     0.175829     0.214626     0.246025       0.259917      0.253279      0.222917      0.175737    -0.0860107   -3.20221       1.41322       0.398394    -4.94958      0.046456
-0.0433654    -0.211772     -0.380425    -0.542833    -0.695649    -0.848906      -0.994288     -1.12642      -1.26084      -1.37166      1.88091     -6.08426      -2.76017      -0.494061    -3.01061      1.8741
-0.0226472    -0.139743     -0.255846    -0.371033    -0.482823    -0.5966        -0.687665     -0.787025     -0.874325     -0.965644     0.845236    -3.34945       1.60173       2.85312     -3.95387      4.1673
-0.0108132    -0.36453      -0.712064    -1.0536      -1.37236     -1.67569       -1.96405      -2.20913      -2.45204      -2.6382      -2.77077     -2.18584      -0.0911686     0.620535    -2.50336      3.26174
 0.0106859     0.0631401     0.112302     0.162388     0.206672     0.2384         0.263066      0.286298      0.310486      0.311076    -1.47121     -5.53718       0.135077     -0.495339    -4.40237      3.28427
-0.0313463    -0.163285     -0.296249    -0.422716    -0.548224    -0.663251      -0.770719     -0.861344     -0.950788     -1.03005      0.353162    -7.59621      -1.56691       0.515792    -2.32849      7.08605
 0.0487865    -0.3356       -0.710387    -1.06385     -1.3856      -1.68282       -1.93958      -2.1414       -2.30373      -2.40471      1.26693     -6.49332       2.3671        4.43616     -3.73914     10.2883
-0.0213754    -0.509112     -0.988953    -1.45317     -1.8894      -2.29209       -2.66408      -2.98663      -3.26367      -3.49045     -4.91904     -6.45352      -1.22045       0.100893    -1.8468       8.90407
 0.00964396   -0.601366     -1.20332     -1.78257     -2.33504     -2.84545       -3.30066      -3.70717      -4.05439      -4.33198     -2.19856     -7.30573       0.285891      5.07109     -1.14813      8.28251
 0.0222941    -0.706724     -1.41925     -2.08639     -2.7202      -3.28286       -3.77002      -4.16787      -4.47755      -4.68744     -2.03759     -9.39813      -1.73753       2.63503     -2.30604      6.65593
 0.0491188    -0.545524     -1.13147     -1.69763     -2.24278     -2.75785       -3.22453      -3.63449      -3.99691      -4.32082     -2.2282      -5.45158       0.312784      1.00157      0.700212    10.7956
-0.0117997    -1.10412      -2.17696     -3.20808     -4.1866      -5.0915        -5.89436      -6.61763      -7.20365      -7.68011     -6.46277     -6.74234      -0.799274      2.90301      2.44108      9.93197
 0.0276727    -0.444334     -0.908791    -1.36356     -1.79368     -2.19644       -2.56609      -2.90211      -3.19509      -3.43273     -5.16073     -7.40027      -0.720365      3.71041      2.11608      7.84637
 0.0170729    -0.902739     -1.808       -2.69263     -3.5366      -4.33423       -5.06538      -5.73128      -6.32125      -6.82279     -6.24904     -8.18317      -0.315969      2.99633      2.19166     11.4794
 0.0317162    -0.808573     -1.63499     -2.43827     -3.19547     -3.90014       -4.5508       -5.12923      -5.63315      -6.03197     -4.22722     -3.49133       1.06325       2.93361      4.27615     12.0029
 0.0171403    -0.796077     -1.59345     -2.3678      -3.09498     -3.77296       -4.37695      -4.91673      -5.36681      -5.71838     -5.87334     -6.02915       0.889684      3.16466      3.46132     11.209
 0.0235921    -0.678878     -1.36896     -2.03964     -2.68398     -3.29127       -3.85488      -4.36172      -4.79831      -5.16954     -6.18245     -8.16236       0.791951      4.92171      2.61632     10.8726
 0.00473665   -1.07049      -2.1308      -3.15115     -4.11864     -5.01026       -5.82269      -6.53227      -7.13163      -7.60379     -2.92607     -9.24068      -0.672         1.99737      1.91016     11.9302
 0.0585286    -0.836671     -1.71133     -2.56109     -3.37175     -4.11958       -4.79852      -5.43364      -5.96195      -6.40083     -2.36283     -2.66491       0.357615      2.25971      6.96847     11.3911
 0.017546     -1.02788      -2.05897     -3.05234     -3.9972      -4.87416       -5.66722      -6.37501      -6.97032      -7.45963     -2.30226     -5.47065      -0.23499       3.48052      2.31602      8.72295
 0.0388295    -0.359272     -0.744104    -1.11342     -1.45676     -1.76331       -2.02812      -2.23793      -2.39841      -2.51369     -5.74048     -4.62101      -1.9731        2.19191      4.33224      7.12323
 0.00273331   -0.507382     -1.00702     -1.48827     -1.94405     -2.3677        -2.73874      -3.05961      -3.32807      -3.54167     -3.40852     -7.60123      -0.371479      1.18185      0.408892     6.68579
 0.038238     -0.802106     -1.635       -2.44749     -3.22395     -3.96611       -4.65777      -5.28069      -5.84867      -6.33875     -5.57278     -3.26874       2.11667       0.394911     4.58404      5.73985
 0.00835301   -0.152527     -0.308495    -0.457792    -0.597763    -0.724578      -0.830416     -0.918493     -0.982858     -1.0264      -3.36147     -3.9892       -0.191207      1.98656      3.59382      5.85723
 0.0165169    -0.0796262    -0.173913    -0.264407    -0.340124    -0.401417      -0.460985     -0.494791     -0.523239     -0.528488    -6.48174     -1.87142       3.12948       2.26456      2.56509      3.62827
 0.021157     -0.137472     -0.291403    -0.434004    -0.553811    -0.655853      -0.731486     -0.775746     -0.783806     -0.787793    -3.28506     -4.01627       0.600938      0.328731     0.713467     3.4927
 0.0119844    -0.373811     -0.755878    -1.11669     -1.4542      -1.76511       -2.03447      -2.25854      -2.44169      -2.56405     -2.05038      1.11329      -0.980196     -1.22143      6.52717      1.5727
-0.00268598   -0.558951     -1.10623     -1.63704     -2.13579     -2.5983        -3.02061      -3.39554      -3.69924      -3.95226     -1.05193      1.2958       -1.32595       0.437835     3.03774      0.0363745
 0.0144228     0.0167172     0.0224911    0.0339821    0.0561463    0.0929304      0.144613      0.198539      0.285055      0.389785    -5.67528      1.05921      -0.0929691    -1.87734      4.36408     -1.85993
 0.00323345    0.484114      0.957021     1.41474      1.84935      2.25465        2.61149       2.93448       3.20289       3.42503     -1.42618      1.82804      -2.11438      -3.28134      0.231723    -3.50565
 0.0193931     0.00778952   -0.00272815  -0.0176146   -0.0285833   -0.0516934     -0.0734852    -0.105966     -0.140109     -0.17262      0.844496     8.4028       -1.81692      -0.316913     6.1598      -4.1146
-0.0183615    -0.0631168    -0.109268    -0.159494    -0.218668    -0.291434      -0.366946     -0.45371      -0.531584     -0.633686     0.358483     4.10926      -4.5918       -1.54889      2.7648      -6.04683
-0.00500685    0.605266      1.20424      1.78314      2.32964      2.8423         3.30028       3.70583       4.04657       4.3421       1.6569       5.19281       3.28738      -0.277995     1.1661      -5.13771
 0.00669139    0.578937      1.14472      1.69666      2.21361      2.72657        3.17791       3.61025       3.97808       4.29653      5.62933      2.76349      -0.0345656    -1.02943     -3.35455     -9.9746
 0.031648      0.340498      0.646782     0.932461     1.2005       1.45217        1.67175       1.86126       1.99261       2.11505      4.20731      6.20887      -0.394116     -1.05785      0.955562   -13.2794
-0.0250261     0.522544      1.05919      1.56954      2.03655      2.45615        2.809         3.10155       3.31708       3.45851      6.1658       4.64453      -1.41902      -1.76014      1.16588    -11.7695
-0.0210281     0.624008      1.25949      1.87354      2.44648      2.99913        3.49126       3.95091       4.31342       4.62966      4.26007      7.89902       2.43543       2.77886     -0.480197    -9.97807
-0.0122125     1.28224       2.55245      3.78453      4.95774      6.04264        7.03755       7.90561       8.67886       9.29725      5.22346      5.5014       -3.64069      -4.62314     -5.42037    -11.8543
-0.00285995    0.754461      1.50293      2.22587      2.91241      3.53885        4.1127        4.62974       5.06213       5.41192      9.41363      9.74904       1.9836       -1.33887     -2.70592    -11.0995
-0.0364885     0.524761      1.07481      1.60639      2.10975      2.56734        2.97541       3.33039       3.61089       3.82431      8.96229      6.70045      -0.109232     -4.47049     -5.91186    -13.9209
-0.0114366     1.20202       2.39201      3.53949      4.61739      5.60823        6.50447       7.27521       7.92142       8.40979      7.02428      6.69332       1.65836      -1.69413     -6.17134    -11.8911
-0.0394694     1.14334       2.30571      3.42485      4.48324      5.4748         6.37337       7.149         7.83391       8.37602      7.6661       4.22437      -2.61309      -0.502738    -5.83165    -13.8626
-0.0384251     0.941656      1.90539      2.83615      3.72714      4.54567        5.29486       5.97681       6.54233       7.00758     10.1889       7.1323        1.46934      -2.25622     -5.50521    -11.0971
-0.0640349     0.619874      1.28137      1.91634      2.50096      3.0107         3.46955       3.8093        4.05767       4.22645      4.01876      3.29752       0.387285     -2.65851     -4.03033     -9.50099
-0.011539      0.903832      1.79677      2.65433      3.45991      4.1749         4.8153        5.35349       5.77804       6.05265      7.82136      5.12524       2.55506       0.481039    -7.10057     -8.68445
-0.0259555     0.507256      1.02878      1.53453      2.00665      2.44969        2.84636       3.17896       3.48537       3.70826      6.48349     -0.0848377    -1.81024      -0.073332    -6.50875     -4.0672
-0.00133169    0.238971      0.467276     0.677865     0.875128     1.03148        1.14809       1.22656       1.26933       1.25791      3.09276      5.10061       2.85308      -1.72232     -0.485742    -3.98697
-0.0186573    -0.473936     -0.921161    -1.35919     -1.7813      -2.1747        -2.55973      -2.89969      -3.20508      -3.47246     -0.413886    -1.2013       -0.609155      0.348478    -0.994269     0.547224
 0.0185392    -0.430846     -0.865065    -1.28116     -1.64762     -1.97668       -2.2588       -2.47084      -2.6341       -2.68609     -4.77501     -3.14253       3.42971       6.08878     -1.43593      7.15987
 0.00723149   -0.578577     -1.14867     -1.69718     -2.21385     -2.68434       -3.09374      -3.44222      -3.73808      -3.93572     -7.05918     -8.25101      -2.29981      -1.55098      1.18382     15.1906
 0.0479436    -1.29781      -2.62307     -3.8843      -5.08008     -6.17739       -7.13918      -7.97323      -8.64703      -9.16114    -10.5933     -10.8076        1.313         1.89579      9.73127     20.9185
 0.0502529    -2.01735      -4.03942     -5.99044     -7.82666     -9.49169      -10.9904      -12.2749      -13.3237      -14.1445     -19.1584     -13.022        -2.64216       1.8744      11.673       26.5779


==> data/ls_examples.csv <==
p25linfty_absolute_error=4.14622112567e+20; p50linfty_absolute_error=6.5297690273e+20; p75linfty_absolute_error=1.16083893422e+21

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
9.99999978e+21   9.99329583e+21  9.99999978e+21   9.99506859e+21  9.99999978e+21   9.99736875e+21
8.81392569e+21   8.81966669e+21  1.02039739e+22   1.03024720e+22  1.01728925e+22   1.05691503e+22
7.96495130e+21   7.96877666e+21  1.04041036e+22   1.04400884e+22  1.04902903e+22   1.13383059e+22
7.67378723e+21   7.74817008e+21  1.05966406e+22   1.05643007e+22  1.10171951e+22   1.18614930e+22
7.96987004e+21   8.10178713e+21  1.07780134e+22   1.07338694e+22  1.16973170e+22   1.19376324e+22
8.68443063e+21   8.72489131e+21  1.09449217e+22   1.08181811e+22  1.23690807e+22   1.20359737e+22
9.51344150e+21   9.43919468e+21  1.10944123e+22   1.09015581e+22  1.28325354e+22   1.23185026e+22
1.01272090e+22   1.00644203e+22  1.12239477e+22   1.11000683e+22  1.29364054e+22   1.23920450e+22
1.02868853e+22   1.03125373e+22  1.13314696e+22   1.12466746e+22  1.26450538e+22   1.21793324e+22
9.92619140e+21   1.00613364e+22  1.14154459e+22   1.12606492e+22  1.20543047e+22   1.19716137e+22
9.16979714e+21   9.37610388e+21  1.14749074e+22   1.13311772e+22  1.13487697e+22   1.17522485e+22
8.28317845e+21   8.45318607e+21  1.15094726e+22   1.14615971e+22  1.07204388e+22   1.13098413e+22
7.57362909e+21   7.69794435e+21  1.15193514e+22   1.14297471e+22  1.02861766e+22   1.07428581e+22
7.27944445e+21   7.43296246e+21  1.15053422e+22   1.12684975e+22  1.00421781e+22   1.02623758e+22
7.48773847e+21   7.61139550e+21  1.14688113e+22   1.12184130e+22  9.87608510e+21   9.80056884e+21
8.10995354e+21   8.10733998e+21  1.14116572e+22   1.12670255e+22  9.63053454e+21   9.22338894e+21
8.92224204e+21   8.84691010e+21  1.13362652e+22   1.12366625e+22  9.18789977e+21   8.62133459e+21
9.65380626e+21   9.57582530e+21  1.12454484e+22   1.11676792e+22  8.53610450e+21   8.14218688e+21
1.00889502e+22   1.00451474e+22  1.11423755e+22   1.11831261e+22  7.78423805e+21   7.78560733e+21
1.01443553e+22   1.02233704e+22  1.10304974e+22   1.11535442e+22  7.12018873e+21   7.46640662e+21
9.89328539e+21   1.01130435e+22  1.09134604e+22   1.09384076e+22  6.72959330e+21   7.11994727e+21
9.52913198e+21   9.78566575e+21  1.07950168e+22   1.07395154e+22  6.71358385e+21   6.82844037e+21
9.28378868e+21   9.53233516e+21  1.06789307e+22   1.07205260e+22  7.04349189e+21   6.86019165e+21
9.33331843e+21   9.55208660e+21  1.05688921e+22   1.06853894e+22  7.57359057e+21   7.28760445e+21
9.72767971e+21   9.81363152e+21  1.04684182e+22   1.05452813e+22  8.10606449e+21   7.72268432e+21
1.03715334e+22   1.02855932e+22  1.03807743e+22   1.05061654e+22  8.47816870e+21   7.88086920e+21
1.10631167e+22   1.08730272e+22  1.03088887e+22   1.05456606e+22  8.63133707e+21   8.09471434e+21
1.15755878e+22   1.13392274e+22  1.02552848e+22   1.04502667e+22  8.63048103e+21   8.59928951e+21
1.17487484e+22   1.15572056e+22  1.02220159e+22   1.03246305e+22  8.62501397e+21   9.03775240e+21
1.15549426e+22   1.14748126e+22  1.02106168e+22   1.03553832e+22  8.77031535e+21   9.25369360e+21
1.11128180e+22   1.10408594e+22  1.02220657e+22   1.03979616e+22  9.14677596e+21   9.61528363e+21
1.06427584e+22   1.04795982e+22  1.02567559e+22   1.03727460e+22  9.71466882e+21   1.01047685e+22
1.03804817e+22   1.01987604e+22  1.03144909e+22   1.04376512e+22  1.03263099e+22   1.03101645e+22
1.04818660e+22   1.03038324e+22  1.03944887e+22   1.05642066e+22  1.07901892e+22   1.03726282e+22
1.09561089e+22   1.07063266e+22  1.04953932e+22   1.06162331e+22  1.09574162e+22   1.06627231e+22
1.16541352e+22   1.13600882e+22  1.06153143e+22   1.06855062e+22  1.07902904e+22   1.08805767e+22
1.23184563e+22   1.20701631e+22  1.07518710e+22   1.08264245e+22  1.03810185e+22   1.06467881e+22
1.26772467e+22   1.25042100e+22  1.09022437e+22   1.08683981e+22  9.91169493e+21   1.03180625e+22
1.25480204e+22   1.24779496e+22  1.10632509e+22   1.08415907e+22  9.57393310e+21   1.02781002e+22
1.19117501e+22   1.19140040e+22  1.12314196e+22   1.09575153e+22  9.48522366e+21   1.02775596e+22
1.09284389e+22   1.08772536e+22  1.14030703e+22   1.11674646e+22  9.64057870e+21   1.01028634e+22
9.88645783e+21   9.76484812e+21  1.15744077e+22   1.12935324e+22  9.92149963e+21   1.00060494e+22
9.10258364e+21   9.02444762e+21  1.17416103e+22   1.13790330e+22  1.01576159e+22   1.00909352e+22
8.80842954e+21   8.83043524e+21  1.19009257e+22   1.15073181e+22  1.02117911e+22   1.00882986e+22
9.06479748e+21   9.19343188e+21  1.20487580e+22   1.15781017e+22  1.00486228e+22   9.94594629e+21
9.73598703e+21   9.93823335e+21  1.21817578e+22   1.15693865e+22  9.75407389e+21   9.91583590e+21
1.05346548e+22   1.06768252e+22  1.22969011e+22   1.16529701e+22  9.49685930e+21   1.00476694e+22
1.11221503e+22   1.11510944e+22  1.23915628e+22   1.18513163e+22  9.44946508e+21   1.01645886e+22
1.12288336e+22   1.12737252e+22  1.24635837e+22   1.19462044e+22  9.70561478e+21   1.02606282e+22
1.07512098e+22   1.08523588e+22  1.25113160e+22   1.19093055e+22  1.02327812e+22   1.04555400e+22
9.79077095e+21   9.84822609e+21  1.25336708e+22   1.19645567e+22  1.08821297e+22   1.07182363e+22
8.62026951e+21   8.63342427e+21  1.25301371e+22   1.20905815e+22  1.14516005e+22   1.09429263e+22
7.58930921e+21   7.64067327e+21  1.25008016e+22   1.20239650e+22  1.17731695e+22   1.10904133e+22
7.00297517e+21   7.14671818e+21  1.24463401e+22   1.18363306e+22  1.17840841e+22   1.11225460e+22
7.01685322e+21   7.29805226e+21  1.23680065e+22   1.17947162e+22  1.15493899e+22   1.10951018e+22
7.58571195e+21   7.95530479e+21  1.22675962e+22   1.18026917e+22  1.12257174e+22   1.11670177e+22
8.48354261e+21   8.78317329e+21  1.21474095e+22   1.16831530e+22  1.09836545e+22   1.12728800e+22
9.38685033e+21   9.58810058e+21  1.20101907e+22   1.16057340e+22  1.09252477e+22   1.12357661e+22
9.99044519e+21   1.01887407e+22  1.18590659e+22   1.16140869e+22  1.10353339e+22   1.12080489e+22
1.01137388e+22   1.03323286e+22  1.16974616e+22   1.14666794e+22  1.11895449e+22   1.13028869e+22
9.75967397e+21   1.00072373e+22  1.15290286e+22   1.11962073e+22  1.12152646e+22   1.11255820e+22
9.10628096e+21   9.41889685e+21  1.13575477e+22   1.10605070e+22  1.09770137e+22   1.05248201e+22
8.43567185e+21   8.76019308e+21  1.11868410e+22   1.10002555e+22  1.04462314e+22   1.00797780e+22
8.02794444e+21   8.32640017e+21  1.10206819e+22   1.08691776e+22  9.72257438e+21   1.00497834e+22
8.05962772e+21   8.39857899e+21  1.08626967e+22   1.07830636e+22  8.99634287e+21   9.90254585e+21
8.54366069e+21   8.87911170e+21  1.07162840e+22   1.07779386e+22  8.46904101e+21   9.45050234e+21
9.33169749e+21   9.52311878e+21  1.05845309e+22   1.07021955e+22  8.26851753e+21   9.16541183e+21
1.01759151e+22   1.02293154e+22  1.04701353e+22   1.05827819e+22  8.39768051e+21   9.16110088e+21
1.08254466e+22   1.08336348e+22  1.03753431e+22   1.05279731e+22  8.74015631e+21   9.07595869e+21
1.11202259e+22   1.11126850e+22  1.03018981e+22   1.04562212e+22  9.11978540e+21   8.96023388e+21
1.10468557e+22   1.10686767e+22  1.02509900e+22   1.03315643e+22  9.38585237e+21   9.12492622e+21
1.07362677e+22   1.08345948e+22  1.02232398e+22   1.03040302e+22  9.48408097e+21   9.42502234e+21
1.04055046e+22   1.05755359e+22  1.02186715e+22   1.03946427e+22  9.48018279e+21   9.60489178e+21
1.02672700e+22   1.05332536e+22  1.02367218e+22   1.04489166e+22  9.52500758e+21   9.87347101e+21
1.04429917e+22   1.07902515e+22  1.02762526e+22   1.04578160e+22  9.77772260e+21   1.04172715e+22
1.09133775e+22   1.11914176e+22  1.03355741e+22   1.05310033e+22  1.03231104e+22   1.09122957e+22
1.15256551e+22   1.16515651e+22  1.04124934e+22   1.06130404e+22  1.11219794e+22   1.11069364e+22
1.20545775e+22   1.20981743e+22  1.05043644e+22   1.05742493e+22  1.20183156e+22   1.12795108e+22
1.22932904e+22   1.22765554e+22  1.06081546e+22   1.05349974e+22  1.28004550e+22   1.16883606e+22
1.21383734e+22   1.20540361e+22  1.07205178e+22   1.06827207e+22  1.32883794e+22   1.21448595e+22
1.16353430e+22   1.15447732e+22  1.08378775e+22   1.08980976e+22  1.34071168e+22   1.24497642e+22
1.09659125e+22   1.08771398e+22  1.09565134e+22   1.09917428e+22  1.32126034e+22   1.26342958e+22
1.03807349e+22   1.02698915e+22  1.10726557e+22   1.10845559e+22  1.28584972e+22   1.26718991e+22
1.01026065e+22   1.00578940e+22  1.11825722e+22   1.12498253e+22  1.25198124e+22   1.25020159e+22
1.02371024e+22   1.03018049e+22  1.12826640e+22   1.12696626e+22  1.23092692e+22   1.22227369e+22
1.07255696e+22   1.07896171e+22  1.13695516e+22   1.11642034e+22  1.22254666e+22   1.18810183e+22
1.13599839e+22   1.13508943e+22  1.14401602e+22   1.12338109e+22  1.21570471e+22   1.14417320e+22
1.18559719e+22   1.17834797e+22  1.14917933e+22   1.13975067e+22  1.19407125e+22   1.09953651e+22
1.19580538e+22   1.18545495e+22  1.15221974e+22   1.13643546e+22  1.14457764e+22   1.05562460e+22
1.15382651e+22   1.14996205e+22  1.15296234e+22   1.12700438e+22  1.06453766e+22   9.96554196e+21
1.06508437e+22   1.07270095e+22  1.15128635e+22   1.13323388e+22  9.64063074e+21   9.32966379e+21
9.52118176e+21   9.62203410e+21  1.14712857e+22   1.13587164e+22  8.62585489e+21   8.91689364e+21
8.47127742e+21   8.58377857e+21  1.14048500e+22   1.12194010e+22  7.81039512e+21   8.53536826e+21
7.80752642e+21   8.05352909e+21  1.13141073e+22   1.10939505e+22  7.33284439e+21   7.90921938e+21
7.71114573e+21   8.07908303e+21  1.12001901e+22   1.10107600e+22  7.20700383e+21   7.38806178e+21
8.17128375e+21   8.51802605e+21  1.10647854e+22   1.08593517e+22  7.32421763e+21   7.30566867e+21
8.98590004e+21   9.23657299e+21  1.09100939e+22   1.07379339e+22  7.51055110e+21   7.28802840e+21
9.83112253e+21   9.95684415e+21  1.07387784e+22   1.07230671e+22  7.61184022e+21   7.08002839e+21
1.03748864e+22   1.04130046e+22  1.05538990e+22   1.06524783e+22  7.56680015e+21   7.10462554e+21
1.03944006e+22   1.05155930e+22  1.03588434e+22   1.04555076e+22  7.43409975e+21   7.53622052e+21
9.85533641e+21   1.01485306e+22  1.01572400e+22   1.02517522e+22  7.36091400e+21   7.90521567e+21
8.92430020e+21   9.27473920e+21  9.95287515e+21   1.00713177e+22  7.50788308e+21   8.07850772e+21
7.91013399e+21   8.20957488e+21  9.74960294e+21   9.86141492e+21  7.96585569e+21   8.51012415e+21
7.15523057e+21   7.37566188e+21  9.55124978e+21   9.66641197e+21  8.70371440e+21   9.27127918e+21
6.91590114e+21   7.04295556e+21  9.36152236e+21   9.55049667e+21  9.57218081e+21   9.87763073e+21
7.27451516e+21   7.35883831e+21  9.18392228e+21   9.42683713e+21  1.03624394e+22   1.01830144e+22
8.11431249e+21   8.19955860e+21  9.02165851e+21   9.24405907e+21  1.08928701e+22   1.04859729e+22
9.16489211e+21   9.21356139e+21  8.87757370e+21   9.11170636e+21  1.10840580e+22   1.08009964e+22
1.01008235e+22   1.01750628e+22  8.75407255e+21   9.06428691e+21  1.09876317e+22   1.08977679e+22
1.06569752e+22   1.09090381e+22  8.65306840e+21   8.93868693e+21  1.07559049e+22   1.08672996e+22
1.07187852e+22   1.11190719e+22  8.57593438e+21   8.74002289e+21  1.05667831e+22   1.08970807e+22
1.03556268e+22   1.07562026e+22  8.52347406e+21   8.69807585e+21  1.05390795e+22   1.08433660e+22
9.78681873e+21   1.01361163e+22  8.49590041e+21   8.79592026e+21  1.06777304e+22   1.06388383e+22
9.29461050e+21   9.56340165e+21  8.49283418e+21   8.79055423e+21  1.08743340e+22   1.05417093e+22
9.11758938e+21   9.26070482e+21  8.51331142e+21   8.75574907e+21  1.09625048e+22   1.05962133e+22
9.36427144e+21   9.43174730e+21  8.55580984e+21   8.87350025e+21  1.08018753e+22   1.05218436e+22
9.97821369e+21   1.00136031e+22  8.61828690e+21   8.94895941e+21  1.03511638e+22   1.02126955e+22
1.07660192e+22   1.07545451e+22  8.69822806e+21   8.85458132e+21  9.69571971e+21   9.79421539e+21
1.14758334e+22   1.14750129e+22  8.79271266e+21   8.87573021e+21  9.01619426e+21   9.38904046e+21
1.18952438e+22   1.19511336e+22  8.89848087e+21   9.08585729e+21  8.51238585e+21   9.16361024e+21
1.19308268e+22   1.19804398e+22  9.01201816e+21   9.20526964e+21  8.31726754e+21   9.16850966e+21
1.16393684e+22   1.16636093e+22  9.12963908e+21   9.24510597e+21  8.44083492e+21   9.14956377e+21
1.11997228e+22   1.12402979e+22  9.24757933e+21   9.41457923e+21  8.76961831e+21   9.01842200e+21
1.08373056e+22   1.08766711e+22  9.36208563e+21   9.57840891e+21  9.12187061e+21   9.06044777e+21
1.07313284e+22   1.07899478e+22  9.46950918e+21   9.57100352e+21  9.33261932e+21   9.27371924e+21
1.09413391e+22   1.10773413e+22  9.56639644e+21   9.57554764e+21  9.32899068e+21   9.32372136e+21
1.13819868e+22   1.15102482e+22  9.64957085e+21   9.71180264e+21  9.16086607e+21   9.30135157e+21
1.18561116e+22   1.18716803e+22  9.71621310e+21   9.82193871e+21  8.97286135e+21   9.54682251e+21
1.21335171e+22   1.21122859e+22  9.76392784e+21   9.85384629e+21  8.93106200e+21   9.87556843e+21

==> data/ls_examples_clean_noisy.csv <==
p25linfty_absolute_error=1.14565735598e+21; p25linfty_absolute_error_no_mean=5.67525588995e+20; p50linfty_absolute_error=1.78950190432e+21; p50linfty_absolute_error_no_mean=1.43667801856e+21; p75linfty_absolute_error=2.83614753204e+21; p75linfty_absolute_error_no_mean=2.25586040729e+21

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
1.09191338e+22   1.00129143e+22  8.98517836e+21   1.00093935e+22  1.24585958e+22   1.00205291e+22
1.08940865e+22   1.02838491e+22  9.07480183e+21   1.03115813e+22  1.20178105e+22   9.96689983e+21
1.08665198e+22   1.01013009e+22  9.18425466e+21   9.98518555e+21  1.11991457e+22   1.04898062e+22
1.08375280e+22   9.77157270e+21  9.29948333e+21   9.61613963e+21  1.01928408e+22   1.08376921e+22
1.08082043e+22   9.68836034e+21  9.40631022e+21   9.87464440e+21  9.21695038e+21   9.99912551e+21
1.07796432e+22   9.75378848e+21  9.49211251e+21   1.02277992e+22  8.46554551e+21   8.54324039e+21
1.07529420e+22   9.83444537e+21  9.54632062e+21   9.93884388e+21  7.99866310e+21   8.09307296e+21
1.07291953e+22   9.92562660e+21  9.56139504e+21   9.46325489e+21  7.82981113e+21   8.84754851e+21
1.07094390e+22   9.93696222e+21  9.53328556e+21   9.58949099e+21  7.96902304e+21   9.15877662e+21
1.06932854e+22   9.88358038e+21  9.45637708e+21   9.95191120e+21  8.37673778e+21   8.44009510e+21
1.06789213e+22   9.93790340e+21  9.32375931e+21   9.69504897e+21  8.94213685e+21   8.27936786e+21
1.06644744e+22   1.00114893e+22  9.13283300e+21   9.05315922e+21  9.48910676e+21   9.21056250e+21
1.06480742e+22   9.84227590e+21  8.88533220e+21   8.83544666e+21  9.84889835e+21   9.46952228e+21
1.06278473e+22   9.55095552e+21  8.58685096e+21   8.83096928e+21  9.90880491e+21   8.56330948e+21
1.06019237e+22   9.53048207e+21  8.24615194e+21   8.31116351e+21  9.73946106e+21   8.32482659e+21
1.05684338e+22   9.79982677e+21  7.87429240e+21   7.56562573e+21  9.44894739e+21   9.22031560e+21
1.05262847e+22   1.00102819e+22  7.48607503e+21   7.32355618e+21  9.14603116e+21   9.78930657e+21
1.04774961e+22   1.00120329e+22  7.10633534e+21   7.29502464e+21  8.92289948e+21   9.75471871e+21
1.04248623e+22   9.93666146e+21  6.76144577e+21   6.85132897e+21  8.82102843e+21   9.84601075e+21
1.03711813e+22   9.82992795e+21  6.47576629e+21   6.35352145e+21  8.87349908e+21   9.80567439e+21
1.03192491e+22   9.67443648e+21  6.27065433e+21   6.34949502e+21  9.11304144e+21   9.50597626e+21
1.02718637e+22   9.59708163e+21  6.16361351e+21   6.47780477e+21  9.51622759e+21   9.72676460e+21
1.02318228e+22   9.61750618e+21  6.16763637e+21   6.33383783e+21  9.94224492e+21   1.01826367e+22
1.02018058e+22   9.55607236e+21  6.29061298e+21   6.38868107e+21  1.02355339e+22   9.73552103e+21
1.01817396e+22   9.48815186e+21  6.53185162e+21   7.00633649e+21  1.02416007e+22   8.84463592e+21
1.01687978e+22   9.66457847e+21  6.88214286e+21   7.60797029e+21  9.90754716e+21   8.82846919e+21
1.01600373e+22   9.87098240e+21  7.32736340e+21   7.77249057e+21  9.34612125e+21   9.18856618e+21
1.01525134e+22   9.69755512e+21  7.84918426e+21   8.09206293e+21  8.68523624e+21   8.44176062e+21
1.01432803e+22   9.29130327e+21  8.42582759e+21   9.06680907e+21  8.05230392e+21   6.94630164e+21
1.01293968e+22   9.05054456e+21  9.03300263e+21   1.00422776e+22  7.55713102e+21   6.44042286e+21
1.01079174e+22   9.03930758e+21  9.64495542e+21   1.03409376e+22  7.28773406e+21   7.18345015e+21
1.00768315e+22   9.22802122e+21  1.02367286e+22   1.04879828e+22  7.33161597e+21   7.73973059e+21
1.00378517e+22   9.59048009e+21  1.07886916e+22   1.11778354e+22  7.77212138e+21   7.58693692e+21
9.99362542e+21   9.80224288e+21  1.12842346e+22   1.19290923e+22  8.54297213e+21   7.84065805e+21
9.94679756e+21   9.64477991e+21  1.17096192e+22   1.20251311e+22  9.43896106e+21   9.12113451e+21
9.90001469e+21   9.43462739e+21  1.20548259e+22   1.19105836e+22  1.02496703e+22   1.04249343e+22
9.85592101e+21   9.38020824e+21  1.23142032e+22   1.23582150e+22  1.07767083e+22   1.06509968e+22
9.81716520e+21   9.19512306e+21  1.24869055e+22   1.29854477e+22  1.09687873e+22   1.00845953e+22
9.78628469e+21   8.83427709e+21  1.25768613e+22   1.29375507e+22  1.08728986e+22   9.85852328e+21
9.76338475e+21   8.74248039e+21  1.25877009e+22   1.24743945e+22  1.05324076e+22   1.01753521e+22
9.74613222e+21   9.09207571e+21  1.25224689e+22   1.24904274e+22  9.99492478e+21   9.82956504e+21
9.73208882e+21   9.51839784e+21  1.23881278e+22   1.28639849e+22  9.38300625e+21   8.45467414e+21
9.71881780e+21   9.66620076e+21  1.21950747e+22   1.26861463e+22  8.85436601e+21   7.76589525e+21
9.70387876e+21   9.50581601e+21  1.19562778e+22   1.20109903e+22  8.56691733e+21   8.57339800e+21
9.68483240e+21   9.18294464e+21  1.16863006e+22   1.17579179e+22  8.63700450e+21   9.01830658e+21
9.65924104e+21   8.90597383e+21  1.14002619e+22   1.19135320e+22  8.97375591e+21   8.19835126e+21
9.62551477e+21   8.83745347e+21  1.11136876e+22   1.15889674e+22  9.42442920e+21   8.04950068e+21
9.58546796e+21   8.87241279e+21  1.08442067e+22   1.08595627e+22  9.84643054e+21   9.32068021e+21
9.54176837e+21   8.80265819e+21  1.06079483e+22   1.06697172e+22  1.01288051e+22   1.00537795e+22
9.49708034e+21   8.73293370e+21  1.04178833e+22   1.09910811e+22  1.02525013e+22   9.57570049e+21
9.45406789e+21   8.94745760e+21  1.02832337e+22   1.09362664e+22  1.02165689e+22   9.38606275e+21
9.41539554e+21   9.27623353e+21  1.02090848e+22   1.05429516e+22  1.00204154e+22   9.80548653e+21
9.38372730e+21   9.24064469e+21  1.01962173e+22   1.06087615e+22  9.71109095e+21   9.74494316e+21
9.36159725e+21   8.86885254e+21  1.02412718e+22   1.11075045e+22  9.42997490e+21   9.21916825e+21
9.34858607e+21   8.60782278e+21  1.03393266e+22   1.13506014e+22  9.32239640e+21   9.05281938e+21
9.34131905e+21   8.58280384e+21  1.04843785e+22   1.13678785e+22  9.52287673e+21   9.30713532e+21
9.33629340e+21   8.66706291e+21  1.06676834e+22   1.16876256e+22  1.00376485e+22   9.83534356e+21
9.33000381e+21   8.86443912e+21  1.08784285e+22   1.21470351e+22  1.07129200e+22   1.07746040e+22
9.31894680e+21   9.03391893e+21  1.11046245e+22   1.22040556e+22  1.13848043e+22   1.16319661e+22
9.29961564e+21   8.93945876e+21  1.13341520e+22   1.20619698e+22  1.18937847e+22   1.14721733e+22
9.26850483e+21   8.75791721e+21  1.15551677e+22   1.22646568e+22  1.21463074e+22   1.05490734e+22
9.22361647e+21   8.75782035e+21  1.17549878e+22   1.25532124e+22  1.21019597e+22   1.00809995e+22
9.16899344e+21   8.72715856e+21  1.19200371e+22   1.23531307e+22  1.17298170e+22   1.01288552e+22
9.11018727e+21   8.49577272e+21  1.20375018e+22   1.19712127e+22  1.10222174e+22   9.59874591e+21
9.05274841e+21   8.36318323e+21  1.20946303e+22   1.20397799e+22  1.01328720e+22   8.60099213e+21
9.00222648e+21   8.46888867e+21  1.20833614e+22   1.22417016e+22  9.28963180e+21   8.49622660e+21
8.96417129e+21   8.55696630e+21  1.20038150e+22   1.18980832e+22  8.72074046e+21   9.36080298e+21
8.94412987e+21   8.51705483e+21  1.18569364e+22   1.13310892e+22  8.59936416e+21   9.76070701e+21
8.94738224e+21   8.42840398e+21  1.16444919e+22   1.13128502e+22  8.87514841e+21   9.14486812e+21
8.97306308e+21   8.26631716e+21  1.13765182e+22   1.16138163e+22  9.43904109e+21   8.53606356e+21
9.01416270e+21   8.11494322e+21  1.10682562e+22   1.14111257e+22  1.01799263e+22   8.97833510e+21
9.06340278e+21   8.23597878e+21  1.07350660e+22   1.08309064e+22  1.09763748e+22   1.02324428e+22
9.11350338e+21   8.56934812e+21  1.03923207e+22   1.07951254e+22  1.16847643e+22   1.09159403e+22
9.15718500e+21   8.71274581e+21  1.00554165e+22   1.13208236e+22  1.21585631e+22   1.03745765e+22
9.18716543e+21   8.55721401e+21  9.73975245e+21   1.13966992e+22  1.22558558e+22   9.95166200e+21
9.19616202e+21   8.45584266e+21  9.46019747e+21   1.08007872e+22  1.19818947e+22   1.05630457e+22
9.17911816e+21   8.57396183e+21  9.22602960e+21   1.04881989e+22  1.15148948e+22   1.06446228e+22
9.13987925e+21   8.64561787e+21  9.04359617e+21   1.07277882e+22  1.10376165e+22   9.28928635e+21
9.08451631e+21   8.49160977e+21  8.91933417e+21   1.06039043e+22  1.07208145e+22   8.61782924e+21
9.01909923e+21   8.30492937e+21  8.85637240e+21   9.89564630e+21  1.06137148e+22   9.92465045e+21
8.94969709e+21   8.25659137e+21  8.84905893e+21   9.56731840e+21  1.06880661e+22   1.11739481e+22
8.88237741e+21   8.32280814e+21  8.89030285e+21   9.86494051e+21  1.09143663e+22   1.09924359e+22
8.82320600e+21   8.44455811e+21  8.97272023e+21   9.86717080e+21  1.12485258e+22   1.08641827e+22
8.77809055e+21   8.45934535e+21  9.08438330e+21   9.32880254e+21  1.15720173e+22   1.15790915e+22
8.74928489e+21   8.19400549e+21  9.21183781e+21   9.14882106e+21  1.17488971e+22   1.16955855e+22
8.73539108e+21   7.92384559e+21  9.34373166e+21   9.61438526e+21  1.16499258e+22   1.06453473e+22
8.73485148e+21   8.06774968e+21  9.46910085e+21   9.93913004e+21  1.12291020e+22   9.76424681e+21
8.74610708e+21   8.39753901e+21  9.57808051e+21   9.82827996e+21  1.06387021e+22   9.77170162e+21
8.76759731e+21   8.44366988e+21  9.66106609e+21   9.93656048e+21  1.00600060e+22   9.89429029e+21
8.79776182e+21   8.35066802e+21  9.70862497e+21   1.04458511e+22  9.67143630e+21   9.69279342e+21
8.83503803e+21   8.42589134e+21  9.71645650e+21   1.06796122e+22  9.56474113e+21   9.59040064e+21
8.87773718e+21   8.49830274e+21  9.68366641e+21   1.04356585e+22  9.73049667e+21   9.68742601e+21
8.92366890e+21   8.36969813e+21  9.60002716e+21   1.03147231e+22  1.01501059e+22   9.72385736e+21
8.97051810e+21   8.18371586e+21  9.45453288e+21   1.04388186e+22  1.07920980e+22   9.89702192e+21
9.01596625e+21   8.04811700e+21  9.24571541e+21   1.01916270e+22  1.15110789e+22   1.02157891e+22
9.05769533e+21   8.03068456e+21  8.97555743e+21   9.48577421e+21  1.20986395e+22   1.00802500e+22
9.09338665e+21   8.30624346e+21  8.64608303e+21   8.90676035e+21  1.23457008e+22   9.62000172e+21
9.12071887e+21   8.74569389e+21  8.26244956e+21   8.53050218e+21  1.21108615e+22   9.74511419e+21
9.13748487e+21   8.86039039e+21  7.83559578e+21   7.87727684e+21  1.15115664e+22   1.02269670e+22
9.14410951e+21   8.55674405e+21  7.38504722e+21   7.00837825e+21  1.07219138e+22   9.97618706e+21
9.14365008e+21   8.25448943e+21  6.93826446e+21   6.49507408e+21  9.91022533e+21   9.16438269e+21
9.13927642e+21   8.18981486e+21  6.52191072e+21   6.30360031e+21  9.21864013e+21   8.83569264e+21
9.13415840e+21   8.22515950e+21  6.16197782e+21   5.81310341e+21  8.74721195e+21   9.10672198e+21
9.13146414e+21   8.28320070e+21  5.88444458e+21   5.04276408e+21  8.59214529e+21   9.28345549e+21
9.13436060e+21   8.44252292e+21  5.71256437e+21   4.78509183e+21  8.83574544e+21   8.89184827e+21
9.14601480e+21   8.64638929e+21  5.66156613e+21   5.20549376e+21  9.37481421e+21   8.15048152e+21
9.16859669e+21   8.77285185e+21  5.74224407e+21   5.46024409e+21  9.97843594e+21   8.09606206e+21
9.20029372e+21   8.84977801e+21  5.95321540e+21   5.24969906e+21  1.04303989e+22   9.08897867e+21
9.23829519e+21   8.87495258e+21  6.28260065e+21   5.44705248e+21  1.05614176e+22   9.53182057e+21
9.27979201e+21   8.69734465e+21  6.71095286e+21   6.42149197e+21  1.03975670e+22   8.47873693e+21
9.32197189e+21   8.42325977e+21  7.21849355e+21   7.21593984e+21  1.00209909e+22   7.84013586e+21
9.36202460e+21   8.47528527e+21  7.78422361e+21   7.34948537e+21  9.51408429e+21   9.00698685e+21
9.39713601e+21   8.89050813e+21  8.38025214e+21   7.74864725e+21  8.97977517e+21   1.00546687e+22
9.42461912e+21   9.20627829e+21  8.97674672e+21   8.92468469e+21  8.55614480e+21   9.39815327e+21
9.44467340e+21   9.24352407e+21  9.55473705e+21   9.94771949e+21  8.37009527e+21   8.74177659e+21
9.46038543e+21   9.20173644e+21  1.01062415e+22   1.02225865e+22  8.52018477e+21   9.51373000e+21
9.47496907e+21   9.10653070e+21  1.06239841e+22   1.05648489e+22  8.92829753e+21   1.00582926e+22
9.49163391e+21   8.92057454e+21  1.11007139e+22   1.15765428e+22  9.39342857e+21   8.86522780e+21
9.51359202e+21   8.79616496e+21  1.15296524e+22   1.25072997e+22  9.71205945e+21   7.29580810e+21
9.54405271e+21   8.74198246e+21  1.19100170e+22   1.27253065e+22  9.72321801e+21   6.92714226e+21
9.58622668e+21   8.68742575e+21  1.22451678e+22   1.28442944e+22  9.43819718e+21   7.01692632e+21
9.64212669e+21   8.88381951e+21  1.25344897e+22   1.33935210e+22  8.91670427e+21   6.51753129e+21
9.70897178e+21   9.41058738e+21  1.27636435e+22   1.37749688e+22  8.23850967e+21   6.09364211e+21
9.78278723e+21   9.71449442e+21  1.29239491e+22   1.35119708e+22  7.53064553e+21   6.38304088e+21
9.85959541e+21   9.43790948e+21  1.30091015e+22   1.32064731e+22  6.98044678e+21   6.70106118e+21
9.93541877e+21   9.00430814e+21  1.30128772e+22   1.33214141e+22  6.77983948e+21   6.65538890e+21
1.00062792e+22   8.86795711e+21  1.29330321e+22   1.33041073e+22  7.09191710e+21   6.76903775e+21
1.00681990e+22   8.94768920e+21  1.27729445e+22   1.27668454e+22  7.82742936e+21   7.14644370e+21
1.01173321e+22   9.06089133e+21  1.25368685e+22   1.22485594e+22  8.76607149e+21   7.57650350e+21

==> data/ls_examples_noisy_noisy.csv <==
p25linfty_absolute_error=5.57298390205e+20; p25linfty_absolute_error_no_mean=3.35201578969e+20; p50linfty_absolute_error=8.4565471851e+20; p50linfty_absolute_error_no_mean=7.97722105158e+20; p75linfty_absolute_error=1.38122735046e+21; p75linfty_absolute_error_no_mean=1.04144876472e+21

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
1.04454385e+22   1.05676461e+22  8.82267713e+21   8.96340983e+21  8.76839299e+21   8.72014980e+21
1.04077883e+22   1.06777206e+22  8.66209187e+21   8.77193948e+21  8.90999784e+21   8.99225118e+21
1.03682953e+22   1.07508960e+22  8.55930487e+21   8.63339028e+21  8.99951726e+21   9.14389243e+21
1.03292700e+22   1.07289600e+22  8.51302951e+21   8.54736863e+21  9.05148598e+21   9.19076331e+21
1.02930232e+22   1.06211469e+22  8.52171489e+21   8.53581607e+21  9.08044311e+21   9.15467221e+21
1.02618662e+22   1.04568197e+22  8.58157481e+21   8.58622264e+21  9.10107818e+21   9.09499165e+21
1.02381103e+22   1.02882713e+22  8.68275365e+21   8.72432174e+21  9.12837809e+21   9.05374301e+21
1.02240656e+22   1.01743576e+22  8.81437729e+21   8.87907496e+21  9.17736527e+21   9.07220426e+21
1.02219203e+22   1.01900591e+22  8.96534782e+21   9.02854810e+21  9.26243333e+21   9.15604398e+21
1.02310304e+22   1.03497155e+22  9.12216538e+21   9.19056796e+21  9.38233380e+21   9.30843904e+21
1.02479183e+22   1.05526392e+22  9.26965780e+21   9.34849181e+21  9.51993153e+21   9.52371559e+21
1.02689855e+22   1.06784261e+22  9.39270727e+21   9.48187618e+21  9.65741247e+21   9.73874119e+21
1.02906320e+22   1.06833833e+22  9.47911782e+21   9.53666670e+21  9.77724734e+21   9.89635123e+21
1.03092573e+22   1.06089294e+22  9.51996296e+21   9.53014939e+21  9.86214111e+21   9.95847509e+21
1.03212629e+22   1.05007389e+22  9.50649369e+21   9.50157499e+21  9.89480762e+21   9.95009684e+21
1.03230475e+22   1.03873788e+22  9.43253267e+21   9.42579348e+21  9.85811118e+21   9.87557075e+21
1.03120323e+22   1.02938334e+22  9.30030454e+21   9.30550509e+21  9.74215948e+21   9.72967959e+21
1.02897076e+22   1.02462316e+22  9.11802982e+21   9.15582092e+21  9.56486696e+21   9.55746982e+21
1.02585854e+22   1.02706715e+22  8.89576505e+21   8.96027727e+21  9.35112673e+21   9.35425122e+21
1.02211775e+22   1.03660448e+22  8.64864752e+21   8.70083304e+21  9.12605156e+21   9.15033522e+21
1.01799955e+22   1.04812447e+22  8.39306244e+21   8.41867318e+21  8.91483433e+21   8.96791849e+21
1.01375491e+22   1.05140519e+22  8.14638763e+21   8.14443560e+21  8.74273828e+21   8.82626759e+21
1.00963515e+22   1.03736346e+22  7.92732816e+21   7.85863831e+21  8.63509800e+21   8.73184501e+21
1.00588514e+22   1.01518261e+22  7.75427959e+21   7.57431713e+21  8.61614104e+21   8.70906118e+21
1.00261070e+22   1.00251759e+22  7.63698309e+21   7.39531931e+21  8.68340134e+21   8.74990518e+21
9.99778414e+21   1.00314274e+22  7.57509346e+21   7.35899252e+21  8.80770280e+21   8.88196776e+21
9.97348570e+21   1.01187376e+22  7.56764327e+21   7.38258228e+21  8.95871485e+21   9.04406149e+21
9.95281623e+21   1.02423334e+22  7.61280190e+21   7.41394058e+21  9.10609830e+21   9.19318577e+21
9.93538054e+21   1.03602657e+22  7.70147193e+21   7.50861924e+21  9.21949070e+21   9.28516919e+21
9.92078278e+21   1.03602240e+22  7.82091092e+21   7.65613451e+21  9.26848985e+21   9.34709682e+21
9.90862580e+21   1.02272879e+22  7.95833603e+21   7.84001243e+21  9.22264061e+21   9.34679461e+21
9.89853107e+21   1.01040312e+22  8.10140051e+21   8.05134962e+21  9.06349919e+21   9.20782741e+21
9.89018194e+21   1.00643233e+22  8.24435793e+21   8.24509397e+21  8.82086153e+21   8.90395309e+21
9.88327676e+21   1.00552316e+22  8.38378145e+21   8.39866282e+21  8.53650962e+21   8.55808513e+21
9.87751680e+21   1.00813296e+22  8.51628459e+21   8.51965495e+21  8.25212135e+21   8.27519946e+21
9.87260151e+21   1.01870686e+22  8.63893639e+21   8.63218645e+21  8.00926014e+21   8.03602416e+21
9.86822866e+21   1.03164805e+22  8.74908654e+21   8.74493088e+21  7.84936758e+21   7.80807039e+21
9.86409942e+21   1.03452474e+22  8.84409639e+21   8.86303552e+21  7.81375284e+21   7.71714760e+21
9.85990231e+21   1.02595042e+22  8.92340737e+21   8.96717938e+21  7.94183047e+21   7.92506458e+21
9.85508430e+21   1.01086661e+22  8.98452218e+21   9.05909149e+21  8.23239450e+21   8.33133598e+21
9.84885406e+21   9.98943514e+21  9.01766595e+21   9.10282117e+21  8.64361837e+21   8.77682305e+21
9.84040584e+21   9.98527858e+21  9.01315694e+21   9.07239035e+21  9.13176865e+21   9.28548460e+21
9.82893790e+21   1.01040092e+22  8.96766810e+21   9.00766872e+21  9.65295999e+21   9.85744206e+21
9.81364583e+21   1.01947599e+22  8.88255680e+21   8.93996930e+21  1.01631734e+22   1.03828349e+22
9.79372522e+21   1.01636319e+22  8.75929079e+21   8.82293588e+21  1.06182897e+22   1.07246732e+22
9.76837328e+21   1.01027644e+22  8.60036082e+21   8.60847726e+21  1.09739022e+22   1.09429628e+22
9.73733607e+21   1.00833730e+22  8.41374289e+21   8.38699411e+21  1.11975975e+22   1.10906037e+22
9.70256054e+21   1.00514805e+22  8.21742559e+21   8.20087235e+21  1.13051431e+22   1.11770993e+22
9.66654527e+21   9.98323915e+21  8.03157979e+21   8.01391751e+21  1.13241574e+22   1.11875894e+22
9.63178958e+21   9.89873421e+21  7.87340028e+21   7.81040768e+21  1.12820486e+22   1.11724032e+22
9.60079055e+21   9.85869308e+21  7.75760574e+21   7.68166350e+21  1.12062157e+22   1.11570921e+22
9.57604626e+21   9.86811398e+21  7.69883707e+21   7.60790986e+21  1.11240231e+22   1.11763275e+22
9.56005404e+21   9.87368503e+21  7.70940217e+21   7.58010074e+21  1.10626583e+22   1.12036281e+22
9.55518948e+21   9.88475931e+21  7.79341095e+21   7.67580120e+21  1.10485267e+22   1.11954664e+22
9.56097912e+21   9.94801589e+21  7.94790877e+21   7.91163946e+21  1.10915868e+22   1.11934288e+22
9.57410336e+21   1.00299888e+22  8.16432381e+21   8.20316201e+21  1.11853046e+22   1.12277284e+22
9.59111971e+21   1.00306516e+22  8.42910421e+21   8.50280161e+21  1.13223638e+22   1.13000703e+22
9.60858496e+21   9.91221005e+21  8.72443548e+21   8.84603875e+21  1.14954421e+22   1.14104725e+22
9.62305615e+21   9.78286846e+21  9.03234986e+21   9.21479959e+21  1.16972205e+22   1.15501498e+22
9.63109046e+21   9.75236869e+21  9.33491503e+21   9.52367741e+21  1.19204175e+22   1.17131910e+22
9.62924491e+21   9.81657612e+21  9.61432413e+21   9.74645605e+21  1.21577746e+22   1.19062493e+22
9.61506734e+21   9.95559350e+21  9.85417005e+21   9.91110500e+21  1.24025562e+22   1.20791688e+22
9.59008004e+21   1.00771622e+22  1.00437729e+22   1.00240100e+22  1.26501434e+22   1.22273007e+22
9.55679567e+21   1.00434575e+22  1.01786606e+22   1.01156901e+22  1.28965916e+22   1.23537502e+22
9.51772739e+21   9.87899657e+21  1.02588453e+22   1.02102976e+22  1.31379901e+22   1.24638577e+22
9.47538925e+21   9.73638859e+21  1.02845047e+22   1.02771545e+22  1.33704360e+22   1.25433787e+22
9.43229340e+21   9.64062933e+21  1.02580141e+22   1.03082769e+22  1.35901703e+22   1.25994885e+22
9.39095369e+21   9.53159294e+21  1.01897593e+22   1.02950959e+22  1.37936378e+22   1.27088654e+22
9.35382388e+21   9.48056380e+21  1.00918424e+22   1.02337041e+22  1.39773337e+22   1.28577650e+22
9.32201481e+21   9.51777783e+21  9.97389818e+21   1.01290595e+22  1.41386737e+22   1.29815655e+22
9.29529189e+21   9.57347515e+21  9.84587067e+21   9.97924269e+21  1.42762357e+22   1.30520350e+22
9.27336141e+21   9.66842666e+21  9.72003211e+21   9.81432201e+21  1.43887824e+22   1.31128040e+22
9.25593045e+21   9.78268336e+21  9.60791531e+21   9.71370959e+21  1.44750806e+22   1.31495378e+22
9.24270540e+21   9.78303565e+21  9.52046775e+21   9.70463648e+21  1.45339924e+22   1.31752896e+22
9.23339419e+21   9.60398629e+21  9.46711420e+21   9.70999246e+21  1.45647031e+22   1.31941557e+22
9.22770201e+21   9.39815304e+21  9.45498227e+21   9.71901594e+21  1.45664605e+22   1.32115953e+22
9.22526456e+21   9.30304486e+21  9.48848366e+21   9.80531503e+21  1.45394324e+22   1.31808233e+22
9.22542960e+21   9.35639067e+21  9.56948393e+21   9.90262318e+21  1.44876353e+22   1.31457955e+22
9.22747336e+21   9.49168390e+21  9.69649466e+21   9.94691455e+21  1.44162441e+22   1.31266924e+22
9.23067302e+21   9.58579263e+21  9.86449971e+21   9.99461070e+21  1.43304522e+22   1.31030364e+22
9.23430385e+21   9.61983699e+21  1.00652001e+22   1.01480873e+22  1.42354742e+22   1.30533552e+22
9.23764251e+21   9.60103001e+21  1.02874787e+22   1.03465546e+22  1.41367426e+22   1.29950792e+22
9.23996542e+21   9.56268635e+21  1.05180565e+22   1.05323136e+22  1.40398164e+22   1.29335370e+22
9.24055656e+21   9.49723854e+21  1.07424213e+22   1.07179558e+22  1.39500482e+22   1.29002702e+22
9.23889942e+21   9.40391329e+21  1.09487955e+22   1.09061081e+22  1.38679637e+22   1.28528621e+22
9.23467651e+21   9.34385099e+21  1.11290569e+22   1.10308962e+22  1.37893879e+22   1.27725812e+22
9.22757847e+21   9.41121430e+21  1.12765559e+22   1.10878670e+22  1.37099783e+22   1.27306787e+22
9.21729624e+21   9.57061646e+21  1.13867931e+22   1.11220325e+22  1.36253884e+22   1.27548882e+22
9.20351994e+21   9.70053219e+21  1.14580884e+22   1.11614827e+22  1.35313039e+22   1.27459024e+22
9.18594079e+21   9.63960933e+21  1.14920755e+22   1.11842433e+22  1.34234574e+22   1.26915993e+22
9.16424884e+21   9.43397687e+21  1.14939791e+22   1.12091494e+22  1.32975922e+22   1.25833113e+22
9.13846389e+21   9.25888824e+21  1.14705323e+22   1.12202049e+22  1.31514112e+22   1.24720836e+22
9.10992380e+21   9.17457865e+21  1.14234141e+22   1.12260369e+22  1.29904442e+22   1.23665194e+22
9.08029558e+21   9.17800556e+21  1.13551926e+22   1.11896692e+22  1.28221511e+22   1.23065057e+22
9.05124623e+21   9.25732527e+21  1.12708207e+22   1.11194712e+22  1.26539912e+22   1.22772809e+22
9.02444279e+21   9.35266870e+21  1.11768600e+22   1.10722431e+22  1.24934045e+22   1.22112134e+22
9.00155195e+21   9.39494116e+21  1.10805778e+22   1.10305473e+22  1.23476896e+22   1.21049568e+22
8.98424043e+21   9.39648131e+21  1.09890179e+22   1.09635761e+22  1.22240800e+22   1.20053123e+22
8.97409599e+21   9.36384313e+21  1.09083090e+22   1.08901677e+22  1.21295302e+22   1.19259752e+22
8.97089116e+21   9.24872521e+21  1.08482983e+22   1.08804431e+22  1.20644185e+22   1.18551874e+22
8.97258263e+21   9.08368068e+21  1.08218172e+22   1.08679335e+22  1.20223948e+22   1.18309535e+22
8.97704693e+21   9.00982356e+21  1.08386615e+22   1.08588121e+22  1.19967761e+22   1.18418750e+22
8.98216297e+21   9.15682846e+21  1.09050114e+22   1.09098240e+22  1.19808737e+22   1.18570419e+22
8.98580724e+21   9.37341496e+21  1.10233382e+22   1.10191336e+22  1.19678665e+22   1.18978992e+22
8.98585706e+21   9.44330781e+21  1.11925651e+22   1.10967805e+22  1.19506826e+22   1.19284609e+22
8.98019034e+21   9.42134815e+21  1.14084539e+22   1.12151071e+22  1.19222224e+22   1.18665268e+22
8.96761349e+21   9.33932783e+21  1.16621935e+22   1.13941706e+22  1.18783621e+22   1.17726617e+22
8.95065081e+21   9.20624216e+21  1.19351156e+22   1.15716968e+22  1.18267086e+22   1.16963075e+22
8.93275628e+21   9.08485801e+21  1.22056539e+22   1.17164546e+22  1.17776400e+22   1.16843244e+22
8.91738417e+21   9.03936095e+21  1.24523273e+22   1.18472386e+22  1.17415268e+22   1.16936859e+22
8.90798773e+21   9.07466716e+21  1.26546982e+22   1.19502752e+22  1.17287154e+22   1.17199987e+22
8.90802115e+21   9.16661692e+21  1.27942696e+22   1.19830318e+22  1.17493205e+22   1.17674276e+22
8.92093821e+21   9.32140903e+21  1.28552498e+22   1.20132684e+22  1.18133120e+22   1.18403135e+22
8.95000505e+21   9.47411392e+21  1.28255383e+22   1.20492071e+22  1.19301607e+22   1.19134975e+22
8.99417951e+21   9.53898801e+21  1.27057084e+22   1.20378530e+22  1.20977777e+22   1.19635718e+22
9.04811174e+21   9.51569662e+21  1.25091425e+22   1.19484661e+22  1.23023523e+22   1.20446910e+22
9.10626426e+21   9.40357952e+21  1.22532836e+22   1.18265488e+22  1.25294971e+22   1.21715020e+22
9.16309958e+21   9.31210634e+21  1.19588706e+22   1.16925123e+22  1.27648228e+22   1.22960124e+22
9.21307980e+21   9.34671407e+21  1.16493427e+22   1.15070428e+22  1.29939057e+22   1.23790033e+22
9.25066708e+21   9.45607865e+21  1.13500587e+22   1.12574348e+22  1.32021889e+22   1.24944734e+22
9.27032416e+21   9.53016944e+21  1.10873872e+22   1.10338806e+22  1.33750920e+22   1.26316991e+22
9.26833755e+21   9.58704234e+21  1.08837364e+22   1.09179291e+22  1.35016866e+22   1.27066801e+22
9.24829254e+21   9.61394002e+21  1.07446280e+22   1.08996482e+22  1.35856554e+22   1.27452830e+22
9.21559830e+21   9.61300558e+21  1.06697048e+22   1.08843846e+22  1.36343010e+22   1.27561819e+22
9.17566379e+21   9.62511655e+21  1.06559197e+22   1.08657172e+22  1.36549248e+22   1.27406849e+22
9.13389957e+21   9.55217844e+21  1.06969087e+22   1.08986230e+22  1.36548285e+22   1.27109383e+22
9.09571364e+21   9.33719468e+21  1.07825935e+22   1.09570312e+22  1.36413495e+22   1.27017652e+22
9.06651607e+21   9.14427490e+21  1.08990253e+22   1.09780853e+22  1.36218785e+22   1.27084469e+22
9.05152081e+21   9.15877820e+21  1.10289181e+22   1.09938869e+22  1.36036204e+22   1.27444945e+22

==> data/ls_linfty_absolute_errors.csv <==
errors
742465167702427172864.0000000000000000
1156261056076448792576.0000000000000000
380995384677261901824.0000000000000000
581683935379053346816.0000000000000000
959085531384549212160.0000000000000000
429587705585385603072.0000000000000000
845470654705703059456.0000000000000000
766761914624852885504.0000000000000000
276882524662409461760.0000000000000000
509912239094645129216.0000000000000000
2299637997470054612992.0000000000000000
345557788405440446464.0000000000000000
1649127378372017520640.0000000000000000
502513080759381655552.0000000000000000
1342991111343505932288.0000000000000000
393433643076523393024.0000000000000000
2354993033152139624448.0000000000000000
1280304172614297845760.0000000000000000
583941650558583046144.0000000000000000
454353123448723603456.0000000000000000
453984198291095552000.0000000000000000
177625213809289330688.0000000000000000
253842311520465190912.0000000000000000
2034307943386715258880.0000000000000000
807340826888299872256.0000000000000000
555053706057105801216.0000000000000000
315239284240128409600.0000000000000000
492262260078704328704.0000000000000000
955078599148837011456.0000000000000000
1344925086738181783552.0000000000000000
691590719183481995264.0000000000000000
409778563737075056640.0000000000000000
910662941698747793408.0000000000000000
349495290764625707008.0000000000000000
253334549077088534528.0000000000000000
3456090963404816121856.0000000000000000
1005043217084117417984.0000000000000000
2417685584146264489984.0000000000000000
313774672347452669952.0000000000000000
264075911256277516288.0000000000000000
1178491298985644392448.0000000000000000
410865427435011178496.0000000000000000
340306243254046687232.0000000000000000
1191470361170130501632.0000000000000000
970564373022773346304.0000000000000000
746115315983531900928.0000000000000000
265194102224744087552.0000000000000000
1500766950596825579520.0000000000000000
821896097735479656448.0000000000000000
319302068505252200448.0000000000000000
377572868506674790400.0000000000000000
305629587942538215424.0000000000000000
381886382000682565632.0000000000000000
632556118452398456832.0000000000000000
1352204643320100552704.0000000000000000
1005472772893704192000.0000000000000000
1957592323103028936704.0000000000000000
297724485271371644928.0000000000000000
967397829052027895808.0000000000000000
459339766428537454592.0000000000000000
288429573914182549504.0000000000000000
961321967849224273920.0000000000000000
3122566302443191140352.0000000000000000
403199391324000223232.0000000000000000
887470551413123186688.0000000000000000
1271951561655136026624.0000000000000000
1250335571176929099776.0000000000000000
619331850953117663232.0000000000000000
1450075505107960594432.0000000000000000
733177396852269514752.0000000000000000
735206073263777120256.0000000000000000
357119106557323247616.0000000000000000
283111345374906810368.0000000000000000
583891590186056810496.0000000000000000
535158182516623409152.0000000000000000
712558953946991820800.0000000000000000
1594900344799798231040.0000000000000000
592022508413181231104.0000000000000000
322231316855203561472.0000000000000000
378240062366309941248.0000000000000000
1818609704421013061632.0000000000000000
622495734682179600384.0000000000000000
1015305907922010112000.0000000000000000
453169716083034161152.0000000000000000
492982261508032430080.0000000000000000
1625235802512901013504.0000000000000000
914399530911910592512.0000000000000000
554514772667807039488.0000000000000000
293423496276605927424.0000000000000000
325078160759452598272.0000000000000000
2727251217233630724096.0000000000000000
1678514226325419458560.0000000000000000
1646550974403845292032.0000000000000000
377758956842689495040.0000000000000000
1073573335201843511296.0000000000000000
877565590309361942528.0000000000000000
297592071639953047552.0000000000000000
557563449219618963456.0000000000000000
373350226036955021312.0000000000000000
241797030487164715008.0000000000000000
1095917893355000823808.0000000000000000
536362811287480041472.0000000000000000
413594457670336643072.0000000000000000
1232834229998559690752.0000000000000000
2490284028490425565184.0000000000000000
784936399141783732224.0000000000000000
511852429796022681600.0000000000000000
454713999889207918592.0000000000000000
364410730633479847936.0000000000000000
676214770659045146624.0000000000000000
382597090015719718912.0000000000000000
1001779325949995646976.0000000000000000
487951578423743217664.0000000000000000
405267291543527489536.0000000000000000
1975833893688525717504.0000000000000000
237602191437889273856.0000000000000000
6956214124361224814592.0000000000000000
1618113219705874415616.0000000000000000
338597263739298250752.0000000000000000
524968230781949313024.0000000000000000
321322280392658518016.0000000000000000
802648511241907077120.0000000000000000
988382627377927159808.0000000000000000
469408612011747573760.0000000000000000
313115086881738981376.0000000000000000
1098617199120976183296.0000000000000000
2364070395992743084032.0000000000000000
343927898080972636160.0000000000000000
1551363016601381109760.0000000000000000
1566414374310578749440.0000000000000000
2582736954798481866752.0000000000000000
1726000036963028041728.0000000000000000
695888514602181328896.0000000000000000
1159813588190440194048.0000000000000000
1242902599731918143488.0000000000000000
3363437343029593112576.0000000000000000
875444251026399428608.0000000000000000
361916728603819638784.0000000000000000
628635150356005781504.0000000000000000
330562926762348511232.0000000000000000
525017920606510776320.0000000000000000
2098052339345043488768.0000000000000000
493031529015014326272.0000000000000000
526006574131095535616.0000000000000000
736472141025425489920.0000000000000000
423556280728843976704.0000000000000000
811187466740789411840.0000000000000000
2160391445852083716096.0000000000000000
596815385234342150144.0000000000000000
697562801949749805056.0000000000000000
1955175366306383790080.0000000000000000
639459913231356657664.0000000000000000
586342222918672449536.0000000000000000
1248846060925285826560.0000000000000000
901935448180370964480.0000000000000000
3232147898909836967936.0000000000000000
603259723130676969472.0000000000000000
1255352765951494848512.0000000000000000
286423740630735781888.0000000000000000
282180647478846554112.0000000000000000
600245242647558488064.0000000000000000
848834101697675526144.0000000000000000
729608400321036419072.0000000000000000
435114758454607085568.0000000000000000
1642756271719506247680.0000000000000000
971174977325903118336.0000000000000000
1065642243099449098240.0000000000000000
815484068247029940224.0000000000000000
1542729528864411746304.0000000000000000
176633368536944738304.0000000000000000
610620674690907111424.0000000000000000
1375109318540087263232.0000000000000000
229909400751251128320.0000000000000000
252081200158633623552.0000000000000000
1638859923641530843136.0000000000000000
850010122142623989760.0000000000000000
523250657390320680960.0000000000000000
898070755905145667584.0000000000000000
439141439560765931520.0000000000000000
924273072885502836736.0000000000000000
466050534030171963392.0000000000000000
307879934565342511104.0000000000000000
1587163969511055425536.0000000000000000
467214530975908233216.0000000000000000
482460173728439336960.0000000000000000
497375117147618934784.0000000000000000
491663995480144084992.0000000000000000
3485327371658945626112.0000000000000000
1245117480457590538240.0000000000000000
466622169161545023488.0000000000000000
390850534778454671360.0000000000000000
627920485889343488000.0000000000000000
3872882727932598943744.0000000000000000
3094790609052731703296.0000000000000000
2782180027858520375296.0000000000000000
491526379430121308160.0000000000000000
860311963975219675136.0000000000000000
485767225445812535296.0000000000000000
280712972484311252992.0000000000000000
444175705120258916352.0000000000000000
495857557803162927104.0000000000000000
391061734346587111424.0000000000000000
2208761749538771828736.0000000000000000
298958921747172163584.0000000000000000
652449618231476355072.0000000000000000
1095100625770648698880.0000000000000000
921338069416065105920.0000000000000000
329002045983369986048.0000000000000000
1790339235570870386688.0000000000000000
742398144753999806464.0000000000000000
583328183673931431936.0000000000000000
521458386079450136576.0000000000000000
906108508896118177792.0000000000000000
2220623491531177721856.0000000000000000
942608519111691468800.0000000000000000
981631745580817448960.0000000000000000
830518145142474407936.0000000000000000
814808918573813071872.0000000000000000
3546206179320461787136.0000000000000000
386963788063506956288.0000000000000000
2890117419622658473984.0000000000000000
1720434300489439379456.0000000000000000
408306319429772247040.0000000000000000
607207950882348990464.0000000000000000
1778804608876375179264.0000000000000000
586863351017511059456.0000000000000000
718630557626503528448.0000000000000000
1660494949091851108352.0000000000000000
424468419554211528704.0000000000000000
802589306866532089856.0000000000000000
222552149163044241408.0000000000000000
427193720397897924608.0000000000000000
1341938501138892455936.0000000000000000
798183216337519640576.0000000000000000
488018224791309778944.0000000000000000
2289988418749608230912.0000000000000000
373740657288899723264.0000000000000000
2316815236180617461760.0000000000000000
305691518795469815808.0000000000000000
385818159063274356736.0000000000000000
498440290482463440896.0000000000000000
1102485662161721884672.0000000000000000
316237113191378714624.0000000000000000
928026527048960835584.0000000000000000
355277499412238041088.0000000000000000
1838629845823419056128.0000000000000000
727366746415986376704.0000000000000000
537400506682882129920.0000000000000000
1328284908043783634944.0000000000000000
527114322181303042048.0000000000000000
1084575547012440653824.0000000000000000
334118049582485078016.0000000000000000
461817448484564893696.0000000000000000
527657486699590582272.0000000000000000
1471089616565974335488.0000000000000000
331911314204315877376.0000000000000000
1779840873229273006080.0000000000000000
718040653815755046912.0000000000000000
558389794971502772224.0000000000000000
317567908799755321344.0000000000000000
277727562302176100352.0000000000000000
399155111069497688064.0000000000000000
503689261984771997696.0000000000000000
437687254083895820288.0000000000000000
1874030524861919526912.0000000000000000
2156706353065924493312.0000000000000000
790169646195957301248.0000000000000000
324692670318894907392.0000000000000000
388229957859305062400.0000000000000000
425339370678444359680.0000000000000000
617404631148627230720.0000000000000000
454630413175243145216.0000000000000000
552773453135877242880.0000000000000000
301674404342438821888.0000000000000000
530501856496386572288.0000000000000000
286999031199653953536.0000000000000000
265688231723669651456.0000000000000000
1416924521777799888896.0000000000000000
493509653529814368256.0000000000000000
661732250077502636032.0000000000000000
346618939658438967296.0000000000000000
1354691740555878072320.0000000000000000
712974344758767910912.0000000000000000
330595420328121335808.0000000000000000
474891041493779218432.0000000000000000
1143754814935359553536.0000000000000000
263100855314878038016.0000000000000000
360647257522775785472.0000000000000000
831361284173627129856.0000000000000000
3165838518513344446464.0000000000000000
423108815486798790656.0000000000000000
614399332255688294400.0000000000000000
1053749503758327349248.0000000000000000
533015601249757691904.0000000000000000
2250181749834417963008.0000000000000000
2411858797054052532224.0000000000000000
493285479159787683840.0000000000000000
625892629828222320640.0000000000000000
351032825234628542464.0000000000000000
236282495949544095744.0000000000000000
368584549585202970624.0000000000000000
283684502057869377536.0000000000000000
172520693750990635008.0000000000000000
3095399937096915353600.0000000000000000
1770765258607395078144.0000000000000000
1309163687096480694272.0000000000000000
274395959246467366912.0000000000000000
837406782665883910144.0000000000000000
1206306071331280519168.0000000000000000
366543714253499531264.0000000000000000
874820935445334982656.0000000000000000
283002935177193193472.0000000000000000
1021364264648193343488.0000000000000000
578721697241818464256.0000000000000000
898902874567691206656.0000000000000000
209876259945289089024.0000000000000000
1717838503321426460672.0000000000000000
1111698898975666995200.0000000000000000
604590508867758063616.0000000000000000
394473035193066192896.0000000000000000
737484912757095530496.0000000000000000
972234142390631268352.0000000000000000
504266436787589611520.0000000000000000
425474687461295652864.0000000000000000
212209331184278175744.0000000000000000
526089269033880780800.0000000000000000
897880311868288925696.0000000000000000
660642808576648151040.0000000000000000
1567777100317566435328.0000000000000000
360891571384577163264.0000000000000000
387821949869665288192.0000000000000000
288380085664212844544.0000000000000000
1126825716284538224640.0000000000000000
315268561220801658880.0000000000000000
862529679080667742208.0000000000000000
556214136384887193600.0000000000000000
1598994948762588151808.0000000000000000
462879074809492275200.0000000000000000
315980301442280849408.0000000000000000
665582922913558822912.0000000000000000
1515789935395696803840.0000000000000000
1080849649726172168192.0000000000000000
2750594617251106652160.0000000000000000
358849032348009234432.0000000000000000
599740058157923172352.0000000000000000
1082089898620714221568.0000000000000000
2468997822187852267520.0000000000000000
209360999552173211648.0000000000000000
504683396485687017472.0000000000000000
1202418744751462285312.0000000000000000
524212279369027026944.0000000000000000
767446768229298470912.0000000000000000
3433027711309870792704.0000000000000000
1424543551145698656256.0000000000000000
991913064676871634944.0000000000000000
504307240745597665280.0000000000000000
352339886210604335104.0000000000000000
515253423968972963840.0000000000000000
2006421205286953943040.0000000000000000
646697457304484184064.0000000000000000
377667748611420585984.0000000000000000
1077365095249395843072.0000000000000000
2561631469978253262848.0000000000000000
606666109432658657280.0000000000000000
352620451832692473856.0000000000000000
596063384752088940544.0000000000000000
1188098411101937467392.0000000000000000
381151275847815004160.0000000000000000
856788954002457886720.0000000000000000
509701707806785142784.0000000000000000
494426600288427180032.0000000000000000
3864998659309478871040.0000000000000000
704157805475461595136.0000000000000000
250035250085123588096.0000000000000000
2029246031081609625600.0000000000000000
524375169747537362944.0000000000000000
295467941256084062208.0000000000000000
303174510980907401216.0000000000000000
756186328100633575424.0000000000000000
824139202822714425344.0000000000000000
478095542470534234112.0000000000000000
1136667853573274468352.0000000000000000
662641829453968179200.0000000000000000
434882951912690286592.0000000000000000
434772437750421389312.0000000000000000
393396055056014376960.0000000000000000
277345314072487264256.0000000000000000
274478414699111120896.0000000000000000
563882445761792704512.0000000000000000
562674468261032099840.0000000000000000
349295272915860717568.0000000000000000
487060229226061889536.0000000000000000
452693055253883387904.0000000000000000
2314854699884225757184.0000000000000000
446465532140455985152.0000000000000000
1255971891813527060480.0000000000000000
395136259954734792704.0000000000000000
1629707142730342203392.0000000000000000
689798454571889065984.0000000000000000
414387630569808723968.0000000000000000
1006700223604629438464.0000000000000000
1684320656260722589696.0000000000000000
293531655616114720768.0000000000000000
646776523982528053248.0000000000000000
877666967761163649024.0000000000000000
1152248635344980803584.0000000000000000
435663797975559176192.0000000000000000
392487442851049766912.0000000000000000
609589518679052124160.0000000000000000
1374274050463318933504.0000000000000000
659863588080982163456.0000000000000000
374928028149395488768.0000000000000000
494844866180551802880.0000000000000000
588068194685076635648.0000000000000000
1107501413829076582400.0000000000000000
293976987863359684608.0000000000000000
1197786298649958940672.0000000000000000
230545491952797745152.0000000000000000
299291909849012502528.0000000000000000
947820225629832347648.0000000000000000
473550886937051529216.0000000000000000
363210113093738692608.0000000000000000
379775724304388325376.0000000000000000
1651041846406944915456.0000000000000000
629796386982108069888.0000000000000000
852136180563146964992.0000000000000000
417028710462530781184.0000000000000000
5008713208976124149760.0000000000000000
3087314351628711100416.0000000000000000
393447949903425699840.0000000000000000
1029898285194437197824.0000000000000000
181197749152775143424.0000000000000000
871621520245259239424.0000000000000000
257297152793359941632.0000000000000000
1044259722688787906560.0000000000000000
5870899755024910385152.0000000000000000
307199289173366276096.0000000000000000
281597651389473882112.0000000000000000
795026950868137148416.0000000000000000
278484757120234291200.0000000000000000
956613900527744319488.0000000000000000
672701996327313080320.0000000000000000
1363624865591587766272.0000000000000000
3102656489271917019136.0000000000000000
332470420361531359232.0000000000000000
2440048921053859151872.0000000000000000
1406231387377330290688.0000000000000000
515636394784660127744.0000000000000000
617843988855240261632.0000000000000000
326692592887370088448.0000000000000000
341409867907783983104.0000000000000000
641707354118154092544.0000000000000000
154082541941035106304.0000000000000000
1107269730378371301376.0000000000000000
1241424455217449009152.0000000000000000
518280403781242847232.0000000000000000
515503616659560595456.0000000000000000
1400150453549629702144.0000000000000000
343726744073469427712.0000000000000000
1934532561132389924864.0000000000000000
1167170574947731898368.0000000000000000
461181161993991618560.0000000000000000
842782680844764971008.0000000000000000
856763994732729729024.0000000000000000
571669308644618403840.0000000000000000
626297951947709218816.0000000000000000
2554695144155031535616.0000000000000000
610458945121729642496.0000000000000000
710286163801446285312.0000000000000000
285790962656896614400.0000000000000000
399841309350153945088.0000000000000000
274036779905720516608.0000000000000000
400059048302011744256.0000000000000000
368794259840502333440.0000000000000000
526244413702567624704.0000000000000000
694474239356325330944.0000000000000000
2240998398582612557824.0000000000000000
614484216137987915776.0000000000000000
406953566775105552384.0000000000000000
880268614763018190848.0000000000000000
274358804358388252672.0000000000000000
522178833950139482112.0000000000000000
435428640766956666880.0000000000000000
219488599815722369024.0000000000000000
1812847962609556652032.0000000000000000
1335503816439782965248.0000000000000000
2235279404952748818432.0000000000000000
507898293133464567808.0000000000000000
632969530925295599616.0000000000000000
837936823680500760576.0000000000000000
849969090127177187328.0000000000000000
616347691994830602240.0000000000000000
494344310087458226176.0000000000000000
340174909682328010752.0000000000000000
1578547405285400510464.0000000000000000
1168205334511951544320.0000000000000000
1727564780922627686400.0000000000000000
1625856909148617179136.0000000000000000
604233715992970133504.0000000000000000
439343821913512214528.0000000000000000
380743244610633990144.0000000000000000
706223881228023496704.0000000000000000
546763778637330120704.0000000000000000
709214708655588376576.0000000000000000
168591274910104420352.0000000000000000
393503920144670261248.0000000000000000
1623965116186224492544.0000000000000000
678645439957156495360.0000000000000000
438455481571349626880.0000000000000000
538643998709337030656.0000000000000000
427551324578735194112.0000000000000000
661493259294591680512.0000000000000000
784367791623863533568.0000000000000000
1137074741938961252352.0000000000000000
1172942295282718081024.0000000000000000
518251360368233283584.0000000000000000
334650911921755127808.0000000000000000
1344741140687382118400.0000000000000000
2498696760389890211840.0000000000000000
2010599983125511536640.0000000000000000
359096544633697599488.0000000000000000
308481625903241101312.0000000000000000
2188433000548607721472.0000000000000000
726321381102306983936.0000000000000000
951379158335586566144.0000000000000000
484754744456895266816.0000000000000000
811727902070143975424.0000000000000000
351561671777410088960.0000000000000000
1226140899843621519360.0000000000000000
331125145281624014848.0000000000000000
1071096798749785063424.0000000000000000
924463442512622649344.0000000000000000
495759394314028843008.0000000000000000
1074001894014036475904.0000000000000000
1312889104956867477504.0000000000000000
511077574148291035136.0000000000000000
313094380416290258944.0000000000000000
231117189831129563136.0000000000000000
436296498767906996224.0000000000000000
972113573603922935808.0000000000000000
1874866520757131804672.0000000000000000
381444812947769524224.0000000000000000
513083989098447765504.0000000000000000
1571009388054222733312.0000000000000000
1286814778549431435264.0000000000000000
1266433492737124728832.0000000000000000
658403688560384278528.0000000000000000
1075211395648811171840.0000000000000000
536860338006549069824.0000000000000000
1656665602634129866752.0000000000000000
689403109985998602240.0000000000000000
368288791389261529088.0000000000000000
384498148696553160704.0000000000000000
1050261485027732750336.0000000000000000
1748211261639434960896.0000000000000000
299073313834280157184.0000000000000000
820631079506094850048.0000000000000000
561892394411875106816.0000000000000000
2908387347154827476992.0000000000000000
622809263202776383488.0000000000000000
712504851912609234944.0000000000000000
388549045837849690112.0000000000000000
261170359069061414912.0000000000000000
510761138047160418304.0000000000000000
712785181832894218240.0000000000000000
391232932308817281024.0000000000000000
739190432974413758464.0000000000000000
242976830029291323392.0000000000000000
2239322905196019843072.0000000000000000
1592394726205592436736.0000000000000000
740296647626884907008.0000000000000000
1549253887673301467136.0000000000000000
918990033147064745984.0000000000000000
316431182662285131776.0000000000000000
939454515527349698560.0000000000000000
1982271346970831355904.0000000000000000
2254339687362104131584.0000000000000000
725182438570146660352.0000000000000000
346857540344707284992.0000000000000000
1106864298223594373120.0000000000000000
753960261012510736384.0000000000000000
323297925377952841728.0000000000000000
3902473610419576504320.0000000000000000
610105621240478695424.0000000000000000
2439606831621303435264.0000000000000000
1053946994554669367296.0000000000000000
304463091233372241920.0000000000000000
808395526366880071680.0000000000000000
626200648984073076736.0000000000000000
558064998833260068864.0000000000000000
1435628853590403055616.0000000000000000
599144549272369758208.0000000000000000
249643020812871008256.0000000000000000
1880365526563178938368.0000000000000000
1951004797752643158016.0000000000000000
1743318243059739656192.0000000000000000
680989189661203103744.0000000000000000
1684807801253764530176.0000000000000000
1443422101211359215616.0000000000000000
206055144545371291648.0000000000000000
1107437350704505683968.0000000000000000
354049868012476956672.0000000000000000
782666959952776527872.0000000000000000
669267436342293299200.0000000000000000
1254422625005065994240.0000000000000000
194562952679195148288.0000000000000000
1003212982545618567168.0000000000000000
4884616118827780931584.0000000000000000
321893155131185168384.0000000000000000
366476966901097431040.0000000000000000
2258736829652306755584.0000000000000000
475974647007013765120.0000000000000000
2550478971454930026496.0000000000000000
2557334670410321494016.0000000000000000
756899429196662571008.0000000000000000
1695569892107211505664.0000000000000000
553036490570303799296.0000000000000000
732241771450584793088.0000000000000000
312404631565788774400.0000000000000000
651752779400874033152.0000000000000000
1542097176628682555392.0000000000000000
257266241812375273472.0000000000000000
413449179178068869120.0000000000000000
1151299393682654887936.0000000000000000
1143771489887565381632.0000000000000000
246401556552160903168.0000000000000000
1049024037636368498688.0000000000000000
725089999490318860288.0000000000000000
2325582287106014707712.0000000000000000
490998661764505141248.0000000000000000
2707198467414710812672.0000000000000000
271876608725799141376.0000000000000000
647753847784714797056.0000000000000000
606739908771406938112.0000000000000000
2546556104923133509632.0000000000000000
1155229339503153905664.0000000000000000
1902158782990712307712.0000000000000000
1041968226840162074624.0000000000000000
1678981711081502670848.0000000000000000
1743029629211763539968.0000000000000000
826834986986962419712.0000000000000000
686224728683731484672.0000000000000000
369339457541683281920.0000000000000000
1224722587066422001664.0000000000000000
529728765275091763200.0000000000000000
2553588943883227627520.0000000000000000
923484176566770991104.0000000000000000
2015850327231743131648.0000000000000000
321504968986507345920.0000000000000000
1118228743132104622080.0000000000000000
439306059166727012352.0000000000000000
1213701958931096535040.0000000000000000
326292405220980817920.0000000000000000
490143391976251195392.0000000000000000
1553790793301029289984.0000000000000000
970084014072109465600.0000000000000000
985548876610954854400.0000000000000000
306804297984913702912.0000000000000000
558636932376020647936.0000000000000000
799870694200220581888.0000000000000000
2358725039470417018880.0000000000000000
459885612514181906432.0000000000000000
2701036710325127217152.0000000000000000
1065745639115667275776.0000000000000000
668559966996271202304.0000000000000000
1067214692442339016704.0000000000000000
316742622482689687552.0000000000000000
371472784639173591040.0000000000000000
444280982318983675904.0000000000000000
328742125772851904512.0000000000000000
704071174968435539968.0000000000000000
1473997657114882867200.0000000000000000
1436019491165274374144.0000000000000000
550775122553221414912.0000000000000000
2113050240020782252032.0000000000000000
773053318797765640192.0000000000000000
871330745255249051648.0000000000000000
346187847976928411648.0000000000000000
355992582096366338048.0000000000000000
962098872395476500480.0000000000000000
426796819635404537856.0000000000000000
2132584888599379443712.0000000000000000
478010278159392440320.0000000000000000
1220237852407796596736.0000000000000000
2325566104635363557376.0000000000000000
1752647202651257176064.0000000000000000
1554874247213934968832.0000000000000000
1797830815760670261248.0000000000000000
651015343653850710016.0000000000000000
1668862073851722334208.0000000000000000
2029713998882038349824.0000000000000000
1800709169168532897792.0000000000000000
941770409326921383936.0000000000000000
619271907447180099584.0000000000000000
3483292832436490076160.0000000000000000
299625826944364314624.0000000000000000
296824427517285761024.0000000000000000
1672132690544984850432.0000000000000000
542379392773086248960.0000000000000000
434136748438857973760.0000000000000000
426416323294241226752.0000000000000000
638368043385628917760.0000000000000000
940585904472426807296.0000000000000000
1027621530473351610368.0000000000000000
346877127030360506368.0000000000000000
241299743806221975552.0000000000000000
315071307183510519808.0000000000000000
269286067706840219648.0000000000000000
1255174590314902978560.0000000000000000
1191495513263891808256.0000000000000000
932936190143798181888.0000000000000000
1098530231517301440512.0000000000000000
1560399665350801620992.0000000000000000
1442378112930110504960.0000000000000000
646066367745916665856.0000000000000000
270267581552308256768.0000000000000000
1454986396216697290752.0000000000000000
1688424895261196681216.0000000000000000
1940579862373501763584.0000000000000000
347840669928193523712.0000000000000000
592871461431694852096.0000000000000000
390166709867483496448.0000000000000000
288254435843251372032.0000000000000000
584179236672534216704.0000000000000000
1114034885353878323200.0000000000000000
1960952944392950251520.0000000000000000
587644611730176212992.0000000000000000
703588389627208138752.0000000000000000
633260631638058991616.0000000000000000
1600550792663526277120.0000000000000000
661617084400798793728.0000000000000000
487412787096309465088.0000000000000000
440834094348338462720.0000000000000000
303281660711010304000.0000000000000000
272893045753503547392.0000000000000000
2323147669092051189760.0000000000000000
767185266471851786240.0000000000000000
361574368357478563840.0000000000000000
822455525377065353216.0000000000000000
537989800502358966272.0000000000000000
704102661958846644224.0000000000000000
1301695971640781832192.0000000000000000
2838218415055412658176.0000000000000000
339197442420568489984.0000000000000000
1052649754687113789440.0000000000000000
1968906641612929499136.0000000000000000
699143965446120669184.0000000000000000
1004545771567935651840.0000000000000000
392621965303215030272.0000000000000000
1744357903241536602112.0000000000000000
698217844013575176192.0000000000000000
490572739428403380224.0000000000000000
1880214110068221673472.0000000000000000
1820810043520400228352.0000000000000000
477781294146878701568.0000000000000000
391379858119156826112.0000000000000000
1177258374217036988416.0000000000000000
2782358180392645689344.0000000000000000
1175478693544298807296.0000000000000000
1654800158149532712960.0000000000000000
520279985040876634112.0000000000000000
742551051718589677568.0000000000000000
883745655525119885312.0000000000000000
323327650916628168704.0000000000000000
527184086183501103104.0000000000000000
1453815968484254810112.0000000000000000
6411179615883450384384.0000000000000000
630400609761609383936.0000000000000000
1204440966400546177024.0000000000000000
336515138190262140928.0000000000000000
396489263495233142784.0000000000000000
339194929568588759040.0000000000000000
274524702859530862592.0000000000000000
2092593459734318678016.0000000000000000
398341358608562782208.0000000000000000
5519188466571040260096.0000000000000000
1225504434896146268160.0000000000000000
2906961633587491766272.0000000000000000
2065829031686029967360.0000000000000000
378922301007440379904.0000000000000000
927365758859004084224.0000000000000000
2488962837906270978048.0000000000000000
296775514116119855104.0000000000000000
668430575000038146048.0000000000000000
346253354045953540096.0000000000000000
798431118020784947200.0000000000000000
628456081096311832576.0000000000000000
688300870403423731712.0000000000000000
335170151897710460928.0000000000000000
301205897222425673728.0000000000000000
2014238869771809456128.0000000000000000
1812082174844433596416.0000000000000000
424565211948610748416.0000000000000000
1759462092126317182976.0000000000000000
1553922889424481288192.0000000000000000
422948394001569415168.0000000000000000
2614903424191085674496.0000000000000000
447290902287524823040.0000000000000000
167645868592623255552.0000000000000000
129500904105766289408.0000000000000000
2396832138336433864704.0000000000000000
235366815200087900160.0000000000000000
1087289149743452651520.0000000000000000
393557179224017600512.0000000000000000
980874955449675284480.0000000000000000
1568052449571799826432.0000000000000000
997527679570786910208.0000000000000000
456843354020205559808.0000000000000000
375780031039376719872.0000000000000000
2009331025205303181312.0000000000000000
319271906625665892352.0000000000000000
465837681021034692608.0000000000000000
1260740988488371929088.0000000000000000
149171497254378274816.0000000000000000
430395801083920252928.0000000000000000
436959884307937099776.0000000000000000
313890552271330082816.0000000000000000
403768456151623008256.0000000000000000
1212080645044139196416.0000000000000000
610267314610693472256.0000000000000000
520310479302711836672.0000000000000000
1550800374191741730816.0000000000000000
681730844209897799680.0000000000000000
656305168413372710912.0000000000000000
350653598884492738560.0000000000000000
819842222303102369792.0000000000000000
446477973514860101632.0000000000000000
1049852659113092186112.0000000000000000
1699905839083452104704.0000000000000000
466379500353818198016.0000000000000000
502917234472924479488.0000000000000000
1061831835020817334272.0000000000000000
549509140715529043968.0000000000000000
166895956885986344960.0000000000000000
2398720474532446994432.0000000000000000
257022120390658359296.0000000000000000
1000604064526272299008.0000000000000000
478345558674972344320.0000000000000000
567903320174277689344.0000000000000000
1133848149884793782272.0000000000000000
2486563681736710946816.0000000000000000
3559630673283714646016.0000000000000000
1108649304193411055616.0000000000000000
462738921268875100160.0000000000000000
653354880562056134656.0000000000000000
550908978269209493504.0000000000000000
1444991181530826014720.0000000000000000
318588716414920556544.0000000000000000
408926813462010527744.0000000000000000
887026238988776112128.0000000000000000
475425824934205587456.0000000000000000
353865021878750412800.0000000000000000
350526922887352287232.0000000000000000
406688503318121021440.0000000000000000
235113895565920829440.0000000000000000
710600204175347286016.0000000000000000
1499657077139743703040.0000000000000000
121103364283495874560.0000000000000000
327105327641724452864.0000000000000000
1922852155515591458816.0000000000000000
204324806594821881856.0000000000000000
1697697691193166528512.0000000000000000
412976268190830034944.0000000000000000
2218171665607766835200.0000000000000000
405892131441348706304.0000000000000000
285498122991990472704.0000000000000000
435689076016149430272.0000000000000000
664512839700788019200.0000000000000000
458005404032482410496.0000000000000000
966370590802304827392.0000000000000000
394615811760646520832.0000000000000000
203522762666590339072.0000000000000000
894476586443006279680.0000000000000000
387174899115127472128.0000000000000000
492399735434098245632.0000000000000000
2265283875613126426624.0000000000000000
568469600259943694336.0000000000000000
726043027435864195072.0000000000000000
1428994405397593849856.0000000000000000
312212412280925585408.0000000000000000
498626569836462866432.0000000000000000
1102094407374820343808.0000000000000000
2002630351988348420096.0000000000000000
3555969353035951374336.0000000000000000
313606032470575153152.0000000000000000
514564862816584466432.0000000000000000
493509873773741867008.0000000000000000
3263387040424193425408.0000000000000000
446739086576279617536.0000000000000000
1085869666742587883520.0000000000000000
442532200338598920192.0000000000000000
323489749900671844352.0000000000000000
2077557293974267363328.0000000000000000
466520235213154418688.0000000000000000
2678804773438517936128.0000000000000000
398671224792846172160.0000000000000000
1593200888705001193472.0000000000000000
1143615385310943248384.0000000000000000
604292083709066084352.0000000000000000
1088061746119065993216.0000000000000000
389735196802951413760.0000000000000000
404734941982005133312.0000000000000000
1769162763366981173248.0000000000000000
531109956457760555008.0000000000000000
990266934637489029120.0000000000000000
184273809708429606912.0000000000000000
460817320371506118656.0000000000000000
1565766622742512140288.0000000000000000
407665159083690819584.0000000000000000
498026001232343072768.0000000000000000
458097116010824859648.0000000000000000
1044767440761067143168.0000000000000000
394641869513831743488.0000000000000000
2334437280810654498816.0000000000000000
611399114652395765760.0000000000000000
1243870214355763068928.0000000000000000
385232755831999561728.0000000000000000
970200897492218806272.0000000000000000
1273226534995571507200.0000000000000000
1168793067536202596352.0000000000000000
580289714201221398528.0000000000000000
920561815677703290880.0000000000000000
1023765540443758002176.0000000000000000
653592605943390011392.0000000000000000
619578140960646758400.0000000000000000
1084499963609218023424.0000000000000000
1316597393633365196800.0000000000000000
1044231295572463583232.0000000000000000
603449419525825495040.0000000000000000
661856032900161470464.0000000000000000
626716713937477304320.0000000000000000
321264356595804930048.0000000000000000
267666576074090741760.0000000000000000
619222292441637847040.0000000000000000
1196925160463871770624.0000000000000000
362047885723956150272.0000000000000000
445980638667809488896.0000000000000000
433539260053914124288.0000000000000000
589109598472068136960.0000000000000000
1248749165905452204032.0000000000000000
851947565374251204608.0000000000000000
830813828234587668480.0000000000000000
842541573702303088640.0000000000000000
499506923710953029632.0000000000000000
577230227434775773184.0000000000000000
340700443087657238528.0000000000000000
988107156300851314688.0000000000000000
946708543780968988672.0000000000000000
1014257219513000919040.0000000000000000
625073044426814652416.0000000000000000
318906576216306745344.0000000000000000
3110369855740137439232.0000000000000000
2043820975308492767232.0000000000000000
685823320651722653696.0000000000000000
479082099872993640448.0000000000000000
450467429100011126784.0000000000000000
583433494073465372672.0000000000000000
305820961003135827968.0000000000000000
1654611143435132862464.0000000000000000
792366123137112211456.0000000000000000
2406331033299095388160.0000000000000000
507240194376153956352.0000000000000000
443691336960892207104.0000000000000000
610831931986623332352.0000000000000000
777758309555843891200.0000000000000000
440740532935423164416.0000000000000000
376360225812156252160.0000000000000000
411455404805764153344.0000000000000000
505608146831705899008.0000000000000000
569805748790039150592.0000000000000000
2555607236820399554560.0000000000000000
1207998087903278268416.0000000000000000
1019842551022308294656.0000000000000000
519942079338711613440.0000000000000000
511555397665838596096.0000000000000000
747196189452808486912.0000000000000000
2559646162484826472448.0000000000000000
271644100035245768704.0000000000000000
409343927411556745216.0000000000000000
473293033086518296576.0000000000000000
1782989395395067510784.0000000000000000
851954268879200452608.0000000000000000
399271563815782711296.0000000000000000
704517784445597515776.0000000000000000
342440999141018435584.0000000000000000
532522091231934676992.0000000000000000
623179399657533997056.0000000000000000
1156017129453250412544.0000000000000000
421312364649922953216.0000000000000000
1055477212188367650816.0000000000000000
409687898706560417792.0000000000000000
856176131704262492160.0000000000000000
992039804290497249280.0000000000000000
328283886530534047744.0000000000000000
694717202544466067456.0000000000000000
592057370638016315392.0000000000000000
333757989078278602752.0000000000000000
797640376954157793280.0000000000000000
425688383450507116544.0000000000000000
545653711965530357760.0000000000000000
337861729340232826880.0000000000000000
200169822458434551808.0000000000000000
2253375446692053123072.0000000000000000
557236735732122386432.0000000000000000
4121635564583188955136.0000000000000000
373875110996435009536.0000000000000000
385277866137278742528.0000000000000000
551966929083085881344.0000000000000000
537729321038721843200.0000000000000000
1163428815493247533056.0000000000000000
311524685909426438144.0000000000000000
642812179075053912064.0000000000000000
465744801242258866176.0000000000000000
2422903957631521521664.0000000000000000
1156806894835472531456.0000000000000000
514859267211552358400.0000000000000000
326679321242679377920.0000000000000000
319831508927751651328.0000000000000000
266433585581788233728.0000000000000000
716961754184763310080.0000000000000000
920158551953796759552.0000000000000000
2969794327180797280256.0000000000000000
453167903522487795712.0000000000000000
1000563475317957591040.0000000000000000
382812353157337710592.0000000000000000
647734758546125881344.0000000000000000
344852983532306300928.0000000000000000
555140043840965050368.0000000000000000
400963806847047827456.0000000000000000
736882961417576120320.0000000000000000
806172758166722314240.0000000000000000
758396546455300997120.0000000000000000
497904615424587202560.0000000000000000
884028560777953673216.0000000000000000
453828560989871669248.0000000000000000
1652003531245271121920.0000000000000000
473453961279726157824.0000000000000000
740895437592807342080.0000000000000000
768450536474148864000.0000000000000000
973026855927884546048.0000000000000000
1189499672975563030528.0000000000000000
325166201809974329344.0000000000000000
1178928379732315602944.0000000000000000
636349611951011135488.0000000000000000
1621080546856405041152.0000000000000000
564523264358540640256.0000000000000000
602117666914772713472.0000000000000000
1870481839292621520896.0000000000000000
366101147765660712960.0000000000000000
673857122170979745792.0000000000000000
352210175968438910976.0000000000000000
1724519662872905646080.0000000000000000
308213071597273088000.0000000000000000
753641867593895641088.0000000000000000
1738944897277115760640.0000000000000000
658431950711370547200.0000000000000000
668126320066593554432.0000000000000000
965135789398241050624.0000000000000000
527260577898522738688.0000000000000000
885446450957325959168.0000000000000000
5895106874670212710400.0000000000000000
1238715872444970696704.0000000000000000
755783329127302430720.0000000000000000
176994494295622811648.0000000000000000
1082496938686080352256.0000000000000000
1055330623729229103104.0000000000000000
458627192756686028800.0000000000000000
227292049442254880768.0000000000000000
304227999071185403904.0000000000000000
1933112742675906297856.0000000000000000
4648851736759366582272.0000000000000000
489082962640799531008.0000000000000000
2113913872964792614912.0000000000000000
3272878128688956178432.0000000000000000
858085182717762207744.0000000000000000
516276856525513818112.0000000000000000
1011663988006206832640.0000000000000000
1125072442196383236096.0000000000000000
73460287312626712576.0000000000000000
314988806110462345216.0000000000000000
279049758279141949440.0000000000000000
814127016761630916608.0000000000000000
326319240740440375296.0000000000000000
719886628063247597568.0000000000000000
482283526812967370752.0000000000000000
1151484053234389090304.0000000000000000
1761377287370201628672.0000000000000000
591090967466343399424.0000000000000000
866234947784908210176.0000000000000000
1143225928718670102528.0000000000000000
501859073204970061824.0000000000000000
251990290435942645760.0000000000000000
736527020525610860544.0000000000000000
1368856093382640926720.0000000000000000
497029235587277651968.0000000000000000
277785100512909066240.0000000000000000
749768721540665311232.0000000000000000
410428903738568605696.0000000000000000
339238619462135447552.0000000000000000
1255090621750798450688.0000000000000000
711783749340234776576.0000000000000000
599842350717267345408.0000000000000000
755161215479215816704.0000000000000000
433914034827860901888.0000000000000000
1254598152098758524928.0000000000000000
2027337080239988670464.0000000000000000
512701875603975962624.0000000000000000
1133210861185959723008.0000000000000000
528918393595935850496.0000000000000000
522008763164755230720.0000000000000000
573439577019343962112.0000000000000000
1449732774437851234304.0000000000000000
307300935718204866560.0000000000000000
2809502358341305761792.0000000000000000
404880597460734443520.0000000000000000
2120880924329913614336.0000000000000000
405469906579264372736.0000000000000000
472806945702860029952.0000000000000000
952066760924836397056.0000000000000000
387962387476047200256.0000000000000000
1664052044452958568448.0000000000000000
1217976429717915435008.0000000000000000
965959652022926966784.0000000000000000
520461577709460389888.0000000000000000
300863968782955053056.0000000000000000
1340586926758399311872.0000000000000000
361990447290952712192.0000000000000000
1155766607413174599680.0000000000000000
199427186340453679104.0000000000000000
381696809540929978368.0000000000000000
756194264350684348416.0000000000000000
400323689395966181376.0000000000000000
301470277650427674624.0000000000000000
519919961137984045056.0000000000000000
1514292070561207025664.0000000000000000
593407524286528225280.0000000000000000
664671801563301281792.0000000000000000
339208842176565870592.0000000000000000
493903742037253947392.0000000000000000
360077089466579156992.0000000000000000
274696596731721678848.0000000000000000
262351487668240515072.0000000000000000
1065874364246630858752.0000000000000000
548771229340094431232.0000000000000000
498937510534991314944.0000000000000000
689743380654340440064.0000000000000000
543197523781749833728.0000000000000000
656858258691929931776.0000000000000000
1047329997941559525376.0000000000000000
374227038239581011968.0000000000000000
712620543696458219520.0000000000000000
390086945175314104320.0000000000000000
3032632770837639856128.0000000000000000
436303950016711491584.0000000000000000
493024614572990922752.0000000000000000
1414108998979846930432.0000000000000000
428087143580456452096.0000000000000000
1250748411811593191424.0000000000000000
479900847852601999360.0000000000000000
2304680759169533345792.0000000000000000
457795284617085845504.0000000000000000
310973330338190721024.0000000000000000
408807089416360165376.0000000000000000
736483839072951861248.0000000000000000
2124771836034293956608.0000000000000000
574738700763555430400.0000000000000000
2836449868224357466112.0000000000000000
1660604936122517159936.0000000000000000
497932165429973745664.0000000000000000
704733642415669248000.0000000000000000
680908559997638541312.0000000000000000
191423141256791851008.0000000000000000
510054233808901767168.0000000000000000
298068169112166596608.0000000000000000
749775757495515480064.0000000000000000
993212250373698355200.0000000000000000
388737473185883095040.0000000000000000
518565894388671578112.0000000000000000
3187372826588356804608.0000000000000000
978100820300986843136.0000000000000000
390434618013755899904.0000000000000000
1912455549672358936576.0000000000000000
739536770978124136448.0000000000000000
1223090030533880578048.0000000000000000
105903752193240989696.0000000000000000
555486149159315046400.0000000000000000
479690976598433988608.0000000000000000
321489466156329730048.0000000000000000
360402156617759457280.0000000000000000
638150621448240103424.0000000000000000
414010665750514106368.0000000000000000
1591798041552219013120.0000000000000000
2837256580895147556864.0000000000000000
485152404640473546752.0000000000000000
484698202631759200256.0000000000000000
342832501640432451584.0000000000000000
1646510077777916461056.0000000000000000
2504195525097872687104.0000000000000000
694585356016855023616.0000000000000000
567778072768404258816.0000000000000000
1279094851189931507712.0000000000000000
1594196214067618643968.0000000000000000
412923939632141303808.0000000000000000
753519868524634308608.0000000000000000
4621484954265155796992.0000000000000000
201687648670215831552.0000000000000000
454536255509725446144.0000000000000000
1524781648611239788544.0000000000000000
1416490146740836499456.0000000000000000
802819974613061074944.0000000000000000
2417920031934906368000.0000000000000000
253040112669619650560.0000000000000000
380008799587662823424.0000000000000000
475911176983003791360.0000000000000000
313658044982860185600.0000000000000000
809103457396390363136.0000000000000000
1374404123702115434496.0000000000000000
1590748024189692674048.0000000000000000
523246597490648023040.0000000000000000
589791120630413787136.0000000000000000
305874853564810002432.0000000000000000
424777333218731884544.0000000000000000
846116963682604810240.0000000000000000
1398848766557602971648.0000000000000000
1499877270269333602304.0000000000000000
667806426236404629504.0000000000000000
906994869535038767104.0000000000000000
407193095745352761344.0000000000000000
2441041516803857055744.0000000000000000
767393895750846906368.0000000000000000
1884753437939273302016.0000000000000000
367943830785105068032.0000000000000000
1410888562843907522560.0000000000000000
528193883888630628352.0000000000000000
838443506124302843904.0000000000000000
1051735763918486765568.0000000000000000
486929985973390409728.0000000000000000
488478369746174083072.0000000000000000
2650673427747453272064.0000000000000000
342646279739474444288.0000000000000000
429687252343089790976.0000000000000000
318352522060027133952.0000000000000000
2033959183466192961536.0000000000000000
556679917539860414464.0000000000000000
1242738094042872020992.0000000000000000
2925103070175849086976.0000000000000000
594450813115525234688.0000000000000000
367917797832006828032.0000000000000000
730526363051888738304.0000000000000000
806795686057009479680.0000000000000000
518192428901621301248.0000000000000000
313061324578030092288.0000000000000000
1519889873430367961088.0000000000000000
374894571593768370176.0000000000000000
260134078076770320384.0000000000000000
485891432984627642368.0000000000000000
1672729085211265990656.0000000000000000
468457840978329337856.0000000000000000
376797857317193252864.0000000000000000
486093804870553305088.0000000000000000
876324919085797212160.0000000000000000
736881077269949317120.0000000000000000
488277259736622039040.0000000000000000
2034217191132243165184.0000000000000000
573049746300560474112.0000000000000000
648727430105128763392.0000000000000000
1399882594120892416000.0000000000000000
251564692929490452480.0000000000000000
296034746476707971072.0000000000000000
2267296181857134051328.0000000000000000
384084210932881817600.0000000000000000
286794130310293356544.0000000000000000
318561096287767232512.0000000000000000
987719678272552828928.0000000000000000
304498475909735514112.0000000000000000
1257666990663431880704.0000000000000000
586278106407216611328.0000000000000000
1978464849594387791872.0000000000000000
939463620896678215680.0000000000000000
1266431149759344410624.0000000000000000
1587988795507095896064.0000000000000000
384485265322824171520.0000000000000000
1747240183359662456832.0000000000000000
1864687945245629874176.0000000000000000
1411416019374204518400.0000000000000000
568626292319714279424.0000000000000000
324007991846048366592.0000000000000000
951266150116359143424.0000000000000000
571964425732655939584.0000000000000000
1041661584262240927744.0000000000000000
639358135095527473152.0000000000000000
388722140871684784128.0000000000000000
524552733735035863040.0000000000000000
1994857564495832678400.0000000000000000
4214996654912936345600.0000000000000000
537080599562233577472.0000000000000000
3723864253656140349440.0000000000000000
1870631488593783160832.0000000000000000
1287780006268013379584.0000000000000000
330204275756004016128.0000000000000000
2777168327321337200640.0000000000000000
920986812170874388480.0000000000000000
473365493759292211200.0000000000000000
563085368113793859584.0000000000000000
686350758224844554240.0000000000000000
4220192894741204959232.0000000000000000
755599258772605763584.0000000000000000
838543596173645578240.0000000000000000
626894618482786172928.0000000000000000
349410614184486371328.0000000000000000
577719620225174863872.0000000000000000
3107702150538989666304.0000000000000000
396288472697209356288.0000000000000000
805111370224356032512.0000000000000000
256653993110958768128.0000000000000000
3090000516425975857152.0000000000000000
2783854275199255969792.0000000000000000
1323499951593636233216.0000000000000000
1639792896878110048256.0000000000000000
563057076392167473152.0000000000000000
639495843718245646336.0000000000000000
261735707548833546240.0000000000000000
1033046572652612812800.0000000000000000
360357891929702137856.0000000000000000
381887024503290068992.0000000000000000
566277000781476397056.0000000000000000
367661997501091676160.0000000000000000
499846441864429305856.0000000000000000
287797716409781321728.0000000000000000
2759416800086983704576.0000000000000000
2364045843857234984960.0000000000000000
315415660897591361536.0000000000000000
1187968151450300710912.0000000000000000
1106935014993663361024.0000000000000000
284538791217684545536.0000000000000000
1054537284148741013504.0000000000000000
244560679932006498304.0000000000000000
309873169273785942016.0000000000000000
549920601426416893952.0000000000000000
912054462617063784448.0000000000000000
456459099303158218752.0000000000000000
6625819594088736882688.0000000000000000
695413622359329865728.0000000000000000
1035400693322676699136.0000000000000000
549855435828112654336.0000000000000000
665604275754105831424.0000000000000000
285761492498102878208.0000000000000000
336807968056184668160.0000000000000000
246240819375098560512.0000000000000000
295224220277754822656.0000000000000000
1116589950014719000576.0000000000000000
913133322007474077696.0000000000000000
648727864411093467136.0000000000000000
342103642313236414464.0000000000000000
1908230934879442829312.0000000000000000
812521799944276803584.0000000000000000
372696053788341960704.0000000000000000
1227522441565547003904.0000000000000000
1360044781639101841408.0000000000000000
1024779127256620466176.0000000000000000
338254365696123207680.0000000000000000
2351323289584326934528.0000000000000000
464060132323185655808.0000000000000000
562418775883421581312.0000000000000000
294578747446266953728.0000000000000000
278126490577140711424.0000000000000000
239069890654335139840.0000000000000000
1896167754788633575424.0000000000000000
601869197154621325312.0000000000000000
1491973145184360726528.0000000000000000
1429400644708311498752.0000000000000000
415789770705488314368.0000000000000000
849521271624458829824.0000000000000000
665429342390197420032.0000000000000000
526244297578681204736.0000000000000000
1866009788102403424256.0000000000000000
431447702914270756864.0000000000000000
510162844950235971584.0000000000000000
1220975165737543925760.0000000000000000
779900290786834513920.0000000000000000
940100896779967397888.0000000000000000
504763616186953891840.0000000000000000
1183923871427439099904.0000000000000000
910593848185190350848.0000000000000000
1141813401656896782336.0000000000000000
1472074611536198369280.0000000000000000
793737987403974443008.0000000000000000
1836161187474703384576.0000000000000000
629238562342649724928.0000000000000000
1166423476146819563520.0000000000000000
1016728756464763535360.0000000000000000
238252489197272170496.0000000000000000
1097543016579967483904.0000000000000000
476167264627538788352.0000000000000000
1362142530385071833088.0000000000000000
4914724793086795317248.0000000000000000
444832550703968813056.0000000000000000
660289265660021702656.0000000000000000
1942557443028762492928.0000000000000000
198896128193346928640.0000000000000000
230548470296941166592.0000000000000000
955761564332417089536.0000000000000000
326936389488065118208.0000000000000000
1428162089400840224768.0000000000000000
293648714054846382080.0000000000000000
425997853385543385088.0000000000000000
244439188015817949184.0000000000000000
829170950465840480256.0000000000000000
1629309867749973950464.0000000000000000
410415964017706139648.0000000000000000
371439465786136068096.0000000000000000
419698788855655170048.0000000000000000
365965055581870882816.0000000000000000
868300225548254183424.0000000000000000
1583629031143005749248.0000000000000000
3640756125497431162880.0000000000000000
1873414810580664975360.0000000000000000
225652653430052749312.0000000000000000
935924346402310717440.0000000000000000
965299019967444811776.0000000000000000
1425553031729499865088.0000000000000000
308471678016639991808.0000000000000000
618656616342618112000.0000000000000000
514969514249520414720.0000000000000000
940508669140262715392.0000000000000000
321139549801568796672.0000000000000000
1404062635215730769920.0000000000000000
398179261122409922560.0000000000000000
622574064874721116160.0000000000000000
831700090600390918144.0000000000000000
1218909777121916223488.0000000000000000
2822182187538625593344.0000000000000000
983244244002973679616.0000000000000000
862107557082278395904.0000000000000000
553867062331754676224.0000000000000000
566059440897521614848.0000000000000000
257845986584492507136.0000000000000000
540288622525977460736.0000000000000000
555809696490012540928.0000000000000000
535273009919601672192.0000000000000000
1812925245069755154432.0000000000000000
807187817246729699328.0000000000000000
660016350249369993216.0000000000000000
401531176301479591936.0000000000000000
383844381185768685568.0000000000000000
383104810008855969792.0000000000000000
312538134224782229504.0000000000000000
554711504593709170688.0000000000000000
1862282203142828326912.0000000000000000
682011988479054970880.0000000000000000
991891625813460647936.0000000000000000
161974229179083784192.0000000000000000
798446609451962073088.0000000000000000
521315026997822357504.0000000000000000
178144614992100458496.0000000000000000
442684833693932978176.0000000000000000
2302406061056664272896.0000000000000000
990825799142409764864.0000000000000000
298047473319348797440.0000000000000000
1270263309679584083968.0000000000000000
826308391666930679808.0000000000000000
431118494366045306880.0000000000000000
514031467682708062208.0000000000000000
459272978366608703488.0000000000000000
365764896460384501760.0000000000000000
969232597311605964800.0000000000000000
573768283878483558400.0000000000000000
840385403999947325440.0000000000000000
320991713578744545280.0000000000000000
1457285289039993241600.0000000000000000
1254862011143387348992.0000000000000000
429733398498940813312.0000000000000000
682035962681728434176.0000000000000000
928319676912028876800.0000000000000000
1503759712784868179968.0000000000000000
368209436674308964352.0000000000000000
253604013337957367808.0000000000000000
563674838469898665984.0000000000000000
235248582007645536256.0000000000000000
708608821703437451264.0000000000000000
1207212619554749415424.0000000000000000
981212185192543813632.0000000000000000
414658380894738317312.0000000000000000
747816845415498645504.0000000000000000
503462846318017249280.0000000000000000
586228610301146693632.0000000000000000
1047837271387810037760.0000000000000000
417876832676737974272.0000000000000000
941201429771638013952.0000000000000000
357845236436239908864.0000000000000000
918708511583537987584.0000000000000000
2105152723472986669056.0000000000000000
1404168741459761037312.0000000000000000
1604404617755429437440.0000000000000000
715807615504625958912.0000000000000000
1043898916287094456320.0000000000000000
2084211410801952555008.0000000000000000
409422078222568259584.0000000000000000
1346041725859798188032.0000000000000000
462282109898624860160.0000000000000000
749998324831299305472.0000000000000000
560982289539512926208.0000000000000000
523658214501408309248.0000000000000000
2460234516005515165696.0000000000000000
1064554312972650938368.0000000000000000
586966474133409366016.0000000000000000
1120595764468347043840.0000000000000000
472749287302255083520.0000000000000000
1371302050193077174272.0000000000000000
317254932444234121216.0000000000000000
546539911853354516480.0000000000000000
855383766088097464320.0000000000000000
1948083920767624937472.0000000000000000
423293042129521082368.0000000000000000
299589217247591137280.0000000000000000
1478907800764161196032.0000000000000000
779031882604212125696.0000000000000000
842844338385227612160.0000000000000000
318036884633557139456.0000000000000000
273521965687906500608.0000000000000000
644513832506905067520.0000000000000000
694289380028778020864.0000000000000000
1116440678286512619520.0000000000000000
377403498349681704960.0000000000000000
1370379380599719723008.0000000000000000
987410048331607441408.0000000000000000
353597230904699256832.0000000000000000
990039276344597020672.0000000000000000
677202591770585595904.0000000000000000
190539483647248957440.0000000000000000
630941597481591373824.0000000000000000
876743934787450830848.0000000000000000
579077583888615211008.0000000000000000
1301695268060584214528.0000000000000000
456707814184512913408.0000000000000000
578166517957721587712.0000000000000000
575079085333182152704.0000000000000000
879948820353328873472.0000000000000000
842850213662447108096.0000000000000000
263365787323266498560.0000000000000000
903800497056927186944.0000000000000000
1225066534547048366080.0000000000000000
393475521477970231296.0000000000000000
367631308860631810048.0000000000000000
448907428918009528320.0000000000000000
3837663024729596887040.0000000000000000
592482464250038583296.0000000000000000
305257314943775014912.0000000000000000
729083324926869372928.0000000000000000
409967132616986460160.0000000000000000
261368829190642597888.0000000000000000
434335291125891334144.0000000000000000
515420920233687252992.0000000000000000
847377196391078035456.0000000000000000
635138720627267993600.0000000000000000
765119941808526196736.0000000000000000
271661482739903758336.0000000000000000
506650940356505370624.0000000000000000
312037290773829386240.0000000000000000
1788987363184229744640.0000000000000000
766583088157812588544.0000000000000000
372086583542291628032.0000000000000000
652150194467588014080.0000000000000000
588574186444857278464.0000000000000000
230962813945283346432.0000000000000000
537590386104603770880.0000000000000000
521865838417707794432.0000000000000000
1044172432053488320512.0000000000000000
521675089721780338688.0000000000000000
291277059382424109056.0000000000000000
530360191110797590528.0000000000000000
2038222410284771835904.0000000000000000
1262879317989072568320.0000000000000000
3241850581352888401920.0000000000000000
1376184081760287457280.0000000000000000
909012379225938722816.0000000000000000
337446496958446305280.0000000000000000
641960175607700520960.0000000000000000
2412548614790643187712.0000000000000000
667963254543159918592.0000000000000000
377995870693549408256.0000000000000000
671974029901386743808.0000000000000000
862768027257035292672.0000000000000000
735236159313509613568.0000000000000000
2549521349192804466688.0000000000000000
423226726162410504192.0000000000000000
905488612680085274624.0000000000000000
641058015751612399616.0000000000000000
242981655667242172416.0000000000000000
1014711044305370218496.0000000000000000
357413345483002216448.0000000000000000
390698690177925120000.0000000000000000
547471324508497903616.0000000000000000
347895112797763141632.0000000000000000
955374932744057389056.0000000000000000
305066378877030367232.0000000000000000
267966823764290699264.0000000000000000
338108927081782968320.0000000000000000
444151597611568070656.0000000000000000
343313048244930478080.0000000000000000
585324138706740707328.0000000000000000
1392098658736284893184.0000000000000000
797227167241549643776.0000000000000000
528862993127437238272.0000000000000000
478077673524749664256.0000000000000000
422169213233430265856.0000000000000000
252933511289760645120.0000000000000000
869145312497892327424.0000000000000000
838325926313729196032.0000000000000000
696590746203478556672.0000000000000000
819585694494496915456.0000000000000000
879975440561536499712.0000000000000000
947436483326704091136.0000000000000000
407897927815620722688.0000000000000000
457502733269978841088.0000000000000000
700233998028769329152.0000000000000000
452077736867624124416.0000000000000000
289520866701722255360.0000000000000000
2105544744482665136128.0000000000000000
1330050028789359968256.0000000000000000
1100021765160449343488.0000000000000000
428111253445978095616.0000000000000000
991795185584963584000.0000000000000000
290199783049430827008.0000000000000000
757632010151341850624.0000000000000000
255696601966382678016.0000000000000000
945743303655685095424.0000000000000000
674646814962168627200.0000000000000000
562272971989475917824.0000000000000000
328634800541159915520.0000000000000000
2061972943131831697408.0000000000000000
665364498495217598464.0000000000000000
897092131267501096960.0000000000000000
2145230568575702401024.0000000000000000
550167777323085987840.0000000000000000
309497791293715120128.0000000000000000
712026816134009323520.0000000000000000
1214972706443174608896.0000000000000000
214333389527538728960.0000000000000000
1875987730164146503680.0000000000000000
501352418652314402816.0000000000000000
1215760368321678016512.0000000000000000
2037209659770893500416.0000000000000000
399154377424640147456.0000000000000000
375677427605154299904.0000000000000000
976364400057610403840.0000000000000000
721032494710180020224.0000000000000000
471516511127669309440.0000000000000000
269129097975208869888.0000000000000000
1223649829693731897344.0000000000000000
890561497766054330368.0000000000000000
449749339667601293312.0000000000000000
1121388945427717423104.0000000000000000
345209500135386513408.0000000000000000
1480290475330636873728.0000000000000000
1866978344632603115520.0000000000000000
579004149311899435008.0000000000000000
730776287712991248384.0000000000000000
415107405605876269056.0000000000000000
2061830492149887533056.0000000000000000
616110042918357565440.0000000000000000
2511063772834792734720.0000000000000000
1027733077261973192704.0000000000000000
1588022566675875364864.0000000000000000
784265547126679797760.0000000000000000
792548821103460483072.0000000000000000
1702838904760947441664.0000000000000000
617110851135886852096.0000000000000000
958383602137839960064.0000000000000000
449576066120461320192.0000000000000000
288659107779042082816.0000000000000000
2771577732037493129216.0000000000000000
1777274734717052125184.0000000000000000
1408936020322323267584.0000000000000000
270679314951577796608.0000000000000000
427171204208158310400.0000000000000000
1457995035942702809088.0000000000000000
376529017489109024768.0000000000000000
911123175132767453184.0000000000000000
507615749445469077504.0000000000000000
309668874538924900352.0000000000000000
1767393374028695601152.0000000000000000
517383133363723829248.0000000000000000
5993957296157738663936.0000000000000000
460362195465603645440.0000000000000000
3340109673993875750912.0000000000000000
1426666135303358513152.0000000000000000
291902705903186477056.0000000000000000
362333099862792339456.0000000000000000
1100609425049712066560.0000000000000000
530029145113418006528.0000000000000000
843704761174198321152.0000000000000000
784639944408906596352.0000000000000000
2420879979427471032320.0000000000000000
1817060618541052461056.0000000000000000
963798919235036512256.0000000000000000
538654554148550213632.0000000000000000
680747618096769925120.0000000000000000
2191383068182160867328.0000000000000000
1299227678396794273792.0000000000000000
3237510151639281958912.0000000000000000
1097540512245029535744.0000000000000000
4020715926821852413952.0000000000000000
2239654249363180355584.0000000000000000
405018571104631914496.0000000000000000
282137717071612477440.0000000000000000
834090757332368621568.0000000000000000
895114166096952819712.0000000000000000
1097572712627073712128.0000000000000000
2401958117222570262528.0000000000000000
652750994924086755328.0000000000000000
779044271064759664640.0000000000000000
1057924604329709273088.0000000000000000
974781700661794832384.0000000000000000
808857578171982151680.0000000000000000
717868363767766581248.0000000000000000
1161871801620714487808.0000000000000000
394579409339330592768.0000000000000000
298482406913260650496.0000000000000000
406186748398505295872.0000000000000000
324633324239997370368.0000000000000000
2141744240622974271488.0000000000000000
1079510175336680652800.0000000000000000
721055438485824995328.0000000000000000
596336887994997800960.0000000000000000
2326844408520331231232.0000000000000000
1274082210694696009728.0000000000000000
274738229059100082176.0000000000000000
1591159563517344874496.0000000000000000
3405569554781441097728.0000000000000000
2070784230519052697600.0000000000000000
501990217911212441600.0000000000000000
1459574120120923979776.0000000000000000
255158184021757788160.0000000000000000
1151959172230025314304.0000000000000000
943260558949152194560.0000000000000000
555604048400294608896.0000000000000000
665049390423149117440.0000000000000000
1912708915194853588992.0000000000000000
1644270728645615550464.0000000000000000
227913687263434768384.0000000000000000
852706454698807263232.0000000000000000
849436204536652890112.0000000000000000
419081902126742372352.0000000000000000
524028054193589714944.0000000000000000
554700202832639819776.0000000000000000
544228196215567679488.0000000000000000
2394062039526310674432.0000000000000000
1200821433034749247488.0000000000000000
816362224137374007296.0000000000000000
881751014287245049856.0000000000000000
581829480518655148032.0000000000000000
478499640754965577728.0000000000000000
324064919054358413312.0000000000000000
2694927068615216726016.0000000000000000
313971051915343036416.0000000000000000
3894716242474521591808.0000000000000000
894654378503368081408.0000000000000000
1467254187255184490496.0000000000000000
1487179948876963512320.0000000000000000
307583227943716913152.0000000000000000
1021591176814289485824.0000000000000000
465139136496454860800.0000000000000000
456937359400562065408.0000000000000000
570772332112588570624.0000000000000000
1831249551863419240448.0000000000000000
404357264965325815808.0000000000000000
2051733288476415623168.0000000000000000
332967061297437868032.0000000000000000
345190561158663241728.0000000000000000
517221271768192253952.0000000000000000
1848505970143535300608.0000000000000000
1068657755158432710656.0000000000000000
4279211908988175122432.0000000000000000
687613665202424250368.0000000000000000
650416798332417474560.0000000000000000
474656374204317827072.0000000000000000
714807536995732029440.0000000000000000
1081963845969327947776.0000000000000000
594521275802308313088.0000000000000000
345361741696773128192.0000000000000000
1737749091122231115776.0000000000000000
534034786652690317312.0000000000000000
4708760225075594002432.0000000000000000
1667288234909157556224.0000000000000000
1999897180446639783936.0000000000000000
674966512627898908672.0000000000000000
739422393575905689600.0000000000000000
331722510835335036928.0000000000000000
458906702010560544768.0000000000000000
704821380763244036096.0000000000000000
405182254565994528768.0000000000000000
753530275468268273664.0000000000000000
1643001916644369891328.0000000000000000
780430525838196211712.0000000000000000
1354812275397873369088.0000000000000000
1070997427170274443264.0000000000000000
1591127360900704501760.0000000000000000
686195363292024668160.0000000000000000
723653767682083258368.0000000000000000
752000336533041184768.0000000000000000
5286710324138841473024.0000000000000000
274815778612368637952.0000000000000000
693492918065370759168.0000000000000000
303706730244188667904.0000000000000000
165949842674872745984.0000000000000000
355718453687499096064.0000000000000000
4385164041599261343744.0000000000000000
390616294561283047424.0000000000000000
521266552072872919040.0000000000000000
2818795496787417235456.0000000000000000
876553888797971972096.0000000000000000
351662201470755799040.0000000000000000
1153584981737237118976.0000000000000000
882556836004114726912.0000000000000000
1510103699028690599936.0000000000000000
894996544711694483456.0000000000000000
331167810370844753920.0000000000000000
772882059002625654784.0000000000000000
809512609129832644608.0000000000000000
986046147234984099840.0000000000000000
1120800567580799533056.0000000000000000
357357218210091368448.0000000000000000
760382147182567882752.0000000000000000
213185768116814086144.0000000000000000
460522071688904441856.0000000000000000
680950227982943780864.0000000000000000
1097252577205309931520.0000000000000000
444311955718746931200.0000000000000000
202575879909037572096.0000000000000000
1382366644933745442816.0000000000000000
412481636250742161408.0000000000000000
852038246653392584704.0000000000000000
278435253083759968256.0000000000000000
245685913090260992000.0000000000000000
1538210249936593747968.0000000000000000
1828386267906541879296.0000000000000000
865581190072475058176.0000000000000000
434813277406503108608.0000000000000000
811332524763659632640.0000000000000000
1184797470355764543488.0000000000000000
609445473829315936256.0000000000000000
809746962690485518336.0000000000000000
686776853371950202880.0000000000000000
472101651985505189888.0000000000000000
2110092929687005167616.0000000000000000
531245519330909093888.0000000000000000
1443660504041309339648.0000000000000000
630733801045897510912.0000000000000000
891376025606461325312.0000000000000000
2457858778106024689664.0000000000000000
567766717252420763648.0000000000000000
268352020048208986112.0000000000000000
1469866221234863210496.0000000000000000
1042983965187654025216.0000000000000000
5209505561443041280000.0000000000000000
734092771798236004352.0000000000000000
3106897746290271059968.0000000000000000
3746433792116218920960.0000000000000000
1094457622565297848320.0000000000000000
960550323286534258688.0000000000000000
1003783790540093390848.0000000000000000
687224589427538919424.0000000000000000
1031257800354950021120.0000000000000000
314922674355747946496.0000000000000000
509407050601051717632.0000000000000000
252937025837351305216.0000000000000000
439295015489162444800.0000000000000000
200431188516722966528.0000000000000000
506724728428445040640.0000000000000000
623711350784489684992.0000000000000000
654558121097594667008.0000000000000000
412908874990840971264.0000000000000000
410825065897228500992.0000000000000000
494687191510965813248.0000000000000000
385311453920129712128.0000000000000000
290340736660372717568.0000000000000000
451797976569996115968.0000000000000000
1101530694750818009088.0000000000000000
1251252773085891264512.0000000000000000
452895895718071369728.0000000000000000
669696818331695185920.0000000000000000
1090642415384050794496.0000000000000000
1275792629850915733504.0000000000000000
1826936900054658580480.0000000000000000
308352788612853530624.0000000000000000
494654972684463505408.0000000000000000
716793840249774014464.0000000000000000
416488628727347937280.0000000000000000
486374361754247364608.0000000000000000
548796191445329379328.0000000000000000
527277087018589356032.0000000000000000
920210348895403769856.0000000000000000
363213602685206921216.0000000000000000
292667383953113481216.0000000000000000
1937415732309241364480.0000000000000000
4680080959647898402816.0000000000000000
1342913874984788033536.0000000000000000
832018230512711630848.0000000000000000
344488225771253399552.0000000000000000
450970771051788632064.0000000000000000
664323684784230367232.0000000000000000
1216031852416815071232.0000000000000000
1185817259585266778112.0000000000000000
545086212509915938816.0000000000000000
730807498849740914688.0000000000000000
626166177172587282432.0000000000000000
3016827232999801094144.0000000000000000
2652816992229027479552.0000000000000000
374614597094870089728.0000000000000000
3112848822722298380288.0000000000000000
1396441259719899742208.0000000000000000
442899135896213258240.0000000000000000
386587280356390469632.0000000000000000
1525944075665266442240.0000000000000000
257683464855505338368.0000000000000000
963102095458130984960.0000000000000000
582910223075606790144.0000000000000000
435869516021922529280.0000000000000000
351826417927218790400.0000000000000000
573134653439086690304.0000000000000000
770486889894273613824.0000000000000000
1140108880714343120896.0000000000000000
208077740063215058944.0000000000000000
371695264823777427456.0000000000000000
431251784174770585600.0000000000000000
326830676834802204672.0000000000000000
162056607223114629120.0000000000000000
573302669995891752960.0000000000000000
258100775763454197760.0000000000000000
2479117833037505626112.0000000000000000
3983399222687104499712.0000000000000000
757459293987422601216.0000000000000000
761061156149086126080.0000000000000000
378827501972341391360.0000000000000000
1869012604436520894464.0000000000000000
501242986180208754688.0000000000000000
808661144247612735488.0000000000000000
525830529999328772096.0000000000000000
584834867746060632064.0000000000000000
879951734182628032512.0000000000000000
836920693499614986240.0000000000000000
312047485147211104256.0000000000000000
905980533177774505984.0000000000000000
371852164858720026624.0000000000000000
463310259206353846272.0000000000000000
1830849636811499634688.0000000000000000
601562446420410105856.0000000000000000
593975208890343620608.0000000000000000
278349064521029517312.0000000000000000
338289888787834077184.0000000000000000
632999104586742497280.0000000000000000
3098891361830642384896.0000000000000000
321790853570646507520.0000000000000000
638991185185892990976.0000000000000000
326242690652490956800.0000000000000000
369622553416106508288.0000000000000000
1597896935009798848512.0000000000000000
229678108843461050368.0000000000000000
358879935480190730240.0000000000000000
1003551099961487654912.0000000000000000
430968359941224529920.0000000000000000
922557142770747703296.0000000000000000
944503081524092993536.0000000000000000
505596837451358273536.0000000000000000
253110457769631154176.0000000000000000
541042706176163184640.0000000000000000
562959274039706648576.0000000000000000
376554467383360618496.0000000000000000
931138111980766756864.0000000000000000
307844707705369395200.0000000000000000
668107359415722573824.0000000000000000
870367896213529821184.0000000000000000
492405346244522672128.0000000000000000
2002351061214122999808.0000000000000000
731847320335080751104.0000000000000000
1550310095862345236480.0000000000000000
423961492550051692544.0000000000000000
1381109839336161935360.0000000000000000
292413014519769464832.0000000000000000
4214644966747088617472.0000000000000000
589268856974530838528.0000000000000000
1245908904464001007616.0000000000000000
727282050369302036480.0000000000000000
440925137724602580992.0000000000000000
463696942715635761152.0000000000000000
569359765620580679680.0000000000000000
357926674837087977472.0000000000000000
1643502849432429264896.0000000000000000
341442042881063780352.0000000000000000
624628558262536503296.0000000000000000
196893788159323668480.0000000000000000
250024984728925372416.0000000000000000
570215914117770772480.0000000000000000
2402308239535853535232.0000000000000000
431376597653162819584.0000000000000000
290386107788999786496.0000000000000000
661866069154399780864.0000000000000000
3528636114225098391552.0000000000000000
2890254633240485691392.0000000000000000
320001021452076711936.0000000000000000
482669887154303270912.0000000000000000
309606752464941350912.0000000000000000
874556460904370667520.0000000000000000
613514960051116179456.0000000000000000
198397459472960192512.0000000000000000
879218799816348794880.0000000000000000
687051016470899195904.0000000000000000
1612361434359264182272.0000000000000000
213195320602056982528.0000000000000000
1214862870383977037824.0000000000000000
725924508747471781888.0000000000000000
707973834554211303424.0000000000000000
913143181162936532992.0000000000000000
804833149117865656320.0000000000000000
255291357024040779776.0000000000000000
308687645446946947072.0000000000000000
795457127865328336896.0000000000000000
233282934668075728896.0000000000000000
390354671075256696832.0000000000000000
797630737563544190976.0000000000000000
451895381969490411520.0000000000000000
351031925539581460480.0000000000000000
317592219823011528704.0000000000000000
214816982545022844928.0000000000000000
364625733283129327616.0000000000000000
488454925341486481408.0000000000000000
623499491567369977856.0000000000000000
571317169018378387456.0000000000000000
382626469282687483904.0000000000000000
1308300172837605343232.0000000000000000
837859501212593815552.0000000000000000
759035168418980429824.0000000000000000
2883107516004085792768.0000000000000000
1819754335524291084288.0000000000000000
459411864322718040064.0000000000000000
379021632514721579008.0000000000000000
347685314532189667328.0000000000000000
398137402231269359616.0000000000000000
747252292888666570752.0000000000000000
272922063567333621760.0000000000000000
729551732898808201216.0000000000000000
243082827250849021952.0000000000000000
848446376544286277632.0000000000000000
1092794841240371724288.0000000000000000
1283065981391878488064.0000000000000000
807698420061549101056.0000000000000000
496735716222439522304.0000000000000000
492011424868555816960.0000000000000000
354314012172792889344.0000000000000000
2739766612377926107136.0000000000000000
481536068362280370176.0000000000000000
1542690084309053734912.0000000000000000
439654937172595703808.0000000000000000
542409836303493365760.0000000000000000
853200888594169856000.0000000000000000
814813317568521043968.0000000000000000
277287825046484549632.0000000000000000
414304439021707722752.0000000000000000
298675685211687092224.0000000000000000
205076301574136922112.0000000000000000
1093514879361311834112.0000000000000000
605277673883669889024.0000000000000000
516409452361972449280.0000000000000000
3252284045816236081152.0000000000000000
1204309480558754267136.0000000000000000
1804358015173626167296.0000000000000000
2880058161411687186432.0000000000000000
338554740370426560512.0000000000000000
559112508905434906624.0000000000000000
889299980271862415360.0000000000000000
447932456350538268672.0000000000000000
1312087281140229996544.0000000000000000
354141745845907750912.0000000000000000
517225106974473977856.0000000000000000
955363941941321400320.0000000000000000
1115047645801550446592.0000000000000000
2615997076113668964352.0000000000000000
353467568073910255616.0000000000000000
935250258560339148800.0000000000000000
380829674548714536960.0000000000000000
419619918807037902848.0000000000000000
1549570289352625356800.0000000000000000
1529410387199720947712.0000000000000000
1879267634424091508736.0000000000000000
464071391897647579136.0000000000000000
1226950802305898774528.0000000000000000
431669088841229139968.0000000000000000
834494583155994918912.0000000000000000
693351150810878181376.0000000000000000
323939197709501595648.0000000000000000
224642835701716484096.0000000000000000
427411586250356817920.0000000000000000
524502879482242138112.0000000000000000
610136032080409133056.0000000000000000
402515797580785385472.0000000000000000
200531596379900870656.0000000000000000
333896609095919599616.0000000000000000
779319326036891533312.0000000000000000
1201309186579918487552.0000000000000000
2346966909028148445184.0000000000000000
637697210294240018432.0000000000000000
1535451234567731544064.0000000000000000
2091956513604415520768.0000000000000000
1191734824308794458112.0000000000000000
2605917700563545358336.0000000000000000
1077898056121234489344.0000000000000000
523168249092402839552.0000000000000000
436762125108664860672.0000000000000000
344305771071827607552.0000000000000000
488601383261450534912.0000000000000000
770209663718432702464.0000000000000000
693669967324306735104.0000000000000000
811072664647854194688.0000000000000000
2338348425004602884096.0000000000000000
445817701045150679040.0000000000000000
603790463308956434432.0000000000000000
1337659617494198910976.0000000000000000
616813699043818471424.0000000000000000
799792382009487130624.0000000000000000
365987278893239762944.0000000000000000
446584784076169805824.0000000000000000
394895316942738948096.0000000000000000
1251221205413554814976.0000000000000000
380194902356518764544.0000000000000000
526841512611228418048.0000000000000000
558224129937782079488.0000000000000000
671071447148285394944.0000000000000000
592654732152852709376.0000000000000000
667025802157323452416.0000000000000000
570591287513338347520.0000000000000000
468242990729896394752.0000000000000000
263924020863305777152.0000000000000000
548767331212811304960.0000000000000000
640436001767719698432.0000000000000000
315786264268423299072.0000000000000000
1491911130195997753344.0000000000000000
1073954943714103132160.0000000000000000
624332549539649028096.0000000000000000
1372258364260580589568.0000000000000000
995970072263979433984.0000000000000000
1446856303012837588992.0000000000000000
463314221267807109120.0000000000000000
475919757633602453504.0000000000000000
294187499673407717376.0000000000000000
243407928973160611840.0000000000000000
743931450837992210432.0000000000000000
458748432399286140928.0000000000000000
359923779697714921472.0000000000000000
1898163453474422915072.0000000000000000
874632638302758371328.0000000000000000
752777915414569025536.0000000000000000
1356714166486680207360.0000000000000000
434887762544464756736.0000000000000000
795310317231761522688.0000000000000000
3025751768465368154112.0000000000000000
763559590958257405952.0000000000000000
1249103431569177051136.0000000000000000
1220553087034561921024.0000000000000000
334457042168105140224.0000000000000000
1447770123357114073088.0000000000000000
1258188008640732987392.0000000000000000
1533073126976053575680.0000000000000000
703150974318871052288.0000000000000000
345163653495683809280.0000000000000000
892975733615775186944.0000000000000000
641508667095359946752.0000000000000000
236809762685542465536.0000000000000000
1745868874981492916224.0000000000000000
2068561886261245116416.0000000000000000
314641869785958187008.0000000000000000
1638991036111215656960.0000000000000000
648439269538681323520.0000000000000000
235950862685326802944.0000000000000000
890626558898709987328.0000000000000000
527034494905619578880.0000000000000000
1539609605064739520512.0000000000000000
215715534344730705920.0000000000000000
295307187443938099200.0000000000000000
1377766969417456943104.0000000000000000
271579268076248498176.0000000000000000
335652657732580802560.0000000000000000
240824380368422436864.0000000000000000
2407665116212895940608.0000000000000000
353549560860326756352.0000000000000000
445477664722026233856.0000000000000000
283218528201066151936.0000000000000000
321227185694493900800.0000000000000000
521663195953670127616.0000000000000000
2025513239133802201088.0000000000000000
628904760251256930304.0000000000000000
1003129126248660336640.0000000000000000
511271973774512095232.0000000000000000
722763030622333042688.0000000000000000
2224499643960715640832.0000000000000000
1414306926582038528000.0000000000000000
563925689637170839552.0000000000000000
4298622781287966965760.0000000000000000
1707992302075454160896.0000000000000000
1276351378267081539584.0000000000000000
312814822673543593984.0000000000000000
771042031167275532288.0000000000000000
160395852252341862400.0000000000000000
589630092924774514688.0000000000000000
1161677867823329705984.0000000000000000
378799141077225832448.0000000000000000
804040316654297546752.0000000000000000
3393153788005004083200.0000000000000000
278931030667966808064.0000000000000000
2172609310277596348416.0000000000000000
631322916412060598272.0000000000000000
1422737716514641674240.0000000000000000
245754258775863197696.0000000000000000
1537422365059408986112.0000000000000000
559352086561646706688.0000000000000000
589460089359835332608.0000000000000000
375214538414918467584.0000000000000000
212335330671460352000.0000000000000000
1448644941254953533440.0000000000000000
371088643051908759552.0000000000000000
1839287672841263120384.0000000000000000
289963594150748094464.0000000000000000
598332624014426505216.0000000000000000
136199291591930675200.0000000000000000
840016400166919602176.0000000000000000
710017573195983355904.0000000000000000
815382305429061107712.0000000000000000
565182846362275807232.0000000000000000
489117752446683185152.0000000000000000
676331947821807697920.0000000000000000
386191960858353991680.0000000000000000
535110488476205711360.0000000000000000
280753157078754787328.0000000000000000
1145843105149382295552.0000000000000000
343428043264216793088.0000000000000000
443969934470066208768.0000000000000000
715953057482688954368.0000000000000000
281482939669485191168.0000000000000000
707734210628355620864.0000000000000000
639038436314166853632.0000000000000000
1324393745540416798720.0000000000000000
551639989082991362048.0000000000000000
1610976458833989206016.0000000000000000
651535905949443162112.0000000000000000
177943282283985240064.0000000000000000
327587983137985003520.0000000000000000
635747625232410607616.0000000000000000
954268213307187920896.0000000000000000
633621927632528474112.0000000000000000
518609053245610393600.0000000000000000
402238418713262948352.0000000000000000
562690776761079169024.0000000000000000
1883845194357906866176.0000000000000000
2392047738490466598912.0000000000000000
211556366994880069632.0000000000000000
1044373549638834192384.0000000000000000
991160237820259336192.0000000000000000
989385344688957947904.0000000000000000
473864720783207563264.0000000000000000
661722720534429433856.0000000000000000
1911437819668006436864.0000000000000000
636291991361799847936.0000000000000000
482310912665016336384.0000000000000000
480189165465723994112.0000000000000000
2455203672403728138240.0000000000000000
5208718829294951858176.0000000000000000
1130334515869188620288.0000000000000000
521989258014313414656.0000000000000000
472120877127047315456.0000000000000000
948065963679573606400.0000000000000000
466075476558058881024.0000000000000000
1591921963128945901568.0000000000000000
446777080154706411520.0000000000000000
1324024869380293656576.0000000000000000
4691582996925074374656.0000000000000000
354934399352765939712.0000000000000000
4108742725914645757952.0000000000000000
389805631856281911296.0000000000000000
2032413004135043956736.0000000000000000
759570677921635893248.0000000000000000
621038576348784754688.0000000000000000
1090095212471145988096.0000000000000000
364871378823551123456.0000000000000000
302321695943020249088.0000000000000000
572303349379059679232.0000000000000000
443097221587240222720.0000000000000000
1122972128380324937728.0000000000000000
287858965081466339328.0000000000000000
1561378806882155626496.0000000000000000
592542068663524524032.0000000000000000
3233912161098774085632.0000000000000000
924935711895553310720.0000000000000000
1201985034585041272832.0000000000000000
282069940050024464384.0000000000000000
943372551770037288960.0000000000000000
983029678801451745280.0000000000000000
254365365080940347392.0000000000000000
1084562685483993268224.0000000000000000
329483827074792685568.0000000000000000
477138446678503718912.0000000000000000
1032415303862056910848.0000000000000000
1028608983946718347264.0000000000000000
1762581783740780904448.0000000000000000
231251762219837292544.0000000000000000
775524814839831592960.0000000000000000
471191620299620614144.0000000000000000
735949727805344841728.0000000000000000
429536328993550106624.0000000000000000
2660149537713411850240.0000000000000000
760806471953486446592.0000000000000000
392230746950224314368.0000000000000000
323116370215936458752.0000000000000000
514244275497387163648.0000000000000000
167250605411106029568.0000000000000000
775911883328284786688.0000000000000000
372066423748968841216.0000000000000000
853965564665497911296.0000000000000000
1091917087327017500672.0000000000000000
868426092063341150208.0000000000000000
1327316519108741169152.0000000000000000
1115269016314829602816.0000000000000000
527578526172229664768.0000000000000000
1708005860359236747264.0000000000000000
490666393145316474880.0000000000000000
825399597822046633984.0000000000000000
1419868611789983842304.0000000000000000
3095670900338667290624.0000000000000000
695182027802223312896.0000000000000000
358171898282701225984.0000000000000000
480281192242454986752.0000000000000000
689797272323510763520.0000000000000000
680802453385606332416.0000000000000000
1368724304536084152320.0000000000000000
1195565022001294737408.0000000000000000
316259479686643449856.0000000000000000
705678481932509249536.0000000000000000
1429159093308059811840.0000000000000000
638615480431988965376.0000000000000000
1680276621572739956736.0000000000000000
5608122820455754104832.0000000000000000
445816117286458621952.0000000000000000
720634952861469376512.0000000000000000
371681384440224808960.0000000000000000
1557223591342237548544.0000000000000000
284964841856390135808.0000000000000000
983439844200318763008.0000000000000000
323062521866826547200.0000000000000000
359832407103214977024.0000000000000000
759157694539031904256.0000000000000000
217254985756449964032.0000000000000000
2299245216504351817728.0000000000000000
766675901418737500160.0000000000000000
1134010129247478218752.0000000000000000
1207170263138938388480.0000000000000000
819995816324709220352.0000000000000000
503280620890630389760.0000000000000000
1043879358188941737984.0000000000000000
636357179148093882368.0000000000000000
1046997373310503747584.0000000000000000
1412940043699982696448.0000000000000000
1400906690610574917632.0000000000000000
869735367209463578624.0000000000000000
1147491719966250500096.0000000000000000
897507369359167717376.0000000000000000
370947314389339865088.0000000000000000
466044611325641883648.0000000000000000
1845696068990307139584.0000000000000000
2305943759615583846400.0000000000000000
346817007875012952064.0000000000000000
337147615695531409408.0000000000000000
2705365524413769842688.0000000000000000
2377799763656209072128.0000000000000000
1212538142467314155520.0000000000000000
733896412284634267648.0000000000000000
1236308280559536177152.0000000000000000
3609172719313937760256.0000000000000000
1264732992828365340672.0000000000000000
265963566622339760128.0000000000000000
645217466567412940800.0000000000000000
327003399984865345536.0000000000000000
835685895767165239296.0000000000000000
311631406666858102784.0000000000000000
350435661870710915072.0000000000000000
474875820171977555968.0000000000000000
285462794932185989120.0000000000000000
846374449074994675712.0000000000000000
1068375961432177508352.0000000000000000
2188323976248169594880.0000000000000000
460165820458166386688.0000000000000000
388535449381303746560.0000000000000000
423832782267224162304.0000000000000000
351988110865507287040.0000000000000000
542846823189196046336.0000000000000000
354729909147513389056.0000000000000000
707561335564183535616.0000000000000000
1376196031375334178816.0000000000000000
596076654594940207104.0000000000000000
1851756659673363644416.0000000000000000
349608603865076203520.0000000000000000
812249368419484303360.0000000000000000
596762171863658921984.0000000000000000
1531780452409583599616.0000000000000000
1046436797144952209408.0000000000000000
662530875277470334976.0000000000000000
437018943070930993152.0000000000000000
446744035929960218624.0000000000000000
1319052247804216868864.0000000000000000
787018882679719329792.0000000000000000
302236796676737073152.0000000000000000
523431214018396684288.0000000000000000
881124407974593298432.0000000000000000
1027012618564241719296.0000000000000000
536259448809025699840.0000000000000000
684628042748820193280.0000000000000000
885246396267029856256.0000000000000000
591168717506539945984.0000000000000000
1834640282902124822528.0000000000000000
390498294745729597440.0000000000000000
575201159892357349376.0000000000000000
857740812785423482880.0000000000000000
219278568456452046848.0000000000000000
1648907608154568654848.0000000000000000
755106816634027769856.0000000000000000
653286582705044062208.0000000000000000
409822620506105315328.0000000000000000
1970344898242667347968.0000000000000000
567656218653708255232.0000000000000000
287295746881693417472.0000000000000000
1535742352367506423808.0000000000000000
236464760488177172480.0000000000000000
1445717735199106662400.0000000000000000
1865421587440937730048.0000000000000000
387960365145758105600.0000000000000000
273958793259566235648.0000000000000000
1176686631865643171840.0000000000000000
532661653220171448320.0000000000000000
417557990486021505024.0000000000000000
663434580935690944512.0000000000000000
1137622542177353596928.0000000000000000
919292310903618273280.0000000000000000
2457928305003431198720.0000000000000000
364668694886273253376.0000000000000000
2178476982112907952128.0000000000000000
657802036416942702592.0000000000000000
315207295754334896128.0000000000000000
297203244421279121408.0000000000000000
648011778868218167296.0000000000000000
711903727796856291328.0000000000000000
1564999280016037511168.0000000000000000
388603693594537099264.0000000000000000
1824942563677794467840.0000000000000000
340302562549024423936.0000000000000000
1109532493138012143616.0000000000000000
2427795122446645854208.0000000000000000
566950710920246984704.0000000000000000
1466833181652356694016.0000000000000000
1853968602767359475712.0000000000000000
214694549707970052096.0000000000000000
528986388318497275904.0000000000000000
3176987408737427783680.0000000000000000
364664175326889246720.0000000000000000
248079714234419642368.0000000000000000
289456490748426846208.0000000000000000
279971466663860109312.0000000000000000
521940058713463193600.0000000000000000
351565571589020844032.0000000000000000
624925116953236865024.0000000000000000
370567743912689008640.0000000000000000
441268387480430706688.0000000000000000
941301722500877516800.0000000000000000
804620853551643492352.0000000000000000
322140544058732314624.0000000000000000
389486961222683197440.0000000000000000
340754762049404272640.0000000000000000
527113088351323815936.0000000000000000
84260982947410083840.0000000000000000
1487448348398928789504.0000000000000000
1444940258734550024192.0000000000000000
1401618913633459240960.0000000000000000
907063549587999424512.0000000000000000
2095618125887864569856.0000000000000000
669642594871073046528.0000000000000000
812863387951846916096.0000000000000000
688748287822101741568.0000000000000000
232698172227980361728.0000000000000000
391146696795146420224.0000000000000000
1193799716365454540800.0000000000000000
1445726936322936930304.0000000000000000
507904012673114701824.0000000000000000
567435836138092232704.0000000000000000
1075194114754276753408.0000000000000000
244616439909823021056.0000000000000000
259661766871480270848.0000000000000000
449530575640099553280.0000000000000000
421768161014814081024.0000000000000000
571173174974676467712.0000000000000000
293308536078534180864.0000000000000000
1584953962648613945344.0000000000000000
353767086983166820352.0000000000000000
297796209029591072768.0000000000000000
440265651528084226048.0000000000000000
290731517615766765568.0000000000000000
305003433841995546624.0000000000000000
409521220569037537280.0000000000000000
676320822413882294272.0000000000000000
1358722718617348079616.0000000000000000
1539369738049969717248.0000000000000000
893684962075600748544.0000000000000000
1042640474997654552576.0000000000000000
1317439062435112681472.0000000000000000
3534709533642103717888.0000000000000000
1799535920197207588864.0000000000000000
804098440548617027584.0000000000000000
708727913532799057920.0000000000000000
906350387904047480832.0000000000000000
347822880639632277504.0000000000000000
659237475570275057664.0000000000000000
876405060991163826176.0000000000000000
1627435143800746409984.0000000000000000
1068362546336237617152.0000000000000000
263531096907446222848.0000000000000000
292962864177673666560.0000000000000000
433721056323074785280.0000000000000000
1620702896276822294528.0000000000000000
948496927743788711936.0000000000000000
1073185809220256137216.0000000000000000
1422016276582306414592.0000000000000000
1780370909274997522432.0000000000000000
632834118798830206976.0000000000000000
282014459974870106112.0000000000000000
487995591196395175936.0000000000000000
2262885901803975606272.0000000000000000
473262771243570954240.0000000000000000
1228546339745331937280.0000000000000000
1638310516974598225920.0000000000000000
1016466394767641542656.0000000000000000
530082514611371769856.0000000000000000
950313714036928151552.0000000000000000
500087422779406680064.0000000000000000
476271805554598346752.0000000000000000
730279328072740110336.0000000000000000
820933653576189739008.0000000000000000
235207051954136023040.0000000000000000
1141430886597392334848.0000000000000000
1156993133043272122368.0000000000000000
480981344484189011968.0000000000000000
458063150101487943680.0000000000000000
207546198233712689152.0000000000000000
913931164166798704640.0000000000000000
1262225279063104159744.0000000000000000
2009927607896602836992.0000000000000000
481662565679068348416.0000000000000000
2187882440997449236480.0000000000000000
1182943229358406369280.0000000000000000
468703710611884736512.0000000000000000
334009685637914951680.0000000000000000
752954673164005146624.0000000000000000
1450945765445189238784.0000000000000000
1270046700860214345728.0000000000000000
2210825940786514755584.0000000000000000
3409793866304016351232.0000000000000000
949007224653767245824.0000000000000000
2023977626626858942464.0000000000000000
835798801601330675712.0000000000000000
758091337882021134336.0000000000000000
321652835771001864192.0000000000000000
932135316751487336448.0000000000000000
446599848982912958464.0000000000000000
378849082938073546752.0000000000000000
1140546592424752840704.0000000000000000
483035103622068174848.0000000000000000
1038661444404569440256.0000000000000000
368596482431165399040.0000000000000000
628816574133024325632.0000000000000000
269047558960951853056.0000000000000000
626235935295927222272.0000000000000000
825737260958836850688.0000000000000000
522935168761321226240.0000000000000000
822909664619544969216.0000000000000000
209944476884997767168.0000000000000000
480559001509293981696.0000000000000000
1472504588891968241664.0000000000000000
1709828131753685942272.0000000000000000
620754536694261219328.0000000000000000
568113174203716337664.0000000000000000
566040953237029257216.0000000000000000
609245541941628633088.0000000000000000
520061332120842272768.0000000000000000
514446257491099516928.0000000000000000
1438086148086514581504.0000000000000000
315622506193569710080.0000000000000000
476444714735234973696.0000000000000000
381268194042138591232.0000000000000000
511211833000391081984.0000000000000000
1315579686983707918336.0000000000000000
528337314830524350464.0000000000000000
448729611349893578752.0000000000000000
688125833517685800960.0000000000000000
307308070680657920000.0000000000000000
599879853907405438976.0000000000000000
404203887413115748352.0000000000000000
3822211063322536574976.0000000000000000
1270362789043515686912.0000000000000000
1061180199235926097920.0000000000000000
544141621429293547520.0000000000000000
474421036341222440960.0000000000000000
552108499954279907328.0000000000000000
621579574667905073152.0000000000000000
228209108001478410240.0000000000000000
485234673593710804992.0000000000000000
654806192338455494656.0000000000000000
1149174715659025645568.0000000000000000
405932744555301437440.0000000000000000
408734234188032507904.0000000000000000
227177023612733358080.0000000000000000
651763094813480583168.0000000000000000
698558368829908451328.0000000000000000
1634705529621926903808.0000000000000000
318761621389693681664.0000000000000000
373862648218923302912.0000000000000000
229045509668336566272.0000000000000000
1854498411049369206784.0000000000000000
779387181322502930432.0000000000000000
344401402325746319360.0000000000000000
282405745458192318464.0000000000000000
286563589142911909888.0000000000000000
915088631863319724032.0000000000000000
543821229965048807424.0000000000000000
777598319177553149952.0000000000000000
2829258012229269192704.0000000000000000
941489028944592109568.0000000000000000
2236340309935226093568.0000000000000000
620673369671502659584.0000000000000000
971629503291966095360.0000000000000000
864359713997028589568.0000000000000000
545006341574933610496.0000000000000000
614823721576419033088.0000000000000000
457123901155393404928.0000000000000000
1226762968201837936640.0000000000000000
316018925622601449472.0000000000000000
2334567477379994746880.0000000000000000
412432247653134237696.0000000000000000
1939881346969358041088.0000000000000000
324919049475172859904.0000000000000000
331497656245404303360.0000000000000000
660593672473865617408.0000000000000000
406070054610911887360.0000000000000000
915517709960621326336.0000000000000000
637417991454151671808.0000000000000000
1950029435191244619776.0000000000000000
1119416048449849655296.0000000000000000
1125957121495438196736.0000000000000000
1526879238147280994304.0000000000000000
430088580006781386752.0000000000000000
337145474077310320640.0000000000000000
459276570329751748608.0000000000000000
385452371977856614400.0000000000000000
192997999103113691136.0000000000000000
480014838278616252416.0000000000000000
726913379769180487680.0000000000000000
902253288229013815296.0000000000000000
880209166137869467648.0000000000000000
1342316926883709583360.0000000000000000
1772848729817293520896.0000000000000000
492033053870140686336.0000000000000000
936247126229015068672.0000000000000000
683616549035013308416.0000000000000000
2169946380975571206144.0000000000000000
122181924102955073536.0000000000000000
388682707096955781120.0000000000000000
520286864212253212672.0000000000000000
2624444839455159746560.0000000000000000
1343061325028173807616.0000000000000000
706542412712691892224.0000000000000000
340437523441937022976.0000000000000000
409176333989365940224.0000000000000000
720808816381302669312.0000000000000000
547187550975481085952.0000000000000000
494903767349789196288.0000000000000000
385899118926439120896.0000000000000000
1290005593049465356288.0000000000000000
917419384153458081792.0000000000000000
2385619366035035521024.0000000000000000
1134084383634716884992.0000000000000000
305576432824133615616.0000000000000000
3618910689848713019392.0000000000000000
796445783331105144832.0000000000000000
323685162710221193216.0000000000000000
806316822122092036096.0000000000000000
2216896340176854319104.0000000000000000
2332353986753000898560.0000000000000000
840364364114998329344.0000000000000000
353496404218316062720.0000000000000000
1288261604599257890816.0000000000000000
1419368731227155595264.0000000000000000
303363470327408492544.0000000000000000
809386217623546494976.0000000000000000
419120800324661542912.0000000000000000
619923247390162681856.0000000000000000
1023413678876749987840.0000000000000000
229475721661315547136.0000000000000000
1065660548620971147264.0000000000000000
1361941088657150574592.0000000000000000
284738080892378939392.0000000000000000
1836584721103273852928.0000000000000000
597303560346137526272.0000000000000000
691686867329485897728.0000000000000000
3077192453423995289600.0000000000000000
532716939939879583744.0000000000000000
349300090586590609408.0000000000000000
250252612328075821056.0000000000000000
218433900033968439296.0000000000000000
425244799696289923072.0000000000000000
270803418690220982272.0000000000000000
1142384449980469346304.0000000000000000
549795650473373466624.0000000000000000
288132224771401187328.0000000000000000
2366580881246046388224.0000000000000000
289142901087844433920.0000000000000000
1367276963592109293568.0000000000000000
740103506722560147456.0000000000000000
1124285109774464319488.0000000000000000
3243063289416303771648.0000000000000000
535397682996790165504.0000000000000000
642526400167347748864.0000000000000000
329530732467747553280.0000000000000000
1015034714802542870528.0000000000000000
358104787187270680576.0000000000000000
1576797068240405659648.0000000000000000
315414559542009135104.0000000000000000
977737715759959769088.0000000000000000
2203206686847889571840.0000000000000000
930392754261703262208.0000000000000000
2086940201959036026880.0000000000000000
1424656612518147391488.0000000000000000
912522646771273302016.0000000000000000
426267380576279330816.0000000000000000
177594036324057219072.0000000000000000
438433800493209747456.0000000000000000
502475021239134978048.0000000000000000
477173584629701017600.0000000000000000
571492981537545125888.0000000000000000
1217581034414584889344.0000000000000000
452568493969253597184.0000000000000000
1890476550320425009152.0000000000000000
293847793601574076416.0000000000000000
582205708484915232768.0000000000000000
508558063886183432192.0000000000000000
400702167759445819392.0000000000000000
413841500438769172480.0000000000000000
345273032010694131712.0000000000000000
415345006190613495808.0000000000000000
998953775393612496896.0000000000000000
778963246511072215040.0000000000000000
749335097460511473664.0000000000000000
758447488602436796416.0000000000000000
746600332443170897920.0000000000000000
831403572212143226880.0000000000000000
255857164002795716608.0000000000000000
1110340627975920156672.0000000000000000
530869832977009868800.0000000000000000
448491220185481478144.0000000000000000
679631888135040794624.0000000000000000
286991669901255507968.0000000000000000
948870401287170031616.0000000000000000
1546340395771276296192.0000000000000000
301039351168092864512.0000000000000000
283063382305016905728.0000000000000000
467501404911722037248.0000000000000000
1104623884413125525504.0000000000000000
261969782516050034688.0000000000000000
653298092394946756608.0000000000000000
454448223840205012992.0000000000000000
478543946780258598912.0000000000000000
343373350990318141440.0000000000000000
242259342593085145088.0000000000000000
389955616383212453888.0000000000000000
720262385276955918336.0000000000000000
3399235051311679406080.0000000000000000
675917838858730864640.0000000000000000
266710274187047469056.0000000000000000
500767836117449834496.0000000000000000
383791235828574846976.0000000000000000
780637684426914922496.0000000000000000
178857700115383058432.0000000000000000
1064761489739044880384.0000000000000000
1146029444663422746624.0000000000000000
413385078887665369088.0000000000000000
365006332443286831104.0000000000000000
2951395225198412169216.0000000000000000
380796376344858460160.0000000000000000
1066497478422245146624.0000000000000000
472264717851930132480.0000000000000000
627905801683120160768.0000000000000000
1966333620195791208448.0000000000000000
767753066149193973760.0000000000000000
261245069964137725952.0000000000000000
1700228661593582338048.0000000000000000
697447793226623746048.0000000000000000
691887498213239816192.0000000000000000
1115934189885621010432.0000000000000000
1731159506050071134208.0000000000000000
1468853038193568645120.0000000000000000
609181518195383599104.0000000000000000
251264977906715066368.0000000000000000
518833045071894413312.0000000000000000
479116284465260789760.0000000000000000
865943559405981138944.0000000000000000
417293180327121911808.0000000000000000
527789304701891117056.0000000000000000
373787289209922387968.0000000000000000
402695182357570256896.0000000000000000
1639311797394700500992.0000000000000000
677970730209849114624.0000000000000000
1686395206994019483648.0000000000000000
600154836307393118208.0000000000000000
601228161738495492096.0000000000000000
441333074286943928320.0000000000000000
556376211607422763008.0000000000000000
413335696427381161984.0000000000000000
325633327641732841472.0000000000000000
365921955934457823232.0000000000000000
1570690573495898734592.0000000000000000
4676966239037011525632.0000000000000000
505122232847317336064.0000000000000000
623822243432599912448.0000000000000000
403549856435988856832.0000000000000000
545191763438190198784.0000000000000000
2729588349270415638528.0000000000000000
555259301869981270016.0000000000000000
2281992568216850792448.0000000000000000
557009103505512726528.0000000000000000
1132439418845424254976.0000000000000000
577397020080461578240.0000000000000000
261746530075968274432.0000000000000000
1049497687226007420928.0000000000000000
257845177829618089984.0000000000000000
497340412503623991296.0000000000000000
532778263498968793088.0000000000000000
1047184584601807880192.0000000000000000
2918064530858147053568.0000000000000000
1009696789569210417152.0000000000000000
566347379429022367744.0000000000000000
1457260295693066567680.0000000000000000
479345816417278623744.0000000000000000
777759556329950674944.0000000000000000
974854855813842862080.0000000000000000
2311472001012385972224.0000000000000000
329500053882265403392.0000000000000000
549345433206105571328.0000000000000000
1981819330258455756800.0000000000000000
913478036231760642048.0000000000000000
665892994801066835968.0000000000000000
284453975740769107968.0000000000000000
1820292782912882868224.0000000000000000
103732308961480671232.0000000000000000
310661811162312605696.0000000000000000
482335912169496903680.0000000000000000
286939066030719238144.0000000000000000
2961486707959003086848.0000000000000000
1880734711315662110720.0000000000000000
326982043606448078848.0000000000000000
489608397584211116032.0000000000000000
1188177159471184740352.0000000000000000
659308272303443279872.0000000000000000
356989670462712709120.0000000000000000
399648560336680779776.0000000000000000
220465335491429924864.0000000000000000
1179097593742448656384.0000000000000000
2034721433352860073984.0000000000000000
3047736005233893965824.0000000000000000
342693825745504960512.0000000000000000
329255932812798722048.0000000000000000
1107427649736388116480.0000000000000000
231596095587326361600.0000000000000000
496415427317410562048.0000000000000000
792690138459332935680.0000000000000000
479588997569137606656.0000000000000000
773293269333741404160.0000000000000000
518099424687859695616.0000000000000000
580724454614716383232.0000000000000000
288571337783608606720.0000000000000000
2640934415348192509952.0000000000000000
634890354682415284224.0000000000000000
1795871401544482029568.0000000000000000
1099499864998964887552.0000000000000000
316755026252232916992.0000000000000000
2488285189608501673984.0000000000000000
870339304488370700288.0000000000000000
236071991215376039936.0000000000000000
331176112180546240512.0000000000000000
502414343215576514560.0000000000000000
434094727697151295488.0000000000000000
457836706692803330048.0000000000000000
1059005515301776261120.0000000000000000
1585909407584106840064.0000000000000000
802583956230922829824.0000000000000000
219378894592968491008.0000000000000000
1101394320108342476800.0000000000000000
749070101216271269888.0000000000000000
987410344552681177088.0000000000000000
458535010015603851264.0000000000000000
329068043753016524800.0000000000000000
1007219350799915155456.0000000000000000
746416171736409047040.0000000000000000
594192057518335721472.0000000000000000
513566274981262786560.0000000000000000
2171170903534503723008.0000000000000000
637606260370581749760.0000000000000000
2321012338122679123968.0000000000000000
306730372312705531904.0000000000000000
819494937450604658688.0000000000000000
3358914443740744515584.0000000000000000
3134751453209906118656.0000000000000000
565930197404855828480.0000000000000000
812425159215559999488.0000000000000000
899918132483450732544.0000000000000000
423106609418102374400.0000000000000000
819967560718913372160.0000000000000000
351114249996473466880.0000000000000000
671167699107411132416.0000000000000000
452214646853033000960.0000000000000000
785889397661933502464.0000000000000000
364869491004659466240.0000000000000000
653615527732742979584.0000000000000000
1256428658722800140288.0000000000000000
525150537575909294080.0000000000000000
1946186643048461500416.0000000000000000
1260172224785436114944.0000000000000000
266156463412524089344.0000000000000000
910965251304339800064.0000000000000000
293736853999607349248.0000000000000000
2055471820279224729600.0000000000000000
612807831981647724544.0000000000000000
517285540921761333248.0000000000000000
583858472339034341376.0000000000000000
1560799979175283785728.0000000000000000
1257751714067562627072.0000000000000000
938925575915186421760.0000000000000000
842778965015019913216.0000000000000000
1553201190444067717120.0000000000000000
864937274317482229760.0000000000000000
1769219202598685376512.0000000000000000
890078349901915226112.0000000000000000
1510805492317647011840.0000000000000000
3966412159610079150080.0000000000000000
2119029464364025380864.0000000000000000
858952480171317264384.0000000000000000
1311409372531050676224.0000000000000000
929050893753132253184.0000000000000000
494688565887150063616.0000000000000000
989809158973227532288.0000000000000000
241112363319001350144.0000000000000000
642361904530777440256.0000000000000000
1429294016683495653376.0000000000000000
916114400778859315200.0000000000000000
273482756882180341760.0000000000000000
930267070086287196160.0000000000000000
325952103915546738688.0000000000000000
651037968541455220736.0000000000000000
1130124507570061180928.0000000000000000
353825116961838727168.0000000000000000
1457750353120753352704.0000000000000000
2961038703942431670272.0000000000000000
442355311348522418176.0000000000000000
1102475607402151411712.0000000000000000
321874755237233819648.0000000000000000
824746850782259707904.0000000000000000
1606198890685400088576.0000000000000000
591625263064872386560.0000000000000000
701378505765213437952.0000000000000000
900818516691522682880.0000000000000000
2128763043829525774336.0000000000000000
279385870255377088512.0000000000000000
397243819688762277888.0000000000000000
289488790043114864640.0000000000000000
485680160864311705600.0000000000000000
716729447958974562304.0000000000000000
4715599858873919340544.0000000000000000
2212110146528153174016.0000000000000000
607847174591888752640.0000000000000000
470923724619448844288.0000000000000000
910359697400178671616.0000000000000000
1788343909801906929664.0000000000000000
1167676586645614755840.0000000000000000
2988613564414713397248.0000000000000000
598808481518608973824.0000000000000000
285177608707730571264.0000000000000000
336378468445471113216.0000000000000000
231560673391236087808.0000000000000000
776835907264408715264.0000000000000000
335392555247230517248.0000000000000000
3306880112941384859648.0000000000000000
1335423663848960294912.0000000000000000
547372914608185540608.0000000000000000
1143120720100524556288.0000000000000000
295479906314010755072.0000000000000000
481510245973635366912.0000000000000000
293591366631668318208.0000000000000000
1040792336142493024256.0000000000000000
839638559721999302656.0000000000000000
479962115362212806656.0000000000000000
773904859225089114112.0000000000000000
458839740094085070848.0000000000000000
1750472238421478735872.0000000000000000
762696388364568887296.0000000000000000
439594993381244141568.0000000000000000
363351830709569323008.0000000000000000
518807854466759393280.0000000000000000
563946763771160035328.0000000000000000
1903776630482874138624.0000000000000000
345124818003563642880.0000000000000000
674183642269129637888.0000000000000000
4122144371985031888896.0000000000000000
1699861875518307565568.0000000000000000
2188915706689392476160.0000000000000000
1185459015630664499200.0000000000000000
1297411267835837022208.0000000000000000
327562242813350379520.0000000000000000
1051068927416354209792.0000000000000000
1060040897377089880064.0000000000000000
416183286103799758848.0000000000000000
686340700111999336448.0000000000000000
501789948769963343872.0000000000000000
1428336206392084922368.0000000000000000
1422317048387914956800.0000000000000000
227086505336933187584.0000000000000000
3393542370732426657792.0000000000000000
1115517519513650200576.0000000000000000
708199295733221818368.0000000000000000
302560823445234384896.0000000000000000
1396377704887207591936.0000000000000000
1665121425042417123328.0000000000000000
1664623808035433742336.0000000000000000
183225510996335394816.0000000000000000
1266331454347612782592.0000000000000000
956165019160731975680.0000000000000000
347769570469995347968.0000000000000000
264502541544541126656.0000000000000000
273602429625181405184.0000000000000000
549890168306484117504.0000000000000000
688991401889218166784.0000000000000000
481363023155138920448.0000000000000000
657379783215763423232.0000000000000000
1198088423887404531712.0000000000000000
277236458208700137472.0000000000000000
545674075388912861184.0000000000000000
2276143678492776595456.0000000000000000
2481852575866844872704.0000000000000000
918472673054192304128.0000000000000000
464423037677862912000.0000000000000000
437443014327600676864.0000000000000000
488399299075737911296.0000000000000000
376820827725072695296.0000000000000000
495018039656585363456.0000000000000000
344482318785674477568.0000000000000000
173207052214958292992.0000000000000000
4712290591385115951104.0000000000000000
535668963964662841344.0000000000000000
502195086977790902272.0000000000000000
306905125478085951488.0000000000000000
559176631474609717248.0000000000000000
1788636025993268559872.0000000000000000
1371352398468036427776.0000000000000000
425644786902494085120.0000000000000000
779524948195213836288.0000000000000000
811394259793412620288.0000000000000000
587685195146038607872.0000000000000000
709417218835237306368.0000000000000000
267874194460707389440.0000000000000000
1015724598909810507776.0000000000000000
250842013290178019328.0000000000000000
631319363226588676096.0000000000000000
623210859294523129856.0000000000000000
676277617410471624704.0000000000000000
1405806270492727836672.0000000000000000
699228352059078082560.0000000000000000
381791447412853702656.0000000000000000
624094003971106013184.0000000000000000
597810743428891279360.0000000000000000
552930779768670912512.0000000000000000
2078335922003501907968.0000000000000000
588838785023171624960.0000000000000000
288340428566996975616.0000000000000000
577664539450488651776.0000000000000000
425655921776315596800.0000000000000000
543794044411790229504.0000000000000000
336799379188297498624.0000000000000000
758898745077898674176.0000000000000000
658418571960345690112.0000000000000000
966741273904735584256.0000000000000000
266972838120709423104.0000000000000000
314131436181070544896.0000000000000000
466083285383644184576.0000000000000000
2806508507813220712448.0000000000000000
769492241720922865664.0000000000000000
181321592640290947072.0000000000000000
896941094146320367616.0000000000000000
906511067481603309568.0000000000000000
583805918686612553728.0000000000000000
943191053886166138880.0000000000000000
334445991780940775424.0000000000000000
483110218535826096128.0000000000000000
1823289779674968752128.0000000000000000
457805148805077663744.0000000000000000
1382934624151629987840.0000000000000000
780180232095794200576.0000000000000000
3226946415046711836672.0000000000000000
1147290898140753821696.0000000000000000
563817838869494104064.0000000000000000
2458719680285611393024.0000000000000000
1085329602997915746304.0000000000000000
390441256040546697216.0000000000000000
502231584344566136832.0000000000000000
338610951114446602240.0000000000000000
623896217308318662656.0000000000000000
315220259187969753088.0000000000000000
1783317728957573365760.0000000000000000
414513267844199743488.0000000000000000
563135312733621190656.0000000000000000
850648477586862112768.0000000000000000
341494073639659634688.0000000000000000
2161486502759298498560.0000000000000000
1472448579200968818688.0000000000000000
1643152596938176593920.0000000000000000
347964049136425107456.0000000000000000
1982595622528366936064.0000000000000000
2329600094532592992256.0000000000000000
436586447084776849408.0000000000000000
321757839348182548480.0000000000000000
1621358693585002692608.0000000000000000
653202939305990815744.0000000000000000
991384404558648180736.0000000000000000
781254537313458847744.0000000000000000
676209604524458901504.0000000000000000
228681834467000582144.0000000000000000
1849308823883052220416.0000000000000000
292683263902126964736.0000000000000000
1934271124920872206336.0000000000000000
960257852490509189120.0000000000000000
497431903723482775552.0000000000000000
598486469523137363968.0000000000000000
298454691873785118720.0000000000000000
839954023176705409024.0000000000000000
525953041793361641472.0000000000000000
1192166327465728278528.0000000000000000
682078656533794652160.0000000000000000
287929270111781781504.0000000000000000
667484470147626827776.0000000000000000
944390087353911214080.0000000000000000
692101947188217643008.0000000000000000
121812339579009630208.0000000000000000
3716851892551419953152.0000000000000000
273944795724944244736.0000000000000000
281885071479727456256.0000000000000000
1115991087927309369344.0000000000000000
1149905493887167758336.0000000000000000
1465014003057440063488.0000000000000000
447585311804245409792.0000000000000000
347904742609754521600.0000000000000000
575407858780785868800.0000000000000000
3182848163872153534464.0000000000000000
453645079316250230784.0000000000000000
327572237255851376640.0000000000000000
372204775627869388800.0000000000000000
1680169565147805777920.0000000000000000
494637624589971095552.0000000000000000
3073039295766576758784.0000000000000000
368639500745281896448.0000000000000000
937985943988560986112.0000000000000000
1060692222191771582464.0000000000000000
226991399667075383296.0000000000000000
315809108479455526912.0000000000000000
4069358609438022303744.0000000000000000
2149904416990661967872.0000000000000000
570498899318941941760.0000000000000000
1298448433967907471360.0000000000000000
1600572073362711379968.0000000000000000
400434623233960968192.0000000000000000
432821090513898700800.0000000000000000
465738093014869344256.0000000000000000
1155265341623500800000.0000000000000000
547322461992161116160.0000000000000000
965217901732203331584.0000000000000000
171651267834348044288.0000000000000000
569432364518547128320.0000000000000000
184901924701202284544.0000000000000000
1388851685313164083200.0000000000000000
682765546034040930304.0000000000000000
3085681680648828354560.0000000000000000
984942692732057419776.0000000000000000
1233518064898687369216.0000000000000000
864744284055251451904.0000000000000000
1061285936239795503104.0000000000000000
1429345505665496383488.0000000000000000
712240113179609268224.0000000000000000
477237892674092007424.0000000000000000
369259085596186378240.0000000000000000
1209400570294560620544.0000000000000000
1246441647217920966656.0000000000000000
1148896316324625514496.0000000000000000
1138810889591739908096.0000000000000000
1130101020211976077312.0000000000000000
986148150008784879616.0000000000000000
403661497495516610560.0000000000000000
735252749362158108672.0000000000000000
330631778123007393792.0000000000000000
642512487749871730688.0000000000000000
457027786127370616832.0000000000000000
745048424595870187520.0000000000000000
379372899608960172032.0000000000000000
249179761372784754688.0000000000000000
338363503122308923392.0000000000000000
449876383796375322624.0000000000000000
1160660445149056204800.0000000000000000
826945399221005582336.0000000000000000
461870501398598123520.0000000000000000
416175879995621638144.0000000000000000
5903781101068439519232.0000000000000000
545716722602497540096.0000000000000000
262589301999137718272.0000000000000000
992335533189244125184.0000000000000000
819428385718032924672.0000000000000000
567627616223414452224.0000000000000000
825028982402726232064.0000000000000000
711666077090969550848.0000000000000000
1345116119992710987776.0000000000000000
1156138842178654830592.0000000000000000
1742956721650041618432.0000000000000000
1596906486361726386176.0000000000000000
424591972875466964992.0000000000000000
1792920729108958150656.0000000000000000
1105055223306088611840.0000000000000000
334341213582365032448.0000000000000000
503754524323095773184.0000000000000000
820005238968414109696.0000000000000000
1204563211482864549888.0000000000000000
443968148239095431168.0000000000000000
2450420158905432670208.0000000000000000
427992580901971165184.0000000000000000
556687872087115694080.0000000000000000
2412842526383615770624.0000000000000000
473935511577469911040.0000000000000000
1304929365318323666944.0000000000000000
645010633132750143488.0000000000000000
1074247453584931160064.0000000000000000
1142700922173525065728.0000000000000000
1920090183278721499136.0000000000000000
775431218215630405632.0000000000000000
286287189538991243264.0000000000000000
786939222323593478144.0000000000000000
538005597294056964096.0000000000000000
597881280464532013056.0000000000000000
267700863481946308608.0000000000000000
1343232478959462514688.0000000000000000
476609297541524094976.0000000000000000
353911017398360604672.0000000000000000
479656693695243091968.0000000000000000
1315983809267076431872.0000000000000000
1073649207674581024768.0000000000000000
365863535209248456704.0000000000000000
1691034437382875119616.0000000000000000
816349507722577707008.0000000000000000
2206943820711109591040.0000000000000000
575543190378076176384.0000000000000000
1570381073001592389632.0000000000000000
426466450591239372800.0000000000000000
3239935732567091707904.0000000000000000
527612391631601270784.0000000000000000
2083464333990446497792.0000000000000000
982311461545612148736.0000000000000000
1711539032257957199872.0000000000000000
497908720786137415680.0000000000000000
1088678994096572858368.0000000000000000
298650762483966410752.0000000000000000
480457193841636671488.0000000000000000
2703284814546129125376.0000000000000000
237877525728863453184.0000000000000000
974633205796360421376.0000000000000000
900914026470745047040.0000000000000000
352122804321701068800.0000000000000000
447705598097696489472.0000000000000000
583925827520060981248.0000000000000000
226600517538288762880.0000000000000000
1345189430596401627136.0000000000000000
1574490410952731656192.0000000000000000
755817852539703918592.0000000000000000
592845750435573661696.0000000000000000
844809062722209579008.0000000000000000
592279498689026719744.0000000000000000
315607918915096674304.0000000000000000
288644941721189220352.0000000000000000
330632759727886434304.0000000000000000
642946505959033274368.0000000000000000
453348278006116777984.0000000000000000
1827220353101212942336.0000000000000000
1722353624417000488960.0000000000000000
767666495453262774272.0000000000000000
877851549731104227328.0000000000000000
295135167128797184000.0000000000000000
547600935981327319040.0000000000000000
517250266504932360192.0000000000000000
464985058072982454272.0000000000000000
3382750352387735552000.0000000000000000
643028552258605285376.0000000000000000
753602102600369438720.0000000000000000
421133586763419222016.0000000000000000
2308924408273121050624.0000000000000000
626594320224104742912.0000000000000000
794299009936497049600.0000000000000000
733346223520800047104.0000000000000000
1228531231039984500736.0000000000000000
840597819691556143104.0000000000000000
775637405858602680320.0000000000000000
570346050574550564864.0000000000000000
582414005262796980224.0000000000000000
1836811065020639084544.0000000000000000
470140504585084600320.0000000000000000
613565681654978052096.0000000000000000
515708429545355870208.0000000000000000
239717916221017948160.0000000000000000
1320599815234307227648.0000000000000000
2775847101475789471744.0000000000000000
1384322009979171110912.0000000000000000
1020160481680515137536.0000000000000000
1198129581633975615488.0000000000000000
370529579752581234688.0000000000000000
232706367141351260160.0000000000000000
392587508802870312960.0000000000000000
622013167325262381056.0000000000000000
289404998359671898112.0000000000000000
2922542088409371901952.0000000000000000
301614303878261506048.0000000000000000
350878874976718422016.0000000000000000
433622299492374020096.0000000000000000
753198920722569756672.0000000000000000
486702044124639395840.0000000000000000
388266911657234530304.0000000000000000
1904064091194856046592.0000000000000000
676248308882641780736.0000000000000000
683468847516244508672.0000000000000000
981117171419580465152.0000000000000000
248910517796585078784.0000000000000000
390608783263324438528.0000000000000000
955735507478423535616.0000000000000000
982213622082740158464.0000000000000000
718128266147438526464.0000000000000000
1192918320209614340096.0000000000000000
424675529102807007232.0000000000000000
465814541006399340544.0000000000000000
538503733127290028032.0000000000000000
2896499873141082816512.0000000000000000
990188679077063294976.0000000000000000
623279289218516385792.0000000000000000
404525083926969974784.0000000000000000
808111120421971034112.0000000000000000
286736270249854763008.0000000000000000
2078449591151824470016.0000000000000000
4040690276680061681664.0000000000000000
448471408922168655872.0000000000000000
417410201091385065472.0000000000000000
1237445601278642094080.0000000000000000
174007208873755148288.0000000000000000
725352804359936671744.0000000000000000
154616139198966530048.0000000000000000
959954089092824694784.0000000000000000
351242315441698242560.0000000000000000
694571588273496391680.0000000000000000
522702506774658809856.0000000000000000
465147953452432752640.0000000000000000
1181914337365450555392.0000000000000000
304290603169765916672.0000000000000000
255199933824214499328.0000000000000000
2202256673112070291456.0000000000000000
1693594958876335144960.0000000000000000
1326574927191203643392.0000000000000000
544476036437040431104.0000000000000000
781635359572672643072.0000000000000000
279007791396323065856.0000000000000000
532890340959633539072.0000000000000000
1260791965992752250880.0000000000000000
516874640519768047616.0000000000000000
1220454780654348926976.0000000000000000
488273272723187171328.0000000000000000
349439003907773693952.0000000000000000
432678558236688777216.0000000000000000
1056057426715785297920.0000000000000000
473024570988922142720.0000000000000000
489214170610854264832.0000000000000000
1226261433919178014720.0000000000000000
463662416790588227584.0000000000000000
490187872039994392576.0000000000000000
2472878267941494194176.0000000000000000
2253931566276884299776.0000000000000000
344070350857402580992.0000000000000000
935856833088404324352.0000000000000000
1830261153764990779392.0000000000000000
2782386971187896909824.0000000000000000
1105505123138711584768.0000000000000000
1004356964970087317504.0000000000000000
220208751699994607616.0000000000000000
857229518843524677632.0000000000000000
448505898602629955584.0000000000000000
494849067072584941568.0000000000000000
577231949278505598976.0000000000000000
453145576478244601856.0000000000000000
454488025136382345216.0000000000000000
605606915500461260800.0000000000000000
254080279453288628224.0000000000000000
911608838324129628160.0000000000000000
3649107581574647382016.0000000000000000
306327791045850431488.0000000000000000
329155703072192724992.0000000000000000
680409013401503662080.0000000000000000
849667016028382560256.0000000000000000
722012474949748391936.0000000000000000
660688382362097025024.0000000000000000
898150266853746802688.0000000000000000
692215080508140290048.0000000000000000
341015619802845151232.0000000000000000
701444266378731192320.0000000000000000
1578603609019429945344.0000000000000000
558040465685778268160.0000000000000000
269368377287647428608.0000000000000000
1007634750438343966720.0000000000000000
534721082037079375872.0000000000000000
485762135551591317504.0000000000000000
856757323037535109120.0000000000000000
2036862179554951692288.0000000000000000
696323726277932482560.0000000000000000
408730987136563544064.0000000000000000
256758973101217153024.0000000000000000
1415063023620462739456.0000000000000000
1789607376851908427776.0000000000000000
1013489713033492037632.0000000000000000
402981493617884921856.0000000000000000
381093721812282376192.0000000000000000
571019977832416673792.0000000000000000
1743900084696994807808.0000000000000000
697994318781318430720.0000000000000000
393991634829489209344.0000000000000000
208447541060944527360.0000000000000000
808729761906513936384.0000000000000000
558910268752657383424.0000000000000000
579750211098472611840.0000000000000000
2873432039414470541312.0000000000000000
936256068359137787904.0000000000000000
1218577918210162556928.0000000000000000
541770872116584906752.0000000000000000
493289198998895198208.0000000000000000
1460917032855948754944.0000000000000000
901802680853907636224.0000000000000000
325081205422187085824.0000000000000000
686634010421435039744.0000000000000000
1275872653015069491200.0000000000000000
339416154678778396672.0000000000000000
279891154369746305024.0000000000000000
260871524756744044544.0000000000000000
1487472361583686975488.0000000000000000
1192469927187168886784.0000000000000000
280341995966657724416.0000000000000000
620408264689776066560.0000000000000000
2537258996761190465536.0000000000000000
678235062910337417216.0000000000000000
586076567060531380224.0000000000000000
417735407484329263104.0000000000000000
432880171290810384384.0000000000000000
2573962049568192331776.0000000000000000
1156532836667553218560.0000000000000000
970517806838269870080.0000000000000000
541050300240104521728.0000000000000000
417412183947841896448.0000000000000000
490341658997416787968.0000000000000000
378945351996615426048.0000000000000000
850358895425039106048.0000000000000000
950795616572810461184.0000000000000000
1322562085874560925696.0000000000000000
524036963532296683520.0000000000000000
688708132309198438400.0000000000000000
321411919787892670464.0000000000000000
2427655461766639386624.0000000000000000
382443382239756550144.0000000000000000
354990462664490090496.0000000000000000
588530097004988071936.0000000000000000
267286147634579898368.0000000000000000
372573056711585169408.0000000000000000
630930866178831155200.0000000000000000
1422307072881450811392.0000000000000000
526013897719845748736.0000000000000000
1114795129956410064896.0000000000000000
142940137131998183424.0000000000000000
1922419313661354967040.0000000000000000
1980108837945046204416.0000000000000000
475923064001048608768.0000000000000000
433296541478849347584.0000000000000000
2354524223601746378752.0000000000000000
435644980638932533248.0000000000000000
646224647660391890944.0000000000000000
614115127012582490112.0000000000000000
490754386484683341824.0000000000000000
922301982288547676160.0000000000000000
766188164593255186432.0000000000000000
566222054995653558272.0000000000000000
932195390844756295680.0000000000000000
3057170274257970659328.0000000000000000
1209656523914053943296.0000000000000000
811412207139593125888.0000000000000000
1080659867794453561344.0000000000000000
709468046992631398400.0000000000000000
944139558792084848640.0000000000000000
416130420568685019136.0000000000000000
362123915334189580288.0000000000000000
248325512298513825792.0000000000000000
664208586138936410112.0000000000000000
1712283805412560470016.0000000000000000
373618192693401223168.0000000000000000
408000738797015793664.0000000000000000
155367395960788353024.0000000000000000
2276364295368032124928.0000000000000000
605651228394759651328.0000000000000000
256884596965684281344.0000000000000000
412185150119896678400.0000000000000000
698925197899648204800.0000000000000000
736124434895224176640.0000000000000000
1343380027913458941952.0000000000000000
514649852035511353344.0000000000000000
2009827920675870867456.0000000000000000
604065077273653411840.0000000000000000
417624929525687123968.0000000000000000
771649589597725261824.0000000000000000
1328137976908682887168.0000000000000000
1538251381424699473920.0000000000000000
650398727355945189376.0000000000000000
3820753605288611807232.0000000000000000
2005832454525027352576.0000000000000000
1379102643710284791808.0000000000000000
463987809829668257792.0000000000000000
987889804117828173824.0000000000000000
1356028707932234317824.0000000000000000
666327213129011822592.0000000000000000
506028962834573950976.0000000000000000
675581717222566920192.0000000000000000
480444574644586938368.0000000000000000
2019401398303080841216.0000000000000000
459810049506504867840.0000000000000000
458172632664220106752.0000000000000000
866199229007803711488.0000000000000000
620785512621010845696.0000000000000000
615302423231930040320.0000000000000000
1146640806765823787008.0000000000000000
1333375810686471372800.0000000000000000
325907636296966209536.0000000000000000
450358817280604766208.0000000000000000
1957808531667878412288.0000000000000000
971052043811908747264.0000000000000000
2090417623943656505344.0000000000000000
341437901791637274624.0000000000000000
280020709581191643136.0000000000000000
314955795825153802240.0000000000000000
1246929590457273942016.0000000000000000
733737965055094292480.0000000000000000
824975278225438539776.0000000000000000
1847002964121991774208.0000000000000000
166592469118222336000.0000000000000000
549041252238437122048.0000000000000000
641502313836158386176.0000000000000000
2083893741231546564608.0000000000000000
443272508870437634048.0000000000000000
521035856176629153792.0000000000000000
391373068584980840448.0000000000000000
1337070074578465718272.0000000000000000
353468068684770574336.0000000000000000
1579268578248667168768.0000000000000000
996257958321752899584.0000000000000000
586058907512895176704.0000000000000000
202968009614032896000.0000000000000000
540502972821753823232.0000000000000000
666923734903476453376.0000000000000000
1033439043674773127168.0000000000000000
873559584955418279936.0000000000000000
523997104299132846080.0000000000000000
449764331132555362304.0000000000000000
505665834983182303232.0000000000000000
1060454404468076707840.0000000000000000
1249899689436183003136.0000000000000000
740334741283046162432.0000000000000000
2414956449182303387648.0000000000000000
419037145290816618496.0000000000000000
342292371331192193024.0000000000000000
3275140865656565530624.0000000000000000
551799308531290603520.0000000000000000
1396907353404033990656.0000000000000000
343496292884446969856.0000000000000000
215313471078427262976.0000000000000000
522797927187546636288.0000000000000000
1179260712989168238592.0000000000000000
2952699039108019781632.0000000000000000
399079660976959651840.0000000000000000
1538143233720318951424.0000000000000000
389857012001517076480.0000000000000000
1601155287740719300608.0000000000000000
570192999450996113408.0000000000000000
902726716654457192448.0000000000000000
416317644315861975040.0000000000000000
1125326972179410059264.0000000000000000
369669410715598848000.0000000000000000
472963256726000238592.0000000000000000
412139419020159877120.0000000000000000
1500558095791165538304.0000000000000000
818913162325479391232.0000000000000000
3140099512022301933568.0000000000000000
1128807448171186749440.0000000000000000
929388731026271895552.0000000000000000
1110099832436837842944.0000000000000000
321048694115079815168.0000000000000000
1291448092601263063040.0000000000000000
1530708198991597666304.0000000000000000
407755568513330184192.0000000000000000
394693865640982216704.0000000000000000
613198616731320320000.0000000000000000
1229395428224001900544.0000000000000000
706518976251635433472.0000000000000000
316942716300257394688.0000000000000000
824040890459953823744.0000000000000000
4054187207358055186432.0000000000000000
330422768998299992064.0000000000000000
2705326372689155194880.0000000000000000
2158749717812935131136.0000000000000000
1414514809873345019904.0000000000000000
4330612581014379167744.0000000000000000
385837143607643996160.0000000000000000
245791178378585309184.0000000000000000
375192922202354745344.0000000000000000
1324583535424313491456.0000000000000000
2133934587940023828480.0000000000000000
345515964721946165248.0000000000000000
303714062184988278784.0000000000000000
491421845340605644800.0000000000000000
1707981737641929342976.0000000000000000
1505656231242695180288.0000000000000000
424649840024031854592.0000000000000000
1176871106519058350080.0000000000000000
1284513141193959276544.0000000000000000
302350919202389360640.0000000000000000
1471691626526387732480.0000000000000000
1808997058070320250880.0000000000000000
223615054485680816128.0000000000000000
429436080975090024448.0000000000000000
2481641243854650736640.0000000000000000
358699213771182702592.0000000000000000
359459884573294329856.0000000000000000
721865641874337824768.0000000000000000
1734204742830436384768.0000000000000000
1606633506195204210688.0000000000000000
2750986970310987743232.0000000000000000
1457936013142628761600.0000000000000000
932416004053958393856.0000000000000000
953510608199990902784.0000000000000000
374957622053614649344.0000000000000000
861233076879994388480.0000000000000000
3257038018293627092992.0000000000000000
764345276178056085504.0000000000000000
408039151868080816128.0000000000000000
1182726112516262330368.0000000000000000
2087473165037413072896.0000000000000000
274960077835531714560.0000000000000000
763570521001206743040.0000000000000000
306449795291289747456.0000000000000000
919096369261706215424.0000000000000000
875660925068877234176.0000000000000000
325802746292117438464.0000000000000000
2089422212367814492160.0000000000000000
878786024490810736640.0000000000000000
337952649044241154048.0000000000000000
658801245939132530688.0000000000000000
900577713674520625152.0000000000000000
1152239124799301877760.0000000000000000
386779342910445846528.0000000000000000
363163304765836754944.0000000000000000
338982668200356872192.0000000000000000
1409396785039414394880.0000000000000000
616887952193106214912.0000000000000000
573704058925211451392.0000000000000000
464693091929765707776.0000000000000000
2104030199652030611456.0000000000000000
3100750321920057016320.0000000000000000
537418389075888439296.0000000000000000
1186261872271325921280.0000000000000000
1396948634737880072192.0000000000000000
654943052884135116800.0000000000000000
450672634089342763008.0000000000000000
1011654153092565303296.0000000000000000
314278702031151562752.0000000000000000
381341665256480440320.0000000000000000
333721999040850165760.0000000000000000
235840170527729647616.0000000000000000
1218544756764053602304.0000000000000000
1439693391080640741376.0000000000000000
1042126571352961843200.0000000000000000
774719034213057691648.0000000000000000
1733406618934222782464.0000000000000000
279121155247717744640.0000000000000000
901626912724391821312.0000000000000000
966339596824516493312.0000000000000000
803897983283463454720.0000000000000000
2040107561840843685888.0000000000000000
1122958915975440760832.0000000000000000
800921267422151835648.0000000000000000
565945527258669121536.0000000000000000
1339618263556721475584.0000000000000000
1050392951321658392576.0000000000000000
913430897726007017472.0000000000000000
1054218165531397062656.0000000000000000
1331492887151591292928.0000000000000000
284847577792907313152.0000000000000000
403253947909012455424.0000000000000000
1957814197488560635904.0000000000000000
336836933335132405760.0000000000000000
1957653093433179373568.0000000000000000
540267839065979617280.0000000000000000
2004447040461873348608.0000000000000000
906675722509849985024.0000000000000000
1439960657640946663424.0000000000000000
383904802936251744256.0000000000000000
345069579555057958912.0000000000000000
472266895230565875712.0000000000000000
847853182757199937536.0000000000000000
3381026719826821775360.0000000000000000
2572129763880150761472.0000000000000000
2723667419994436665344.0000000000000000
1004654391658876502016.0000000000000000
433858958837149597696.0000000000000000
2632809812910769438720.0000000000000000
2311266227616754958336.0000000000000000
1187129560354057617408.0000000000000000
1991551509470635884544.0000000000000000
407108975620937220096.0000000000000000
1967007608015448702976.0000000000000000
513647420593777147904.0000000000000000
1477530092149009285120.0000000000000000
763220075017595256832.0000000000000000
1017684050082951856128.0000000000000000
231261105865808150528.0000000000000000
383762055334727778304.0000000000000000
477617160859154382848.0000000000000000
441683631307605671936.0000000000000000
1070652116072484831232.0000000000000000
696451542802151505920.0000000000000000
300600101059910696960.0000000000000000
2176120060886829236224.0000000000000000
560741428491823611904.0000000000000000
2346112596262692847616.0000000000000000
556498990205256073216.0000000000000000
1210734786939216461824.0000000000000000
892410360506752172032.0000000000000000
1422605412827272314880.0000000000000000
731547022706316673024.0000000000000000
910464824797546151936.0000000000000000
875311419774136745984.0000000000000000
617965544294680887296.0000000000000000
644386825335256121344.0000000000000000
693681158078127407104.0000000000000000
739891664706219278336.0000000000000000
444877301168746790912.0000000000000000
587436766079876071424.0000000000000000
433017499061755838464.0000000000000000
555455829720447320064.0000000000000000
413438774641996857344.0000000000000000
311331226636695633920.0000000000000000
537889561812253278208.0000000000000000
239638212335249653760.0000000000000000
3030148670883719282688.0000000000000000
244193679496085241856.0000000000000000
876426734976924385280.0000000000000000
702388681397499854848.0000000000000000
1143288069838797275136.0000000000000000
314638287256762187776.0000000000000000
310976241340654813184.0000000000000000
601009404208505421824.0000000000000000
1279679526906254852096.0000000000000000
392023016658824069120.0000000000000000
2021429037331795410944.0000000000000000
483685951188630503424.0000000000000000
256724216087853400064.0000000000000000
295056310514862784512.0000000000000000
246032868489690087424.0000000000000000
2644754404770491400192.0000000000000000
1612961446441487695872.0000000000000000
314475367081795649536.0000000000000000
679017308482659418112.0000000000000000
540992304632813322240.0000000000000000
1056159800893410115584.0000000000000000
686366239985948950528.0000000000000000
328343547909890899968.0000000000000000
923016138732779601920.0000000000000000
713733113184794968064.0000000000000000
241948545068968181760.0000000000000000
754839894864521330688.0000000000000000
652268836616425963520.0000000000000000
617700058375817003008.0000000000000000
344981423619313762304.0000000000000000
740169100496402907136.0000000000000000
524970608195562110976.0000000000000000
948097448528866967552.0000000000000000
494191374892626083840.0000000000000000
717918972474294272000.0000000000000000
402870419223228710912.0000000000000000
1215262327518332452864.0000000000000000
452732084554873962496.0000000000000000
384042988428100370432.0000000000000000
1970059192583682260992.0000000000000000
285200811229985112064.0000000000000000
487765440532144193536.0000000000000000
434677403380969635840.0000000000000000
708850747686380371968.0000000000000000
1753655888460203950080.0000000000000000
762529366156689539072.0000000000000000
444514001878842867712.0000000000000000
1725685757474137702400.0000000000000000
495884885400427167744.0000000000000000
2162401042958505738240.0000000000000000
2851395381045172895744.0000000000000000
2285580325483128553472.0000000000000000
552013504745792602112.0000000000000000
944628797447367294976.0000000000000000
1095945145854854168576.0000000000000000
1522200032605506633728.0000000000000000
246290969642062053376.0000000000000000
1981415606933262434304.0000000000000000
1074813057417218097152.0000000000000000
958552109093408997376.0000000000000000
2515597223400564588544.0000000000000000
1691463460304535420928.0000000000000000
951515766309055889408.0000000000000000
1443755656472583733248.0000000000000000
187033544755811188736.0000000000000000
425420797361969430528.0000000000000000
1177083609204497842176.0000000000000000
121148297112635572224.0000000000000000
292092819699060965376.0000000000000000
1619331011714147680256.0000000000000000
227745811629890076672.0000000000000000
362650501933334265856.0000000000000000
1898373417569438662656.0000000000000000
463781447180920815616.0000000000000000
490971840508522921984.0000000000000000
522178876925596925952.0000000000000000
635206199719869022208.0000000000000000
1031689259896155406336.0000000000000000
278695921596378382336.0000000000000000
1567170194995668844544.0000000000000000
3460752735634183946240.0000000000000000
2815002027716493967360.0000000000000000
622675291679961907200.0000000000000000
359342605960340307968.0000000000000000
762565242264651563008.0000000000000000
532212448316331393024.0000000000000000
2456846793321503260672.0000000000000000
1036681021269060091904.0000000000000000
1229412178997169618944.0000000000000000
466684025624579801088.0000000000000000
347772651525348786176.0000000000000000
669810678878546427904.0000000000000000
1650289743703085940736.0000000000000000
651714479642388725760.0000000000000000
1066774911752370913280.0000000000000000
378783731339231232000.0000000000000000
3126219153617355538432.0000000000000000
2214200207290759380992.0000000000000000
240708760894298914816.0000000000000000
712062391893666824192.0000000000000000
502286420091649130496.0000000000000000
845338088147222790144.0000000000000000
2076202426842464911360.0000000000000000
317407192264959066112.0000000000000000
410603075413078966272.0000000000000000
266083479830023634944.0000000000000000
562236185125217894400.0000000000000000
721989034446191329280.0000000000000000
873992280940891602944.0000000000000000
2003748337714815041536.0000000000000000
417149594042378485760.0000000000000000
1814158854506529423360.0000000000000000
412432738949032574976.0000000000000000
289539661773620117504.0000000000000000
1208434045176073158656.0000000000000000
1015787672097729282048.0000000000000000
623925560562312806400.0000000000000000
381439006762186309632.0000000000000000
1009148394574385774592.0000000000000000
588350421367796006912.0000000000000000
483555907116350832640.0000000000000000
486775651424582762496.0000000000000000
556480947233461633024.0000000000000000
1035643855511341760512.0000000000000000
271889071574001647616.0000000000000000
1261606173635835330560.0000000000000000
634623923899921858560.0000000000000000
382248585717983739904.0000000000000000
1900466188162561998848.0000000000000000
1837115272490335076352.0000000000000000
739095881597436559360.0000000000000000
214994892851324649472.0000000000000000
623088669290489970688.0000000000000000
867627823012482383872.0000000000000000
403510814233988169728.0000000000000000
347305111768524652544.0000000000000000
493434283359580717056.0000000000000000
1237600630330475151360.0000000000000000
1161374498967955439616.0000000000000000
688474239258243104768.0000000000000000
596847792114676793344.0000000000000000
1906254477106738102272.0000000000000000
473286255512389681152.0000000000000000
390576241633047609344.0000000000000000
615705942786387738624.0000000000000000
614420989985129758720.0000000000000000
705946999656047181824.0000000000000000
555905967679227297792.0000000000000000
932843079834766671872.0000000000000000
315121127806277255168.0000000000000000
456871684089998999552.0000000000000000
221429500334674280448.0000000000000000
2287945669309401923584.0000000000000000
782838799145518497792.0000000000000000
320901934444829474816.0000000000000000
320508141427776028672.0000000000000000
711728335144764833792.0000000000000000
257374377576323088384.0000000000000000
585167563455656361984.0000000000000000
850570478733425115136.0000000000000000
770663801302737223680.0000000000000000
284146174120534474752.0000000000000000
1174449181753933299712.0000000000000000
545589830776357126144.0000000000000000
477401682335799181312.0000000000000000
931467806445324468224.0000000000000000
924321445191517995008.0000000000000000
539574200192238354432.0000000000000000
527586715892447182848.0000000000000000
381057835915771117568.0000000000000000
997995829045920530432.0000000000000000
326705276723176407040.0000000000000000
503967927955136446464.0000000000000000
862224032267700797440.0000000000000000
650379553720410046464.0000000000000000
2128921111356493529088.0000000000000000
793509994881357971456.0000000000000000
361725890061477609472.0000000000000000
604645628902683705344.0000000000000000
615318497397540126720.0000000000000000
337881890562615803904.0000000000000000
1017913146721737637888.0000000000000000
795429013935225831424.0000000000000000
1115339559528304738304.0000000000000000
279564289515290886144.0000000000000000
581900929551921315840.0000000000000000
477204749060329701376.0000000000000000
848011358103536664576.0000000000000000
680478534790406995968.0000000000000000
484939124292047601664.0000000000000000
1897876403628579749888.0000000000000000
331436751049533161472.0000000000000000
534398722562219573248.0000000000000000
282957485875540262912.0000000000000000
1673737859673003917312.0000000000000000
2385651730038885711872.0000000000000000
5089659110158658174976.0000000000000000
337999179496468512768.0000000000000000
299700163561419440128.0000000000000000
800390499734562799616.0000000000000000
425582282323269779456.0000000000000000
868005789365300101120.0000000000000000
1719523336160993607680.0000000000000000
1236594868532062191616.0000000000000000
2546211205414594281472.0000000000000000
827877973448867184640.0000000000000000
1775273482300953722880.0000000000000000
308849007816601501696.0000000000000000
816003178184533082112.0000000000000000
427472207524638228480.0000000000000000
686103595269006295040.0000000000000000
417284070662851264512.0000000000000000
275928804168092876800.0000000000000000
3372973683889166876672.0000000000000000
451968587871723454464.0000000000000000
248392930515323191296.0000000000000000
2064209835308101926912.0000000000000000
387846526016210075648.0000000000000000
555272811696407707648.0000000000000000
2450863334038845784064.0000000000000000
387277967836829450240.0000000000000000
733203743401068986368.0000000000000000
461282985791063064576.0000000000000000
710590308368135487488.0000000000000000
436397926303840337920.0000000000000000
245917520021440954368.0000000000000000
1604830809307492646912.0000000000000000
593079853882865090560.0000000000000000
2011875615552533692416.0000000000000000
456825152605434937344.0000000000000000
373900020164990074880.0000000000000000
457654642704247685120.0000000000000000
2501448154875047182336.0000000000000000
1963589553851188903936.0000000000000000
515002688664988811264.0000000000000000
735643555987097387008.0000000000000000
287526562342069338112.0000000000000000
1298112449916575940608.0000000000000000
303568475451613511680.0000000000000000
793555351662963458048.0000000000000000
605997018908045869056.0000000000000000
4783015780013527007232.0000000000000000
2022862934454701129728.0000000000000000
280508638779462909952.0000000000000000
599754964086609149952.0000000000000000
1388262484600030232576.0000000000000000
3343762756762696941568.0000000000000000
1015864818951478312960.0000000000000000
1164138209829927780352.0000000000000000
1028100539329800044544.0000000000000000
347534171020854296576.0000000000000000
638855243077978685440.0000000000000000
982755074168432099328.0000000000000000
1042753444711079346176.0000000000000000
353361848359591084032.0000000000000000
1348361551950267809792.0000000000000000
331125788891854929920.0000000000000000
1023398225193629384704.0000000000000000
976707321835884118016.0000000000000000
462856587729178722304.0000000000000000
604774701858648227840.0000000000000000
520923399026951323648.0000000000000000
308439001463905058816.0000000000000000
436296892251270807552.0000000000000000
1003647782709681455104.0000000000000000
797980319991025631232.0000000000000000
869608885095483047936.0000000000000000
727635943704489885696.0000000000000000
516605662334026776576.0000000000000000
1082138349420309118976.0000000000000000
557544170773337341952.0000000000000000
431979173383982022656.0000000000000000
346723150994599837696.0000000000000000
530976059868458254336.0000000000000000
1933850424646584762368.0000000000000000
551556512836843732992.0000000000000000
474767039070225825792.0000000000000000
316596145498106101760.0000000000000000
1139848146881527939072.0000000000000000
844957108816863821824.0000000000000000
1539654920861286137856.0000000000000000
595636672053085470720.0000000000000000
2891781838362436960256.0000000000000000
522541560128499351552.0000000000000000
357154491514736345088.0000000000000000
1301055002165611855872.0000000000000000
616693685940054392832.0000000000000000
1534609347008905871360.0000000000000000
419484752497315151872.0000000000000000
339944784892346236928.0000000000000000
490953887058055135232.0000000000000000
1752887454257052123136.0000000000000000
1046488227059645546496.0000000000000000
291283036149899067392.0000000000000000
272611422763478941696.0000000000000000
1113005054454067625984.0000000000000000
444275764595871711232.0000000000000000
1359005405325958316032.0000000000000000
600046688134415515648.0000000000000000
1201645767729914839040.0000000000000000
559642532566383198208.0000000000000000
938036826177898807296.0000000000000000
715755541730366062592.0000000000000000
1515331080649571303424.0000000000000000
265419746408803598336.0000000000000000
488642482120482095104.0000000000000000
866671283414541271040.0000000000000000
422197974089143943168.0000000000000000
428279145145999294464.0000000000000000
801537408962935128064.0000000000000000
353290771633660755968.0000000000000000
1080081356062147477504.0000000000000000
923131867657932898304.0000000000000000
486307055633912823808.0000000000000000
705948069486298923008.0000000000000000
941021587914484613120.0000000000000000
585697879911387103232.0000000000000000
443169614212135649280.0000000000000000
517659746125452673024.0000000000000000
320495619303880523776.0000000000000000
492484243051299995648.0000000000000000
1635729523146051551232.0000000000000000
1902548030921363161088.0000000000000000
3236192124536607473664.0000000000000000
566316525652441825280.0000000000000000
953799524060667838464.0000000000000000
695938154371840212992.0000000000000000
299383953022152343552.0000000000000000
853303672986283278336.0000000000000000
373660553426136727552.0000000000000000
293451667405491142656.0000000000000000
672062594866726567936.0000000000000000
617711995972023746560.0000000000000000
984748233845557428224.0000000000000000
586542362001106010112.0000000000000000
270901439863624564736.0000000000000000
607901019411891355648.0000000000000000
300578971234009612288.0000000000000000
297744516612689494016.0000000000000000
384128436702019584000.0000000000000000
805872296180790067200.0000000000000000
314975639233556905984.0000000000000000
1642020665470637572096.0000000000000000
513540187401573367808.0000000000000000
301379511431821524992.0000000000000000
1505732622541729562624.0000000000000000
686874265668374495232.0000000000000000
989756069012622540800.0000000000000000
187018820045909262336.0000000000000000
378736780988841459712.0000000000000000
894739510001548656640.0000000000000000
3024810556851483574272.0000000000000000
327448634607081095168.0000000000000000
1011972276517395759104.0000000000000000
268801990322252939264.0000000000000000
314533287446427205632.0000000000000000
2425038518647340924928.0000000000000000
921470286460511846400.0000000000000000
464208501049976160256.0000000000000000
633825541791932219392.0000000000000000
2185614083760056172544.0000000000000000
2849496327535045115904.0000000000000000
1142198107619832365056.0000000000000000
451901570568811446272.0000000000000000
642218266000602693632.0000000000000000
1398163431963102281728.0000000000000000
1800435847729862672384.0000000000000000
1162138829535441846272.0000000000000000
236510074925987397632.0000000000000000
694278656046724546560.0000000000000000
207439529587911950336.0000000000000000
575671354997187018752.0000000000000000
290209064632035835904.0000000000000000
703483282405288050688.0000000000000000
541756902081638170624.0000000000000000
1927290001451991957504.0000000000000000
1391995552240897097728.0000000000000000
185298121992687321088.0000000000000000
2882301212803756720128.0000000000000000
315006385921077542912.0000000000000000
387282493586104385536.0000000000000000
985885475335661682688.0000000000000000
250588493878428434432.0000000000000000
2909511137697686618112.0000000000000000
1253323856120491540480.0000000000000000
1107825120936655323136.0000000000000000
690168128943922610176.0000000000000000
555273644809488695296.0000000000000000
403451258865667014656.0000000000000000
2762247597368312594432.0000000000000000
681574158372989566976.0000000000000000
577382015007190941696.0000000000000000
488531006539845074944.0000000000000000
3320524619996377120768.0000000000000000
445062551595963645952.0000000000000000
747170523570696617984.0000000000000000
386333423739756085248.0000000000000000
721146628427298635776.0000000000000000
175071380276716240896.0000000000000000
571244571130597474304.0000000000000000
391928937484593922048.0000000000000000
418298311018471751680.0000000000000000
352638985299545817088.0000000000000000
341985506306767716352.0000000000000000
3119277949477472698368.0000000000000000
389923046186009231360.0000000000000000
276789544043495292928.0000000000000000
874891236827421736960.0000000000000000
650978625894517571584.0000000000000000
453778214180244946944.0000000000000000
408366933266827051008.0000000000000000
1799170584274247090176.0000000000000000
443411564478574100480.0000000000000000
1735950474525502603264.0000000000000000
2487772398460187181056.0000000000000000
2985974499229380378624.0000000000000000
645322641196120539136.0000000000000000
392203644584572485632.0000000000000000
304708305073591025664.0000000000000000
394343712363491885056.0000000000000000
1276835403994874511360.0000000000000000
526451872386355560448.0000000000000000
1550875972083342376960.0000000000000000
206692843145681436672.0000000000000000
1507638765211580628992.0000000000000000
284288359333101568000.0000000000000000
2159335865355175198720.0000000000000000
353128822480679469056.0000000000000000
2435105946790757662720.0000000000000000
402259854142680858624.0000000000000000
2109279123882941349888.0000000000000000
1690205975658039869440.0000000000000000
397314700390401310720.0000000000000000
2249858932374474063872.0000000000000000
439692286308990844928.0000000000000000
1260699918083571056640.0000000000000000
340768279864258068480.0000000000000000
456767110480329179136.0000000000000000
1317398195786863345664.0000000000000000
800017753572953292800.0000000000000000
237864044243160399872.0000000000000000
1207974646247249149952.0000000000000000
1357296586526069620736.0000000000000000
355484243631598993408.0000000000000000
428366476562341560320.0000000000000000
1028621878418605080576.0000000000000000
554332816402622185472.0000000000000000
1081007002603917148160.0000000000000000
1309673926258593890304.0000000000000000
393737769689685164032.0000000000000000
3290599030665695461376.0000000000000000
626632977308549382144.0000000000000000
1263871061945913180160.0000000000000000
592439421435985788928.0000000000000000
988144648339222167552.0000000000000000
538670767459887218688.0000000000000000
808797876213721858048.0000000000000000
407660405528534712320.0000000000000000
738825894611375882240.0000000000000000
892593526866677071872.0000000000000000
509668684662262726656.0000000000000000
2179818571896656494592.0000000000000000
870536719397346607104.0000000000000000
998272062393950404608.0000000000000000
97330721919198035968.0000000000000000
608019543386170064896.0000000000000000
1895093372203667816448.0000000000000000
427875362482700681216.0000000000000000
596256990116953718784.0000000000000000
437036669646808285184.0000000000000000
734702080252285288448.0000000000000000
667169821466262765568.0000000000000000
740819256730201358336.0000000000000000
436231685048457232384.0000000000000000
734435252724943552512.0000000000000000
1387471838991020457984.0000000000000000
576893819097584762880.0000000000000000
377364242515848331264.0000000000000000
551763828017807228928.0000000000000000
791389905933136035840.0000000000000000
634761570119197917184.0000000000000000
318138659238106365952.0000000000000000
460752595439241396224.0000000000000000
585588434831665004544.0000000000000000
679337070944550125568.0000000000000000
685742931742786846720.0000000000000000
667164276180339654656.0000000000000000
497505933663332728832.0000000000000000
178734291307989041152.0000000000000000
446875809503281938432.0000000000000000
4200045024755574636544.0000000000000000
570033721327078080512.0000000000000000
1336170550930637324288.0000000000000000
338107852020133134336.0000000000000000
691772365801770713088.0000000000000000
1337859239141605113856.0000000000000000
951807400699791147008.0000000000000000
416724628823678648320.0000000000000000
223227456686385004544.0000000000000000
1785162585052245131264.0000000000000000
4950825805346708127744.0000000000000000
285136630474069770240.0000000000000000
357090104048948871168.0000000000000000
816203370580190167040.0000000000000000
694605104110071971840.0000000000000000
3297862107774039621632.0000000000000000
141102597909128413184.0000000000000000
436402648122631651328.0000000000000000
397640958484945043456.0000000000000000
1830881672901607555072.0000000000000000
483685572775751188480.0000000000000000
3190411870201951813632.0000000000000000
449250857465914851328.0000000000000000
1097621420115281051648.0000000000000000
969766620608673611776.0000000000000000
1141384539368838922240.0000000000000000
373261198129807491072.0000000000000000
1537824298505636675584.0000000000000000
833698040392571682816.0000000000000000
875124131163296235520.0000000000000000
966383109642657988608.0000000000000000
315591586858229825536.0000000000000000
357777239728550051840.0000000000000000
236956357818187776000.0000000000000000
376539066687484329984.0000000000000000
1643840600208981360640.0000000000000000
393022918330501038080.0000000000000000
1169836658635573297152.0000000000000000
1142759220371345375232.0000000000000000
551290619147887575040.0000000000000000
531110567018825252864.0000000000000000
480529014444141838336.0000000000000000
1262773600290853617664.0000000000000000
352067369406585372672.0000000000000000
3396777939700866351104.0000000000000000
574425507320618287104.0000000000000000
681049642454132719616.0000000000000000
686257643184558440448.0000000000000000
2817931219439282290688.0000000000000000
2507843216166166200320.0000000000000000
296484204568704450560.0000000000000000
404421064920070619136.0000000000000000
1472043070246229114880.0000000000000000
1411636482688130482176.0000000000000000
168097849549887897600.0000000000000000
1526776488675067822080.0000000000000000
400880058348706201600.0000000000000000
726559752012364251136.0000000000000000
441032264304589537280.0000000000000000
576429345128864284672.0000000000000000
333233108721990631424.0000000000000000
669203137622959980544.0000000000000000
1767647227714809626624.0000000000000000
390921723113851846656.0000000000000000
248043026701166313472.0000000000000000
1135560124257708015616.0000000000000000
594241122116739006464.0000000000000000
540941688996580294656.0000000000000000
766086416304133111808.0000000000000000
978278817456187244544.0000000000000000
351304484403330154496.0000000000000000
555370229048885116928.0000000000000000
875639790587568193536.0000000000000000
396803270272123666432.0000000000000000
532087066415836692480.0000000000000000
365830118538917969920.0000000000000000
665306849920975634432.0000000000000000
460885215925644558336.0000000000000000
410203599581594255360.0000000000000000
2556582069776102195200.0000000000000000
832177582203654373376.0000000000000000
2121975220473694257152.0000000000000000
606014434094039957504.0000000000000000
1650319271817268690944.0000000000000000
399573580407190323200.0000000000000000
1372435275296897236992.0000000000000000
891136942333338058752.0000000000000000
427716664652243927040.0000000000000000
258004284142818164736.0000000000000000
670002601377985986560.0000000000000000
1915346202092798738432.0000000000000000
452757777815443603456.0000000000000000
412126912379522908160.0000000000000000
632486255147630985216.0000000000000000
556517372833130610688.0000000000000000
404240374970034683904.0000000000000000
322501236754940428288.0000000000000000
341874990392648138752.0000000000000000
1022839722151602290688.0000000000000000
1198476796163853910016.0000000000000000
1412632618211871817728.0000000000000000
616515816279265771520.0000000000000000
1111496609066878238720.0000000000000000
1442276018613706031104.0000000000000000
2491918280676410916864.0000000000000000
214308171891125256192.0000000000000000
568430184009178284032.0000000000000000
1513920765570794389504.0000000000000000
564893340693342191616.0000000000000000
723515255979365105664.0000000000000000
955748308157707845632.0000000000000000
3050062753214197923840.0000000000000000
1296857548336644751360.0000000000000000
3279335812966643662848.0000000000000000
636063208095633899520.0000000000000000
1249442526234463436800.0000000000000000
211920250320220848128.0000000000000000
473438555038738808832.0000000000000000
661872970617155747840.0000000000000000
402254828852815593472.0000000000000000
651904983981856129024.0000000000000000
653342989883120025600.0000000000000000
504016626493683662848.0000000000000000
799596227463791771648.0000000000000000
293854986617686589440.0000000000000000
311917255490713681920.0000000000000000
425308033625082560512.0000000000000000
398219343562186686464.0000000000000000
3592369786006122004480.0000000000000000
470537400046063714304.0000000000000000
473982188975019786240.0000000000000000
1347284503029108178944.0000000000000000
1182482120336639787008.0000000000000000
340204266185105080320.0000000000000000
681655784481302249472.0000000000000000
1624572455424328990720.0000000000000000
528197452477673504768.0000000000000000
355012611952545366016.0000000000000000
486609736336903503872.0000000000000000
935133428925465624576.0000000000000000
671558053547231674368.0000000000000000
539468900406973693952.0000000000000000
882148934139168948224.0000000000000000
270187615000243208192.0000000000000000
929783857903506030592.0000000000000000
1530655540609177092096.0000000000000000
304269711977025110016.0000000000000000
244818279821136101376.0000000000000000
2831756590190673526784.0000000000000000
996521180443852144640.0000000000000000
377175188123740536832.0000000000000000
394900478216485470208.0000000000000000
439055899414992257024.0000000000000000
704822441449887891456.0000000000000000
306650004782741192704.0000000000000000
773435986696397127680.0000000000000000
2764368391419570683904.0000000000000000
254570083935603130368.0000000000000000
592788544446699405312.0000000000000000
3221958925289706749952.0000000000000000
452208084812715524096.0000000000000000
2367907304618481156096.0000000000000000
859188051316314210304.0000000000000000
651276261237639348224.0000000000000000
588815344300233588736.0000000000000000
512587226853740118016.0000000000000000
1190374507412971323392.0000000000000000
3606028751616799145984.0000000000000000
329822260637170925568.0000000000000000
405973094223130394624.0000000000000000
255465936184345100288.0000000000000000
1660651506432624033792.0000000000000000
1236788854363625881600.0000000000000000
231315709516153094144.0000000000000000
585335105779753025536.0000000000000000
457251260738509471744.0000000000000000
349946458622574723072.0000000000000000
512566413690088194048.0000000000000000
598865204318337761280.0000000000000000
293642537816667717632.0000000000000000
540722764618343120896.0000000000000000
346766114460042002432.0000000000000000
1096695669765756157952.0000000000000000
242596602120935309312.0000000000000000
301585305235850526720.0000000000000000
259728294539710955520.0000000000000000
1603251252577089617920.0000000000000000
951325915428528586752.0000000000000000
317862743614618075136.0000000000000000
223092450799495675904.0000000000000000
264064305391076376576.0000000000000000
1875508287221696299008.0000000000000000
1055989722253679919104.0000000000000000
3396668204394961960960.0000000000000000
358874110022769442816.0000000000000000
222036606010442907648.0000000000000000
3347908539578450968576.0000000000000000
285087797272639438848.0000000000000000
778931760906587078656.0000000000000000
1204850811439578873856.0000000000000000
707190883453134438400.0000000000000000
468833167977056567296.0000000000000000
599564053334101852160.0000000000000000
1919839538455976607744.0000000000000000
687494601143385849856.0000000000000000
435081652595008208896.0000000000000000
558115198407540736000.0000000000000000
612579822516977008640.0000000000000000
432874509882514997248.0000000000000000
381879486718385586176.0000000000000000
557533368280458199040.0000000000000000
377633147741513187328.0000000000000000
1681244507146867965952.0000000000000000
2685727118919911604224.0000000000000000
1946557034296562941952.0000000000000000
1601347117844248133632.0000000000000000
1064410564580597563392.0000000000000000
2343728760355967467520.0000000000000000
721946697367858184192.0000000000000000
623737023551124799488.0000000000000000
557249936860198731776.0000000000000000
454627160221586292736.0000000000000000
585253312312052285440.0000000000000000
1088261399638223880192.0000000000000000
393818493199595864064.0000000000000000
131122582637709885440.0000000000000000
1083125401325377945600.0000000000000000
325272940752926670848.0000000000000000
1334832589086184701952.0000000000000000
1556908841138217025536.0000000000000000
502913326590464098304.0000000000000000
2229603186712317526016.0000000000000000
263835982791620689920.0000000000000000
635599032391913439232.0000000000000000
497111282584832180224.0000000000000000
1316144559936975667200.0000000000000000
430099161133491421184.0000000000000000
398457402024796356608.0000000000000000
508043788194586558464.0000000000000000
749806297032521940992.0000000000000000
821193495201204666368.0000000000000000
671800902759496024064.0000000000000000
1022275214512470622208.0000000000000000
1347162572519110606848.0000000000000000
1107612626479281602560.0000000000000000
2228129837406127915008.0000000000000000
472712255254172794880.0000000000000000
2143755212763103756288.0000000000000000
3972089165122268823552.0000000000000000
749955061185165393920.0000000000000000
765611622054469042176.0000000000000000
1736778742299639152640.0000000000000000
447451627356598304768.0000000000000000
836840414671546613760.0000000000000000
791214102960188424192.0000000000000000
2404861892552858533888.0000000000000000
439429150352468869120.0000000000000000
202265363529827614720.0000000000000000
893309374357636644864.0000000000000000
947343634917526339584.0000000000000000
532436444191513378816.0000000000000000
397003859587342794752.0000000000000000
625678926433684029440.0000000000000000
843479541744360488960.0000000000000000
1256390706028366266368.0000000000000000
572180729804640747520.0000000000000000
404089542956634079232.0000000000000000
601981353270024601600.0000000000000000
522071043414507388928.0000000000000000
1051215758122140303360.0000000000000000
966695364251694923776.0000000000000000
636863070908782215168.0000000000000000
449075619929882886144.0000000000000000
1126096524336315760640.0000000000000000
629213471318017572864.0000000000000000
3059737768508939829248.0000000000000000
413582582784888668160.0000000000000000
353199474075009810432.0000000000000000
1884363567632284123136.0000000000000000
944510923064255447040.0000000000000000
1205807640823837229056.0000000000000000
713149792515732275200.0000000000000000
1674835529433101631488.0000000000000000
485090115644481863680.0000000000000000
319011624105845719040.0000000000000000
474364121328551723008.0000000000000000
515217319563980963840.0000000000000000
2756188014446110572544.0000000000000000
565348631580885647360.0000000000000000
521198171048590180352.0000000000000000
205564763313093476352.0000000000000000
326475732595788218368.0000000000000000
586732159683483664384.0000000000000000
474771085501908647936.0000000000000000
646401249257310912512.0000000000000000
418385199308325519360.0000000000000000
1375093858433146814464.0000000000000000
2227779368112135077888.0000000000000000
1697377562987863212032.0000000000000000
2763311251485425139712.0000000000000000
654486466333080813568.0000000000000000
2235871028469052735488.0000000000000000
391347519562910269440.0000000000000000
262430009454168637440.0000000000000000
2408424414782571937792.0000000000000000
283551051194950483968.0000000000000000
468894503499120771072.0000000000000000
278624088238736801792.0000000000000000
1157070052715367759872.0000000000000000
2395557308260046340096.0000000000000000
326155543399934984192.0000000000000000
1846243343272016609280.0000000000000000
701703613757505142784.0000000000000000
463576013973550530560.0000000000000000
841786700941278314496.0000000000000000
1019506208163434070016.0000000000000000
401015962163835043840.0000000000000000
1695774615742648942592.0000000000000000
586836289902797127680.0000000000000000
1885834349144497455104.0000000000000000
457880779222578888704.0000000000000000
406623815176507359232.0000000000000000
1088287119395434528768.0000000000000000
633427407490243362816.0000000000000000
476226423580450095104.0000000000000000
412865060313866698752.0000000000000000
1070005517026158706688.0000000000000000
741563164740192043008.0000000000000000
785548848464727638016.0000000000000000
661676610198939107328.0000000000000000
435577659625463349248.0000000000000000
332866213245593059328.0000000000000000
1226465972353742405632.0000000000000000
358743164611679223808.0000000000000000
519417395674502660096.0000000000000000
1329898799029213462528.0000000000000000
403667456451837689856.0000000000000000
496849896903811268608.0000000000000000
1111030685767412219904.0000000000000000
1833629702363528822784.0000000000000000
517804309038367768576.0000000000000000
3892246260824696422400.0000000000000000
517283503715857203200.0000000000000000
269625900547887333376.0000000000000000
988736323853379174400.0000000000000000
1337412952016707125248.0000000000000000
470578546980816945152.0000000000000000
534655654282292887552.0000000000000000
3416729812284672573440.0000000000000000
495786410315670880256.0000000000000000
300944188812878151680.0000000000000000
844508831671488872448.0000000000000000
1435122032016279732224.0000000000000000
373992167299793027072.0000000000000000
376051321571385540608.0000000000000000
1953103974044986769408.0000000000000000
417974572827084324864.0000000000000000
381857219117844529152.0000000000000000
393752244326126059520.0000000000000000
1146276404057610387456.0000000000000000
913621235433920790528.0000000000000000
794148323928026644480.0000000000000000
579870570992487104512.0000000000000000
458191461245211639808.0000000000000000
366334237442039611392.0000000000000000
288303345106191122432.0000000000000000
446802933040459808768.0000000000000000
248464369610913742848.0000000000000000
292354603844347363328.0000000000000000
611461395811089252352.0000000000000000
442638937354529669120.0000000000000000
2333021906395776155648.0000000000000000
331302485063500824576.0000000000000000
272653690878744854528.0000000000000000
1648496889399768776704.0000000000000000
1541891143270364348416.0000000000000000
3027410461917534224384.0000000000000000
317242996509261168640.0000000000000000
832550165776663838720.0000000000000000
665652520534960766976.0000000000000000
1250605086198812639232.0000000000000000
534059722661246795776.0000000000000000
539311857958727450624.0000000000000000
330743945953562066944.0000000000000000
1921575154536061861888.0000000000000000
334933024279044816896.0000000000000000
319470357240187191296.0000000000000000
470237630436135141376.0000000000000000
442144772326000951296.0000000000000000
509678445168108240896.0000000000000000
773481100385827422208.0000000000000000
538889233784121589760.0000000000000000
717839331541506850816.0000000000000000
1249143601017246449664.0000000000000000
712649468788107902976.0000000000000000
338746719076828053504.0000000000000000
370718279074794438656.0000000000000000
989477822693080301568.0000000000000000
2183220999049951838208.0000000000000000
342942377218901278720.0000000000000000
323283699810655272960.0000000000000000
779870809556516864000.0000000000000000
386244544500529627136.0000000000000000
282754914136694456320.0000000000000000
365510096983750082560.0000000000000000
1013231249592690933760.0000000000000000
3050069047942886457344.0000000000000000
566910737448314077184.0000000000000000
297026767546658848768.0000000000000000
496913395101022027776.0000000000000000
1359884022881351368704.0000000000000000
1100560229897343074304.0000000000000000
1121527258002092982272.0000000000000000
121508932921008848896.0000000000000000
1555900463840233521152.0000000000000000
437913448420487462912.0000000000000000
205610797101649756160.0000000000000000
699085274955808505856.0000000000000000
264299137398321709056.0000000000000000
780661782087416676352.0000000000000000
693084001183635341312.0000000000000000
1056751234818024407040.0000000000000000
1159166339412618379264.0000000000000000
281224759192449974272.0000000000000000
1797089414907856683008.0000000000000000
511328400691431473152.0000000000000000
853610904038770999296.0000000000000000
1259505563997736796160.0000000000000000
1391001402126297464832.0000000000000000
1351778412191467700224.0000000000000000
597674241218146467840.0000000000000000
426460988320876855296.0000000000000000
579305087771571388416.0000000000000000
330001576363707858944.0000000000000000
1361934770109709025280.0000000000000000
529043931858049433600.0000000000000000
1775961612884151107584.0000000000000000
561556812309372862464.0000000000000000
1538753767933158096896.0000000000000000
303679770827994169344.0000000000000000
1494695879422768054272.0000000000000000
3151600767364276158464.0000000000000000
910816470511225143296.0000000000000000
593982809233713790976.0000000000000000
359587122083107176448.0000000000000000
571548950038839296000.0000000000000000
492591535100662906880.0000000000000000
443450996797894295552.0000000000000000
912403817723389280256.0000000000000000
460512951225227935744.0000000000000000
3076798940840837775360.0000000000000000
1436605786165627322368.0000000000000000
1089397871999042191360.0000000000000000
648040923393609957376.0000000000000000
1265727463397588467712.0000000000000000
2266908987069921492992.0000000000000000
2848590293463375806464.0000000000000000
1200011137298139709440.0000000000000000
2219578024519329120256.0000000000000000
916781393937149460480.0000000000000000
585246361224191410176.0000000000000000
1991359451164766633984.0000000000000000
918939553229361381376.0000000000000000
1928759401869320650752.0000000000000000
328423131852434309120.0000000000000000
296565906291216613376.0000000000000000
409177106404371070976.0000000000000000
2633565265900699910144.0000000000000000
1466761784905345007616.0000000000000000
472121347515156004864.0000000000000000
569688150004838957056.0000000000000000
408831866431600590848.0000000000000000
1483912418277437997056.0000000000000000
2792946770183217741824.0000000000000000
866234582899399589888.0000000000000000
3568619625855800311808.0000000000000000
708816196841708191744.0000000000000000
1227018691548663513088.0000000000000000
241277881309240229888.0000000000000000
1186674647901786865664.0000000000000000
4101934107734333980672.0000000000000000
615450522302139072512.0000000000000000
408075502203808251904.0000000000000000
1215254190279532478464.0000000000000000
611850081339059470336.0000000000000000
1077564480414761877504.0000000000000000
794543251268502028288.0000000000000000
818423891354590380032.0000000000000000
746844264844496994304.0000000000000000
815981523496048001024.0000000000000000
1428425437492291829760.0000000000000000
2734733820546070347776.0000000000000000
1011787431360700874752.0000000000000000
1259013911984501424128.0000000000000000
365293291307247075328.0000000000000000
1186469754374732120064.0000000000000000
369058208416373145600.0000000000000000
867755671771917844480.0000000000000000
577496943926244802560.0000000000000000
214369037510374326272.0000000000000000
1301178975227352186880.0000000000000000
919070832746911760384.0000000000000000
468613892195509862400.0000000000000000
1790591074593117569024.0000000000000000
1000421242567153156096.0000000000000000
1763855583853017038848.0000000000000000
529932093178744143872.0000000000000000
685945480206899740672.0000000000000000
445674458107672002560.0000000000000000
458350822005349023744.0000000000000000
569287551210479419392.0000000000000000
1379384840495933947904.0000000000000000
363259291676549578752.0000000000000000
1589159504196834164736.0000000000000000
573141004402793906176.0000000000000000
1081027673718920314880.0000000000000000
405769791488804257792.0000000000000000
630455301669388288000.0000000000000000
621878521421688209408.0000000000000000
1964124078081358954496.0000000000000000
290987262306399813632.0000000000000000
1083846371098906066944.0000000000000000
315734291773795598336.0000000000000000
558283698223812968448.0000000000000000
1451800013657981583360.0000000000000000
189003611017911992320.0000000000000000
632014272628418150400.0000000000000000
799256993772093833216.0000000000000000
461195325502714281984.0000000000000000
646952689786469482496.0000000000000000
483467695838505992192.0000000000000000
1017178698390389653504.0000000000000000
446121161089827733504.0000000000000000
260084342442848944128.0000000000000000
626680831284053278720.0000000000000000
3232913915155390136320.0000000000000000
278012382521547816960.0000000000000000
715737658078579916800.0000000000000000
813152190516437188608.0000000000000000
259416122799536734208.0000000000000000
705758283856481353728.0000000000000000
664757196511447613440.0000000000000000
394128253529503039488.0000000000000000
310016927401068462080.0000000000000000
311583139367128924160.0000000000000000
3420347958501569462272.0000000000000000
1000374261688234409984.0000000000000000
324121458944654704640.0000000000000000
2264485664077071253504.0000000000000000
748677025937529765888.0000000000000000
498480651086149451776.0000000000000000
713192878704529768448.0000000000000000
1576953262888697462784.0000000000000000
435752361745738366976.0000000000000000
1437563999316221100032.0000000000000000
328223618091756552192.0000000000000000
368404979998464671744.0000000000000000
557394617674705666048.0000000000000000
578089220571867906048.0000000000000000
468588468696803966976.0000000000000000
2522906833205610938368.0000000000000000
1833199095732347338752.0000000000000000
659268309677420576768.0000000000000000
395245735161765036032.0000000000000000
762285563800877793280.0000000000000000
1841636729522160140288.0000000000000000
1374979427708138684416.0000000000000000
266408986841748340736.0000000000000000
860859379515316502528.0000000000000000
535589008754285215744.0000000000000000
854984290309442109440.0000000000000000
718179085077273640960.0000000000000000
1263839622784100597760.0000000000000000
422169194183870382080.0000000000000000
611308689230778073088.0000000000000000
465072141924596449280.0000000000000000
238511519897862799360.0000000000000000
2473070600908226691072.0000000000000000
784911829476589961216.0000000000000000
261528255271251476480.0000000000000000
616703097580652855296.0000000000000000
1947850049648471310336.0000000000000000
516850349615058255872.0000000000000000
653702469943197433856.0000000000000000
1809335228647396605952.0000000000000000
1197154611346278449152.0000000000000000
582220563035059126272.0000000000000000
675455063380591640576.0000000000000000
1025368607553614774272.0000000000000000
220803226658660155392.0000000000000000
5763807097701609242624.0000000000000000
561216268880798810112.0000000000000000
398678045079975755776.0000000000000000
1001737648680439119872.0000000000000000
610085554039433461760.0000000000000000
2464841245284127211520.0000000000000000
976503599889171611648.0000000000000000
1889507905806455013376.0000000000000000
884129040179241418752.0000000000000000
1314512940519433175040.0000000000000000
3288135841788131803136.0000000000000000
545764099803383332864.0000000000000000
501801537585069162496.0000000000000000
539794835379633258496.0000000000000000
529014228373699821568.0000000000000000
2023751093359503998976.0000000000000000
1171768788329439428608.0000000000000000
2186441246910816714752.0000000000000000
449584726610253185024.0000000000000000
960198892496214818816.0000000000000000
448406780879971549184.0000000000000000
1028964924963531259904.0000000000000000
1125715808172170543104.0000000000000000
581946896418001125376.0000000000000000
424199628711281033216.0000000000000000
1033633053375278874624.0000000000000000
1261816370348045631488.0000000000000000
519801130670040809472.0000000000000000
338267591890272518144.0000000000000000
352370495335037927424.0000000000000000
495813869876321189888.0000000000000000
391491678480103374848.0000000000000000
769637431203669737472.0000000000000000
2271823560421094195200.0000000000000000
1061604372767198674944.0000000000000000
475189900274528419840.0000000000000000
308264237384595406848.0000000000000000
385393256536557486080.0000000000000000
698447346640523100160.0000000000000000
1433894029340673310720.0000000000000000
458994792500140441600.0000000000000000
344140032384434176000.0000000000000000
477914728696227299328.0000000000000000
2034746849631557124096.0000000000000000
546758136540241592320.0000000000000000
500256556793796231168.0000000000000000
405072172988156084224.0000000000000000
2667774312609692516352.0000000000000000
1129125948121583452160.0000000000000000
434369725188584505344.0000000000000000
936817360661672624128.0000000000000000
239900926477352304640.0000000000000000
315168630726501335040.0000000000000000
637915412692857782272.0000000000000000
653885722855842250752.0000000000000000
761323893715338526720.0000000000000000
430241335260605317120.0000000000000000
596587310357533425664.0000000000000000
545891621141775122432.0000000000000000
977554219609947635712.0000000000000000
704079587942743408640.0000000000000000
270746995622856884224.0000000000000000
688866021702990036992.0000000000000000
2852462324052893106176.0000000000000000
947468272611188801536.0000000000000000
248389343889548378112.0000000000000000
633717966427096350720.0000000000000000
298282922339419029504.0000000000000000
274886372199590002688.0000000000000000
1877873920336539418624.0000000000000000
1371650641884866412544.0000000000000000
312178161235997491200.0000000000000000
670614160600967675904.0000000000000000
1034443961371787788288.0000000000000000
1295427291855124955136.0000000000000000
550652188175863119872.0000000000000000
690725658066170150912.0000000000000000
237427308350696062976.0000000000000000
725824030328404049920.0000000000000000
718370257210674511872.0000000000000000
475784579830903734272.0000000000000000
474648310046301093888.0000000000000000
467782326421162033152.0000000000000000
3284575385561010798592.0000000000000000
592674497242649853952.0000000000000000
588661449157043552256.0000000000000000
503389301229248053248.0000000000000000
581368804446203543552.0000000000000000
455144204714729537536.0000000000000000
371343996576352698368.0000000000000000
325029933028195958784.0000000000000000
502169400664181964800.0000000000000000
1215631405337836257280.0000000000000000
1664731686941717692416.0000000000000000
920510644478887854080.0000000000000000
242477273603878420480.0000000000000000
232955479536489725952.0000000000000000
212388955910057230336.0000000000000000
437370001169647140864.0000000000000000
312754476035661103104.0000000000000000
524145823212887867392.0000000000000000
355933057565301145600.0000000000000000
371320182219460313088.0000000000000000
1478342745430886973440.0000000000000000
402446783349939765248.0000000000000000
1045428606817458454528.0000000000000000
915204664860216393728.0000000000000000
780235206128572563456.0000000000000000
318210981829671911424.0000000000000000
212003378231972462592.0000000000000000
255987944016448585728.0000000000000000
744661164112731963392.0000000000000000
1240897279810967961600.0000000000000000
1313339687673374179328.0000000000000000
1072702353324206194688.0000000000000000
430146208495455698944.0000000000000000
598413675677744103424.0000000000000000
340527056205121585152.0000000000000000
2644548178604487344128.0000000000000000
786686994567491747840.0000000000000000
2157726095712553271296.0000000000000000
1838195237011625869312.0000000000000000
869836025585448517632.0000000000000000
734730293794188558336.0000000000000000
143605432692244480000.0000000000000000
1035910373106950078464.0000000000000000
407863428739095330816.0000000000000000
683217478155779440640.0000000000000000
2359316381686992732160.0000000000000000
1320898257059443638272.0000000000000000
950414945270164881408.0000000000000000
1504972300986527776768.0000000000000000
585204556252716204032.0000000000000000
1833632368870280921088.0000000000000000
288759919987233128448.0000000000000000
432185967083813601280.0000000000000000
370244897747052265472.0000000000000000
329997209470960140288.0000000000000000
270226619837110550528.0000000000000000
2544079800765064937472.0000000000000000
449902629623045292032.0000000000000000
969615975669477408768.0000000000000000
562892524374198321152.0000000000000000
769870455683814522880.0000000000000000
349016074869807251456.0000000000000000
1005263276843290591232.0000000000000000
1034250650894355922944.0000000000000000
1080026371300591140864.0000000000000000
569119543469260406784.0000000000000000
501041094224670359552.0000000000000000
2419788506956742787072.0000000000000000
454414823147903647744.0000000000000000
466155279345269080064.0000000000000000
6401983518635567611904.0000000000000000
4448191517150077255680.0000000000000000
264669070553841139712.0000000000000000
487702174383963373568.0000000000000000
1019938421067602722816.0000000000000000
449392239068292579328.0000000000000000
1027000203275149508608.0000000000000000
344281070517734080512.0000000000000000
1368126757504009895936.0000000000000000
513078740072731246592.0000000000000000
512807535532377636864.0000000000000000
309092976379457175552.0000000000000000
770130784903613120512.0000000000000000
614364926673665654784.0000000000000000
116714658903837638656.0000000000000000
892955546628231528448.0000000000000000
421291826981325766656.0000000000000000
1189507626498936274944.0000000000000000
1924062687157033107456.0000000000000000
2253978496440463261696.0000000000000000
802670754734802993152.0000000000000000
217247346357937635328.0000000000000000
779905328869300764672.0000000000000000
653568441246531190784.0000000000000000
390399225651835961344.0000000000000000
220428510066311692288.0000000000000000
435188909366715613184.0000000000000000
1227232795316283506688.0000000000000000
1549420170809488441344.0000000000000000
379606194195764609024.0000000000000000
1380792468599591665664.0000000000000000
1316338054185376284672.0000000000000000
349549719925379039232.0000000000000000
1910861153533903765504.0000000000000000
596610087704946802688.0000000000000000
2277677979895852957696.0000000000000000
3169783750404991877120.0000000000000000
630310372150905667584.0000000000000000
634527766986474127360.0000000000000000
336548711857827872768.0000000000000000
489185549691641659392.0000000000000000
494112785000929689600.0000000000000000
575669259445278343168.0000000000000000
1488827616959645351936.0000000000000000
2506212690292348289024.0000000000000000
650624159232559153152.0000000000000000
2643696200741745065984.0000000000000000
285025539611408990208.0000000000000000
972334473740290097152.0000000000000000
320478741520967532544.0000000000000000
769003724150191161344.0000000000000000
319765789862940114944.0000000000000000
979478390528855244800.0000000000000000
466619983990802612224.0000000000000000
241214816539247640576.0000000000000000
205178587677548609536.0000000000000000
1470640018867657637888.0000000000000000
1573536252086351560704.0000000000000000
2549249755814146605056.0000000000000000
724100375085674659840.0000000000000000
410693366160170156032.0000000000000000
388197266168609767424.0000000000000000
1216013932258291351552.0000000000000000
1057401416442653442048.0000000000000000
277847381506210660352.0000000000000000
926034597193170550784.0000000000000000
467266760243805159424.0000000000000000
921709840821425012736.0000000000000000
627841756700835053568.0000000000000000
498859605234773131264.0000000000000000
872553659922145869824.0000000000000000
1280480282091618041856.0000000000000000
1113533798825989242880.0000000000000000
2620446368764635643904.0000000000000000
660992799312829218816.0000000000000000
870037569001243017216.0000000000000000
1543325823968001130496.0000000000000000
1130330388390293274624.0000000000000000
782339516770480553984.0000000000000000
257645519825366155264.0000000000000000
404868648809430777856.0000000000000000
272625799698212454400.0000000000000000
1567856954547132956672.0000000000000000
2063674608220650864640.0000000000000000
1727459583008129941504.0000000000000000
263649695314879709184.0000000000000000
692391948129633566720.0000000000000000
1622343437070131789824.0000000000000000
396487627042088550400.0000000000000000
311129741175606476800.0000000000000000
224817348988826025984.0000000000000000
1163446050552714100736.0000000000000000
356297658980040179712.0000000000000000
2348775509649709334528.0000000000000000
2349061813538334441472.0000000000000000
797290721038240317440.0000000000000000
1189227181188916969472.0000000000000000
147481889696362004480.0000000000000000
718188800990964088832.0000000000000000
959984860242150162432.0000000000000000
379921837934921121792.0000000000000000
322849045441446674432.0000000000000000
1162607253147328970752.0000000000000000
984987518116405706752.0000000000000000
1530936666168586403840.0000000000000000
611706212024239259648.0000000000000000
826479184334940012544.0000000000000000
519142068309922414592.0000000000000000
236304957997362184192.0000000000000000
744927623631261925376.0000000000000000
514520171845267750912.0000000000000000
270739188101748359168.0000000000000000
171617939719245004800.0000000000000000
653995168260810604544.0000000000000000
4169199900824614993920.0000000000000000
226440297901612597248.0000000000000000
504251732376642650112.0000000000000000
378309272723259392000.0000000000000000
1280054557125977833472.0000000000000000
948149244358209568768.0000000000000000
2628714596983765991424.0000000000000000
913324333411359260672.0000000000000000
384586047065839108096.0000000000000000
491008941034890592256.0000000000000000
836257033957008211968.0000000000000000
490957062829244416000.0000000000000000
796829858864360849408.0000000000000000
1001956212153456263168.0000000000000000
690408803538898518016.0000000000000000
1057737152617221455872.0000000000000000
1345309006012692299776.0000000000000000
316689119634664718336.0000000000000000
535248453631316328448.0000000000000000
891143962231956307968.0000000000000000
498211729773416153088.0000000000000000
534514999132139028480.0000000000000000
1193157838087852654592.0000000000000000
501121346516690141184.0000000000000000
645504207315898728448.0000000000000000
379266021301973680128.0000000000000000
453457371496774107136.0000000000000000
601980066970300579840.0000000000000000
246002585206542827520.0000000000000000
235368941292257017856.0000000000000000
1731412293451080794112.0000000000000000
372748629241530155008.0000000000000000
340346074427016871936.0000000000000000
1654223954757320441856.0000000000000000
522410709240145510400.0000000000000000
1942053986739867877376.0000000000000000
493305701811896713216.0000000000000000
1040906457459875381248.0000000000000000
1772446242664355987456.0000000000000000
608410408731853979648.0000000000000000
327948431156051968000.0000000000000000
739030007940189782016.0000000000000000
402878532120039391232.0000000000000000
474466136120560189440.0000000000000000
398788991207769899008.0000000000000000
597260582695733297152.0000000000000000
329045803586339995648.0000000000000000
358495054099728302080.0000000000000000
1961245206974516166656.0000000000000000
2107530038545408327680.0000000000000000
1670605146057185689600.0000000000000000
468154337647566782464.0000000000000000
704335211595883872256.0000000000000000
476734180585853943808.0000000000000000
408494342724156129280.0000000000000000
3126723582135832150016.0000000000000000
1204499123653031493632.0000000000000000
422037747420060712960.0000000000000000
788997437293049413632.0000000000000000
3039514927031587438592.0000000000000000
897039199770119241728.0000000000000000
907937174080131694592.0000000000000000
518629007916756107264.0000000000000000
276755323402706747392.0000000000000000
675414139584473202688.0000000000000000
1723887692328207384576.0000000000000000
502732091739575681024.0000000000000000
766014737918864654336.0000000000000000
270791939188744781824.0000000000000000
1026537341800503312384.0000000000000000
571415841116168126464.0000000000000000
776537910715286028288.0000000000000000
533138761452139577344.0000000000000000
627071876465871028224.0000000000000000
2665492029335526178816.0000000000000000
644168566047386894336.0000000000000000
592298474329274843136.0000000000000000
1597819511592020082688.0000000000000000
85046795304899182592.0000000000000000
1485478387192657084416.0000000000000000
589284050563124690944.0000000000000000
1699378596088354177024.0000000000000000
1689474836571161100288.0000000000000000
942243954063705112576.0000000000000000
612663460973087031296.0000000000000000
362566904312858935296.0000000000000000
1332624164211549798400.0000000000000000
1581120789569976926208.0000000000000000
409483424201038626816.0000000000000000
310606228634679115776.0000000000000000
528459231375034155008.0000000000000000
353984776667209400320.0000000000000000
1447112386899855015936.0000000000000000
1771352443327253315584.0000000000000000
583950021515555110912.0000000000000000
1371719918281841180672.0000000000000000
201201467013977866240.0000000000000000
484930155625656090624.0000000000000000
977681629859209543680.0000000000000000
223423614652606578688.0000000000000000
840131882138262831104.0000000000000000
1313362747544165154816.0000000000000000
973280739172940775424.0000000000000000
305485635576274092032.0000000000000000
1053962562933853519872.0000000000000000
158370806873706201088.0000000000000000
227607083395475046400.0000000000000000
433061650084650811392.0000000000000000
385266672443295006720.0000000000000000
2765252656343904419840.0000000000000000
494748638102243246080.0000000000000000
617966066766016675840.0000000000000000
2778217259745714110464.0000000000000000
339848328242926714880.0000000000000000
2015336465960534016000.0000000000000000
591625875811251257344.0000000000000000
1648201408552261124096.0000000000000000
617625920332315492352.0000000000000000
422585869899246075904.0000000000000000
663182807570246008832.0000000000000000
376978152096528334848.0000000000000000
425667385552109830144.0000000000000000
762611243236825497600.0000000000000000
888038558840005853184.0000000000000000
713301670132417822720.0000000000000000
1646880133729199587328.0000000000000000
430793339802402947072.0000000000000000
620543143004235366400.0000000000000000
780494651692484132864.0000000000000000
541266932916734132224.0000000000000000
1325581485116527476736.0000000000000000
521036655201802518528.0000000000000000
445008052443762655232.0000000000000000
948576931439697723392.0000000000000000
3233367411454257397760.0000000000000000
245828765425671864320.0000000000000000
1657975536474240581632.0000000000000000
1070553935716574822400.0000000000000000
1594380824965228265472.0000000000000000
423751004249926926336.0000000000000000
375721936008148680704.0000000000000000
377567324357122850816.0000000000000000
2654917449490288869376.0000000000000000
431134829709377929216.0000000000000000
603094259154875842560.0000000000000000
1653122281267697549312.0000000000000000
768994079216366518272.0000000000000000
634230076604472623104.0000000000000000
2399896584565697806336.0000000000000000
2001326501923909533696.0000000000000000
230605842947009150976.0000000000000000
455905751545084379136.0000000000000000
407525133618662866944.0000000000000000
1940263645828979097600.0000000000000000
687044906433446412288.0000000000000000
363265978845364224000.0000000000000000
716125498016475906048.0000000000000000
966765679650644426752.0000000000000000
384382950324729544704.0000000000000000
660844969066395336704.0000000000000000
793663553113117687808.0000000000000000
281907708367170699264.0000000000000000
251542724072611774464.0000000000000000
400589570579785318400.0000000000000000
1664092363768756961280.0000000000000000
247742322474475323392.0000000000000000
730509760139995643904.0000000000000000
495978288456419770368.0000000000000000
497094934206988943360.0000000000000000
691335434670268481536.0000000000000000
1105792527144998404096.0000000000000000
1555452566763230724096.0000000000000000
560887631531403640832.0000000000000000
695071442285119930368.0000000000000000
606709422866607112192.0000000000000000
920402180847010054144.0000000000000000
340581968206423392256.0000000000000000
784731470914130018304.0000000000000000
352098970199580999680.0000000000000000
557527221408101302272.0000000000000000
175923792718254309376.0000000000000000
1329207698706087804928.0000000000000000
381289328078852456448.0000000000000000
1287103269405243473920.0000000000000000
2612234779471688761344.0000000000000000
1357679552171199168512.0000000000000000
1424919888312095735808.0000000000000000
417849291762556731392.0000000000000000
481545340731958231040.0000000000000000
930386149322608607232.0000000000000000
565444141910423764992.0000000000000000
418982145400105861120.0000000000000000
716305277266618744832.0000000000000000
488602874829216940032.0000000000000000
572335738063624863744.0000000000000000
329632022664017084416.0000000000000000
1256542813244752920576.0000000000000000
1599909939904801406976.0000000000000000
250016178794443833344.0000000000000000
329183724117298249728.0000000000000000
2964528284286175936512.0000000000000000
981205855365786238976.0000000000000000
740481843940777000960.0000000000000000
1186890013577190572032.0000000000000000
1103932163798419374080.0000000000000000
871547660552927969280.0000000000000000
914403322647445241856.0000000000000000
304127168584001519616.0000000000000000
533060296469397897216.0000000000000000
1384680722551074193408.0000000000000000
1197191333731979231232.0000000000000000
1026440653833888595968.0000000000000000
661532501649827823616.0000000000000000
522474440207988948992.0000000000000000
3092866490810577715200.0000000000000000
2799041047665223663616.0000000000000000
2089191873435366588416.0000000000000000
358649813768452702208.0000000000000000
677327885224885878784.0000000000000000
352253897783264673792.0000000000000000
1765502711256875794432.0000000000000000
2449811884358624083968.0000000000000000
1974636524353622114304.0000000000000000
847018473889439154176.0000000000000000
440798543199107809280.0000000000000000
732156479065393463296.0000000000000000
1833268106082725658624.0000000000000000
1618803466076481912832.0000000000000000
351455607176738897920.0000000000000000
903960051532924190720.0000000000000000
640128358909321674752.0000000000000000
1723498680367326429184.0000000000000000
1014132503435834032128.0000000000000000
292514160385825177600.0000000000000000
2791340120777827549184.0000000000000000
1274697007379460915200.0000000000000000
343278213982731632640.0000000000000000
773040955640072110080.0000000000000000
322499274818728230912.0000000000000000
1093243821602537209856.0000000000000000
949414726934231777280.0000000000000000
1368653552832491814912.0000000000000000
649819411719085096960.0000000000000000
437356013861392613376.0000000000000000
371978130960524771328.0000000000000000
2645767169058109652992.0000000000000000
254602442028009652224.0000000000000000
1057759101142167453696.0000000000000000
257416648402703220736.0000000000000000
365018849411323658240.0000000000000000
353766780269104201728.0000000000000000
649774821608221835264.0000000000000000
213191981485300645888.0000000000000000
1301525654205643096064.0000000000000000
201115498472336785408.0000000000000000
1957142026622802591744.0000000000000000
1572720631917261619200.0000000000000000
1269568839121987698688.0000000000000000
1389628159966268358656.0000000000000000
1107848301027105177600.0000000000000000
409617287458112667648.0000000000000000
953652394714722205696.0000000000000000
850907946367273926656.0000000000000000
489019743372734103552.0000000000000000
2397037187113187016704.0000000000000000
261817539257761267712.0000000000000000
610382540166764953600.0000000000000000
242185049236596326400.0000000000000000
485488212973199556608.0000000000000000
328165122474528210944.0000000000000000
342579043358667177984.0000000000000000
826002037659385462784.0000000000000000
401994434009075023872.0000000000000000
895147970171460648960.0000000000000000
396547446621631152128.0000000000000000
398130892924190195712.0000000000000000
445517924117197619200.0000000000000000
2050376257336896389120.0000000000000000
786801159049662431232.0000000000000000
594107597742474788864.0000000000000000
1049767107687811645440.0000000000000000
208202672460866256896.0000000000000000
474889468863848644608.0000000000000000
950268910808210604032.0000000000000000
647052616125036625920.0000000000000000
375428256110913519616.0000000000000000
1225413569077655371776.0000000000000000
383024135046774652928.0000000000000000
298384543262030430208.0000000000000000
588409127722117234688.0000000000000000
1275520192348487155712.0000000000000000
695039121309624696832.0000000000000000
1014979217067475992576.0000000000000000
329476869077898100736.0000000000000000
380598708285833478144.0000000000000000
4203356238491600027648.0000000000000000
1425403772500252295168.0000000000000000
526470813148177760256.0000000000000000
2096569746362491469824.0000000000000000
356447918391895785472.0000000000000000
439695603501203718144.0000000000000000
332299067409305698304.0000000000000000
1733764952882545688576.0000000000000000
613437699132097560576.0000000000000000
458258494103945740288.0000000000000000
368251070195578175488.0000000000000000
806828729311730597888.0000000000000000
970571451786283974656.0000000000000000
567654187909133631488.0000000000000000
1298321176951978459136.0000000000000000
212429884286950178816.0000000000000000
953120650941800906752.0000000000000000
582041237083312357376.0000000000000000
468360878896105652224.0000000000000000
408692053423119400960.0000000000000000
311895640820723744768.0000000000000000
1069129150782974722048.0000000000000000
1011868006460285779968.0000000000000000
588645502087916945408.0000000000000000
1485616684053454389248.0000000000000000
816223569184680837120.0000000000000000
405335044549884510208.0000000000000000
510416380663225647104.0000000000000000
569571923035483537408.0000000000000000
404946917242735427584.0000000000000000
449288988304187850752.0000000000000000
1674795193436611805184.0000000000000000
1156969849758888755200.0000000000000000
815114084956214657024.0000000000000000
553045097334901309440.0000000000000000
586709086123090509824.0000000000000000
465982518530945318912.0000000000000000
324633485865063022592.0000000000000000
498370521596686237696.0000000000000000
2496553266649446219776.0000000000000000
313204665287744421888.0000000000000000
427340038761902768128.0000000000000000
190955783616546734080.0000000000000000
832820399548676440064.0000000000000000
880010210537581314048.0000000000000000
1196921565794393915392.0000000000000000
1219174028123417083904.0000000000000000
493604584729297813504.0000000000000000
1528678552221299769344.0000000000000000
423816468670936252416.0000000000000000
695712106815279857664.0000000000000000
737938079414065561600.0000000000000000
934550716896684015616.0000000000000000
449531846756191436800.0000000000000000
950053848907308335104.0000000000000000
289875700000411877376.0000000000000000
287121206092444467200.0000000000000000
401632977522467536896.0000000000000000
1334438262698294640640.0000000000000000
1195772496664405737472.0000000000000000
3313395677080702681088.0000000000000000
540290013077788688384.0000000000000000
1440865277160491843584.0000000000000000
2096774171096774606848.0000000000000000
2105619529066226909184.0000000000000000
562153164171594694656.0000000000000000
1117639263141385732096.0000000000000000
352758115670796795904.0000000000000000
1895072657313332461568.0000000000000000
1478429858179942711296.0000000000000000
839079267283673022464.0000000000000000
657235577523316719616.0000000000000000
1112157760486855671808.0000000000000000
1176623307417498681344.0000000000000000
404850546624918716416.0000000000000000
379348607146347462656.0000000000000000
753494841536530087936.0000000000000000
224528362449297997824.0000000000000000
295921672015068528640.0000000000000000
2053187698225313742848.0000000000000000
366140954745707167744.0000000000000000
747010257988798644224.0000000000000000
260310535794927337472.0000000000000000
1403970216136739389440.0000000000000000
624492674214996738048.0000000000000000
2655589990453250883584.0000000000000000
1845447168303027978240.0000000000000000
316905434838913253376.0000000000000000
568797089714363432960.0000000000000000
1059179943843941318656.0000000000000000
574134629640534228992.0000000000000000
1016146666531864969216.0000000000000000
609768726454016671744.0000000000000000
944311100220104507392.0000000000000000
1687381342140491628544.0000000000000000
332416937878272081920.0000000000000000
749928561871490646016.0000000000000000
1789761738807852400640.0000000000000000
1312780195057448779776.0000000000000000
818810958690018918400.0000000000000000
1090632571958100754432.0000000000000000
1292563158008003035136.0000000000000000
596318151286078832640.0000000000000000
256275526520810766336.0000000000000000
588036325096703393792.0000000000000000
773696995398772588544.0000000000000000
402677521051335786496.0000000000000000
1217948079198492950528.0000000000000000
340388433651738607616.0000000000000000
271178747723632345088.0000000000000000
499439119475478102016.0000000000000000
869759888576959479808.0000000000000000
899807084748042403840.0000000000000000
644022544806447153152.0000000000000000
600910409871050932224.0000000000000000
1107403654624446513152.0000000000000000
258564238146055176192.0000000000000000
774352558580696088576.0000000000000000
603357604325483347968.0000000000000000
839104998728819277824.0000000000000000
816225636688802611200.0000000000000000
596899990588402696192.0000000000000000
857928316326013566976.0000000000000000
461035881852491005952.0000000000000000
1940911353508682268672.0000000000000000
375281815869024370688.0000000000000000
985575928791872569344.0000000000000000
575559296609267220480.0000000000000000
838244826964190822400.0000000000000000
270179565882136592384.0000000000000000
339800737834176872448.0000000000000000
362490843307819663360.0000000000000000
576031503642943029248.0000000000000000
3733896761459812073472.0000000000000000
396383422071602937856.0000000000000000
1183698600575174180864.0000000000000000
526055673307632500736.0000000000000000
587611889165208125440.0000000000000000
1448056174560671694848.0000000000000000
375740997885767974912.0000000000000000
581354200099964583936.0000000000000000
138311004939190534144.0000000000000000
803798154241640497152.0000000000000000
1868423068866995814400.0000000000000000
1593231311336619638784.0000000000000000
1046656872958566334464.0000000000000000
318134788099913285632.0000000000000000
357784483316525694976.0000000000000000
498670782747491958784.0000000000000000
2545576956753967316992.0000000000000000
471988211330165243904.0000000000000000
326489280052097712128.0000000000000000
1236339690889340256256.0000000000000000
1102159562559268585472.0000000000000000
480746582329012518912.0000000000000000
910748701181110910976.0000000000000000
334468300207858647040.0000000000000000
1467204199118907899904.0000000000000000
267161190958192656384.0000000000000000
871563315461283119104.0000000000000000
998988052449873362944.0000000000000000
640536255638542483456.0000000000000000
594015897593453740032.0000000000000000
1901554353516922798080.0000000000000000
608951703445478309888.0000000000000000
3242827084822380281856.0000000000000000
4721996558985737535488.0000000000000000
602131982974327980032.0000000000000000
232034116965584863232.0000000000000000
1314839550804027768832.0000000000000000
2063727126650887864320.0000000000000000
439348441700590682112.0000000000000000
2862853272844904693760.0000000000000000
1645687767384438341632.0000000000000000
222415781085533175808.0000000000000000
824281031004454387712.0000000000000000
254097330049464139776.0000000000000000
742101642199124934656.0000000000000000
243002677860669325312.0000000000000000
274823575452990308352.0000000000000000
1020727214249584099328.0000000000000000
555024840429674692608.0000000000000000
2946278717771864866816.0000000000000000
248246220882052120576.0000000000000000
580058332671070175232.0000000000000000
2012960828318826889216.0000000000000000
1013657294331067760640.0000000000000000
436148956259854319616.0000000000000000
461842261796209033216.0000000000000000
278479418257789943808.0000000000000000
982771817239805952000.0000000000000000
749287191931131002880.0000000000000000
811735802374629883904.0000000000000000
675690987727251046400.0000000000000000
1685039350695097008128.0000000000000000
763119862458297090048.0000000000000000
2303779958321345200128.0000000000000000
854095378217499099136.0000000000000000
456769290953507733504.0000000000000000
122249852864144867328.0000000000000000
648757878977561886720.0000000000000000
667482835570917376000.0000000000000000
1591324729450071851008.0000000000000000
803007693492221640704.0000000000000000
792098409671261421568.0000000000000000
375742306289883021312.0000000000000000
554015821752359190528.0000000000000000
474063892271532605440.0000000000000000
640500231835746304000.0000000000000000
352916429047337058304.0000000000000000
344486131695811035136.0000000000000000
1835735514367762890752.0000000000000000
571417162051808657408.0000000000000000
996333421225175941120.0000000000000000
411795211469983842304.0000000000000000
727712501367367008256.0000000000000000
962264395632393322496.0000000000000000
426879045697034780672.0000000000000000
2825863312200569978880.0000000000000000
2716207218839294836736.0000000000000000
368599950094025883648.0000000000000000
340141584875408850944.0000000000000000
360667970636225708032.0000000000000000
1532972550801630167040.0000000000000000
1851661733287435436032.0000000000000000
780243942699664670720.0000000000000000
297095771476964933632.0000000000000000
1242362774059962335232.0000000000000000
1620930289202471370752.0000000000000000
2374304382398144446464.0000000000000000
2276864233914184499200.0000000000000000
2236225476255825264640.0000000000000000
1631079021928020705280.0000000000000000
1516142443633756340224.0000000000000000
532799605412498243584.0000000000000000
266325057282961833984.0000000000000000
506583488771055943680.0000000000000000
2445838720529096245248.0000000000000000
410111064559167995904.0000000000000000
1190526007181035175936.0000000000000000
661960872034192850944.0000000000000000
487139547512024596480.0000000000000000
671669911916321439744.0000000000000000
626471467773079846912.0000000000000000
481783881661100851200.0000000000000000
801269274299433222144.0000000000000000
1530208497083279736832.0000000000000000
364963436444308733952.0000000000000000
856701110950534578176.0000000000000000
2423635136035753558016.0000000000000000
2356663397218303082496.0000000000000000
1085601644352060260352.0000000000000000
328591742720741998592.0000000000000000
703021069215490637824.0000000000000000
245105779645943382016.0000000000000000
266679548537055739904.0000000000000000
225373333846233186304.0000000000000000
1067622223679731007488.0000000000000000
1763211424450855567360.0000000000000000
1439231923283841515520.0000000000000000
1447178606511842656256.0000000000000000
214708844858966016000.0000000000000000
686074942542183399424.0000000000000000
583328414884322869248.0000000000000000
1127829518076835004416.0000000000000000
938604132005012570112.0000000000000000
378155957181753589760.0000000000000000
355034441844583825408.0000000000000000
313160721852901883904.0000000000000000
849718931823056125952.0000000000000000
744435932120806850560.0000000000000000
458611968642184642560.0000000000000000
488629809093606899712.0000000000000000
394659354203046019072.0000000000000000
1050950837328200859648.0000000000000000
1040530469980282552320.0000000000000000
1321418904117467676672.0000000000000000
582611910862303133696.0000000000000000
1009098284569852903424.0000000000000000
980481322354976227328.0000000000000000
5374228618364680404992.0000000000000000
489484301333023424512.0000000000000000
401216429874402557952.0000000000000000
436043641495169794048.0000000000000000
315472602492609495040.0000000000000000
3541943943978930929664.0000000000000000
1057972045535300812800.0000000000000000
1449593396258351874048.0000000000000000
276235609659888631808.0000000000000000
485203110116699668480.0000000000000000
215895697371053424640.0000000000000000
238165354364991963136.0000000000000000
490225228371862749184.0000000000000000
767979754260761935872.0000000000000000
983931344028918874112.0000000000000000
1242765637033408856064.0000000000000000
453985714090278912000.0000000000000000
486589428970089873408.0000000000000000
608026697430831464448.0000000000000000
891779433200741253120.0000000000000000
515548279820193366016.0000000000000000
1085467553976555667456.0000000000000000
559110255547386953728.0000000000000000
720769669199625715712.0000000000000000
958135705616904093696.0000000000000000
624795385742774763520.0000000000000000
678967659657026338816.0000000000000000
659456377747673186304.0000000000000000
410786407059388628992.0000000000000000
607638335912176254976.0000000000000000
618719756836463968256.0000000000000000
355076730697463889920.0000000000000000
428775144167489667072.0000000000000000
700616189473344978944.0000000000000000
405701747490456338432.0000000000000000
332246372288828538880.0000000000000000
701127252449301626880.0000000000000000
1090621552552499478528.0000000000000000
270890101212501245952.0000000000000000
236606277549960462336.0000000000000000
4406980928305088167936.0000000000000000
395889219308498190336.0000000000000000
269280199911780909056.0000000000000000
302321275253842509824.0000000000000000
1081201227287182180352.0000000000000000
387679237860396892160.0000000000000000
1319660136439857807360.0000000000000000
1331525111425829699584.0000000000000000
1044176183503432450048.0000000000000000
822099278423027351552.0000000000000000
468869522432685244416.0000000000000000
190905255144397471744.0000000000000000
435791488702243405824.0000000000000000
2318003425624901812224.0000000000000000
2894641236590424227840.0000000000000000
1152308659960886067200.0000000000000000
669801394870165700608.0000000000000000
1094974720697220202496.0000000000000000
433656727787555258368.0000000000000000
637886312024381587456.0000000000000000
698513098659517693952.0000000000000000
1755640900074516512768.0000000000000000
1792206422287186919424.0000000000000000
376961719797119188992.0000000000000000
205729676718036221952.0000000000000000
358103329540052877312.0000000000000000
1824673267014072008704.0000000000000000
223519501102432124928.0000000000000000
288796587458153152512.0000000000000000
1070374212622978383872.0000000000000000
1529524927441747836928.0000000000000000
323507679580647325696.0000000000000000
757269362827566514176.0000000000000000
516548487969549320192.0000000000000000
525361983394095824896.0000000000000000
412645790346097197056.0000000000000000
1441966260738244739072.0000000000000000
1725875606629470175232.0000000000000000
568770061019331428352.0000000000000000
833350640846688485376.0000000000000000
1274659201636386209792.0000000000000000
798261348893385031680.0000000000000000
554610204304883056640.0000000000000000
1011067933773573128192.0000000000000000
679020650028553207808.0000000000000000
1023924225361743708160.0000000000000000
394596573821574053888.0000000000000000
1578048743263495520256.0000000000000000
350333525799427112960.0000000000000000
335341055763749535744.0000000000000000
2214074053732298915840.0000000000000000
489807028834581610496.0000000000000000
1256859055177422864384.0000000000000000
317985192314216120320.0000000000000000
857084178863962980352.0000000000000000
1351356158666929602560.0000000000000000
1676239211601737023488.0000000000000000
282669492363388256256.0000000000000000
1094077294742645768192.0000000000000000
1147945959188336738304.0000000000000000
683490132016423239680.0000000000000000
1285927824303224520704.0000000000000000
906819510896078880768.0000000000000000
797735508448270876672.0000000000000000
522604920975153692672.0000000000000000
316373110881790197760.0000000000000000
728094702483722469376.0000000000000000
3613764587150847770624.0000000000000000
378231950380955074560.0000000000000000
394870663147744657408.0000000000000000
1561482436657509564416.0000000000000000
1936441859192911822848.0000000000000000
2375576108780203540480.0000000000000000
722747484816801792000.0000000000000000
385356720982036840448.0000000000000000
2683719753836317900800.0000000000000000
837680184638278991872.0000000000000000
1108620873273330106368.0000000000000000
519610929506460631040.0000000000000000
1210438018442182262784.0000000000000000
1144571305324483444736.0000000000000000
1282777059124054065152.0000000000000000
1081715070127958917120.0000000000000000
688297137291095179264.0000000000000000
1428216021772752912384.0000000000000000
618778749994201513984.0000000000000000
1652909781434727661568.0000000000000000
368347548483051323392.0000000000000000
285378085240147279872.0000000000000000
817189217597896261632.0000000000000000
1467601816105208774656.0000000000000000
1396900285091321741312.0000000000000000
648364511278997176320.0000000000000000
273023718976462520320.0000000000000000
539832640396937134080.0000000000000000
544673826993537548288.0000000000000000
1113726762237948854272.0000000000000000
1707465086766884585472.0000000000000000
321065010182053953536.0000000000000000
364533699270867419136.0000000000000000
2681360357968775741440.0000000000000000
266071134017087864832.0000000000000000
466682887369081749504.0000000000000000
693816371880134705152.0000000000000000
2739964081805742571520.0000000000000000
2390519226405600886784.0000000000000000
71224475411185401856.0000000000000000
625596294885464342528.0000000000000000
258339013715029917696.0000000000000000
586802302840328945664.0000000000000000
371071870885724946432.0000000000000000
313098147431197966336.0000000000000000
324699989357990248448.0000000000000000
565242770756659576832.0000000000000000
337825812846185807872.0000000000000000
2906014806633672081408.0000000000000000
334345178931174309888.0000000000000000
634367576467092537344.0000000000000000
1071538647488710836224.0000000000000000
539351155125818228736.0000000000000000
181347117096247492608.0000000000000000
939025090910141546496.0000000000000000
457844414855574978560.0000000000000000
403662733640267202560.0000000000000000
1055965293175749214208.0000000000000000
236790154271228166144.0000000000000000
390491551122298241024.0000000000000000
288982288796265480192.0000000000000000
2265892219537245339648.0000000000000000
475263535240877965312.0000000000000000
439423787289200820224.0000000000000000
711743186345849257984.0000000000000000
2117086113973699346432.0000000000000000
498177964095020466176.0000000000000000
525063231998634491904.0000000000000000
385038345042369970176.0000000000000000
490571357590806069248.0000000000000000
2017848197553180377088.0000000000000000
370241949281560821760.0000000000000000
344081252419513614336.0000000000000000
597683606742034808832.0000000000000000
1054299263220397899776.0000000000000000
301299515501808975872.0000000000000000
1674697101933134479360.0000000000000000
214855907368335572992.0000000000000000
1085420212885290745856.0000000000000000
1073207045197347684352.0000000000000000
2439745424757747613696.0000000000000000
357777401331367018496.0000000000000000
1063057024269212975104.0000000000000000
450471807796738260992.0000000000000000
1040416547462566641664.0000000000000000
967668361642503045120.0000000000000000
1232132726752873021440.0000000000000000
289936685117927849984.0000000000000000
1015768139917321830400.0000000000000000
620373967697661132800.0000000000000000
356909605437671735296.0000000000000000
2008990359855560654848.0000000000000000
306492004966126845952.0000000000000000
609260463758937948160.0000000000000000
1352725603942691504128.0000000000000000
1131348766895816835072.0000000000000000
801010518322663391232.0000000000000000
331750918269117136896.0000000000000000
2311452106002486263808.0000000000000000
701750733500196061184.0000000000000000
2532606940322980691968.0000000000000000
2862092958249047293952.0000000000000000
903641902480376201216.0000000000000000
483479480770601418752.0000000000000000
397676346240617414656.0000000000000000
2494208108510654234624.0000000000000000
317169390799202287616.0000000000000000
351405789042301730816.0000000000000000
4689997816677613436928.0000000000000000
1670114889741019119616.0000000000000000
778513869913999802368.0000000000000000
299472325984456278016.0000000000000000
571981357797456478208.0000000000000000
382838202677931802624.0000000000000000
390152082356041678848.0000000000000000
572768730895007875072.0000000000000000
503641851919886974976.0000000000000000
878850403385296814080.0000000000000000
1267032240624850960384.0000000000000000
1707143269494945742848.0000000000000000
1126779701098006446080.0000000000000000
385060402860802441216.0000000000000000
717901601559239720960.0000000000000000
1224021513366749052928.0000000000000000
749260728009438003200.0000000000000000
886110413775883468800.0000000000000000
738010850769930027008.0000000000000000
551314217264289415168.0000000000000000
449123770283100995584.0000000000000000
370824569571375054848.0000000000000000
644044651360640040960.0000000000000000
307083915518377197568.0000000000000000
2106792798497504493568.0000000000000000
627572429345070776320.0000000000000000
2490943096497163468800.0000000000000000
410417617395435700224.0000000000000000
1689245739389156327424.0000000000000000
1551840082191085207552.0000000000000000
1707278160688891035648.0000000000000000
404319575069345972224.0000000000000000
1732583428951778525184.0000000000000000
2178179332952077369344.0000000000000000
161119547395852468224.0000000000000000
816524066969010307072.0000000000000000
788481848160477511680.0000000000000000
440381576326832717824.0000000000000000
902266199967979798528.0000000000000000
327300362463275384832.0000000000000000
2207960770240793542656.0000000000000000
1102278859168931643392.0000000000000000
426895380159615991808.0000000000000000
858592735856301178880.0000000000000000
1041645161229361086464.0000000000000000
413017333875936854016.0000000000000000
489570836581164515328.0000000000000000
431246957237093007360.0000000000000000
482030003565365297152.0000000000000000
1813608154204662136832.0000000000000000
645862483204402839552.0000000000000000
1268264004758076915712.0000000000000000
537236210827325865984.0000000000000000
3268316705246660263936.0000000000000000
287116639183849914368.0000000000000000
1324266427741982687232.0000000000000000
426776083269817466880.0000000000000000
337548940128448151552.0000000000000000
4059133578875219476480.0000000000000000
467297621398693871616.0000000000000000
295255194818098233344.0000000000000000
1861685578338333097984.0000000000000000
1722269889311302221824.0000000000000000
590244126477011386368.0000000000000000
351967615153677008896.0000000000000000
1344358628644909744128.0000000000000000
579696268803045326848.0000000000000000
1076989841126142771200.0000000000000000
1037018890742074966016.0000000000000000
517972362202445774848.0000000000000000
545600054828046745600.0000000000000000
286657742913408073728.0000000000000000
799771125186784395264.0000000000000000
837950457163844419584.0000000000000000
1360838809886758273024.0000000000000000
3056006138634266738688.0000000000000000
400928161181393223680.0000000000000000
337304727234432466944.0000000000000000
1751279290416432676864.0000000000000000
1863309649470172430336.0000000000000000
429196419439962095616.0000000000000000
542336727872491749376.0000000000000000
288800545904319791104.0000000000000000
753177188715649302528.0000000000000000
454696043872188891136.0000000000000000
822269038955482578944.0000000000000000
575819318489451069440.0000000000000000
291653924593074176000.0000000000000000
212107226712341741568.0000000000000000
473977653831476969472.0000000000000000
1596407503535952887808.0000000000000000
442343429585758060544.0000000000000000
429985273718893445120.0000000000000000
858813980182669426688.0000000000000000
1292765948707174612992.0000000000000000
414954062297522241536.0000000000000000
366275577870632878080.0000000000000000
533203754180270882816.0000000000000000
121976876472549244928.0000000000000000
902290699544636162048.0000000000000000
977462629298014781440.0000000000000000
589961407113021358080.0000000000000000
320596366766385397760.0000000000000000
1016437401656976474112.0000000000000000
3984239339567180677120.0000000000000000
530313131469131743232.0000000000000000
1274935526944342540288.0000000000000000
316454408573267476480.0000000000000000
410404033012390952960.0000000000000000
1257473164585291743232.0000000000000000
397224136441684033536.0000000000000000
2515760472449200685056.0000000000000000
1486793937401428312064.0000000000000000
367273534403351937024.0000000000000000
4019289847075454320640.0000000000000000
770220878441320808448.0000000000000000
458833399943496990720.0000000000000000
1522074130259369787392.0000000000000000
797881791136147701760.0000000000000000
1494365739401219145728.0000000000000000
483669225505334231040.0000000000000000
2113635966297804111872.0000000000000000
215997351609489162240.0000000000000000
372510497529386762240.0000000000000000
5437380760027306917888.0000000000000000
1103206007211678498816.0000000000000000
348579298762970628096.0000000000000000
629655487523795763200.0000000000000000
743071272741650825216.0000000000000000
397124179193866747904.0000000000000000
809206404869668208640.0000000000000000
255462129062763298816.0000000000000000
2502248438713873858560.0000000000000000
1154311837730532753408.0000000000000000
1023888985993978576896.0000000000000000
1350270457442199404544.0000000000000000
791242754607012642816.0000000000000000
757187338717875929088.0000000000000000
465324502687758155776.0000000000000000
182421004581232181248.0000000000000000
278804848519784955904.0000000000000000
294109233187624321024.0000000000000000
3289328140975723249664.0000000000000000
499494911031304519680.0000000000000000
2712272036730445496320.0000000000000000
351812151141378031616.0000000000000000
3095672239954358960128.0000000000000000
479050920656832036864.0000000000000000
634973794710107193344.0000000000000000
694715016205270253568.0000000000000000
469929799560768520192.0000000000000000
237598977751953440768.0000000000000000
628132152288433143808.0000000000000000
1000044865781827108864.0000000000000000
1251484896363263557632.0000000000000000
1272305539631258009600.0000000000000000
372513173083653144576.0000000000000000
194485592386806218752.0000000000000000
613452164402534940672.0000000000000000
463990758102153560064.0000000000000000
1042979544873733980160.0000000000000000
801766261776495673344.0000000000000000
1030209549637393580032.0000000000000000
855938571747121430528.0000000000000000
844760620284772352000.0000000000000000
209977885055109824512.0000000000000000
764875334221004013568.0000000000000000
490257788653174521856.0000000000000000
253460716739437264896.0000000000000000
249423399696916807680.0000000000000000
590041705120410894336.0000000000000000
513115175404890488832.0000000000000000
487133455880598585344.0000000000000000
410068557224396980224.0000000000000000
385809068866546958336.0000000000000000
417393601738577018880.0000000000000000
1079072457302808199168.0000000000000000
685733050838912335872.0000000000000000
2647487777885148676096.0000000000000000
2217755444407028416512.0000000000000000
1338297198279890305024.0000000000000000
273038956826325942272.0000000000000000
398526015698341199872.0000000000000000
312406420076768526336.0000000000000000
436366409716220297216.0000000000000000
687061766183728447488.0000000000000000
333441961975962664960.0000000000000000
676909540983049289728.0000000000000000
939871226922604167168.0000000000000000
1688934887277979500544.0000000000000000
344284983362280488960.0000000000000000
2092607350115823255552.0000000000000000
328772562897227218944.0000000000000000
207450924727998087168.0000000000000000
343559052406829350912.0000000000000000
367320198833466507264.0000000000000000
845767433955043180544.0000000000000000
1050069823778679947264.0000000000000000
989002942701912457216.0000000000000000
1717642740205439942656.0000000000000000
1450094946549877440512.0000000000000000
1454466782721629749248.0000000000000000
1304237172802340257792.0000000000000000
426344659017577529344.0000000000000000
243780100922768621568.0000000000000000
642166931959148707840.0000000000000000
203043069353974038528.0000000000000000
213865876721193975808.0000000000000000
748105221512479375360.0000000000000000
246691157453639254016.0000000000000000
1357314911079906672640.0000000000000000
496005581142837166080.0000000000000000
739743850547875151872.0000000000000000
326984559243546329088.0000000000000000
302043225793656520704.0000000000000000
337891395450062241792.0000000000000000
813270307141251497984.0000000000000000
331890982606858092544.0000000000000000
544666471409085579264.0000000000000000
479908403277875642368.0000000000000000
471749974393480019968.0000000000000000
341950351193048875008.0000000000000000
1735075666586052329472.0000000000000000
628532935065289621504.0000000000000000
224792031192758091776.0000000000000000
2531450195346330746880.0000000000000000
129002232945963958272.0000000000000000
303591263771977318400.0000000000000000
472396532265884057600.0000000000000000
3969800150081260748800.0000000000000000
776891806002612011008.0000000000000000
529572814350702346240.0000000000000000
509769522743506632704.0000000000000000
255271107278726496256.0000000000000000
580587114290263097344.0000000000000000
605689596359238221824.0000000000000000
515136151423677366272.0000000000000000
596488467719084048384.0000000000000000
311261094556186181632.0000000000000000
498794430313231548416.0000000000000000
1590838256392116109312.0000000000000000
790687025960874672128.0000000000000000
470918377711542992896.0000000000000000
395249815804316745728.0000000000000000
323858109293444202496.0000000000000000
576365431373655179264.0000000000000000
568516745123818635264.0000000000000000
1978558429334247309312.0000000000000000
355939248942838972416.0000000000000000
1249100936158476500992.0000000000000000
311696880927871336448.0000000000000000
539424707929094225920.0000000000000000
378310894222741340160.0000000000000000
421073079310412152832.0000000000000000
545149967704167284736.0000000000000000
535544211509283389440.0000000000000000
1145720818979179593728.0000000000000000
2116571808674679357440.0000000000000000
216323019189256192000.0000000000000000
1379779789211878555648.0000000000000000
1372921458677610708992.0000000000000000
254834400768917766144.0000000000000000
262587623544409030656.0000000000000000
1822695520977148706816.0000000000000000
368331277243510685696.0000000000000000
416198698701074464768.0000000000000000
469675751552447414272.0000000000000000
1389359145291343724544.0000000000000000
760704486990539653120.0000000000000000
289933374831052455936.0000000000000000
410580025160161558528.0000000000000000
1467751299496561082368.0000000000000000
1046506817474931982336.0000000000000000
1799101651136376995840.0000000000000000
441971760610857189376.0000000000000000
761035330717680140288.0000000000000000
212033546292455014400.0000000000000000
1118423040081522589696.0000000000000000
519124055610400702464.0000000000000000
412298555540908277760.0000000000000000
1119153426295490084864.0000000000000000
826515445147544584192.0000000000000000
1219222495130403471360.0000000000000000
1069630664146386157568.0000000000000000
670834349295288713216.0000000000000000
1895170495853679869952.0000000000000000
624903397703390593024.0000000000000000
855103140421726896128.0000000000000000
520970291042676899840.0000000000000000
1102768484649749446656.0000000000000000
279487628760653496320.0000000000000000
796395941959389151232.0000000000000000
2266910321359261270016.0000000000000000
322051326086289031168.0000000000000000
1212664307460676255744.0000000000000000
1369456107692534792192.0000000000000000
906776928183767793664.0000000000000000
720417126479447457792.0000000000000000
1456462648547911663616.0000000000000000
1089628459980409536512.0000000000000000
893627695433105014784.0000000000000000
988411049840427925504.0000000000000000
876593559543323033600.0000000000000000
483236038093679099904.0000000000000000
1377693696428729171968.0000000000000000
2532215105614068580352.0000000000000000
415193084175062138880.0000000000000000
523065797061575180288.0000000000000000
1148994225820636545024.0000000000000000
285905167555277881344.0000000000000000
589066595617973731328.0000000000000000
1974245455134043668480.0000000000000000
2702108349412864425984.0000000000000000
1134757400252141010944.0000000000000000
573599184240336961536.0000000000000000
239019779037629251584.0000000000000000
1000744381108904263680.0000000000000000
376284139385457213440.0000000000000000
1870768054032786259968.0000000000000000
1085758061053086793728.0000000000000000
310468756766062542848.0000000000000000
439610682413550665728.0000000000000000
962970057154605613056.0000000000000000
464610802349048332288.0000000000000000
449450134337270841344.0000000000000000
499489509203041583104.0000000000000000
392095173026848440320.0000000000000000
3217421894686117724160.0000000000000000
365822688859170799616.0000000000000000
1601708716125862232064.0000000000000000
464756504795646263296.0000000000000000
209508911008207339520.0000000000000000
859346476944129523712.0000000000000000
532011769772086657024.0000000000000000
365221482734427308032.0000000000000000
1456184481891808706560.0000000000000000
908086748828225503232.0000000000000000
1091813766330213990400.0000000000000000
266650941504832405504.0000000000000000
675669654832708321280.0000000000000000
262763346696840675328.0000000000000000
5038818719439423275008.0000000000000000
525321027774402527232.0000000000000000
2240182634149522178048.0000000000000000
4207067338422740844544.0000000000000000
459981093762374828032.0000000000000000
410410278660406771712.0000000000000000
936568505827508355072.0000000000000000
2422393621066410885120.0000000000000000
1634660850322697617408.0000000000000000
667132287707552677888.0000000000000000
337902258148333322240.0000000000000000
635356731071145181184.0000000000000000
1267277739736313102336.0000000000000000
1157208362463759695872.0000000000000000
311196023629623066624.0000000000000000
1536485934214366101504.0000000000000000
1153540102888743763968.0000000000000000
251943045874355011584.0000000000000000
483136204550090784768.0000000000000000
684960778872281890816.0000000000000000
481782400336701423616.0000000000000000
293982122981061558272.0000000000000000
325185455653404016640.0000000000000000
3224072230993548804096.0000000000000000
2238805092419588063232.0000000000000000
4253213446990072905728.0000000000000000
2685466834768041607168.0000000000000000
269359746524603482112.0000000000000000
407639222821773639680.0000000000000000
1141518001499025702912.0000000000000000
1144529460494700904448.0000000000000000
1686938608256172425216.0000000000000000
937977486388662108160.0000000000000000
752132222714724220928.0000000000000000
429713740185850609664.0000000000000000
339069263902572281856.0000000000000000
303736787775707414528.0000000000000000
967493845697114931200.0000000000000000
568199051118978793472.0000000000000000
460409600051257540608.0000000000000000
1450634884610502164480.0000000000000000
1406155314883719069696.0000000000000000
235667273986112225280.0000000000000000
238508945057494597632.0000000000000000
397731102661481070592.0000000000000000
1061049051754602168320.0000000000000000
395974119099839021056.0000000000000000
1053128839141507727360.0000000000000000
710896479965223583744.0000000000000000
627246697784620875776.0000000000000000
1147274483015817887744.0000000000000000
582697484480071860224.0000000000000000
572585682286782971904.0000000000000000
303259344258507735040.0000000000000000
551698957567111725056.0000000000000000
791986124091006386176.0000000000000000
742928237593842679808.0000000000000000
3942223972625915314176.0000000000000000
570258783409520246784.0000000000000000
539159495457325973504.0000000000000000
324114794505239003136.0000000000000000
928285487873027735552.0000000000000000
1255997812646344654848.0000000000000000
511546161406316380160.0000000000000000
308829024575232671744.0000000000000000
426331960115252428800.0000000000000000
293242101302277701632.0000000000000000
487373620209614061568.0000000000000000
691377194282032037888.0000000000000000
557668061587252969472.0000000000000000
881528676177854595072.0000000000000000
1232552816408547819520.0000000000000000
948068016944452730880.0000000000000000
298038813812963934208.0000000000000000
247524093279757926400.0000000000000000
1172977437680163880960.0000000000000000
374956663197384310784.0000000000000000
318222869417307406336.0000000000000000
511728723477384921088.0000000000000000
1290495689716942241792.0000000000000000
870512680475048280064.0000000000000000
515552475940757962752.0000000000000000
1038323009469712171008.0000000000000000
1111302835947370971136.0000000000000000
198854630066385584128.0000000000000000
1287430439516558589952.0000000000000000
655022130201938100224.0000000000000000
930891202297304449024.0000000000000000
723592114888975056896.0000000000000000
555656401525892186112.0000000000000000
279975565460200488960.0000000000000000
4596733583438979792896.0000000000000000
1183445396075904499712.0000000000000000
284987908733609705472.0000000000000000
375739694261846671360.0000000000000000
437788002624315850752.0000000000000000
321670838576478158848.0000000000000000
703696614163709165568.0000000000000000
742987954515206995968.0000000000000000
1022009372926298554368.0000000000000000
1266894481118691590144.0000000000000000
422314623533664174080.0000000000000000
324111892013338591232.0000000000000000
382761369918566825984.0000000000000000
379981374738006016000.0000000000000000
770942023014295797760.0000000000000000
773056563924239908864.0000000000000000
483282457430824321024.0000000000000000
450939176002309324800.0000000000000000
519473940221965369344.0000000000000000
770387111730674139136.0000000000000000
562102385586242322432.0000000000000000
1711632725524978073600.0000000000000000
982181132491606196224.0000000000000000
402448404524514148352.0000000000000000
581611043426102411264.0000000000000000
351351922688790626304.0000000000000000
2282234598033503289344.0000000000000000
654502993669975441408.0000000000000000
1032553197332483538944.0000000000000000
907019235020203098112.0000000000000000
419656650763096031232.0000000000000000
1188439043782786154496.0000000000000000
437922374608463331328.0000000000000000
1962584944552901083136.0000000000000000
1050982843086566064128.0000000000000000
650326162528072105984.0000000000000000
726176963525928288256.0000000000000000
630816887900530016256.0000000000000000
607479519949495468032.0000000000000000
343837878313849716736.0000000000000000
1051826820262915997696.0000000000000000
1407119969932982353920.0000000000000000
322684301053143285760.0000000000000000
454427081077881307136.0000000000000000
619007358568658632704.0000000000000000
1961308145644360171520.0000000000000000
719148131118458339328.0000000000000000
1273352088326875643904.0000000000000000
2325379107991641391104.0000000000000000
264603198319988047872.0000000000000000
3137013219213062438912.0000000000000000
358288635535460139008.0000000000000000
3039916388164528242688.0000000000000000
287855518273979285504.0000000000000000
370404307247663415296.0000000000000000
937294507603480543232.0000000000000000
2789574527682799992832.0000000000000000
502440900509466361856.0000000000000000
728904129860138434560.0000000000000000
3099412195945850339328.0000000000000000
226458992804559323136.0000000000000000
357419235769961152512.0000000000000000
840291800501480062976.0000000000000000
404809537056757776384.0000000000000000
346292558949557207040.0000000000000000
411081282858067689472.0000000000000000
847155503501013942272.0000000000000000
2387123339974286508032.0000000000000000
2509278293724571369472.0000000000000000
497712246411854086144.0000000000000000
338912494420212318208.0000000000000000
966821183213522649088.0000000000000000
460735994314258120704.0000000000000000
1035809032057537953792.0000000000000000
342200220253526425600.0000000000000000
1180080191518304894976.0000000000000000
2400554855328522436608.0000000000000000
1751194711569358389248.0000000000000000
550567053213260840960.0000000000000000
1654938366314485383168.0000000000000000
361374019494875234304.0000000000000000
2535221763276941557760.0000000000000000
1903751744063828656128.0000000000000000
991046556630168633344.0000000000000000
126434025869898940416.0000000000000000
940827432597881618432.0000000000000000
2298447059575254286336.0000000000000000
1264087913580134924288.0000000000000000
401864935661607321600.0000000000000000
635877124197029249024.0000000000000000
856346721580625166336.0000000000000000
237059080146951077888.0000000000000000
3441967585267256655872.0000000000000000
801513844300780142592.0000000000000000
484184503612591833088.0000000000000000
2239075074494590615552.0000000000000000
359800036957024681984.0000000000000000
1051655077063618985984.0000000000000000
515458811228218982400.0000000000000000
661986143002420051968.0000000000000000
1770194448094328782848.0000000000000000
377379813826288943104.0000000000000000
534242454216414068736.0000000000000000
881216470427541438464.0000000000000000
562066781544514584576.0000000000000000
536424758174415847424.0000000000000000
744923824874806312960.0000000000000000
304591586363865825280.0000000000000000
647486795617730035712.0000000000000000
248694647031259463680.0000000000000000
396627202844635693056.0000000000000000
1719947263544144166912.0000000000000000
491200689778861277184.0000000000000000
2076010002769357307904.0000000000000000
266705526109377658880.0000000000000000
550663226476599443456.0000000000000000
1680556607189590999040.0000000000000000
1034727313053814095872.0000000000000000
541337975426874605568.0000000000000000
495850206724213440512.0000000000000000
373836805941141438464.0000000000000000
425950593931219566592.0000000000000000
510700641339614167040.0000000000000000
449966716719613345792.0000000000000000
695783898451959349248.0000000000000000
376428474515750649856.0000000000000000
416351893232526819328.0000000000000000
2395975571025279582208.0000000000000000
677834425998948433920.0000000000000000
3507107638552635113472.0000000000000000
541589131732235321344.0000000000000000
356799589427762429952.0000000000000000
369160400768132448256.0000000000000000
581091633794734096384.0000000000000000
329973517091169370112.0000000000000000
927485958925104185344.0000000000000000
1754014712377032835072.0000000000000000
212721579144714911744.0000000000000000
557236770021476139008.0000000000000000
281221708506946600960.0000000000000000
1799799768694852157440.0000000000000000
194077683601167613952.0000000000000000
2122928813515861917696.0000000000000000
1742522937572436475904.0000000000000000
756275216077769670656.0000000000000000
350132776802189312000.0000000000000000
790726859599552446464.0000000000000000
398483042149863522304.0000000000000000
324481715736032575488.0000000000000000
913852919779814277120.0000000000000000
268582676485675941888.0000000000000000
1466130735698592923648.0000000000000000
471542496876008833024.0000000000000000
359211878055285882880.0000000000000000
848714239395724525568.0000000000000000
427562185929202335744.0000000000000000
654982658300292628480.0000000000000000
447478846292362264576.0000000000000000
2219064937732586340352.0000000000000000
225773456281015681024.0000000000000000
362018399741594828800.0000000000000000
344259240249314508800.0000000000000000
551556447892821508096.0000000000000000
395730680665509724160.0000000000000000
447775297527607197696.0000000000000000
1697248726285658619904.0000000000000000
598399787554366816256.0000000000000000
1827917103332906237952.0000000000000000
2238085990434094448640.0000000000000000
789998110104541462528.0000000000000000
622899347412414889984.0000000000000000
2501759286504687927296.0000000000000000
281613256899908599808.0000000000000000
1198624070867796099072.0000000000000000
777149447045914820608.0000000000000000
629878536223416385536.0000000000000000
1344400946536230420480.0000000000000000
301033103076309860352.0000000000000000
2394523830966751854592.0000000000000000
427098704144372858880.0000000000000000
335918810342036078592.0000000000000000
545995272004525096960.0000000000000000
2354370029086146822144.0000000000000000
755433717095968276480.0000000000000000
1103600185365109932032.0000000000000000
1848681631900894232576.0000000000000000
277940830252547702784.0000000000000000
688089524632186519552.0000000000000000
631882740384646823936.0000000000000000
643959806904401657856.0000000000000000
1841111719236290478080.0000000000000000
372053215528632713216.0000000000000000
516816617255552942080.0000000000000000
498538161092488593408.0000000000000000
753850287490863202304.0000000000000000
906205087140203724800.0000000000000000
2254152604325381144576.0000000000000000
516992552476715515904.0000000000000000
3478322444997983469568.0000000000000000
966457814499452780544.0000000000000000
439063640123843280896.0000000000000000
394947806438090604544.0000000000000000
340810951042457927680.0000000000000000
824267352227209805824.0000000000000000
302248418336959365120.0000000000000000
562339209410697494528.0000000000000000
354010531429187846144.0000000000000000
1796694194519137058816.0000000000000000
278743055199526453248.0000000000000000
522623027595922374656.0000000000000000
643461074937188450304.0000000000000000
264313995100329869312.0000000000000000
1318625295547244740608.0000000000000000
362540905810215567360.0000000000000000
345606780115757301760.0000000000000000
339451362044849160192.0000000000000000
406968495512724963328.0000000000000000
1567708202427784101888.0000000000000000
1072003451092578861056.0000000000000000
409442075281033527296.0000000000000000
341990095602371788800.0000000000000000
1966498272118705225728.0000000000000000
980599930901594374144.0000000000000000
1483786201658592067584.0000000000000000
701479372735851266048.0000000000000000
379098563396727996416.0000000000000000
1894513959749192515584.0000000000000000
196479271594155311104.0000000000000000
1137738293775491399680.0000000000000000
378613740502127738880.0000000000000000
377529755114481385472.0000000000000000
3387909923717522653184.0000000000000000
610190876894614781952.0000000000000000
1127636732579722297344.0000000000000000
412553427019871813632.0000000000000000
437498100031945703424.0000000000000000
524664113383105101824.0000000000000000
1177910341198822768640.0000000000000000
405495166820446896128.0000000000000000
1416189025366346563584.0000000000000000
332593943250494029824.0000000000000000
122767763060010516480.0000000000000000
716818518547688849408.0000000000000000
2248495041572539203584.0000000000000000
3349815738517565734912.0000000000000000
870412663869403037696.0000000000000000
714991223136610942976.0000000000000000
1125587328906899226624.0000000000000000
1073695526223911845888.0000000000000000
1528133789267383025664.0000000000000000
750191528961032323072.0000000000000000
340806511777982447616.0000000000000000
598706788264042299392.0000000000000000
261980581274207649792.0000000000000000
454956438059537661952.0000000000000000
456203532538665238528.0000000000000000
541067096527250391040.0000000000000000
2798365824341631827968.0000000000000000
1591599527633720705024.0000000000000000
746024126007224565760.0000000000000000
3093948298701192560640.0000000000000000
975854332451571630080.0000000000000000
309225975597620002816.0000000000000000
526577803976341716992.0000000000000000
773658466518959128576.0000000000000000
595875521301372207104.0000000000000000
337933957400846401536.0000000000000000
596477603734098018304.0000000000000000
461816182528012189696.0000000000000000
1502454892487543619584.0000000000000000
610993487374555545600.0000000000000000
569645782895905734656.0000000000000000
1846417761728202801152.0000000000000000
400540193248155533312.0000000000000000
2251601111495522385920.0000000000000000
531184978526170251264.0000000000000000
434310045990515638272.0000000000000000
895953783843423518720.0000000000000000
1481629702968916836352.0000000000000000
727403807123894697984.0000000000000000
1569387123520995065856.0000000000000000
561009889362095112192.0000000000000000
299342461545973022720.0000000000000000
2413413642152097873920.0000000000000000
287836673477995134976.0000000000000000
1614715210281690071040.0000000000000000
1426216495181853622272.0000000000000000
329666763005248929792.0000000000000000
2688679759769491210240.0000000000000000
2755237482939241463808.0000000000000000
779989361183279808512.0000000000000000
1301219919488426704896.0000000000000000
1176674506398047928320.0000000000000000
492362858539786436608.0000000000000000
675319987790973763584.0000000000000000
1530000214563737305088.0000000000000000
1410784275712821952512.0000000000000000
407205837836572950528.0000000000000000
431964289466141507584.0000000000000000
513401896429437321216.0000000000000000
405849552608131284992.0000000000000000
647030293247628935168.0000000000000000
470646841478399131648.0000000000000000
1115913752623854911488.0000000000000000
620725635570754125824.0000000000000000
2073396881833061253120.0000000000000000
407096463302550618112.0000000000000000
1373471069709277331456.0000000000000000
2951209967246660075520.0000000000000000
560780728217420955648.0000000000000000
542744533998904541184.0000000000000000
1983241544019195461632.0000000000000000
1115192690654599708672.0000000000000000
1187236368282097287168.0000000000000000
628434921057398292480.0000000000000000
497791363165391421440.0000000000000000
975080062251622727680.0000000000000000
908506738172557787136.0000000000000000
550522652834001846272.0000000000000000
779225297904522493952.0000000000000000
2245229666618071580672.0000000000000000
928362923371287019520.0000000000000000
461328380488201535488.0000000000000000
509009778517005565952.0000000000000000
589200984396689047552.0000000000000000
313344632229195677696.0000000000000000
450154422346658611200.0000000000000000
1537046282251561598976.0000000000000000
1709501804109962936320.0000000000000000
2167186907870791729152.0000000000000000
1530510419470005043200.0000000000000000
1576528327826615566336.0000000000000000
469142762382101053440.0000000000000000
1113278312864397918208.0000000000000000
277819693677808713728.0000000000000000
3165338265350022627328.0000000000000000
467823395127934582784.0000000000000000
520911425969114316800.0000000000000000
458767114691181281280.0000000000000000
1412240713421036716032.0000000000000000
1244389843165280993280.0000000000000000
381404092322863382528.0000000000000000
3052135176635004485632.0000000000000000
826093289212058009600.0000000000000000
564551121684616183808.0000000000000000
259768580673099530240.0000000000000000
618997964937090826240.0000000000000000
2434787762338604777472.0000000000000000
1196549890204141355008.0000000000000000
394017726226262654976.0000000000000000
468736341866105012224.0000000000000000
534924478680708153344.0000000000000000
532767439248884236288.0000000000000000
908884610982795542528.0000000000000000
1322806848867744612352.0000000000000000
2292298677483393253376.0000000000000000
312385975832799084544.0000000000000000
2318564409219504668672.0000000000000000
1326659532377278119936.0000000000000000
710726076156562374656.0000000000000000
1651671485092530749440.0000000000000000
476789580952116396032.0000000000000000
443720359644112093184.0000000000000000
430073149186423914496.0000000000000000
1645069805561464225792.0000000000000000
218892701624807981056.0000000000000000
924574732748951912448.0000000000000000
1494915150472772845568.0000000000000000
350454557736397963264.0000000000000000
462649329794399862784.0000000000000000
666904383096497373184.0000000000000000
478677857489165221888.0000000000000000
1135752273505053310976.0000000000000000
608973141874059509760.0000000000000000
309091029140355678208.0000000000000000
779997039667674349568.0000000000000000
1634400251759426535424.0000000000000000
384258412650568876032.0000000000000000
1469537751185118724096.0000000000000000
409700557670152404992.0000000000000000
556357318921477423104.0000000000000000
861586183865795346432.0000000000000000
311907148959479496704.0000000000000000
1456322669735963525120.0000000000000000
796192508740301225984.0000000000000000
1290472751309212614656.0000000000000000
1030817764344186535936.0000000000000000
416246441777727275008.0000000000000000
362468421616957128704.0000000000000000
495903593944441683968.0000000000000000
305012417576436760576.0000000000000000
624425160999476133888.0000000000000000
371974498024733802496.0000000000000000
669816969049392807936.0000000000000000
579981048224419938304.0000000000000000
171847975098837368832.0000000000000000
666974177850130694144.0000000000000000
338714131067983364096.0000000000000000
497873040968607858688.0000000000000000
1349552104675861331968.0000000000000000
857959191876349198336.0000000000000000
295313411933917413376.0000000000000000
823415998614939369472.0000000000000000
182001134357182414848.0000000000000000
807961407357263544320.0000000000000000
2542858611198257004544.0000000000000000
365692090385893949440.0000000000000000
755959026095029747712.0000000000000000
2506745614074329956352.0000000000000000
1859285924549681479680.0000000000000000
544524548548629364736.0000000000000000
346869227828677705728.0000000000000000
809551247216302096384.0000000000000000
1919348845908510900224.0000000000000000
335324162042477150208.0000000000000000
583759422283136892928.0000000000000000
342191684719638216704.0000000000000000
821003083941289132032.0000000000000000
1963338257595493253120.0000000000000000
430504090413453803520.0000000000000000
3306454058520677449728.0000000000000000
545438188009221521408.0000000000000000
416425360621121306624.0000000000000000
525227221604085268480.0000000000000000
2642993176040970387456.0000000000000000
325634612202561339392.0000000000000000
1007549962682021969920.0000000000000000
258995258925984514048.0000000000000000
2386769550546793660416.0000000000000000
499614534642157223936.0000000000000000
2768868720554984603648.0000000000000000
335356229822539890688.0000000000000000
273523427328189792256.0000000000000000
475585923717737218048.0000000000000000
300563858710140551168.0000000000000000
671873014589640671232.0000000000000000
620741310151873527808.0000000000000000
1439670595886180728832.0000000000000000
460747211726680752128.0000000000000000
810155556889587351552.0000000000000000
333784906115487629312.0000000000000000
396707908310460792832.0000000000000000
429475386658522136576.0000000000000000
403371907237579587584.0000000000000000
396525919238323437568.0000000000000000
934446454040699076608.0000000000000000
287290183553575288832.0000000000000000
849677840293082169344.0000000000000000
370598323237966315520.0000000000000000
1164485664380786049024.0000000000000000
384416068463889481728.0000000000000000
565111294774244016128.0000000000000000
1103352339430719356928.0000000000000000
618665346990314881024.0000000000000000
1835907980873726689280.0000000000000000
3146826379214475755520.0000000000000000
1245148447295504646144.0000000000000000
279497020450629746688.0000000000000000
1250466208626111414272.0000000000000000
400373882629002362880.0000000000000000
411709794908349923328.0000000000000000
321486976590964326400.0000000000000000
2595191226239981453312.0000000000000000
927668676310064955392.0000000000000000
681332078976348192768.0000000000000000
1048752748472806932480.0000000000000000
1138263559417402228736.0000000000000000
415292678687833456640.0000000000000000
1126584975962434174976.0000000000000000
488302074240587268096.0000000000000000
203024705303022141440.0000000000000000
240622563122332303360.0000000000000000
336561721186388541440.0000000000000000
283135848276356497408.0000000000000000
5210716970761920184320.0000000000000000
1511766025423853453312.0000000000000000
2272933877360231448576.0000000000000000
252788497921186201600.0000000000000000
522898624898876309504.0000000000000000
353438706312966832128.0000000000000000
1953466793060491853824.0000000000000000
1521285306787282550784.0000000000000000
1542788425390114209792.0000000000000000
424820993288871870464.0000000000000000
369891549735496450048.0000000000000000
361469944532509392896.0000000000000000
1238102910343086866432.0000000000000000
2329828466895419867136.0000000000000000
3038848878795024236544.0000000000000000
554917454990448525312.0000000000000000
369697020875957600256.0000000000000000
1528333377067382996992.0000000000000000
358897538707893518336.0000000000000000
507475591729665540096.0000000000000000
531954085594279182336.0000000000000000
1319976529640831320064.0000000000000000
1615607536206888304640.0000000000000000
216841486809945866240.0000000000000000
2642771032594433703936.0000000000000000
340336276513270792192.0000000000000000
765678565915919122432.0000000000000000
228580032333383467008.0000000000000000
1044533492746723262464.0000000000000000
1577797622181700567040.0000000000000000
2568516749272498044928.0000000000000000
287389069800483323904.0000000000000000
1416085917654704979968.0000000000000000
532170258856296841216.0000000000000000
1308608063889302618112.0000000000000000
338244548920946458624.0000000000000000
360375955183407988736.0000000000000000
853011038679492198400.0000000000000000
3117669812972355059712.0000000000000000
1085636208000248053760.0000000000000000
450411847207270481920.0000000000000000
648493568547495084032.0000000000000000
1468307283914671521792.0000000000000000
2183297725304145969152.0000000000000000
432293072464563404800.0000000000000000
236169345620349288448.0000000000000000
405773359674566901760.0000000000000000
692512190869719220224.0000000000000000
640154456550993297408.0000000000000000
296810533566524948480.0000000000000000
451110869574721994752.0000000000000000
1887850377387024842752.0000000000000000
983492748825377898496.0000000000000000
848646897336858968064.0000000000000000
633223072886837739520.0000000000000000
461174463831811817472.0000000000000000
253451276637607821312.0000000000000000
1062604482206113988608.0000000000000000
721923703897076006912.0000000000000000
1084449586288922722304.0000000000000000
1039110555009164509184.0000000000000000
539997085353453289472.0000000000000000
701296376103942750208.0000000000000000
661845916777839591424.0000000000000000
487314788321479098368.0000000000000000
407333198741272264704.0000000000000000
571393465112669978624.0000000000000000
389090693586266095616.0000000000000000
325554029724176482304.0000000000000000
685805906217822846976.0000000000000000
1460836322991654567936.0000000000000000
1094664354894121533440.0000000000000000
505894924047934816256.0000000000000000
712174569758019026944.0000000000000000
287770610612121370624.0000000000000000
1855255543302820200448.0000000000000000
794329601196364398592.0000000000000000
963592915138065203200.0000000000000000
635430379590707576832.0000000000000000
511805912979492306944.0000000000000000
497948092353208123392.0000000000000000
646374410502291849216.0000000000000000
5239417446124627165184.0000000000000000
331366108864761036800.0000000000000000
835221818922577690624.0000000000000000
412070957689639796736.0000000000000000
1893404294035116392448.0000000000000000
339580614314167369728.0000000000000000
513161950463663276032.0000000000000000
528226346950323077120.0000000000000000
2668428854472583675904.0000000000000000
1526124582402285109248.0000000000000000
1026330941192675524608.0000000000000000
395515280347210186752.0000000000000000
2024959331508758249472.0000000000000000
1617605256243440517120.0000000000000000
325525080552169799680.0000000000000000
497230936253453565952.0000000000000000
1135887039217528733696.0000000000000000
416311602875729969152.0000000000000000
414494491805136977920.0000000000000000
228099363049049161728.0000000000000000
902058052762401243136.0000000000000000
349406979014705283072.0000000000000000
741108675938678210560.0000000000000000
665454334037997912064.0000000000000000
2711192439555094478848.0000000000000000
1103085696176017637376.0000000000000000
1866213332552677064704.0000000000000000
385471012573879992320.0000000000000000
1330761950196855209984.0000000000000000
788919525402336034816.0000000000000000
1416171410789987516416.0000000000000000
297137147370245455872.0000000000000000
2053060339099054899200.0000000000000000
262691058942182686720.0000000000000000
898813084233900228608.0000000000000000
474384391922583076864.0000000000000000
390403350065252925440.0000000000000000
297208770445625524224.0000000000000000
1133663712641221132288.0000000000000000
846149432605507846144.0000000000000000
316960915957469937664.0000000000000000
284572346160051650560.0000000000000000
779951049817682083840.0000000000000000
3977415916003742711808.0000000000000000
882242512474169409536.0000000000000000
235843528845279887360.0000000000000000
471697391251250741248.0000000000000000
574525479979667423232.0000000000000000
383857036171644239872.0000000000000000
410442507575950835712.0000000000000000
2167032467347998769152.0000000000000000
1000878087037215834112.0000000000000000
541053354436759388160.0000000000000000
385095085367704420352.0000000000000000
416326799708471164928.0000000000000000
669625027406453538816.0000000000000000
625574969501055713280.0000000000000000
286615655858395152384.0000000000000000
960725750815481921536.0000000000000000
981347415064552931328.0000000000000000
785851369577099821056.0000000000000000
350664130374481739776.0000000000000000
841652165312518291456.0000000000000000
703716095736437276672.0000000000000000
765340057019902590976.0000000000000000
575127126175633113088.0000000000000000
627604013821999448064.0000000000000000
1006545948640597245952.0000000000000000
1017358902572957564928.0000000000000000
377812408352641122304.0000000000000000
1025101971940993662976.0000000000000000
2990577769091845586944.0000000000000000
734559321969443995648.0000000000000000
727402694799976824832.0000000000000000
2833421539556211032064.0000000000000000
918516176824788058112.0000000000000000
1129317962868976517120.0000000000000000
460294711702955491328.0000000000000000
246145273565131309056.0000000000000000
442575656692454785024.0000000000000000
246749437191007502336.0000000000000000
281544838151743209472.0000000000000000
885764034749911793664.0000000000000000
935419906691495362560.0000000000000000
1070826791896517443584.0000000000000000
555487948581774557184.0000000000000000
846647640058052476928.0000000000000000
504281627163839430656.0000000000000000
540522901493022457856.0000000000000000
633660214381748682752.0000000000000000
556835195791077277696.0000000000000000
1123633931645775511552.0000000000000000
1434716291111329988608.0000000000000000
1086308086617401720832.0000000000000000
420725260883641499648.0000000000000000
356288560875830247424.0000000000000000
319557251234254553088.0000000000000000
2212873594270835015680.0000000000000000
662338154399010914304.0000000000000000
398369922224811409408.0000000000000000
4102327045324099551232.0000000000000000
422536416091984363520.0000000000000000
4914654352745465643008.0000000000000000
468928506058715955200.0000000000000000
567336528975096709120.0000000000000000
504299179632947625984.0000000000000000
612978471180303335424.0000000000000000
810864381112407293952.0000000000000000
2394611552379750842368.0000000000000000
540417480757858009088.0000000000000000
494549926127465398272.0000000000000000
1282749588389381537792.0000000000000000
635700599657297084416.0000000000000000
861398207746833121280.0000000000000000
395504005238489088000.0000000000000000
430044596370319343616.0000000000000000
368486939034233339904.0000000000000000
559944995685410013184.0000000000000000
939343004507524038656.0000000000000000
887007044515584278528.0000000000000000
1271407774803964198912.0000000000000000
156794508777397157888.0000000000000000
1488683454998662610944.0000000000000000
519428774911253938176.0000000000000000
452810941505271234560.0000000000000000
572380745616876109824.0000000000000000
429551559053755285504.0000000000000000
1196164209067535892480.0000000000000000
1843752078958641807360.0000000000000000
5329801530816146178048.0000000000000000
444074248247240032256.0000000000000000
1139555706414823374848.0000000000000000
1685090699088878370816.0000000000000000
1439984367605745975296.0000000000000000
2659360897603112796160.0000000000000000
1808897539247156756480.0000000000000000
427861149738122346496.0000000000000000
413794452498924175360.0000000000000000
557372000981619834880.0000000000000000
2945758173631849955328.0000000000000000
634621748341904506880.0000000000000000
2391800587249527029760.0000000000000000
1855907686958046904320.0000000000000000
1089695325129841573888.0000000000000000
516982990490579238912.0000000000000000
678434944888982208512.0000000000000000
1316383523665464000512.0000000000000000
352406052763737260032.0000000000000000
377457936512214630400.0000000000000000
530946551595382341632.0000000000000000
925729073288460632064.0000000000000000
933356692387687038976.0000000000000000
1115540915079039942656.0000000000000000
191080018346455859200.0000000000000000
335947113119900237824.0000000000000000
1266484512311690133504.0000000000000000
1424340908015891775488.0000000000000000
3265950250595208134656.0000000000000000
305348680267842191360.0000000000000000
250348351444121288704.0000000000000000
285838841143770480640.0000000000000000
1064999797720237473792.0000000000000000
1049889182239703433216.0000000000000000
510173732249958088704.0000000000000000
301774067967381733376.0000000000000000
356305599806301011968.0000000000000000
373733364818501435392.0000000000000000
1055094251579735277568.0000000000000000
626718746048695631872.0000000000000000
1792476545174345875456.0000000000000000
801673869950485266432.0000000000000000
864528835678174183424.0000000000000000
270900556629794619392.0000000000000000
2280039951305710501888.0000000000000000
1216208318429206151168.0000000000000000
1470872855871213273088.0000000000000000
524945338387755171840.0000000000000000
270831783328656392192.0000000000000000
3886972628003517890560.0000000000000000
1318458365402639499264.0000000000000000
2271341809622317006848.0000000000000000
321707720626977898496.0000000000000000
283092416888928468992.0000000000000000
846530081454072791040.0000000000000000
1968722685263456763904.0000000000000000
2053948019027877036032.0000000000000000
612074927641975586816.0000000000000000
670824322418184552448.0000000000000000
467910850612790558720.0000000000000000
734840040862093672448.0000000000000000
985567245528383619072.0000000000000000
533309215012705796096.0000000000000000
865215572477768368128.0000000000000000
718675086279633272832.0000000000000000
283741000724067123200.0000000000000000
2672854268115974881280.0000000000000000
344304021731637460992.0000000000000000
2559785557289116631040.0000000000000000
245337281602623897600.0000000000000000
1251666950160218324992.0000000000000000
533481449492253245440.0000000000000000
1762108999322510032896.0000000000000000
400382449394747703296.0000000000000000
160205643012500357120.0000000000000000
1239987115674801537024.0000000000000000
739338967164146155520.0000000000000000
699698066298224246784.0000000000000000
488011070647560044544.0000000000000000
339057636895044403200.0000000000000000
686561180758237511680.0000000000000000
427310334008943968256.0000000000000000
678855342507421597696.0000000000000000
1040515813491372720128.0000000000000000
1259606855302161367040.0000000000000000
1113291714038872408064.0000000000000000
936991347306913595392.0000000000000000
2230514488168029356032.0000000000000000
402612806826162388992.0000000000000000
1005017626679365861376.0000000000000000
833377758943052300288.0000000000000000
1165824053377093337088.0000000000000000
314813515633621204992.0000000000000000
1214387183945483550720.0000000000000000
1086626911797244854272.0000000000000000
1404144511820684591104.0000000000000000
2456219475643675443200.0000000000000000
453489529301121368064.0000000000000000
449266975064201363456.0000000000000000
2983201429780669923328.0000000000000000
2660070225383029473280.0000000000000000
290327269924377985024.0000000000000000
414162499008936804352.0000000000000000
970004306798577713152.0000000000000000
358698525510623821824.0000000000000000
510946269451580866560.0000000000000000
312757566524734046208.0000000000000000
303599581931323260928.0000000000000000
455835649138006949888.0000000000000000
381660867345785028608.0000000000000000
708750384448036405248.0000000000000000
1289238066323274072064.0000000000000000
726025237316604264448.0000000000000000
2760616422814676680704.0000000000000000
2372158465530248822784.0000000000000000
431473131007154061312.0000000000000000
317854901459096698880.0000000000000000
747635760998014517248.0000000000000000
406963167773784539136.0000000000000000
600109768666007994368.0000000000000000
2006632338880372670464.0000000000000000
815566931267401285632.0000000000000000
1666424737287668498432.0000000000000000
296109503620027777024.0000000000000000
268349039376116744192.0000000000000000
400313303108963794944.0000000000000000
1036798219420369420288.0000000000000000
509612490454904864768.0000000000000000
480771918002686787584.0000000000000000
2463821402406614204416.0000000000000000
359313287864284872704.0000000000000000
684774050623632965632.0000000000000000
429881508933394235392.0000000000000000
626706239870713462784.0000000000000000
654617218078564417536.0000000000000000
413861253950776279040.0000000000000000
251252234182115459072.0000000000000000
915618456561942265856.0000000000000000
632666117447748681728.0000000000000000
1195019337847025958912.0000000000000000
1745372628261491703808.0000000000000000
1003803955394066251776.0000000000000000
2534308363322731266048.0000000000000000
412814262958139899904.0000000000000000
965288720220540633088.0000000000000000
516843897300652654592.0000000000000000
319419738584529240064.0000000000000000
495073331500097208320.0000000000000000
934062262457408159744.0000000000000000
370550399328545931264.0000000000000000
921186564640358793216.0000000000000000
1156711886148006313984.0000000000000000
740174053458659246080.0000000000000000
254769793089436385280.0000000000000000
723503505734432194560.0000000000000000
3098634345454243938304.0000000000000000
359267083575403479040.0000000000000000
447237055347985219584.0000000000000000
406098067546156564480.0000000000000000
1802196441364286144512.0000000000000000
655246871881484075008.0000000000000000
1090719797794882715648.0000000000000000
402852866217826320384.0000000000000000
799006665165491929088.0000000000000000
591017562513891917824.0000000000000000
905378377024738951168.0000000000000000
590750682555288125440.0000000000000000
231675922930980618240.0000000000000000
451172694582288711680.0000000000000000
1175440358204082487296.0000000000000000
594109036240188735488.0000000000000000
378761103120387801088.0000000000000000
555853790416996401152.0000000000000000
342255720291129884672.0000000000000000
723100393983793168384.0000000000000000
890627207701079261184.0000000000000000
328453269487928475648.0000000000000000
2889334761707144216576.0000000000000000
621495504027078623232.0000000000000000
435383118187890475008.0000000000000000
413032137403825913856.0000000000000000
1575936093262439251968.0000000000000000
1158417101837152813056.0000000000000000
892301528167360757760.0000000000000000
261576926819556261888.0000000000000000
422650561125955928064.0000000000000000
4079763495140890509312.0000000000000000
658396656929475657728.0000000000000000
317315345223077855232.0000000000000000
380417975669584035840.0000000000000000
2085080965389756661760.0000000000000000
383186861410341617664.0000000000000000
580805783369763782656.0000000000000000
665107411280901177344.0000000000000000
951248796665704873984.0000000000000000
334774580607551799296.0000000000000000
382665893758003838976.0000000000000000
460433265197959872512.0000000000000000
764901783774097833984.0000000000000000
380436592631763435520.0000000000000000
479032896866295480320.0000000000000000
1333570496587427217408.0000000000000000
1943120842275803889664.0000000000000000
277705480380138651648.0000000000000000
401478317674598498304.0000000000000000
613533510523206762496.0000000000000000
346116080195751378944.0000000000000000
189660706239777079296.0000000000000000
405809552497768923136.0000000000000000
833008860994188869632.0000000000000000
381400180811548852224.0000000000000000
3537785652674097577984.0000000000000000
356113948169402843136.0000000000000000
1343251177992355840000.0000000000000000
501040577708050874368.0000000000000000
1225167654951313211392.0000000000000000
445347210827967496192.0000000000000000
452210224116308901888.0000000000000000
3231009943392376324096.0000000000000000
378761034433816428544.0000000000000000
487187156002137964544.0000000000000000
3105335351067728150528.0000000000000000
868573453075632619520.0000000000000000
1310466711484186492928.0000000000000000
918608026598243303424.0000000000000000
975689937122393849856.0000000000000000
503399777420443648000.0000000000000000
301411025366066135040.0000000000000000
2831261279799232954368.0000000000000000
1151179823784623341568.0000000000000000
590992116304620552192.0000000000000000
1418995049494418030592.0000000000000000
485292685752925159424.0000000000000000
338467784615633354752.0000000000000000
990314536120700895232.0000000000000000
747974012795554365440.0000000000000000
313913585874134630400.0000000000000000
832234673114024247296.0000000000000000
2638001011494062391296.0000000000000000
207027432344793382912.0000000000000000
1021902917201469374464.0000000000000000
233137255236662984704.0000000000000000
898111553263741435904.0000000000000000
1070670070399799132160.0000000000000000
525414330234354794496.0000000000000000
1613805990638891565056.0000000000000000
478152547496051605504.0000000000000000
468261605619659702272.0000000000000000
841367508489642967040.0000000000000000
536692182073223413760.0000000000000000
609051385931759616000.0000000000000000
499640705378368356352.0000000000000000
1139990208483126411264.0000000000000000
1245290702050638692352.0000000000000000
1247066989426074714112.0000000000000000
857338385469135650816.0000000000000000
840997247358532059136.0000000000000000
1350164028392882569216.0000000000000000
421770043343685812224.0000000000000000
867029577786529415168.0000000000000000
2152403660651968331776.0000000000000000
508733143340048973824.0000000000000000
1365421572438754328576.0000000000000000
1003236746678633496576.0000000000000000
452656777573605310464.0000000000000000
1980589631437021380608.0000000000000000
399094568905007431680.0000000000000000
589334772652758269952.0000000000000000
927113334213299929088.0000000000000000
2979308556702221074432.0000000000000000
343074664947724058624.0000000000000000
420180343060703477760.0000000000000000
845214229987512549376.0000000000000000
342317620259635331072.0000000000000000
2254123059635975880704.0000000000000000
616736303839323357184.0000000000000000
1603558785231351709696.0000000000000000
653609756015839936512.0000000000000000
983485672559600467968.0000000000000000
591324055422713724928.0000000000000000
1476635782723920723968.0000000000000000
541300251724567543808.0000000000000000
1077061482274497757184.0000000000000000
317510948684163973120.0000000000000000
697795580526602485760.0000000000000000
525255535014633799680.0000000000000000
648886748060959375360.0000000000000000
311915128398526021632.0000000000000000
459183645359167504384.0000000000000000
2026498083583292342272.0000000000000000
694333421034770792448.0000000000000000
1224081920112088580096.0000000000000000
398687926691947347968.0000000000000000
2186062413935092432896.0000000000000000
359092023755269996544.0000000000000000
703868235838696456192.0000000000000000
1054139483689498705920.0000000000000000
471217962313175793664.0000000000000000
1204339806586936492032.0000000000000000
884250820269693730816.0000000000000000
946977611386344964096.0000000000000000
5146549184511984271360.0000000000000000
664473202622098046976.0000000000000000
336796354299140505600.0000000000000000
969006778723147448320.0000000000000000
708031183246225047552.0000000000000000
2020216325482021388288.0000000000000000
1635767334497371029504.0000000000000000
403167166341171904512.0000000000000000
612114366844198977536.0000000000000000
770106638388512686080.0000000000000000
1127218258401162166272.0000000000000000
291077121620098154496.0000000000000000
750364295612241805312.0000000000000000
499229481412790845440.0000000000000000
953713690965985722368.0000000000000000
1319657844479759482880.0000000000000000
859722519114342727680.0000000000000000
432392895940664492032.0000000000000000
1061612281515451875328.0000000000000000
1227302718337064108032.0000000000000000
461699237983369035776.0000000000000000
497823303567891496960.0000000000000000
649042605451109203968.0000000000000000
2598740845722163216384.0000000000000000
281936963140747001856.0000000000000000
651999614020641357824.0000000000000000
533611157927646724096.0000000000000000
2181836386028158451712.0000000000000000
1397556623296225607680.0000000000000000
428323025863229571072.0000000000000000
603395528958750490624.0000000000000000
584456544429646282752.0000000000000000
460552741399197384704.0000000000000000
344994744545776238592.0000000000000000
204306549005545897984.0000000000000000
523880273923486515200.0000000000000000
495945267407992389632.0000000000000000
611692097990440255488.0000000000000000
439897341241409404928.0000000000000000
1487635536604304506880.0000000000000000
827617519312629137408.0000000000000000
2338068659769040699392.0000000000000000
1615723699563008098304.0000000000000000
1594487681677847953408.0000000000000000
1689142912558276018176.0000000000000000
642183087242942087168.0000000000000000
813089144982248357888.0000000000000000
363277722160686170112.0000000000000000
413949180320845660160.0000000000000000
1985091708470873292800.0000000000000000
2477189275535571681280.0000000000000000
410985817324004573184.0000000000000000
1452143784690981011456.0000000000000000
401007560552681046016.0000000000000000
483077389995437195264.0000000000000000
467452766993814388736.0000000000000000
942224026375609647104.0000000000000000
1452913712652131237888.0000000000000000
1482406738413028900864.0000000000000000
465339072641050345472.0000000000000000
370454090875513339904.0000000000000000
504552431073791836160.0000000000000000
994644869564344565760.0000000000000000
366858764627493257216.0000000000000000
294928927707214381056.0000000000000000
966375557737842999296.0000000000000000
283383004355515908096.0000000000000000
396110315620491329536.0000000000000000
573342207540574814208.0000000000000000
777593591374400192512.0000000000000000
2899954770307855679488.0000000000000000
2374817706742272491520.0000000000000000
842166066302496538624.0000000000000000
566993481299786727424.0000000000000000
1504405837418111959040.0000000000000000
426371768094289821696.0000000000000000
904264849330804883456.0000000000000000
206903402153606381568.0000000000000000
364133712051401916416.0000000000000000
751286942004127203328.0000000000000000
463323866292155318272.0000000000000000
2369427204501479096320.0000000000000000
501604309400064884736.0000000000000000
452866894459826077696.0000000000000000
936102641525382447104.0000000000000000
5012028074460006318080.0000000000000000
642786959867596767232.0000000000000000
3683432732776827191296.0000000000000000
471118174228678967296.0000000000000000
521064474843417673728.0000000000000000
482031308729323880448.0000000000000000
884679804993874690048.0000000000000000
525283795106456928256.0000000000000000
943557980119285891072.0000000000000000
977759596116896120832.0000000000000000
961281193844144078848.0000000000000000
1566330318209104740352.0000000000000000
190160332830015488000.0000000000000000
397647208391970390016.0000000000000000
1623329168476682059776.0000000000000000
1302716844670089953280.0000000000000000
565082647932375662592.0000000000000000
371665929956170399744.0000000000000000
498250694831537913856.0000000000000000
886399579454202445824.0000000000000000
1772396186795187896320.0000000000000000
1917890402023036157952.0000000000000000
2383144121098009837568.0000000000000000
2809166911456151601152.0000000000000000
572274291306645159936.0000000000000000
2817734454145886191616.0000000000000000
1236250172631285760000.0000000000000000
389054218322979061760.0000000000000000
680264776655354986496.0000000000000000
442897653250593390592.0000000000000000
855273350442195615744.0000000000000000
523246125836276858880.0000000000000000
836921695240578924544.0000000000000000
1458872749226182311936.0000000000000000
353141749747810304000.0000000000000000
506466977319412039680.0000000000000000
838218808746118742016.0000000000000000
452802031616317718528.0000000000000000
602306584969612361728.0000000000000000
1191299828911634907136.0000000000000000
876828824100631740416.0000000000000000
578630530531304931328.0000000000000000
573854972402590547968.0000000000000000
568645060865766195200.0000000000000000
1023093186344819621888.0000000000000000
441000041682162417664.0000000000000000
493884694990291992576.0000000000000000
189772273269363179520.0000000000000000
1316074781969275158528.0000000000000000
1773056504652946735104.0000000000000000
916508617754790592512.0000000000000000
653638223603456540672.0000000000000000
1247803784797853057024.0000000000000000
334765853365436940288.0000000000000000
2421815279731647447040.0000000000000000
540654224576620789760.0000000000000000
538488489003904401408.0000000000000000
1354022225297751932928.0000000000000000
248157043337182838784.0000000000000000
1824160489150020059136.0000000000000000
1778554974286014054400.0000000000000000
1240939854311154778112.0000000000000000
924224605262090076160.0000000000000000
1055444332424607039488.0000000000000000
543404390631480492032.0000000000000000
1230652903079106576384.0000000000000000
470768619317723398144.0000000000000000
1222839061984923615232.0000000000000000
519750105621162098688.0000000000000000
1892872432885247770624.0000000000000000
1154513326130484740096.0000000000000000
1498576439660871942144.0000000000000000
251305117040188063744.0000000000000000
954535512572040314880.0000000000000000
1423339465584582590464.0000000000000000
1088803403121377148928.0000000000000000
1143289617846225600512.0000000000000000
1328071401725157703680.0000000000000000
645148244761307512832.0000000000000000
1200545666854224396288.0000000000000000
1119231052847855435776.0000000000000000
295651374754269495296.0000000000000000
1546712800035445145600.0000000000000000
379767610590848090112.0000000000000000
856819394556029042688.0000000000000000
371084952473482297344.0000000000000000
375494165564877701120.0000000000000000
539777632117349941248.0000000000000000
1665568516341613199360.0000000000000000


==> data/ls_linfty_absolute_errors_clean_noisy.csv <==
               errors         errors-no-mean
1.458816580986703e+21  6.578566017204224e+20
2.34848978387102e+21   1.052752347635976e+21
3.064535144771235e+21  1.754853078063822e+21
6.893911748743113e+21  6.251027237499316e+21
2.443995711111344e+21  1.079869667741174e+21
3.271535890202923e+21  2.280978077908903e+21
1.45279863868248e+21   4.631521589362776e+20
3.668817628103491e+21  2.845879415062439e+21
2.482052377466176e+21  1.45805814375773e+21
3.449257074950333e+21  2.795794734490378e+21
1.369757600132884e+21  4.704738296991037e+20
2.860131291326129e+21  2.392370264722589e+21
1.28990612366754e+21   6.087779027833449e+20
8.827137591268525e+20  5.654920826347547e+20
7.889427997519405e+20  8.215656643485402e+20
1.100461636696564e+21  4.117221554911843e+20
3.00362282029167e+21   2.918830718420175e+21
5.32762483032137e+21   2.334853184292155e+21
1.042483741026276e+21  8.647864551746461e+20
9.478775100633637e+20  7.100054054723672e+20
3.862372122156907e+21  2.547362307898175e+21
1.865507468802674e+21  9.930704275345218e+20
2.507385541327652e+21  2.318534905926527e+21
2.291003975995891e+21  2.265977325951645e+21
1.888365826834782e+21  1.346576605608831e+21
1.336079565263602e+21  5.302859289620467e+20
2.703728310873624e+21  2.427456712662976e+21
2.064384446318198e+21  4.471458451207912e+20
9.232932073473767e+20  5.246853188670101e+20
3.284831064234648e+21  1.039505405263291e+21
1.788221925670137e+21  9.424171347264619e+20
2.158540523189606e+21  1.692317867304362e+21
1.30491946150496e+21   6.350322220950904e+20
2.564349994961762e+21  9.897656473929081e+20
7.262437970487711e+20  6.68665118650304e+20
1.175818664394644e+21  6.157956479112852e+20
5.124802092192838e+21  3.843114864965943e+21
3.901754648046786e+21  4.493243647949663e+21
4.573659858485253e+21  4.282974918624682e+21
8.802388925519786e+20  5.450690155227745e+20
2.224934140370736e+21  1.014121355152259e+21
2.066301854970906e+21  7.928580049546337e+20
2.619068510848892e+21  2.450261891945816e+21
3.803918811427075e+21  3.291434590615758e+21
1.579583099166854e+21  1.660018580297642e+21
9.232947790252604e+20  6.990327498811073e+20
3.390096317053719e+21  1.9259108757364e+21
1.689767680920816e+21  1.580064475144359e+21
7.179777097618691e+20  4.094281857474802e+20
1.298994259019567e+21  7.620907869686929e+20
1.459556756335957e+21  1.413568159234544e+21
1.404208139628796e+21  1.124761534055304e+21
2.524561805366784e+21  2.268284436667916e+21
2.243090345099866e+21  6.839821898753804e+20
1.653199592456211e+21  1.342902681572566e+21
1.131421550112473e+21  7.137793858521874e+20
1.123568351346425e+21  8.770107580363419e+20
2.096762085967014e+21  1.165653343557118e+21
1.396900636234811e+21  7.905679587148859e+20
8.754438839370665e+20  7.138313238622861e+20
7.307760304357702e+20  6.260580276567777e+20
3.06921776313445e+21   1.05941303396402e+21
4.657579855479509e+20  4.316630443089544e+20
1.538333862680948e+21  6.548869037825998e+20
1.502300750404516e+21  7.185631116213707e+20
1.512041155739656e+21  1.33431132600672e+21
1.304442013116754e+21  8.242859138599097e+20
1.070536701075876e+21  9.944442854518521e+20
1.559340674228132e+21  5.60249619559047e+20
3.907142897659082e+21  2.29197452306773e+21
2.70083242764256e+21   1.600268247306482e+21
1.307580834068805e+21  6.148350692930853e+20
1.837400070731572e+21  1.25597087067869e+21
3.900749009794881e+21  2.371553500993714e+21
1.742428150409588e+21  1.09345618990551e+21
3.465485885889122e+21  3.218367524778513e+21
5.104447139097414e+20  4.536721313443292e+20
1.378671683224889e+21  7.18537395543042e+20
2.623407820087819e+21  2.343685220579963e+21
1.289328341441987e+21  8.684103119121788e+20
1.682730323158588e+21  7.298362987448661e+20
2.410417182194013e+21  1.173898766245413e+21
2.137841714903657e+21  7.733295325280941e+20
1.757645315387913e+21  1.213681436245579e+21
2.039845024217935e+21  1.753127014623411e+21
2.030840020992374e+21  6.740530530804036e+20
3.014033900797681e+21  2.337787708833376e+21
3.793180521638466e+21  3.430789975453916e+21
1.86377607801476e+21   8.310794815338668e+20
1.484700990069929e+21  6.487161442637337e+20
1.369629282974819e+21  4.642913321903926e+20
1.427496168634626e+21  5.503966354882504e+20
2.901473801966047e+21  1.012508346055947e+21
3.641844993027687e+21  2.240248209297717e+21
8.621203023674705e+20  7.322736109567511e+20
9.511409801177124e+20  1.010933487470902e+21
4.150026753250574e+21  4.625542881635211e+21
1.731679491286995e+21  1.280797579388476e+21
3.877994040772299e+21  2.255498586894963e+21
1.160139346438466e+21  1.057611717370769e+21
2.59429027898737e+21   9.016082459944214e+20
8.739880946219241e+20  4.078169662846964e+20
1.76257604125327e+21   8.366293550840384e+20
8.040933618428218e+20  8.552553180220904e+20
9.268089098991902e+20  9.282556418439676e+20
2.951980589951291e+21  2.410545366311943e+21
2.363497190241562e+21  2.092379481263155e+21
2.24759775006343e+21   1.120839396060366e+21
2.913198298957293e+21  1.790731412762248e+21
5.757079970106094e+21  5.514703498737193e+21
7.329279817598842e+20  3.12448087245339e+20
8.373671442746e+20     4.979850115588782e+20
3.621157908922196e+21  1.859030253738736e+21
1.183906024382527e+21  1.130606055180435e+21
1.957102019177889e+21  1.770012332609517e+21
2.78918673113735e+21   1.599851250844438e+21
2.151751850063904e+21  1.371964859010704e+21
9.886807511978295e+20  4.357717755278824e+20
2.300126873673626e+21  1.669526110777545e+21
2.343462542564402e+21  1.27655198826908e+21
9.559802449082466e+20  5.298569274694306e+20
4.875839059185704e+20  3.686536420600568e+20
1.754989468833019e+21  9.358381239725409e+20
1.546999808586372e+21  8.595248051566653e+20
1.260365964560898e+21  5.350277134634569e+20
4.497183920307233e+21  3.976564158791272e+21
4.801956578753533e+21  4.795654435510515e+21
4.111783602948595e+21  3.28366013544627e+21
1.696065672950362e+21  1.602753300840687e+21
3.118707790586801e+21  2.947285560280071e+21
7.842662737488254e+20  7.095741933132908e+20
2.576742588645339e+21  2.027427342413602e+21
3.221220067580971e+21  3.088999852488854e+21
1.333912590559437e+21  1.349537007407538e+21
2.592351068192034e+21  1.628569751882012e+21
1.124733720251328e+21  7.984533546530174e+20
1.405036413135678e+21  1.099341436455188e+21
3.796354489849491e+21  1.798773762473188e+21
1.486427932229688e+21  1.354354939344853e+21
2.60284410338844e+21   2.713677624393799e+21
1.278528054350581e+21  1.242160477438609e+21
2.082951236329019e+21  9.087053554732973e+20
1.848521380037197e+21  8.590949088561019e+20
2.014252060133341e+21  1.331912467768223e+21
3.112219029564756e+21  2.652212443451235e+21
4.915546633034847e+21  3.221911148218161e+21
2.925051746593144e+21  3.318130343662117e+21
2.136535624001071e+21  8.027533859530835e+20
2.830768626497968e+21  2.451961021910318e+21
3.396811188549919e+21  3.583260279682581e+21
1.647622788229846e+21  1.02984673666061e+21
1.040569953532418e+21  9.375400260388679e+20
1.116172769608001e+21  9.099711308175646e+20
2.506416398291167e+21  1.483503135764526e+21
1.0107313470585e+21    9.170573271437278e+20
1.226275516031643e+21  6.662066580085739e+20
5.356105592193306e+20  3.495582124921342e+20
1.084174365044996e+21  9.595697021599399e+20
3.392855341647969e+21  3.361618438527474e+21
1.050309540773371e+21  6.910854501999752e+20
2.424351174249099e+21  2.434502964497025e+21
1.846485616428011e+21  1.889592371744372e+21
2.915105667335568e+21  2.883090790810462e+21
6.237061929730445e+21  5.295729430513586e+21
4.172649237720692e+21  2.850482377150613e+21
1.243988884171677e+21  1.138887656300981e+21
4.567172330185293e+20  4.253532536101164e+20
9.127434536663895e+20  8.170734140346084e+20
6.377102792046475e+20  5.724497622876082e+20
8.174777765328306e+20  4.556896549394488e+20
1.649368274830973e+21  1.054894382314888e+21
3.332546200322027e+21  2.964274695966411e+21
1.002258959636027e+21  9.696670854223263e+20
1.811665545142242e+21  8.234961559032791e+20
1.921158682295963e+21  1.515119100470655e+21
1.961968802502197e+21  1.065765338663984e+21
1.31549277933335e+21   1.376450802531537e+21
8.213935479514903e+20  5.152782118055903e+20
3.653623125751252e+21  2.889473158313894e+21
1.839862237289369e+21  1.625418695760884e+21
8.039415358955059e+20  4.408622876037703e+20
1.319294611439642e+21  6.868319684748889e+20
1.313034911386463e+21  9.809503836857909e+20
9.836909986259353e+20  8.838160115043028e+20
1.200635915820309e+21  1.13964873940921e+21
3.755659560961358e+20  3.150798718925969e+20
1.835183272136116e+21  4.636718548967844e+20
4.002387310141861e+21  3.821925431917952e+21
2.012889942666576e+21  7.994306114937943e+20
9.327718354133967e+20  5.053358927763257e+20
1.289510132820466e+21  7.15607790034229e+20
2.688608914109814e+21  2.180812569400744e+21
3.160198111092961e+21  2.468396348489675e+21
5.216208447683502e+21  4.945096707868388e+21
1.071912108813456e+21  6.82863323304718e+20
1.505263727665808e+21  7.54285723976015e+20
3.464282509043789e+21  2.072270746389113e+21
5.670570031239489e+21  5.610902896675577e+21
1.021137424110444e+21  7.016291709485361e+20
2.665378811056905e+21  2.173831579035806e+21
1.161616765486842e+21  5.691816561480673e+20
1.939604506495689e+21  1.781653873283232e+21
1.837811814229823e+21  6.624289073112416e+20
2.884597781950996e+21  1.059878243472248e+21
1.295085337819508e+21  1.35436946422824e+21
2.01754950316904e+21   2.106266286703554e+21
2.773974039399005e+21  1.660507651331774e+21
1.899808548965769e+21  1.705202473105327e+21
2.210364597321601e+21  1.532159374014387e+21
1.992002847700401e+21  8.395636453258073e+20
2.125446485526199e+21  2.237491795199489e+21
6.404544217971163e+21  4.398379360638627e+21
7.522227848432445e+20  4.394083038866044e+20
4.831459828404603e+21  3.015170131428385e+21
2.949499938418225e+21  1.696630137770242e+21
1.252926965692332e+21  9.432978628504437e+20
1.397171567010847e+21  8.073275722493533e+20
5.863462190077622e+20  4.956831773694686e+20
3.310018898338432e+21  3.230002869915862e+21
1.450070301630378e+21  9.181643325288185e+20
3.727147571359221e+21  2.224116648861091e+21
3.861926478628451e+21  1.609217637939414e+21
6.439456866807055e+21  4.500542609597419e+21
9.321631399782768e+20  5.06333428489701e+20
2.432033016300867e+21  9.957823017100645e+20
9.617876385846856e+20  5.854725929387086e+20
2.280618035179361e+21  1.082644816026515e+21
9.362949246405572e+20  7.374955651236688e+20
4.081995726688915e+21  3.746440804791895e+21
3.500482512344512e+21  1.262459678189424e+21
2.620064123981294e+21  2.966647900578863e+21
1.076899943923206e+21  5.954805461421621e+20
1.498569864943132e+21  6.15245162811891e+20
9.54960316743443e+20   8.124269852098872e+20
5.072624666495595e+20  5.639965830279048e+20
5.872086049309243e+21  4.467016137869087e+21
5.09754711888116e+21   3.87399342201725e+21
1.150301553995162e+21  6.095930577956545e+20
1.754489575943105e+21  1.294583450250535e+21
2.459142152577608e+21  1.608504436225992e+21
1.243122046942514e+21  6.096806744084422e+20
3.232268981741288e+21  1.62675899423103e+21
6.748382432350482e+20  4.852857907163392e+20
3.308742886461678e+21  2.619823100827646e+21
6.311911017017201e+20  5.84145286291426e+20
7.42843724963465e+20   3.97512021636778e+20
9.583877119710221e+20  7.879270924890242e+20
8.070897247546419e+20  5.424042964605091e+20
1.401587691232235e+21  9.912192434783103e+20
1.909934669044179e+21  1.082646425167076e+21
1.254591552241834e+21  1.371210632755617e+21
1.693368291695132e+21  1.393806535723978e+21
1.516685076993634e+21  1.601971293950951e+21
9.550981547568647e+20  7.608329866151182e+20
3.641772859987169e+21  1.720795516161367e+21
3.942942455025604e+21  2.601409410933184e+21
5.988233129477591e+21  4.371161298519218e+21
3.374979899375554e+21  3.262345140555854e+21
8.512887936225952e+20  8.897536492104057e+20
9.098533716395976e+20  5.389860814659983e+20
8.918509073144814e+20  5.035285201115407e+20
4.959553849808904e+20  4.280158971040122e+20
1.821557195603076e+21  1.066010070043815e+21
3.691411181906337e+21  4.016466737125183e+21
1.62972799838908e+21   1.282727327724686e+21
1.291511567651211e+21  7.170287153850951e+20
1.109345289805498e+21  1.022108902035876e+21
1.606975530317193e+21  1.208135585144826e+21
4.443417798978396e+21  3.89732866175281e+21
2.11562683164053e+21   7.933195201684604e+20
3.222432382419057e+21  3.09802936855929e+21
1.569909498928089e+21  1.570923360509088e+21
4.25664925621767e+21   4.545814613577351e+21
6.123899344823787e+20  3.926778316457821e+20
5.060205954218502e+21  2.843047411062591e+21
2.172144496475382e+21  1.707482240121637e+21
1.904551224711239e+21  4.489464392783786e+20
1.686332295578773e+21  1.347360341717503e+21
9.786319980961635e+20  5.019882820138419e+20
4.406696042912706e+21  3.694252576626303e+21
8.398523130152794e+20  7.865248387728204e+20
3.420385666404039e+21  2.987812863626347e+21
1.074352385476987e+21  8.932802620620176e+20
2.902885720447247e+21  3.053659450778987e+21
1.462050267226541e+21  5.633538249556125e+20
4.589727475757248e+21  4.618782867824169e+21
5.761193625872284e+20  4.881141867833276e+20
2.996962179017966e+21  2.922820299305116e+21
1.066460812746901e+21  4.952043604506418e+20
1.556473636278089e+21  1.279625355614788e+21
3.672089985151847e+21  4.565679265102345e+21
1.360816787255271e+21  1.045854153462139e+21
1.094302463468461e+21  8.745741282588382e+20
1.559154379449774e+21  1.341437955373501e+21
3.478426260836294e+21  3.352797214151114e+21
3.962606714697582e+21  2.818894506289487e+21
1.86624216353874e+21   9.308372900646115e+20
9.05822847182235e+20   5.93119715916469e+20
7.897370480810105e+20  4.165727643731286e+20
2.409716746392902e+21  1.841345597053294e+21
1.210099055650114e+21  7.649025704063139e+20
1.451862252062945e+21  1.666168351567854e+21
4.565059487522465e+21  4.17706873091871e+21
1.803060806561556e+21  1.296542494136376e+21
1.558147309740083e+21  6.861108000397639e+20
1.360236252903726e+21  7.684857412119721e+20
1.864016724649497e+21  8.122565926377162e+20
1.939552613031449e+21  1.106152286154342e+21
1.279550442040404e+21  7.418711882144042e+20
3.248785278550548e+21  1.442856360960709e+21
6.975020695895222e+21  3.085628644661386e+21
2.268968536254872e+21  2.2031651597998e+21
1.673372752904567e+21  7.294934804193532e+20
9.519589421855049e+20  5.024176227423483e+20
7.492720549825481e+21  4.068598145665087e+21
9.290301041948108e+20  3.906290857887467e+20
2.781096369936586e+21  2.991220308279013e+21
2.625114704976092e+21  1.184524208573673e+21
2.866656642599995e+21  1.017925464012757e+21
2.705717829465408e+21  1.915275450982922e+21
4.552077212188832e+21  4.384363046121926e+21
1.792960121802236e+21  1.38183621950033e+21
2.593724897620565e+21  2.783388287646882e+21
3.250062175295312e+21  2.441254325327045e+21
1.576937525396173e+21  7.608017506946886e+20
1.259055088465664e+21  7.292874334648017e+20
3.165922334409255e+21  2.596921030343721e+21
8.127399179851092e+20  6.018240830671224e+20
2.341553093405083e+21  9.363865241671614e+20
2.237311044061556e+21  2.170794094997153e+21
1.278909566602174e+21  1.335572771919089e+21
1.661436750562954e+21  1.44731955620963e+21
1.428437742221041e+21  5.150198817198347e+20
3.508879979725841e+21  1.121835170058836e+21
6.873504810547051e+20  7.788167008730339e+20
4.403615521751508e+21  3.691062587579308e+21
1.114027630036268e+21  4.514438194608465e+20
3.808771451955652e+21  3.153025009931252e+21
1.448876732770882e+21  7.706617605878986e+20
1.979475214325894e+21  1.081635081011259e+21
1.482813588241166e+21  6.304493433962579e+20
1.803761118523316e+21  9.248185751629409e+20
1.004691991130151e+22  7.295347041403494e+21
1.729858897012245e+21  1.350453724101574e+21
6.723673335533238e+20  8.234749546832058e+20
1.398351208642612e+21  1.002049706088305e+21
7.184652359485643e+20  6.776010077480381e+20
1.970662609521946e+21  1.39477322226809e+21
1.552979145162977e+21  5.523932771756145e+20
9.80710105109691e+20   5.489777907602073e+20
1.011875367953352e+21  7.725418887232161e+20
1.174065383776899e+21  6.291629387240323e+20
1.076746164729972e+21  5.685807496537423e+20
2.074306738915168e+21  1.572891452663709e+21
1.392875890726947e+21  6.438803378765074e+20
6.152872649581489e+20  4.158602809618905e+20
2.667782589397624e+21  1.949093088215252e+21
1.70280945326233e+21   1.224951290120602e+21
1.707997896905108e+21  1.650786719338257e+21
3.678661838234601e+21  3.510887889012181e+21
3.41099854332928e+21   1.494172776800838e+21
1.894979114146425e+21  8.051777263635648e+20
1.045734961858879e+21  4.991172503538804e+20
2.720263263209444e+21  1.891767465356989e+21
2.317026012610226e+21  1.501146089309577e+21
3.020446002868975e+21  1.349166974064153e+21
1.931871141429898e+21  1.923390065348265e+21
5.265350275818784e+21  3.25341990949117e+21
1.48815307217553e+21   4.402906040890699e+20
1.864508706729344e+21  1.349366050417397e+21
2.993340503855507e+21  2.838201508787465e+21
1.101410994068895e+21  6.399005428666569e+20
1.087309043253748e+21  6.571803140823497e+20
3.203702515242078e+21  3.146755588390015e+21
2.639274105979905e+21  1.919605282439815e+21
2.835051862123973e+21  2.854946613495523e+21
8.414261667780808e+20  4.976636575789247e+20
1.165032086335988e+21  6.717009267429497e+20
1.161791109590069e+21  1.275416513673599e+21
1.191152566663282e+21  5.551335039143924e+20
3.261697741262074e+21  2.044526964461483e+21
1.629649520699932e+21  1.218508019781516e+21
3.057233419744211e+21  2.608330859871119e+21
8.964589172819874e+20  4.119688930245429e+20
1.380233478970484e+21  5.214776546209017e+20
1.754529296916687e+21  7.029609257325185e+20
3.768296062102981e+21  2.017337773132426e+21
5.534810970591881e+20  5.846717504916362e+20
4.315911006369405e+21  4.004384261739879e+21
5.231542685885174e+20  6.031468263647516e+20
6.7941121644789e+20    7.808584239883956e+20
9.121554188461735e+20  5.900382825224099e+20
1.02850967388648e+21   6.967511829885114e+20
1.590038698889806e+21  1.578925354394339e+21
2.119635512220714e+21  2.334109885584971e+21
2.229164176787592e+21  2.022211358079772e+21
2.835761330462002e+21  2.862212508704567e+21
9.5219223429569e+20    6.179753823774317e+20
4.16098035953727e+21   2.747270973287745e+21
2.007077856479263e+21  1.712521011360641e+21
2.620512808083477e+21  2.829136935380801e+21
1.058747282107968e+21  4.513941869436688e+20
3.142770280409421e+21  2.334516001546991e+21
1.08958192295085e+21   4.5672097889559e+20
1.269377333330196e+21  1.416674708815362e+21
4.967996781708587e+21  2.699992564543899e+21
8.774443728982778e+20  8.656596179842619e+20
6.448663334929755e+20  7.556384869908994e+20
1.463877098442725e+21  7.09206667815552e+20
3.282726158098848e+21  3.066639464526986e+21
1.493794708586668e+21  9.467348350529963e+20
1.67253026441059e+21   1.452672602608122e+21
2.050441891148453e+21  9.126872817623888e+20
1.712674654105058e+21  1.911259059706749e+21
1.703079947506977e+21  6.150025421856718e+20
1.534629666016633e+21  7.817270253559476e+20
1.617491508565584e+21  7.487133836024134e+20
7.368116426959529e+20  7.661864516620705e+20
4.915066956848171e+21  1.558494100929012e+21
2.984238623569916e+21  2.73029287641851e+21
3.809673130017537e+20  3.59241337629968e+20
1.347090753868422e+21  1.033160168840027e+21
1.26305614562864e+21   4.050376791781803e+20
6.131610152492592e+20  4.846419918123292e+20
1.230797608396453e+21  4.601670223538143e+20
1.028316763504341e+21  6.686508717315922e+20
1.595131494479507e+21  1.621163304743461e+21
1.112617853036019e+21  6.566940102416062e+20
1.969982766061749e+21  6.387026417733041e+20
7.753229242774306e+20  8.743717080634487e+20
1.90477574379715e+21   1.490045725652839e+21
3.366656875904436e+21  1.805048594536136e+21
1.414718391683502e+21  6.110786034340624e+20
1.678684173932253e+21  7.285389399929934e+20
7.728440596433861e+20  7.80809464479496e+20
1.717036418397923e+21  5.621200861362301e+20
4.08566611467996e+21   2.618857484142141e+21
1.852253091723546e+21  1.122560510713814e+21
2.422577216927241e+21  1.123217242806226e+21
2.09475377057869e+21   9.339600499059244e+20
4.419533307348556e+21  3.343213624476741e+21
8.58451097800972e+20   9.398819757324641e+20
2.89463827977329e+21   1.420961863216644e+21
3.037525618334732e+21  2.584098263209597e+21
1.974868827631478e+21  1.700352656348139e+21
3.333529983872751e+21  1.369773979693643e+21
2.764997805869245e+21  1.759495320400016e+21
3.684978178373113e+21  2.567244972327282e+21
2.686776737142266e+21  2.740954408056929e+21
4.147759580150149e+21  2.505249440245244e+21
6.855148342109918e+20  4.356033267254736e+20
6.313458352481273e+21  6.168243282648283e+21
9.342865321099451e+20  7.156392580618558e+20
1.3330486913743e+21    1.212207039185362e+21
1.313443898205255e+21  1.270267837201454e+21
1.064370434017976e+21  1.351693273225195e+21
7.538896268879398e+20  4.150778883730132e+20
2.122107064533565e+21  8.940930124860596e+20
3.539945568371896e+21  3.5557953818866e+21
1.699747088903152e+21  5.440162605125914e+20
1.197770692171578e+21  5.514710226582228e+20
9.506891338472777e+20  4.042898410550013e+20
1.686628596200782e+21  8.211539118796e+20
1.499666424620436e+21  7.557944255955365e+20
2.63348605719909e+21   8.360842877252976e+20
9.023168661841015e+20  5.541692839062513e+20
1.636624089634857e+21  7.126543139642589e+20
2.722168258102375e+21  2.529847670624339e+21
2.152632122981939e+21  2.112361165266722e+21
2.411534261032133e+21  1.835649393514018e+21
1.619529812428632e+21  1.885418945605137e+21
4.342929810343837e+20  4.917967427892174e+20
2.049497986867123e+21  1.126195998559236e+21
1.326837987693047e+21  4.850398888859403e+20
3.813843275799444e+21  1.3799947344889e+21
4.783581176124254e+21  1.445304850028617e+21
5.351426334302207e+21  3.975376223116893e+21
6.923228017590846e+20  5.556716014661642e+20
1.387155688758983e+21  9.186026896897773e+20
2.383071704850974e+21  2.200071472594764e+21
1.996290691680418e+21  1.14087963592975e+21
4.445268097735511e+21  3.998699424648459e+21
4.406786432886321e+21  3.343651684692968e+21
2.130166967248595e+21  1.24502436361255e+21
1.148512910232815e+21  6.623084134460296e+20
9.609860441032867e+20  1.011308418508307e+21
8.837756309590456e+20  8.789489865044419e+20
2.136907954105742e+21  2.095484025411259e+21
2.526104972842857e+21  9.781484342337022e+20
5.151242660817716e+21  4.031046418066715e+21
1.285795448203164e+21  7.106269661478216e+20
2.155758052396605e+21  8.986359255894369e+20
2.258109497596784e+21  1.040892091065354e+21
1.739564865959581e+21  8.737088510659916e+20
4.489542123427363e+21  2.298074943102912e+21
4.657902588423858e+21  3.932690454395289e+21
1.274400094260017e+21  1.266485043771478e+21
2.239630412563383e+21  1.462517616987682e+21
7.418287917227226e+20  2.438438726045168e+20
7.332584836592369e+21  5.211990014352853e+21
6.596966503157387e+21  7.064199463399228e+21
3.061396726342087e+21  2.338514285500591e+21
1.347476061381475e+21  8.522997119806148e+20
1.620090334761567e+21  7.640915453666074e+20
5.964010933821239e+20  3.774574408598616e+20
6.191180880255411e+20  6.411227626616678e+20
1.561355730488187e+21  1.082246412240394e+21
5.661052951302633e+20  6.108878176642754e+20
7.555141591009594e+20  5.804072365480907e+20
1.666450252033365e+21  6.791860555677439e+20
1.001193146516609e+21  7.43123550539938e+20
2.740778688070219e+21  2.850174670590445e+21
1.182827483061225e+21  1.036296731303982e+21
2.976221384163284e+21  2.387949110148449e+21
3.508459719587916e+21  3.244155409817525e+21
2.152670564950906e+21  1.461583402053472e+21
1.534068060854802e+21  5.052486111281543e+20
1.286257786303276e+21  1.268399990338352e+21
3.746148008120373e+21  2.904145466825782e+21
1.072761627283676e+21  8.522326372619151e+20
2.305101741689626e+21  2.2021715699489e+21
1.504453127064051e+21  7.859651896282698e+20
1.17678776599945e+21   6.818483187972616e+20
2.697863627069376e+21  2.087087194821433e+21
3.893704102187952e+21  2.477319654438303e+21
4.615585761055959e+21  3.90971863447942e+21
1.102353557637566e+21  9.841081571082075e+20
4.517250252921358e+20  5.075865125726336e+20
8.983493101128555e+20  5.394808989179032e+20
4.716516908751984e+21  4.581629532983041e+21
4.536691905879665e+21  4.682843805785768e+21
1.153609602957955e+21  8.123507286113389e+20
6.643469038407855e+21  7.150646234426442e+21
6.959613786064688e+20  5.511683940011963e+20
1.16415971113553e+21   7.152009026284339e+20
1.01563669999714e+21   8.578638962246576e+20
5.006827898108608e+21  4.228341644361087e+21
2.844908331814322e+21  2.844911685759564e+21
5.093390290847596e+21  4.204427234380118e+21
3.947310065016045e+20  3.590364675374523e+20
2.908064937988143e+21  9.747722591694697e+20
4.149936797656354e+21  2.842889282154561e+21
1.284358122529383e+21  6.911182729785618e+20
8.053480515023638e+20  8.541317410518465e+20
2.376040435173582e+21  1.489155427288818e+21
2.585842933859844e+21  1.546905575448049e+21
5.527734007774825e+21  5.186588326488318e+21
5.158439541005848e+20  4.206928508025247e+20
8.133901919236928e+20  8.757719291871789e+20
1.950481189243619e+21  1.353714430143316e+21
2.623163606222449e+21  1.241674003386505e+21
1.00344619858572e+21   3.975524007681275e+20
2.592007857983388e+21  1.806071723360701e+21
2.186942691453443e+21  7.664107653256934e+20
8.802069046370258e+20  4.695524962496686e+20
1.641450569298146e+21  9.244706043275685e+20
2.773829775679156e+21  2.747349997700947e+21
2.304560544263382e+21  1.068434964099141e+21
1.238179955593834e+21  7.537219980819789e+20
3.897431855961179e+21  2.797163971546086e+21
8.693744825383778e+20  4.70313623760247e+20
2.598936510326171e+21  1.811368247991682e+21
1.117288297380407e+21  5.823976933881984e+20
1.070983998090412e+21  6.926290599770514e+20
4.206088159655378e+21  3.938198630989197e+21
1.186142093599294e+21  5.288813339607105e+20
2.372548619759721e+21  2.237093668381976e+21
8.31428050426383e+20   7.156122474964458e+20
1.275440383244031e+21  6.984459404369908e+20
1.063662673839713e+21  7.44302777150423e+20
9.063461360877623e+20  6.334093561496416e+20
1.361524596677303e+21  5.043046762644341e+20
6.878793121837861e+20  2.600968854293146e+20
1.487462082668619e+21  1.128930546830265e+21
5.309922754622953e+20  5.235863108696383e+20
3.287322771264528e+21  3.422129591357334e+21
1.743564052990416e+21  1.336512013262408e+21
5.465625978425113e+20  5.728588463060552e+20
5.878911182013748e+20  5.088626612712916e+20
4.308578959514066e+21  2.360691342935017e+21
9.199975317599789e+20  4.502184878128203e+20
7.098917710425721e+20  7.31824939836773e+20
1.341309404656331e+21  6.542794389790544e+20
3.60664550597368e+21   3.270325766273914e+21
1.340487889861088e+21  1.283542033547596e+21
1.119200766859514e+21  5.609141265079845e+20
4.013405695940449e+21  1.152689645164118e+21
8.128649480498086e+20  5.294888804414711e+20
7.443883026102253e+20  8.32656302210119e+20
1.103002109120489e+21  1.04985412613084e+21
4.652779293229173e+21  3.436872140482425e+21
2.907572511394737e+21  2.300053853297408e+21
9.984328379102132e+20  5.444972355748224e+20
1.530413255553734e+21  1.005870701276759e+21
1.258489838153762e+21  5.944151539724129e+20
6.686260342660411e+20  6.023648861345827e+20
2.418464217048186e+21  2.247086427017834e+21
1.675268350207323e+21  1.557186598750352e+21
1.478661101954851e+21  5.337687414211732e+20
7.94838708168895e+20   3.666854962591205e+20
7.824591903631452e+20  4.689796981432764e+20
1.273160291840478e+21  6.083901790475279e+20
9.177867713655302e+20  6.973618656670675e+20
6.804379824190883e+21  6.447438287667641e+21
1.244215953669639e+21  1.124447266305377e+21
2.40850180133925e+21   1.265762685718699e+21
3.401699816692291e+21  3.257089202147644e+21
1.710524544752111e+21  9.032931254140582e+20
2.770139567416887e+21  1.44042414866286e+21
1.138757469488924e+21  6.983841728004186e+20
1.704594728829609e+21  9.460645566404618e+20
2.528473082594642e+21  1.128915104175229e+21
2.48524809169274e+21   2.203498548087471e+21
3.101340339736995e+21  1.022415926724041e+21
3.335693317115948e+21  1.286421844233627e+21
8.375684591419287e+20  4.532057888537673e+20
2.717163714439541e+21  1.089424105062068e+21
2.921991293280811e+21  3.052915215782003e+21
3.069510975682795e+21  9.664425314618942e+20
1.526971326128263e+21  1.221791078704617e+21
1.439697668360986e+21  6.14553421029206e+20
1.820243458098447e+21  9.29608374758161e+20
2.113138969093417e+21  2.161795604059584e+21
3.865224102242001e+21  2.918888970193696e+21
1.572399366723898e+21  1.067712544768104e+21
2.063208958357724e+21  1.274770096183073e+21
1.947592862420558e+21  6.008994512822183e+20
1.891531434227465e+21  1.454054238167631e+21
1.227861143940269e+21  9.822376876542128e+20
1.872782406477102e+21  7.728613622114845e+20
5.573252318944737e+20  4.098445002003154e+20
8.587253452826802e+20  5.797555075764873e+20
5.962037987990443e+20  5.336686997552485e+20
1.635397025723925e+21  1.262367879216826e+21
3.426047898088398e+21  1.231353520118493e+21
1.564646148214627e+21  1.249899814221934e+21
4.041702035338685e+21  3.823742882988556e+21
9.619653804637714e+20  5.41160394864073e+20
1.680692842645911e+21  6.876756428021305e+20
9.795644956035723e+20  4.331495144730245e+20
1.253006432021848e+21  8.992768687160776e+20
1.26976856522286e+21   1.182203142972375e+21
1.564467162673096e+21  1.159015037424423e+21
4.196341546075054e+21  3.396923454786053e+21
5.796228509590517e+20  5.432984743132694e+20
5.809106941537066e+21  4.338587271771037e+21
1.154718281825203e+21  7.83269042392963e+20
2.417506810802277e+21  1.471837210215983e+21
2.115400359039515e+21  9.918189434092361e+20
3.454379564109264e+21  3.376502214609513e+21
3.403998826406285e+21  2.540259648944288e+21
3.838884437957155e+21  1.85623166216032e+21
2.224613187952979e+21  9.28467052121724e+20
6.130792972350684e+20  5.49426433963947e+20
1.933220147686797e+21  1.936505860151914e+21
2.23689733591739e+21   1.357144210044081e+21
3.91775555903417e+21   3.902242605512612e+21
1.577018587255913e+21  7.481581192348454e+20
1.296934576004516e+21  6.36847941647515e+20
1.175731568717104e+21  1.226096757470354e+21
1.627991218659589e+21  1.549738609766038e+21
3.178017159690299e+21  2.834863963679595e+21
6.864162101219356e+21  6.653973067062809e+21
3.001478363903036e+21  1.312697832720344e+21
4.803540193576924e+21  2.830420207536954e+21
1.387997476958502e+21  6.906567860218017e+20
9.092509528263644e+20  6.458321344195945e+20
1.052968921428481e+21  7.029023727800739e+20
2.902058063029898e+21  1.713972202605531e+21
1.115943295751895e+21  8.265243193131553e+20
1.023450603517231e+21  6.400917116405107e+20
8.427947553197725e+20  6.885961936024792e+20
4.241508041178111e+21  3.77941460410943e+21
1.708065530021054e+21  6.599673011458446e+20
8.765641874165656e+20  8.383032405770603e+20
2.45261151941793e+21   2.601697834685217e+21
4.084499928573934e+21  2.962894581617923e+21
2.416209514236785e+21  8.750654379311049e+20
2.251254108505913e+21  1.650415677104782e+21
1.254360835817959e+21  5.860103359156954e+20
1.882247435267215e+21  1.155536113628524e+21
1.177096258543166e+21  5.635801426661628e+20
1.859965098512165e+21  6.642207945526928e+20
3.967175249408801e+21  4.257164111987139e+21
3.410666267975687e+21  2.73715287484261e+21
1.981520430367048e+21  1.184095824812857e+21
3.740851080231393e+21  2.652269234221987e+21
3.059526816356274e+21  1.614466588163726e+21
1.031533772326445e+21  8.675221480965873e+20
2.359526206574937e+21  1.660461997099945e+21
1.109895207919024e+21  6.26668568530375e+20
3.96516219924215e+20   3.138862253786063e+20
5.726905607955653e+21  3.848968383268156e+21
8.644372777993351e+20  8.579266121316729e+20
1.48616073880854e+21   5.899093680005577e+20
2.240707848545716e+21  6.746545576509559e+20
3.352879393457834e+21  3.162707343270698e+21
1.732432350287898e+21  1.084717432996404e+21
1.792491792329904e+21  1.533413270988713e+21
1.992023858588727e+21  1.51131728887448e+21
1.250409587397456e+21  6.85883648328711e+20
1.787629891021797e+21  5.723802316786483e+20
5.679531501669324e+21  5.067772272192355e+21
4.104780447120606e+21  3.193859768593039e+21
1.923956882116369e+21  1.327221011263816e+21
1.379340677367279e+21  8.026930375942422e+20
2.979956636643286e+21  2.705112237698244e+21
2.964160268816345e+21  2.922413153199943e+21
1.569091818377695e+21  7.207722623145965e+20
9.241926590512527e+20  4.153885669558225e+20
9.239676358840636e+20  8.075704790898373e+20
4.003223903511963e+21  2.001527036545978e+21
1.500617015008894e+21  1.696191547478415e+21
7.850358496857949e+20  7.239757064908926e+20
9.676972479034644e+20  7.647463806785358e+20
1.891732297304492e+21  9.754626730545596e+20
6.403691877899369e+20  7.108925118606119e+20
2.661987386626757e+21  1.769921501253274e+21
3.93363220490689e+21   3.64893223659952e+21
3.490621761556411e+21  6.682892137356419e+20
6.049951360349311e+21  4.981021310579404e+21
1.200359111503428e+21  5.206120243090075e+20
1.585818153018375e+21  6.065879706977246e+20
1.331927471271257e+21  9.618741464412644e+20
1.861547496792047e+21  1.157569678322102e+21
1.113797227123229e+21  7.700864329412963e+20
1.67978415544168e+21   9.997137765237306e+20
3.184512096462036e+21  2.988170541951262e+21
6.38282561130194e+20   3.310148086372646e+20
1.164877609183967e+21  6.59611015771006e+20
1.810736399514377e+21  1.642308248346074e+21
2.455055442246632e+21  2.224249596291293e+21
2.419986123733869e+21  1.581437602161204e+21
8.406471787272803e+20  3.77557419261812e+20
5.00547636706876e+21   2.313691500066817e+21
1.883684167535035e+21  1.532248789406022e+21
4.089192216933833e+21  1.355021769865796e+21
5.669666322487523e+21  6.013330712075736e+21
5.576420125838863e+21  3.775669587947953e+21
2.729384215158412e+21  2.45292332413917e+21
9.283678804446413e+20  4.648989680872819e+20
3.450103497927776e+21  6.771147904044504e+20
1.992354932869488e+21  8.93299263153536e+20
4.436645134932182e+21  3.43641667891356e+21
8.052159079337719e+20  4.107554768388343e+20
1.873930560711395e+21  6.254187804675846e+20
2.785375483403364e+21  2.617127266391777e+21
5.808192222315836e+20  5.349901981857232e+20
1.445020079099186e+21  1.102731951257322e+21
8.380590642405224e+20  4.948529255108474e+20
3.445766468995907e+21  2.080744083379139e+21
6.22899313062536e+21   5.099605065005423e+21
7.502360148953513e+20  5.604376355356619e+20
1.974920539342292e+21  7.173387382846171e+20
1.340083915806807e+21  8.485077134644741e+20
1.19839618358368e+21   7.666595491859328e+20
1.347148975472863e+21  7.395009565444065e+20
2.593484270139276e+21  2.655797239397485e+21
2.545480657923225e+21  2.350738855571485e+21
1.397972399373644e+21  7.643740489887098e+20
2.427601133315092e+21  9.842942426878087e+20
3.2416605019869e+21    3.199758809354597e+21
1.015127199927493e+21  5.714881245808034e+20
2.086120589196776e+21  9.129829326553511e+20
8.770275290859535e+20  9.10944817217197e+20
4.342188714509766e+21  3.305870204697788e+21
1.246111716651537e+21  8.28753651673806e+20
5.7460265058423e+20    4.399707594115737e+20
3.278640748559982e+21  2.83294250435029e+21
7.559275044835319e+20  6.851404016770831e+20
1.681823222976852e+21  1.700479868580843e+21
1.59016379172437e+21   1.408862050051859e+21
3.742464616230449e+21  3.254719195709938e+21
3.271397385872002e+21  3.331076591302212e+21
1.978844866720461e+21  9.71004745853081e+20
2.150592908673297e+21  1.217009370777957e+21
1.008368246741827e+21  5.660809271753512e+20
1.470260734615382e+21  1.461646924179196e+21
1.11945865612924e+21   5.956659309735916e+20
9.141360721133707e+20  7.19386537851493e+20
2.182827052707115e+21  1.932606956241507e+21
5.135641077837302e+21  5.586234905515692e+21
7.257631893657867e+20  6.698750911181419e+20
3.807413049380815e+21  3.312703280888865e+21
1.60685759149553e+21   6.372726009771169e+20
1.856557655926759e+21  1.112288477151942e+21
8.797797528783711e+20  5.789904169905965e+20
6.434851911203834e+20  2.792387826850196e+20
7.754720527257671e+20  6.215319546859448e+20
2.012139541968598e+21  1.126447456496252e+21
5.646122891499603e+21  4.590655066403626e+21
2.210624963786364e+21  1.017917244592176e+21
1.228731376230047e+21  1.134174682360593e+21
1.046448156463753e+21  1.119809400660829e+21
3.097670171961069e+21  8.868565218101139e+20
1.004191217870529e+21  6.164141618871084e+20
2.236293934362702e+21  1.898217021879117e+21
2.876590005214078e+21  2.999649747808559e+21
6.346178176325981e+20  3.707198746897886e+20
1.288855087337513e+21  1.411724977670384e+21
3.013215519441231e+21  3.04213414936327e+21
5.288722557521927e+20  3.50313303774398e+20
2.140563737146983e+21  1.29567834782128e+21
4.863387536743637e+20  5.241965600846808e+20
5.809254491837218e+20  4.60308638415347e+20
2.580330523829517e+21  9.175223934249328e+20
3.951980992200138e+21  2.856661795257325e+21
1.918086356325321e+21  5.419255333155667e+20
4.02354750113825e+21   3.365920914980883e+21
1.657077724275504e+21  1.084218417439982e+21
1.023288234188694e+21  8.580933837490157e+20
3.545487473861301e+20  3.419759560589209e+20
1.663169734141552e+21  2.681065327969781e+20
2.922889267279472e+21  1.963585264037875e+21
3.011169512038304e+21  3.016578354723841e+21
5.470564832531044e+21  4.519744769006286e+21
2.126285639204071e+21  1.612997658528651e+21
8.871589662989624e+20  3.060194523319197e+20
8.772921628227705e+20  4.306044624293527e+20
2.625945758122088e+21  2.782301832067347e+21
9.180511535063349e+20  7.493889715814357e+20
8.322304738951108e+20  4.63729544829268e+20
3.538373575881618e+21  2.326765750298335e+21
7.684149710585125e+20  5.270697431331737e+20
1.334166059022417e+21  1.109932718874436e+21
3.884292696618037e+21  3.826367336515167e+21
3.506691527829344e+21  3.042702350807603e+21
2.458981077432402e+21  1.566907063535342e+21
1.811997665006885e+21  1.705891327678667e+21
3.527397624685842e+21  1.771732900104277e+21
1.270960514766924e+21  9.769788841612905e+20
9.224117754382612e+20  4.779124851546856e+20
1.355031782402935e+21  5.101734563094503e+20
3.143703659036977e+21  3.131325437187688e+21
3.173598478267646e+21  1.450149226934421e+21
1.187861735921081e+21  6.699636505248236e+20
1.123667478412862e+21  6.729354803269448e+20
1.683293496452265e+21  1.317233193536414e+21
1.038472892052293e+21  7.841663280457419e+20
2.278625669578809e+21  1.943487645452373e+21
7.755923612612691e+20  5.949062901204365e+20
5.446284291566571e+21  4.588853856572303e+21
3.312053121693183e+21  1.858127208479121e+21
1.475873565208387e+21  8.97242970501953e+20
1.130534621069543e+21  7.230486087110708e+20
2.109012658732797e+21  8.429917984788407e+20
2.590024584007945e+21  2.475384452678162e+21
1.360767922923228e+21  6.730800894158479e+20
8.243848677151458e+20  7.601079474507716e+20
6.375794817377666e+20  5.283547957250177e+20
3.437024428628477e+21  2.138246521451194e+21
2.887784017428527e+21  1.436112321486714e+21
4.744502881305794e+21  4.693274256833666e+21
3.993605828054759e+21  3.521334412465252e+21
1.69114992787167e+21   6.994220519256147e+20
1.33371698901837e+21   5.343234184151355e+20
2.629658684931006e+21  1.277228273248131e+21
1.134643920690454e+21  5.530744698567786e+20
1.048238305046328e+21  6.831551216621906e+20
1.180707841538137e+21  4.471121096941744e+20
1.314935236126516e+21  4.9195367438007e+20
6.469782123370503e+20  4.829308776671881e+20
4.045070118034006e+21  3.305857795757183e+21
3.65226689471373e+20   3.51087494843904e+20
1.802692915645264e+21  9.269903680228784e+20
3.049074993875645e+21  2.675254631880945e+21
3.320059489656328e+21  1.061965254663197e+21
1.812964222776176e+21  9.013256656933384e+20
1.414440992771675e+21  8.723570298594994e+20
9.624861203890472e+20  7.106004694130692e+20
7.209247085576394e+20  7.263244363323116e+20
2.533593529983821e+21  1.953607033712907e+21
1.641277200053163e+21  1.015538061881564e+21
6.503015926124316e+20  5.866828421900923e+20
2.727272705190383e+21  2.050616000067305e+21
1.993476029652224e+21  8.778087808571182e+20
1.653981411298768e+21  1.558403917403365e+21
8.945670760035455e+20  6.511710597577253e+20
5.387591796582386e+21  4.738422766569333e+21
2.746832024717847e+21  2.07180984116832e+21
4.627512789831545e+21  4.372555953116888e+21
2.347060825111504e+21  1.756362503605997e+21
2.353019299222659e+21  1.898088887497426e+21
8.476902795008303e+20  6.8940965586719e+20
1.606206423623712e+21  8.335755719126625e+20
1.035851672191171e+21  9.564315885913784e+20
1.611735004120987e+21  1.338135918896491e+21
1.05286894410433e+21   7.79319317668471e+20
4.280817647789404e+21  3.035245958617279e+21
1.302201668702302e+21  5.318126089244011e+20
1.995590023658988e+21  1.95362151080471e+21
1.000563030623754e+21  8.51836809160715e+20
3.318382778112286e+21  2.079080173021907e+21
1.634093783348161e+21  8.38355747213858e+20
1.84146655571707e+21   8.348270626538372e+20
2.422729243588026e+21  1.983410020703046e+21
1.888819040144124e+21  1.440748053336156e+21
1.894388618062058e+21  8.627990028481129e+20
1.048914247970311e+21  4.540601491890987e+20
1.843127417232174e+21  5.919694050601596e+20
2.081471966767741e+21  1.035149533124642e+21
1.194832331583321e+21  7.520126125143113e+20
4.203439646569091e+20  4.032879740116591e+20
2.910415213951731e+21  1.172889390049364e+21
1.106369209643828e+21  6.515384183162117e+20
1.223811188630045e+21  6.76129389377421e+20
8.937665839949463e+20  5.78738014260274e+20
1.271853246622466e+21  8.787059395256446e+20
2.09049864846546e+21   9.262234470165996e+20
1.078798957180679e+21  6.127516037287498e+20
1.477159391010628e+21  6.47099570572624e+20
2.714342570164145e+21  7.111884329862756e+20
1.095323680955147e+21  7.485106568342306e+20
1.623323649331828e+21  1.63463451332804e+21
2.720719838681402e+21  2.958507721427265e+21
5.927316934654785e+20  6.228072150523122e+20
3.108570750093434e+21  1.375275176091433e+21
2.972922955345068e+21  2.092274912538467e+21
1.330061173543708e+21  6.146227250422172e+20
3.129990620230832e+21  9.297941486863853e+20
1.287664635992573e+21  9.721722857535566e+20
8.298003351712618e+20  6.807714635240062e+20
2.558249511885703e+21  7.87093515897986e+20
1.674337459043526e+21  1.596064232887167e+21
2.016641904600678e+21  2.107419600354636e+21
1.579218512017992e+21  9.927735966477578e+20
9.751686369354653e+20  4.862224129685526e+20
1.10478134581678e+21   4.92967258775832e+20
1.307400693274124e+21  6.252535067393461e+20
1.822113192030188e+21  1.467742485768624e+21
2.932491846015746e+21  2.514327866336229e+21
4.920299135776805e+21  2.302772708612941e+21
4.552111672757892e+21  4.433248453900044e+21
1.956576608018974e+21  1.809524159497612e+21
2.514039546602294e+21  9.158223654846385e+20
1.69120985321107e+21   1.442544019017559e+21
1.642301673074007e+21  3.272376456789939e+20
2.931426321121611e+21  1.164329523760677e+21
1.545276669285346e+21  1.45633011676313e+21
1.677345302499982e+21  8.594374621839001e+20
2.975956661170536e+21  1.958966472777033e+21
1.694644200824673e+21  8.863236829334843e+20
4.537183282833864e+21  2.218154661472156e+21
9.115550165245995e+20  4.58771455539755e+20
2.880942863054447e+21  1.054764716032183e+21
1.638133927617041e+21  6.745502612322086e+20
9.257738204058945e+20  9.451691349414521e+20
1.680775899852611e+21  1.799524419259334e+21
6.960007562481273e+20  3.340087861306821e+20
1.96955005013128e+21   1.588972241686387e+21
4.047632007885298e+21  3.602960699743773e+21
6.496629509549503e+20  4.657375678309209e+20
4.910111945537515e+21  2.719232715128569e+21
2.558766539991207e+21  2.831783153490473e+21
8.806764550355988e+20  8.13045884250215e+20
1.612482438903715e+21  5.709662110996201e+20
3.515233933633486e+21  3.246043736884373e+21
7.468144735755097e+20  4.080739569490358e+20
1.84716112168971e+21   1.031723973643532e+21
1.197397928065134e+21  6.164111368279902e+20
1.308887969067421e+21  1.005065255131584e+21
2.16457542507801e+21   2.233960646914345e+21
6.25048255720593e+20   7.617473811415504e+20
3.166393153867075e+21  2.997270786516123e+21
3.220056775750334e+21  2.654202573378004e+21
2.523247684381421e+21  2.421845727215432e+21
1.352138662830961e+21  1.503269627675212e+21
3.078052363722766e+21  1.961159535165576e+21
4.196986988999461e+21  3.405313226553406e+21
2.091751219308189e+21  1.942823549948577e+21
1.190434519238985e+21  7.48654923743446e+20
2.854243505602332e+21  2.349281113276455e+21
1.793470169110262e+21  9.989638067447602e+20
4.543123729272945e+21  4.280843882482561e+21
6.327928899229248e+20  5.632134117053693e+20
1.149825245953004e+21  8.457589805207523e+20
7.062864752398341e+20  6.11142111782356e+20
1.634747044826113e+21  9.036350956124736e+20
1.798812166543885e+21  9.498795443264439e+20
1.371731310609747e+21  7.178337258821474e+20
6.147469053439307e+20  5.81340403567831e+20
2.111456969893396e+21  1.565027121975074e+21
5.274891831549721e+21  2.620648810012572e+21
4.588783078138728e+21  3.64409120112126e+21
1.227180027837998e+21  4.381028446542009e+20
5.647437502628164e+20  6.284189162524475e+20
6.040511217799479e+20  6.162476410496038e+20
1.4575994970944e+21    1.29621605049043e+21
2.867086261466452e+21  8.29817660740228e+20
2.57142483898581e+21   2.504051504718538e+21
1.545136787161518e+21  8.01553831243104e+20
2.254425919462947e+21  1.245226711473227e+21
3.711997359811219e+21  2.060283931422574e+21
1.856103240386819e+21  1.012835999318004e+21
1.046819838458999e+21  7.459020604645818e+20
1.507726982165497e+21  8.911689940339621e+20
1.026595649090324e+21  5.783112094429415e+20
5.429010175247291e+21  4.409828334630771e+21
2.641626529316869e+21  7.573479573782055e+20
8.015763503524685e+20  7.593323452105568e+20
1.538437940174715e+21  9.111490855189411e+20
2.319126904770171e+21  2.11268159547767e+21
1.448405882733052e+21  1.406501303378781e+21
7.684009054350665e+20  6.333116739930485e+20
4.93914228843086e+21   3.002075540464262e+21
1.653259871718224e+21  9.027240802679219e+20
3.457551488433044e+21  2.814730434172637e+21
7.166872163945847e+20  6.497735207139457e+20
6.184844666220249e+21  4.310908353104332e+21
1.600094753279291e+21  9.921357949797882e+20
1.469510656656209e+21  9.561785158058808e+20
1.723549564479436e+21  1.580512071992188e+21
1.063556397725944e+21  3.440504402537827e+20
2.924241361252106e+21  2.660495702730843e+21
7.132636850085244e+20  3.804422788347506e+20
2.256505822488243e+21  1.17063543762474e+21
8.594775710838796e+20  6.147856214948105e+20
9.098326474186246e+20  4.930841804854744e+20
2.126722969052197e+21  1.72703124514806e+21
1.26626095536556e+21   7.28032519703032e+20
2.252637122510882e+21  1.565555230700605e+21
1.775982669115829e+21  9.124467519183549e+20
6.408551002853616e+20  6.104785237086319e+20
2.723379854167944e+21  2.268617759558168e+21
4.831712967462278e+21  3.414069134278393e+21
9.231463183533897e+20  7.533959479383766e+20
2.628227951145743e+21  7.671531216090173e+20
1.181989978549738e+21  6.030217120722277e+20
8.898607863119328e+20  9.105374215981311e+20
4.817512794822155e+21  5.122791562684969e+21
3.955807564898876e+21  1.975571669780661e+21
4.481004090808728e+21  1.585896479214353e+21
2.394198387759343e+21  2.396373637242001e+21
1.821584760476437e+21  1.460315449575277e+21
1.760882877052e+21     5.267889108793195e+20
6.92463085568501e+20   7.253065424649982e+20
3.8850047777086e+21    3.782661619667041e+21
1.293570629340889e+21  5.936791662556367e+20
8.312730204288651e+20  7.656938926571745e+20
8.472699964781417e+20  6.213380379815545e+20
5.864911277799041e+20  4.516746583056577e+20
2.27415031526252e+21   1.531152844296238e+21
2.591552793063833e+21  1.783663263191515e+21
1.214176361780498e+21  1.222645750581468e+21
8.246729524365758e+20  4.972055021078689e+20
1.132403465445686e+21  7.624872291412739e+20
1.862118412277658e+21  1.302734209019406e+21
7.610589426236213e+20  4.343388544735265e+20
2.83078293613538e+21   2.783609159400988e+21
7.172108948700577e+20  5.441303630096394e+20
1.211098686102113e+21  6.742934609852641e+20
1.894851720978103e+21  1.31415829180719e+21
7.886448551159855e+20  6.675613421558485e+20
2.378271273974558e+21  1.385490766307746e+21
1.474056242428961e+21  1.595831450712086e+21
1.272756798525393e+21  5.278627022037541e+20
1.575649624511677e+21  8.881724337505622e+20
3.63316527673206e+21   3.743593032553275e+21
7.835176611860489e+20  7.466003350378936e+20
1.00920785069705e+21   8.121704176395979e+20
2.704889344906672e+21  2.040762307005607e+21
3.795073783916642e+21  3.047571522040921e+21
5.732487253032139e+21  4.861115798924146e+21
8.658843797524521e+20  4.896144952888407e+20
2.121115751431747e+21  1.682514143916053e+21
2.849409533182232e+21  1.705819310998166e+21
2.199766675054795e+21  7.437157295115158e+20
3.525117578835594e+21  3.067738823689343e+21
7.972461719822073e+20  6.079940345655972e+20
1.562597889046991e+21  1.110857507178695e+21
1.351681097590977e+21  1.401148197422172e+21
3.688348935638203e+21  2.548647596892949e+21
7.975536643016407e+20  7.462871060245533e+20
2.221089500362237e+21  1.155846647925618e+21
3.476475904360314e+21  2.561365838682902e+21
1.688301310620605e+21  7.205726181569722e+20
1.701158935728395e+21  7.552410800989738e+20
5.872350724594642e+20  5.109735363013034e+20
1.526057393352693e+21  1.391062753381874e+21
1.090380149912149e+21  8.709447476908866e+20
7.50302737084859e+20   7.742109305847124e+20
2.510236278439652e+21  1.774409894883859e+21
4.107700071197907e+21  4.080071519939569e+21
2.36752679084712e+21   1.755160513830694e+21
1.130718867547697e+21  6.060509144388201e+20
1.575945113659143e+21  5.956637784127342e+20
1.849338175460883e+21  1.739791882273955e+21
6.548556796038505e+21  5.422475142159381e+21
3.599325170739074e+21  2.933619527306281e+21
4.0301537025922e+21    3.290675994335959e+21
1.300525953010924e+21  5.508786537366786e+20
4.561933707532224e+21  3.994315337597545e+21
1.21456875505235e+21   7.999687447928441e+20
3.205687468765912e+21  2.533186681000046e+21
1.769813943897271e+21  1.139981361995652e+21
4.742975456147024e+21  4.668269858712515e+21
6.049173652748687e+20  4.547937897887116e+20
3.794219947722388e+21  1.782243682411614e+21
3.211736164545396e+21  1.403314083900277e+21
2.693449592266187e+21  1.509637077170451e+21
1.667213182010648e+21  1.427406346449975e+21
1.59660375213738e+21   9.671747380946582e+20
2.124597197973275e+21  1.616144688961279e+21
2.087114789677917e+21  7.486304618435734e+20
1.479833502578841e+21  5.188274412853101e+20
2.429751971196563e+21  1.691176051356624e+21
4.982998899158712e+21  4.17169977761762e+21
2.666844200226121e+21  2.179946811953987e+21
2.240698362510633e+21  2.07376283025396e+21
9.09127035230172e+20   5.967170564265369e+20
1.383259784158089e+21  8.605269763720506e+20
3.692951714122456e+21  8.332870119668011e+20
2.214823610728553e+21  1.612774789068722e+21
1.373586638240366e+21  8.349475795314008e+20
1.410758059121658e+21  4.928298384640454e+20
9.856978030191066e+20  5.98052568474858e+20
1.961248455784996e+21  1.174371101140893e+21
2.61748132391166e+21   1.741496837651138e+21
1.053690134957996e+21  6.889664718453646e+20
8.787154648885331e+20  7.008819671109893e+20
3.89232178749067e+21   3.186342355607964e+21
1.16096676698005e+21   7.526159039922117e+20
1.674863282387202e+21  6.268956510096787e+20
1.602606405652425e+21  1.097932294280532e+21
1.307142986251038e+21  6.841327196585129e+20
1.57507268342663e+21   6.503669091163121e+20
2.420336513550797e+21  2.334068719550554e+21
2.019033859044709e+21  2.056387667153069e+21
1.202823522860659e+21  6.569248812122697e+20
8.644673844008827e+20  9.289479538552414e+20
1.747753492349208e+21  1.662658331223523e+21
1.038093977729262e+21  7.652053273008135e+20
1.437378335525415e+21  8.801382216610409e+20
3.088442517344388e+21  1.003445537374922e+21
5.691266418447215e+20  3.372862498895567e+20
2.16142722659124e+21   2.709253983058994e+21
5.806069805259257e+21  5.067422277085175e+21
1.278548512958165e+21  9.639362408578064e+20
2.501098251780699e+21  2.303320154511165e+21
1.428009319790239e+21  1.363568565074377e+21
7.310611041580886e+20  3.94470165394686e+20
1.325684474550268e+21  4.743879521700837e+20
1.736955314674829e+21  1.331231803942825e+21
3.619335954811251e+21  2.983328649795319e+21
3.742346331366362e+21  2.756862086124693e+21
1.245984735548661e+21  4.619854091657004e+20
4.786172853778652e+20  4.004656508504564e+20
1.285397959914758e+21  6.853878289623665e+20
1.137197041130651e+21  6.705593307087233e+20
9.4655809220655e+20    7.753051217241373e+20
1.981905135946188e+21  5.806809973742485e+20
1.219546104524677e+21  6.157813762920871e+20
2.299696290817084e+21  1.81356794144456e+21
8.618447710552262e+20  6.656636116570167e+20
3.705374007817771e+21  1.800786550651507e+21
1.01657062913094e+21   5.360789656180734e+20
2.863213240481663e+21  1.663214400450664e+21
6.371787470881125e+20  3.739307276814605e+20
2.888504743302357e+21  2.640903581180965e+21
1.42373073437546e+21   1.250535368248944e+21
8.724366191912105e+20  9.684991168260951e+20
1.518972643308832e+21  1.371613603325711e+21
3.463083344424112e+21  2.817608072936285e+21
1.077336982871097e+21  7.062781052409192e+20
1.008073644523622e+21  7.638257706331616e+20
1.63369754205465e+21   7.434683447469277e+20
5.182143817939107e+21  5.208856412769767e+21
1.172320218777954e+21  1.301848152896834e+21
1.535239687158921e+21  1.102592587601676e+21
2.302006459681843e+21  1.97219512255691e+21
1.316066345182956e+21  4.530620568356622e+20
1.160691087313261e+21  1.019086769424471e+21
2.28032254322747e+21   1.627087268495618e+21
3.628552161355204e+20  2.804892611745364e+20
7.072681520040566e+20  4.907437074925071e+20
7.337942665133062e+20  4.385022893444522e+20
8.693595196446022e+21  8.461345267495268e+21
2.032764869328025e+21  1.480070368228915e+21
9.935837504817136e+20  7.109361362550468e+20
2.496574710640131e+21  2.277890063162542e+21
9.638239754739407e+20  5.415480224257919e+20
1.25427454132029e+21   9.331518848848056e+20
3.053133997188816e+21  2.871542656452954e+21
4.069268686663557e+21  4.078600098332205e+21
2.997730005760915e+21  2.688183119921461e+21
9.00578110988511e+20   5.184945058398494e+20
8.828940115118731e+20  4.666340964233e+20
2.663235213541969e+21  9.036947828660964e+20
1.841294344387749e+21  1.57581744183515e+21
1.465560150888512e+21  6.132144226195083e+20
2.22683014003717e+21   2.214352689325351e+21
1.690512855619732e+21  9.83387277776172e+20
2.033724530548029e+21  1.12203637281062e+21
1.93528045516955e+21   1.36767026068168e+21
4.070941275520708e+20  4.349623031110513e+20
3.456857278767419e+21  2.484568563466388e+21
3.301849213170288e+21  1.244367295884587e+21
7.799933264291495e+20  3.510091682448467e+20
1.994404299145733e+21  1.205145807570042e+21
7.096866984870336e+20  5.012544042770633e+20
3.040508499211099e+21  2.022809627193386e+21
1.119691826187978e+21  8.305913291014814e+20
2.276460717510835e+21  1.601796030173475e+21
1.820849876350628e+21  7.744665981914819e+20
1.546938448520229e+21  1.481167826146109e+21
2.380208021455205e+21  1.193416788282243e+21
2.137166031690171e+21  2.443206674874756e+21
9.824185759898337e+20  8.817688622995597e+20
8.084363952631375e+20  4.751725266127471e+20
1.811231870678539e+21  1.715440817555353e+21
3.892953639447748e+21  4.220652189787608e+21
4.227261405874364e+21  2.965254492875709e+21
3.94286266824285e+20   3.076643197504252e+20
1.985048965224843e+21  1.457982301035931e+21
2.741629605235075e+21  1.803081496919477e+21
3.566167870870745e+21  2.780184601950684e+21
5.592764789324768e+20  4.274322083951234e+20
1.009354532845436e+21  8.171249280594265e+20
1.516571731222304e+21  5.45952740479368e+20
2.071803457746503e+21  7.352439390188693e+20
1.767982379049658e+21  1.773135222238264e+21
1.844052755321723e+21  1.899451868800408e+21
2.258665478112967e+21  6.018467695877012e+20
3.378609939352743e+21  3.42700860639268e+21
2.79884239080183e+21   1.344370230435014e+21
1.368910279773778e+21  1.429958747260637e+21
1.298376211721354e+21  7.351453607549908e+20
1.331050154838339e+21  6.547622359251119e+20
2.00892515606554e+21   8.992412076597854e+20
6.201637648631124e+20  6.430889554191877e+20
1.882651613368113e+21  6.809388813746396e+20
2.930785129200558e+21  2.3746806250456e+21
3.090394792018295e+21  2.036403474319248e+21
2.289303617960663e+21  1.103331462761771e+21
7.34278740116339e+20   5.43145116134175e+20
1.875920190539648e+21  1.444024202914098e+21
1.571247302748375e+21  5.591222121307161e+20
8.936481544572544e+20  9.499378812386711e+20
1.957645605151502e+21  7.883503072751527e+20
3.563517630112214e+21  3.074200627966678e+21
1.662037362862599e+21  8.427511469383671e+20
1.046322649875473e+21  4.919801636578345e+20
4.580040750194554e+21  3.061333584151215e+21
9.042902964680188e+20  8.716405650088413e+20
2.876142278612043e+21  2.731667995809684e+21
2.315176781698308e+21  2.325468395725629e+21
1.148342862997873e+21  5.404215945020145e+20
1.058355128241345e+21  7.688183985660354e+20
1.572585294244611e+21  3.903144377216241e+20
1.855516701343031e+21  1.272374018056657e+21
5.115478796518795e+21  2.719214358700372e+21
1.201363082231923e+21  7.852413834279281e+20
1.586628238005293e+21  9.443782019223969e+20
2.509955145177122e+21  5.802899864972237e+20
1.612023429527131e+21  7.054762432704488e+20
3.613686916045923e+21  3.874880041015634e+21
3.065355511466804e+21  2.982946553977217e+21
1.397049552881824e+21  7.902411557224094e+20
6.484304342265438e+20  4.622344807785458e+20
6.552020015350485e+20  5.141222683857047e+20
8.50582475074299e+20   5.112699872112525e+20
4.686983172394593e+21  4.114873438892635e+21
6.898042254962334e+20  5.635593108287546e+20
5.837031721372447e+21  6.378463498815025e+21
7.672878499781687e+20  6.205192221577731e+20
2.76387575433392e+21   2.731173086574781e+21
2.740979163265469e+21  1.758859746141809e+21
1.666913406851536e+21  9.774878815171232e+20
2.902699156565822e+21  2.518089285168925e+21
4.546318464141262e+21  3.226380961334941e+21
2.537049243681854e+21  9.168471759332453e+20
1.151361552694594e+21  1.152347459018588e+21
2.790270894451613e+21  1.05211512157314e+21
1.559571694951304e+21  7.528844427120852e+20
2.501026654447331e+21  1.92107824320211e+21
4.30153726808842e+21   4.569476229151713e+21
1.668235353033395e+21  9.555006653650355e+20
2.315950423796598e+21  1.589901265189432e+21
3.962917322697642e+21  3.920322607131687e+21
1.976656594825196e+21  5.742031039734237e+20
7.599623995272489e+20  6.321117095825922e+20
3.765142690982922e+21  2.810673855525768e+21
2.06680000671851e+21   9.465559485365836e+20
9.818730196302371e+20  7.265587316051355e+20
4.67036745251142e+21   2.737951854614355e+21
1.419999673951921e+21  7.605908798376235e+20
3.22468842775958e+21   1.876508321214404e+21
1.66203627088068e+21   1.05778177630697e+21
9.994003011838042e+20  5.368789118469185e+20
1.097766724831462e+21  1.149716262760759e+21
1.778521628813201e+21  1.171637183803828e+21
1.642990710126621e+21  5.720547845157192e+20
2.026606853002829e+21  6.795718969271787e+20
1.812155796106644e+21  1.887871938706443e+21
1.80976164661436e+21   1.977722873446124e+21
4.305213301468047e+21  2.016935401352512e+21
5.783711837418115e+21  3.663890603909086e+21
2.464082647333535e+21  9.343361954808499e+20
1.062251131402781e+21  4.726512384228271e+20
1.276445772733609e+21  8.274169297675251e+20
1.398342523853939e+21  9.615186336901979e+20
2.494368772912144e+21  2.345904449685963e+21
3.053017216850646e+21  2.797244055154928e+21
1.587915085228357e+21  1.611488437729689e+21
1.085080292063412e+21  3.144555219124899e+20
1.101604562913557e+21  5.975494891734598e+20
2.883147508693803e+21  1.628682009707123e+21
8.407713277336196e+20  8.170747898044573e+20
2.246332765754074e+21  8.560716365281886e+20
1.407868716248693e+21  8.761762036443772e+20
2.477812326921822e+21  2.628556144647339e+21
5.350521884564396e+21  5.060194531604356e+21
1.165492584786488e+21  7.028110717027284e+20
1.272107986498458e+21  8.6515061359136e+20
1.913952084689692e+21  1.770169023080467e+21
2.430362320755242e+21  2.180345868196684e+21
9.652393969860769e+20  7.492453711361354e+20
5.340303252372925e+21  4.979233825792974e+21
2.414439968416052e+21  1.476888165360677e+21
8.94778601990058e+20   5.011543842870873e+20
1.19663173711999e+21   5.464924339250415e+20
3.302739222320875e+21  2.125535565801996e+21
5.448753183585445e+21  3.407049587253576e+21
1.545936072271603e+21  8.642509452229556e+20
9.836615163374738e+20  8.237247882875813e+20
2.865216315227754e+21  1.45428738779314e+21
3.029677560661196e+21  1.742059763436338e+21
2.528836709315684e+21  2.221904681427239e+21
1.769719241384966e+21  1.630934952715846e+21
1.347764697447407e+21  6.082225583491631e+20
1.45897009972217e+21   9.771432675095773e+20
2.932434094575863e+21  3.295885035903853e+21
1.597137145678362e+21  6.122071372199648e+20
1.766335814855367e+21  9.777364366365829e+20
1.923106154055431e+21  6.506343537333742e+20
1.935480079699143e+21  9.708665222731175e+20
3.273469133521616e+21  1.421981582427483e+21
1.298456533216815e+21  4.709969050116247e+20
2.332845763260885e+21  8.896863028315994e+20
1.921755820350771e+21  8.538540188685593e+20
2.554501963242937e+21  1.65299301027705e+21
5.02744779209161e+20   5.188808132359788e+20
4.084746796971572e+20  3.931338884017161e+20
1.377093688614496e+21  1.097613117235377e+21
4.682233223490771e+21  4.246493104364182e+21
2.717628580980857e+21  1.100274560133292e+21
1.610180887971224e+21  8.34069511948285e+20
1.659624370018254e+21  1.169659626831896e+21
6.436937304215625e+20  6.446485424230129e+20
3.843452997299011e+21  3.242834636384988e+21
1.264338817950634e+21  1.300479523712757e+21
4.152690673148844e+21  4.609416417456317e+21
8.589891373030247e+20  3.979336558703049e+20
2.808858894589615e+21  2.483570100725505e+21
1.333652310727281e+21  1.232368365564399e+21
1.499073615315183e+21  5.845147725864312e+20
2.084566102043856e+21  1.824825067304656e+21
2.749273922823738e+21  2.783420199126314e+21
5.827902520077915e+20  6.057005936994714e+20
4.457178706582417e+20  4.187195890592076e+20
8.185191338075521e+20  6.626307670224123e+20
7.497087695233324e+20  6.160476521600006e+20
3.133194374969597e+21  1.169309748280583e+21
3.661128855874761e+21  2.926750060953117e+21
3.191563977223822e+21  2.700187242617296e+21
3.931798646702073e+21  1.500327642430681e+21
6.484687857428274e+20  5.666294821154615e+20
2.160022533533186e+21  8.992211589742065e+20
3.970190360215359e+21  1.819297937356731e+21
2.593868360959319e+21  1.024106031883238e+21
3.668910530054373e+21  2.94305571613309e+21
1.07886586583289e+21   1.051810521176675e+21
1.623119919408151e+21  9.38024153708625e+20
3.680235210572275e+21  1.320914364171934e+21
2.349466135217399e+21  1.441414065484333e+21
1.302669621549164e+21  6.816547236700755e+20
5.397258824472625e+21  4.330777974387743e+21
1.804900794675235e+21  1.416282226232826e+21
2.184774171444178e+21  1.25801904644476e+21
2.657430447412637e+21  1.858946886426194e+21
1.795598152755352e+21  1.562586184029205e+21
3.793638886775023e+21  2.540067288426182e+21
3.338721011170839e+21  1.688971645707846e+21
2.350135595525738e+21  1.656512941814862e+21
1.500700097310032e+21  3.949525111065559e+20
6.671056749262892e+20  5.370198513730623e+20
8.327368225178445e+20  8.502245103024425e+20
4.94638838552873e+21   4.601456166987673e+21
1.169173399154085e+21  6.999765057960659e+20
2.058951723445952e+21  8.13086771902485e+20
1.852058091699791e+21  6.598130902878741e+20
1.460194809851637e+21  9.339705030990386e+20
8.758405288393175e+21  7.965131326704511e+21
8.817011483055992e+20  7.647833670568676e+20
2.579195587792192e+21  1.730532448511956e+21
2.710948648773295e+21  2.493532501878644e+21
1.303361273696858e+21  1.552375018665273e+21
1.864188647132344e+21  7.397428494652493e+20
7.469500655984331e+20  5.064451962737075e+20
2.3554495720326e+21    1.663263414322031e+21
4.097978715444981e+21  2.227841856086182e+21
1.597290426483663e+21  8.789344577618928e+20
2.627357276542713e+21  1.10536133942939e+21
1.174550319427817e+21  7.867302306719462e+20
8.919119500294974e+20  6.170979307263303e+20
2.653858179971418e+21  2.620841394988025e+21
1.368630715748203e+21  9.049808620832202e+20
4.085641584137062e+21  1.716093971070765e+21
2.183258551368647e+21  1.584865086915441e+21
3.052123620538798e+21  1.760417341510147e+21
1.386094749433962e+21  8.879021969362257e+20
1.161288345057798e+21  6.93267106415699e+20
1.267052825460986e+21  1.073288833102359e+21
2.170290765249011e+21  2.014345262728671e+21
7.971331999754893e+20  3.826671667180624e+20
5.155834534556086e+21  4.873303332829042e+21
1.782173780230124e+21  1.784548696141099e+21
4.331786476009655e+21  4.341945251838857e+21
2.808725776148581e+21  1.274943411916279e+21
2.001255952935386e+21  1.589370919487403e+21
1.41805637847269e+21   1.281302804798915e+21
2.749323054338951e+21  2.847139500909122e+21
1.38765096981036e+21   1.236785677992776e+21
3.455506548811502e+21  1.987078098873627e+21
3.83842942327479e+21   2.705642156002072e+21
4.266446008089623e+21  3.953572709046936e+21
1.647128533948702e+21  1.125344463781925e+21
1.514702823058197e+21  9.13105891666878e+20
1.384987210437273e+21  9.20470151953976e+20
1.678728927860437e+21  5.932967686187908e+20
1.371995613367566e+21  8.862665805845374e+20
3.992667175644385e+21  3.140714299782099e+21
1.627099452006142e+21  6.379148942776246e+20
1.253436853536202e+21  6.3859935576456e+20
2.252903801670333e+21  7.238332472083563e+20
3.529062857642898e+21  1.572884477584076e+21
1.468109069235493e+21  8.35312637100563e+20
3.481241909130267e+21  1.962339502695169e+21
2.086176063502035e+21  1.629864466980634e+21
1.910364883746628e+21  1.152417091169845e+21
1.105360180576509e+21  4.95765177589597e+20
2.339189273427872e+21  1.881708505510045e+21
1.242779614674852e+21  5.482363911775858e+20
1.49878368891607e+21   8.808380922475423e+20
9.664297937564463e+20  5.874472003708132e+20
7.767661482370155e+20  6.046998683459879e+20
3.365576367340113e+21  3.484448668397711e+21
1.024685469599152e+21  9.800761184871593e+20
1.803640354732227e+21  1.182885314466336e+21
1.537601462453017e+21  1.398734651958971e+21
1.513665764801233e+21  8.868802783565316e+20
1.183998035511187e+21  4.959107445744823e+20
2.047261897630633e+21  9.394394657085517e+20
8.052290552791837e+20  3.446442156242427e+20
2.010843986284648e+21  4.618550779450957e+20
2.594639420198862e+21  2.112325593969755e+21
1.959458828086244e+21  1.121957242985227e+21
1.286618600667378e+21  5.498864178967165e+20
2.688582095575299e+21  2.660948920851032e+21
1.48499737991442e+21   1.485917989744574e+21
1.463605614733588e+21  6.582680530644811e+20
1.708544041590911e+21  6.713410379316562e+20
1.661753513508546e+21  1.510751987399095e+21
1.32982636841432e+21   5.950058856391753e+20
9.491808262804159e+20  9.827660150470554e+20
1.239927470882321e+21  5.550032444059651e+20
1.505459910657845e+21  7.5258883021086e+20
2.554710921411343e+21  1.648001777269739e+21
6.64630262070108e+20   5.825262185028697e+20
1.602217078469997e+21  1.019202803313749e+21
2.042825767381252e+21  2.264376432696283e+21
1.485743531431467e+21  8.847924948147107e+20
1.40112906594777e+21   7.901158073011494e+20
1.368787114450262e+21  1.695288599323128e+21
3.757912666936053e+21  2.02850285825135e+21
2.391173319663386e+21  8.154179630134812e+20
9.039284182531058e+20  9.143017264688632e+20
2.632090188592247e+21  8.260420145292573e+20
1.858142378184678e+21  8.678059836328074e+20
1.841034047714378e+21  1.005006265218226e+21
4.246810161102672e+21  3.145153857339666e+21
2.841536012079869e+21  1.13841957201033e+21
9.829438189684658e+20  4.02437265398616e+20
1.31293483206035e+21   1.358588528129789e+21
1.425286271467114e+21  1.63870959226523e+21
1.28238661342223e+21   8.236633760955404e+20
1.799845565008553e+21  8.561749760044173e+20
1.39433175289024e+21   8.716070953450587e+20
2.447874484454767e+21  2.622346330242908e+21
1.108033058477377e+21  8.23334426254059e+20
2.854314456140678e+21  2.570489491083316e+21
8.526367208378892e+20  7.253022376596279e+20
8.943384872914597e+20  7.098358856519019e+20
8.021775426663281e+20  4.414890038252185e+20
4.237738691935888e+21  4.903192977870012e+21
1.121890944545266e+21  7.93788021746959e+20
4.973549941135248e+21  4.996849403938187e+21
9.17274478594641e+20   3.977436994040316e+20
1.585990799796542e+21  9.892045769134602e+20
2.712205864228716e+21  8.911646726590644e+20
1.003774346062571e+21  8.957545952818463e+20
2.607390081148377e+21  2.948546460117791e+21
1.198637837189235e+21  4.717143923599946e+20
9.29224820721782e+20   6.327957084550774e+20
1.168060327498102e+21  6.694315122842686e+20
1.336641809898449e+21  7.987234767232207e+20
3.235865501256898e+21  1.670961026901786e+21
3.437277939722778e+21  1.283115709035584e+21
1.811861245654604e+21  6.183292976345746e+20
1.082305257253615e+21  8.555209243534912e+20
3.301600646514563e+21  8.295570093999893e+20
2.793796501232844e+21  7.898450844031569e+20
4.751491126903791e+21  4.09662020212083e+21
2.245828412584841e+21  2.07794670559979e+21
3.679429169899903e+21  4.143421019015781e+21
3.650131568095612e+21  3.504694831995735e+21
7.4746609648858e+20    5.065075701550393e+20
5.406753533668137e+21  4.77566776063406e+21
3.160748252530124e+21  1.443069332557905e+21
1.691563737451507e+21  1.563231687140818e+21
2.895481113153878e+21  2.509107660112612e+21
5.466103855575813e+20  3.879751063104759e+20
9.860786693039936e+20  5.451586790638313e+20
2.224210797199001e+21  9.675862348510206e+20
1.991799123382645e+21  7.531647083263065e+20
3.319451700482002e+21  3.144764496110468e+21
2.23027492209402e+21   1.215542899547346e+21
4.953867000220637e+21  3.511821754544588e+21
2.112315526468196e+21  1.302791873863045e+21
2.343923887386257e+21  1.213039522169395e+21
4.717638991265567e+20  4.324048848006878e+20
6.001112942617226e+20  4.312600249245292e+20
3.223918662657677e+21  1.453740295676972e+21
7.957030694717472e+20  7.82836067536442e+20
2.677344736822432e+21  2.351564021257657e+21
1.086857894104484e+21  8.55368163710113e+20
3.691061661262417e+21  2.043295992227898e+21
4.14605050012041e+21   1.9960365632903e+21
7.766931284944886e+20  6.963322096083605e+20
1.834530957022975e+21  6.584582553218263e+20
1.217509075609476e+21  5.636339914261123e+20
1.810071759605809e+21  1.496914875965667e+21
1.571253382559377e+21  1.355563175268335e+21
9.314580571121421e+21  8.502202068392277e+21
6.182822312150109e+20  5.645902224062897e+20
1.089083349488874e+21  8.019068906491973e+20
7.882889410807982e+20  6.021600283499936e+20
6.244088474260771e+21  4.517151073696034e+21
1.50054757643899e+21   4.914108800114729e+20
1.599567157873816e+21  3.592129150834568e+20
1.566108030469516e+21  1.727228220034014e+21
1.216804429809514e+21  6.5303511675954e+20
4.082845551704557e+21  1.245286715459156e+21
1.651051232741185e+21  7.328992599951953e+20
6.67645530247441e+20   6.239723739361716e+20
2.644010826127338e+21  1.809540332493024e+21
6.255944625295631e+20  6.328276061667167e+20
1.395017161817493e+21  6.420087316715743e+20
2.121539941995756e+21  8.682977726131643e+20
2.987777409794709e+21  3.239586972985762e+21
2.047073258826337e+21  9.091211967405288e+20
2.648872798028607e+21  2.425321511150687e+21
4.365100517220909e+21  3.488664419194772e+21
1.167255980644799e+21  4.733499670432806e+20
1.392286698822525e+21  6.680930079235856e+20
9.247882056518842e+20  6.821465763686369e+20
1.341246121950418e+21  1.194068480588365e+21
3.745839288397683e+21  3.944546171565211e+21
6.825020890030495e+20  5.840022805241941e+20
4.28856738967929e+21   4.020486115411837e+21
2.434558930061453e+21  1.426158080397487e+21
6.931705283672755e+20  7.61480859040815e+20
3.483039773845789e+21  2.42590871426505e+21
1.479320531393148e+21  1.329400204146957e+21
1.223111133203544e+21  1.295136704663474e+21
9.765565774606003e+20  6.582080833433766e+20
2.394654039765148e+21  1.050293415069356e+21
2.924775223964313e+21  2.695661942509951e+21
3.295420897721914e+21  1.068056559115393e+21
4.612502483028428e+20  3.10501677001372e+20
1.41144969394897e+21   1.192118906624752e+21
7.998085020070366e+20  8.211427518379151e+20
2.323200732924156e+21  1.750990127774086e+21
1.671683306920393e+21  6.067314650666947e+20
1.770511501231693e+21  1.368520479153652e+21
1.05057420005072e+21   6.004831559088459e+20
2.519931494664132e+21  2.554475450180272e+21
3.566099492656143e+21  1.365419530044198e+21
4.212926229247999e+21  4.204980046949938e+21
2.206531668307013e+21  8.090456332665683e+20
2.678891085946586e+21  2.315909723317262e+21
5.853880486448917e+20  5.03809314260047e+20
1.093575045052292e+21  6.105096809848434e+20
1.268817997921526e+21  4.87211554847701e+20
1.049181579565597e+21  4.130245645209713e+20
3.784008383679307e+21  3.289674290362665e+21
8.614664946263481e+20  6.644805885224443e+20
6.303988794858073e+20  5.75151887943375e+20
2.514065945033006e+21  1.755718843691857e+21
2.19196567287146e+21   9.173360848375313e+20
5.743077163620799e+21  5.071271288605665e+21
1.049836889693215e+21  6.950652363128576e+20
1.836001805179356e+21  1.19232601358287e+21
4.798213249510384e+21  1.9111985046814e+21
1.941431794547849e+21  1.70729683647093e+21
2.548966113361989e+21  1.092217539483631e+21
2.901352712099225e+21  2.413902220330578e+21
7.614834029076797e+21  8.363375546769876e+21
1.60524955450673e+21   1.236265039061516e+21
3.19792149705668e+21   1.630641825134036e+21
3.1149610882059e+21    3.202867135854769e+21
4.692281283937491e+20  5.050003259841517e+20
1.715726926189858e+21  1.194909036587452e+21
1.241347295200401e+21  5.432845357789537e+20
2.8724210845229e+21    2.264864756108314e+21
1.687960638790811e+21  9.097314675565176e+20
2.264800589877332e+21  9.005530829893376e+20
1.659352547923613e+21  1.598436423151409e+21
1.517701410143716e+21  8.306271880154719e+20
2.393835447750436e+21  2.021516244316141e+21
8.757137771191368e+20  4.304903278145546e+20
1.169303353779446e+21  1.11374461794439e+21
3.179940563988976e+21  2.310309798718567e+21
1.145069636891732e+21  1.14874174934254e+21
5.321666777070637e+21  4.376437707597213e+21
2.460662527627542e+21  2.003106643244126e+21
9.944486371193542e+20  6.186438464648983e+20
4.305921252621368e+21  4.097542167113914e+21
3.182495133668126e+21  3.453953563142698e+21
7.969051510041127e+20  5.591919832361822e+20
1.230312416951649e+21  8.625486985507889e+20
1.286988260175197e+21  7.09875944989272e+20
2.89032586524809e+21   3.013623557861776e+21
9.492224053251143e+20  6.839734806854898e+20
8.323674866117526e+21  6.965303644823982e+21
4.62575141921057e+21   4.5172702603051e+21
6.873979335312908e+21  6.551426863566511e+21
8.307592719142493e+20  5.021922441353846e+20
1.972582460119748e+21  1.564647089151167e+21
4.233965786361284e+21  2.895968280499804e+21
2.065170868750855e+21  3.872605374346058e+20
3.035199805684999e+21  2.226800384086133e+21
4.829344767087974e+20  5.252978496154654e+20
3.039723035092862e+21  3.565176293668115e+21
1.87876417447273e+21   8.43171891633364e+20
2.15466717828804e+21   5.641836573386542e+20
4.786050814048633e+21  3.55977379248251e+21
8.257363896543576e+21  2.168899602377007e+21
3.508806813730204e+21  2.684578944609031e+21
4.024973784078103e+21  2.722589961256304e+21
1.371586622489632e+21  6.075422394593173e+20
2.891837791167417e+21  2.604135070706574e+21
1.366817017906557e+21  6.473084426685371e+20
7.572743773349001e+20  5.678190506978485e+20
3.576570726194742e+21  2.414103429960363e+21
2.856749791755423e+21  2.176829565685489e+21
5.656966890824572e+21  5.263248044805353e+21
3.632026928222728e+21  3.656218866505341e+21
2.193702269460919e+21  2.240628205963555e+21
1.753177942537283e+21  9.75478639088317e+20
1.198112103865362e+21  6.756102084847913e+20
1.766330779466322e+21  1.814636157634126e+21
8.050922111864464e+20  7.584482980938867e+20
4.502244817397907e+21  3.351148418357077e+21
8.456278656518567e+20  4.890572261850299e+20
3.484887799720281e+21  1.991585076976351e+21
7.337762312804971e+20  7.527074507392216e+20
5.489686118877599e+21  3.673637145200932e+21
1.432157152350528e+21  7.105113763737424e+20
1.324085981139401e+21  8.734472630477361e+20
3.749841868806925e+20  3.245494304255981e+20
1.668541490737717e+21  7.617570104990648e+20
5.22639388391748e+21   4.238094654638994e+21
1.218687676670949e+21  1.057294115754759e+21
1.872591760620082e+21  7.386290252098927e+20
2.526887137828467e+21  1.112494354165711e+21
1.695396654088159e+21  1.292355045811026e+21
2.97568725038567e+21   1.064221853025945e+21
2.498703532630353e+21  1.973683764208013e+21
1.644597355541305e+21  7.967665669482422e+20
3.013701174651082e+21  1.161165928178788e+21
1.806833436614186e+21  9.368538942956655e+20
1.668959110824255e+21  5.517066635304513e+20
1.73953917601652e+21   7.205068576933325e+20
2.821083830819273e+21  1.618266124856478e+21
1.69153833304298e+21   6.910033281985506e+20
2.016649924735485e+21  1.760042974562114e+21
1.10127281278331e+21   4.992648787389031e+20
6.595048282546643e+20  3.918274656577596e+20
1.09161750523292e+21   6.622500927711064e+20
2.547519590668087e+21  2.355892133657438e+21
3.005952813854235e+21  2.266082475406413e+21
9.545719725107995e+20  8.609853675097731e+20
1.93500654968415e+21   7.509509708786985e+20
1.934328424034766e+21  2.135424029861854e+21
1.136142859742314e+21  6.906514921366486e+20
1.422530523029837e+21  1.129619700014321e+21
1.350206861713828e+21  1.326642489839141e+21
1.138872155504497e+21  9.999766758853319e+20
2.507378160126868e+21  2.019602127373119e+21
9.019612519583283e+20  4.159831523607678e+20
3.880740058677402e+21  1.937503839122115e+21
2.246028868582093e+21  9.84873290160296e+20
7.990733615996616e+20  4.106457421013407e+20
1.431164908827704e+21  6.440845668980907e+20
1.887372630641311e+21  6.346218345152487e+20
2.372629662198115e+21  2.405011619687428e+21
5.009621471732448e+21  5.156970366553789e+21
3.961334966333636e+21  2.991406273160563e+21
2.404588954234064e+21  9.335699491352136e+20
1.769519182714644e+21  7.225397816542273e+20
9.075043923034129e+20  7.916508369590368e+20
1.573107090488357e+21  5.464389388665799e+20
1.319891124558569e+21  3.921417085569488e+20
1.338124792111299e+21  1.203795379889267e+21
2.896018444525785e+21  3.091645637948273e+21
1.078156788271755e+21  9.015857857240152e+20
5.607021350521761e+21  5.513069987648464e+21
1.151242586586921e+21  4.361406980563651e+20
1.618577114820179e+21  1.795721449355163e+21
2.722457165972786e+21  2.679165914453721e+21
3.588912085362045e+21  3.174935686456592e+21
1.454417356423908e+21  1.056249997034205e+21
2.230887635331918e+21  7.008299562901036e+20
1.536816196514052e+21  8.386448114584044e+20
4.036148295288396e+21  3.529007375948101e+21
3.517665145641754e+20  3.800317787666155e+20
1.165683761511775e+21  4.813439485971376e+20
1.544208733761106e+21  7.888727313532535e+20
3.62465862625449e+21   3.266336770466351e+21
2.342122821208697e+21  2.006882981653014e+21
1.662463409771571e+21  6.841581796227216e+20
8.6879484711068e+20    3.912440349828308e+20
8.431904415191545e+20  6.172964469906132e+20
1.27608864871372e+21   6.722237119369579e+20
2.256461078567974e+21  1.419286573560181e+21
2.986266631851034e+21  2.081655258419658e+21
2.874590157521848e+21  3.125160366333935e+21
3.257653936926041e+21  1.9536114765677e+21
4.112218256119236e+21  2.350546006878086e+21
4.258520730884362e+21  3.267432201810136e+21
2.826083049143566e+21  1.475798782947428e+21
2.392333734869745e+21  7.468960385828478e+20
7.968123301932529e+20  5.542086971614322e+20
7.338827606795251e+20  7.811211573965459e+20
2.01110509983272e+21   7.194401394266489e+20
1.475390167295115e+21  1.407517821443971e+21
2.522219721444814e+21  1.149763546066957e+21
1.621156671500588e+21  7.306425713791597e+20
1.76059245964721e+21   1.639592822799457e+21
2.296757799417571e+21  1.337169774653859e+21
1.939897707553957e+21  1.406547474824244e+21
1.095349237909858e+21  9.806981101239328e+20
1.879560807805401e+21  6.816477113410873e+20
2.18300026972451e+21   1.217413164555756e+21
1.375833108543344e+21  9.513977061846546e+20
3.614547409597903e+21  2.262186090759049e+21
1.649924613827953e+21  1.029781898394961e+21
3.696065075383682e+21  1.746279266922863e+21
2.260562539290846e+21  2.013635294123701e+21
1.730027599589222e+21  8.323770981865197e+20
1.591904642378005e+21  8.011780440351059e+20
6.568943105100254e+20  5.436542720621245e+20
2.133238123536938e+21  2.111329294937525e+21
7.743004697352419e+21  4.600356177080616e+21
8.086267300449431e+21  1.822125729358598e+21
2.070057827819746e+21  1.637380268895617e+21
2.194926832811129e+21  1.125884498534616e+21
2.649386943415397e+21  1.14679637285208e+21
1.020954197644019e+21  5.983340509898876e+20
3.916895006699669e+21  3.58074727624245e+21
2.733463896684991e+21  2.701100436335548e+21
2.692956933178109e+21  2.445011466516779e+21
1.273058236040124e+21  6.864083841159552e+20
1.960982164780026e+21  1.059134613141208e+21
4.445723061864359e+21  4.100957342756323e+21
3.669604812888642e+21  3.634069395869662e+21
3.827649132833718e+21  3.203754867229992e+21
4.017858004881094e+21  3.723433824173431e+21
3.290479261629307e+21  2.503445238856547e+21
1.183934963618797e+21  1.160920946150402e+21
2.19215816502467e+21   2.349680745361847e+21
1.121232983833808e+21  8.220027326355518e+20
3.140917814804091e+21  1.569289931229305e+21
9.404556740372998e+20  8.25671469666177e+20
2.353705095138382e+21  1.620479858411502e+21
5.507873061518585e+20  3.928413351750625e+20
2.930060453061906e+21  1.497627254199184e+21
1.092761819661209e+21  1.39755883032292e+21
2.823182438507786e+21  1.860204426604793e+21
1.4841031677923e+21    6.479892524657021e+20
3.8836470917323e+20    2.486769654750204e+20
4.381462483227757e+21  3.635153951594047e+21
1.741936382967675e+21  1.261866272282336e+21
1.961177274527745e+21  2.090908390029655e+21
2.103028781768559e+21  6.117812357332229e+20
1.860290348871979e+21  1.028825494317725e+21
5.827303737183306e+20  4.475801426867154e+20
3.411403979512998e+21  2.38649184379088e+21
2.434985947607101e+21  2.002153459922799e+21
5.892590816179163e+21  5.106644940285405e+21
4.107669163976364e+21  3.914955042809974e+21
2.695851616027404e+21  1.966520914200086e+21
5.39192207784743e+21   3.062514535815253e+21
3.181425395980981e+21  2.904220763046446e+21
9.523874540291921e+20  5.526898718065491e+20
2.582689163891476e+21  3.168057268771389e+21
4.747176050979394e+21  4.085746143423281e+21
7.241489351392095e+21  6.318971302750691e+21
4.074156647463623e+21  3.493823886524142e+21
3.440331636627101e+21  3.574241475625783e+21
2.201456660089309e+21  2.172698913409734e+21
3.28120807332128e+21   3.193001497959144e+21
1.342413828841516e+21  5.331135630480917e+20
6.43508147441262e+20   5.168536141267504e+20
1.770592246466592e+21  1.707353612744342e+21
5.918481933856548e+21  3.133612083846484e+21
4.740930248003213e+20  4.43846677611084e+20
1.840835229470691e+21  6.504418195755303e+20
6.997165789276876e+20  4.199745141270579e+20
2.614931468616134e+21  1.182482999365971e+21
8.817192351638669e+20  6.369460029297973e+20
1.16203211494444e+21   7.338571475839093e+20
3.299240912406338e+21  2.430191274435587e+21
5.627169887718908e+21  5.569260554476686e+21
1.8444548320525e+21    7.322014545881816e+20
1.499545659686895e+21  5.979467933554427e+20
2.397086174879785e+21  2.255564710565423e+21
1.117123087642302e+21  9.716267593374706e+20
3.884397579673769e+21  3.628671199959563e+21
1.962588849014804e+21  1.694481658905103e+21
7.657171389675169e+20  4.953089352511078e+20
1.268433258474879e+21  1.334424943932311e+21
1.877319932006118e+21  1.315955907005355e+21
1.103990726304793e+21  9.844572245413934e+20
1.037179471542205e+21  5.290321363635203e+20
6.474938249087716e+20  3.454614908421495e+20
1.138027143323728e+21  6.510340904706914e+20
1.859887304052113e+21  7.725574256036985e+20
1.293351294301897e+21  8.600092608909994e+20
1.061047759673174e+21  5.385654577082852e+20
5.338481149910265e+21  4.177769930224748e+21
4.958570850652076e+20  3.098342489884351e+20
3.033547884809882e+21  2.586221712785898e+21
2.422583714874841e+21  9.240736436025887e+20
1.433111227629328e+21  8.804982819559692e+20
1.394406865890099e+21  1.194431668071418e+21
1.167623479447984e+21  8.697345435945613e+20
4.865186055286867e+21  4.196307351117016e+21
1.019313271021527e+21  6.190872823455074e+20
4.224534817515643e+20  4.091615522915585e+20
3.150692279587584e+21  8.369744014581561e+20
6.583970704322037e+21  5.418299880160536e+21
3.761010102924462e+21  9.513047614967573e+20
2.65411106908107e+21   2.858194258572671e+21
7.112580463116398e+20  4.869392472094472e+20
1.740517447320089e+21  1.657753232708989e+21
2.862488390852855e+21  1.727955843461677e+21
9.139113686478325e+20  5.620553874003329e+20
1.321731772453576e+21  7.138427939888034e+20
3.04404951620672e+21   3.594019866862793e+21
2.790169263313107e+21  2.140673996550371e+21
1.623648286763344e+21  1.333384606424024e+21
1.145800802916889e+21  6.453737969378565e+20
6.513866657487339e+21  3.576291228544821e+21
1.170502484176906e+21  8.28975420282699e+20
2.763784033416889e+21  2.702896542385101e+21
7.069380902022583e+20  8.083841941557657e+20
4.488686836990607e+21  4.296002417258389e+21
2.386284376696728e+21  2.627795995768878e+21
9.851982613236279e+20  5.634268757942294e+20
7.178096752218984e+21  2.096193721148732e+21
2.982954891029157e+21  2.784932059588424e+21
1.295583900537904e+21  7.647348362254753e+20
3.075265866288892e+21  2.644503344353589e+21
1.126472321399542e+21  5.97364039543167e+20
1.355168059714237e+21  4.381930405111249e+20
1.338002743723971e+21  7.843538964758992e+20
3.616278462841692e+21  3.080026137225917e+21
2.19295673777646e+21   6.406401209748352e+20
2.676599100596466e+21  1.432613500003291e+21
3.10759270508207e+21   1.514738919827685e+21
7.663013661088566e+20  7.555395397807821e+20
3.510402815261803e+20  3.829310296757528e+20
1.033525824376732e+21  5.565872147367802e+20
3.958466247911764e+21  3.539821720735076e+21
6.800571731350642e+21  3.389656873699784e+21
1.462412784831122e+21  4.207015410624011e+20
1.77417417303743e+21   7.431151185597938e+20
3.447299478552294e+21  3.109371762077341e+21
2.15021395029488e+21   8.837137775874414e+20
2.523479491726583e+21  2.05926243471305e+21
2.765346599938876e+21  2.524692046801739e+21
2.560070388894083e+21  1.487208236430305e+21
4.431450326180422e+21  2.029837590641584e+21
1.846117876007188e+21  1.251332826134154e+21
7.591534823767175e+20  8.66836453245053e+20
1.793870388103671e+21  1.570864008657146e+21
2.344534530953171e+21  1.325872922133559e+21
4.451213387551307e+21  3.891271410317618e+21
9.18865950623422e+20   8.2163983583207e+20
1.401302635092291e+21  9.300714405565491e+20
1.540700303276513e+21  5.079072912331217e+20
2.693182432769153e+21  2.320861440893127e+21
1.098191210195382e+21  1.159972876211873e+21
5.136256124174319e+21  3.562065540374763e+21
2.13451487818796e+21   9.982671724652432e+20
2.259347131974683e+21  1.513363737605352e+21
6.611542789686244e+21  5.099742342875577e+21
2.149003872291857e+21  1.436171881262649e+21
5.45949574553503e+21   5.30578029284884e+21
3.330197040501632e+21  3.677754974939553e+21
3.79926798558969e+21   3.458380001969267e+21
3.915737177443851e+21  1.383913535449547e+21
2.971333516086318e+20  2.604166955629668e+20
1.106745531613379e+21  1.067905131812651e+21
3.542271564752889e+21  2.518355691945318e+21
2.358092827017295e+21  2.444591819270388e+21
2.262324847251238e+21  1.820053769222243e+21
3.20564179593537e+21   2.397401847015238e+21
6.057548409842115e+21  3.609908778733847e+21
4.171244882569228e+21  1.534290817730756e+21
1.657651363493368e+21  1.232924180597294e+21
2.890420754122056e+21  2.931382287600244e+21
7.584193790845502e+20  4.475498418318608e+20
1.298463335325468e+21  6.779890740940605e+20
2.289324788145103e+21  2.568034389788335e+21
2.319375734547895e+21  1.797137663888345e+21
1.471413839175481e+21  7.658542645474838e+20
2.818689279456065e+21  1.726626012450653e+21
4.758176614252709e+21  2.433194138856397e+21
5.376626005729119e+21  3.841520028415022e+21
7.044845466489934e+20  4.943225208822049e+20
2.23350116468947e+21   1.664198104423357e+21
5.672026324429563e+20  5.534224709997217e+20
1.544017686493213e+21  1.156856293702749e+21
1.743587333940816e+21  1.118356107607139e+21
3.140966647367951e+21  2.634154846453616e+21
2.477505175607899e+21  1.314460275093284e+21
4.286141943115554e+21  2.516678747270361e+21
1.482982607149216e+21  6.532158422257107e+20
8.504861270703075e+20  6.787735311376746e+20
6.181075555501736e+20  3.707389751086033e+20
2.887119965836468e+21  1.919919647561259e+21
4.141355219547399e+21  3.815315215369702e+21
1.011988880925554e+21  8.707278359223205e+20
2.052464034243609e+21  1.122214940121625e+21
4.886622022417821e+20  5.223088613858238e+20
9.210082922417114e+20  4.753517155616052e+20
9.608691423499114e+20  6.099966900535768e+20
1.775966012691117e+21  1.786854651324254e+21
3.291900303365335e+21  2.064302938629602e+21
6.607886023476352e+21  3.704531076726738e+21
1.115211457023261e+21  8.400800630806133e+20
5.190314806155491e+20  4.628555226806961e+20
1.156776661885318e+21  4.684504930084271e+20
2.191935195362725e+21  1.943859543380301e+21
3.292103633913237e+21  2.041527911246678e+21
9.832851536535342e+20  3.024277057827633e+20
2.989055072626164e+21  1.076453485808521e+21
2.425757919832568e+21  2.259222132690372e+21
1.704824665904468e+21  1.051751068437625e+21
5.543028878102403e+20  5.052869029128038e+20
1.194482282087345e+21  4.426907144918159e+20
1.093111451282712e+21  5.956530254285948e+20
1.502291734887433e+21  1.607677153099635e+21
9.349402753333984e+20  5.413042038437117e+20
1.604425167616518e+21  1.66556171458176e+21
9.465090066645076e+20  4.986526420526458e+20
4.127288938421566e+21  2.97790392554846e+21
2.096696200776064e+21  1.203983289446849e+21
1.449818878196649e+21  1.561166087628233e+21
4.086096542286642e+21  3.556819539088104e+21
4.25266698790288e+21   4.491504590008278e+21
1.362765394119234e+21  9.745846981457999e+20
4.135731043510411e+21  4.22394188356467e+21
5.285460188734685e+21  5.188302323268992e+21
2.375622595600522e+21  2.115838656852239e+21
1.990767780653193e+21  1.719774545239398e+21
9.164815399737367e+20  5.604089855340562e+20
2.795706779909892e+21  2.199607726308361e+21
1.817183159175704e+21  7.223880110198465e+20
2.50876705960819e+21   1.823194470201496e+21
1.856265420323513e+21  9.837501521022428e+20
3.007170027144848e+21  1.509384911128531e+21
5.440155624681306e+20  3.694073760896987e+20
3.181624200298444e+21  1.605843648295497e+21
2.152970585558209e+21  8.381536149793788e+20
1.094810065109809e+21  9.583711297189852e+20
2.150741800280945e+21  9.658609851561893e+20
3.529521752357942e+21  3.26158890641111e+21
1.465371183086382e+21  6.302036779510466e+20
1.812978394504831e+21  1.187399889843283e+21
2.19628442441086e+21   2.098681646993932e+21
2.490711923367875e+21  2.580167370473797e+21
1.426518565955634e+21  1.062003469431212e+21
3.836228900953001e+21  3.675072174567746e+21
3.723502476985636e+21  1.23521248514042e+21
9.38632766317117e+20   8.92375602489573e+20
3.485317110917049e+21  2.556592736696632e+21
8.883754605771862e+20  7.712076591876087e+20
1.542903763015481e+21  6.094103260469553e+20
2.079389813588994e+21  1.980555993894203e+21
1.391363990411357e+21  7.727319622331121e+20
1.278279305715864e+21  6.53759067363698e+20
1.791204290766695e+21  1.807723180300223e+21
5.52015369506856e+20   3.507735800030158e+20
4.319354197911946e+21  3.722870195918967e+21
5.558733965335979e+21  4.765648370833792e+21
1.561026509852671e+21  5.656676658843028e+20
1.771960461551555e+21  1.874559793490548e+21
2.753712172572522e+21  2.258683288381951e+21
3.534629798003876e+21  3.143719089920281e+21
1.373689121171396e+21  9.487416267445796e+20
1.368955958937461e+21  1.362032620974007e+21
7.940131245233314e+21  4.970166958329985e+21
1.711561408860744e+21  7.593961890075796e+20
2.436999762271762e+21  2.258802950385029e+21
1.430282324737542e+21  7.320886841294992e+20
1.848637086857843e+21  5.815684461910672e+20
8.970491420269664e+20  6.229948523915953e+20
1.085379867914218e+21  6.185977207319176e+20
1.161608158815917e+21  1.248260930793977e+21
8.048388709088045e+20  4.899321448548884e+20
1.48047567553227e+21   8.165459561591546e+20
1.794740000145269e+21  1.321594412759538e+21
8.867258827626359e+20  9.661835072882921e+20
2.197977765725926e+21  1.450049445941772e+21
4.867920907872878e+20  3.152109049452574e+20
3.751793479077656e+21  2.639483918481475e+21
2.917526048262763e+21  1.001642104561325e+21
2.985478099505078e+21  2.687610683376561e+21
3.452160761934673e+21  2.333297251830267e+21
2.825632984440544e+21  2.95245904179424e+21
1.140910956868247e+21  6.677273518382101e+20
1.912603393266738e+21  1.940284006421352e+21
1.155472678818101e+21  6.071834195002311e+20
7.63976294968832e+20   7.623228399748945e+20
2.209727470670774e+21  9.334687418773889e+20
1.386328756520626e+21  1.164693536984445e+21
2.520646280387023e+21  1.352913779634762e+21
1.503800989540256e+21  7.531989253596635e+20
1.666818593592031e+21  1.190536395814836e+21
2.574392651310953e+21  1.019589090256997e+21
3.174784514408068e+21  2.918708213060867e+21
3.660130035422219e+20  3.967427338510311e+20
2.397763131335685e+21  1.408757019946522e+21
5.170159360402784e+21  4.230065314175063e+21
9.287797805295352e+20  1.000970201720064e+21
6.535983929598905e+20  6.859736435534509e+20
2.153379815796379e+21  2.216986744623116e+21
2.144832720686564e+21  1.857697106998326e+21
1.161274575166118e+21  1.318110849791796e+21
3.832506018996396e+21  2.140593343884004e+21
1.9115707287268e+21    5.408057686947727e+20
1.513112634355229e+21  7.961276752694035e+20
3.280179160295624e+21  2.484487249605243e+21
2.736306957130416e+21  2.044667978886472e+21
5.451219658243378e+20  5.60621465424952e+20
2.810216397190217e+21  1.782292738953058e+21
1.341076791240881e+21  1.136118900874207e+21
4.268270493032175e+20  4.435699679155599e+20
5.867456223190703e+20  4.991177683087099e+20
1.225530181791493e+21  5.486431282412993e+20
1.267682177281677e+21  5.060425777392602e+20
1.910071937118246e+21  1.413187025773428e+21
4.591089604945879e+21  4.562316147030359e+21
1.694413559744461e+21  1.337306948245678e+21
4.801293591730276e+20  3.696681853267854e+20
3.406862902185451e+21  1.211787415467454e+21
1.080460159245275e+21  6.748799806046967e+20
9.213300470942653e+20  7.592631800751092e+20
2.294835251780476e+21  1.148519981639157e+21
1.928997929538203e+21  1.853049205436312e+21
1.654767533910068e+21  9.631057000434264e+20
6.699887995661896e+20  5.342327831769973e+20
1.16283728295395e+21   6.077953631229808e+20
1.577958509141071e+21  1.182223009684953e+21
3.99555233041726e+20   4.263149396648686e+20
1.437203861427129e+21  8.053759621919998e+20
2.575474680897156e+21  1.335264256424342e+21
6.052520851218682e+20  4.289460282203355e+20
2.326486489069921e+21  2.700618584849892e+21
2.517249998036387e+21  1.050020037660228e+21
2.561749877938776e+21  2.455750968188512e+21
2.696552683762643e+21  1.938816308087828e+21
5.635322338737032e+21  4.719196961500165e+21
2.661866617308367e+21  2.506359099082347e+21
1.855538114190866e+21  6.980283030124885e+20
5.190496529892828e+20  3.744702094795195e+20
1.181407096881485e+21  5.902820415151212e+20
8.692502367760849e+20  5.290718777362035e+20
1.426571330343578e+21  1.001324360916638e+21
1.413237384640797e+21  7.689604146028203e+20
4.415407568861975e+21  2.490410548214381e+21
2.009067115594364e+21  8.64339903179961e+20
1.648882893574644e+21  8.822962671114427e+20
2.431652047329496e+21  2.799689141104187e+21
7.943418950920489e+20  7.219453737667892e+20
2.558156226797835e+21  2.511891108362091e+21
1.428644855343342e+21  1.422291723047475e+21
2.764284513839529e+21  2.561199349940313e+21
2.635906222081697e+21  1.763256509188211e+21
1.402453888716168e+21  5.732646613803726e+20
3.133473046837573e+21  2.612585733992776e+21
1.770157087777383e+21  1.109465260570101e+21
7.344584213793777e+20  4.836907555405492e+20
5.282515223665635e+20  5.127849218325373e+20
1.993232035298013e+21  6.146490080773592e+20
2.388383528823004e+21  1.09451766548683e+21
2.162350786596641e+21  1.421456444598142e+21
3.385430886130836e+21  3.595099651347954e+21
7.489609124639576e+20  7.832623670364175e+20
1.032923855931216e+21  1.090685342603532e+21
3.068506447276506e+21  2.947877842695053e+21
1.830667772832595e+21  1.504899753829776e+21
4.60960020234439e+21   4.483503058980334e+21
7.455719037531112e+20  5.886296458280007e+20
1.396041275108103e+21  1.049371468169311e+21
4.082775366475629e+21  3.633190752510191e+21
1.623980197140375e+21  7.001084613890579e+20
7.341330044604006e+20  3.468772159031135e+20
1.740269841127785e+21  9.01420253867961e+20
2.845378174526e+21     2.721565765252282e+21
2.798303079833664e+21  1.91990786451147e+21
6.417608602815908e+20  5.08203923550358e+20
2.863167265772935e+21  2.480659157456798e+21
6.304105757161293e+20  4.424815502088037e+20
1.214640190867346e+21  3.777967627667025e+20
9.318967131860854e+20  5.886655043337022e+20
1.67648391329838e+21   9.527268263213497e+20
4.839346454383357e+20  4.164374086895936e+20
2.700560546597371e+21  1.298461755601092e+21
1.066235206136188e+21  4.828837376848766e+20
2.433998815056105e+21  1.958975122910562e+21
1.604174377159735e+21  1.461346169677461e+21
1.24547805605742e+21   5.596093909965408e+20
3.68891010886343e+21   3.821664978482469e+21
1.533932185387301e+21  7.922351487986277e+20
1.304092237161618e+21  8.818885114290217e+20
7.331327883352674e+20  4.369531786899235e+20
1.515352779154171e+21  9.73811076984905e+20
1.125908494938695e+21  9.526647700098404e+20
8.311027349884693e+20  7.372168714543333e+20
4.887458436732541e+21  3.784898757893749e+21
2.217193630033601e+21  1.963142010015592e+21
5.8025558149962e+21    6.117637392220833e+21
5.907715701955141e+21  5.302851452928436e+21
1.043762804374709e+21  6.326626252055612e+20
3.575231220118059e+21  3.167254780440864e+21
7.371557146118307e+20  4.791162861236205e+20
1.871128219441053e+21  1.417803524113955e+21
1.380723703250075e+21  3.555399057313686e+20
2.396051235154839e+21  1.010994107337162e+21
4.670449032724276e+21  5.055913097846096e+21
1.872302468470678e+21  6.37922580853942e+20
1.659438217228101e+21  1.05286719026796e+21
1.540454896346945e+21  7.26150999745982e+20
1.70461496948475e+21   6.158204409686226e+20
1.859934956757029e+21  4.804388504623449e+20
1.307987980022901e+21  1.056288456360888e+21
3.254787623315953e+21  2.536670553646345e+21
1.88873382738418e+21   9.4764952455532e+20
7.584385683201492e+20  4.881912547193434e+20
1.325572464351258e+21  9.327537400115309e+20
7.401473031513359e+20  5.457908715461531e+20
2.596961858364178e+21  2.613445580572647e+21
9.941964956804351e+20  4.469062542650398e+20
2.314430228056654e+21  9.410766139899207e+20
3.969177688185979e+21  3.873246373316473e+21
4.342120489620846e+21  3.880356763018503e+21
7.530905621783599e+21  5.088633213470846e+21
3.554880027602158e+21  3.412673687728081e+21
3.509045667312717e+21  2.1596340148106e+21
2.126872393980104e+21  1.788725010848429e+21
1.868361515092066e+21  2.030130492217048e+21
1.130303326554557e+21  1.101229859673017e+21
5.588250382821359e+21  4.843952002562454e+21
2.260419013728542e+21  2.273435134510386e+21
1.431620885915768e+21  6.386352201870969e+20
1.255607754515535e+21  6.688316370530267e+20
4.961373064808725e+20  3.568679361723834e+20
1.950193879139163e+21  1.118766998441015e+21
9.993854035752987e+20  6.575378141202658e+20
1.794188072414481e+21  1.671458579955358e+21
2.452371140899489e+21  1.58635917043702e+21
1.535031373924648e+21  4.530866595665378e+20
6.100645013309315e+20  4.540831747151173e+20
4.270264047949949e+21  3.763035970326516e+21
2.627168415675127e+21  1.268859679465766e+21
8.241982615111978e+20  5.78382547996492e+20
8.265220486843259e+20  8.353651646587273e+20
2.833036679835418e+21  1.490218081355098e+21
1.033171931489359e+21  6.234039092513547e+20
1.554993316693451e+21  1.796750887709952e+21
2.66130986164253e+21   2.651795110987252e+21
5.752341922947955e+21  3.2749881468459e+21
2.967543657767096e+21  1.297059887786008e+21
8.964910332294369e+21  7.229972891286971e+21
3.966994402405146e+20  3.68963539791228e+20
2.517684444930994e+21  2.514669616955069e+21
7.770663619409158e+20  6.745843686476829e+20
2.058365471710826e+21  1.864184227559061e+21
1.554540642913516e+21  1.439906647622892e+21
2.776637291577995e+21  2.842213250519557e+21
2.56460794127301e+21   1.198138002831138e+21
7.649762173537761e+20  5.606523336000873e+20
3.045916321720686e+21  3.110766743559783e+21
7.674056174683694e+20  7.661187089331091e+20
1.134995089521063e+21  6.177622635235498e+20
1.30418763932361e+21   6.097494928551379e+20
2.913010309157745e+21  1.632764116082639e+21
3.0088798033194e+21    2.695964420327054e+21
2.073701174149824e+21  1.769029227379033e+21
6.717024359504248e+20  5.388620915662185e+20
2.808628972387045e+21  2.519280152443946e+21
1.061781464298285e+21  1.223593577689457e+21
6.097874507420396e+20  5.778256864184191e+20
2.628318928713576e+21  1.532418633208268e+21
7.39260731966185e+20   5.40174811332333e+20
2.694153664255407e+21  7.951698418447231e+20
1.963486909178871e+21  9.767655971642149e+20
4.590207376496325e+21  3.39742142982717e+21
1.02365852229227e+21   5.535054789883798e+20
1.348206322504441e+21  8.946456085939679e+20
1.615230975872976e+21  1.384701959101321e+21
1.193338011600288e+21  1.044933150895719e+21
2.052896119057855e+21  1.860629382996601e+21
1.238086716578104e+21  8.028279809595657e+20
1.346893363485305e+21  9.090944223667135e+20
4.287302467385336e+21  2.947825020411535e+21
3.359416172305315e+21  2.466910342888461e+21
2.734269318232025e+21  2.02641300684535e+21
2.795233433635709e+21  1.895638895585226e+21
7.151882921653961e+21  5.084180332524496e+21
1.450679174059437e+21  1.356821629718826e+21
1.912660569312107e+21  1.079095096804198e+21
1.22963042293258e+21   1.113712697204942e+21
3.59234561699739e+21   3.990765157968401e+21
9.343371491172428e+20  5.013793225305958e+20
1.590253664690402e+21  6.581606004374536e+20
8.94562154971395e+20   4.812882844078549e+20
2.232543313360356e+21  2.099969712184634e+21
1.56591675851549e+21   5.032572609166698e+20
9.523366647353609e+20  7.065978277317155e+20
6.599025722832456e+21  6.73119866234593e+21
2.177910306929028e+21  7.635344778699875e+20
5.07025915617901e+21   4.60063450778544e+21
2.090426840413313e+21  9.780806874611878e+20
2.766590312515157e+21  1.597900039737016e+21
2.643838763126277e+21  2.456113283535117e+21
2.867120226440798e+21  2.512544441361371e+21
6.625077916136186e+20  3.797849899043908e+20
2.212376192678235e+21  1.652902203521926e+21
2.904323106025395e+21  2.241294246988779e+21
3.037147513192292e+21  2.665959276143871e+21
1.381817458386681e+21  1.394696639190988e+21
9.143717481287322e+20  5.191469759505251e+20
2.302092484685214e+21  8.463983717157533e+20
1.4109863850047e+21    4.758385998144984e+20
3.434388551505868e+21  2.877258200319322e+21
2.035821145811343e+21  1.258007324272509e+21
2.076640030506063e+21  2.114587573705218e+21
4.197929701097572e+20  4.084213415674587e+20
4.68221591877408e+20   4.15448292349035e+20
8.834591241885606e+20  7.741950062719042e+20
5.18958287887109e+21   5.182621033112371e+21
2.092128762247764e+21  6.317840714602449e+20
7.602729089029728e+20  4.390882635352253e+20
5.397403539979929e+21  4.4836566964328e+21
1.908719651717526e+21  9.611325163315825e+20
2.834576494268333e+21  6.880665103854031e+20
2.048461024582626e+21  1.552948100459564e+21
5.842437483668456e+21  4.859817216436907e+21
1.409614272904578e+21  1.124432611811359e+21
2.061947693787874e+21  7.801246975146449e+20
2.712312697900732e+21  2.203746267056745e+21
2.729646727316919e+21  8.376383588365455e+20
1.926784976966692e+21  1.048261321341091e+21
6.314832864732611e+20  4.441654455467394e+20
7.418314075776905e+20  6.469241002464056e+20
1.062213543171229e+21  4.998770435567824e+20
2.13767954302572e+21   1.328036651190553e+21
9.095970670475284e+20  7.827632577300015e+20
5.022943835933203e+20  5.042075425962837e+20
2.537509515121357e+21  1.11090812025754e+21
1.051101846896136e+21  5.304250542777258e+20
1.306168931690457e+21  1.01187929772733e+21
1.663271604933991e+21  1.006121799950559e+21
3.701843083251256e+21  3.525464754488748e+21
2.01184234768057e+21   2.099617441882281e+21
2.964726985082402e+21  2.870355566370174e+21
3.343926264063701e+21  1.823454405249441e+21
1.777317641244258e+21  9.024403582327198e+20
1.129412747954034e+21  1.345184358310969e+21
1.570203938830521e+21  1.214053960088986e+21
3.17525091544366e+21   2.82478941992338e+21
2.682171393398267e+21  2.573118547090138e+21
1.998694457018491e+21  7.747053534299693e+20
1.582828024861291e+21  1.151929673003406e+21
2.31869943261598e+21   2.220637427540085e+21
1.576396784370299e+21  7.263409477639318e+20
1.23607197402191e+21   6.829003834474803e+20
1.916000285828012e+21  1.202993134635378e+21
1.740649690648976e+21  1.665712767150137e+21
8.138904888607288e+20  7.245250582860365e+20
7.799413628442541e+20  4.903512828634801e+20
8.209519742858233e+20  3.938035724178942e+20
1.385544352567588e+21  8.292807262041612e+20
5.162247899623893e+21  4.868965380751595e+21
8.160970891753107e+20  7.681209822058674e+20
2.845780853290381e+21  2.81990248936709e+21
1.855726914788961e+21  6.741196884044617e+20
4.247689635618799e+21  2.603263594718406e+21
8.476990497944e+20     6.701945793677217e+20
3.852348983988776e+21  3.584221090363283e+21
1.551217679734628e+21  1.17180267303657e+21
4.07206123082621e+20   4.120306743784203e+20
4.726847083117398e+21  3.843065742455146e+21
1.496048265081416e+21  7.892799379391026e+20
1.296984700014657e+21  1.126583669412978e+21
1.671052412183113e+21  8.335817210597392e+20
1.349120511508977e+21  7.351321645009709e+20
9.020744806933371e+20  8.619023061725995e+20
1.667552932517934e+21  6.088113191083879e+20
1.238037460502976e+21  8.487956711189925e+20
7.276275543152999e+21  6.851346553168106e+21
6.248536829140303e+20  5.5758304792814e+20
1.415548375870563e+21  1.353237355686042e+21
3.227886362308101e+21  2.048821956663129e+21
1.904486833196013e+21  1.290488065363726e+21
7.779985613725893e+20  6.940781730513727e+20
2.20141452501493e+21   2.029348244341602e+21
1.011290787961221e+21  5.640634360533866e+20
1.647100584719734e+21  5.508856024469583e+20
3.400580821126505e+21  8.58073442873166e+20
1.980942764308517e+21  2.036645441388109e+21
2.623556463416915e+21  9.196549839192217e+20
2.901194058442225e+21  1.918963222228938e+21
1.360731590376645e+21  8.644815961201341e+20
3.290800990221875e+21  2.22104025708205e+21
1.200993554681509e+21  7.53126234842198e+20
2.134018561274531e+21  1.944638889919158e+21
2.45582961146993e+21   1.764537991501562e+21
2.706197483421965e+21  1.02489524597395e+21
4.792767241923401e+20  4.259199917658944e+20
1.260540992747298e+21  1.014269616537644e+21
1.44361620620792e+21   1.132510232825134e+21
5.134569279628165e+20  3.780552835198395e+20
5.414260887812524e+21  4.954956644063134e+21
5.347578835706828e+21  2.090635990754298e+21
1.873380688736536e+21  1.235783221867478e+21
8.0231770033724e+20    9.484115171595981e+20
8.324313283807209e+21  6.248379552223648e+21
3.58749996200024e+21   2.742392735541767e+21
9.131843602531862e+20  4.579484873733308e+20
1.571323909561278e+21  1.356589077779991e+21
1.297584183352396e+21  1.247329446660551e+21
4.480876812238026e+20  4.529457497836029e+20
1.039135373736024e+21  5.108492429394086e+20
2.327928823396451e+21  2.237345630071689e+21
1.874693917694024e+21  1.487024688686321e+21
2.706507763755061e+21  2.337067822827825e+21
4.364612251538244e+21  4.301070971410318e+21
1.625342380222219e+21  1.016032080587834e+21
8.444224439129553e+20  6.651518685377655e+20
1.8533501148212e+21    7.03419228462648e+20
7.174969957245129e+21  2.973489838397405e+21
2.593116775197506e+21  2.897712574228941e+21
4.953398136097024e+21  3.283126026075228e+21
9.459709813997936e+20  7.058871860918562e+20
1.316840370580356e+21  5.700406066032216e+20
2.733363855208709e+21  1.855680389042017e+21
2.919775672843633e+21  1.57116869322654e+21
2.648793648734846e+21  1.030838787240415e+21
4.868871614593161e+21  4.380982130772613e+21
2.672519225414415e+21  2.575822401487602e+21
6.1969214733315e+20    3.85957220626114e+20
4.08902850534129e+21   2.070806469843296e+21
1.550057676447464e+21  1.304068578490814e+21
2.959483533280048e+21  2.06832076143901e+21
6.484885842310762e+20  4.629270601445289e+20
1.994616088919777e+21  2.240609386414926e+21
3.56254369877953e+21   3.613804827691224e+21
7.456841199332814e+20  5.189557094326902e+20
1.31267619408164e+21   6.758564265549844e+20
6.047840211921241e+20  5.38015619889918e+20
5.057081039693197e+21  4.044765023041748e+21
7.83232468587451e+20   6.934344455784935e+20
3.858410152240887e+21  1.951423405547618e+21
5.552543428555791e+20  4.343422699809045e+20
5.424575185864096e+20  4.175480464486021e+20
1.540323572068925e+21  8.331575327464252e+20
2.188734119311744e+21  6.077427920242881e+20
4.22578924733684e+21   4.035457306660418e+21
1.704548546079484e+21  6.583735981532168e+20
1.443070953755365e+21  1.102048112037727e+21
1.982138906511339e+21  1.022889174058319e+21
2.238788557650466e+21  2.008074575565458e+21
9.783618326731844e+20  7.728206766461315e+20
9.16836580901569e+20   6.78103082539751e+20
9.624665970475215e+20  5.373741293946311e+20
1.821953422803358e+21  8.278632543758004e+20
2.809740652439969e+21  1.858728095704699e+21
9.154269339142178e+21  4.939347616944372e+21
2.422754055353864e+21  2.159863732168106e+21
1.496755852488147e+21  6.408131900487514e+20
3.163385497060296e+21  2.965297905259713e+21
2.358588586826653e+21  1.706148839442013e+21
1.74469800929757e+21   8.001235553134431e+20
3.301358364796075e+21  3.124865104605482e+21
5.380779402230143e+20  3.070111737348564e+20
1.368173985068546e+21  7.352865715464509e+20
3.314821918567281e+20  3.379295384227527e+20
3.307659888517278e+21  1.985934310575951e+21
2.03332759439728e+21   1.232010429537046e+21
1.846249007932638e+21  5.464416162158796e+20
2.976363306055923e+21  1.818386863947688e+21
2.833076287601822e+21  8.061551983465211e+20
2.813223192703835e+21  2.341732884308479e+21
2.201014370861306e+21  1.8009866407828e+21
2.544081206252737e+21  2.35100346178622e+21
3.839893781269649e+21  3.055050376731402e+21
1.590234229110309e+21  1.19564540558621e+21
8.50445034005581e+20   6.683405073355207e+20
1.029236087985151e+21  4.078096495291337e+20
9.068621599287299e+20  3.968052569893684e+20
1.601549382958745e+21  6.345243694664092e+20
7.399008505651209e+20  3.181900135749994e+20
2.178284124509322e+21  1.351184488249823e+21
8.435856936421094e+20  9.514937159134093e+20
6.919372062651255e+20  6.620174334556258e+20
7.467485206658238e+21  6.50204757098008e+21
4.990368987778802e+21  3.094218741258022e+21
1.135678214358623e+21  7.887164543578073e+20
3.837577507780582e+21  2.213640377160178e+21
2.153360452225712e+21  1.692869853715959e+21
1.38780459945601e+21   1.290475205654873e+21
8.59238683202028e+20   5.083274475009091e+20
6.147157268201125e+20  5.453496604096365e+20
1.497719252814642e+21  1.074403502616545e+21
1.903827728877113e+21  7.887906177764367e+20
6.865042488856039e+20  5.04056046801458e+20
1.07006242138143e+21   5.996025401699699e+20
7.639921626384441e+20  5.78476498337288e+20
1.718421176300882e+21  1.677102549237971e+21
1.636316681727506e+21  1.405522359858909e+21
4.022749978205964e+21  3.674095664789514e+21
4.431783557338241e+21  2.780909214541339e+21
2.595021843176442e+21  2.006956331082976e+21
1.243253483204787e+21  1.002487617519852e+21
8.889240146769171e+20  4.528031073498733e+20
1.400972752900816e+21  6.510208952022311e+20
1.376414805377749e+21  9.394479612680925e+20
4.30366139243131e+21   1.918403678233757e+21
2.157240603912415e+21  2.367921514714902e+21
3.559149803412601e+21  2.348565730442798e+21
4.15125852376093e+21   3.937401950783051e+21
1.122446929176753e+21  8.372555248668309e+20
1.007494221428979e+21  7.120076932386098e+20
5.402701135576092e+21  5.41915460164924e+21
6.04030642360364e+20   6.568838758610093e+20
6.313268279306723e+20  5.850696554609516e+20
1.76122814351695e+21   1.332333110474945e+21
2.325336372183816e+21  1.629215509934098e+21
5.114288766020927e+20  3.392453727237304e+20
5.047646411863532e+20  4.577657005075176e+20
2.802685200624569e+21  1.02531642770218e+21
5.398907494843119e+20  5.488398306376276e+20
8.595719822233607e+20  7.972681247529679e+20
1.277370002823912e+21  5.748288493981556e+20
3.12693295131057e+21   2.336489338470093e+21
1.339821515738989e+21  1.104310373425257e+21
2.084453511151066e+21  1.840178896665683e+21
9.51846343685705e+20   6.785290618841799e+20
2.082899443033113e+21  2.047783592056237e+21
1.176363171035369e+21  6.517808888400417e+20
5.600332034626307e+21  4.357788360840865e+21
2.745020013105922e+21  2.361794363015815e+21
4.158934052197633e+21  1.640317443610945e+21
2.17761448022147e+21   1.587837898483613e+21
2.670788773903039e+21  2.733082060237304e+21
2.274617264292264e+21  2.23462607348485e+21
3.612938947056026e+21  2.379535110476034e+21
1.196648689960727e+21  6.224579495742476e+20
1.173968411024664e+21  7.456695757524237e+20
2.761953565705939e+21  2.492208943617009e+21
1.275602688109033e+21  9.465639445538813e+20
2.606432344505131e+21  1.93232822974918e+21
2.643385068318879e+21  1.319407314619618e+21
9.840614478140336e+20  4.883319770982758e+20
4.127067351098869e+20  3.955709043955805e+20
1.823362677901076e+21  7.612814680633281e+20
1.42673492644424e+21   5.006398311925036e+20
1.574479310129127e+21  1.597340554032647e+21
1.483399244416739e+21  1.380944304327573e+21
3.456111974652611e+21  2.685835566903159e+21
1.758793120435599e+21  1.492924989935672e+21
4.453817721989795e+21  3.292726147859616e+21
4.469445765335857e+21  3.241607994190794e+21
7.921597028153704e+20  5.470582454092448e+20
2.108172578639016e+21  6.543974530153581e+20
7.199593914670772e+20  5.180972831979055e+20
3.265335114184288e+21  3.298405488614674e+21
1.231290913798117e+21  6.798047792183221e+20
4.046049073465249e+21  4.151594808118927e+21
8.368940046293238e+20  3.542696727894571e+20
2.049230224476206e+21  1.043532280977955e+21
1.459958612827454e+21  1.172679572719753e+21
1.374194202985178e+21  1.292679018237732e+21
1.08984233107261e+21   5.415957349976904e+20
9.280929039815245e+20  9.054529172113424e+20
1.847718606753282e+21  8.97989768891905e+20
1.743401336453507e+21  7.776940681678159e+20
1.448221154797628e+21  1.562711804767594e+21
6.761732336026524e+20  4.629083415332599e+20
5.778085221257341e+20  5.477853751059839e+20
1.58110915211563e+21   1.19192413585566e+21
1.858355760533941e+21  7.313638214942554e+20
6.86122799616359e+20   6.792296595112718e+20
1.774958612214777e+21  8.0382278311684e+20
1.082329937163436e+21  1.222916032607658e+21
5.116576096576834e+21  5.119225814986474e+21
1.669515564739004e+21  1.832425371236364e+21
2.030747373096686e+21  1.689229448498825e+21
1.510705086201292e+21  1.407085847959264e+21
1.449183341034713e+21  6.984102776637321e+20
1.691377451075822e+21  7.95869291157501e+20
6.661417345782089e+20  5.261402407152585e+20
1.928187383090303e+21  1.277552610021633e+21
2.464857714750358e+21  1.41535216613745e+21
3.885833218577504e+21  1.456152414942103e+21
3.692629552192743e+21  3.557518730072842e+21
3.410349386701726e+21  3.083947974045306e+21
1.056966954443775e+21  9.44128596733027e+20
1.764393999561736e+21  3.898406423008468e+20
3.297722264295701e+21  2.821055142883151e+21
1.363403255749233e+21  1.481256699562499e+21
3.124308331075395e+21  2.864638956293162e+21
1.990029441433464e+21  9.361202896039615e+20
4.976893011805317e+21  1.15069699353982e+21
6.055808549237208e+21  4.85118938304004e+21
2.909266536217721e+21  2.378369756014199e+21
1.048691064935782e+21  6.284279428206197e+20
2.130539423571195e+21  6.952104286422118e+20
1.168639599008917e+21  3.477481088359812e+20
3.522517710941885e+21  1.202812637911294e+21
1.041515034955145e+21  6.293783365922715e+20
2.384484103610233e+21  1.389866556911948e+21
4.019761564989472e+21  2.410349213453728e+21
9.282134708634388e+20  8.17960136572257e+20
9.935780574454757e+20  5.299261994635154e+20
1.145041637360521e+21  6.172074242508886e+20
1.683676939828054e+21  6.498887658301793e+20
1.896412651992596e+21  1.43765505868981e+21
2.921426490097662e+21  1.308637560654623e+21
1.461233717144149e+21  1.541930572354117e+21
9.425005288081396e+20  6.662954459206426e+20
1.514015411960253e+21  7.945699812621314e+20
1.28255660129304e+21   6.205612749327514e+20
1.767882429267242e+21  8.360658127111531e+20
4.010636538638163e+21  3.88230695001357e+21
5.371765483494613e+20  3.94856111143158e+20
1.015014875380904e+21  6.268284020841278e+20
3.333860676153979e+21  3.654975437263877e+21
6.151357672992067e+20  3.764181770684137e+20
3.542656192677026e+21  2.510350475420183e+21
1.784179103381522e+21  5.999970304129576e+20
1.91374806299622e+21   7.745594556107422e+20
1.383662750917615e+21  9.967122308575439e+20
5.113960285936866e+21  3.312801216518685e+21
2.15172479562729e+21   9.070172780511798e+20
1.647729788124506e+21  9.062958039511145e+20
1.822046344753208e+21  7.772052486981347e+20
2.396010398856257e+21  5.280960904164574e+20
3.404399193685665e+21  2.331505176855592e+21
2.2723525893908e+21    7.839191757620979e+20
6.926959596889013e+20  4.477581949386506e+20
1.876129606225211e+21  1.433490920874327e+21
4.402315545971011e+21  2.959588813265803e+21
2.530698012581698e+21  7.99164853887197e+20
1.338097562520325e+21  1.112473032611283e+21
1.906723841040185e+21  2.127284904434469e+21
3.648706727309658e+21  3.868299471160828e+21
6.413069447360774e+20  6.137292857646678e+20
2.718695629451493e+21  2.725687235837832e+21
6.160090247389402e+20  5.85723820413085e+20
1.054387186320699e+21  7.54965839025032e+20
1.320793538669301e+21  1.438544593485791e+21
2.980930721738011e+21  2.286412525359556e+21
6.883601207667385e+20  5.991407648394495e+20
2.256803300372936e+21  7.44708594182867e+20
1.855241276958828e+21  1.836293167565299e+21
1.507439970843724e+21  1.316953134519881e+21
2.326055176684813e+21  2.140686099577056e+21
1.057832210457722e+21  4.563727048515996e+20
4.919505044703098e+21  5.140890235702702e+21
2.361257093561091e+21  1.388373662123248e+21
1.847812377136393e+21  1.21741478375786e+21
1.383259156161002e+21  6.898878316057362e+20
1.283707923139828e+21  6.46803990364384e+20
5.378811628104139e+20  4.537822170489133e+20
7.934142488220566e+20  7.767342008865189e+20
1.38781719575961e+21   7.644872748081265e+20
2.705392698256806e+21  1.433130252563023e+21
4.977901265989403e+21  3.631264074607941e+21
5.153843931632088e+21  3.757841106809057e+21
2.509500250828231e+21  9.546945219953563e+20
2.006208043241591e+21  9.846568769571561e+20
1.974008846649089e+21  9.595065433816384e+20
8.418135414626731e+20  8.407067568856517e+20
3.150130470002747e+21  2.814284254784141e+21
7.586515512652439e+20  7.719721931273068e+20
4.181563936439533e+21  4.074260297826503e+21
2.555869462469154e+21  1.246343631461494e+21
3.846438378736991e+21  3.685614330081418e+21
2.072416311869409e+21  1.068588309497612e+21
2.559988461475735e+21  1.659872020042509e+21
8.222872643261809e+20  5.411525415785814e+20
4.45550275559924e+20   4.149967106212932e+20
1.249190998958737e+21  7.325160674431336e+20
6.31264829370219e+21   2.323525802288356e+21
1.300794443309301e+21  9.162215144189637e+20
8.543600593781193e+20  7.409220080704841e+20
4.340938081158466e+21  1.252582980740296e+21
8.605981167929013e+20  5.439453393542705e+20
5.644460349249773e+20  5.060668201860426e+20
1.786006738435483e+21  9.048338493074865e+20
4.492670473607359e+21  4.046241752554334e+21
2.130591123020254e+21  7.653663632763971e+20
1.061358772385078e+21  1.111334115901623e+21
4.35310747304042e+21   3.185396337842082e+21
7.286828340922831e+20  8.298125054409943e+20
1.75562336285461e+21   6.599717093115253e+20
1.930053351284354e+21  7.11481259696335e+20
9.224994437681136e+20  5.488785786926182e+20
2.879913790350106e+21  2.959644742737575e+21
1.517177833521521e+21  9.735496406810861e+20
5.851558803461339e+21  5.839684002208571e+21
2.624163736707785e+21  1.216583523990712e+21
1.245188990427407e+21  9.234421417094049e+20
1.629509345785708e+21  5.793897993498559e+20
1.027980918281512e+21  6.736844550733789e+20
1.075300692917085e+21  5.120658867377482e+20
2.022719623148843e+21  2.006961776393728e+21
2.625800029428773e+21  2.569628286501209e+21
1.816815074680545e+21  1.18964864032459e+21
1.123096144436348e+21  7.743735712035785e+20
1.222726402136593e+21  1.159179063573487e+21
6.786732277508942e+20  4.899838138412871e+20
2.483002352455812e+21  2.518782249129095e+21
2.396700764615812e+21  1.968587513882021e+21
1.159209180024182e+21  9.691827377599747e+20
1.276097286267389e+21  9.755098894452912e+20
1.484233385108976e+21  1.084218396373416e+21
2.531080076755549e+21  2.796603359531133e+21
2.605188025256595e+21  7.920860860272557e+20
1.770677475544592e+21  9.055875268641459e+20
1.399673464281518e+21  5.520395400656279e+20
4.479986558428563e+21  2.84616243828099e+21
2.492436465979892e+21  1.488736735802773e+21
4.68190411344111e+20   4.942262782913139e+20
3.819436424156029e+21  2.246973641137905e+21
1.510937641516557e+21  8.128923340483957e+20
1.758755583775174e+21  1.699122562827105e+21
1.230389806515821e+21  7.991361199073956e+20
5.087704436168253e+21  4.337850398935833e+21
1.084672311667574e+21  9.615018578757603e+20
9.992719150690587e+20  5.536949913648044e+20
4.858109930541938e+21  5.137821681088338e+21
2.135327205263933e+21  8.332950761271502e+20
3.986509940271108e+21  3.66731172872924e+21
4.951176791072339e+20  3.285550415250326e+20
2.668137834573859e+21  1.091000486274919e+21
5.591871462692508e+20  3.706894018732368e+20
1.267998855700353e+21  5.520868662753776e+20
2.762648469646167e+21  2.163364774500532e+21
4.565801503775954e+21  4.523983181497826e+21
3.544905124889658e+21  3.28734083071037e+21
2.033509443799627e+21  1.140493443420502e+21
8.722875315761814e+20  6.665397766439459e+20
1.942170585942292e+21  1.597619371008826e+21
2.448500865705446e+21  2.778975981144637e+21
1.910980442530075e+21  8.534285350906073e+20
1.288274624456111e+21  1.324411711034987e+21
6.558776278176194e+20  5.740081641677051e+20
1.378082139823992e+21  7.248253186121917e+20
2.746553857575512e+21  2.7483125860613e+21
2.529039939387971e+21  2.423231925151244e+21
4.353219601553371e+20  3.722236143162041e+20
4.024587257483109e+21  3.349477763077845e+21
2.236186221299277e+21  1.391661059137065e+21
2.115697555709713e+21  8.771120104362753e+20
2.082214557593463e+21  7.89293373096831e+20
4.477074273015617e+21  4.065106117736831e+21
3.511337837929806e+21  2.461836975495048e+21
8.098595100502942e+20  2.831305845513594e+20
1.586702088391013e+21  9.301144879297616e+20
3.356588874477281e+21  2.909440867034222e+21
9.134120022678001e+20  5.803661093263232e+20
4.43193741643169e+21   3.650215218077299e+21
5.703358304019781e+21  3.939078643878267e+21
1.862557665701421e+21  1.439005269280225e+21
5.81131650177634e+20   5.325872874091784e+20
1.75262072765725e+21   1.075311600040675e+21
2.066227896283209e+21  1.251683748408206e+21
1.760987199733341e+21  1.947230394531067e+21
9.919171323961145e+20  4.624323368199617e+20
3.201482678061955e+21  2.072295518167848e+21
5.05118121917016e+21   2.879810636596087e+21
1.792593994643206e+21  1.312466781121232e+21
1.009620143127884e+21  7.823541456965996e+20
2.970916099285427e+21  2.721102548943486e+21
4.404105740247389e+21  4.222549944512412e+21
3.2920185474666e+21    1.118902429307848e+21
3.093560369177602e+21  2.666753879460673e+21
4.998123868418098e+21  2.981573644260827e+21
2.587351332867177e+21  2.247760071229898e+21
1.955876817866312e+21  1.21176997803455e+21
1.477406039751142e+21  9.293104060997968e+20
2.227025009331693e+21  1.095939395649949e+21
4.580929318735001e+21  4.234619649402713e+21
4.850867567495928e+21  5.165949904048072e+21
7.544363645865424e+20  5.888215186111559e+20
1.04041033554384e+21   9.724142403204055e+20
1.289800866237235e+21  1.363263299303453e+21
5.16643632794002e+21   4.970917671917882e+21
1.549369372235099e+21  1.371509549925408e+21
9.201156487531139e+20  4.958093072940973e+20
2.448768936267202e+21  2.248536525623327e+21
2.628197639162775e+21  2.172196495246503e+21
1.563006151295932e+21  1.476643734912386e+21
5.03036407732745e+21   3.67842136580454e+21
1.803958809656963e+21  1.774201473643265e+21
1.561765173993859e+21  7.757228789435172e+20
1.27141586771203e+21   8.532892058131808e+20
1.65646317760214e+21   1.138338822165075e+21
1.378239418824444e+21  5.284918527260881e+20
2.426729843289272e+21  2.421989659820137e+21
2.174618726492047e+21  1.919963958776594e+21
1.289055621187922e+21  8.53218892930691e+20
5.679575033337881e+21  4.617710562679555e+21
1.6842133264853e+21    1.237748470977053e+21
3.319974305806391e+21  1.469887189431601e+21
9.952049896452844e+20  4.400246152265309e+20
7.455463074049212e+20  6.915339301270716e+20
7.942138207768888e+20  4.192682108801574e+20
2.651539470934526e+21  1.395879868576985e+21
1.250490231336729e+21  5.486280088356081e+20
2.34308780206663e+21   2.16187137739383e+21
8.627129574209421e+20  6.012955287535604e+20
1.613525434741906e+21  9.843209535789357e+20
1.588664670891631e+21  1.723925857683893e+21
8.793511019218671e+20  6.11537192262724e+20
1.252589423950679e+21  5.545082460839632e+20
2.921427922184686e+21  3.092408556227299e+21
5.268386064694056e+20  3.84157793607381e+20
2.643649637753941e+21  1.179700963173621e+21
1.28248738122151e+21   4.836258859385307e+20
1.778567132023747e+21  8.1249397890225e+20
1.349994850669868e+21  1.140416722297073e+21
2.888717591836946e+21  2.719546204143763e+21
2.314024315501924e+21  9.567220930473787e+20
2.828457060743293e+21  2.256967921800322e+21
1.37526136440538e+21   7.892402796483597e+20
3.23807591256377e+21   2.153568200314479e+21
1.210876563537329e+21  1.374817190596166e+21
2.325248952953284e+21  2.237920039991619e+21
4.109932428282732e+21  4.35971996774158e+21
4.878204509252117e+21  4.198145887916471e+21
3.86582867982959e+21   3.850091678428699e+21
1.500121354989773e+21  6.89151982134632e+20
4.124998007883321e+21  3.055019480695911e+21
1.863594422330179e+21  1.064259162168029e+21
2.688603096931977e+21  2.675566019455195e+21
5.3596000307957e+21    3.297018835405016e+21
1.002909249780959e+21  5.714417415899226e+20
3.016453466574791e+21  2.018625031136566e+21
1.588420165366539e+21  8.232607934350556e+20
2.479261445016885e+21  2.316177810293499e+21
1.386511584881951e+21  8.930159407221507e+20
2.729427571916828e+21  1.649732160605277e+21
8.340430281166402e+20  4.607316024846838e+20
4.354720599998776e+21  3.719978115971414e+21
1.923027657895177e+21  1.313937141838197e+21
3.037069035359475e+21  1.641694533643e+21
2.682339010746528e+21  1.461445569758504e+21
1.000598106795033e+21  6.781269356303943e+20
2.898348352723746e+21  2.975655600590632e+21
1.030240695946557e+21  4.373858868182592e+20
1.78792619217902e+21   7.237477435038328e+20
2.400305261929791e+21  6.662786734017802e+20
1.765003294625954e+21  9.399005344406949e+20
2.153175421405733e+21  1.666026058858127e+21
8.312726578945682e+20  6.424542843011566e+20
3.232240285109458e+21  1.582271409113317e+21
8.45615439016802e+20   7.087192608417219e+20
2.655828677505086e+21  1.940961554653e+21
2.6097121089979e+20    3.019716284841788e+20
1.620934353102741e+21  5.801721411316278e+20
2.139553005001896e+21  1.706017007935832e+21
1.797249539705568e+21  1.036390919836076e+21
2.813934513826812e+21  2.779521620391148e+21
4.524940489775101e+21  4.974194626370218e+21
7.717002839862293e+20  8.167838986357991e+20
2.279241313587473e+21  8.62308712407653e+20
2.519982203998223e+21  1.096940018688356e+21
1.965003813822655e+21  1.036599964490953e+21
5.354000623890895e+21  2.713663542195195e+21
1.146360627638606e+21  7.488119898709125e+20
8.276671791569354e+20  4.008453419736894e+20
1.681876516710616e+21  1.07208996260352e+21
2.016062117066089e+21  5.762376591860709e+20
2.955965260089474e+21  1.872666096989249e+21
1.125746674415951e+21  6.916282376407421e+20
2.152247082121259e+21  1.01634408692462e+21
1.336262062704433e+21  6.418920358310533e+20
1.846943909221404e+21  9.168195569424853e+20
2.291969050372298e+21  1.74153043745826e+21
1.19382177274211e+21   6.133473858382599e+20
5.625016140195521e+20  5.125290229235918e+20
2.539152730951533e+21  1.743849263478497e+21
2.133920262568524e+21  2.231690958334933e+21
1.896495559442395e+21  1.25661380804749e+21
1.560406935027575e+21  1.18907939157916e+21
1.976742585548743e+21  9.011761749850102e+20
9.453476957463774e+20  7.056439210283454e+20
2.016376956060944e+21  1.426263110056629e+21
1.973421815972129e+21  1.679529647661292e+21
2.278327288733361e+21  7.483968936043756e+20
8.32562239389242e+20   5.535834865869008e+20
2.091635641883256e+21  7.139339560778345e+20
2.393865162943721e+21  2.15922678756068e+21
2.462401029761414e+21  2.085730016301276e+21
9.430435892210957e+20  4.704317504395847e+20
6.340637034735269e+21  6.027988214696903e+21
8.118459487972491e+20  5.763871679134681e+20
5.318229710160504e+21  3.417798471887079e+21
5.9524344113175e+20    5.87681513897247e+20
2.455807030207671e+21  1.296093199320693e+21
1.077649056683197e+21  6.978406566854592e+20
2.434947461653763e+21  7.077525161985586e+20
2.268448692373464e+21  1.633702457100699e+21
2.172008876556291e+21  6.634125699004937e+20
2.295441811350943e+21  2.350915968635711e+21
4.265552412310139e+21  3.970793731056822e+21
1.041319205060883e+21  6.04396739922608e+20
3.350189897188841e+21  3.267213395105669e+21
2.53056081884721e+21   2.169070378171588e+21
3.736661534479674e+21  3.50450338021045e+21
9.133937921316983e+20  6.706478861588764e+20
1.770842941515948e+21  1.384081660789349e+21
6.368118077543544e+20  6.541214414135525e+20
1.439663457277844e+21  1.022092970676098e+21
1.441584921411314e+21  5.946733000088921e+20
1.39928620563313e+21   8.804094300836014e+20
2.771807111476192e+21  2.329547361021219e+21
8.862613558550072e+20  6.152099400740473e+20
2.846170006950553e+21  2.051422123599863e+21
1.024257361892417e+21  6.283122458260856e+20
1.595433755857492e+21  1.363237634648696e+21
6.381013736382394e+21  5.358012404201212e+21
3.222044886700671e+21  3.454245313543494e+21
4.34792681282149e+20   3.108345042478005e+20
3.36066567080864e+21   2.546979412204343e+21
2.117716940729254e+21  1.219867334381403e+21
1.25541259001915e+21   9.057984238312087e+20
2.295066810931091e+21  2.186139769109969e+21
1.017450276270638e+21  7.854502539178553e+20
1.864168819013086e+21  8.203067015978047e+20
7.479253621647192e+20  8.179742839329558e+20
1.75335911343755e+21   5.75521850859166e+20
3.600447605987721e+20  3.589157741790967e+20
1.678595318623197e+21  1.288216038472016e+21
1.008089209921718e+21  7.726129412397526e+20
4.184181428828374e+21  3.70598903897799e+21
8.102067983134356e+20  6.413330494834699e+20
9.244325502815682e+20  9.342733228334768e+20
3.949869428736649e+21  4.335012290443386e+21
3.1737187897788e+21    2.143552850917322e+21
6.213406047649276e+20  6.803540317673714e+20
2.723030313764715e+21  2.338576847876301e+21
3.953811353048176e+21  3.312385090214229e+21
4.922276461260545e+21  2.659038488362647e+21
7.777857928214017e+20  5.134729018367798e+20
8.33737333516862e+20   5.423915118351813e+20
2.734374997281281e+21  2.013453856813202e+21
3.315743096711286e+21  3.311045336523326e+21
1.419951883973813e+21  5.619552821339016e+20
3.437238249007165e+21  1.203678002211212e+21
1.684613267456641e+21  5.770356398967282e+20
9.622937150256796e+20  6.171793749158066e+20
5.16897917423176e+21   5.89298241470451e+21
1.461660821794745e+21  1.204413758468124e+21
1.607110492927685e+21  1.200587712674832e+21
1.213950063334252e+21  9.776220974898954e+20
3.258242761467319e+21  1.112905723903463e+21
1.694350123855948e+21  1.73171977344895e+21
3.277554236269092e+21  2.49036520407619e+21
2.826852804235904e+21  2.549864724135382e+21
5.526631956378709e+21  4.057920764230387e+21
1.293366145345924e+21  8.263185471286911e+20
2.771940252769523e+21  1.462774010509818e+21
2.908015631613202e+21  2.880376087868199e+21
2.046361960928229e+21  9.591988822590428e+20
1.032963308617066e+21  6.069322884008216e+20
1.687177423263787e+21  1.729353027802094e+21
2.083417439703814e+21  6.802825734940092e+20
1.108205058517812e+21  6.846437039277081e+20
8.473767901019575e+20  6.170633561488025e+20
1.876460328669757e+21  1.4297839004889e+21
5.846859741959073e+21  4.146722714289524e+21
1.833473589675227e+21  1.45183333373108e+21
8.450527853608745e+20  7.334216119256133e+20
1.08284499434032e+21   5.537583871371834e+20
1.825851694284956e+21  1.143828234282131e+21
3.373219189733721e+21  3.556898356259247e+21
1.507652234032396e+21  9.183526455342347e+20
3.226303844024e+21     3.035767989033265e+21
3.993866224281273e+21  4.010971380204036e+21
2.060298737935653e+21  1.637718608820093e+21
2.512335369501675e+21  6.189366319887037e+20
9.752976237242505e+20  6.929379265118711e+20
1.196087407531558e+21  7.963999063215942e+20
2.343299425296918e+21  1.895076752269931e+21
5.101009179917353e+21  1.98957996868723e+21
3.871340974055265e+20  3.378497384645674e+20
3.087560383002283e+21  2.264541955548544e+21
4.560065961455915e+21  4.000207161756413e+21
2.10010614697533e+21   7.580271421096713e+20
1.988732921246917e+21  1.872202484946853e+21
1.120685403852844e+21  5.563508511105276e+20
1.787786662904783e+21  9.639116039807179e+20
2.246611442833426e+21  1.40135359658856e+21
4.062650670028956e+21  3.671226451993135e+21
1.234487161229074e+21  7.388550297630061e+20
1.4807908007524e+21    6.246551911896169e+20
2.256303873560831e+21  1.978064853589603e+21
2.662373315588539e+21  9.794268761780832e+20
7.573288576076484e+20  6.659102482696338e+20
1.884356041895529e+21  7.091832509595058e+20
2.728352723171758e+21  1.647673062280043e+21
2.409331636839014e+21  2.383313470659035e+21
1.836251188694315e+21  2.091643418986023e+21
1.213645764867105e+21  9.143030412148556e+20
6.038829441755633e+21  3.733520188117759e+21
3.163863043255268e+21  1.153655277598324e+21
3.047220429302411e+21  9.714920922638447e+20
4.811109217429234e+21  3.415338983503105e+21
2.237986426989382e+21  7.253565484051559e+20
1.667462142371785e+21  1.647763740075981e+21
1.843544002321057e+21  1.768336820462666e+21
1.252131647211193e+21  7.586445387753482e+20
2.166208024007619e+21  8.602283976536982e+20
1.766352521644509e+21  6.529447158725686e+20
1.816387866714383e+21  6.865174333567407e+20
3.526775501444645e+21  2.692273179743736e+21
3.716408646370061e+21  3.806833205031297e+21
2.974801463019821e+21  2.013522297098446e+21
1.717442948033707e+21  7.166939608311836e+20
2.679544930336653e+21  2.514730421026903e+21
1.330192656354454e+21  7.477065565319517e+20
3.404171038420378e+21  2.027154519828521e+21
8.840496427450963e+20  8.761453530408456e+20
2.993914478762664e+21  1.267677642830513e+21
8.061343258007964e+20  7.800446823311717e+20
2.098974921527815e+21  1.361778996575638e+21
1.457323133270189e+21  8.296497215356169e+20
1.116308048022464e+21  8.592196920776517e+20
1.789822109826127e+21  1.436678018560975e+21
2.93605821707787e+21   1.10670826729543e+21
1.628952783782638e+21  7.0625505138876e+20
1.745397606354584e+21  1.259437929225882e+21
1.13842870261465e+21   8.406381200129273e+20
2.451738923059833e+21  1.284609526685726e+21
1.600301101295118e+21  1.319960091948314e+21
8.846938418433462e+20  6.910326939323661e+20
7.116168050457228e+20  7.398163591244732e+20
2.889531101208545e+21  1.945607667348231e+21
6.086970144123176e+20  5.491189318701433e+20
4.50640975708355e+21   4.248954328447927e+21
1.772242904749987e+21  1.491113981997604e+21
4.388093275663031e+21  3.240977735571728e+21
2.410886290166229e+21  1.160774561476233e+21
3.57077918752344e+21   1.5849325948999e+21
1.765387560996342e+21  7.870110287001404e+20
2.081051981453444e+21  7.799399863494942e+20
1.904089091687323e+21  1.227327807471997e+21
1.771845068488382e+21  1.091209203067837e+21
2.057856173891114e+21  1.203267026729223e+21
9.761116128194705e+20  6.123657863659694e+20
6.494013626110638e+21  4.23157939440357e+21
1.835460460901099e+21  6.900389423516415e+20
3.003193204188088e+21  2.861868573925537e+21
4.497255833774865e+21  3.366421460744019e+21
2.350552584238949e+21  1.068604714858937e+21
3.203887329778596e+21  3.126471426776567e+21
1.502586440356761e+21  8.420888552769961e+20
1.300613107763618e+21  1.218162636222286e+21
3.691874706858693e+21  2.845305205802696e+21
2.854653910449328e+21  7.401312343146936e+20
1.742856729696181e+21  9.208440167982413e+20
4.533140858945662e+20  4.685041479659515e+20
1.67082940468951e+21   7.107485152592563e+20
3.220917527898566e+21  2.411607731662224e+21
5.515183931255182e+21  4.382616281536054e+21
9.778694864823315e+20  9.40449013149304e+20
4.608243120994599e+21  4.395307757054223e+21
1.187881766779715e+21  6.662086535654205e+20
8.874950104827244e+20  5.544034700669553e+20
3.811160283623513e+21  1.515875388356798e+21
2.753450985144839e+21  2.085102743543131e+21
3.137109851424345e+21  3.086572507006274e+21
3.935097836920827e+21  3.998031375094486e+21
4.98077529224844e+21   3.395802785361355e+21
1.034414336666499e+21  8.043402437778536e+20
2.939022596851234e+21  1.340640112961265e+21
2.497316343443775e+21  1.947208432041272e+21
1.418338417865706e+21  9.465274813461826e+20
3.07099692486204e+21   9.070629253417307e+20
1.997210664866016e+21  8.487451249227875e+20
1.314215226162404e+21  1.02830441557422e+21
2.305284210729261e+21  2.11180238176683e+21
3.980760059139293e+21  3.871079361385508e+21
1.271909214911324e+21  1.385343256774447e+21
4.543338344649801e+21  2.617497446599886e+21
1.620946549649905e+21  1.381620101795421e+21
1.478664595823675e+21  7.884886274936451e+20
2.558917146762645e+21  9.256102382531757e+20
1.234653017110026e+21  6.448609122581043e+20
6.999492745317772e+20  6.490316796800517e+20
2.315738205807156e+21  1.023985636392241e+21
7.23359184856529e+20   5.084789278394811e+20
1.712279763408895e+21  5.932639976137707e+20
6.439691376454372e+20  6.625589075656438e+20
4.796852152921819e+21  3.73204316982625e+21
1.314071859453594e+21  4.013065675468949e+20
6.6856808298976e+20    5.358558019215567e+20
9.814177670017615e+20  7.461976375278351e+20
2.136132956826235e+21  1.332213425137829e+21
4.764088204154437e+20  4.472852810719623e+20
1.1852028473559e+21    6.467246629801198e+20
9.857952518587708e+20  1.002639113338595e+21
2.164968454614578e+21  1.679672166610689e+21
1.671507744185456e+21  8.363887587134203e+20
1.897899363247553e+21  6.614449303624788e+20
3.335367095416512e+21  2.704633996809642e+21
5.310196876432484e+21  1.980858012590278e+21
4.950133933895218e+20  4.352198633069227e+20
1.160321627367459e+21  6.749458241602564e+20
2.619575999882959e+21  1.017995587512985e+21
4.278886171959912e+21  3.138178416992874e+21
4.418377514061171e+20  5.15984877737305e+20
4.171992074571597e+21  3.740788131036858e+21
3.162579384608877e+21  1.534976142474696e+21
2.286107399982475e+21  2.238560364824685e+21
8.421138057960064e+20  3.836849203746032e+20
1.444048410519449e+21  7.499844389813805e+20
1.797272076858575e+21  7.405620290297239e+20
2.424768793448172e+21  2.089014031760704e+21
2.000163075899359e+21  9.523303923413409e+20
3.771101462253555e+21  2.357262268738231e+21
5.841779194024469e+21  5.529195216993618e+21
1.646923839066338e+21  7.346303579948894e+20
2.471193800380622e+21  1.88681122283665e+21
1.130909746283844e+21  6.113935791363066e+20
1.344149714932685e+21  7.509104982298105e+20
3.277463446850203e+21  2.925990263960826e+21
7.277113415508016e+20  5.55074365727635e+20
1.70186844259045e+21   1.640219379659574e+21
1.784388591842317e+21  1.633328201300596e+21
5.863418265732833e+21  5.20505704759222e+21
1.409358543090493e+21  5.208405035320771e+20
3.435868396558217e+21  7.873925973351646e+20
1.692432647088036e+21  1.269328606490445e+21
9.465610176768898e+20  6.138576983742946e+20
3.893971294556766e+21  3.416545218189171e+21
1.774512278727955e+21  1.194674245380381e+21
1.027589145899045e+21  1.018801775868317e+21
1.365528632047376e+21  9.464824090567125e+20
5.690818913942347e+21  5.219523591364763e+21
1.590033425954216e+21  7.66646323007791e+20
3.014940180405303e+21  1.980627585815082e+21
9.490303765195747e+20  5.784636461145062e+20
3.501843230529451e+21  3.709342536404128e+21
1.34361389172283e+21   7.517566858692345e+20
1.339658423268226e+21  1.278021193404115e+21
2.598666197833421e+21  2.237754882464033e+21
6.525183269354077e+20  5.83208806292572e+20
1.202689186068266e+21  1.238585880524256e+21
1.595682556742913e+21  6.733946012393328e+20
1.71284576459433e+21   1.725108808088188e+21
2.505790942443085e+21  1.632088484494144e+21
8.618659478509054e+20  5.321220912034291e+20
2.309059913415789e+21  1.985688974676137e+21
1.407252665094693e+21  1.549196942826666e+21
1.030373685359813e+21  1.090400510825232e+21
1.078493926718493e+21  4.988386270416845e+20
1.043727788255093e+21  7.024981634014047e+20
8.295306837647507e+20  4.733077996743501e+20
2.852571219619434e+21  2.304803800000601e+21
1.632640257714145e+21  6.491150884733674e+20
1.971328317251845e+21  1.495871231691842e+21
3.805393978037133e+21  2.889963723458025e+21
1.190535530118129e+21  6.964104816588524e+20
4.248663825913094e+21  3.956332484797807e+21
8.145389229361621e+20  5.940475894967382e+20
8.974520050365368e+20  7.046867394047721e+20
2.577851595159383e+21  1.723155976313351e+21
3.871454064892781e+21  3.676569789934341e+21
1.973514076297939e+21  7.722267794493996e+20
1.348026486637361e+21  1.253180435088051e+21
2.291528518360361e+21  7.17762294913148e+20
2.102378814559916e+21  1.173223721723946e+21
9.893123508043642e+20  5.10477270917427e+20
1.534072898594011e+21  6.45790765046553e+20
1.235218862902757e+21  6.51278962198132e+20
9.611112511775787e+20  5.110871676586553e+20
3.597762220353953e+21  2.70393200039391e+21
2.149762094688629e+21  1.896780602820717e+21
4.349935918077799e+21  1.448182495036784e+21
2.049696360749248e+21  1.194673489300899e+21
7.136609190595756e+20  6.027054704784291e+20
2.255707044296168e+21  9.356583222589315e+20
1.812513932546806e+21  8.396981334429834e+20
1.402352792144631e+21  5.356019059248111e+20
1.160997051099874e+21  9.111199465147854e+20
1.982734481197008e+21  2.349035675174319e+21
7.712521982749749e+20  5.497467773669982e+20
1.693537700085553e+21  1.572058148267319e+21
1.868669133894851e+21  1.085623721484456e+21
8.400004763087876e+20  4.915667969032446e+20
1.654433061615475e+21  7.186178316223442e+20
7.515965057215515e+20  7.802428070146892e+20
1.681516213738649e+21  5.638182210671496e+20
5.486236357955558e+21  2.742183587198934e+21
2.529279540039446e+21  2.684540487210315e+21
2.696843331628032e+21  1.563988526299433e+21
4.317026004356821e+20  4.142849309666454e+20
2.115605268683891e+21  9.580780241826371e+20
2.534285080158487e+21  2.235608626254937e+21
3.946355385122429e+21  3.311797652319757e+21
8.567368328131833e+20  8.088970390054304e+20
4.952431776180265e+21  4.642870519543543e+21
3.81948086387815e+21   3.960379780603945e+21
2.994998157751051e+21  2.636164140874224e+21
1.099204697415122e+21  1.004197637877713e+21
1.214281012960056e+21  6.915251280997237e+20
2.499043779605013e+21  2.290531830959433e+21
1.331413828519071e+21  4.058251238844814e+20
4.787592892064592e+21  4.404578800539794e+21
7.919438930387211e+20  4.433623518188776e+20
3.69023876413592e+21   3.132602863207003e+21
7.002145739718005e+20  5.430566447230126e+20
1.574253930659394e+21  1.299065741404385e+21
4.055666618492395e+21  3.931701642399671e+21
7.385354270423833e+21  5.70599794170204e+21
3.807117586450018e+21  3.825283715357519e+21
1.433077896116323e+21  5.37698159573076e+20
1.945255112225784e+21  7.175675511018393e+20
4.373521071438638e+21  2.505416112834912e+21
4.780178627878745e+21  3.802522073829555e+21
1.42782539383807e+21   1.287599994946706e+21
1.627175940597736e+21  1.314312872261398e+21
1.228980238322023e+21  8.192410009225303e+20
3.325208425551313e+21  3.315934725620396e+21
3.035646309364177e+21  2.878081236906136e+21
9.580198743302192e+20  5.73545083613761e+20
5.413077359825805e+20  4.3199442856872e+20
2.428805046064852e+21  7.0027225462919e+20
2.723567548921822e+21  7.976275824846504e+20
3.196033838867147e+21  2.323855334019341e+21
7.889796013461085e+20  7.443896406407236e+20
2.297123581285702e+21  9.533118488719021e+20
2.620056946931821e+21  9.055464168109677e+20
1.326626174223813e+21  6.427211341854194e+20
4.919789434888905e+21  4.366120724423419e+21
1.065877999580657e+21  1.043343780414284e+21
2.563313843562101e+21  7.377867705437184e+20
4.335945601509707e+21  4.173898821650943e+21
1.739307473033018e+21  1.108603067275428e+21
2.755007998930289e+21  2.695778234739826e+21
1.331367060757817e+21  9.773307397455806e+20
1.76601932654338e+21   5.398844963249572e+20
2.095110813787173e+21  1.568180603547596e+21
2.502189664139782e+21  2.003248545098987e+21
9.350078609852692e+20  5.605636583730961e+20
1.847443258924683e+21  1.750914909233316e+21
3.287911416872246e+21  2.771257097759671e+21
1.677477538882353e+21  4.050520681594282e+20
1.793834300726318e+21  8.309598913941657e+20
2.291748757308832e+21  8.814237536178763e+20
9.872505937757817e+20  9.210477737134476e+20
1.905186293273401e+21  1.643376266010663e+21
3.258048512874319e+21  2.441917072662829e+21
1.506643265291579e+21  7.857807517207952e+20
1.141065166606998e+21  4.730818317757659e+20
6.506585559779798e+21  4.574104202983579e+21
9.744409708360557e+20  8.567957450757062e+20
2.834687917641561e+21  2.264759743192402e+21
1.1185559170638e+21    6.400854553245155e+20
1.275111764799503e+21  3.867349527901736e+20
4.004931563278226e+21  2.902531064616993e+21
2.915245688220355e+21  2.354112425334908e+21
2.074931726783548e+21  7.420245076337495e+20
3.39820136760585e+21   1.770705706153921e+21
1.032804775706163e+21  7.992718899527254e+20
2.418172946320775e+21  2.299977921849348e+21
3.188173298089927e+21  9.834779299190482e+20
1.646027466808185e+21  1.213069055758319e+21
2.854307452914939e+21  2.896956974193397e+21
9.842904297264794e+20  1.016396028652343e+21
4.702445361480255e+21  4.462360543351046e+21
3.135123436076923e+21  3.274996648821748e+21
2.535720219565555e+21  2.107127218668772e+21
1.338581893347032e+21  7.043054950009487e+20
1.884420067018229e+21  1.134997738023011e+21
1.072418068067667e+21  7.009312051523684e+20
4.966949458604436e+21  4.333877878616003e+21
1.131645327268286e+21  6.729120097231444e+20
5.18147405211225e+21   3.544787581548126e+21
4.315636395555575e+21  1.510333597667377e+21
8.255279522436242e+20  6.928512258845053e+20
3.338760387644327e+21  2.849332225023179e+21
3.367942860520432e+21  2.384780925654e+21
3.056843646044635e+21  3.02565046321173e+21
7.792000550979089e+20  7.876491659928249e+20
1.746453569386925e+21  7.912919819669239e+20
2.963549793362393e+21  2.134884205530777e+21
7.799222417403441e+20  8.033518924783265e+20
2.19555215214244e+21   2.354365358731812e+21
7.38220885004026e+20   4.727340605522409e+20
4.41495654972988e+21   3.920754039534309e+21
6.469407853144238e+20  3.88642297205684e+20
2.886786465952688e+21  2.57246544793138e+21
6.204501069598306e+20  7.047474236724452e+20
1.656525004455708e+21  9.306132531981283e+20
3.060855310849795e+21  2.135528403870935e+21
8.960175416445467e+20  8.493004539954725e+20
3.499018110966998e+21  3.781726973586935e+21
2.668913713632474e+21  1.326328482662243e+21
1.322099302381334e+21  6.508901404672937e+20
4.537654861548603e+21  2.589372631554269e+21
1.909445437928812e+21  2.03867447965375e+21
1.497978824451379e+21  1.427000723869877e+21
6.852919972639256e+20  6.352074581104063e+20
2.587295640310135e+21  2.770683320813613e+21
2.908250780996754e+21  2.044264621913871e+21
2.376854442375971e+21  1.804522529399722e+21
1.90144532955225e+21   9.999909829747079e+20
1.908417800401033e+21  9.531096679419596e+20
1.476442155530694e+21  7.184713563115935e+20
2.876378455009205e+21  2.523713237457394e+21
9.799389080420757e+20  4.814978336924921e+20
1.165949665891526e+21  1.40630723800795e+21
1.186326394965342e+21  8.055380539692172e+20
1.136456187537486e+21  6.917714358517342e+20
1.526676129889342e+21  1.298564077105239e+21
5.11453289913249e+21   4.901417842548746e+21
1.706587068922206e+21  1.253126574165133e+21
5.755281885124236e+20  5.91022422317201e+20
1.679766808220034e+21  1.545776338317821e+21
2.814773869586059e+21  2.814705857047525e+21
1.90389509356509e+21   1.567021477523369e+21
1.871608619754438e+21  1.669011114505618e+21
1.823562750587926e+21  1.124041569422609e+21
2.907775331810981e+21  3.005259216355442e+21
2.396023219604281e+21  1.122673812566037e+21
7.952638690447287e+20  5.960305350482474e+20
2.951075963337339e+21  2.952286281385087e+21
3.105853680735116e+21  3.233500775369415e+21
2.646712987988921e+21  1.251828481413586e+21
1.967554873444891e+21  1.890525630038699e+21
4.507063353621521e+21  3.094536688498236e+21
1.416793127068058e+21  1.085892481455069e+21
2.356167053527361e+21  2.113904840385133e+21
1.602826504367637e+21  9.334239128053135e+20
4.342680831371878e+21  4.44256031483541e+21
4.334054806601758e+21  4.591310487406074e+21
1.43799094601837e+21   1.417039724253722e+21
7.829130906310801e+20  5.262526332444751e+20
7.45838304415866e+20   5.794801492016786e+20
9.435996611391129e+20  9.48691954373121e+20
2.186428922342045e+21  4.702515804771556e+20
1.835467589972272e+21  7.857686410103018e+20
2.388438789088266e+21  1.635293853321908e+21
1.295788602169545e+21  7.297915360246162e+20
2.299826260668933e+21  2.182156888570091e+21
3.300136199401012e+21  2.949281777696279e+21
4.175742769155759e+21  3.943749977223946e+21
3.059069235057094e+21  2.727521793646622e+21
2.345188227384325e+21  2.5343062225615e+21
1.184816773630972e+21  5.241784731377511e+20
3.101317195251351e+21  1.080954029817814e+21
2.612686254757681e+21  1.797205958562777e+21
3.783504219475617e+21  3.467677394019024e+21
3.222442339772379e+21  2.490501362517837e+21
6.032555391778743e+21  5.912212469789182e+21
1.405436487580001e+21  1.037676814624307e+21
3.322075773318268e+21  1.953081412303333e+21
3.358773255487e+21     2.397306949571083e+21
1.770124755611722e+21  1.499434881922281e+21
1.754193815793717e+21  1.091839781492853e+21
1.048174847916724e+21  7.662877128928992e+20
2.969992598677534e+21  1.704250455840973e+21
9.829930284404124e+20  3.854406261701737e+20
9.962797454547164e+21  2.848407977441121e+21
4.440880867148893e+20  4.383824638382103e+20
1.015069373408636e+21  7.508306541561648e+20
4.467939073063061e+20  4.186529754902757e+20
1.664118740750958e+21  8.150956076944384e+20
2.767128026576431e+21  2.870862850774424e+21
8.918309289987417e+20  6.166835385827998e+20
2.935285573881522e+21  2.779472968462596e+21
6.823186681538481e+20  7.320270722750163e+20
1.866406671498464e+21  1.714496552424508e+21
1.188442355432632e+21  6.813623987372757e+20
5.382346937685711e+20  3.908927184555164e+20
3.271972446293201e+21  1.890148535945736e+21
3.151066366258656e+21  2.907215879636344e+21
1.361758304968161e+21  1.314006155397374e+21
2.334191460927562e+21  1.852002868662912e+21
1.010178826964527e+21  7.776353934450363e+20
1.646942916983155e+21  1.675257183123409e+21
7.698296220976457e+20  6.818124898093042e+20
1.302594958000572e+21  1.130362311284337e+21
5.187742918137595e+21  4.261687948932219e+21
1.026176352303822e+21  5.636129499782948e+20
9.283844346615018e+20  6.438332269075281e+20
2.454350079835409e+21  1.165451151948318e+21
1.230909545455255e+21  4.809040256741015e+20
3.473030723592744e+21  3.452484881530539e+21
5.037430215440808e+20  5.234764853091904e+20
3.746056518387688e+20  4.573221153397521e+20
2.734340077232172e+21  1.456988100209597e+21
1.989913198525413e+21  1.67989116952092e+21
9.459568607175227e+20  5.512023496594108e+20
4.336542462845184e+21  3.780153538623673e+21
2.222596005834399e+21  1.855306211687908e+21
6.669086133814755e+20  4.946643240898702e+20
5.372104868785812e+21  1.728903397557179e+21
1.320563610328227e+21  5.475913691416308e+20
1.169684575730385e+21  4.975924672639783e+20
2.686819154528247e+21  2.113934916468066e+21
1.215323959546087e+21  6.12958032187363e+20
3.348032200464343e+21  2.519550093969377e+21
2.906158876013883e+21  2.752363601718142e+21
1.75460209187255e+21   8.41784541486005e+20
8.078603042578857e+20  4.712847001374542e+20
6.057467149596092e+20  4.367172422792844e+20
7.595422433057102e+20  3.498902763262189e+20
6.79264111497663e+20   5.957273606676502e+20
9.23598214282558e+20   8.958363776236796e+20
3.454900571344535e+21  3.563325366637368e+21
5.321036065704107e+20  4.702190500850641e+20
1.807269343688425e+21  9.385974091128139e+20
8.697865476109822e+20  9.068826495906864e+20
1.44465139341696e+21   6.188618924272433e+20
2.098147836004286e+21  7.857351669088626e+20
5.734686410743109e+20  5.314382854302068e+20
8.744138875141046e+20  6.568152430191394e+20
1.275988324045427e+21  1.282683208505159e+21
1.424038329381451e+21  1.294542525765007e+21
2.774516883013169e+21  1.225256150988574e+21
2.18612801846555e+21   2.0989717531089e+21
1.152511837165513e+21  5.686794921499287e+20
3.148585289725789e+21  3.155106902189491e+21
3.403763670243422e+21  1.058395747218651e+21
6.128268430781608e+20  4.433828083546986e+20
9.795743244334042e+20  7.424459653319275e+20
1.088244983432761e+21  8.841407447043585e+20
1.650127900232013e+21  1.32402851963921e+21
3.84844405154423e+21   2.853066235182622e+21
9.292151076207485e+20  6.277929366703035e+20
2.580983785714487e+21  1.282319076137491e+21
9.981637812395217e+20  9.60544494189535e+20
8.228015881036654e+20  4.879076323671277e+20
1.692957155149476e+21  1.204951508159884e+21
1.051037849523205e+21  6.504062983934268e+20
2.21617782472568e+21   2.203634134312974e+21
4.960597922491729e+21  4.845680621137699e+21
2.212182450986499e+21  1.122668852051522e+21
2.111732200252551e+21  9.697851050407941e+20
1.462855945955542e+21  4.211451139279542e+20
2.48252573996926e+21   1.141588863454162e+21
1.191888847713775e+21  6.742085866853408e+20
4.399724154795098e+21  2.779446101001583e+21
1.090605342024099e+21  6.216666527234851e+20
1.152226735494846e+21  1.200983158973275e+21
3.39624286563373e+21   2.63386762997126e+21
2.114473009676842e+21  1.495035841297423e+21
1.492431000534945e+21  1.152801504508002e+21
1.074102104238772e+21  1.060624819389179e+21
1.536427210364417e+21  1.462095778654438e+21
1.03569227417031e+21   1.130133835625401e+21
2.126418495629421e+21  1.576378463039624e+21
1.694209572073328e+21  6.690672202362269e+20
2.276781835011752e+21  1.637967033943572e+21
2.70710643633791e+21   1.91153206355735e+21
3.346536801525162e+21  3.200553828786316e+21
1.516670394705065e+21  5.601023194711816e+20
1.954816034533061e+21  6.833981873130448e+20
2.070055936215705e+21  1.93519871728011e+21
7.748184850065871e+20  5.20585979651696e+20
1.483336446078058e+21  8.637122976727546e+20
4.514828851682264e+20  4.820224942600986e+20
1.652762516168776e+21  1.24919496948993e+21
6.471073339633684e+20  4.11321847455716e+20
8.035537010758207e+20  6.984416493848569e+20
1.028237205325538e+21  7.795217543397729e+20
1.39299092840915e+21   6.612418979109082e+20
1.227271829812201e+21  6.376167624999427e+20
1.200272459346882e+21  6.715526930589682e+20
5.273513367550827e+21  2.203565080105289e+21
1.09555856179817e+21   8.655033743642623e+20
2.975164237699936e+21  2.888178774640985e+21
2.205185889121436e+21  8.251870428350781e+20
3.185109149256262e+21  2.472228104451685e+21
1.21539292590482e+21   7.042922445045645e+20
2.733036067027203e+21  1.638209503299545e+21
2.851267976777608e+21  1.527409463741299e+21
5.512762765511138e+20  3.343647881033733e+20
3.023392444392783e+21  1.438248584871656e+21
1.522137427306583e+21  9.597391608150983e+20
2.847731461516597e+21  8.344435492265047e+20
1.602949333638383e+21  1.739688184209783e+21
7.751403828395923e+20  5.981863658066266e+20
4.652267874273073e+21  4.461297623072721e+21
6.999487458433039e+20  5.039722481261337e+20
7.823599271123842e+20  4.138794916412291e+20
5.578547612085777e+20  5.535032089741473e+20
2.600361343395491e+21  9.884109477571964e+20
1.996919763885848e+21  8.319858290885432e+20
1.505614849449079e+21  7.127868731751743e+20
1.062487454779029e+21  5.206937823179417e+20
3.18220147767868e+21   3.227209892196794e+21
1.498392541793377e+21  6.177443762623134e+20
7.912580535442046e+20  7.601855516623996e+20
3.008649479760325e+21  2.614371687740486e+21
3.048229697414001e+21  2.53157428640083e+21
3.348292728219854e+21  1.647199656959789e+21
6.811723053281718e+20  6.470393125412029e+20
4.586704206062015e+21  3.071731927526225e+21
2.369380219025616e+21  1.504528303447811e+21
2.320897834959664e+21  2.085590300511901e+21
1.153052354747528e+21  1.074158901295652e+21
1.325501462200745e+21  1.07170626096244e+21
2.976326530740243e+21  8.124596602999597e+20
1.643118354852635e+21  1.328103893328221e+21
1.369388356868163e+21  8.350381308155827e+20
3.530661886512769e+20  3.269429799329656e+20
1.632308446325719e+21  1.425481362800179e+21
1.180218426682619e+21  1.382177405058493e+21
9.072684607082719e+20  6.132662840604487e+20
4.246816116302949e+21  4.168863052572645e+21
4.423269758945787e+21  2.03063664494336e+21
2.148936291221051e+21  1.006974156344976e+21
5.298163134821406e+20  5.342739894608147e+20
2.092294781528208e+21  1.140218197547155e+21
2.967644147904967e+21  2.905662224056146e+21
9.096895596628151e+20  7.445919379203714e+20
4.92392826064625e+21   2.916715649440306e+21
7.700676740599901e+20  7.081917845962389e+20
3.914517728183441e+21  1.960836280380712e+21
1.263106125163446e+21  6.195945713159791e+20
1.669489496820749e+21  7.310236650417114e+20
1.592696037835537e+21  1.698128364058653e+21
4.211101004919928e+20  3.118607539346667e+20
3.76649777106018e+21   2.936912358743952e+21
2.096874920745466e+21  1.465507404961575e+21
1.180226471881983e+21  1.16623811102516e+21
1.430165049273817e+21  8.31043636275512e+20
1.705999896140494e+21  8.701167417497599e+20
3.621699838653151e+21  3.627484429558991e+21
1.214354243246431e+21  5.885229942185117e+20
2.350623226828448e+21  1.146018807474253e+21
2.033476460846016e+21  6.319209740827427e+20
4.142253774183699e+21  2.951385999904109e+21
5.689721593756754e+21  2.800408301201844e+21
1.571829776555007e+21  8.840899497249719e+20
1.425782933316114e+21  9.4878186058971e+20
2.149308096776028e+21  2.119598857878631e+21
9.25367319687643e+20   5.545367459730147e+20
2.951970641289447e+21  2.647855398635826e+21
3.083735232620673e+21  1.99716892395671e+21
4.408033422262708e+20  3.324759428033431e+20
1.086692907553009e+21  4.63688811387876e+20
4.755124810396636e+20  3.831504948708955e+20
2.876519406367432e+21  2.955887170012041e+21
1.387321618709041e+21  7.104893281689538e+20
2.286497650465485e+21  8.171059161698434e+20
1.809649036502061e+21  1.302276098480359e+21
3.429559982500978e+21  3.084089476156888e+21
1.182955450365089e+21  8.341365406751008e+20
2.738201996010053e+21  2.449515087018484e+21
4.101212462458506e+21  4.036204705943153e+21
1.471808010290866e+21  1.03459740386377e+21
7.790100511139906e+20  5.959517156263402e+20
1.020297419219018e+21  1.198501433869969e+21
2.527683742834442e+21  1.038774835459967e+21
1.19334099858012e+21   1.041601103498293e+21
3.537361491104877e+21  2.850723332497927e+21
1.847319503123955e+21  8.840905282219896e+20
1.107317524951808e+21  6.268535362284939e+20
3.081416141046003e+21  1.763150363170295e+21
4.388969140616223e+21  2.984584844185014e+21
1.469126363081268e+21  4.829382009906061e+20
5.407896257281635e+20  4.895820471081581e+20
1.051454623444557e+21  4.28951839177946e+20
1.826808337049868e+21  1.434146951657045e+21
2.87439050861589e+21   2.20728539804042e+21
7.997023805279203e+20  8.321684305658133e+20
2.506063066335987e+21  2.256313804071716e+21
2.506031316376668e+21  1.788326911174464e+21
1.675787494428137e+21  6.877659624221432e+20
3.111472729955844e+21  9.090812843489674e+20
4.031848372667708e+21  1.012537311695983e+21
1.717633756519939e+21  9.378588079475723e+20
1.362943341866185e+21  6.660946633222833e+20
2.239038148757345e+21  1.275680149225108e+21
1.655260374370832e+21  8.474533863449938e+20
2.350198460812815e+21  1.707976673595354e+21
3.969028155735633e+21  2.369348308882359e+21
3.437216509578963e+21  2.553453530088671e+21
3.615501344738417e+21  3.243166846399921e+21
2.461770752107231e+21  2.149905450657326e+21
3.527391446954069e+21  1.788110150143898e+21
1.175439881950967e+21  8.448646232054753e+20
5.339290242176234e+20  5.754961599684e+20
2.455769742716833e+21  8.305953452779096e+20
9.183923120940785e+20  7.742864284397185e+20
1.166772555809785e+21  9.972469453198813e+20
1.502147614735376e+21  6.161378960897281e+20
1.349689333501438e+21  1.386357720368549e+21
3.073255880033885e+21  2.501529753339559e+21
2.487430251522549e+21  1.631996423534465e+21
3.046263872386967e+21  2.826035942676173e+21
8.134527898193761e+20  2.802917522879433e+20
1.490067008873058e+21  9.746650955625559e+20
3.423581840491542e+20  3.83893460607213e+20
2.796051389437491e+21  8.628749487685944e+20
1.649208012565669e+21  1.060845512051973e+21
1.301477268730579e+21  7.408179744384866e+20
2.563916390724649e+21  1.588219534000202e+21
7.972403319469444e+20  6.390279298597515e+20
6.573906103062086e+21  5.792404010734953e+21
4.782531694338924e+20  3.937812698256852e+20
2.844599060120965e+21  1.91327442032124e+21
1.757870649720413e+21  1.796964931561105e+21
3.808614530970585e+21  3.096786210254335e+21
2.584846506092583e+21  1.476064735817575e+21
1.469787080977755e+21  7.469780648732143e+20
1.38005791856e+21      6.501673449310171e+20
2.320738925797701e+21  2.06724296383156e+21
1.321439535179365e+21  5.51178983067631e+20
4.71599341725248e+21   1.953863269531744e+21
3.807971707467888e+21  4.176101232238502e+21
1.440679405273151e+21  1.131489430737239e+21
1.911897782330449e+21  8.353050671325917e+20
1.205196551879323e+21  4.575247541357045e+20
1.201955014772521e+21  7.917419327489865e+20
1.358589791916167e+21  5.504065620505307e+20
2.301324211253074e+21  2.132602571155457e+21
1.337924735421955e+21  1.323679329561977e+21
4.832713866412405e+21  4.069020471180298e+21
4.096029564066946e+21  2.999802875004473e+21
1.653146798124685e+21  9.840156211607348e+20
1.683112564745447e+21  6.820117996388745e+20
8.519351364413926e+20  4.985702330391117e+20
2.374513317980601e+21  1.409751702408519e+21
1.966649325643513e+21  1.842119130448715e+21
1.543963894622334e+21  7.105631036749661e+20
7.255895797155613e+20  4.995272162194373e+20
8.68872611287048e+20   4.298953876131364e+20
1.961318762402701e+21  6.786422570632802e+20
4.191138335887457e+21  2.633032137426023e+21
7.544736112693902e+20  5.600395436583609e+20
6.678944996082588e+20  4.672801419513629e+20
9.499315491986461e+20  5.794870080188154e+20
2.813561804856045e+21  2.119379758436259e+21
1.021707026983646e+22  8.308207709246174e+21
4.577886138710925e+20  5.737157240704512e+20
1.315512746468573e+21  1.251456773234755e+21
2.56890095308151e+21   2.359909780771112e+21
1.983135127924557e+21  1.01329198837554e+21
1.012528333520791e+21  4.407445880492883e+20
3.704448514410313e+21  2.896531233506611e+21
4.14157698601992e+21   2.213673302205194e+21
2.507302620382637e+21  1.223965863002202e+21
2.403747120465724e+21  9.675953975813567e+20
9.238445637431819e+20  4.736345674108552e+20
9.73354797359806e+20   7.164680849496799e+20
1.563303814411134e+21  8.407255951250983e+20
4.81662761351315e+21   5.042850233105231e+21
3.121956674102436e+21  2.912645405348867e+21
1.294595913452668e+21  8.572873914356377e+20
2.861237881370133e+21  1.083784043944106e+21
1.232570544638455e+21  6.152294496072683e+20
2.149342007721263e+21  6.585149804528709e+20
4.378489415399786e+21  2.822645047267413e+21
3.423637408807469e+21  3.110667118683905e+21
3.245755204159697e+21  1.868161082178702e+21
3.563094478008018e+21  3.292079204572995e+21
2.979331270638581e+21  2.139656022945976e+21
1.820462521084719e+21  7.804749920896867e+20
2.154789043156782e+21  7.601574776012124e+20
1.688501210036228e+21  1.403462567728721e+21
1.948204154305077e+21  1.430929992432209e+21
2.91634376990682e+21   1.733421457048043e+21
8.867807147461175e+20  4.313655825145469e+20
1.626057217849505e+21  7.631279234072328e+20
9.494510495188014e+20  5.437493100629154e+20
8.105225055779278e+20  7.723254667191943e+20
1.695753981585797e+21  6.199345197054029e+20
2.088847978720545e+21  8.931112722348284e+20
7.120494684480042e+20  5.829396515089566e+20
3.816368672909197e+21  2.306429098746414e+21
1.283381673595494e+21  5.449025670918557e+20
1.281769685246882e+21  6.489390608024822e+20
5.610524302385735e+20  4.74038030702342e+20
1.426511263515456e+21  5.533420991828542e+20
1.85321657961294e+21   6.363964771163477e+20
1.794486229952415e+21  1.146264557997291e+21
2.530640865706901e+21  1.373471886259042e+21
1.652680715231668e+21  2.037659597826074e+21
1.210734401053592e+21  8.170748977421437e+20
2.761119129014898e+21  2.282203960007723e+21
9.073977698584688e+20  7.007337439215678e+20
3.766704856651125e+21  2.673576845643942e+21
1.786903861464803e+21  1.88340820280517e+21
3.872514136499264e+21  3.869806704485451e+21
6.108186543054379e+20  3.93779611179006e+20
2.122262672135178e+21  1.541266888066669e+21
8.536931482503963e+20  7.58400382000578e+20
1.116191395935402e+21  1.079920766383995e+21
1.709598724424217e+21  1.167199087184941e+21
1.323342412328929e+21  5.353033666322019e+20
3.281414046542988e+21  1.278962348314816e+21
1.342735461614101e+21  6.048122359360866e+20
2.5580945027956e+21    1.735479706374126e+21
2.416073893154116e+21  2.179750894454321e+21
4.392466447154786e+20  4.083214291080863e+20
1.689448651970963e+21  1.506318513268356e+21
2.475350476822408e+21  1.435013317722276e+21
5.378003274926765e+21  5.056233407076986e+21
1.79910964341616e+21   8.627961862305098e+20
2.169325374807636e+21  2.427996594267587e+21
9.303051298850087e+20  3.962954234907399e+20
7.574337678907868e+20  3.992982420442721e+20
3.582691908381741e+21  2.877816832539723e+21
2.178939380513168e+21  1.994936943368085e+21
9.711146900672103e+20  4.632280162489783e+20
2.594933222057744e+21  1.718419191574047e+21
1.632195982381792e+21  6.591836465083431e+20
1.302943222306329e+21  1.161207558264284e+21
2.462792274233248e+21  6.654324647551409e+20
1.106661562048519e+21  7.224123413839749e+20
1.817375828435114e+21  1.009770647383388e+21
2.996059009764617e+21  5.133943651246197e+20
3.19710366607369e+21   3.083737435287652e+21
1.421626165734013e+21  8.190849983722645e+20
1.039182425207352e+21  9.201557812236165e+20
1.872341459134974e+21  7.614058179274838e+20
1.351277077412809e+21  1.065170256390287e+21
1.660212341687856e+21  1.3876631121657e+21
3.620133578718449e+21  2.874959798857129e+21
1.412198109614657e+21  5.83056192321925e+20
1.780474501179637e+21  6.92501358289098e+20
4.993582025593343e+21  5.42386037132723e+21
3.709132048178051e+21  3.416745938761658e+21
1.944986255762282e+21  1.719597037837048e+21
7.636005669399071e+20  6.043885095616364e+20
1.478495845470509e+21  1.444180844898837e+21
1.706389676714806e+21  1.066675144435793e+21
1.362301181549253e+21  1.103658115227552e+21
1.770266716683228e+21  9.056159415699986e+20
2.216510412959474e+21  6.4606075678411e+20
1.921578913039324e+21  9.258323721451826e+20
1.091970454830696e+22  1.003278284757308e+22
8.658150945774031e+20  6.74668420708511e+20
9.81953537674183e+20   8.938944236731716e+20
1.331695560352835e+21  1.090030269102988e+21
3.335824798811963e+21  2.429611048267744e+21
1.121319571042159e+21  1.056059566871394e+21
3.369716016075937e+21  2.980908035298497e+21
1.797859372653165e+21  1.684307423208976e+21
5.467723133389317e+21  4.366692384189114e+21
6.787859119086328e+20  6.177190749835944e+20
2.756030624698223e+21  2.272685933619035e+21
2.271090149484823e+21  2.003691081833976e+21
2.050983987551865e+21  1.127102193997104e+21
1.487568473978158e+21  9.654053150374371e+20
1.441856720624767e+21  6.509924990544849e+20
8.757604151912419e+20  7.837831034806336e+20
2.511710889227825e+21  1.069109233908017e+21
3.447206813891118e+21  1.471019592001812e+21
5.157216068091877e+20  4.194526950830475e+20
2.438601364164099e+21  1.8842061881622e+21
1.336449134225204e+21  9.195226256063044e+20
2.941175587921605e+21  2.320075795181148e+21
2.725347592586902e+21  1.147461029522517e+21
8.825020836898467e+20  5.689776187872606e+20
1.119340692469883e+21  1.26308705578191e+21
1.436529952465708e+21  1.171734013518803e+21
7.41134714609894e+20   4.447113735326814e+20
2.040048468564533e+21  8.412311216907563e+20
4.990662883110768e+21  4.409493139283459e+21
1.253650309953315e+21  6.666964286605669e+20
2.841701415683569e+21  2.260784308965758e+21
1.654372705404529e+21  1.189302726210756e+21
8.003318009018163e+20  7.691451659611855e+20
1.318384537022492e+21  8.65377081979303e+20
1.263991563265302e+21  7.623563014027978e+20
3.868776790476398e+21  3.301442315035506e+21
1.726358023494829e+21  9.123346816127583e+20
3.480565009841274e+21  2.00519035654091e+21
8.740428644434239e+20  6.179691379278502e+20
1.499023108853639e+21  1.353529044723216e+21
1.363490065378396e+21  8.512866432777142e+20
1.370156068716679e+21  8.836053883337167e+20
1.096299251254782e+21  4.696031645588411e+20
8.901269641216396e+20  9.928116494501443e+20
3.053962026526465e+21  3.0870495968571e+21
1.643104877962521e+21  9.134149635053271e+20
2.581234934347145e+21  1.021089053057773e+21
1.074089365872098e+21  9.741712695980493e+20
1.158646216120934e+21  5.997674359640882e+20
4.378982347285427e+20  2.980414950770456e+20
2.612786452947576e+21  1.36963676791052e+21
1.545783485160927e+21  6.309003190713854e+20
6.752787383504331e+20  4.828513559779243e+20
2.20421758153682e+21   9.44084363756391e+20
1.562762993798305e+21  7.341539409444816e+20
1.994010162263091e+21  9.06860901371445e+20
1.737240132441198e+21  6.369459742320085e+20
1.058964922003001e+21  8.168735670072788e+20
1.615014076340803e+21  6.767911319449157e+20
2.24619814045677e+21   2.070374074333706e+21
1.307784631182059e+21  8.606159336419582e+20
1.874907858117606e+21  7.206499794243631e+20
1.132840490620987e+21  1.212284310916887e+21
4.872233395002061e+21  3.637466714063159e+21
2.16426809098483e+21   1.92007375639399e+21
1.068976588997592e+21  1.083852902450893e+21
1.050810133052776e+21  5.95547997928808e+20
1.73862392734993e+21   7.542207709177404e+20
1.72553566658565e+21   1.51989347860175e+21
4.316117970163458e+21  4.684194844005493e+21
1.344423605579465e+21  9.655013622367233e+20
3.373069605806708e+20  3.542778323863734e+20
3.012865993254324e+21  1.722837433014566e+21
1.035755164454803e+21  6.570534489475399e+20
1.900211386954975e+21  6.569392046122217e+20
1.262237770058206e+21  7.651484215605082e+20
3.052694939325759e+21  1.149234330365165e+21
2.511336586833142e+21  1.801281694819989e+21
2.425909179832701e+21  2.396102127351863e+21
1.673760608536901e+21  6.459068377279731e+20
1.106996665322143e+21  1.051636158806049e+21
1.804883476915356e+21  1.852122185796799e+21
1.083057959106938e+21  8.15530825621064e+20
6.67623067110976e+20   4.514117962671178e+20
9.592337574768972e+20  9.212737346684035e+20
2.325526700624365e+21  1.785102995574904e+21
1.952239421206579e+21  1.841238021393177e+21
1.211369885741833e+21  1.179872039225311e+21
3.865778525683544e+21  1.995083688664757e+21
5.008773536316469e+21  4.195804230188897e+21
8.824584097557098e+20  5.01670826020896e+20
1.300070411649533e+21  8.955181899634543e+20
1.58212837800088e+21   1.200213286933729e+21
1.371867318305052e+21  6.186026841956749e+20
3.22614577135893e+21   2.648658162062221e+21
5.305557798661753e+21  5.035591247439887e+21
4.057228027027473e+21  2.039013070598993e+21
5.893480703715654e+20  6.763460111655086e+20
4.328799836422174e+21  4.038107784989904e+21
7.082636977297664e+20  6.701921003566857e+20
1.658090590802646e+21  1.364343388826579e+21
1.242944102203815e+21  1.273052255647641e+21
1.597868932576135e+21  7.008830123883148e+20
2.455275625775212e+21  2.18104197958083e+21
1.233080174789508e+21  5.64565457757444e+20
2.129629828168148e+21  6.899541006145885e+20
1.082519303973599e+21  9.503504884808993e+20
1.251541795973059e+21  1.055239035348544e+21
3.21073782382695e+21   3.164516311474895e+21
1.856406720285984e+21  8.778348013603174e+20
3.208007150455833e+20  2.883330835554092e+20
1.8497854627341e+21    1.351137750593053e+21
3.416020044340081e+21  2.682222886495413e+21
1.46053871138838e+21   5.676231168185169e+20
1.823900651363202e+21  1.314605622383551e+21
2.990404755555519e+21  7.529773685375352e+20
4.203208977803409e+20  4.548387511397169e+20
1.695981595298516e+21  6.286557303858408e+20
5.839473605765646e+20  5.402726807594954e+20
2.230962438450163e+21  9.998411478944108e+20
3.072812441334204e+21  1.21887536308519e+21
2.207458038487431e+21  2.188145634427118e+21
2.118672908270077e+21  8.999342052399805e+20
1.541128279457303e+21  1.191148313195784e+21
2.83444787098299e+21   2.598103793823367e+21
2.691296418653243e+21  1.03307639022172e+21
2.87173258009256e+21   1.665603623768247e+21
7.607190360217397e+20  4.946537010924158e+20
2.76123579293009e+21   2.590446789784426e+21
2.440399651017893e+21  1.259549266333359e+21
2.924848948708236e+21  1.429344053854795e+21
1.283045695085889e+21  5.764889830656572e+20
5.413216564457165e+20  4.928117366458102e+20
3.282928374740766e+21  2.068358219978583e+21
1.320222849811461e+21  5.474557566194606e+20
6.186017114069923e+20  5.244242919530594e+20
7.261149388545556e+20  5.227228072624024e+20
3.614370643419339e+21  3.926654651675414e+21
2.967787185555212e+21  2.078289769667569e+21
4.676276511503846e+21  4.803481879772319e+21
2.316239787304896e+21  2.415276312528878e+21
6.092664349830451e+20  4.951886641912272e+20
1.751488310065723e+21  1.043977110707455e+21
3.642269966398118e+21  2.270201888747586e+21
5.931495933160637e+20  5.849083270456863e+20
7.676524932381766e+20  6.190768880940526e+20
2.574225985093828e+21  1.450746677977224e+21
2.138523292657186e+21  8.74483397632415e+20
1.624054373921201e+21  6.027318528455441e+20
5.215790862199126e+21  5.228804380393775e+21
1.685551398375286e+21  1.949575586460586e+21
9.264451311658672e+20  5.883150138587261e+20
7.877412609318773e+20  6.666751462835674e+20
2.977338288190083e+21  1.633777821595572e+21
2.130952243727573e+21  1.854665414039852e+21
1.312979579591039e+21  1.227209801337107e+21
2.325715184221633e+21  2.202126860036132e+21
1.177960848881981e+21  7.02963244147195e+20
9.455651381792506e+20  6.986085437272637e+20
2.21139864253649e+21   8.329250419764869e+20
1.788268431700141e+21  8.314709653315052e+20
4.214518758923272e+21  4.32422833766711e+21
2.225991323451148e+21  1.703622677441927e+21
2.280568468822896e+21  1.37853739186029e+21
4.42618505460337e+21   1.013558357290509e+21
2.180005855830713e+21  1.832009194283768e+21
7.812527478039178e+20  6.165542930563507e+20
2.187190360500325e+21  8.181228850650685e+20
3.422302533634948e+21  2.127027327130921e+21
2.052525281442177e+21  1.277319607020027e+21
1.7216208393642e+21    1.407849659214686e+21
3.744197196761304e+21  3.523522382233901e+21
1.266306047488004e+21  1.093707649512401e+21
8.22465399613836e+20   5.833764116579573e+20
1.984909401337993e+21  1.622179294203463e+21
1.249103773064927e+21  6.142587981029915e+20
5.590542240274508e+21  3.55254781231207e+21
1.967513147407936e+21  1.56809612695045e+21
3.479397295868278e+21  1.128800862828821e+21
9.789287936902157e+20  6.247595029755396e+20
1.255094541248378e+21  9.259584928425515e+20
2.265542050253352e+21  1.693797828067069e+21
1.096391751109271e+21  6.582040349996632e+20
3.314062823061142e+21  1.897393368305463e+21
2.318716860731388e+21  1.529139056235461e+21
1.290336639146935e+21  7.2277260959876e+20
1.490976642335786e+21  7.60273444559075e+20
1.36434340035781e+21   5.42322105983995e+20
1.052703213348638e+21  4.323055725495102e+20
3.867545264001688e+21  3.632892439297934e+21
4.640856670801625e+21  4.155150290934169e+21
2.165951857535562e+21  6.165562061965918e+20
1.153508278599943e+21  5.032731127469607e+20
7.27808784460419e+20   6.021045296186088e+20
6.563721417193583e+20  5.470834484898263e+20
1.445099439112333e+21  8.653859979917744e+20
2.893214793948997e+21  2.412973233488165e+21
2.218088087993455e+21  9.657762254410092e+20
1.063617806828145e+21  1.010177713194481e+21
3.537172820417455e+21  2.490257947883916e+21
3.862175400201748e+21  3.787440947777115e+21
2.584324443378046e+21  1.896086688455448e+21
3.465716061885838e+21  2.454006920716179e+21
9.424239562579676e+20  8.840047617692303e+20
2.461024148038548e+21  2.357472136721564e+21
1.141860535927797e+21  5.284933721939535e+20
1.040289909350123e+21  9.109115982932278e+20
1.395956673125698e+21  7.178644476700064e+20
1.293810348667899e+21  1.487079130412209e+21
1.012911402643589e+21  9.915391297227095e+20
2.801036266220831e+21  2.136042535341241e+21
3.059832228483566e+21  1.278703710774311e+21
2.322501507201649e+21  1.587595522285627e+21
7.945995386109413e+20  4.45238910805455e+20
1.080159073889474e+21  6.230443422428078e+20
3.964754813550147e+21  8.99201555352358e+20
7.023023497020591e+21  6.318377727742555e+21
3.923050397605303e+21  3.747937240460334e+21
8.512914545170535e+20  5.229927141125035e+20
3.222564505978887e+21  1.562658339347762e+21
1.835476142881754e+21  1.685872110128473e+21
2.246053759500371e+21  6.618369704988161e+20
1.317043649029253e+21  6.750329225692145e+20
4.731051149117002e+21  4.043051740337718e+21
1.880897300184999e+21  9.39462476196313e+20
9.384794571507892e+20  6.243974913370802e+20
1.148028422009187e+21  8.065568313811133e+20
1.396415953446046e+21  9.427468657491407e+20
1.30851832383711e+21   1.06848505527793e+21
1.18971544520092e+21   7.053319778800921e+20
1.415460751620846e+21  8.151336890792955e+20
7.63083351085836e+20   7.527070368541028e+20
7.007070300684055e+20  3.316139167306985e+20
4.471639907768475e+21  2.561436759269056e+21
1.987828311932809e+21  2.162120989597955e+21
1.291508268684187e+21  1.247106204175046e+21
4.852441046151611e+21  4.648912425834261e+21
2.452095268087257e+21  7.415451853002409e+20
1.892984963946766e+21  9.550933377535328e+20
1.528684695847015e+21  8.26837278222292e+20
2.174651722870035e+21  2.424534296723968e+21
1.266238144221674e+21  6.87586037577884e+20
8.815130159753628e+20  9.773782815841293e+20
1.739870651399702e+21  1.262255490352961e+21
2.191575453620017e+21  2.075311173204498e+21
1.266587939363335e+21  5.987712184443567e+20
3.944036599461662e+21  2.796045104809044e+21
1.230278215537652e+21  9.585902998694437e+20
1.345877110385817e+21  8.621579943198377e+20
1.025623121285029e+21  5.952442211734087e+20
1.561205100596914e+21  6.934240064337733e+20
1.471150749829709e+21  9.013567540077283e+20
1.681154773906075e+21  7.233691413931924e+20
2.540312744903104e+21  2.588933585046051e+21
1.070546323932921e+21  1.030499798770175e+21
2.577565103545271e+21  2.109664478095763e+21
5.37857229888188e+20   4.550556546707206e+20
7.122189908252692e+20  7.498498013658648e+20
3.029310091893298e+21  2.967501124138475e+21
1.767134051328192e+21  1.011045945911988e+21
1.243525006213537e+21  9.582039396581874e+20
4.48116106559609e+21   4.285370346729891e+21
3.970059580063347e+21  3.782902585476724e+21
1.804795507107067e+21  2.370687389045189e+21
7.841656101029826e+20  6.387946987084057e+20
1.163467619820558e+21  8.972842055860598e+20
1.799860417467018e+21  2.11619552182372e+21
3.27127261147763e+21   3.381168391126819e+21
3.530917010615717e+21  3.026201369641786e+21
4.095589373522277e+21  3.00896143334762e+21
1.741793288258997e+21  8.408918230762037e+20
7.964698994134716e+20  5.246120435285977e+20
9.844230778480546e+20  7.302684934266969e+20
4.629566423218784e+21  3.441354126990877e+21
5.864311993187364e+20  5.590094390101492e+20
3.592637973438245e+21  2.516503002762808e+21
2.514779322080929e+21  2.147579612869382e+21
1.441295074454494e+21  7.016212885789029e+20
1.328797151441894e+21  1.026928789356136e+21
3.939014938638065e+21  1.825289252775744e+21
4.423440518839109e+21  2.778150093780448e+21
1.232414524232278e+21  6.152193652343564e+20
9.588353779532307e+20  9.612380713830736e+20
1.842270460459117e+21  1.732191696066528e+21
1.864224222794165e+21  1.694645824133351e+21
3.203650017597914e+21  2.888319132194332e+21
2.035515201433558e+21  1.307770968336331e+21
1.092091545187768e+21  5.513298438016667e+20
3.283169266352787e+21  3.280796542903857e+21
1.069601984933252e+21  5.792892678559331e+20
2.357271207709441e+21  2.578162767067706e+21
1.477492120067803e+21  4.625200031027743e+20
1.731026948174392e+21  1.079839459083941e+21
4.712021885303556e+20  4.57141892823567e+20
2.814204559442836e+21  2.580845927799708e+21
2.035483099336913e+21  8.529737426402742e+20
1.097559555504763e+21  8.392508116450555e+20
8.441565799165024e+20  7.574954963483912e+20
1.501607864516606e+21  3.814108976350656e+20
2.519001271036973e+21  1.383555965698911e+21
9.655874750469205e+20  4.559956089236454e+20
5.050581014591411e+20  4.623600080260024e+20
3.873456575881597e+21  2.562435601534894e+21
2.243972816113542e+21  7.927177214397144e+20
3.416993192421863e+21  1.025367593004792e+21
7.882376660987393e+21  6.449557493852706e+21
1.832331364506236e+21  1.921877565553392e+21
1.641177308616453e+21  1.345488375850301e+21
1.237601742861802e+21  1.011012778569774e+21
1.667618957114949e+21  1.4451398201969e+21
3.424351230524284e+21  3.586577968720588e+21
1.063454061557815e+21  1.057597973659409e+21
5.682892957838332e+21  4.348430734107836e+21
2.7834729103494e+21    1.103694518284872e+21
6.424179709283303e+20  7.328724287778357e+20
1.527940319998765e+21  6.460667982981817e+20
9.583373465187126e+20  4.918390022437249e+20
9.82744295785246e+20   5.273409644287048e+20
9.733347608416032e+20  5.258833772032587e+20
1.530951972557791e+21  6.986722465902513e+20
1.349234058965504e+21  5.402741047509805e+20
4.956950975397406e+21  3.324761957314187e+21
3.522070589793315e+21  3.070433240222571e+21
2.772824918984785e+21  2.37437676511837e+21
2.729686153420964e+21  2.485290182389285e+21
1.039095067904342e+21  6.789654920609678e+20
3.886150005599246e+21  2.609947065235907e+21
1.923484705703652e+21  1.473291201462558e+21
1.849915864211547e+21  1.328436571110222e+21
3.303570836822508e+21  3.232785868953584e+21
2.91962179192689e+21   4.266919051495855e+21
8.200680708758544e+20  1.024726168371586e+21
1.080304604503869e+21  9.701064384972393e+20
5.103134821630558e+20  4.964936757780051e+20
4.188708707231251e+21  3.548796075386844e+21
2.169719562821353e+21  2.160212208309634e+21
5.042026351825582e+20  4.297378780455711e+20
4.851504533704236e+21  4.189788060368194e+21
1.263519358341789e+21  8.426544001455261e+20
7.962976628125712e+20  4.426115496545392e+20
7.393849918622078e+20  4.927417115236942e+20
6.42418894168282e+20   3.840642712266752e+20
1.255003504182633e+21  7.551868622396849e+20
2.324148283771389e+21  9.923141530510682e+20
1.110424289285382e+21  5.397837672245621e+20
2.833337263719017e+21  2.849028161604591e+21
1.53189784355488e+21   6.777394324512514e+20
3.165410507099019e+21  2.859155468469881e+21
7.794318605403684e+20  4.206333270683459e+20
1.655401215910424e+21  1.134376630984841e+21
1.177888394990546e+21  7.519264654373632e+20
1.454128506753988e+21  1.372621223920488e+21
1.626896357426822e+21  8.967177784201676e+20
2.324424838565675e+21  1.778022731745467e+21
7.33393245614576e+20   7.490409543657583e+20
1.93212293400035e+21   1.019488234882743e+21
4.692660930731137e+21  4.006218174432472e+21
5.182080088397427e+21  4.655567926730879e+21
1.658668231997572e+21  7.047096283177032e+20
3.589156564917033e+21  1.080787218872232e+21
9.513608037170031e+20  4.695471954930169e+20
3.972184061163921e+21  3.435836193568734e+21
5.737928648475462e+20  6.367762542422338e+20
2.167570172414712e+21  1.15153518939973e+21
1.149753038862713e+21  7.06478352022866e+20
1.466480449890128e+21  1.035816252706793e+21
3.619939458990919e+21  8.374298178749234e+20
1.452597931504368e+21  1.352435707959085e+21
3.126758989007117e+21  2.715139666870742e+21
2.21778503532373e+21   9.614877823142756e+20
1.245467710395405e+21  5.928740806341858e+20
2.131737026127773e+21  6.390577962349498e+20
2.917568160900728e+21  1.452456535896046e+21
2.295195962555416e+21  1.060961785632332e+21
3.345812256097046e+21  2.262927543118677e+21
2.030475305422499e+21  9.383603698223303e+20
2.222282704914466e+21  1.620417746270854e+21
2.005481263435171e+21  7.307317758488289e+20
9.733806735849065e+20  1.003642346523386e+21
2.093769629743083e+21  2.00643472753256e+21
4.494488250880534e+21  3.431682587134276e+21
2.371968320852339e+21  2.162992969377225e+21
4.456445184938069e+21  4.28495125262249e+21
1.035292866089441e+21  8.754303110400762e+20
1.898524463316496e+21  6.971248595496014e+20
5.068878788820824e+21  3.498660790366705e+21
3.767186372234942e+21  3.717304381704512e+21
2.594009760670036e+21  1.592348043217168e+21
4.738272793631013e+21  1.030509176855244e+21
4.030112939825015e+21  3.160752233564436e+21
1.858102396350873e+21  9.030400633350364e+20
1.81581639919296e+21   7.7315012025993e+20
1.705507478427955e+21  5.842835364472487e+20
1.61943072079071e+21   1.142047919575528e+21
1.405468007674246e+21  8.128152889500648e+20
1.632153337875462e+21  7.64563233533528e+20
1.481724383346831e+21  5.560601890458923e+20
1.426692280917507e+21  5.506899389929903e+20
1.526949679570047e+21  1.353000081242447e+21
2.057030827845416e+21  1.419821578906056e+21
1.259309990052686e+21  1.180553951121408e+21
3.410874378782299e+21  3.375900534477527e+21
1.267044601146001e+21  7.885378841757147e+20
2.855357864834077e+21  2.663993502887698e+21
9.71693714683497e+20   9.907687108753787e+20
2.51337508941616e+20   2.67800814823604e+20
3.080470337272906e+21  9.34307790736795e+20
1.752561485360115e+21  1.613099973604626e+21
2.991576671075561e+21  2.002068567319651e+21
1.014662956257008e+21  6.144542621624633e+20
2.9188672201456e+21    1.82120088120725e+21
3.551598579805878e+21  3.306278882433345e+21
4.364317361920345e+21  4.079828413202261e+21
3.433172905476258e+21  1.999932048318589e+21
2.427052216153296e+21  1.53032634992515e+21
9.96448947677086e+21   7.02697188012181e+21
2.273441094480604e+21  1.654967521117377e+21
1.586368792064149e+21  7.971769440598561e+20
2.92648869506766e+21   7.259916098466599e+20
9.712997489459317e+20  5.39600097850332e+20
7.24591917029918e+20   7.725310514951684e+20
4.432801135718111e+20  3.872913187693326e+20
2.078262722378973e+21  1.593524553163877e+21
1.367807708949138e+21  7.672814902341409e+20
1.978568827631571e+21  1.356953099563873e+21
1.165004949421313e+21  6.857313171493109e+20
1.340009077055169e+21  1.155739619217135e+21
2.586314151517365e+21  1.54567726282143e+21
2.915618554051416e+21  7.346309548617444e+20
1.118660494271053e+21  7.621302637159151e+20
5.51360535864845e+21   3.914216846606664e+21
3.19362533913771e+21   1.130620462916397e+21
3.780450106568491e+21  1.449916737443388e+21
1.919317368599336e+21  7.890359124170217e+20
1.931654252009463e+21  1.690185149734486e+21
3.464611994523017e+21  2.980650456173952e+21
5.10661010952312e+21   4.35166256228112e+21
9.565098397327879e+20  8.141966437984806e+20
1.009005727089485e+21  4.563145008070961e+20
1.754890543510993e+21  7.428890555329952e+20
2.856344258806612e+21  2.208461293893564e+21
1.897865048151565e+21  9.496395362210763e+20
2.465065528991363e+21  1.035706534484151e+21
3.681645679963031e+21  3.133012579451967e+21
1.774453697828939e+21  7.490427153336271e+20
4.916147937805948e+21  4.285005841247942e+21
2.598332602254958e+21  8.421144569569799e+20
1.325019405657303e+21  5.760878859897405e+20
2.717942638229329e+21  2.329164962694382e+21
7.793803425684011e+20  4.593074809379231e+20
3.109746319467339e+21  1.647731228287113e+21
1.952771305946753e+21  5.043113335848803e+20
1.373507584238551e+21  7.821710676454635e+20
1.577076604551614e+21  7.714452262378782e+20
1.702881626492794e+21  8.857424686776257e+20
7.600108125221595e+20  4.89341889298064e+20
1.343756296148764e+21  6.151569121403507e+20
9.35218823266571e+20   7.116125747437278e+20
3.58700963788007e+21   2.357943371909765e+21
2.136597839409126e+21  1.169297077064417e+21
3.904289263095127e+21  3.745584469490536e+21
2.289715666281778e+21  7.350251807983842e+20
1.635630743609346e+21  7.061210448852973e+20
2.070722639174122e+21  1.149099843545529e+21
8.608299991794444e+20  4.145126844580115e+20
1.121787415741891e+21  4.574173688440275e+20
1.331112339291882e+21  3.350061496745652e+20
1.242528888134599e+21  6.040012750990562e+20
7.960149059329212e+20  3.909772090372911e+20
8.264761572450539e+20  5.44956239995871e+20
4.213925000503506e+21  4.315353493441338e+21
2.233214898663952e+21  8.124454355184504e+20
4.076148661007602e+21  3.382572574231635e+21
2.515805656901941e+21  1.374441526491202e+21
3.730750745771075e+21  2.913075374712073e+21
5.870146046489664e+20  4.636918289592619e+20
1.775801401954146e+21  1.398730610732441e+21
2.572250919602906e+21  2.532980300145386e+21
4.54743298112505e+21   3.513162933867799e+21
2.235206539561876e+21  1.017520622735986e+21
6.725771028799288e+21  5.05148224725188e+21
1.921882340325458e+21  6.076555047189025e+20
8.286589627034225e+20  5.465621964933737e+20
4.739118359519209e+21  4.719967543286816e+21
8.453455424694948e+20  8.270096442673925e+20
1.07015998846458e+21   1.034601148334087e+21
2.000523618747077e+21  1.595839305603812e+21
1.257819327815195e+21  1.271824096634657e+21
1.229159162428011e+21  1.115789741424147e+21
2.167640706636362e+21  1.566316570263787e+21
2.603125732176858e+21  1.547363404747202e+21
2.117223965210812e+21  5.851677250902492e+20
1.494762508050299e+21  8.221588265181584e+20
7.629157964235849e+20  4.63004881851914e+20
1.526640004249123e+21  1.173914719235462e+21
1.038926974690273e+21  1.0527855176873e+21
1.638477056714302e+21  1.031651360939842e+21
3.813671789161051e+21  1.511526225228987e+21
3.999673713829141e+21  3.495426868343071e+21
1.078978937769111e+21  5.290099302014641e+20
1.394111638578845e+21  9.725504570049945e+20
1.032603817103536e+21  5.877917051833972e+20
4.832368907240862e+21  5.748006965428562e+21
1.025881484993722e+21  6.182729471943186e+20
6.883584966326359e+21  4.867209989497864e+21
2.97610722141162e+20   2.679127459031516e+20
1.508233200270703e+21  1.096277659560347e+21
1.444914014958594e+21  1.047294179856092e+21
3.206914446253009e+21  1.802168563954538e+21
1.712698847423845e+21  9.206285738752088e+20
1.087313594268528e+21  7.501173719660581e+20
2.633253153803127e+21  2.339129903099729e+21
3.378719120048594e+21  1.099146253137211e+21
5.894246785186198e+20  3.228175662227251e+20
1.426262794656158e+21  9.48566933715993e+20
4.045767157724679e+21  3.824734349875716e+21
3.706273675219897e+21  3.785921871359488e+21
7.31805550877056e+20   6.153352184238848e+20
2.645892856490139e+21  1.703754304390316e+21
1.529280152989595e+21  4.55996141303311e+20
2.389485917529871e+21  1.982374844060747e+21
3.139182073337635e+21  2.775940888873113e+21
5.021906006836915e+21  3.817020116884795e+21
1.668790738293869e+21  1.589247657568827e+21
4.680578128593408e+21  4.301585061514005e+21
7.156418829781929e+20  6.696328574757192e+20
7.070852722034606e+20  7.753313778985214e+20
1.806101811990775e+21  1.357136821606104e+21
1.340703561483962e+21  5.038585466772583e+20
1.476098028476615e+21  1.422304175788934e+21
4.858868200633246e+21  2.51682189474864e+21
1.320235958499305e+21  8.611414361077927e+20
1.322069114319797e+21  1.016709674102815e+21
2.639632530004042e+21  2.395689863720792e+21
3.771921246271565e+21  3.66065776969103e+21
1.343689100079172e+21  1.200166948282834e+21
5.430131601039009e+21  4.689130104272553e+21
2.767371782503008e+21  1.965789895421199e+21
3.124479137142243e+21  1.370870041310739e+21
3.658507753437005e+21  4.20301635904063e+21
7.977056547538503e+21  6.524679524992559e+21
2.148904880958258e+21  1.122720699322113e+21
9.193739298132707e+20  5.228844011899429e+20
2.722381022863616e+21  1.924085375147244e+21
6.401038882542544e+20  5.048307693839765e+20
4.796668058522376e+21  5.083174214110138e+21
6.885229640123974e+20  5.786437907347204e+20
7.522360404007959e+21  6.918509379887055e+21
9.486071754315724e+20  5.798177665519664e+20
2.176434665254325e+21  1.295353879904212e+21
1.075516594215226e+21  1.020075250168344e+21
8.726633067085381e+20  5.672451265360647e+20
3.470916207260666e+21  3.320645600210468e+21
2.068577836155064e+21  7.985551660224888e+20
1.117558318027146e+21  6.908470638090313e+20
1.651914913927768e+21  1.299130570663035e+21
1.915270464022402e+21  1.481861212225543e+21
1.667240396159258e+21  8.812658201050301e+20
8.617805774245867e+20  6.354055932137418e+20
5.657762691887067e+20  5.522703059009984e+20
1.452255568003821e+21  7.585008438383272e+20
3.956200552720097e+21  3.735049878646139e+21
3.477755347127743e+21  1.493119275906587e+21
7.59745143528654e+20   5.354483385269596e+20
3.393234598130478e+21  1.934751140277704e+21
2.623232654694564e+21  2.442958941181754e+21
3.354125295938972e+21  2.529061860860254e+21
1.108698201704357e+21  5.443539173711595e+20
2.532436695161047e+21  2.186976313454316e+21
5.571298361825678e+21  5.413626706511552e+21
1.528512309110368e+21  1.477878501454627e+21
1.091351711192252e+21  5.1895605657915e+20
2.278782058651651e+21  9.998725829680253e+20
3.548292623649632e+21  2.921205449883758e+21
4.539415904915054e+21  2.057794169405868e+21
1.371520664724145e+21  4.183820242184647e+20
5.906330472327294e+21  5.327274975126564e+21
2.449600453496661e+21  1.728202853145361e+21
5.173538899381329e+21  3.966100370996978e+21
2.789877449089837e+21  1.071104208042334e+21
1.292287877435246e+21  1.045421259070965e+21
2.211996292566826e+21  5.997738212842983e+20
1.876058848818035e+21  9.953500147733218e+20
5.001578150376439e+21  4.651757681415865e+21
1.157313802360092e+21  8.142899998648543e+20
2.05207664589603e+21   1.744043737762938e+21
2.526697202093593e+21  2.240248194506792e+21
7.57745613795075e+20   6.208302121775939e+20
2.329702232767007e+21  1.322345458136715e+21
3.330504933553374e+21  6.075295069731788e+20
6.003683472078093e+21  6.261606257012989e+21
1.261083816722852e+21  6.482199226929773e+20
3.997110225579544e+21  3.810208301312213e+21
8.164363094882012e+20  6.479231908152469e+20
6.604092942070476e+20  6.835044170339083e+20
2.387031689418548e+21  1.438798508723783e+21
1.279147517618103e+21  8.002957753155517e+20
4.041839498653714e+21  4.201123827965841e+21
3.716392870358175e+21  3.867972558602622e+21
4.097827993029738e+21  4.321360861310048e+21
9.296852644620328e+20  9.785781926434564e+20
2.671746776916844e+21  1.78575850101561e+21
1.132783281027834e+21  5.909000430984186e+20
9.58238799140784e+20   9.456109285169954e+20
4.592356197411678e+21  4.062015700460317e+21
6.191406176824063e+20  6.148469302047689e+20
1.97848554617937e+21   6.380461996296473e+20
1.839289433931757e+21  1.727626347382792e+21
1.267096859666035e+21  7.984578477067703e+20
6.281441101700842e+20  4.330121282947803e+20
1.761830786224047e+21  6.174084068419309e+20
2.701952369141194e+21  1.416974843260766e+21
3.461774261771455e+21  3.512694187104178e+21
1.059331514470916e+21  5.337435137835184e+20
2.784420699856271e+21  1.136804871525074e+21
1.058583228618622e+21  6.439795415536939e+20
6.840342628318446e+20  5.490292935301361e+20
2.233428772570003e+21  2.269367190743758e+21
2.226120113308173e+21  6.269072544804422e+20
2.385001297777627e+21  9.627250568909141e+20
2.235560401815577e+21  8.031404407611679e+20
9.055050729732222e+20  5.934329477049964e+20
7.874906800335062e+20  3.913390978101393e+20
2.724405453263667e+21  1.472336280357985e+21
9.499762384726642e+20  5.822322215954782e+20
8.791222697797583e+20  6.646725822333537e+20
4.172456880683837e+21  2.478514296503262e+21
2.460373972987969e+21  1.996108014697789e+21
7.563961471328923e+20  9.496308984010888e+20
2.593637523970877e+21  2.264872264671848e+21
1.556496824888467e+21  9.70059546817003e+20
1.542598215003104e+21  7.673633035473284e+20
4.41655504838932e+21   3.012985347710033e+21
1.228877150648906e+21  6.219296225541279e+20
4.203470765749945e+21  3.967395694335808e+21
5.560105606019019e+21  5.385658352908047e+21
1.454047955925904e+21  1.097544517252413e+21
2.677278588743035e+21  2.549682959114901e+21
4.220988548573776e+21  2.64091497029517e+21
1.930420551483762e+21  1.126756167363131e+21
3.728092578825787e+21  2.062596846664777e+21
6.38122941340185e+20   6.448481001782896e+20
2.411182377752764e+21  2.544578477177523e+21
1.32736529043235e+21   9.270287264474991e+20
7.186997102116754e+20  4.063032397955733e+20
1.726547952669287e+21  7.080138939009801e+20
5.763725762527357e+20  3.952018449786889e+20
2.477688746616793e+21  1.018482376272288e+21
5.293667295647493e+21  4.556430195942597e+21
5.753498157382542e+21  4.152749205076841e+21
5.260410905971897e+20  3.752107497486909e+20
4.39272423927231e+20   4.132550350889131e+20
4.968520299165191e+20  4.456707731537674e+20
1.836854891914204e+21  1.031394260515981e+21
9.585063467306634e+20  7.109597863070697e+20
1.761874009790884e+21  1.02746404508539e+21
1.832575810895319e+21  6.54213027778404e+20
1.537319444500832e+21  1.501716492022504e+21
5.320620060618113e+20  5.114325060631349e+20
1.988648908638839e+21  8.796883573723073e+20
1.501577780181021e+21  5.775415347451386e+20
1.921436540168353e+21  1.122691448873512e+21
1.581103443049007e+21  7.051666780952324e+20
2.567076992404748e+21  3.130616986547001e+21
1.021711900006302e+21  6.091575184545569e+20
1.58833886310544e+21   8.68012616467658e+20
1.205696242502228e+21  6.624476042579976e+20
3.748946273477414e+21  3.868304056445908e+21
2.518150603722212e+21  1.117154965809144e+21
5.430671655974929e+21  3.275525664070992e+21
4.735272369461897e+21  3.183882038234956e+21
1.801494388223777e+21  6.25727422792935e+20
8.941999986969577e+20  5.769839552331146e+20
2.212015519281799e+21  1.773278359727384e+21
2.472792164638273e+21  8.871369627320679e+20
3.383201257158539e+21  2.594062239358261e+21
1.357644760169522e+21  9.593101698058539e+20
2.776485681535285e+21  1.211110357263693e+21
3.841534126781698e+21  2.465614775302577e+21
5.399002338474744e+20  3.689301460711775e+20
2.314980851561385e+21  2.274870649608625e+21
1.580891911401964e+21  7.667424783726483e+20
9.067209166820748e+20  6.799482162113695e+20
1.505258333950186e+21  6.50522142075944e+20
2.293925435821647e+21  2.367540693788403e+21
3.416994887676982e+21  3.115089911164517e+21
1.149322929690431e+21  5.736234680831639e+20
1.729424761703489e+21  1.844985848917571e+21
1.554775696400275e+21  7.566465374124152e+20
2.671461523561302e+21  1.105088443394815e+21
2.759242360661833e+21  2.149194813309537e+21
2.104600079683031e+21  2.03013871612303e+21
2.100459041454482e+21  1.838288923315553e+21
1.537800477528881e+21  6.729800744142885e+20
1.210412295083317e+21  1.263239392131725e+21
1.80548873352302e+21   1.596303911646934e+21
5.582276928753482e+21  5.751376654154523e+21
1.384516860734535e+21  5.348822534302642e+20
8.131916338327235e+20  5.620382239634769e+20
1.102151061163732e+21  7.676040201491757e+20
1.992964375937529e+21  1.423297277624078e+21
3.150362248900385e+21  2.275177969890976e+21
1.610444776631126e+21  1.603756997689286e+21
1.349635853518388e+21  7.314304450042009e+20
6.533918027946734e+20  6.219540346932413e+20
3.748069618544963e+21  2.974585764903877e+21
5.441515088052546e+21  5.946197869339542e+21
1.411532691386281e+21  4.824841096152332e+20
1.326922467067599e+21  1.26120847726071e+21
1.340348224591766e+21  5.381765211133339e+20
1.36035573646937e+21   1.196874235882907e+21
1.718838245803457e+21  1.233071300471117e+21
1.189221384262005e+21  4.316946993897747e+20
2.125539490751735e+21  6.379735825407957e+20
8.427952598620726e+20  6.426143668415592e+20
6.905937259774947e+20  4.153655122480602e+20
1.047122298647174e+21  4.849073324736857e+20
4.476796777893871e+21  2.537820388549664e+21
7.09371452398942e+20   5.787131889105314e+20
1.023433343133152e+21  8.234136910974739e+20
9.570215171643575e+20  8.5184055289744e+20
1.172542250181337e+21  5.773537130108096e+20
8.875909046175422e+20  4.433678426455508e+20
1.566593460358416e+21  6.907720262892595e+20
1.18843524227404e+21   1.043065413545198e+21
7.608410850969171e+20  6.702869356228899e+20
8.861666595196206e+20  5.501903084904506e+20
1.079514075767522e+21  7.015833537897501e+20
1.607715770138203e+21  1.556961725082589e+21
4.269463293554444e+21  3.34916865145785e+21
1.276227473723209e+21  7.07726640996721e+20
3.538502511315068e+21  2.820229236346867e+21
1.358025030369972e+21  1.29015397900093e+21
2.160174294772972e+21  7.808026562664036e+20
2.932837031774726e+21  3.002289077122761e+21
4.730333283488672e+21  4.779253526361565e+21
2.325061370266573e+21  9.437228395728068e+20
1.886735605738509e+21  7.849102107033669e+20
1.251116980564578e+21  9.907892484696075e+20
3.24588029941498e+21   2.819564693746888e+21
4.38262720270556e+21   4.640027087098389e+21
2.390492828378845e+21  1.441824360717502e+21
1.166863595763478e+21  4.402616451559553e+20
7.157093342908724e+20  6.773554207965229e+20
1.600502927980512e+21  6.369296831402839e+20
1.632704151687962e+21  3.509149164776203e+20
3.744243222053528e+21  4.174723603293116e+21
4.44843841618386e+21   4.853047315087937e+21
2.836130417014104e+21  2.255860407285009e+21
1.308986495901407e+21  9.352094531234726e+20
1.161563962988043e+21  6.177372421040219e+20
1.638545517999177e+21  8.984656698994276e+20
7.207852479365001e+20  6.60651255326541e+20
1.673059555479272e+21  1.292122059861268e+21
2.707625073250163e+21  2.369744857117109e+21
1.991539243883435e+21  1.888020402314705e+21
2.923405139196784e+21  1.365693250777787e+21
9.732603067463512e+20  5.869509982636712e+20
4.621719722715322e+20  3.929593637389791e+20
1.428920463315758e+21  1.36090312899873e+21
1.818030718965271e+21  9.189724029889283e+20
2.673425482790398e+21  2.338041938519164e+21
4.096427843790085e+20  2.26361815349531e+20
4.527736146858053e+21  3.181721961580237e+21
5.502457572002537e+21  5.056930640003643e+21
1.213711345220605e+21  5.649030095782875e+20
3.80151309084104e+21   1.982294005597909e+21
3.628764243647068e+21  3.46779484859493e+21
2.859683475886904e+21  6.062354809907037e+20
4.630630771754371e+21  3.785449284910095e+21
1.39544072154569e+21   7.458285480375121e+20
1.228350040697363e+21  8.063509792577901e+20
2.115459551178819e+21  2.15982337365302e+21
3.341600798636819e+21  3.049968355363927e+21
2.916983032947632e+21  6.909494868335684e+20
8.403761560958105e+20  4.836433784408379e+20
1.107925271180637e+21  4.890071627674972e+20
5.012250074778204e+20  3.846411054501298e+20
1.75105798286135e+21   6.169534458189692e+20
6.590256283646532e+20  6.368754134705388e+20
2.228142888093176e+21  1.752484780360604e+21
6.411027495074734e+20  7.071850153368768e+20
3.572756069094729e+21  1.552287538505231e+21
1.666817303191135e+21  9.967958848743644e+20
1.904934709770973e+21  9.665843745835363e+20
1.285789763897584e+21  5.847678974184997e+20
1.474991959531995e+21  7.985742478040477e+20
1.633177300671085e+21  1.524466413750572e+21
3.215162807347622e+21  3.406167219318851e+21
4.201381739787721e+21  3.253424031927846e+21
1.707877072173873e+21  8.432779944049687e+20
1.553421491734567e+21  1.245769293182852e+21
7.312919333706124e+20  5.476927136205091e+20
5.033277677736658e+20  4.841117689217473e+20
1.027463385826178e+21  8.809710324244779e+20
2.098026880340849e+21  1.18241164189669e+21
1.815591475366235e+21  7.608354455126265e+20
1.066254894743983e+21  4.651213594859179e+20
3.113713305865634e+21  2.554845998971846e+21
5.896186464508456e+21  4.993675510274795e+21
1.346667387944172e+21  5.588727082543619e+20
2.464042328840284e+21  1.492537391634361e+21
2.123592242341234e+21  8.808024186477277e+20
3.999020766271402e+21  2.79338967543664e+21
9.213493622616896e+20  3.596557654822656e+20
1.213843597302127e+21  1.122996765615788e+21
1.689170032276305e+21  7.311138557875e+20
3.692002222636575e+21  2.694663626686402e+21
8.295272643973121e+20  4.821023164112549e+20
6.400753117301775e+20  5.61308585790694e+20
2.491246756150002e+21  2.892152098963088e+21
2.815783908952607e+21  1.487409149779413e+21
2.067990682398094e+21  1.659355275451366e+21
1.463505761186157e+21  7.075085860442626e+20
1.501010643022788e+21  1.103994706142266e+21
2.043574393417585e+21  1.292393244004559e+21
1.495962474329777e+21  1.39704438660379e+21
5.920244072502217e+21  2.444827208486057e+21
1.759948977932233e+21  2.145273786665087e+21
1.78045919851242e+21   6.999124113023606e+20
4.347859916163267e+21  3.396444784151024e+21
2.028468071284432e+21  2.178727315265537e+21
1.480099984955295e+21  9.631584308340439e+20
1.128319679413124e+21  9.318955708657255e+20
5.762506470044813e+20  5.443254834509959e+20
2.307030118561287e+21  1.38053444971632e+21
1.872728938967335e+21  1.508693668574093e+21
1.335960988649918e+21  9.89531270789942e+20
4.351634737824215e+21  2.835107608322684e+21
1.68732003660799e+21   1.094697707212807e+21
9.320086992399811e+20  7.543217774109513e+20
1.38629638540038e+21   6.915602521958211e+20
3.399164398002918e+21  2.76416900743915e+21
1.289299976182625e+21  1.309149117776735e+21
1.787411084354964e+21  1.585093758031029e+21
6.782707991288045e+20  5.444801714157684e+20
1.138644968847096e+21  6.601102803315533e+20
1.127657791355221e+21  7.432546014948875e+20
1.855716973778044e+21  2.288044503435527e+21
2.186967416118935e+21  1.021266694794442e+21
2.268251244675978e+21  1.068432193383196e+21
3.91205988268932e+21   3.797260962301768e+21
2.607321830124666e+21  2.053114727949425e+21
8.898030078903099e+20  1.015828203327667e+21
8.437821661052105e+20  8.75958738288124e+20
2.209964557985149e+21  8.85568112131414e+20
1.547168546576436e+21  7.43022425447863e+20
7.899998768564563e+20  4.647887553416129e+20
4.095530037230959e+21  1.90287955547331e+21
9.259729402115976e+20  6.127025640193809e+20
3.772266250163893e+21  2.213891409194524e+21
1.487231313513901e+21  1.646226232118302e+21
1.773773138534326e+21  1.386768539932626e+21
1.282860984262293e+21  9.153116394422926e+20
2.617723570601602e+21  8.447018052802169e+20
1.071925985308119e+21  9.613682456699923e+20
2.068632332891462e+21  1.060803121899711e+21
1.73648007969501e+21   6.858474841968666e+20
4.279246802489171e+20  4.209768813243725e+20
3.35057188241208e+21   1.278555131177028e+21
9.909544228967498e+20  8.055772982867608e+20
6.502474309440843e+20  5.553869381809648e+20
8.892701998978424e+20  5.443433971922576e+20
6.259191762047918e+20  6.418136475873124e+20
2.097076591905418e+21  1.987735419165719e+21
3.459385642206513e+21  3.332333305411472e+21
1.584570133266437e+21  7.759533339843183e+20
7.102445330905648e+20  5.352945704436444e+20
1.792258434298926e+21  7.262397554748838e+20
1.690299958028011e+21  1.544979801540345e+21
2.893124914146685e+21  2.897452632925368e+21
8.826163156791038e+20  4.923336824531086e+20
9.28664897401784e+20   6.338016875865865e+20
2.072461882872325e+21  1.013738449782193e+21
7.274988556214454e+20  3.854920127992039e+20
6.502869217762002e+21  4.36858149655621e+21
2.101861474069434e+21  7.98117859625036e+20
8.383838579948449e+20  5.413137692149849e+20
4.566242765630726e+20  5.142519806607599e+20
1.692842176662649e+21  1.801675285658372e+21
1.641311367039612e+21  1.650946292334223e+21
4.117974419638985e+21  2.581682453275879e+21
2.650037419509016e+21  2.544040689468755e+21
9.555171141767484e+20  6.683172848825543e+20
8.041188720027064e+20  5.700054708093357e+20
1.160971019686789e+21  8.00502259056372e+20
8.388621269425218e+20  5.728168529072096e+20
1.105404658894494e+21  5.938315311474057e+20
4.968599359471431e+21  4.351278605466617e+21
2.07660054294076e+21   8.364261503822e+20
2.350974918254278e+21  1.555730279708812e+21
2.133144868600086e+21  1.153531970971441e+21
5.565682313951726e+21  4.993971172517663e+21
5.302689657849911e+21  4.384408890677422e+21
2.528632135820666e+21  8.871056487484144e+20
2.53382282860808e+21   2.24053571224655e+21
3.297241141532905e+21  2.525978686058829e+21
3.24203206916816e+21   2.501353277377418e+21
1.55491089301274e+21   7.470143919947978e+20
3.110143181810443e+21  2.624112422252875e+21
3.737923445314583e+21  3.310215435086319e+21
5.885267245707668e+20  2.937003356138434e+20
1.659180347447124e+21  5.870714720852383e+20
1.130679496381506e+21  5.558255258708284e+20
4.543448871507448e+21  2.610784594085842e+21
5.289541289840998e+21  4.825938959632821e+21
2.745296358095965e+21  2.527450580965128e+21
1.840282915863088e+21  9.667977435805925e+20
4.999856329521163e+21  3.905068170855045e+21
1.136083042850009e+21  8.573103975599479e+20
2.916860022736342e+21  1.743539759533592e+21
7.733215698092341e+20  8.341282470324387e+20
5.945177255472e+20     4.243602929454548e+20
1.089850375843825e+21  1.109071517013593e+21
1.23246137007893e+21   9.528378169167206e+20
2.666384358693171e+21  2.302038540492106e+21
1.290611577799216e+21  4.969196274095887e+20
2.402048131952416e+21  2.319338274514561e+21
1.402909574029705e+21  1.248181009952749e+21
2.86935985885723e+21   1.983955878738476e+21
5.673989228178327e+20  6.158952274739825e+20
9.824472642878383e+20  7.724690899009604e+20
1.084391756234782e+21  9.140420419339249e+20
3.812116109491776e+21  3.498709464494643e+21
2.136434602935274e+21  2.08108320828328e+21
1.628890643318031e+21  1.079999286598018e+21
1.20801749053825e+21   9.612400477566545e+20
7.375202429063777e+20  7.08910411436509e+20
1.022482111717365e+21  8.631102552993937e+20
2.003520436634373e+21  9.033054316508157e+20
8.368119127866461e+20  9.195782593976777e+20
2.253154524051699e+21  8.813150844574617e+20
7.91209348747634e+21   6.115158100373777e+21
1.73515096074074e+21   1.513796028350113e+21
1.624876179743678e+21  9.300083035526106e+20
4.375823430646663e+21  4.336101868868669e+21
2.768096797212801e+21  9.273747114531957e+20
7.714932848165657e+20  6.334493776673967e+20
3.944305386588823e+21  3.838734307058421e+21
1.511274784042093e+21  4.914172898932565e+20
1.696149134093654e+21  9.928205861450005e+20
1.746076624154863e+21  6.762580690603483e+20
6.560898403248049e+20  4.281420007835605e+20
6.691222290942305e+20  5.703536051405647e+20
2.312664236099259e+21  1.943391454645654e+21
4.027759305011396e+21  2.884856358013281e+21
1.276750579221274e+21  1.147191997537524e+21
7.751771658883131e+20  4.858647636763227e+20
3.226550654023522e+21  3.036885785899385e+21
6.296016392482321e+20  5.826221488740028e+20
2.363469358406753e+21  2.255677601719487e+21
1.651680527347251e+21  1.368298172654946e+21
9.191736761646464e+20  6.442943855915911e+20
1.113722846820994e+21  8.224452499278641e+20
2.023259953546582e+21  6.651372878987537e+20
1.125289244195962e+21  7.118950188160344e+20
2.658442872288019e+21  1.279618034755466e+21
7.126426347035841e+20  6.210649919639248e+20
3.882710599380788e+20  3.008334915608217e+20
1.33482717430378e+21   1.164765803394292e+21
1.803995457410023e+21  9.707596595399927e+20
2.297466307496203e+21  9.654623793145806e+20
1.936282486219142e+21  1.865240639362963e+21
2.238141422077047e+21  7.426458650111996e+20
1.354417903266492e+21  3.180434405016099e+20
2.714972296098444e+21  2.226643357322668e+21
3.892254737404062e+21  3.775739149415779e+21
3.237102410192345e+21  1.178411379662755e+21
2.568270386846793e+21  2.577840239686423e+21
3.563876665177617e+21  2.8519457453978e+21
1.645972228549134e+21  1.507568120891979e+21
2.84034023573722e+21   1.020890259920695e+21
1.136395964081263e+21  5.837773486945514e+20
1.950076499421551e+21  1.38990780453975e+21
1.568767677706248e+21  7.915797421409066e+20
1.882506473683269e+21  6.502095732448681e+20
2.012373113421445e+21  1.018992115908486e+21
2.395343913823726e+21  2.58348741832152e+21
1.88189724729322e+21   6.812616148612366e+20
5.025909077017116e+20  5.641384887876265e+20
1.983746082789399e+21  1.960900105508837e+21
3.834859263785933e+21  4.343980319812576e+21
6.01681287823937e+21   4.866595154350811e+21
4.349651949930219e+21  2.57870779157879e+21
5.287687109046475e+21  4.195610796448682e+21
6.914164171442265e+21  5.923964826829512e+21
2.536093487999379e+21  9.23789862306575e+20
3.252240166178399e+21  1.307354964865451e+21
2.451676615808073e+21  1.613643476992819e+21
1.62050789642729e+21   4.169316961123252e+20
2.336958493566261e+21  2.123732048417431e+21
2.39310778377329e+21   2.242234616565511e+21
4.419836409074843e+21  2.340676376487116e+21
6.449368311672141e+21  6.464673739423513e+21
1.366588949149292e+21  4.884469622762322e+20
2.456680012953917e+21  1.365560193027847e+21
1.692359772934028e+21  6.998167155510912e+20
3.009632300398833e+21  1.494142746395807e+21
6.837236659514037e+20  4.740648719301159e+20
1.18804084983947e+21   5.424717336248053e+20
2.804929789777727e+21  2.437113900028626e+21
1.951656604840612e+21  1.053545480793572e+21
5.345969075713476e+21  2.747201192642189e+21
7.9928224355709e+20    7.641828215156627e+20
8.051472167136609e+20  5.493722826042826e+20
2.769908234687252e+21  1.912314367692174e+21
9.154655452540809e+20  4.242254976300948e+20
3.203201218941248e+21  1.063321819404839e+21
1.193088858145725e+21  5.10974617700187e+20
2.873255118939143e+21  9.832145002018725e+20
1.405765999490435e+21  1.224956987224373e+21
2.135084243212764e+21  8.334805671498787e+20
1.296479448441191e+21  9.159704933900323e+20
2.12714914736827e+21   1.155765660905085e+21
2.468920333543169e+21  1.193189620254488e+21
8.887016785289592e+20  4.461470581697258e+20
1.735687439705558e+21  1.817183630824117e+21
1.175957308300493e+21  6.21542785699866e+20
5.110332142905338e+21  4.874302377353468e+21
1.31007988360244e+21   9.79068832504855e+20
2.109890255967544e+21  8.143829113974408e+20
1.177639755218789e+21  6.761366625585011e+20
2.358134299274276e+21  1.81565386264969e+21
9.1713113688013e+20    6.570009330778223e+20
2.173816715551742e+21  1.167194448014317e+21
4.991541378847558e+21  3.167394547488402e+21
5.172697594688411e+20  3.240971258070318e+20
7.630295612497469e+20  7.558755300882139e+20
8.042886602249357e+20  5.273993175191679e+20
3.099576393148587e+21  2.872968246565571e+21
2.826006541574078e+21  2.688743203482242e+21
1.401493079530255e+21  1.230865109906636e+21
2.4765223289187e+21    2.252953113449958e+21
1.657408962449492e+21  1.694522305477628e+21
1.140375498655965e+21  8.860125658081388e+20
3.68527030376749e+21   3.370702404672433e+21
1.776862599288239e+21  1.073246730184364e+21
2.578091378020381e+21  1.185111638029502e+21
1.053320909554423e+21  6.014472291672846e+20
1.499086412353245e+21  6.109059856101166e+20
9.740443748438189e+20  8.66053657268715e+20
1.597775822649838e+21  9.893575340703912e+20
3.839249507224371e+21  3.768062590365269e+21
1.932903805341101e+21  7.788273672850427e+20
9.004716706240739e+20  6.670447228982573e+20
9.935316297100921e+20  4.482220967330892e+20
2.356069291180697e+21  9.717415762515853e+20
1.619241176396984e+21  7.590789523448011e+20
9.086364466008588e+20  4.82451038884436e+20
1.315355060232502e+21  7.492389707620439e+20
4.218883146773341e+21  3.593801584899138e+21
5.535415833683844e+20  5.643824207476246e+20
1.986694196844422e+21  1.478879169813499e+21
4.338155820069075e+21  3.409608744952114e+21
1.028282231246684e+21  9.088132182115402e+20
7.654886978722962e+20  5.088257904225552e+20
7.982132703637614e+20  6.030350434679361e+20
2.956177607828513e+21  1.411224161251228e+21
1.485635936677022e+21  5.023979135178577e+20
2.694659468184945e+21  1.462045658130491e+21
6.443971953728739e+21  5.940694663752475e+21
1.158381768282616e+21  9.020199393871845e+20
1.604047575796795e+21  1.502086245854156e+21
1.721276461343868e+21  1.276224802828247e+21
2.704918155316957e+21  1.096285111195975e+21
3.940976842333248e+21  3.976071258689882e+21
1.443046157357331e+21  7.548019105846302e+20
1.184059941259437e+21  1.301078266231212e+21
1.296358513174471e+21  1.026164395284266e+21
8.189058123416716e+20  7.34828575782405e+20
4.789101061430485e+21  2.789594532987991e+21
6.665170442164209e+20  5.288885766913083e+20
1.776880752743803e+21  1.330980039919144e+21
3.081764270239403e+21  2.623631447813904e+21
2.673808519751109e+21  9.092941254076497e+20
5.489157610285023e+21  3.227658828606352e+21
4.627496460114051e+21  4.714943365771366e+21
2.092595338253397e+21  2.177261032487415e+21
6.184062460805002e+20  4.722153226943235e+20
1.710929211555074e+21  2.001493706347484e+21
1.678211521495623e+21  6.189218969320649e+20
1.860300661615798e+21  2.061284942890891e+21
1.579921175246018e+21  9.604544433829954e+20
7.038383805008078e+20  6.708424971410166e+20
2.950946714578364e+21  2.296380327664037e+21
2.561530498589938e+21  1.459357170887505e+21
9.893766886893853e+20  6.662667599178654e+20
4.907452671146573e+21  3.475567553668915e+21
3.629092315025624e+21  8.522751383208133e+20
2.960991942600929e+21  3.201812257190144e+21
2.707845610929305e+21  2.66410621493704e+21
1.146116577569265e+21  1.21639476896615e+21
1.960198683268066e+21  1.891445135284663e+21
3.199361294285137e+21  3.840354383290576e+21
1.011521291604209e+21  4.980183250939052e+20
1.906526925229602e+21  1.753108100033221e+21
9.528215673761298e+20  5.556879505193657e+20
5.388592963689298e+21  2.345782336554834e+21
2.552820525708043e+21  1.478482615925458e+21
1.114523447248997e+21  8.120489602414789e+20
3.732647702818485e+21  3.020591881446518e+21
5.440787133603856e+21  5.496654402613572e+21
3.170737968415604e+21  2.566896249916831e+21
2.356381059049944e+21  1.83363288814393e+21
3.273115880451388e+21  3.230974440527745e+21
4.54906519793693e+21   4.069337774372983e+21
3.007463082062997e+21  3.394330466187224e+21
3.129878734038038e+21  2.878526426933559e+21
7.251758690727989e+20  6.154123623572566e+20
9.599393176182148e+20  7.898737503439174e+20
5.544867817577429e+21  6.184323771551186e+21
1.915333139515162e+21  9.686611511297249e+20
8.988488461604693e+20  7.521243823970605e+20
5.021839952064571e+20  5.202937042397767e+20
2.445401420053776e+21  7.802452625430458e+20
9.427585797362926e+20  7.559056228974507e+20
3.039329481263929e+21  2.784029417384502e+21
2.23302519524027e+21   1.05780522179016e+21
1.364975501991597e+21  8.55626251213714e+20
3.354472209715209e+21  2.699413362644743e+21
2.704558834484252e+21  1.93947313168301e+21
1.252815996239571e+21  9.185892970224402e+20
3.126205393303957e+21  2.861113987446795e+21
7.760697408464977e+20  7.567193689410265e+20
6.330202489436567e+21  7.138525973005837e+21
2.394533573366646e+21  2.216910927210622e+21
1.736419019436152e+21  1.271132153976309e+21
2.368401254717942e+21  1.799585264862798e+21
3.938008800227481e+21  3.274894544166619e+21
3.968136349203863e+21  2.879376288633201e+21
1.411690724214357e+21  1.216026267436841e+21
1.841437692036236e+21  1.235426211394863e+21
1.018476198170647e+21  1.193489042965366e+21
7.781674028175207e+20  5.588665249509872e+20
2.457953750916125e+21  1.116806774300116e+21
8.34723022479833e+20   5.813803686832058e+20
1.844449563874333e+21  6.830273059997534e+20
6.976509246551538e+20  4.272472010001067e+20
9.321179044018687e+20  1.029301590404187e+21
4.449184560712277e+21  3.308009605434004e+21
1.44979765555742e+21   1.416944517247022e+21
8.226287849059488e+20  5.505201284721264e+20
3.053046305846934e+21  1.971297313979201e+21
2.836198877111259e+21  3.448407331717832e+21
1.655396790936526e+21  1.227012320582994e+21
8.26542623187805e+20   5.038204218060109e+20
1.655952407481709e+21  8.094063851348996e+20
1.769498795473764e+21  1.865491524900366e+21
3.086983796304023e+21  3.238016673197149e+21
1.808324831428823e+21  3.234598727914686e+20
1.812268318161308e+21  1.405922302125917e+21
1.763990470347497e+21  6.633219780821472e+20
1.856693814130188e+21  8.715536365356829e+20
7.244410363967879e+21  5.855949369103481e+21
1.310890232766156e+21  8.906491971392527e+20
1.094812477865555e+21  8.703356382688572e+20
1.705563135845697e+21  8.377080659501296e+20
1.379992949776132e+21  8.996874194825728e+20
3.663845180645426e+21  2.768301491669389e+21
2.679853637205434e+21  2.811549894017921e+21
1.770845901506362e+21  1.046251460792125e+21
7.175194650240953e+20  7.491771922217127e+20
1.124941288963677e+21  8.479001789659011e+20
5.046689387585821e+21  2.08153907113434e+21
1.115352520106066e+21  9.94746235550243e+20
3.410262578096978e+21  2.563054172983793e+21
9.547281100245285e+20  7.691371862066573e+20
9.554851049937307e+20  4.708625319399332e+20
4.062083303655299e+21  2.909810054013742e+21
2.858894453539535e+21  1.848546137273802e+21
3.07700182183582e+21   3.10376707141001e+21
1.154575388580113e+21  6.630496663931603e+20
2.369833771155508e+21  6.617067952948464e+20
3.473598384956904e+21  2.383750831385883e+21
4.694202301772352e+20  3.83138469532914e+20
2.629820382239709e+21  1.457442289592799e+21
1.470930324906533e+21  9.448969843564514e+20
2.348629465875832e+21  1.23822116335273e+21
8.634705156699355e+20  4.163086867791475e+20
4.144758952221192e+21  3.315085253391971e+21
1.835314498852762e+21  9.178786593139306e+20
1.460269125456865e+21  5.586225652819484e+20
2.129322806095416e+21  1.922178987644298e+21
2.172613682342507e+21  8.387116366726651e+20
1.150399055806527e+21  9.417220574990033e+20
1.335239778293553e+21  4.365094875794127e+20
2.600451207162641e+21  2.237392405198935e+21
2.228013129068156e+21  8.117056282373869e+20
3.00661207833323e+21   2.185777765751743e+21
1.706221479261107e+21  9.916039105316558e+20
1.517142664014866e+21  7.769169394416673e+20
5.286006300162865e+21  4.719509437213781e+21
1.176132775391895e+21  7.344814520461977e+20
2.413864594039281e+21  1.419441027496493e+21
1.634909285211793e+21  6.202376743798125e+20
1.07291445920997e+21   7.247081985646595e+20
1.936551816586896e+21  5.593046872247844e+20
3.253358862513117e+21  1.776840319993057e+21
3.780312900064087e+21  3.753626767691568e+21
5.843972384648656e+20  5.44692363925329e+20
9.303497770728663e+20  8.374447488939705e+20
3.994903851183902e+21  1.228849070462159e+21
4.465225324616103e+21  3.16841949853095e+21
5.325408402056285e+20  3.966611150651867e+20
1.111519385925277e+21  8.251485687440292e+20
1.251831788678861e+21  6.59099738034042e+20
1.140224753339934e+21  1.065406980253433e+21
1.849452781905734e+21  1.566038502393607e+21
2.053161047918911e+21  1.118054129253856e+21
1.934155846434228e+21  9.899675940772396e+20
2.330440864365357e+21  9.821402876378127e+20
8.981345968319259e+20  6.717654255176687e+20
1.0265993421859e+21    6.109775895215735e+20
1.212963869804403e+21  6.043171887912722e+20
4.490903282095076e+21  4.052555201726572e+21
2.849022762791041e+21  2.695516331946576e+21
1.112546103145175e+21  9.527363511702551e+20
7.216656298534189e+20  4.012104922240594e+20
6.877295113349641e+20  5.063373782669741e+20
5.377028054174256e+20  4.975240208780362e+20
1.533754161453493e+21  8.757056413246915e+20
7.981079115738879e+20  8.730859284373305e+20
2.833321043336661e+21  1.840169180983603e+21
2.41464919412525e+21   3.022748248887205e+21
2.46800744923797e+20   2.375633746404517e+20
1.294891169867384e+21  5.671544322346376e+20
2.354331372854171e+21  9.76576193457809e+20
2.531018989564569e+21  2.590314335408825e+21
2.996434211379124e+21  2.92079731191419e+21
3.008203050029576e+21  4.610410422584848e+20
1.507887732474413e+21  5.404987143604793e+20
1.166257725097282e+21  7.127571731383795e+20
4.096730641560976e+21  1.257369316834042e+21
2.649845206191734e+21  1.089359130901772e+21
4.43780966748998e+21   8.366196153576198e+20
1.804762279340987e+21  8.999260764946241e+20
1.382332735260593e+21  1.302529682732391e+21
3.383183973247155e+21  2.801198510771517e+21
8.274419406855364e+20  6.193176282927976e+20
9.073588913970967e+20  5.253362777940905e+20
1.803693364483897e+21  9.686331681523697e+20
2.812395129897484e+21  1.252023021367722e+21
1.413480957293752e+21  6.156183901075504e+20
1.53159197057792e+21   1.136951129295846e+21
4.398576755868448e+21  4.230870229503709e+21
9.929306251280248e+20  5.023777603550804e+20
1.625713501109261e+21  1.300611010887515e+21
2.394740068378732e+21  2.007910060224869e+21
1.945043850301617e+21  6.614173013658489e+20
2.214832369098554e+21  2.210902746607661e+21
9.010620500447383e+20  6.375486389006717e+20
5.236485956241254e+21  6.59299750277295e+21
1.128250994344747e+21  9.79106900730143e+20
7.703665444637036e+20  6.329748021047926e+20
3.108579547378625e+21  2.674380197061748e+21
1.096638218242291e+21  7.369607903623914e+20
2.031801351669675e+21  1.409074706272565e+21
2.136741485764473e+21  1.391939686717501e+21
9.119799561972984e+20  5.884417623832851e+20
2.057160151395014e+21  4.77041052959066e+20
1.784113558028098e+21  1.428294019656075e+21
6.08650150649046e+21   5.98791877329749e+21
2.102642736885977e+21  1.702824321873784e+21
3.880088726817452e+21  2.467936811172788e+21
2.953423613647736e+21  1.118856938690858e+21
6.060513363489803e+20  3.58024636106955e+20
1.497613207086366e+21  6.186989363053699e+20
6.028729470605916e+20  6.081293359351343e+20
3.98933204090048e+21   1.860066912642053e+21
5.769553924206725e+20  5.681487280484239e+20
3.891561469245414e+20  3.80924314792378e+20
9.901845219570668e+20  4.953540865081667e+20
3.127857287803372e+21  2.67956521602093e+21
2.93750690708193e+21   1.966279324671964e+21
2.548586706333387e+21  2.852110267566065e+21
1.585837426452972e+21  4.234178229596604e+20
2.348390335986846e+21  1.673362226359888e+21
3.275492605507475e+21  2.361110423952233e+21
9.222769807077723e+20  8.471523114072668e+20
2.919974306076435e+21  2.396508322995511e+21
5.534729126487666e+20  4.966733837485832e+20
7.02502661201999e+21   6.273495972079198e+21
1.744017213508188e+21  8.00212397058413e+20
7.76953560894551e+20   5.182771034715838e+20
3.081420175143801e+21  7.66800750424132e+20
3.46957427605385e+21   1.868899485081716e+21
1.972294297051605e+21  1.793985795066745e+21
3.13107799787789e+21   2.01654656680234e+21
7.949843340602087e+20  5.542287778796413e+20
1.743859162152454e+21  1.853739896847398e+21
1.483890348611938e+21  6.079769609734076e+20
1.918318609326563e+21  1.30957442482815e+21
6.873831325641125e+20  6.769482084326589e+20
2.056430327860633e+21  7.073900614715116e+20
3.327548115163785e+21  3.197588793911864e+21
2.529203933879267e+21  2.683250804123575e+21
1.028230009392564e+21  1.044544362630505e+21
2.806030574378593e+21  2.286947475501581e+21
2.722403784211754e+21  2.354108643697067e+21
8.146144000807177e+20  8.62131242229051e+20
9.783281545099894e+20  7.669921773585206e+20
2.449512333033596e+21  1.388983483564252e+21
2.616603646450446e+21  2.495905412641796e+21
2.046288978795486e+21  1.003775655692223e+21
6.846090805986305e+20  2.205769882303455e+20
1.427187648235431e+21  7.521630909102646e+20
1.045393992349254e+21  7.297556268143276e+20
1.720576999172195e+21  1.446042075033133e+21
4.124500562956568e+20  3.917709727236175e+20
4.10674126956122e+21   3.148680684430045e+21
1.682828236231736e+21  1.11507838094404e+21
1.040891577750879e+21  5.797364816999963e+20
3.463827888742256e+21  7.369953005911436e+20
1.41380734642209e+21   7.878284172994891e+20
1.036544132755305e+21  7.471602452558296e+20
4.556620164045858e+21  4.024820789674281e+21
1.620871332086604e+21  8.741624762879364e+20
2.002963282875752e+21  8.914947641908117e+20
1.214141572525786e+21  8.867498937433311e+20
3.159006577124631e+21  2.4553425479971e+21
4.438541359302543e+21  1.375622846446579e+21
3.71894978130985e+21   1.871223067477685e+21
3.839355533488699e+21  4.344757675727783e+21
7.207012134377423e+21  6.598724238819124e+21
3.500612726624197e+21  1.70423355468117e+21
2.028865242708607e+21  1.542902489826471e+21
8.524728487605637e+20  6.171656563172405e+20
9.196747821589981e+20  2.919135593024851e+20
1.833508125353795e+21  1.674126637356432e+21
3.357026778450659e+21  2.369961027518455e+21
3.315169405495297e+21  2.017787387809993e+21
6.341643930260297e+20  6.947085467875959e+20
1.261747699697998e+21  1.251324813256128e+21
7.113374257403236e+20  5.965451677227119e+20
2.94881668837549e+21   1.828031936790821e+21
3.826992678317514e+21  4.09423859723594e+21
2.918587473997363e+21  2.471207849360627e+21
3.598861101680734e+21  2.543725798215637e+21
4.585709155593817e+20  4.031495447794079e+20
8.174559108730998e+20  6.274641138147278e+20
1.186714750999982e+21  6.453808361940637e+20
3.091607577313414e+21  2.238861899756374e+21
9.956719081561045e+20  7.636114069967058e+20
8.434361235018292e+20  7.405898787231517e+20
1.357424333341808e+21  6.104930055624617e+20
1.048209700604518e+21  1.053538550260778e+21
1.222614796504095e+21  1.085892391236271e+21
1.060101395303666e+21  3.745660375611592e+20
5.746823721867139e+20  4.444322171018816e+20
2.601979624140402e+21  2.870257060033117e+21
2.105587531738347e+21  1.917681799724195e+21
1.481405089818633e+21  1.445158274989791e+21
1.417204737799787e+21  8.12329495662478e+20
1.371121594637864e+21  8.43992075888127e+20
1.944113311147757e+21  6.645436630363734e+20
1.471738522371455e+21  1.506218370023129e+21
5.710625961837777e+20  3.246995581603886e+20
6.137182124455976e+20  5.078708031004091e+20
5.731458326697508e+21  4.321796035340936e+21
3.249805611317687e+21  1.065959458875877e+21
3.780719094075116e+21  1.546152051896696e+21
1.858352912060828e+21  7.971755412112749e+20
8.897867281729526e+20  5.713920387605721e+20
1.457444222133212e+21  6.160773706376213e+20
3.131406700856933e+21  3.392577124373456e+21
4.728832284452989e+21  3.391827302247609e+21
1.778733133301015e+21  6.245383290652835e+20
1.006225549755322e+21  4.413135610146132e+20
1.787052118043362e+21  1.541379553205687e+21
3.196673813362668e+21  3.44155491907286e+21
9.952594499450778e+20  5.818983267306699e+20
2.148146516830481e+21  9.480702940944678e+20
5.765503983436593e+20  4.865231064833499e+20
1.792353976319424e+21  5.537928283000976e+20
5.291849720313438e+20  2.993909937957842e+20
1.234764156018058e+21  6.53584911905029e+20
7.802092319401741e+20  6.409461882687616e+20
1.092335808433156e+21  6.784321612168293e+20
3.99193319690013e+21   4.515763327269437e+21
2.066132467015679e+21  7.76754975816943e+20
1.550844624474701e+21  3.903797009870931e+20
3.983030866433928e+21  4.076716906524385e+21
1.804866669707788e+21  1.03476975098944e+21
1.210275580928274e+21  6.159100595162444e+20
3.08781457747028e+21   1.80039990809856e+21
7.153501991660729e+20  4.456361761594024e+20
1.431292356982813e+21  5.37601029941605e+20
9.842226092631079e+20  1.020722874658134e+21
1.377172912422929e+21  7.795425224013556e+20
1.248894775539335e+21  8.253486942255507e+20
3.774365775562028e+21  2.659897583048336e+21
2.959474096415167e+21  1.351172619384914e+21
7.896155771926867e+20  7.327042657653322e+20
2.939008592105699e+21  1.416664840563051e+21
9.363859669430946e+20  9.792290918626722e+20
2.380698543146217e+21  1.850930176308855e+21
2.316515775308221e+21  2.319665854365801e+21
8.959859173092664e+20  4.138651655779039e+20
8.060066452740052e+20  5.877821193968595e+20
1.833943261276658e+21  8.574240223571402e+20
2.369242392086603e+21  2.057488483581426e+21
1.502273234690778e+21  1.064153867134128e+21
4.841582626321538e+21  2.90523768420539e+21
8.345718371016424e+20  9.631204515088146e+20
4.003680667381039e+21  2.724013993551017e+21
2.181993434369596e+21  2.078490177461366e+21
2.651921528508014e+21  2.511185515081934e+21
1.801913285285835e+21  3.461144886143014e+20
6.761286947849227e+21  5.329420616230682e+21
1.063165865609889e+21  5.90112406126555e+20
3.696714527786456e+21  3.503394602952864e+21
1.532624934081659e+21  7.80897151461662e+20
1.896121374963753e+21  1.220810230405521e+21
3.40995856079308e+21   2.996660474276686e+21
1.385873454528928e+21  5.947351551811764e+20
8.505470477081034e+20  8.840493632905296e+20
2.986434220923222e+21  2.877244872901711e+21
1.414797367941395e+21  7.885507921595845e+20
1.225464655952956e+21  9.943038234688953e+20
1.390253589083281e+21  5.744421872926173e+20
1.788502995634279e+21  6.25819651114341e+20
1.083229284368711e+21  5.438976621867735e+20
3.264214962437947e+21  1.866895471161428e+21
5.522898845657616e+21  4.714204450852068e+21
5.365997556838471e+21  4.834707483338666e+21
1.773511683663439e+21  7.566345961061279e+20
2.767021014083966e+21  2.860429335694578e+21
3.119058410840696e+21  9.28985252177687e+20
1.955992793604386e+21  1.311336302221426e+21
9.690352096381209e+20  4.009908883361289e+20
2.955216812444102e+21  1.636224233173789e+21
2.277095366281345e+21  1.116161454406608e+21
1.24146821942035e+21   6.568641078565807e+20
1.325463530154605e+21  7.71269804078712e+20
1.828009678396957e+21  1.257257283856427e+21
1.288656997713643e+21  6.220733981217128e+20
7.449496659131578e+20  6.709532462797795e+20
1.600750196684093e+21  1.022104099695679e+21
2.836551222120714e+21  1.646150357788008e+21
2.85303384405253e+21   2.824216132052487e+21
9.088213572490177e+20  9.203640837600669e+20
1.255967536786188e+21  7.378273250471864e+20
8.145060437243646e+20  6.40205994873565e+20
1.051636309273997e+21  8.921457312746515e+20
1.216633281544267e+21  6.485053137663392e+20
9.970615134557677e+20  4.169636297213563e+20
1.702971818923939e+21  1.723306560833059e+21
1.834070386887165e+21  9.663362348520218e+20
3.149822224574392e+21  3.368737433852744e+21
1.64109447683441e+21   1.524427331540829e+21
1.402507014090086e+21  8.569835483896286e+20
9.809119660510946e+20  5.442514053167761e+20
1.001138908622823e+21  6.497935906288136e+20
2.62629886148414e+21   1.101835454486804e+21
1.223594696499511e+21  8.165649831318924e+20
1.011817772131281e+21  6.7841214186262e+20
2.357029717244116e+21  5.987881512382155e+20
2.670516182620141e+21  2.190013269486158e+21
2.021643862053194e+21  2.405798135550544e+21
9.60827665787252e+20   5.229429051245277e+20
1.667318262293774e+21  8.408854994445752e+20
2.123507942018823e+21  9.416839193006155e+20
1.639544116296051e+21  1.389582066963644e+21
3.292724772069331e+21  2.438182227965712e+21
2.558194460180961e+21  2.365434925920758e+21
3.338205243664317e+21  1.55690594716308e+21
2.84233415648605e+21   1.083110320297278e+21
1.939201552866896e+21  8.739511825709797e+20
1.298436039207391e+21  4.40472616386476e+20
4.865512295263104e+21  4.128842657337398e+21
3.000934332279561e+21  2.910169130761069e+21
2.61516127161088e+21   3.013013459713839e+21
2.978779917975981e+21  2.41148276420414e+21
1.708663550472839e+21  7.667790747094146e+20
3.591043585896246e+21  1.886688349576424e+21
3.188412306854386e+21  2.336215168699981e+21
2.806528112572578e+21  2.861776385587557e+21
4.826583284235518e+21  1.090903343910491e+21
2.259423869110393e+21  2.225610765215309e+21
2.411537244478871e+21  1.40906893583918e+21
2.471632706046904e+21  2.546682108564706e+21
2.357559902071348e+21  2.390296276523872e+21
2.300659922495856e+21  2.320678188403714e+21
2.950225372033458e+21  1.33391526613085e+21
2.989684500743861e+21  1.990816578765895e+21
5.187131312524239e+20  4.416453456085482e+20
2.442001002691251e+21  1.793274552374076e+21
2.384849583546274e+21  7.974194177842608e+20
1.480121799553468e+21  2.937870400778056e+20
2.684353926688767e+21  2.856551332675972e+21
2.755682358366277e+21  1.692572564889321e+21
1.116923735318542e+21  6.005427111784651e+20
1.518019266097895e+21  1.433071454060096e+21
1.284511631223392e+21  6.461626412677864e+20
2.875826139624303e+21  1.606759586953885e+21
8.731985268366909e+20  5.49770419064792e+20
2.466323379568732e+21  1.113565157980315e+21
3.401924858096085e+21  3.044738033305091e+21
3.102729768261272e+21  3.17044180990106e+21
4.284994335270266e+21  2.989679897406769e+21
2.390962707765552e+21  2.475042685538796e+21
1.862177676500989e+21  3.836032131449544e+20
1.282275012484149e+21  1.153831770559076e+21
4.894926543647119e+21  2.442752802396531e+21
9.055937433605058e+20  6.801269889695331e+20
6.408993347481051e+20  4.710127371017381e+20
2.180507559128023e+21  2.023680709252663e+21
9.656967758332829e+20  5.683921289951655e+20
2.397560483324343e+21  1.377927722179231e+21
2.889968724338178e+21  2.026693815877708e+21
7.766691925764154e+20  7.409662753527674e+20
2.641526685132003e+21  9.407324095352242e+20
1.442209038236953e+21  1.806470668185342e+21
1.270395704599215e+21  8.506066090288215e+20
4.196178085924853e+21  3.12812973019442e+21
1.580890431177691e+21  4.273274424441073e+20
1.037094574988796e+21  8.584237527933781e+20
6.916995080429328e+20  5.934373344382228e+20
1.527323689578663e+21  8.631043898126333e+20
6.009184429847499e+20  4.980741506713373e+20
4.37778528325699e+21   4.680145235850774e+21
4.165937457118462e+21  4.967399611753585e+21
1.057455522815726e+21  5.112818734266259e+20
1.284469892965602e+21  1.017051830751486e+21
1.393081957215304e+21  8.800291070631872e+20
1.776147145668899e+21  1.80602526170521e+21
4.545329606189616e+20  3.0359355309701e+20
3.003168427189594e+21  2.568227051316752e+21
1.32495857425103e+21   9.881061581624849e+20
1.31744270879261e+21   1.357608150708215e+21
3.864145171547275e+21  3.550033557252924e+21
3.52637568567517e+21   2.500828105128339e+21
3.105050707664627e+21  2.941403186131445e+21
2.11939727432701e+21   1.196816196175657e+21
1.155696534601779e+21  1.029319853805575e+21
1.870568331091168e+21  6.392002868698198e+20
1.793697004771058e+21  1.293508432332982e+21
1.666155165071129e+21  8.280877490407531e+20
1.329894553509981e+21  1.32082353711091e+21
1.10220646811448e+21   5.380171838455253e+20
3.309443821164924e+21  6.595767254520179e+20
1.511427200899131e+21  6.560614316717989e+20
6.752962408707101e+20  5.954045055733092e+20
2.737818231181608e+21  2.507679611730566e+21
1.607673265730733e+21  6.266120289385593e+20
2.637118476346914e+21  1.421449649137651e+21
1.683375759410389e+21  1.650417176604065e+21
6.539799848553704e+20  4.700392560389504e+20
1.636017452018407e+21  6.738476457191279e+20
1.746274484750139e+21  7.798660819079566e+20
4.472770882653689e+21  3.486372646262983e+21
2.929048328082737e+21  2.276010696191567e+21
5.070785080217335e+20  5.057985048121605e+20
1.390242558512435e+21  9.755815304086554e+20
2.240724175500682e+21  2.328162420580256e+21
3.992652071278592e+21  3.622542427107982e+21
1.530651906681146e+21  1.147680889100878e+21
3.212789229244611e+21  2.273273000686557e+21
1.170974217841244e+21  3.24697993663985e+20
1.085162795402015e+21  1.136656731164151e+21
3.0648220587305e+21    2.639951101305397e+21
2.910747846116292e+21  2.69111641155814e+21
2.296257822166746e+21  1.730812029229044e+21
7.69440283935988e+20   7.690359987083143e+20
2.292384135579749e+21  1.329197913574352e+21
1.773196822907586e+21  8.486149406306564e+20
3.727289250236537e+21  2.195311622716068e+21
2.821958433540998e+21  1.744843569349011e+21
9.765420992256111e+20  7.828927928172836e+20
1.019425871449369e+21  6.815602467549202e+20
5.21275743721393e+20   4.222422375653891e+20
9.561006339876406e+20  4.603959376970895e+20
3.87887780096973e+21   2.979246660352394e+21
6.196790915461032e+20  5.5911551737369e+20
8.738794367272143e+20  8.154411507005365e+20
4.578020064292118e+21  4.932109707164281e+21
1.627790005153769e+21  7.544835609975785e+20
3.366290882707191e+21  2.768804334351732e+21
1.20183587361663e+21   8.790760620411415e+20
2.696504296926768e+21  2.437215097684544e+21
1.674739759705425e+21  1.57515820966379e+21
1.260127075218962e+21  4.987827615588834e+20
5.417216882282929e+20  5.121044241997736e+20
2.165586132769573e+21  1.637135188131419e+21
4.653883039775846e+21  4.795913474432719e+21
3.556167745996009e+20  2.865548692365338e+20
4.604895838300442e+21  4.159146282879813e+21
1.771506023547539e+21  1.168185195234932e+21
2.075268025543122e+21  2.027344540522857e+21
2.266360201644746e+21  2.434967494247171e+21
2.569559081833797e+21  1.98630312180691e+21
1.243385141356881e+21  5.40141281133923e+20
7.461354761716918e+21  6.462843810896598e+21
2.056398526842049e+21  1.025817011894842e+21
3.912028681796064e+21  4.099745348301495e+21
1.036817714263235e+21  8.241311999948976e+20
1.631450731265261e+21  6.63414420795899e+20
3.326953382964751e+21  3.027122505196318e+21
1.305700151961221e+21  6.656275164892568e+20
1.322052330337272e+21  5.292731613761885e+20
4.065793565906046e+21  3.205388388541684e+21
1.021827821948928e+21  7.44280678599361e+20
2.058975543176903e+21  8.236304521834797e+20
1.277942372178563e+21  5.340977107556942e+20
1.498200969677425e+21  4.631337780838317e+20
3.867582576250435e+21  3.509209412012461e+21
4.241855701418108e+21  2.218617182714481e+21
1.046646362550652e+21  6.32021466890591e+20
1.439827603984141e+21  4.984872447007907e+20
1.032600850498956e+21  5.963565849537696e+20
1.594006373441325e+21  9.448730489981302e+20
1.802319772181474e+21  1.163939095559295e+21
3.916401607021232e+21  3.011185205531798e+21
4.42445862047007e+21   3.935393119340337e+21
1.233503272744608e+21  5.188091352079514e+20
1.425702896962321e+21  1.261190282535755e+21
2.140701218264972e+21  2.140612080229223e+21
9.420570449064981e+20  4.978357246581962e+20
2.476941508230509e+21  2.434254523057101e+21
2.236477750781555e+21  1.718749923567444e+21
6.750867911145484e+21  5.541653203597073e+21
2.115579094132387e+21  7.991681235206223e+20
3.657007866293006e+21  3.612458310611448e+21
1.244667678178673e+21  7.978243173292282e+20
1.291989111409035e+21  1.485522674918893e+21
1.082171919759466e+21  9.704972818350661e+20
5.938975469574531e+21  5.066973500215343e+21
1.680149305338803e+21  1.194557718313338e+21
1.531489066291004e+21  7.600350561502818e+20
1.174760106134537e+21  5.39139455518408e+20
9.616686741184916e+20  1.044209951183508e+21
8.338672199542124e+20  8.603126795989784e+20
2.750245425497342e+21  2.963085704963807e+21
9.800880171142055e+20  7.436418529701638e+20
1.645968130693992e+21  1.056305648629275e+21
1.291680163744954e+21  8.727908700528126e+20
3.210506097554199e+21  2.91958954569417e+21
5.72693663469017e+20   4.601386467572204e+20
9.546164142387034e+20  3.397269612624212e+20
2.488732460369e+21     7.923478770442624e+20
4.230355021353491e+21  3.5106687782541e+21
3.317192212485804e+21  3.126117522868745e+21
1.332440760509046e+21  6.65281797144126e+20
2.945346942395071e+21  2.218298608738302e+21
2.651482996783289e+21  2.091189144829746e+21
3.83538749360782e+20   3.521722856475821e+20
7.148627067721206e+20  5.358034259624618e+20
2.072732998152422e+21  1.601602126253051e+21
5.468715351815245e+20  5.824587326851533e+20
2.612001255403691e+21  2.450390911042209e+21
7.166722067530971e+20  4.466307153449635e+20
3.81110408819153e+21   3.640000659216163e+21
8.554886002328504e+21  9.506846059911447e+21
3.384624219581178e+20  3.646225260422933e+20
2.114340462408077e+21  1.172290863010467e+21
2.046804887431361e+21  9.529081867785424e+20
1.46276321062557e+21   1.156112213176572e+21
6.69847883198662e+21   6.829441702158352e+21
4.129756716764058e+21  4.399763381131319e+21
1.315553202016684e+21  6.151037079930578e+20
6.001737124279871e+20  3.433600264296841e+20
1.470976614942452e+21  4.104101293180838e+20
4.531787928389134e+20  4.242623378935145e+20
1.031872471609186e+21  6.432628532051537e+20
9.455784873057038e+20  8.120345367011253e+20
4.156749521732591e+21  3.853218557750291e+21
2.336193873781755e+21  2.250985948221949e+21
3.075435125676883e+21  2.365195286375732e+21
1.309451378903675e+21  4.946864577074935e+20
1.027667911259609e+21  9.742278671440144e+20
1.804461048612674e+21  6.994255994403658e+20
3.051081384884746e+21  1.606116582711895e+21
1.710205387253787e+21  5.491145779320095e+20
2.212326240907268e+21  9.439021626588276e+20
2.302121166768334e+21  1.822372416453663e+21
1.57130158165036e+21   8.393387920723737e+20
3.332285120245276e+21  3.197579993193011e+21
4.977558239106644e+20  4.116039269403876e+20
1.336761755785642e+21  7.515140764767542e+20
1.07624797651397e+21   5.460306510955102e+20
2.436643483012109e+21  1.234386698062602e+21
3.540677578573259e+21  3.107803276535526e+21
2.813500861125993e+21  2.002371109835537e+21
9.953274291590251e+20  5.123996301266021e+20
4.750808498604013e+21  3.394526783324871e+21
2.671176219128725e+21  1.379487107344652e+21
3.281463756336908e+21  1.190411543762778e+21
3.016555733390704e+21  2.886353521480128e+21
2.795896014869941e+21  2.728859388310615e+21
1.694500279260262e+21  8.630243459092903e+20
1.987992398788638e+21  1.39265098209563e+21
8.306674336047736e+20  5.694224148231112e+20
1.475851961654348e+21  1.404519767857153e+21
1.339000289792322e+21  1.273431882499303e+21
5.396276535742978e+21  5.400967864732133e+21
4.830221812351753e+20  4.647305636716692e+20
2.57177948282574e+21   1.943211865667324e+21
4.975034299275065e+21  3.796718868092214e+21
1.184734883219225e+21  1.129712797098347e+21
4.015234833462851e+21  3.307130031909249e+21
1.474122576817675e+21  5.927462309073308e+20
1.314835650136358e+21  8.651145592919721e+20
4.233680067593499e+21  4.289801736567911e+21
2.771965204951931e+21  2.657950912112591e+21
2.40377299683231e+21   2.253612591319262e+21
3.272599011041518e+21  3.162005705882047e+21
6.571084895117843e+20  5.123489707603614e+20
5.760234844731856e+21  4.237205992731853e+21
1.410223937564469e+21  6.411729822698922e+20
1.404661423689352e+21  6.856552414089351e+20
1.377444322504544e+21  7.848347807153854e+20
2.624013228851434e+21  1.891197555730039e+21
1.249491134908508e+21  1.169698014371183e+21
4.095191539940215e+21  3.102775109805651e+21
3.815712841476864e+21  3.824046871890997e+21
1.514633056122352e+21  1.486179684204415e+21
4.69580688444745e+21   3.890256862437685e+21
9.423399740848842e+20  8.000644264221219e+20
4.304343229902486e+20  2.494796974124064e+20
1.675976445215362e+21  1.074083636065858e+21
3.94468782069579e+21   2.753819685313152e+21
1.314143697521734e+21  9.813322497515175e+20
8.417805972299346e+20  8.721872065301877e+20
1.791735689260736e+21  1.0687631101123e+21
8.661782615728667e+20  5.143573252964925e+20
1.729890719848518e+21  6.291801495968957e+20
3.418718042191368e+21  3.058980836779451e+21
1.315531086035668e+21  7.900665287228148e+20
6.26288974620422e+20   5.464021265620102e+20
2.810599853657767e+21  1.607387582149098e+21
6.921496368373147e+20  4.215848839253795e+20
2.689316124409179e+21  1.208904496117098e+21
7.380972682017067e+20  5.745964807760173e+20
2.230208130621829e+21  2.285933187847855e+21
1.693756335548715e+21  9.009483441370784e+20
7.660111641557314e+20  4.300117629484668e+20
2.15715526386538e+21   9.567795364330692e+20
5.925312209245618e+20  6.40043287515601e+20
5.642162260850097e+20  4.553016737530197e+20
2.978125926914645e+21  2.737383070216657e+21
2.110278934301344e+21  7.772137671485526e+20
3.286641679956876e+21  3.312031133203607e+21
1.566390227668407e+21  7.954568363057204e+20
1.539476949058933e+21  1.610506233755325e+21
5.947850678824774e+20  2.911799620738294e+20
4.340259899006261e+21  2.221932228010064e+21
1.935028022235373e+21  1.953638552357246e+21
1.003916804541149e+21  1.108299003341711e+21
3.03646137795845e+21   2.94192931922432e+21
2.287167313197507e+21  2.021386355365683e+21
7.014774893013466e+20  7.201058459784572e+20
1.491731226860098e+21  8.03160708788124e+20
4.630539191532774e+20  4.83198657121908e+20
3.110526466180299e+21  1.509247513292833e+21
3.151000961728939e+21  2.836209413195219e+21
1.176734928370022e+21  6.300496514968439e+20
6.861839693218382e+21  3.399344166029507e+21
4.684377496151953e+20  5.340056567492932e+20
1.400588429980804e+21  5.238478607700669e+20
6.054381749385362e+21  5.019536672182002e+21
8.060751459598766e+20  8.571087895313952e+20
2.882191143292479e+21  2.823718680030908e+21
5.715571841901597e+20  5.596876046262285e+20
1.176142787915626e+21  6.937930899516142e+20
6.734095057107059e+20  3.797740685202133e+20
8.295629777237538e+20  4.800263489747803e+20
1.094475983662304e+21  8.051487615216137e+20
1.14559021070318e+21   7.5579064632828e+20
5.298285438598029e+21  3.500258870472654e+21
1.054530894370526e+21  8.071728323057092e+20
4.200232168849572e+20  3.913970344509821e+20
1.040179366535699e+21  3.878199607759437e+20
3.345141039627568e+21  1.23273118075797e+21
2.954443371810629e+21  1.015906926617524e+21
8.919100938493821e+20  7.2114620586835e+20
2.145070361520478e+21  1.85812127504734e+21
1.904806804720092e+21  1.597689961997145e+21
7.418867565874123e+20  4.721979415615774e+20
2.809140752416597e+21  2.529604336906475e+21
1.270348188327769e+21  1.173736734071919e+21
1.451703011490102e+21  8.345641105469423e+20
1.987261730862019e+21  8.67992721031195e+20
6.818713324811299e+20  6.740369211450765e+20
2.790007876235107e+21  3.097194170161266e+21
1.612609041973173e+21  1.571388043559387e+21
5.516990704950698e+20  5.115636479900875e+20
4.724342452806483e+20  4.120266486549999e+20
1.382671496330398e+21  4.992050714317695e+20
3.322023978814235e+21  2.227797264854604e+21
2.971564583530932e+21  2.069316409664779e+21
1.336041963605497e+21  4.455578123965864e+20
1.243347094408392e+21  5.139725898385784e+20
1.042871043000593e+21  8.577254062095043e+20
8.356055319200048e+20  7.947295868247934e+20
2.785625701063359e+21  3.122852318129939e+21
3.191877969686217e+21  1.025990479695047e+21
3.31731671606085e+20   3.742304107165284e+20
3.70423016834756e+21   3.823275673138997e+21
8.180743729520915e+20  7.60867135257243e+20
5.678760266195525e+21  4.480567918607724e+21
1.531694966731233e+21  1.710178817883986e+21
3.698480775301969e+21  1.842930343704224e+21
1.438088018542597e+21  1.219110397116021e+21
1.873045250855767e+21  1.251468253697665e+21
6.982531376531213e+20  4.308392318666574e+20
2.616415966216794e+21  2.623007367192821e+21
2.648328031796177e+21  2.432800555640081e+21
2.175129200070347e+21  5.647197619084223e+20
2.361997847244904e+21  8.551021716338268e+20
8.215313011308445e+20  8.055782905212055e+20
1.925764524696685e+21  1.582436769869834e+21
2.02007034271591e+21   1.378085647392257e+21
1.425345699229094e+21  1.105037961545761e+21
2.600284944357828e+21  2.602419928314537e+21
1.006600717351041e+21  6.464941934589317e+20
1.676561655501856e+21  1.342050346796631e+21
1.277395242182001e+21  1.020066699079883e+21
2.530900276937919e+21  1.909264732175067e+21
1.464376538928729e+21  7.343743271722452e+20
2.539406836145595e+21  8.771782412152213e+20
1.067830067224319e+21  6.329368594774115e+20
1.811439358080728e+21  1.861099203745418e+21
2.730425778583632e+21  1.315692578957218e+21
1.245985784241281e+21  6.890089290087639e+20
8.497561433164133e+20  5.799197802825757e+20
1.426756211874484e+21  9.366646442650738e+20
6.093505216108698e+21  3.592260075028976e+21
6.142392174146005e+21  6.367965434438161e+21
1.379773279545289e+21  8.144060607188595e+20
8.898919460007102e+20  1.193084365943299e+21
1.961728391809215e+21  2.006029002242273e+21
2.226305163268557e+21  6.212903302488198e+20
3.035866575467743e+21  3.205931336354952e+21
1.328676385318042e+21  3.574508955212437e+20
2.015698164730242e+21  8.944242477139527e+20
1.268642336745987e+21  8.667041809676244e+20
2.852869647994128e+21  2.616522781558009e+21
2.442537017046908e+21  1.007822548039583e+21
1.571093473344202e+21  7.654513582103521e+20
4.117267927869299e+21  2.284190128909888e+21
1.005054600298311e+21  8.247909635160559e+20
9.368888101575477e+20  5.691886479385765e+20
4.088051830455437e+21  3.763728476406124e+21
3.329210698930687e+21  1.370659539336579e+21
1.041712310531004e+21  8.05013404030247e+20
1.161993256835887e+21  7.595366079986013e+20
2.287791264285084e+21  2.002189338539467e+21
1.183602002904462e+21  6.889904209178429e+20
9.194723699262238e+20  7.952517916364344e+20
2.847976811513758e+21  2.334375416653345e+21
1.685325398123846e+21  1.607320780545472e+21
1.843118673258274e+21  7.771418077370458e+20
1.772762811777933e+21  1.456766523308477e+21
7.29879886500001e+20   4.793731632315833e+20
7.899640802855489e+20  5.604030164856941e+20
4.52611076773016e+20   4.313183855257772e+20
2.215366193234753e+21  8.325280884260214e+20
3.077758196828412e+21  1.289870440982562e+21
1.574890498219318e+21  1.468317107079916e+21
2.103358313486579e+21  6.759664127137601e+20
9.300844151364551e+20  7.035981856755425e+20
1.285638850230354e+21  7.336598490780929e+20
4.233683150054745e+21  1.7574977549898e+21
2.301367887597733e+21  2.231209229593661e+21
7.592651861927251e+20  7.287309270658181e+20
1.938466022232727e+21  7.508132289384128e+20
3.300012768692601e+21  2.207642455497542e+21
1.503425064488035e+21  6.548505106498832e+20
2.926529857478491e+21  2.231749743156465e+21
9.562673286666998e+20  7.410053183367277e+20
2.02369739352032e+21   6.32849136362332e+20
3.396518849045545e+21  3.192828218586872e+21
8.94030357038626e+20   7.79545177731657e+20
3.145766919136333e+21  1.698952358378954e+21
3.26661616050195e+21   2.509689997325765e+21
3.64622799117121e+21   3.158950538570552e+21
4.554486878093027e+21  4.288056719630535e+21
8.52356873826202e+20   6.228437772820454e+20
8.006219669012508e+20  4.510850108916304e+20
1.095855006264517e+21  5.395518739511393e+20
3.633303567304472e+21  2.955327218835094e+21
2.361951806497734e+21  8.137063776543896e+20
2.752234930810168e+21  2.518308899337108e+21
2.200487056023249e+21  9.365541929058718e+20
1.399895866392734e+21  8.204907937369121e+20
2.309450826439312e+21  1.000936237289033e+21
2.687470257200327e+21  2.921130825259149e+21
1.414020364868936e+21  3.807933398226233e+20
1.636181773599201e+21  1.846564634176427e+21
3.406113212958668e+21  1.378056625260667e+21
2.878820666152355e+21  2.714678733677808e+21
2.336098095659195e+21  6.930600355722756e+20
3.387972227038598e+21  2.943080661782412e+21
8.639206085775606e+20  6.59094805770971e+20
1.791869039168396e+21  5.987785380728586e+20
8.586483998635554e+20  7.679020568605744e+20
3.461372706233245e+21  3.484423511514303e+21
5.45682893782908e+21   4.267837869126344e+21
3.420372885083088e+21  2.977435625450515e+21
9.383678801886974e+20  6.183657170417156e+20
1.915455771760069e+21  7.805322054997217e+20
4.366298364498228e+21  2.276581840528277e+21
8.485616247545413e+20  6.796319853136634e+20
2.346313112535333e+21  1.62243100969042e+21
1.061553952911342e+21  7.1944010047416e+20
1.24729824366883e+21   1.215482539602922e+21
2.754762768118628e+21  2.171453162704003e+21
1.151393387389806e+21  6.572535295222358e+20
2.842999375010186e+21  2.488368127992748e+21
1.503730588935571e+21  1.029204503260594e+21
1.294184991752332e+21  1.009788290225902e+21
1.55720758021466e+21   1.554457744483951e+21
2.747017141970085e+21  1.2307289115429e+21
3.110992127467531e+21  3.009384890592829e+21
6.530352636357174e+21  5.887621336433052e+21
5.702501475648034e+21  4.451638167672909e+21
2.556008609702896e+21  1.084840426744574e+21
2.498681463660863e+21  2.466251892344553e+21
1.91790512998087e+21   7.839785675311709e+20
3.208965946363496e+21  2.404435112439107e+21
2.244502280469045e+21  2.231448896512887e+21
1.949429996894618e+21  1.395996874283583e+21
5.405896718757594e+21  5.259744662890922e+21
8.740425727564736e+20  7.600526170629977e+20
1.66678745803029e+21   7.371996623745109e+20
3.436740434494771e+21  2.756194787191184e+21
2.067041545365712e+21  2.038399914871247e+21
2.944111408772804e+21  1.807456693195059e+21
1.511173793650342e+21  7.733767556600442e+20
1.994957758867497e+21  6.469727654275099e+20
2.91685844765853e+21   1.07696152443018e+21
8.624139523629824e+20  5.711352537292415e+20
3.404357260599775e+21  2.101527235964396e+21
8.38031731156034e+20   6.788156543124675e+20
2.117172497126203e+21  1.86195231463215e+21
2.799660918716196e+21  1.640594525394589e+21
1.510625735425771e+21  1.209555747362827e+21
1.072471985233111e+21  5.567744360612774e+20
1.887277079681739e+21  1.297608846077204e+21
1.570077334190685e+21  1.593576836231371e+21
9.694285372868754e+20  1.13883006205414e+21
1.643249915273052e+21  1.746529965886946e+21
7.022811034623733e+20  6.236200591834721e+20
1.421724256245464e+21  1.152213890790972e+21
6.828147886750494e+20  6.605958152293599e+20
5.57524943948086e+20   3.027862084105798e+20
3.380604369141258e+21  1.855723258440976e+21
1.685996013994307e+21  1.494882739348773e+21
4.187105483076122e+21  3.363133452385804e+21
1.750391713618736e+21  7.560374806281821e+20
5.957763711452933e+21  4.946972915339753e+21
9.798093760965838e+20  7.530644607078692e+20
1.769395605054536e+21  7.714182512459948e+20
3.223119872912236e+21  3.134553102240592e+21
2.375818051819619e+21  1.738393475355695e+21
2.83132402338517e+21   1.576948145067949e+21
1.115079092592531e+21  7.653247404126148e+20
2.430915034302322e+21  1.805831931331305e+21
9.579221226271875e+20  5.743171350591747e+20
2.24645277348958e+21   7.294473033571429e+20
6.704803781929431e+20  5.799239840676323e+20
9.799484912677809e+20  7.517443172344653e+20
2.275020605848367e+21  8.547532827727379e+20
4.315730501823808e+21  3.601702013677905e+21
6.945872789218729e+21  6.409505359023358e+21
1.114018647311148e+21  7.857580053540649e+20
4.32148361446611e+20   2.499472234463362e+20
2.611180623177353e+21  2.584257005655097e+21
9.169467680839078e+20  6.672757088854636e+20
1.344477695467048e+21  7.835127896971397e+20
1.558990375490991e+21  1.257380070778972e+21
1.597865324044166e+21  1.004412222277487e+21
3.799305500875022e+21  3.721483586536718e+21
5.529620660150317e+20  3.634438336464365e+20
2.970615858105401e+21  2.562181504548051e+21
2.043826567528497e+21  1.241721215643894e+21
1.619847470750912e+21  1.419569805717853e+21
7.590723780609574e+20  7.557611371495151e+20
3.395923843796547e+21  1.591510403609976e+21
1.355885401453873e+21  6.456627490123346e+20
1.929003340648816e+21  9.447380119641896e+20
1.165301593952397e+21  7.804334044009499e+20
4.502206628584217e+21  3.473839601446946e+21
4.274997782174353e+21  3.99042912455242e+21
6.774449964103038e+20  3.694788837233625e+20
1.403617660123349e+21  5.933331094927051e+20
3.034163792169199e+21  2.404241920229908e+21
3.049282572560036e+21  3.103221054095575e+21
5.17877810181286e+20   4.235740522602265e+20
8.030038979912896e+20  6.671804446715239e+20
1.367565317291848e+21  8.740327744702975e+20
2.850356657862806e+21  2.591081614919865e+21
6.638640076330293e+20  5.804004238505666e+20
8.692075529641097e+20  5.268504403754673e+20
6.057320260063834e+20  3.632208389318367e+20
1.432774118288773e+21  7.281380121795709e+20
3.498806152031695e+21  2.957001702326277e+21
1.398057622755504e+21  7.630165767949495e+20
7.254434053165319e+21  6.796858228738298e+21
6.845366474135501e+21  4.485417960819891e+21
1.540892769341886e+21  6.86798931644143e+20
3.371476266563554e+21  1.153354123170334e+21
1.969603863333257e+21  1.863032227253609e+21
1.387225124820897e+21  5.86014693949643e+20
5.827702795685301e+20  5.877142826708924e+20
1.966328463481882e+21  1.118491189080876e+21
1.245000725071314e+21  7.091687523404874e+20
3.152686195017954e+21  2.546445091003227e+21
2.34909147106601e+21   1.19438720120415e+21
1.310751746710656e+21  4.77594205973925e+20
1.257765360223239e+21  7.232729731295579e+20
2.879763345136571e+21  2.549740104759732e+21
1.696301662262034e+21  1.455434254973284e+21
4.186605987211145e+21  2.798817019921513e+21
2.085529482227694e+21  2.37921341416619e+21
1.219728466988084e+21  9.019087912031898e+20
2.763790484153909e+21  2.091520446320176e+21
5.409339785340394e+21  4.625146617699235e+21
6.865294708889585e+20  3.026783018637697e+20
2.662873090259237e+21  2.174809110433536e+21
6.653798399018676e+20  6.494147770651716e+20
1.853085949258008e+21  6.69283380785961e+20
3.899258603241365e+20  4.404835188120357e+20
1.142312052995508e+21  8.931125514281537e+20
3.799455802656528e+21  3.438389682364194e+21
1.109205740510535e+21  5.096091220507329e+20
1.964841703994028e+21  7.626197880752958e+20
6.554872290820743e+20  4.939079416356854e+20
2.092440838114258e+21  9.13831288517638e+20
1.047532433824802e+21  1.285803380701596e+21
1.741224141854986e+21  1.083522907179042e+21
1.716898002816992e+21  9.338350352229203e+20
1.747022126508868e+21  6.720358464199649e+20
1.537861004543811e+21  1.070612215158063e+21
3.502733843451295e+21  2.473505921039722e+21
1.090886013761377e+21  6.604344390288612e+20
9.750448667999046e+20  1.091583344170041e+21
1.674388064854614e+21  1.137990022359913e+21
3.062050763403286e+21  2.931257030950507e+21
1.650452013338402e+21  7.873697156775547e+20
2.588445623032448e+21  2.095143894351293e+21
1.851054653992357e+21  1.522324386305612e+21
1.276584270190923e+21  1.486542633069461e+21
1.957839934792714e+21  1.049017983037537e+21
3.387516728046754e+21  9.773943485534949e+20
9.919548136537475e+20  6.894833201610343e+20
5.572248995743214e+20  5.266473522943797e+20
2.111295454172669e+21  2.075739699478619e+21
1.291701098134694e+21  6.930082722300569e+20
8.061852063793609e+20  6.434331585013721e+20
2.849091034967847e+21  1.719846849963942e+21
1.549346357219675e+21  1.129619962904014e+21
2.700430719264964e+21  2.258567456046915e+21
1.255069411626171e+21  1.145583071415283e+21
1.59085374366946e+21   1.394513242452167e+21
4.591092578507038e+21  4.548951781582025e+21
1.569487084768738e+21  7.30823718133088e+20
1.931096209303467e+21  6.565948130959513e+20
2.578194117130854e+21  2.546619859215517e+21
2.760741279472431e+21  2.528619688036542e+21
2.144771110093354e+21  2.111774596014789e+21
1.038719610311956e+21  9.654371483819366e+20
8.238765343474934e+20  4.782645937158171e+20
2.438751922613811e+21  1.827822045695479e+21
9.358223354974517e+20  8.54240985265634e+20
4.170695925974199e+21  3.329120720902483e+21
3.100306809045841e+21  3.25073855566977e+21
3.227041844057795e+21  2.502433850964194e+21
9.566275516029255e+20  1.058087641563921e+21
1.445284416750748e+21  6.979425243352991e+20
2.783951872183491e+21  2.670858445839529e+21
1.104351440993004e+21  1.110562943167263e+21
1.809395654820975e+21  8.135284702293842e+20
2.478257058458594e+21  2.178724475177093e+21
3.037163642474906e+21  1.633977501400212e+21
1.280907868365566e+21  1.100228870671611e+21
1.890654996296406e+21  1.00144082820454e+21
1.351788279444642e+21  7.880391807445697e+20
1.717367406235506e+21  9.725191821020668e+20
1.433853349502836e+21  8.451396299697319e+20
2.521423815733515e+21  8.466894051651663e+20
3.931979771861353e+21  3.981464491073092e+21
1.956116565584464e+21  1.136698079343996e+21
2.836906505623496e+21  2.37002279470915e+21
4.629422706143094e+20  4.414987871332661e+20
2.213020864019608e+21  1.155716865394498e+21
4.242541147712299e+21  3.785359991577296e+21
1.11916721144583e+21   1.027211088339113e+21
9.368935066737767e+20  7.828167307925599e+20
8.138036046836816e+20  6.475483686187151e+20
1.316433267739526e+21  6.299394109153045e+20
4.563870813141938e+21  1.07559197760934e+21
4.576727020392575e+21  3.326120025146579e+21
1.738562703687837e+21  1.630516269175764e+21
1.649431781906388e+21  5.315194411087266e+20
2.645371508825481e+21  1.712075717996228e+21
9.002061571068343e+20  4.98002331695891e+20
2.809341747674713e+21  1.256554162251586e+21
2.082382515771727e+21  1.824564114234623e+21
1.326266545800327e+21  4.141552952169603e+20
4.540398517510744e+20  3.519710971372682e+20
7.520545412017425e+20  5.135020229348091e+20
4.478669573856982e+20  4.421480829590494e+20
2.447579478327282e+21  1.486398765635359e+21
1.276388611239654e+21  1.010841763836844e+21
1.619993157132218e+21  7.123074828581084e+20
2.786686431281947e+21  1.312679902998156e+21
2.235120289659766e+21  1.329996197223351e+21
2.343306944312907e+21  1.67278535962796e+21
8.165051554132702e+20  5.972924441566739e+20
6.363933302529328e+20  6.071857507801836e+20
2.284584716715678e+21  1.820845438928857e+21
2.769137807463302e+21  2.330825351123318e+21
4.134861574664547e+21  2.26446338097322e+21
7.740540085547087e+20  6.831877991535137e+20
1.510083328702087e+21  7.591383473585493e+20
4.512538981661354e+21  3.281074414620496e+21
2.09796029488262e+21   9.160520966182775e+20
1.664117774263755e+21  7.917186776259803e+20
2.142460170558864e+21  1.105526827246253e+21
2.177924096608168e+21  1.404890859079555e+21
4.424134055978086e+21  2.806361754320815e+21
1.247199504410054e+21  5.399389529683948e+20
8.787118643861279e+20  6.414786605566674e+20
6.367580301966435e+21  5.112151452020349e+21
8.637176510565218e+20  8.26982584020886e+20
1.510688698459725e+21  7.229856601216187e+20
5.773480514752365e+20  6.070578742161282e+20
1.610564420992796e+21  1.246064027218287e+21
8.329184612561963e+20  8.301641509442857e+20
8.697857296840007e+20  6.386044551570672e+20
4.670832756182155e+21  4.516145005653785e+21
7.828547872057996e+20  6.215952133441336e+20
1.136558800242033e+21  5.66077563949762e+20
1.014926453161197e+21  3.210726100479177e+20
3.453036113264375e+21  2.811770447195806e+21
1.927745117119365e+21  4.205200111980578e+20
1.219765310557863e+21  6.827440568788839e+20
2.506805612067742e+21  1.099411822229067e+21
1.47112970429808e+21   9.957699563091182e+20
2.063552536629191e+21  6.403448192839612e+20
2.234390985988947e+21  1.769530524456008e+21
9.134348129730227e+20  4.990632542053311e+20
5.966277655439134e+20  5.993982654538626e+20
8.608549475731514e+20  6.064962398808307e+20
3.32024760282689e+21   2.740488185993596e+21
1.777064374012203e+21  6.57686031091339e+20
4.514045261936263e+21  3.921420932512604e+21
7.631933015858583e+21  6.836133828471189e+21
1.735149084275748e+21  1.057204507315157e+21
1.82377495564441e+21   8.194068223741983e+20
2.459738898741985e+21  1.430305822131497e+21
1.115720425288122e+21  4.703219332982587e+20
7.073404405645343e+20  5.441970161877103e+20
3.485173976022845e+20  2.056335963016988e+20
1.468381905754004e+21  7.582993478686723e+20
1.527698872216454e+21  1.0821690041365e+21
1.263590268140156e+21  1.38410119266575e+21
8.747169036985694e+20  6.559510283981812e+20
3.514398051057173e+21  2.844748588969168e+21
1.482284715440753e+21  9.446848902088062e+20
7.265639223941274e+20  7.076523103665363e+20
2.797840072058061e+21  1.677220332715825e+21
1.078655299423848e+21  3.997864281132224e+20
3.879336029553287e+20  3.108685674169952e+20
2.796859187588461e+21  2.330336282607183e+21
4.143529494326412e+20  2.928258516920105e+20
2.805405993147685e+21  1.482466733898639e+21
2.168000391018166e+21  1.626010397138916e+21
1.147553735407695e+21  7.533964797541058e+20
5.304590881116439e+20  3.905318974612501e+20
2.566809969047197e+20  2.361802696626875e+20
4.017537505035682e+20  4.443902975782247e+20
1.092528877884279e+21  6.696836357812806e+20
1.497785569582706e+21  8.523863343596647e+20
1.839029097619174e+21  7.66734889853085e+20
8.550547629854614e+20  9.001153581423046e+20
1.245334884885993e+21  7.420776631016135e+20
1.768892430244119e+21  4.463125286438261e+20
5.502748898192631e+21  4.908427797910754e+21
3.494225723262831e+21  2.817688570723636e+21
5.268046181350863e+20  5.538044485935063e+20
1.071766324229135e+21  5.275276460965472e+20
6.793844405828201e+20  6.010014973113645e+20
1.214207990981084e+21  9.776710670538356e+20
1.353652397467866e+21  7.127459347066231e+20
3.779244758184402e+21  3.869223057569888e+21
1.146006112843424e+21  6.149940835594355e+20
2.138140688365792e+21  9.651066762844998e+20
2.469362872541236e+21  8.878255479860481e+20
1.207985591592441e+21  1.285056071241176e+21
1.735871663670916e+21  8.566551957932081e+20
1.565830585954922e+21  6.717401872743688e+20
8.341802517211708e+20  5.899993705048171e+20
1.301081989333916e+21  6.261486005926591e+20
3.432576363469472e+21  7.667312960208842e+20
2.862060818028344e+21  2.198104576414944e+21
3.36031295821335e+21   2.458784081820401e+21
2.460367975833645e+21  1.318214836109332e+21
1.572150669222544e+21  8.480141591675948e+20
8.713036405785656e+20  7.70992047096253e+20
3.511127911902397e+21  2.453300011981709e+21
3.413678704121903e+21  2.545988731023426e+21
7.924230759965721e+20  5.213344482373893e+20
3.034050791552541e+21  1.097902245559664e+21
4.606441736127072e+21  4.16474182579356e+21
4.01111239341641e+21   2.54164243938428e+21
1.933360707106581e+21  1.132923640309898e+21
2.76146831973586e+21   1.777085172744676e+21
1.353468286961919e+21  7.244642794658626e+20
4.518091149980254e+20  4.707103870170088e+20
5.765581972364737e+20  4.491040250850479e+20
1.296036605631888e+21  4.852967781375242e+20
2.365377095985557e+21  1.403952320008742e+21
4.95452012311539e+21   2.351686841705756e+21
1.395879371702714e+21  6.290320322437916e+20
8.386931660508479e+20  7.991551668326566e+20
1.519157595990589e+21  5.477358510578356e+20
2.818941208163336e+21  1.853377828220429e+21
1.558467347574334e+21  6.801796559251229e+20
1.295260335529087e+21  7.102304314668303e+20
1.004713529974748e+21  7.016084001411865e+20
3.595348892388663e+21  2.743969817792159e+21
1.067419541631768e+21  9.147818080525557e+20
5.865430010908184e+20  5.006671283515838e+20
5.09772417677158e+21   2.894169648810065e+21
1.271929017257229e+21  1.217540059617163e+21
2.637855637554347e+21  6.507057642260694e+20
1.482243020229586e+21  5.238738190061791e+20
1.28754301904107e+21   6.968672944910404e+20
9.254073081824876e+20  6.20548887916104e+20
1.493015796030002e+21  6.418508582623012e+20
4.410343993122658e+21  3.508227612804588e+21
5.163284357604893e+21  5.718785451925206e+21
5.757898504720492e+21  5.481453190763836e+21
1.42538697469273e+21   6.529367951544783e+20
3.271382674730774e+21  2.351281878584767e+21
1.088696887126906e+21  1.009770723909044e+21
7.760072764798206e+20  7.834648626557077e+20
8.371461312458561e+20  7.740397361846481e+20
3.329616528353858e+21  1.377313620686107e+21
2.043969202578546e+21  1.485087752786826e+21
3.728917482637878e+21  3.163277939302587e+21
6.390864317802299e+20  4.40785679490874e+20
3.589961682579744e+21  1.804028154219266e+21
1.432196743475833e+21  6.218298355055577e+20
1.305809062804896e+21  6.126270470912647e+20
1.970008745280237e+21  1.830010251957006e+21
4.105542924106576e+21  3.186652390816712e+21
1.166120748149766e+21  1.079716909245303e+21
2.262278937222794e+21  1.548788687314864e+21
2.489628640476351e+21  1.815938321495774e+21
4.482294562115112e+21  3.870517649731913e+21
2.758375674823911e+21  1.710939931384019e+21
8.908671402513595e+20  5.84261916650215e+20
2.523210547061167e+21  2.600538217614954e+21
2.108534287172516e+21  1.622959150629175e+21
9.366145753038062e+20  5.448919225815883e+20
4.938254061629244e+21  4.8420852137718e+21
2.391379463770269e+21  2.408184432256825e+21
9.026024045010074e+20  4.083731636280353e+20
1.760569981045965e+21  5.377503104848906e+20
1.286144058649053e+21  6.461715747237056e+20
1.071462464306578e+21  1.060228443508878e+21
2.224810162374192e+21  2.070942497676606e+21
2.655020660459867e+21  2.187645093595543e+21
2.999354192595174e+21  2.190619458755013e+21
3.280299199414148e+21  1.761308543039463e+21
6.997858519105978e+20  7.559210699373369e+20
2.633158906757626e+21  2.663218868874714e+21
2.673745565534935e+21  2.361900896559014e+21
7.021385106067739e+20  7.576288497417769e+20
3.456431632649721e+21  2.227598889465762e+21
1.283923254067021e+21  9.333787324696366e+20
2.130344175167708e+21  2.078881295883e+21
2.540125788706476e+21  1.480410790817343e+21
2.168701483381391e+21  1.460146203157124e+21
4.547944739622615e+21  2.939028057929817e+21
2.21546039622417e+21   1.789836182907925e+21
7.214527301298177e+20  3.865826339735464e+20
5.759752103271984e+20  5.278279528343942e+20
3.364530647287854e+21  2.13041394601589e+21
5.820987851315583e+20  4.084982479174708e+20
5.019073971100103e+20  5.651779166876229e+20
4.612525426408079e+21  4.16120357558721e+21
2.548860187738609e+21  9.968788381485808e+20
1.872617825427256e+21  1.551814719590532e+21
8.428833557869173e+20  5.378868847492579e+20
3.569827275138547e+21  2.24284385842202e+21
3.687124962844385e+21  3.016862365751866e+21
5.724117549422339e+21  3.572954675660232e+21
2.923568874124701e+21  1.900499781431002e+21
3.77234849027132e+21   3.742005039358927e+21
1.115713251469343e+21  4.545492422483878e+20
3.484178899345382e+21  2.169236862575342e+21
2.122999371996495e+21  8.560364984390331e+20
1.132781627328974e+21  8.157758914776239e+20
3.331661246293295e+21  1.583076023541909e+21
1.939108617674624e+21  1.102794008369914e+21
1.531361754376622e+21  1.389872001853201e+21
1.192323489955248e+21  3.202766481531018e+20
2.146351622608079e+21  1.683993690816545e+21
2.225772944803307e+21  1.898330721882295e+21
1.555672467003052e+21  9.740970752677163e+20
1.077121372133168e+21  6.083410704346918e+20
1.893673325414878e+21  1.756477221650771e+21
1.007170164461321e+21  9.024276322333137e+20
2.791825591344942e+21  9.394360224777845e+20
1.507673907047653e+21  5.616633554940445e+20
6.652035402774307e+21  6.240827691892576e+21
1.79174236590198e+21   5.834235140665307e+20
1.17057173730124e+21   9.789294238288688e+20
9.880107015154987e+20  9.777983747526775e+20
3.596506763921699e+21  2.869310252893888e+21
1.052844348309687e+21  7.580243347917414e+20
1.542420759325197e+21  1.661131402285505e+21
1.247272857827733e+21  7.42329263969325e+20
2.524685999100256e+21  2.353393052284619e+21
2.601488617849291e+21  2.234987635580347e+21
1.241501041889883e+21  1.163709229073127e+21
7.727225828312427e+20  4.877616442469523e+20
3.518594382218016e+21  3.092388572302157e+21
1.369110244959131e+21  8.097246608150518e+20
1.233332684218495e+21  6.384763444672113e+20
2.09898292404099e+21   1.721508651275029e+21
2.828277468644432e+21  2.560072795808954e+21
1.359621018546551e+21  1.496677734011028e+21
1.241876908110636e+21  5.607126224947969e+20
3.261818889949061e+21  2.920842204134531e+21
7.304654348096682e+20  3.183324774678425e+20
1.428003320145583e+21  6.03373239115731e+20
5.444413857384512e+20  4.224277018841522e+20
1.759433656832996e+21  8.130987540373719e+20
1.916427348349499e+21  1.052478387996821e+21
2.556118630458765e+21  1.327831016215685e+21
1.053837426525975e+21  5.439489423382866e+20
2.442631469307909e+21  2.44224546916979e+21
2.605654024531029e+21  2.338310260275627e+21
7.045846868233524e+20  6.65521056137391e+20
1.100439053820266e+21  6.999654717066869e+20
4.217413159975181e+21  3.942945553780046e+21
6.265184433405697e+21  4.736788995014725e+21
6.372943777234696e+20  6.61214798598117e+20
1.672668541001953e+21  1.618510204091858e+21
1.396792982204204e+21  9.06267521887153e+20
2.042718031751839e+21  8.542594536607367e+20
2.746871997700631e+21  2.86559988757818e+21
3.998918310570869e+21  2.462540395453467e+21
1.550853803024956e+21  8.223103709922613e+20
5.220689244954478e+21  3.094151117398922e+21
1.651457992923635e+21  7.287149606939173e+20
3.232223264476884e+21  2.521960636265239e+21
1.32914952871738e+21   5.84812329108776e+20
6.176879946128265e+20  6.613992710486411e+20
3.28776271316669e+21   2.668250679336575e+21
3.034697749680141e+21  9.523119031867288e+20
3.562069928178485e+21  3.12858491915712e+21
6.224036815186181e+20  5.615767671920557e+20
6.420839743597525e+20  6.617431787204957e+20
4.471514886000822e+20  4.236418602691706e+20
1.749718519362857e+21  1.443309612781239e+21
1.024393521800712e+21  4.760045641608814e+20
2.905085854475763e+21  1.714948363688069e+21
1.191258574801646e+21  5.863230700224357e+20
6.698716785367241e+20  6.395337354940544e+20
4.035074783911655e+21  4.286697947874171e+21
1.666352351800365e+21  5.724519092270153e+20
1.322354034477896e+21  1.209072283342542e+21
4.929332887943858e+21  3.556428702535318e+21
9.854960083806695e+20  6.576226764285571e+20
5.672992241050568e+20  5.201625584029883e+20
2.108438675488366e+21  7.987725926891047e+20
1.299525983170203e+21  7.519318027388723e+20
8.582196646393031e+20  7.521830819694914e+20
4.12336015277404e+21   3.699379069905263e+21
1.539110593831979e+21  1.558391376266316e+21
2.288072577713326e+21  1.820136580485532e+21
1.833444772025523e+21  1.599689850357913e+21
1.881375760991923e+21  1.133257863544847e+21
2.329736025892956e+21  2.219536264731817e+21
1.598207544800531e+21  1.577595373141748e+21
5.75534555585726e+21   5.377377788289129e+21
3.747680070842055e+21  3.480831930570241e+21
1.078502777633644e+21  8.297871199970381e+20
8.778654205936627e+20  4.481360062960661e+20
9.180639688798477e+20  4.457652056738753e+20
4.084249091185776e+21  2.564049257437519e+21
4.246140453333233e+21  3.055721132728857e+21
9.588799550958647e+20  1.102077692990365e+21
8.42328300933149e+20   5.666545734363011e+20
1.19960464410094e+21   5.397453084518734e+20
2.122000005425451e+21  1.259712551712745e+21
2.480861242719018e+21  1.59619703074117e+21
6.731045338248591e+20  5.234556104455813e+20
2.010631632131709e+21  1.004132366825325e+21
3.025255100961452e+21  1.800683803790457e+21
1.051220262639076e+21  1.065948843900779e+21
1.146259038294124e+21  7.269277008394348e+20
1.508194146169412e+21  9.716374318312055e+20
2.74474357865795e+21   9.395703195201647e+20
2.266166712991142e+21  1.482876783023594e+21
3.730129777495186e+21  2.045766507370949e+21
2.780858014426627e+21  2.478190867577756e+21
1.466676411084455e+21  5.692849491021209e+20
1.588670242898996e+21  6.671468879261516e+20
4.272353813644694e+21  4.217377247682577e+21
2.120594626158362e+21  8.62788812746753e+20
3.178020388891022e+21  1.241137022196711e+21
2.033753795529058e+21  1.012253409390817e+21
2.067765557593299e+21  4.766735885935856e+20
2.841693811512163e+21  1.469062197598998e+21
1.043538599527982e+21  5.793824041249666e+20
5.089853638629218e+21  3.705207102412638e+21
3.675063706841683e+21  3.431793970189572e+21
1.880137009737171e+21  4.013402213641854e+20
2.680775965967607e+21  1.148787320265807e+21
2.280191216625841e+21  2.483018579909569e+21
1.083377846460432e+21  7.172781538108805e+20
3.572761625696543e+21  2.495498778821691e+21
1.567479717461278e+21  7.55130491910323e+20
1.08817454807842e+21   1.204844172157913e+21
1.429426825775304e+21  6.557226834530916e+20
5.342119407941319e+20  5.876311488186264e+20
2.905225986767432e+21  1.392150862190208e+21
4.311392497630617e+20  4.110390345695554e+20
4.696320632878568e+21  4.346386877429281e+21
4.71217218920902e+21   4.21693264015233e+21
2.006444964491536e+21  1.471841062427381e+21
1.161620426171062e+21  5.662691970350153e+20
1.118794230766404e+21  2.935639199463069e+20
1.623970766487474e+21  1.703955379870367e+21
1.07642921595073e+21   9.707898337599737e+20
6.428427682177816e+21  4.978463823358433e+21
2.087533188108743e+21  1.121991956370879e+21
2.802772690162107e+21  1.431634628194421e+21
8.932925557559409e+20  5.592888365219341e+20
3.699767849703977e+21  2.332195755208764e+21
2.229176093158218e+21  2.222940251549516e+21
2.11948881595733e+21   8.205547793301374e+20
4.287559795534198e+21  4.143644086326049e+21
1.172316080812803e+21  6.976564956572621e+20
1.661753620654478e+21  5.62302212583225e+20
1.764923829519644e+21  1.648500903957264e+21
2.9673451119934e+21    2.898155584747925e+21
2.476669184838919e+21  2.381238067242595e+21
1.875913173288847e+21  9.922077809978541e+20
2.033455993369043e+21  1.446504543475403e+21
2.828354843550458e+21  2.505769334541036e+21
3.278296570432675e+21  2.970270524405146e+21
5.029169170554514e+21  3.972811231876014e+21
1.770836719430263e+21  5.805495517769528e+20
2.825434160296087e+21  2.302365365623917e+21
3.295754557781559e+20  3.254392754028585e+20
3.794426048256794e+21  2.890195097005997e+21
8.15635740973113e+20   5.662849641562969e+20
2.307202322191827e+21  8.251542638695488e+20
8.598182218149733e+20  8.035002230511524e+20
3.526805370950208e+21  3.260385201459755e+21
1.07980096547772e+21   8.100761396955616e+20
5.603139452397622e+21  5.116708024155104e+21
3.155007051024038e+21  1.422053805736614e+21
3.305902939029258e+21  3.275928408672521e+21
6.760989500161661e+20  4.152645281995237e+20
1.255212695642759e+21  9.875240601628814e+20
3.137985363283703e+21  3.018895483258196e+21
3.519441276715362e+21  2.821708679177883e+21
1.705584584472491e+21  4.889344814676807e+20
1.449266306669874e+21  6.678236362509124e+20
4.270610705266684e+21  3.339250474453353e+21
3.438999818343869e+21  3.561037860133808e+21
2.066859958760542e+21  1.229964112861035e+21
3.849558297310885e+21  3.197955749892038e+21
1.842487998534665e+21  1.087693049369435e+21
6.994173272579509e+20  6.656052381336344e+20
5.029259676578302e+21  3.693232386148941e+21
1.620424801115026e+21  1.480191216730842e+21
6.711444972870046e+20  4.466373093210093e+20
5.335750053583847e+20  5.402155397587457e+20
2.69923153094798e+21   1.700308417611603e+21
1.736294080388289e+21  8.808248746118194e+20
5.309327892334559e+21  5.357272360823881e+21
7.481396565402487e+20  2.764054933190093e+20
1.449506020365381e+21  9.625971634663798e+20
3.350642020313047e+21  2.115410820295179e+21
1.021152252599198e+21  1.012493733828312e+21
1.352618723232967e+21  6.300871993230762e+20
1.25066618255818e+21   4.605574960842359e+20
1.361362444810236e+21  1.629965878055479e+21
4.12995390087796e+20   3.937386255898932e+20
1.712572107203759e+21  7.0916729540582e+20
1.067062273577015e+21  6.325035419364732e+20
2.051832249070457e+21  7.122204949356523e+20
2.010701605604964e+21  1.829649016220349e+21
8.358116606688612e+20  5.083832210787552e+20
3.315987698385543e+21  2.294354317959216e+21
4.590878574780491e+20  4.809572260035734e+20
3.324910585276341e+21  1.504551180982446e+21
9.031388415274919e+20  5.175144875776233e+20
4.256264209770721e+20  3.733276443765431e+20
1.197395676891605e+21  4.252495828965839e+20
9.127386231841712e+20  9.473162873352579e+20
1.25127972064866e+21   6.59244639035103e+20
1.925966988429876e+21  8.058017824204605e+20
3.540174478981772e+21  1.776735545338405e+21
6.799273941405568e+20  5.791722376672907e+20
4.12282535026439e+20   3.691429654863183e+20
1.721400273379432e+21  1.746754693627421e+21
2.136313413986898e+21  2.028858592237287e+21
3.537281635889846e+21  3.435311505106049e+21
1.44553283862204e+21   5.418852247717258e+20
2.758364017780634e+21  1.145089750717675e+21
2.114623686360887e+21  1.462713342745321e+21
3.133096131576562e+21  2.504342992118523e+21
3.07635936955117e+21   3.109050247165256e+21
7.513070854531698e+20  5.835430091390397e+20
6.370520091388051e+20  4.784558335659708e+20
6.585863164840664e+20  4.580129905660422e+20
8.357797246244515e+20  6.194438875443844e+20
2.478661738168819e+21  2.287014547530978e+21
1.397654214941458e+21  5.948335825994732e+20
7.113718987347644e+20  5.866944913732769e+20
5.19958801625857e+21   3.660591517187387e+21
2.275882314848128e+21  9.914908409687603e+20
2.672885278688747e+21  1.320991972433715e+21
2.745450789681995e+21  2.175973870420273e+21
1.611103596419606e+21  8.135819769849325e+20
3.960889872410246e+21  3.874448164459762e+21
1.635461399021914e+21  1.030261677944586e+21
7.876412985498872e+20  8.072984864330826e+20
1.414353988990975e+21  1.548792367551605e+21
1.333053480291449e+21  1.35814687141012e+21
3.651507682492719e+20  4.21643528988167e+20
1.197311906953001e+21  1.009497915942973e+21
2.694687387303669e+21  2.448990059826005e+21
6.498804502670281e+20  6.878315167721462e+20
1.188753253445829e+21  8.204660607777111e+20
3.426554360118295e+21  2.632743336763517e+21
1.524341540634335e+21  1.364408035276857e+21
5.718429710857948e+21  4.934870157175473e+21
1.96570270533625e+21   9.027897857837738e+20
5.676261823561177e+21  4.736822851928273e+21
4.408371114711544e+21  4.598169833924472e+21
4.782973027800736e+21  3.25512869023006e+21
1.286413294478933e+21  9.135093003034148e+20
7.999113452886799e+20  5.062763100556474e+20
1.113657230939539e+21  1.010967848656641e+21
1.676778751391899e+21  7.861135908400339e+20
1.371786779914029e+21  8.885271247938636e+20
3.004343195648585e+21  3.226976067129245e+21
2.705651209200768e+21  2.630638727310946e+21
1.00563983592298e+21   8.294359696137404e+20
2.208413685210211e+21  8.292470176240045e+20
3.527861775103297e+20  3.780298760423077e+20
5.928721827533105e+21  4.643704330119178e+21
9.645403046090323e+20  8.455445452180482e+20
2.148192177614289e+21  4.699983533265595e+20
5.331602434392932e+21  5.073686961627494e+21
1.087040399657821e+21  6.436729516109897e+20
2.90276311125352e+21   2.492586735386583e+21
9.398719671107922e+20  4.973904542154319e+20
4.998762125895774e+21  2.530617141238127e+21
3.31177224885263e+21   2.6163779397539e+21
1.385426904876749e+21  1.029299576477403e+21
2.797583368931205e+21  1.914628243324095e+21
1.479750293401071e+21  8.424357238446752e+20
9.414135066103302e+20  6.998395277518102e+20
1.212679203578183e+21  6.726882315141619e+20
1.467443052756206e+21  1.187550240665506e+21
2.864383097517944e+21  2.514109111573052e+21
7.806232740440166e+20  7.439129233873019e+20
4.193554434124892e+21  3.245699966297659e+21
2.393694798493048e+21  1.593919448305855e+21
6.126422130694515e+21  5.595627446339591e+21
1.865782987824033e+21  1.055316706623599e+21
1.933463153967797e+21  1.848989672918989e+21
4.81314128833614e+21   3.989568702131791e+21
5.424215316351447e+21  3.511821697700648e+21
2.290253162005952e+21  2.052061833803892e+21
2.363250479533243e+21  2.204568135589802e+21
2.288332033032856e+21  5.675432527464531e+20
8.265670577725488e+20  8.227496916264071e+20
1.652408758279656e+21  6.290644565606825e+20
1.480620613306907e+21  1.388625090998826e+21
3.654468433322561e+21  1.39732321923652e+21
2.549310518031357e+21  1.336496938913608e+21
4.273995815314297e+20  3.784734754014221e+20
1.710847836946869e+21  1.608660161045656e+21
3.426639710234783e+21  3.316856171178921e+21
7.112805659034802e+20  3.732162284439792e+20
2.949019774868238e+21  2.582229245428605e+21
9.74566101946536e+20   5.708843202859278e+20
1.350324632101162e+21  6.036782572487041e+20
7.50570543754015e+20   5.17982903952637e+20
2.051222480578783e+21  8.307743862625172e+20
2.023538856356213e+21  1.0936853345207e+21
3.166401436745285e+21  3.02557234260095e+21
3.462144617239596e+21  1.92695729704533e+21
7.011314073343415e+20  7.508776508740635e+20
3.430679706699964e+21  2.370860389834102e+21
1.719330073000351e+21  6.168492539864939e+20
1.157206615877804e+21  9.781077946360635e+20
2.166577254976017e+21  1.386673387962505e+21
1.696195212692696e+21  1.175918703844902e+21
1.195822466743156e+21  7.316267147185577e+20
4.953639378669769e+21  4.418193009389931e+21
4.430063238706439e+20  3.807528970689969e+20
2.653354967713979e+21  2.855320772914759e+21
1.982253223785065e+21  6.456946104979868e+20
2.544691069843509e+21  2.434121197554237e+21
1.799254836275362e+21  8.992488957757521e+20
2.081559340522696e+21  1.646506531480605e+21
5.11539253979273e+21   1.449111575515662e+21
6.379094629739836e+20  3.528426391034072e+20
3.754859074388784e+21  3.02918289581987e+21
9.937510875030986e+20  8.096203099345617e+20
1.745671354626019e+21  6.798131440285309e+20
2.604001434480489e+21  2.742665809803409e+21
1.58603497290311e+21   1.522866583944444e+21
5.102127135747386e+21  2.033857668935365e+21
1.391251852539397e+21  1.369786740998453e+21
3.777808462490433e+21  3.35352459268832e+21
2.177521539710404e+21  9.399081479156053e+20
4.927274488916413e+20  2.486304205776321e+20
2.205874624888478e+21  1.855588564399967e+21
1.320822695208539e+21  5.522931530913167e+20
2.446352779504305e+21  2.418499380913345e+21
2.241546397012627e+21  7.420962146655103e+20
6.061889768089696e+20  6.186748752390232e+20
1.211814091346286e+21  4.777446915805632e+20
6.187770697016738e+20  4.850838252639878e+20
1.081673802634595e+21  3.8892595640198e+20
2.481412929390289e+21  7.472592056306899e+20
5.717567141191716e+20  6.369755118205359e+20
1.119522697599395e+21  5.282508225939171e+20
5.330582497931915e+20  4.987868242996893e+20
1.766705888235323e+21  1.332327249070314e+21
3.086263805357401e+21  1.723715954724656e+21
1.218785706079029e+21  8.099181678784903e+20
1.40376436723085e+21   6.413139434502703e+20
7.271704309413908e+20  8.362893321007843e+20
1.857905680780322e+21  1.798398903994619e+21
3.055039195862018e+21  2.536858200771245e+21
1.087475767344158e+21  6.635779383284049e+20
3.469760103598118e+21  2.672644458471131e+21
2.116705451882641e+21  8.203455770860686e+20
1.269013821809159e+21  5.093062494267066e+20
1.3633918791506e+21    6.951559651498117e+20
9.124703923423471e+20  4.594436345609759e+20
1.751202873895626e+21  9.571196619535248e+20
6.115344804606704e+20  7.208769448177378e+20
1.826935671569635e+21  7.661385336275378e+20
2.572639870658386e+21  2.031243635309509e+21
1.476649623256312e+21  8.515451369164487e+20
1.885619499482817e+21  6.664308066606799e+20
3.82005921196539e+21   3.441480622586345e+21
2.425531916249417e+21  2.167274097044229e+21
1.447926394119718e+21  1.575295605017529e+21
1.203511620071738e+21  8.679575841525801e+20
9.219314236389867e+20  6.402671605402799e+20
1.041732435425962e+21  3.262336803387305e+20
8.15540063026388e+20   8.883231481968363e+20
2.2059720499968e+21    8.83647720455221e+20
1.289585152332517e+21  7.942709473062622e+20
1.429821571200324e+21  6.778794679754293e+20
3.081475121849144e+21  1.268155084427583e+21
2.897620921746659e+21  2.931234812569113e+21
1.183365100312849e+21  7.762452198504689e+20
7.379188393834298e+21  4.583616979431119e+21
1.195485955695339e+21  1.053433473788931e+21
1.124152394099928e+21  1.129405645648604e+21
1.205747466729502e+21  5.023914114202438e+20
2.092339396834715e+21  1.959948901602249e+21
1.485982130249524e+21  8.978487298852926e+20
4.04050551844027e+20   3.158743178314961e+20
1.276780591007913e+21  5.72502994962125e+20
1.52499720545645e+21   7.430158633449022e+20
1.569939997256762e+21  1.125420724337377e+21
2.309657195547863e+21  8.213396775654718e+20
1.980736251349841e+21  1.533621490928248e+21
1.23073188082341e+21   7.84812017872756e+20
2.254633677697888e+21  1.778769991413116e+21
2.901743778362766e+21  2.584270059792934e+21
1.234851720698809e+21  5.949085020843737e+20
2.426702819107875e+21  2.237976932118409e+21
2.752598886749145e+21  2.722000229156773e+21
4.800002946783329e+21  3.788570241966531e+21
1.212209283978642e+21  9.879118417403926e+20
1.30096757368964e+21   6.997530610834904e+20
3.369486279367872e+21  1.362926527688407e+21
8.193056088347397e+20  6.527852956621751e+20
3.437215936755573e+21  1.571462194234605e+21
1.571442513086838e+21  7.045265806845464e+20
1.07129754385854e+21   8.715178205141568e+20
2.685745591229497e+21  1.569608065326595e+21
1.562973307987919e+21  6.891547833184978e+20
3.431261443783133e+21  3.242456061244611e+21
3.754272456769745e+21  3.326759785855097e+21
2.908566772345522e+21  2.879387406224808e+21
1.764239907914393e+21  1.448831550926681e+21
2.229321986544724e+21  1.588161781966646e+21
3.475366634788022e+21  3.450875277437595e+21
6.140656217937253e+20  4.886904945226718e+20
1.966859719544322e+21  1.38409693150112e+21
7.294840049570491e+20  7.044495307088634e+20
5.367673689479394e+20  5.094359829534657e+20
3.102686880572157e+21  1.829371380728813e+21
1.654319475634107e+21  6.367998727115899e+20
2.180720449779975e+21  8.652965637119565e+20
1.522220422083563e+21  8.893058677606145e+20
2.552836802036859e+21  4.558887867145573e+20
1.4060517531191e+21    1.088152818246286e+21
8.680596763157335e+21  4.372963866741641e+21
1.043450250526713e+21  4.506397831984596e+20
5.276486443448213e+21  4.283504202817194e+21
2.217385590615436e+21  1.330677106605095e+21
5.890923480612505e+21  3.762747704445523e+21
1.144293684355362e+21  8.438729350926194e+20
2.435494759454551e+21  1.870861486140778e+21
7.481432698670411e+20  4.863246450716485e+20
4.350087595485757e+21  2.384894306646728e+21
9.338201672623365e+20  5.623227458060211e+20
7.683069230799019e+20  4.658107532560655e+20
1.406549868694722e+21  1.599030142179037e+21
1.975078525388169e+21  9.750641119691761e+20
2.97387230010392e+21   2.253672747394059e+21
1.215309112187424e+21  5.092424476886389e+20
1.542446018816684e+21  1.075782762512811e+21
2.448297731700372e+21  8.522506627978371e+20
2.851254370943311e+21  7.738831546157051e+20
3.914501160229683e+21  2.667812897946334e+21
6.350898574490764e+21  6.102827604972383e+21
9.095112123201373e+20  7.517127638463088e+20
3.375912393209611e+21  1.5026804141789e+21
1.123338691253183e+21  6.5524373901236e+20
1.344776024004886e+21  9.383069438943469e+20
1.119483840640777e+21  5.68735323268836e+20
1.172267083296011e+21  1.06222715254039e+21
3.967107363188684e+21  3.962796447271799e+21
5.636627330508568e+20  4.443086846497355e+20
1.379276338876822e+21  7.783947035532717e+20
1.175324707905852e+21  9.724547627174212e+20
2.270639092196086e+21  2.453274837290636e+21
1.738832963504227e+21  6.821806028147902e+20
2.437084507183044e+21  2.374057096392914e+21
2.241477064749095e+21  2.227880750859915e+21
1.934912167389706e+21  6.257215502219362e+20
2.679518529201886e+21  2.040636701910861e+21
2.358920357780648e+21  1.680543947796779e+21
4.486497675451305e+21  3.541602288937088e+21
2.01297417581522e+21   7.206047393866748e+20
3.922444040000738e+21  2.084651295717281e+21
4.560043415355718e+20  4.067872562519731e+20
6.985774505384562e+20  5.642200315802856e+20
8.229868014649938e+20  4.417675261792947e+20
2.045988641121954e+21  1.926858780570669e+21
7.415085390858454e+20  8.549069879662283e+20
2.232932613867032e+21  2.137289424762007e+21
1.091909035738706e+21  8.441486974536353e+20
1.865501271517672e+21  8.847926777324799e+20
7.636482040739488e+20  3.433457939617084e+20
4.501466149776631e+21  4.27190755165715e+21
6.869781858487616e+20  3.812339235479855e+20
1.292380623364844e+21  8.386414475226896e+20
6.688973711760411e+20  5.185408675362216e+20
1.971954479630947e+21  6.536722116122387e+20
2.133527103806865e+21  1.762569634941021e+21
8.739224286945937e+20  4.678877455013387e+20
7.557367933439617e+20  7.155135610175228e+20
1.566276959948597e+21  3.250082117619399e+20
1.649860005608094e+21  1.195292476229703e+21
2.109730731068224e+21  1.560203215704708e+21
2.477800499707141e+21  1.591985378910241e+21
7.657657962681944e+20  8.197963062642714e+20
1.80138207737929e+21   1.090330731214949e+21
1.337226690848591e+21  8.603249576389847e+20
3.063842804166196e+21  2.498644565459761e+21
1.798101027944855e+21  1.660715938493077e+21
2.089369891785263e+21  1.26691749904624e+21
2.751965883805472e+21  1.432231695466335e+21
1.219691163723854e+21  1.328116201829742e+21
1.614985437023866e+21  5.941722686967896e+20
1.252833414971415e+21  6.357574090976305e+20
8.818469853875114e+20  3.734487147807622e+20
4.156979956759522e+20  3.519298846125853e+20
1.531237389711072e+21  6.899532551581551e+20
2.180507722705901e+21  2.234268431873461e+21
3.836460793143009e+21  3.098022667168424e+21
3.699289760589462e+21  3.542645465105578e+21
1.653418081962637e+21  8.929254315600639e+20
1.172054687344985e+21  6.893462437910525e+20
1.846904293748486e+21  1.722312836020996e+21
1.394577775255109e+21  5.690819726336918e+20
5.880723267029241e+20  5.38705373654783e+20
9.354327637627003e+20  9.132012793262391e+20
7.189697888330293e+20  6.368751073689798e+20
1.098552636500399e+21  6.629141533108103e+20
2.368720160385322e+21  1.449951876403033e+21
1.292923638115145e+21  4.997090213734203e+20
2.603381520288774e+21  2.234975717901016e+21
1.236193268660347e+21  9.774855393398898e+20
1.620409393144202e+21  8.593162770812397e+20
1.489592941041139e+21  8.598423292148354e+20
1.53760382801826e+21   1.425253165802909e+21
1.3319007977936e+21    6.979222737213864e+20
2.897412328919066e+21  2.799432638353993e+21
6.238726549598707e+21  3.203399457023893e+21
2.567805522809992e+21  1.889136996605999e+21
8.65741793696487e+20   5.453703944587273e+20
3.41875065378331e+21   1.824764105534044e+21
1.191898958635352e+21  6.849696071622702e+20
2.108590690367016e+21  1.672792548377988e+21
3.10975111245079e+21   1.602575175654117e+21
1.015478532305952e+21  1.029375422360013e+21
2.777764002990131e+21  1.857606294818055e+21
1.274924130807139e+21  6.642705807738628e+20
8.812957412732472e+20  8.567946862233207e+20
3.82054631279654e+21   2.44201459266169e+21
2.851930462320094e+21  2.34548019292601e+21
1.735565081939904e+21  8.170431058443904e+20
2.29742357145771e+21   1.648016781804679e+21
7.820683642347901e+20  4.685499000182305e+20
1.31120271717472e+21   5.711813189735514e+20
3.005253261892563e+21  1.001943254413788e+21
1.15020314604759e+21   1.165398585657038e+21
3.989161312301976e+20  3.78982213040723e+20
4.817928688223517e+21  3.732641683592696e+21
6.483929671318663e+20  4.5248920824479e+20
7.856391184782147e+20  3.901455001306738e+20
5.37258746157803e+21   4.125029948241265e+21
1.059011215534697e+21  8.136394393085953e+20
3.368545010433373e+21  2.154162407418672e+21
1.271002044921592e+21  1.342540814064069e+21
2.58253055190296e+21   1.139864029782998e+21
4.112669076215207e+21  1.876801684214984e+21
1.321116585524353e+21  5.522016429506165e+20
1.086266762808358e+21  7.721829841463382e+20
5.090911817989783e+21  4.553225796770246e+21
1.336582971466344e+21  1.620821083988648e+21
1.701053144205546e+21  1.726668586452128e+21
4.886516384757887e+21  4.028870019228276e+21
5.239274618314627e+20  5.478010159985873e+20
1.705131442246442e+21  7.700513597995727e+20
1.789181698814656e+21  7.125655330205568e+20
2.525777174814787e+21  1.312241217592179e+21
2.494307091141508e+21  2.060127083269661e+21
4.342322405865239e+21  4.294412727662734e+21
9.12584932966089e+20   6.758824175854588e+20
1.840214521064156e+21  7.730211974439916e+20
8.792393319740421e+20  7.055300911517701e+20
4.215322177908364e+21  3.781259303064388e+21
3.031116141101962e+21  1.843406001340744e+21
2.457652310067833e+21  1.335824795549081e+21
2.31717567840119e+21   1.008367209388762e+21
3.30929471155457e+21   2.682262029910765e+21
7.047600948921286e+20  5.89944062282436e+20
1.062205857393815e+21  7.725875050800273e+20
4.534461686646005e+21  4.078176968272443e+21
1.856879455939765e+21  1.603096775636215e+21
8.491572327312614e+20  1.022000912675948e+21
5.324628331148787e+20  3.984685531247468e+20
1.330527474880912e+21  7.415876913203087e+20
5.867886721123181e+20  4.708561447673125e+20
1.168071193448582e+21  7.490425613877304e+20
1.999951931172594e+21  1.943397442486942e+21
4.736745319560581e+21  2.748729835964298e+21
2.639011974204513e+21  2.562304661324216e+21
8.960945993367772e+20  5.246385152171396e+20
1.547784722038904e+21  1.829201351900053e+21
1.461231202516638e+21  8.285367334590399e+20
7.376188590809157e+20  4.171392537980134e+20
2.501409261780062e+21  2.143625624242624e+21
1.078115925642796e+21  4.298203777107297e+20
3.669726199515989e+21  2.434014962367103e+21
5.910449441057863e+20  6.080509286530018e+20
1.335309715130638e+21  6.490171550851256e+20
1.109172898636531e+21  1.092300519981831e+21
3.314527914006918e+21  1.17844788656299e+21
9.617065562749166e+20  6.513219283720992e+20
1.706804127368216e+21  9.54980424137349e+20
1.59401390941729e+21   8.853352079309434e+20
1.294223859789252e+21  1.233929483623215e+21
7.431774628295652e+20  7.460294161359084e+20
8.300991795894641e+20  4.36080224858458e+20
2.292444879833477e+21  1.361845129908364e+21
1.05434845090335e+21   9.156206366199596e+20
2.275547627413529e+21  6.794918509254995e+20
1.804796917974801e+21  1.285267602215483e+21
1.565406072208962e+21  1.049502270980969e+21
2.14853375984183e+21   8.934451222455263e+20
2.016223950228689e+21  7.169263837850454e+20
8.836990905093275e+20  4.896310930463558e+20
1.846164096482557e+21  8.085833213236255e+20
9.764231401225828e+20  5.935562055633464e+20
1.23593903747627e+21   6.445549482489631e+20
1.336255380235711e+21  6.145816254826252e+20
1.227957318121406e+21  1.029765033597411e+21
3.357554556131968e+21  1.096508536538961e+21
1.363637686418632e+21  1.25049528907184e+21
2.856406972442801e+21  2.261564808449197e+21
5.361629798802508e+21  3.482128519261771e+21
6.33175685967756e+20   5.535815773113059e+20
2.191447411224926e+21  2.315457507911084e+21
2.051411534544943e+21  1.700003327207894e+21
3.908641450358486e+21  3.295358099239885e+21
2.454909076551511e+21  2.190404024121715e+21
1.19270476394622e+21   1.152034384478784e+21
2.419722231048207e+21  1.520426137005078e+21
3.094767977895813e+21  7.461066134643388e+20
6.408414793270113e+20  4.140502784318355e+20
2.180434122637418e+21  2.192436933030315e+21
1.20986689206426e+21   5.670554241575575e+20
3.171136935379091e+21  2.708563785718512e+21
6.595892035785202e+21  5.463008865388512e+21
2.023042359356669e+21  1.484494197752148e+21
1.728097013038993e+21  6.894621958154521e+20
9.678288319861395e+20  5.327437908096206e+20
1.150220953302466e+21  6.476434103398418e+20
6.609813209089936e+20  6.71150244553225e+20
1.059583300167993e+21  4.856576439976216e+20
6.542249740600017e+20  6.278516320430596e+20
4.189201361696353e+21  3.577470307720742e+21
1.431537760144268e+21  6.329085415549027e+20
1.293462248472298e+21  9.126258632708814e+20
9.345007540903877e+20  7.590287467234048e+20
2.145301226949767e+21  6.875943844047186e+20
6.600021443151215e+20  5.691505799762434e+20
8.95925852608383e+20   6.850673902875561e+20
5.629875015659349e+21  5.483845771768143e+21
3.818387433159381e+21  1.650855433588271e+21
1.338249494752939e+21  8.326226189490873e+20
3.482653420636002e+21  1.775386609832294e+21
4.791666778107857e+21  3.047744843788433e+21
1.302125835910393e+21  6.812127104527098e+20
5.031532968772658e+21  4.882261342707384e+21
7.92456034061637e+21   5.183869184945619e+21
3.099229425368283e+21  1.274883867135212e+21
2.156409940501186e+21  2.092579806411693e+21
1.146727292843235e+21  6.12366215790736e+20
2.493850749630395e+21  1.61089264199032e+21
4.041239129647888e+21  1.728427332647738e+21
6.823483805972591e+21  3.302683833726317e+21
1.73517625760166e+21   7.482453225661702e+20
2.086885378902048e+21  6.925610572229752e+20
2.967415746905097e+21  2.486420402048562e+21
1.044480011672194e+21  7.26570094807447e+20
7.276870369356394e+20  5.912593965222811e+20
1.291826857494275e+21  7.138684016733158e+20
1.37276655315813e+21   6.193140755644145e+20
2.532606629544533e+21  1.698095691419987e+21
1.338527073520425e+21  9.537590136967241e+20
1.057752873265889e+21  8.541297828528901e+20
1.530864333217476e+21  7.437748777809522e+20
8.647159185296462e+20  4.62202049179294e+20
1.799586272509485e+21  1.772720408603114e+21
9.455045083178767e+20  3.636181034998148e+20
4.219139001550441e+20  3.392487549141094e+20
5.563241837507077e+21  3.664291767574071e+21
3.172328388263412e+21  9.187490962387147e+20
3.767730553367812e+21  3.640536396048286e+21
1.16572146252242e+21   4.854409987766355e+20
2.659617167982284e+21  8.263951605331836e+20
7.801557605660829e+20  6.555106745684313e+20
1.216495185623428e+21  5.625554936449195e+20
1.038894219442266e+21  5.095659943373378e+20
1.346260713716596e+21  4.606340650212353e+20
1.247798554824508e+21  1.159199455866191e+21
2.211061283525674e+21  1.535917581436225e+21
1.94893733516486e+21   1.451411585629841e+21
1.331189306465854e+21  1.158480066172494e+21
4.924264341581096e+20  5.031277901889641e+20
2.134329196863028e+21  1.829361080687988e+21
4.920255224424214e+21  3.84881431622158e+21
1.014689994915115e+21  7.965725502874607e+20
1.95078749749335e+21   1.98544471425552e+21
1.153357733901941e+21  1.314583003126048e+21
3.16794187549751e+21   2.523069271152238e+21
1.89376645387762e+21   1.482875708283224e+21
3.552307813641677e+21  2.744714906784119e+21
2.922291708845402e+21  1.120422767923812e+21
2.208025583496747e+21  9.971157933333023e+20
8.294531434054525e+20  5.848405610374807e+20
8.796069253430937e+20  4.726028857505871e+20
2.258286804480977e+21  1.963339629866626e+21
5.962014436720464e+21  4.171896456158079e+21
1.798525906996941e+21  1.180140792039211e+21
1.200276597713343e+21  1.026693415209374e+21
9.778847298162427e+20  6.113498909720505e+20
1.013326103493159e+21  8.996915207158191e+20
3.149383909855444e+21  2.572791859317879e+21
3.741905080400065e+21  3.591491759924609e+21
2.158797762189102e+21  2.222193999196496e+21
1.346243824437917e+21  1.144403132543919e+21
3.921293863628923e+20  3.371418341165817e+20
3.322497706306883e+21  1.638108954543287e+21
1.295029674759804e+21  8.690694491743174e+20
2.381082307815343e+21  2.405169552714337e+21
2.245010110684981e+21  6.497052421880008e+20
2.046421052857879e+21  1.100541914734661e+21
2.183855178824809e+21  1.569895483413566e+21
3.542890662341911e+21  2.675579957187987e+21
1.03984871549344e+21   5.469201436891139e+20
3.388192660621791e+21  1.888768019926124e+21
1.53866715251487e+21   1.128547307814342e+21
1.928606506620787e+21  8.78086098969903e+20
1.559293256704385e+21  1.251436841811501e+21
8.240975703197246e+20  6.288051875806282e+20
4.17647328556971e+21   2.940650998574832e+21
1.693356007451518e+21  8.856769009748401e+20
1.568549224872339e+21  9.41409998298705e+20
1.347208932457718e+21  1.518791036205625e+21
1.111872033477511e+21  3.797317603618724e+20
3.725207739017844e+21  3.769017573308965e+21
3.281475554536275e+21  2.765451734102517e+21
3.769441964610725e+20  3.795748165562728e+20
1.48321022245223e+21   1.087492184141905e+21
3.988071267997202e+21  3.457624564680881e+21
1.60317629702574e+21   1.801897809228789e+21
4.503500704980037e+21  3.777780286464829e+21
7.524669901977342e+20  5.15755017542171e+20
3.379439892127641e+21  1.815272207168162e+21
1.051742105509675e+21  5.275849209113085e+20
1.722124983208217e+21  6.962314018222071e+20
1.669203786779009e+21  1.796255297119592e+21
5.603281517978366e+21  4.665449749260914e+21
2.307482764811642e+21  1.362949080923755e+21
3.039823994353136e+21  2.95284123944102e+21
8.483159861787588e+20  8.550500321544746e+20
1.494797189919145e+21  1.038962078022554e+21
1.264828039719033e+21  7.899238443885185e+20
1.683636815613801e+21  9.716539826189413e+20
1.230950982736381e+21  4.92918217638128e+20
6.981579385523367e+20  4.244833638606191e+20
2.925397435335457e+21  1.918138377767737e+21
7.622620260771601e+21  4.021938109811056e+21
2.816398881235996e+21  1.133421619634143e+21
4.887334521373659e+21  3.809139991388382e+21
1.667901777275527e+21  1.447422633871227e+21
3.159798319327271e+21  2.656955566713228e+21
1.43042964326611e+21   5.310080727150333e+20
1.12501413297549e+21   4.772949148916968e+20
3.120455679060029e+21  2.245744111848497e+21
1.064193981977102e+21  5.882986127110823e+20
1.074929919068754e+21  8.81612018429501e+20
1.001894462662135e+21  9.085503733961317e+20
1.492824505958155e+21  6.470725375915457e+20
6.741986135318179e+20  5.500463379077431e+20
5.578682809151283e+21  5.19471158075702e+21
1.291698192674809e+21  1.403392878087724e+21
4.852565568141919e+21  3.853487492611015e+21
2.663237337879021e+21  2.197460743459427e+21
1.298532171000918e+21  4.214906316336064e+20
1.04500696317331e+21   9.486558346805662e+20
1.240005818615469e+21  1.218982431126367e+21
9.381389816717094e+20  6.931123898870428e+20
2.112864501782913e+21  1.575262943769177e+21
1.448040339539202e+21  6.755773469409567e+20
7.180833155400291e+21  4.529801972782112e+21
2.993179375779423e+21  2.693361608379387e+21
2.09859785530745e+21   8.730754643583858e+20
3.597248427263164e+21  3.403501458354255e+21
1.640103229098813e+21  1.754084757935336e+21
1.558079781824048e+21  8.896184471841336e+20
1.783442011409834e+21  1.482110214146636e+21
7.569122721574613e+20  6.170703251118602e+20
3.229573651452493e+21  2.046669933168536e+21
7.061644147473663e+20  5.530777234545791e+20
1.06350777048296e+21   4.15454191231052e+20
2.5389378495107e+21    1.982280320324913e+21
5.689609802367902e+21  3.745496250124958e+21
7.758325897671151e+20  7.121712232227621e+20
2.78431372703253e+21   3.061663012915368e+21
1.677350155784118e+21  1.275613081337731e+21
5.310929386334254e+20  4.999633426633863e+20
1.914108388660168e+21  1.317505764398489e+21
8.732384592381612e+20  6.720265721655569e+20
2.044794786080384e+21  2.024412900126203e+21
3.887397020413276e+21  1.917157241122963e+21
1.309055657891718e+21  8.15576498970595e+20
1.545819082437403e+21  5.563424774063591e+20
6.3665855367482e+20    6.03427172321395e+20
1.025780604020772e+21  9.718839784600894e+20
1.279402972214533e+21  1.328417145416558e+21
3.70867869068234e+21   2.457595913273736e+21
1.462864735487728e+21  1.503166164001866e+21
1.810844096897025e+21  1.538726580782094e+21
2.315893952458583e+21  2.060031920550785e+21
5.980199895739517e+20  3.958822118651891e+20
4.053566159457711e+21  3.883409195293676e+21
8.992569959252592e+20  5.162059813739467e+20
3.832537508604724e+21  4.022329622312621e+21
3.140060469696053e+21  3.228719995827474e+21
1.008845554117108e+21  8.886818591847919e+20
2.564777275171217e+21  1.921385965167604e+21
1.452953365763387e+21  6.383387774100761e+20
2.910953242262266e+21  1.511194009713988e+21
9.064615283887111e+20  5.929231690591289e+20
1.093581039180374e+21  5.686526423988698e+20
2.646531504273538e+21  1.366478974086474e+21
7.62539374340236e+20   7.059346909199923e+20
4.179487434495438e+21  3.96374285769703e+21
4.022586505293618e+20  1.815831310385162e+20
1.265860145237712e+21  4.092383055524978e+20
5.306165919583506e+21  3.839966211281696e+21
3.009550296021846e+21  1.106632996706462e+21
9.155133270408936e+20  4.990133355686644e+20
4.839435361101735e+21  4.801841661612787e+21
8.563788832941334e+20  7.239289476936675e+20
1.423447841053067e+21  4.459369782392898e+20
3.469438123010675e+21  2.939109625275932e+21
2.626022694633234e+21  1.850280582340313e+21
2.111869830385699e+21  8.66256589916559e+20
1.096003468973362e+21  6.528777685313905e+20
1.214313219332501e+21  1.26969137003916e+21
2.308769406530777e+21  1.065184713896685e+21
9.621242303355962e+20  5.969365161946998e+20
1.092079513782384e+21  9.091311621285397e+20
1.025680370885254e+21  7.027399659188341e+20
1.02957975728204e+21   9.657713709366297e+20
1.408631701490138e+21  7.008604748862749e+20
3.201248258437916e+21  2.702319420200673e+21
1.711673289095637e+21  1.085877839636434e+21
1.112799760347188e+21  1.048538316141632e+21
8.133864946084382e+20  5.5182488295602e+20
2.616610190581499e+21  2.507176726466037e+21
3.543991417212429e+21  3.169790362099015e+21
6.74202652468872e+20   4.264523521217042e+20
2.350039789813056e+21  1.055840781731823e+21
9.968353881816076e+20  7.162349223859443e+20
1.492002429848136e+21  1.516533330907037e+21
7.544144761060954e+20  5.547748515658655e+20
1.596731938610422e+21  1.087550862489494e+21
2.278549950542514e+21  1.488478096547089e+21
2.813715222709671e+21  3.065480089166486e+21
1.117797716658881e+21  1.103256265590656e+21
5.222337341348824e+21  4.5529781473709e+21
3.758551065622123e+21  2.560046638175327e+21
1.933184905090445e+21  1.732839130319443e+21
1.959787860653309e+21  1.703149830857042e+21
2.715005560314796e+21  1.500085795536649e+21
2.909016725771823e+21  1.906826896567793e+21
1.417824142963334e+21  1.098695005107721e+21
1.848169990446565e+21  4.944504668658819e+20
2.212698390315254e+21  7.130819013236263e+20
4.639239816459406e+21  3.243609716232855e+21
6.406326361686141e+21  3.091659324947475e+21
1.809042415811614e+21  5.531679965738969e+20
3.47272516522087e+21   3.489796044012696e+21
3.787389118430252e+21  3.563491030142e+21
6.258247734143185e+20  4.293108933153653e+20
4.011259562120237e+21  3.377093499999168e+21
8.024276112982572e+20  8.840357776514358e+20
2.145114894908603e+21  1.207908782688245e+21
2.643531639673942e+21  1.150939223002792e+21
3.634972366354057e+21  3.16022851655289e+21
1.975983145841589e+21  8.040662835706364e+20
1.112446803134663e+21  6.05285670377559e+20
2.715102453809038e+21  9.377197739683784e+20
1.033476230335318e+22  7.995140183783361e+21
1.770643924541624e+21  5.580192976317229e+20
2.300667278368158e+21  1.991690778893506e+21
1.410035278152846e+21  6.637646929987199e+20
1.574681897987104e+21  8.425643936620068e+20
1.202252672910057e+21  6.637541036055573e+20
1.117507669770413e+21  6.984269428665502e+20
1.198998454864126e+21  8.017517808629506e+20
1.245073488978724e+21  8.155166903988029e+20
3.258053524019033e+21  2.258359740636096e+21
1.688331965818124e+21  4.750196465875293e+20
2.556335045481614e+21  1.768090729667769e+21
1.910693514427266e+21  1.98249832659651e+21
1.547227349391538e+21  9.725797205547724e+20
1.395847153284664e+21  4.311453164393108e+20
3.556377970783323e+21  3.48969076326384e+21
1.936942760308359e+21  1.535546844983155e+21
1.059386413742287e+21  6.208176177782889e+20
1.364745318508054e+21  6.967489725525289e+20
6.258504196960669e+21  5.989671276814445e+21
6.687161126947182e+20  6.262438984450298e+20
6.738762950045258e+20  4.671920960249343e+20
1.683895447627027e+21  9.400526759436436e+20
1.938576602280035e+21  1.103767056072766e+21
3.25328236013566e+21   2.826634004640733e+21
1.620416493303677e+21  1.59909379029433e+21
4.732880313244655e+21  2.613898244058727e+21
9.566855431861408e+20  7.040424582824024e+20
1.483225510440222e+21  1.162844041521336e+21
1.372621901572254e+21  6.27669042686916e+20
2.08599877019932e+21   1.578306291271628e+21
6.816009633187544e+20  6.528863021071801e+20
1.980089197842082e+21  1.208402177484251e+21
1.46498661296418e+21   1.260988036276824e+21
2.318671955863898e+21  8.25133261785314e+20
1.164794481731168e+21  5.705490894463299e+20
5.612198586889427e+21  4.874861036988717e+21
1.359868270692713e+21  1.142308645213387e+21
1.00664363107951e+21   7.062418643199919e+20
2.186171296785037e+21  5.03124220207855e+20
5.169367223349646e+21  4.504313864346237e+21
1.548270857764255e+21  1.129299392899065e+21
1.066361313933076e+21  6.910648585402751e+20
1.335166461995482e+21  8.965181122592594e+20
1.536822032724689e+21  1.226401079923012e+21
1.537746145373801e+21  1.788726543553073e+21
2.49133248046336e+21   1.548491656064246e+21
3.561811909731971e+21  2.6159043721225e+21
1.355065369940206e+21  1.336037019284812e+21
4.654713436280413e+21  3.49974201812418e+21
2.606522355466299e+21  1.144110274052058e+21
3.083040805489314e+21  2.904532045506965e+21
2.622333871255134e+21  1.290128858526902e+21
4.237202344167271e+20  2.926724560773833e+20
3.106332057713277e+21  3.320836887989148e+21
1.399778095225166e+21  1.507643533666288e+21
2.376987299437854e+21  5.255842109287482e+20
3.432902460959746e+21  2.360911888766971e+21
3.788117636864725e+21  3.814391130376629e+21
1.151920324384874e+21  6.345072815709676e+20
2.389628499868528e+21  1.790224545522167e+21
7.101869225380508e+20  4.578468442120987e+20
1.303001116727438e+21  6.652735159403488e+20
9.470089562510296e+20  6.548049705679441e+20
4.818489654065251e+21  3.119757459019338e+21
3.20272661063612e+21   2.909711286227468e+21
4.800021786741148e+21  3.748941019208903e+21
1.15739639802172e+21   8.241556099543783e+20
1.177771954911091e+21  7.848153540913731e+20
1.14854943696137e+21   9.555711115480399e+20
4.50482697545316e+20   3.88411703746101e+20
1.053963479347921e+21  8.144111380740439e+20
1.952525060281905e+21  8.244422314565712e+20
1.655943827489414e+21  7.083181354066889e+20
2.979266099727289e+21  2.802499831818138e+21
1.521694462478946e+21  5.980765642007959e+20
1.102509800129557e+21  8.110030591273886e+20
3.011295535563411e+21  2.026107512535204e+21
8.671794675703425e+20  5.38593558148514e+20
1.815180702847121e+21  7.464850117122977e+20
8.784377804190146e+20  6.042239438690082e+20
5.206781271640986e+21  5.107443966846566e+21
1.603749072909344e+21  1.122617194805059e+21
1.84133522832206e+21   1.695598231933936e+21
1.176332281279384e+21  1.102306783177634e+21
8.462434919896186e+20  5.790464226001393e+20
1.303571612659174e+21  5.527732500752096e+20
2.148185304705078e+21  1.285453013806108e+21
1.608060373310528e+21  8.200552851981874e+20
1.455434661033154e+21  5.182247041206641e+20
1.111528219740631e+21  4.84274990698826e+20
1.540339812394032e+21  5.755020261543216e+20
1.007033647038049e+21  5.811598234488648e+20
1.175225278139747e+21  8.967757656744011e+20
4.342953614135158e+21  3.811363552347378e+21
1.545903363496537e+21  6.99187927301964e+20
5.866613729003464e+20  5.484866177096082e+20
3.357303754387427e+21  3.272886802871192e+21
3.023301934328803e+21  2.145848325021828e+21
1.154722143753224e+21  5.991875969785515e+20
2.859862125552043e+21  1.379381097655742e+21
2.446916427214537e+21  1.080833765395992e+21
8.036703407911351e+20  7.021486768185227e+20
2.35169753114839e+21   1.912510543227194e+21
4.750508167368617e+21  3.469866357703292e+21
1.644902219423976e+21  1.433362833754359e+21
5.94175393955373e+20   3.854740978279664e+20
2.73880524582456e+21   1.266575408542832e+21
1.367591769482882e+21  1.229185793045783e+21
4.270244964078526e+21  3.545494195401089e+21
1.615166711983436e+21  7.350246796888163e+20
1.156130136728466e+21  5.53334133444553e+20
9.169655453544919e+20  7.044517387118568e+20
3.250859213585829e+21  2.600323823020204e+21
1.729706495643665e+21  1.623993686945069e+21
8.426487756846694e+20  5.998692455250058e+20
2.870774223667576e+21  2.009508286377258e+21
1.639508706087379e+21  5.925927302091494e+20
4.72712318861312e+21   4.775834518151019e+21
8.995554482272156e+20  8.7490717268159e+20
5.92201409840433e+21   4.683247069084729e+21
1.271224464492979e+21  7.535903953403287e+20
3.174927487992939e+21  1.424714703533807e+21
8.781807920038094e+20  8.917543220210003e+20
2.812939402131908e+21  9.495673049256185e+20
2.92937818100334e+21   2.808118280058538e+21
1.441852135980388e+21  8.385458755049878e+20
2.74006013596876e+21   1.734364285773367e+21
2.348404456620559e+21  8.205225923676715e+20
2.944527975804906e+21  2.604228951694174e+21
2.608272429376663e+21  3.025721088917007e+21
1.868460845019758e+21  1.342653955901666e+21
8.482752725364503e+20  5.382365615859335e+20
1.194522981138741e+21  9.156769516165705e+20
2.119799496559195e+21  2.295502850880738e+21
1.611882050333757e+21  1.416795356167126e+21
1.049449653254918e+21  4.694867339629095e+20
1.699449834998007e+21  1.32956873404697e+21
2.096760577336177e+21  7.996448619100564e+20
5.509300667159902e+20  5.838126638152342e+20
2.24986355346816e+21   1.029245103391902e+21
9.27892860713067e+20   8.70369954383881e+20
4.008521567448937e+21  1.453543847886975e+21
3.35222761999235e+20   3.355046055914914e+20
2.300921073805898e+21  2.344413647136915e+21
1.39317267556083e+21   7.188846236951501e+20
1.838139337567048e+21  7.869210542733288e+20
3.62417333313573e+21   3.729969144648583e+21
1.871634873080056e+21  1.700742104870941e+21
7.838969570841739e+20  4.414011583263993e+20
1.324350639452733e+21  5.62905112492588e+20
1.079923863158596e+21  8.584040699969164e+20
2.885366846438223e+21  1.858255694275834e+21
1.830291097672737e+21  1.640721452056337e+21
3.156063057271624e+21  2.70128566819126e+21
2.354577135755269e+21  1.188456614987354e+21
1.894356597678704e+21  6.158296317961889e+20
3.458554172931548e+21  3.315488627584149e+21
1.508426041282311e+21  7.72784698276778e+20
9.587977850642442e+20  9.025582465597637e+20
3.468507100410636e+21  3.069137915252634e+21
3.507484145802853e+21  2.76353220507689e+21
1.930560848735986e+21  7.472494328255936e+20
8.671468599185453e+20  6.698839363352803e+20
2.464531539790549e+21  1.109781896954191e+21
4.964529278417863e+20  4.022489483680087e+20
7.913275828465596e+20  5.251362238784957e+20
2.42318516576395e+21   2.195610181038198e+21
5.334916530874971e+21  1.803459880514053e+21
5.615772271618111e+21  4.49426312975667e+21
1.873373392543301e+21  1.064419101349571e+21
1.056733862740731e+21  5.180389143237193e+20
2.726439428358097e+21  1.764502601107516e+21
1.314419977737478e+21  1.048809512224622e+21
3.021839686566559e+21  1.470886519761803e+21
8.981214165548102e+20  4.352277433199715e+20
1.55174159389056e+21   9.0430360098186e+20
6.938753627007439e+20  6.527908394055387e+20
9.403647386910774e+20  5.664984876266544e+20
1.762744256095156e+21  8.740502020177029e+20
1.60473337829265e+21   1.088563456130411e+21
2.696250428022958e+21  2.913154040774874e+21
2.474908954686378e+21  1.718425059642397e+21
2.586332014171207e+21  1.051622934568319e+21
2.884346529977692e+21  2.746166634513008e+21
5.586162500564807e+20  5.746697637061022e+20
1.48583071822196e+21   9.809961951421956e+20
3.455982073995987e+21  3.265862085662571e+21
1.266287053091115e+21  1.004214616860892e+21
2.256144673247581e+21  1.799673319495858e+21
3.875719359000203e+20  2.864061505433821e+20
2.478259245696506e+21  1.788082094393988e+21
1.16649223933916e+21   8.813153478503145e+20
1.169665334630088e+21  7.707169294456032e+20
1.512934446273858e+21  1.055429589277533e+21
6.260327398464048e+20  6.095384465719607e+20
1.091884436051934e+21  5.785115097347523e+20
5.862395580659202e+20  4.901766002182609e+20
1.782763037878064e+21  1.439939947980297e+21
2.996491761488606e+21  1.740068033066027e+21
3.257743921151123e+21  3.108009380687201e+21
8.048516026901034e+20  6.263748422388369e+20
1.61688194352957e+21   7.81245615595847e+20
4.413217164709961e+20  4.180737928798171e+20
9.500559443583055e+20  5.035227102481956e+20
4.227335167546267e+20  3.816347047714113e+20
3.398035517287022e+21  1.776550949056434e+21
5.43126298582187e+21   5.225129761469441e+21
1.562039897073368e+21  6.058472636406752e+20
9.061758825701854e+20  6.192655024590923e+20
2.681088496358644e+21  1.37698802432157e+21
1.823836248081928e+21  1.7682319491893e+21
2.165406601923986e+21  8.907686258934456e+20
1.983142148873849e+21  1.476200681380781e+21
1.166575037668244e+21  6.736095571363759e+20
2.57286381121772e+21   7.882261835588899e+20
5.83058794449261e+20   5.304061077360894e+20
1.334878554952427e+21  5.373290048103778e+20
1.813247110150233e+21  1.35484504562072e+21
1.345053602437223e+21  1.307219320390767e+21
2.919438130862549e+21  2.57866876624846e+21
1.976274718210813e+21  9.353987059523516e+20
2.394509617856266e+21  1.11905983668141e+21
1.96296430653031e+21   1.340107878468243e+21
1.784920858248294e+21  1.849149283982271e+21
1.873009577912162e+21  1.538806971822729e+21
2.011547123191364e+21  1.441603019394749e+21
9.101205131283844e+20  4.014066914919836e+20
3.436704365221908e+21  3.59289459412698e+21
1.164758292033057e+21  6.642226735963956e+20
2.043347423540284e+21  1.921735073717576e+21
3.136906952664245e+21  2.109210100771782e+21
3.367799622418876e+21  4.073101123543638e+21
2.859856846763577e+21  2.962022207965496e+21
5.411766812260919e+21  3.090673404439289e+21
1.105134708919339e+21  6.082838776876491e+20
2.233336996305563e+21  2.355764650352856e+21
3.211865108828112e+21  3.378932033828525e+21
1.020442689226031e+21  7.434389257767539e+20
1.922927256459319e+21  1.808367220106709e+21
1.429529949029816e+21  6.534716341823422e+20
1.561957361914523e+21  1.168324842559059e+21
1.772239993491261e+21  8.029317296416788e+20
1.835996375310612e+21  8.011369853307237e+20
2.229679845046729e+21  7.178957009482766e+20
1.777035298309592e+21  1.791533265612711e+21
7.61373745613764e+20   4.972759413144641e+20
1.309674816559327e+21  4.777809924592495e+20
2.815950128592558e+21  2.561274404903477e+21
2.702761169681085e+21  2.261742094251884e+21
5.271963553453244e+20  5.460127513184077e+20
1.436400720153671e+21  1.608114912252987e+21
3.717892557731317e+21  2.773662307048166e+21
1.595684352884014e+21  6.570191409910022e+20
3.52033606026554e+21   1.691130743848351e+21
2.770568518870701e+21  1.75002173143311e+21
1.249795457664348e+21  9.767970412517717e+20
7.033615773650144e+20  7.752957676146608e+20
7.75777864660464e+20   4.939577357071921e+20
2.54559483522279e+21   8.104365702317123e+20
3.676346088093447e+21  3.488333544058835e+21
1.76945143751591e+21   1.667923713254932e+21
5.876066293092177e+21  5.469598451247421e+21
2.731628789393498e+21  1.988326899755485e+21
1.915363976996578e+21  1.216334205311647e+21
3.615819479527992e+21  3.241386008525449e+21
1.791206179197658e+21  7.506893615165647e+20
5.210303400303482e+21  3.058817618526127e+21
5.105914056938387e+21  5.548336378934651e+21
2.029289332922032e+21  9.526679193215561e+20
2.653580533848802e+21  2.773792895608871e+21
2.942078535970758e+21  2.88782096383747e+21
1.852636969201985e+21  1.001573122090923e+21
2.510660809588573e+21  2.161054044393727e+21
2.606965291478661e+21  3.07623242078094e+21
1.907462138786435e+21  1.607074577250892e+21
1.543264872200224e+21  7.080147458414754e+20
2.598292079297211e+21  2.516540735847571e+21
1.943760936287739e+21  9.237947913414916e+20
2.135884751853232e+21  1.500397090775972e+21
1.737244687451351e+21  8.843481862118925e+20
6.093706925882568e+20  3.257494616271744e+20
3.358149539853882e+21  3.452631960584008e+21
3.351584982452824e+21  2.797068332340435e+21
8.43970401730071e+20   6.808487218301612e+20
2.673894071144595e+21  1.373598459139545e+21
3.117107486714785e+21  3.120721390616893e+21
9.465880062351772e+20  6.515604098539103e+20
2.31894706195331e+21   1.030694493205217e+21
1.401265138321805e+21  1.444377032262853e+21
9.095067344311026e+20  8.556146108568557e+20
3.618084823554239e+21  3.501442032445957e+21
1.469817016427559e+21  8.371053410046738e+20
1.178775383639524e+21  7.667483197105085e+20
6.405005220621841e+20  7.407017821754334e+20
1.739420633677274e+21  1.063805360309176e+21
1.191013067362119e+21  9.099227688340028e+20
3.272397108094897e+21  2.62776878751434e+21
1.355188956928095e+21  1.289723252752254e+21
2.533597648215373e+21  2.270717850515846e+21
3.05329213588066e+21   9.826500385026846e+20
1.177299882661038e+21  1.121059446804367e+21
1.837275380590272e+21  6.003260889745296e+20
1.231001022672966e+21  5.874799136637163e+20
1.836632334268205e+21  1.73535170183424e+21
9.598583429518009e+20  9.192335958332209e+20
1.40572488781717e+21   1.151600434153626e+21
9.978491258676627e+20  8.074576597621337e+20
1.710615437755942e+21  1.702041655793046e+21
3.935356293964155e+21  4.09418138909491e+21
2.420805054292723e+21  2.417257301435248e+21
6.213668740409218e+21  6.195731438914896e+21
1.849056673885322e+21  1.557857188225473e+21
1.887170318846085e+21  1.966116987067701e+21
2.360857606951291e+21  1.268066508485435e+21
2.576588160666514e+21  7.260568696667994e+20
5.507639037012782e+21  3.79634839977677e+21
1.929133689313338e+21  1.601595100942728e+21
1.042425387391756e+21  7.21245957975985e+20
1.256135788939509e+21  8.380708145173751e+20
8.098981078030655e+20  7.216160592334886e+20
7.5901718294082e+20    4.480119127736782e+20
8.559960997940555e+20  5.584785287446674e+20
2.451150708669578e+21  1.811421901928018e+21
1.181472536230442e+21  5.962760883117864e+20
4.258411683945368e+21  3.754977519043424e+21
1.595218831759386e+21  1.112752626672788e+21
1.028601316275532e+21  8.563205183917317e+20
1.520978877066446e+21  7.090980667637597e+20
2.734634836214692e+21  1.382153634027637e+21
3.031068090428039e+21  2.253521187113308e+21
1.007037433598823e+21  4.893074404757022e+20
5.535736337186554e+21  4.776468574096278e+21
5.053503624232573e+21  3.132762554997324e+21
4.681846459089904e+21  4.077700466205644e+21
1.473132331431697e+21  6.725852134667316e+20
7.792946730327558e+20  7.577808173961271e+20
1.818627857251183e+21  6.514516022317044e+20
1.85989010497697e+21   7.369778158199418e+20
1.002319214570085e+22  5.566603798029093e+21
3.492900399661942e+21  3.340194119476406e+21
1.914234789599827e+21  1.093193983072723e+21
3.614280648651136e+21  2.995727619927108e+21
1.570950936416836e+21  1.198927237044824e+21
2.782430336736004e+21  2.535526268014583e+21
2.349186628452421e+21  1.664750432902092e+21
7.760351546339479e+20  6.718393741016232e+20
2.599612227172146e+21  1.277521612895322e+21
8.690364310445021e+20  3.931983950144994e+20
1.724363754982302e+21  8.134286073919504e+20
4.086088061006042e+21  3.95838209798847e+21
1.729189146795293e+21  8.357001130544667e+20
1.78214869962265e+21   8.642393470216583e+20
4.175006002263484e+21  3.616692386388353e+21
3.539279750941155e+21  2.482704032749194e+21
1.942868708468254e+21  1.654932370230384e+21
2.832037675579786e+21  2.256186735463865e+21
1.749294288975406e+21  7.559835790966022e+20
2.575037252324252e+21  1.13924852177115e+21
5.978946910808662e+20  4.098524576471497e+20
1.711459370846426e+21  8.157887033443301e+20
3.89710180177906e+21   3.712089150200376e+21
4.968257085604397e+21  3.750283319311272e+21
2.668576487028835e+21  1.973108325121678e+21
9.946400366649655e+21  6.213291973883056e+21
2.189740925867258e+21  2.058057426096035e+21
2.942688690836852e+21  1.038441669628416e+21
8.033382855963351e+20  5.553679835976495e+20
1.284607200390281e+21  7.517245458997236e+20
1.470371399946716e+21  5.233793126483293e+20
3.516767759851815e+21  1.908344771290172e+21
1.274582206909234e+21  1.194218870175695e+21
2.053842139094203e+21  1.882850039808635e+21
1.604393388055947e+21  7.848535259762071e+20
3.218753318430973e+21  2.70442975634947e+21
2.609804858651835e+21  1.16776920595172e+21
5.581929191548942e+21  4.578432644247246e+21
7.582804501204085e+20  4.210896788859675e+20
1.298893028135499e+21  9.1494509984168e+20
4.468528821275953e+21  3.453031441516095e+21
9.613368359708497e+20  6.98449187540875e+20
1.414217121009278e+21  7.84824178534252e+20
1.717655207647491e+21  1.605697762494937e+21
1.064077269659506e+21  6.455650626819935e+20
6.597872192275171e+21  6.590249040686825e+21
1.758327083745596e+21  9.099340783936662e+20
5.804661396653573e+20  5.847086689234586e+20
5.059430770290776e+20  3.186104097421942e+20
3.199187933839458e+21  2.566435338616725e+21
5.342202461915277e+20  4.522824238488394e+20
1.584353474573893e+21  4.715920710384089e+20
9.662486136529761e+20  4.799495448259649e+20
1.301431266256188e+21  9.802886483387335e+20
3.466190116338713e+21  3.232197399497202e+21
1.861273404566952e+21  1.343031209948719e+21
4.558772747825977e+21  4.07338537760966e+21
1.137494075400353e+21  5.036400125000151e+20
3.869298356242317e+21  3.685513471187526e+21
1.256781987830251e+21  8.825785699170516e+20
1.356838283822851e+21  5.152760069792526e+20
1.194899580888891e+21  9.091619235217968e+20
2.465682289508672e+21  1.708167948642471e+21
1.432545037537209e+21  7.427742929943125e+20
1.095835246363348e+21  4.404095718490318e+20
5.67379793606227e+20   4.534265694065094e+20
3.400134425699605e+21  1.151160878947252e+21
9.69325615303071e+20   4.081811351870498e+20
4.37628552601082e+21   4.455790141686444e+21
2.649490379194495e+21  2.654984912475138e+21
2.582804864319093e+21  1.133060980021278e+21
2.615235356816915e+21  1.005023685737277e+21
2.632293833368563e+21  1.455441845281411e+21
2.571465210585616e+21  1.656475194941609e+21
1.818983591718217e+21  1.43477775068067e+21
2.791082448832813e+21  2.645194846747458e+21
3.466892183076404e+21  3.471344135027425e+21
1.813168682891811e+21  1.191816557245559e+21
1.585863038382117e+21  6.059788777328993e+20
6.332968878155341e+20  5.11585311056507e+20
2.564211533332542e+21  1.123695127230823e+21
2.451179245929902e+21  2.340179564397796e+21
1.955747331762977e+21  4.129764886616078e+20
2.677750241202805e+21  2.046511572577659e+21
7.338731587208175e+20  7.435989323296545e+20
1.689693844850991e+21  9.843661845466135e+20
2.433758832407694e+21  2.747768496472476e+21
7.143634972531345e+20  7.823057314782072e+20
8.014708962966666e+20  8.11580136985954e+20
1.193413888328219e+21  9.431319624627037e+20
5.031439963830701e+21  4.457591916824634e+21
2.121106016022618e+21  8.294130125803183e+20
2.300806842907902e+21  2.370314674003334e+21
1.208631921028124e+21  5.089694497747534e+20
9.039261292067526e+20  6.732850677763732e+20
8.586204967074339e+20  6.379488449172537e+20
2.162960481737185e+21  8.520352695062921e+20
3.342779065239678e+20  3.519101416816129e+20
4.537313075131325e+20  4.440448067766556e+20
3.480840973368385e+21  2.939608562712335e+21
1.41707279698414e+21   6.021147388202274e+20
1.739481888375719e+21  8.239644044868973e+20
2.983115942347809e+21  2.664466761761476e+21
8.163923896220071e+20  8.094677981627634e+20
1.320098136268032e+21  1.007976830569624e+21
9.451845148601541e+20  3.990397168914037e+20
3.491153738266622e+21  1.11318893288271e+21
3.938019579014319e+21  3.907388813637903e+21
1.428905184904362e+21  1.049738398507988e+21
1.515777876637269e+21  1.287863684028012e+21
3.329904925644863e+21  3.187221945852567e+21
2.723460538436835e+21  2.203765275133233e+21
1.315660336294463e+21  6.39970116740791e+20
2.178686128831381e+21  2.244565440492179e+21
2.490397850727728e+21  1.5690669849155e+21
6.021753697932488e+20  4.246932620017637e+20
1.210063050034733e+21  5.160057516463517e+20
1.450309871985321e+21  6.941245579357083e+20
2.742000959252109e+21  6.884325857372766e+20
3.310125833359222e+21  1.874048021460868e+21
4.610971001207035e+21  3.689716786683842e+21
1.080751834507299e+21  7.608549117606026e+20
1.956434505216864e+21  7.582956466219013e+20
1.349636271739709e+21  7.219349365333859e+20
1.854933782304936e+21  1.025782380883737e+21
1.475787935413287e+21  8.665975664134117e+20
3.616762367789519e+20  3.613863442015497e+20
1.145679737738723e+21  5.675255889951986e+20
1.68754825918423e+21   8.880672076910783e+20
6.808166074953246e+20  3.323438246239071e+20
1.309571861351624e+21  1.207657810624462e+21
1.476344793994164e+21  1.076052346358342e+21
9.756387692727367e+20  1.209849255421126e+21
3.268684587765516e+21  2.094784021758717e+21
1.708141307179665e+21  1.67459457019641e+21
2.803286166272017e+21  2.825637716207032e+21
3.280136206930515e+21  2.847665477341842e+21
1.472467233620215e+21  7.970049033920342e+20
1.890259748605746e+21  1.846042814303872e+21
2.152551891396203e+21  1.302455257769074e+21
1.847738888158378e+21  1.417771767414915e+21
3.624361282047247e+21  3.524359320202813e+21
1.089138821840153e+21  7.990284668280643e+20
1.345281924693384e+21  9.393891405369407e+20
1.983265482670045e+21  1.937275849879008e+21
1.731447346594834e+21  9.573536210164279e+20
1.01780438395786e+21   7.491600423008705e+20
4.902980562314456e+21  4.125297591575157e+21
1.220813716244832e+21  5.284483150609887e+20
4.776905059543467e+20  3.556770229997372e+20
1.512748415734869e+21  9.063326888241465e+20
7.580421202888028e+20  6.238611663550315e+20
6.710456177982176e+21  5.407299755769267e+21
8.626410940307288e+20  7.391458364386966e+20
6.302974962521173e+21  6.585298147510103e+21
4.688861494803166e+21  1.88281755255223e+21
3.376714817287632e+21  1.541063520979998e+21
6.309053610311561e+20  4.186901889712947e+20
1.391115109708434e+21  8.033432996328031e+20
4.075615469267564e+21  2.721017826804598e+21
1.332572651563417e+21  6.055674755748953e+20
6.574311757209034e+20  6.543151751606999e+20
1.253397934460891e+21  7.083810344904728e+20
2.152104904368364e+21  1.035093172454842e+21
1.070038658242024e+21  3.650649022245067e+20
1.269537243728439e+21  8.700813252626412e+20
2.209901488617663e+21  2.496400940277292e+21
4.653760458005194e+20  3.575159174603764e+20
7.151871356147789e+20  3.970947659592e+20
1.361700053891427e+21  8.601595602118988e+20
2.226959612933157e+21  2.282016629060389e+21
6.920006866071268e+21  6.05753852981424e+21
6.371191220890446e+20  6.468273332941356e+20
2.90658576280842e+21   1.159007726878538e+21
1.379171371100997e+21  1.121328100796852e+21
6.598226884476966e+20  5.283505667470851e+20
1.45149747308476e+21   9.095486914642257e+20
5.574845190311121e+21  5.266887522321645e+21
4.201015717907832e+21  4.606878079416299e+21
4.887036783071809e+20  4.185090520971544e+20
2.690290413920345e+20  2.607041535455189e+20
9.661053192743074e+20  5.64280368545238e+20
1.871288647659135e+21  1.974679215869808e+21
2.479119333224972e+21  2.083865667219622e+21
3.620095002754687e+21  3.845553517210385e+21
1.816278682927138e+21  1.541602195421004e+21
2.731391051758327e+21  1.540534351775886e+21
4.020942297752239e+20  3.143107273367336e+20
1.121149161310727e+21  1.037265073337635e+21
1.873295682657852e+21  6.486395555757993e+20
1.77393949579904e+21   1.655423301729703e+21
1.33191786460437e+21   1.44051035108677e+21
2.252286414733345e+21  2.294937780834294e+21
8.830349844620995e+20  8.507042774489221e+20
2.000227740704622e+21  7.824224946967586e+20
2.969311433349947e+21  2.552354737073032e+21
1.072979443333072e+21  8.241951090233208e+20
1.244938448851972e+21  8.725179986526066e+20
2.141063491986876e+21  1.060726497241045e+21
2.620017681957661e+20  2.633103446656343e+20
1.495833259636404e+21  1.340221688443616e+21
1.985890873649958e+21  9.541655139061143e+20
1.010786471448538e+21  6.156576258679434e+20
6.520878702929071e+20  6.068623538833921e+20
6.842312471243934e+20  5.082691352389353e+20
6.880315271907563e+20  4.96032493959401e+20
9.632289573672494e+20  9.008993865854619e+20
4.210270564787677e+21  2.807447732837192e+21
4.296847716357489e+21  3.818481422088554e+21
2.7764159437024e+21    2.273343006776427e+21
7.798514078165985e+20  6.654833391739332e+20
2.107859997013658e+21  1.807165425650979e+21
1.573724893670557e+21  5.65209670301132e+20
1.162098365566067e+21  6.901337155257747e+20
7.624813083789532e+20  6.26259516228604e+20
6.741042466941967e+20  6.849931213616022e+20
1.472086530065978e+21  1.406679295815972e+21
2.080069542158738e+21  8.433799794919612e+20
1.97953230626164e+21   1.325819557115117e+21
6.454911293611869e+20  6.683109350106181e+20
2.527454274392324e+21  1.899654779081642e+21
6.400099601486532e+20  4.228132834153989e+20
2.631321790940782e+21  2.644316802398616e+21
1.032404113721248e+21  6.165592943325315e+20
1.358164709413725e+21  9.824257433714987e+20
2.553759308981538e+21  1.728454741994249e+21
2.77357272477277e+21   3.231693150128878e+21
3.28756023485061e+21   2.865465939427192e+21
7.106029843592686e+20  7.365189783086688e+20
5.766168891537067e+20  4.234665534366587e+20
9.544259384185866e+20  4.636969863388176e+20
3.957831627135471e+21  4.244130650356518e+21
1.530020726376301e+21  1.377200611902555e+21
2.228258631842129e+21  8.880343836012809e+20
1.014020121407862e+21  7.214031080672085e+20
2.600621132685858e+21  1.0448780663784e+21
1.424623867546222e+21  7.110680441303854e+20
9.066270876864186e+20  6.199694146174027e+20
6.302348982887299e+21  5.774196588128398e+21
1.079558789000866e+21  5.590330022934513e+20
1.185944234636822e+21  7.818727430756713e+20
1.210430276218678e+21  6.108209893515268e+20
2.538482377144194e+21  1.382674445919661e+21
2.126571585504702e+21  1.990838776003412e+21
3.085607133532674e+21  3.08913490319514e+21
1.022207046833856e+21  4.507693382087839e+20
5.885384156193155e+21  7.591884100531123e+21
2.477079954681497e+21  2.234854525293353e+21
1.533632000677805e+21  1.20117251536984e+21
9.220098083543288e+20  6.302257494987458e+20
3.267802696134212e+21  1.858202324907323e+21
1.216881821132516e+21  1.212343941951672e+21
2.142143688738552e+21  1.046240827029757e+21
9.965643408885927e+20  5.989512593789642e+20
1.505412099082453e+21  7.432811717436835e+20
2.36869232964529e+21   8.068354234151847e+20
7.952463239992182e+20  4.559172881343674e+20
4.314061886010331e+21  3.773120835070523e+21
1.986712467296322e+21  8.302634046612709e+20
4.749195081769497e+20  4.137522103281663e+20
1.962950772732136e+21  9.9121051069828e+20
1.465824901389083e+21  7.529074844821476e+20
7.337421146561511e+20  6.690769696799064e+20
3.127498372495255e+21  2.162157232939095e+21
1.115752599782862e+21  5.953648773398735e+20
1.74895002783704e+21   8.435401875450103e+20
9.620483943739011e+20  7.686589078440939e+20
2.175381931994283e+21  1.26241937808143e+21
7.284108727910259e+21  5.902961058834331e+21
4.857976417959758e+20  4.007267881050033e+20
7.808368900099611e+20  6.026808682789205e+20
1.04404571913901e+21   8.913337258116364e+20
3.226605505554577e+21  2.475985074196901e+21
8.920504510004308e+20  9.18746633196712e+20
9.452995300911719e+20  7.385484068489308e+20
1.415875677633329e+21  1.243979696788961e+21
1.646333485298965e+21  7.114810539300333e+20
1.500147108308938e+21  1.091306348918034e+21
1.070193959937054e+21  6.84004574322616e+20
1.229418470865039e+21  7.488120920116603e+20
4.028234703907818e+21  2.868550834521236e+21
2.280782149778201e+21  1.869345375791198e+21
1.046949104189177e+21  5.24746319090596e+20
2.157490044285526e+21  1.664071056894838e+21
1.603526454425788e+21  1.741870590432858e+21
9.839534677737658e+20  8.838698296578654e+20
3.888284187316346e+21  3.640318826694792e+21
1.487356966808885e+21  6.228026022973958e+20
2.417233092074322e+21  1.834133181903564e+21
4.770144522789956e+21  3.947789245982835e+21
1.250926364903903e+21  7.42747613428422e+20
1.743532592816886e+21  1.420934992589665e+21
2.904746927734486e+21  1.312536951773513e+21
5.116675578773911e+20  5.003665813657553e+20
1.076756212032445e+21  6.670288610294256e+20
7.436582143182241e+21  3.909787111892444e+21
3.439295593583327e+21  3.081973676996164e+21
5.548677133106257e+20  5.727497010276536e+20
1.593466040434756e+21  5.811933062896189e+20
5.71271049009673e+21   4.92539975230555e+21
4.56051769291923e+21   3.516162226820489e+21
3.017502754950032e+21  2.141054578156565e+21
3.08003548694935e+21   3.289025498778609e+21
2.931478594451639e+21  2.476317414623335e+21
1.365262948200198e+21  5.595748845684058e+20
4.470625138141088e+21  4.198184321561394e+21
7.4989574089491e+20    6.309903011708149e+20
1.692778825514428e+21  1.246930308859965e+21
2.631446794773573e+21  2.447442336554153e+21
3.867666019712838e+21  2.373401123705585e+21
1.733956858773175e+21  7.935273902066067e+20
1.234814160505966e+21  4.276130546722644e+20
5.116791667930433e+21  4.797389553274224e+21
2.275289586986426e+21  2.024846836755067e+21
1.441809077252736e+21  6.828753921237481e+20
2.279715364873654e+21  2.20282880847441e+21
3.172212059311389e+21  3.040796675796849e+21
3.685037726103166e+21  3.338764127839578e+21
5.501034790508416e+20  5.002852326934009e+20
1.97219722073214e+21   6.712517767083099e+20
2.787134974534404e+21  2.842311628174676e+21
4.220204609256443e+21  4.086724905435973e+21
1.112442168505381e+21  9.690575684687694e+20
1.360915281525912e+21  1.359111891267483e+21
2.283303897149844e+21  9.211521836044706e+20
3.461799947664344e+21  3.771348005282553e+21

==> data/ls_linfty_absolute_errors_clean_noisy_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.215282344165; errors-no-mean-average=0.15471798347;

  xstart    xend    errors    errors-no-mean
   0       0.025         1                11
   0.025   0.05        156               678
   0.05    0.075       498              1655
   0.075   0.1         764              1238
   0.1     0.125       776               664
   0.125   0.15        779               518
   0.15    0.175       667               402
   0.175   0.2         592               331
   0.2     0.225       473               296
   0.225   0.25        393               271
   0.25    0.275       396               260
   0.275   0.3         360               227
   0.3     0.325       261               165
   0.325   0.35        271               147
   0.35    0.375       179               117
   0.375   0.4         172               116
   0.4     0.425       139                87
   0.425   0.45        117                71
   0.45    0.475        93                56
   0.475   0.5          87                46
   0.5     0.5           0                 0


==> data/ls_linfty_absolute_errors_noisy_noisy_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.113500970111; errors-no-mean-average=0.0980772295572;

  xstart    xend    errors    errors-no-mean
   0       0.025       321              1327
   0.025   0.05       9285             16818
   0.05    0.075     11747             10079
   0.075   0.1        8321              5991
   0.1     0.125      5713              4113
   0.125   0.15       3697              2769
   0.15    0.175      2607              1984
   0.175   0.2        1914              1508
   0.2     0.225      1477              1228
   0.225   0.25       1181               926
   0.25    0.275       835               724
   0.275   0.3         708               540
   0.3     0.325       495               411
   0.325   0.35        347               342
   0.35    0.375       278               241
   0.375   0.4         204               190
   0.4     0.425       181               172
   0.425   0.45        151               126
   0.45    0.475       113                96
   0.475   0.5          65                66
   0.5     0.5           0                 0


==> data/ls_linfty_absolute_errors_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.0932264165148;

  xstart    xend    errors
   0       0.025       302
   0.025   0.05       2363
   0.05    0.075      1572
   0.075   0.1         913
   0.1     0.125       669
   0.125   0.15        423
   0.15    0.175       311
   0.175   0.2         238
   0.2     0.225       167
   0.225   0.25        157
   0.25    0.275        91
   0.275   0.3          78
   0.3     0.325        70
   0.325   0.35         43
   0.35    0.375        21
   0.375   0.4          16
   0.4     0.425        19
   0.425   0.45          7
   0.45    0.475        11
   0.475   0.5           5
   0.5     0.5           0


==> data/ls_linfty_normalized_absolute_errors.csv <==
errors
0.5026234888190970
0.7827490982636007
0.2579208117981615
0.3937800827532953
0.6492681526018487
0.2908161796318609
0.5723545699798933
0.5190715468495455
0.1874399862758160
0.3451931011491638
1.5567760701319457
0.2339307765398644
1.1164024707480280
0.3401841118731568
0.9091589393714088
0.2663411034532714
1.5942496343612902
0.8667219744695558
0.3953084178290922
0.3075814978923148
0.3073317502855275
0.1202461712260225
0.1718425477287795
1.3771567001150871
0.5465420754791586
0.3757523014319304
0.2134061902534157
0.3332446636966750
0.6465554471008694
0.9104681372575669
0.4681832165616981
0.2774060747642295
0.6164876250545603
0.2365963220550498
0.1714988243654716
2.3396551243277486
0.6803798309267677
1.6366901913532175
0.2124147155558376
0.1787703432372441
0.7977981422704659
0.2781417699290074
0.2303756346628916
0.8065845240132195
0.6570386658251834
0.5050944506244264
0.1795273041484435
1.0159677769170230
0.5563954920948930
0.2161565368793248
0.2556038396632800
0.2069007333998343
0.2585239743651186
0.4282187537149440
0.9153961008032070
0.6806705933626347
1.3252228940023087
0.2015492798079848
0.6548951687122768
0.3109572733663803
0.1952569374052473
0.6507820015818879
2.1138702700014846
0.2729522091739227
0.6007871103985281
0.8610677559897795
0.8464341727504063
0.4192664350347997
0.9816514397873348
0.4963359245003858
0.4977092843793685
0.2417573924269192
0.1916566496563306
0.3952745505360724
0.3622836856738729
0.4823779927360761
1.0796928335364839
0.4007789237726911
0.2181395378177911
0.2560554890630442
1.2311364257054436
0.4214082660717295
0.6873271385505859
0.3067803534853368
0.3337320624187896
1.1002289049403089
0.6190171484164431
0.3753875032500531
0.1986376506986005
0.2200667716105205
1.8462555622458243
1.1362966536306089
1.1146585617840685
0.2557298461382942
0.7267722015628237
0.5940819770652497
0.2014596146686252
0.3774513566351061
0.2527453038284460
0.1636882676986176
0.7418988406041414
0.3630991943653452
0.2799892184535935
0.8345865736768019
1.6858369022651232
0.5313750418977170
0.3465065861302499
0.3078257918194964
0.2466935409744018
0.4577741660007746
0.2590050383273592
0.6781702418002169
0.3303264958825896
0.2743520602388827
1.3375718312174314
0.1608485240381867
4.7091185477650015
1.0954070680203927
0.2292187110929831
0.3553854994794108
0.2175241721324337
0.5433655280370715
0.6691010774487722
0.3177734904253384
0.2119681452039686
0.7437261872183853
1.6003946213553490
0.2328273985240124
1.0502196252155045
1.0604088418199318
1.7484243896448675
1.1684428271963867
0.4710926747429962
0.7851540254065128
0.8414024417392056
2.2769319080448724
0.5926458193809552
0.2450051807123828
0.4255643839959902
0.2237797850219323
0.3554190989591177
1.4203096498985381
0.3337653908149605
0.3560884975262297
0.4985663994888654
0.2867330795170915
0.5491460234898611
1.4625109982055164
0.4040235685971538
0.4722261306793101
1.3235866478954534
0.4328924412926582
0.3969336675255022
0.8454259583864143
0.6105793810853015
2.1880533366011434
0.4083860905546501
0.8498311070569429
0.1938990578030939
0.1910266176763571
0.4063453722843633
0.5746315073285189
0.4939198363342143
0.2945577659415051
1.1120895394188928
0.6574521733860337
0.7214032115860505
0.5520547419938566
1.0443750059507195
0.1195747432805465
0.4133692576662682
0.9309018423407451
0.1556407781417715
0.1706502998367725
1.1094519099069657
0.5754277366911538
0.3542227749694149
0.6079631155696461
0.2972837035554647
0.6257011975239948
0.3155002645335117
0.2084241450711488
1.0744555952818899
0.3162882132529035
0.3266089667145522
0.3367058839574355
0.3328396715051554
2.3594471565116919
0.8429018717645007
0.3158872029910640
0.2645924243986570
0.4250806409551444
2.6218088481186186
2.0950670183340918
1.8834404335510868
0.3327465106712566
0.5824017100730501
0.3288477670185301
0.1900330304927209
0.3006916583916279
0.3356785411078533
0.2647353742489145
1.4952560225212608
0.2023849579130328
0.4416860543156815
0.7413456468210882
0.6237142668930460
0.2227230875646136
1.2119983081738042
0.5025781461359315
0.3948931969044054
0.3530094761857185
0.6134043250964822
1.5032860604639779
0.6381136781387857
0.6645310148140915
0.5622323261625439
0.5515977286511315
2.4006601535994410
0.2619612023516673
1.9565102602272191
1.1646751479869408
0.2764093646945298
0.4110589829605331
1.2041896627602426
0.3972864274870034
0.4864882299438982
1.1240981471725888
0.2873505559066700
0.5433253689170243
0.1506601689814318
0.2891955173598433
0.9084464613373768
0.5403425888209838
0.3303716296941843
1.5502436433310152
0.2530095809323143
1.5684044430064432
0.2069426819793136
0.2611856487923205
0.3374269689415499
0.7463449742538231
0.2140816861216734
0.6282420903469585
0.2405106702278665
1.2446893349860062
0.4924023608440393
0.3638016840231622
0.8992033901562735
0.3568383220897182
0.7342204042004283
0.2261864826551090
0.3126345193327040
0.3572060251707256
0.9958771430737983
0.2246925749155366
1.2048912628605422
0.4860888863262289
0.3780107076488264
0.2149825649522064
0.1880120217532522
0.2702143154880225
0.3409803486377712
0.2962992548288526
1.2686543790734106
1.4600163040402094
0.5349177752602046
0.2198058118436661
0.2628183915464888
0.2879401662103476
0.4179617150163040
0.3077691900585933
0.3742086195600223
0.2042232340517496
0.3591315653591209
0.1942884903713349
0.1798618214547076
0.9592093092834375
0.3340891602053091
0.4479700417421100
0.2346491503158497
0.9170798864512903
0.4826592106171290
0.2238017418131619
0.3214849950030274
0.7742826511621104
0.1781102619881594
0.2441458312976863
0.5628029883158661
2.1431642230058969
0.2864301316413569
0.4159272836701149
0.7133522440319098
0.3608332661503368
1.5232958111867845
1.6327456794607045
0.3339373580137845
0.4237078540291055
0.2376371781292355
0.1599551548716800
0.2495190791631003
0.1920446875821202
0.1167905894549577
2.0954795594509967
1.1987473636405070
0.8862589548340907
0.1857566371940251
0.5668956559380263
0.8166277162470692
0.2481375248536679
0.5922237641613322
0.1915832878526516
0.6914285909492719
0.3917747627494634
0.6085264399098378
0.1420790384363766
1.1629178152984458
0.7525820874909925
0.4092870324168132
0.2670447058110881
0.4992520166061141
0.6581691336894551
0.3413711257277470
0.2880317792711757
0.1436584391862086
0.3561444015227835
0.6078342091403215
0.4472324797602880
1.0613313497770491
0.2443112061098063
0.2625421694037691
0.1952234343889856
0.7628223827982197
0.2134260049799011
0.5839030024815202
0.3765379166438834
1.0824647529103117
0.3133532535146344
0.2139078245327823
0.4505768172174456
1.0261378520337132
0.7316981414482910
1.8620582706869016
0.2429284809721395
0.4060034506111645
0.7325377393769799
1.6714269574626179
0.1417302097030273
0.3416533469497551
0.8139962921540018
0.3548737029620668
0.5195350201472593
2.3240420888092217
0.9643671350077767
0.6714911249396494
0.3413987150568119
0.2385219878629528
0.3488088629017767
1.3582782409061949
0.4377920279102057
0.2556681147395068
0.7293392837422061
1.7341366453468794
0.4106921092447351
0.2387119364693309
0.4035144726776707
0.8043018117720209
0.2580263783280259
0.5800167056615919
0.3450505796547114
0.3347098468367093
2.6164715659688014
0.4766906109940692
0.1692652920285234
1.3737299548330384
0.3549840219272937
0.2000216652970848
0.2052387593930263
0.5119122101730937
0.5579140105873250
0.3236542960028714
0.7694850899685548
0.4485857933722173
0.2944008436089689
0.2943260336969757
0.2663156414448622
0.1877532765036238
0.1858124600800615
0.3817290157262434
0.3809113357769363
0.2364609267848081
0.3297230827649003
0.3064576093984623
1.5670772702542308
0.3022417811479770
0.8502499759234183
0.2674936932768048
1.1032557549170861
0.4669699126062596
0.2805262127706065
0.6815015195607259
1.1402274559320915
0.1987108654307193
0.4378455058068909
0.5941504485752178
0.7800327794720445
0.2949294778997285
0.2657005054733759
0.4126711255983722
0.9303364383555248
0.4467049973855524
0.2538134249893176
0.3349930307261388
0.3981020305988068
0.7497404622137083
0.1990123661354062
0.8108602272654082
0.1560713581802418
0.2026103135382300
0.6416418481740038
0.3205777205067761
0.2458807569291181
0.2570951473796939
1.1176985927612186
0.4263505428849754
0.5768668671485457
0.2823141257651010
3.3907270893341206
2.0900059994956734
0.2663507658168358
0.6972058274440371
0.1226646580564648
0.5900578322506931
0.1741813610854024
0.7069280373129594
3.9743978189083293
0.2079633758844182
0.1906319406167540
0.5382059452612680
0.1885246351232581
0.6475951334300820
0.4553961218364719
0.9231271485504067
2.1003922565016069
0.2250710489122127
1.6518294343967455
0.9519704491363363
0.3490680939148660
0.4182591420307631
0.2211596546549970
0.2311227446924420
0.4344138677456755
0.1043086054347739
0.7495836146923125
0.8404017803540000
0.3508580173291165
0.3489782118850258
0.9478538973570494
0.2326912133535259
1.3096123524349963
0.7901345004346609
0.3122038158435458
0.5705350122863422
0.5799998836407099
0.3870005265611667
0.4239822027131623
1.7294409952462502
0.4132598497912454
0.4808393136478060
0.1934706927757972
0.2706788609603077
0.1855134694588401
0.2708262708492768
0.2496611362310830
0.3562494239731677
0.4701352019878158
1.5170790573347368
0.4159848180390497
0.2754936086498674
0.5959116758832579
0.1857315080787458
0.3534971805301126
0.2947702662746110
0.1485862500934667
1.2272358139880808
0.9040902764823358
1.5132075411679438
0.3438297379042865
0.4284986276292262
0.5672544971399134
0.5753999021185905
0.4172462506557508
0.3346541500623488
0.2302867518915548
1.0686224494490943
0.7908349043674754
1.1695020856136580
1.1006495211566332
0.4090455325022475
0.2974206662387076
0.2577501253622714
0.4780893576320295
0.3701403369197180
0.4801140211569077
0.1141305207775822
0.2663886452930591
1.0993687281267333
0.4594197263953426
0.2968193183655572
0.3646435234320275
0.2894375327627756
0.4478082365353373
0.5309900417946665
0.7697605401916539
0.7940416877040288
0.3508384093192163
0.2265471944954953
0.9103435919795402
1.6915319198827206
1.3611072778857407
0.2430960458243874
0.2088314688778894
1.4814941270420525
0.4916946565618332
0.6440510872842680
0.3281623212030809
0.5495119245548921
0.2379952076792904
0.8300554330471925
0.2241603605366862
0.7250958104483232
0.6258300558519920
0.3356121202650257
0.7270623403467908
0.8887809050034896
0.3459819511469107
0.2119541683896191
0.1564584118477388
0.2953578165677584
0.6580875851378210
1.2692203616075872
0.2582250507684023
0.3473402749954673
1.0635192684998813
0.8711295967329136
0.8573320378512221
0.4457167305206156
0.7278811358421535
0.3634360243226382
1.1215060589130985
0.4667023065409239
0.2493188541049136
0.2602920820346810
0.7109909177060558
1.1834791474005897
0.2024623513385695
0.5555390471749639
0.3803819444201508
1.9688784609876961
0.4216205490946550
0.4823413444331095
0.2630343813724920
0.1768033804077724
0.3457677465009397
0.4825310788229160
0.2648513189146300
0.5004065128972570
0.1644870187018448
1.5159448146164038
1.0779966536414349
0.5011553998145928
1.0487917569739693
0.6221246404729897
0.2142130336873365
0.6359784430003685
1.3419297481270007
1.5261107073832676
0.4909236476452179
0.2348106498400711
0.7493090917905647
0.5104052029011825
0.2188615965548202
2.6418408209372473
0.4130206067557367
1.6515301717233228
0.7134860178605891
0.2061110590642414
0.5472560755720934
0.4239163668942751
0.3777908733578528
0.9718714804117781
0.4056003152988339
0.1689997672487902
1.2729430339857828
1.3207633347199419
1.1801666464906937
0.4610063441657815
1.1405570892639503
0.9771472721420196
0.1394922730063470
0.7496971527856005
0.2396796180089105
0.5298386804665114
0.4530710969724723
0.8492011149870109
0.1317124632808202
0.6791408179847962
3.3067176737492030
0.2179106035320473
0.2480923453576622
1.5290874809041384
0.3222185253863472
1.7265868487360194
1.7312279153585166
0.5123948926087962
1.1478427143512739
0.3743866848063675
0.4957025768596117
0.2114872579726352
0.4412143200723735
1.0439468975409607
0.1741604303057116
0.2798909208807885
0.7793901544893060
0.7742941158634551
0.1668054191997186
0.7101533406495761
0.4908611421608384
1.5743394290859669
0.3323892447230605
1.8326805607437109
0.1840511837628007
0.4385071434271595
0.4107421911684526
1.7239311476365349
0.7820506792645610
1.2876963086331372
0.7053768111753698
1.1366129754087240
1.1799713459480472
0.5597389360023044
0.4645506262317411
0.2500301337305952
0.8290953148582219
0.3586082173702607
1.7286921679873331
0.6251671476073728
1.3646616097728383
0.2176478424773407
0.7570024668216888
0.2973951415804379
0.8216347043768515
0.2208887534064274
0.3318102693503562
1.0518630375942166
0.6567136827302420
0.6671827242702193
0.2076959811974168
0.3781780852982024
0.5414849851035228
1.5967758942690935
0.3113267954094567
1.8285092456146685
0.7214732701171727
0.4525922083481646
0.7224678159713847
0.2144238963278902
0.2514743239961419
0.3007629836256172
0.2225471273275232
0.4766321120934833
0.9978459319855801
0.9721359549078556
0.3728557992289350
1.4304625230967929
0.5233307407242336
0.5898610347043132
0.2343572957355633
0.2409947826332228
0.6513079556342376
0.2889267394445767
1.4436868687922981
0.3235966068251059
0.8260591251168137
1.5743283670035737
1.1864820174097588
1.0525965138713431
1.2170697940555328
0.4407150334268763
1.1297624176251588
1.3740469205293238
1.2190185007660830
0.6375462633731743
0.4192258265836699
2.3580699662733196
0.2028363920443894
0.2009399734121473
1.1319763824396318
0.3671722948995040
0.2938956864831397
0.2886692387254648
0.4321532773318069
0.6367443403446558
0.6956645352171336
0.2348238979431514
0.1633516363201495
0.2132924854881182
0.1822974139960536
0.8497101148796560
0.8066016119082633
0.6315657697621759
0.7436672837912965
1.0563370763450166
0.9764404956140851
0.4373647357409141
0.1829618526119816
0.9849759341398112
1.1430057250238406
1.3137061007235502
0.2354762094513028
0.4013536243195972
0.2641294580727163
0.1951383827358484
0.3954693290566507
0.7541635356462848
1.3274977971275224
0.3978152707281026
0.4763052396666296
0.4286957160147153
1.0835179786740881
0.4478920453222202
0.3299617754398447
0.2984295889647797
0.2053113774740609
0.1847392323294770
1.5726913958353066
0.5193581245208065
0.2447733947253994
0.5567741164256148
0.3642006661422812
0.4766533657691809
0.8812036118058018
1.9213765943888461
0.2296250399606947
0.7126077967302535
1.3328823128661611
0.4732965039284625
0.6800430193459892
0.2657916182293860
1.1808704117107709
0.4726695474706162
0.3321009313500696
1.2728404867067411
1.2326258710405398
0.3234415848781396
0.2649507279932779
0.7969635848122358
1.8835610472220825
0.7957588037896386
1.1202429985131879
0.3522116954094159
0.5026815504535875
0.5982655706823152
0.2188817383002117
0.3568855403399169
0.9841835671849353
4.3401487011710174
0.4267595772197552
0.8153652513226177
0.2278092050956175
0.2684096614756299
0.2296233030686494
0.1858437966514828
1.4166140975821548
0.2696634597785987
3.7363014259407166
0.8296244080894049
1.9679134923660797
1.3984953650474807
0.2565173778839949
0.6277948716635393
1.6849425328321317
0.2009068500546221
0.4525045804452361
0.2344016506306090
0.5405104822521309
0.4254431702355532
0.4659561619041597
0.2268987164120819
0.2039060676769604
1.3635706538538273
1.2267175314249172
0.2874160735471118
1.1910956368446080
1.0519523079063902
0.2863215585033458
1.7701999109044504
0.3028006074275424
0.1134905022478603
0.0876676315643721
1.6225732393601220
0.1593352720567722
0.7360574848939905
0.2664246875379774
0.6640186957198750
1.0615177373916538
0.6752919953719356
0.3092672587420680
0.2543901891051412
1.3602482543270185
0.2161361377666644
0.3153561266735174
0.8534783715449805
0.1009839848945653
0.2913632181004697
0.2958068612044258
0.2124931463658832
0.2733373852140559
0.8205371578427503
0.4131301100143219
0.3522323356246488
1.0498385994776811
0.4615085279455116
0.4442960575885309
0.2373805014247807
0.5550050918852776
0.3022502742330744
0.7107141936372816
1.1507778550100909
0.3157229455099539
0.3404576499575569
0.7188237015800354
0.3719988451497507
0.1129828359754868
1.6238515162553426
0.1739951750614495
0.6773745482441313
0.3238235621621754
0.3844510780468227
0.7675763247128771
1.6833183764838822
2.4097479416259091
0.7505175439241754
0.3132583925461176
0.4422988551360163
0.3729464780080809
0.9782095582571841
0.2156736252210916
0.2768293983932963
0.6004863518626280
0.3218469685400578
0.2395544948843984
0.2372947119507458
0.2753141537351382
0.1591640556415396
0.4810519610464059
1.0152164365525778
0.0819828214549148
0.2214391087858871
1.3017051174689200
0.1383209042781886
1.1492831243513706
0.2795707654982458
1.5016261729700133
0.2747750970816298
0.1932724358762030
0.2949465591990688
0.4498523751496180
0.3100539694568454
0.6541997373876143
0.2671413602491040
0.1377779394158196
0.6055299099312776
0.2621041077913802
0.3333377933352324
1.5335196076643030
0.3848344326889759
0.4915062140825981
0.9673801995365281
0.2113571141297967
0.3375530941095946
0.7460800710348963
1.3557121778655059
2.4072693448650284
0.2123005333136661
0.3483427638141166
0.3340892628277743
2.2092011460216696
0.3024270124371355
0.7350964999000738
0.2995790984060136
0.2189914722338528
1.4064349889639018
0.3158182075726330
1.8134590134018822
0.2698867406145879
1.0785422668450479
0.7741884066415707
0.4090849942306249
0.7365805980395734
0.2638373337451796
0.2739916285650850
1.1976624880520248
0.3595431693046294
0.6703766981013572
0.1247470340155488
0.3119575085182476
1.0599703294571725
0.2759753541436609
0.3371465678515086
0.3101160217638750
0.7072716612020713
0.2671590283501644
1.5803339342398068
0.4138962410229112
0.8420574636325711
0.2607893778912000
0.6567927691396420
0.8619306898546029
0.7912328996591214
0.3928362294751935
0.6231887895553143
0.6930541449632415
0.4424597656739593
0.4194331851788320
0.7341692263808248
0.8912912637926453
0.7069087382855059
0.4085144481489920
0.4480538684771318
0.4242657263038438
0.2174849238795371
0.1812010905599806
0.4191922691131396
0.8102772790967592
0.2450940289540888
0.3019136004713516
0.2934911970245224
0.3988070046227676
0.8453604036812266
0.5767393523191231
0.5624322525320054
0.5703717533980210
0.3381490357940606
0.3907650751873035
0.2306425209158505
0.6689146271198396
0.6408892420398331
0.6866173414557011
0.4231530293268264
0.2158888088105755
2.1056137624388711
1.3835966749486328
0.4642788415062853
0.3243221622344663
0.3049510022480888
0.3949644772183305
0.2070302917061611
1.1201148882798719
0.5364047177805702
1.6290036185686461
0.3433842522609893
0.3003638293387212
0.4135122559473743
0.5265157305000514
0.2983662070014361
0.2547829866234963
0.2785411696065125
0.3422794077478528
0.3857388908417363
1.7300584180568421
0.8177732817481740
0.6903983498520887
0.3519829525715465
0.3463053968291092
0.5058261861058782
1.7327926585067956
0.1838937158076703
0.2771117720010370
0.3204031649105730
1.2070227354819991
0.5767436935107639
0.2702931927844379
0.4769344003259448
0.2318208317724313
0.3604992116600663
0.4218710907641139
0.7825839797913545
0.2852140250456898
0.7145219670300378
0.2773446702792910
0.5796018493331303
0.6715768968281708
0.2222369234963448
0.4702997427362732
0.4008025322760886
0.2259427169586274
0.5399751749304045
0.2881763645678461
0.3693888568545276
0.2287208092359378
0.1355080364150325
1.5254579590186950
0.3772302462367065
2.7902059520918385
0.2531006221246059
0.2608198980614844
0.3736626789589650
0.3640243468899556
0.7876014507731952
0.2108916101516201
0.4351618106527440
0.3152931962043226
1.6402228621524273
0.7831186261548737
0.3485420950023155
0.2211506852934875
0.2165149777535467
0.1803664108044813
0.4853584920204952
0.6229157890332715
2.0104487827841240
0.3067791227679777
0.6773471095293644
0.2591508527001452
0.4384942154875255
0.2334536267461083
0.3758107069552921
0.2714387541679066
0.4988445068498919
0.5457513509437533
0.5134084851737271
0.3370643441253378
0.5984568963538663
0.3072263763258434
1.1183497849124038
0.3205121237251092
0.5015608510091027
0.5202146101756568
0.6587058087940250
0.8052505904396412
0.2201263539560046
0.7980941325545245
0.4307868780678348
1.0974160000367874
0.3821628882155608
0.4076130076238087
1.2662520872349674
0.2478379282665060
0.4561781364599042
0.2384342071608501
1.1674407140836891
0.2086496839540786
0.5101897129867012
1.1772061349405192
0.4457357491026386
0.4522986477565496
0.6533638187223438
0.3569373282239781
0.5994169858692260
3.9907852780920621
0.8385681895492212
0.5116393866217095
0.1198191906122545
0.7328132671311778
0.7144225938644695
0.3104748801291919
0.1538689256860550
0.2059519289011256
1.3086511195431285
3.1471133548783428
0.3310923975109628
1.4310475501248447
2.2156262526048067
0.5808942599034310
0.3495017516047199
0.6848618332626302
0.7616355342535144
0.0497301051687327
0.2132366227865958
0.1889070997537488
0.5511360838671351
0.2209069406724566
0.4873385468321132
0.3264893838290988
0.7795153046503458
1.1923919269215446
0.4001483325934565
0.5864112523927645
0.7739248268940031
0.3397413804926259
0.1705887515557833
0.4986035743575599
0.9266687135208969
0.3364717586468373
0.1880509974182445
0.5075676440681391
0.2778462499068439
0.2296529172041577
0.8496532170513547
0.4818531965069983
0.4060727091920313
0.5112182686349485
0.2937448921562265
0.8493198285063954
1.3724375604249417
0.3470815878156372
0.7671448544978148
0.3580596128528555
0.3533820320835162
0.3881988606671734
0.9814195206663214
0.2080321755667001
1.9019367812114325
0.2740902697524699
1.4357637629452711
0.2744892239740579
0.3200740911879052
0.6445165104507566
0.2626372219407784
1.1265061595927648
0.8245282975585724
0.6539215662507871
0.3523346371686955
0.2036746016527218
0.9075314542041966
0.2450551265831500
0.7824143817979348
0.1350053561947862
0.2583956382369621
0.5119175466516594
0.2710053521316953
0.2040850393667348
0.3519679728496783
1.0251237719210096
0.4017165524919619
0.4499600351476261
0.2296327688731736
0.3343558654777326
0.2437597799151945
0.1859601664246568
0.1776029801085404
0.7215603477385173
0.3714993140717837
0.3377635871987081
0.4669326615442415
0.3677260382251202
0.4446704928814711
0.7090064854680609
0.2533389150787144
0.4824196705985528
0.2640754677087074
2.0529884093008377
0.2953627670930348
0.3337607896968393
0.9573034023706555
0.2898003180750237
0.8467138644073771
0.3248764232795267
1.5601900332594347
0.3099117195364647
0.2105182858717711
0.2767483682313028
0.4985743389429231
1.4383974605252661
0.3890784225668256
1.9201793301769214
1.1241726035777528
0.3370830153622251
0.4770804875830663
0.4609517140939090
0.1295869619000882
0.3452892329877244
0.2017819337297695
0.5075724449665131
0.6723706375756251
0.2631619499110451
0.3510513459838762
2.1577422969674274
0.6621407078300878
0.2643108412898840
1.2946667747339689
0.5006409991892369
0.8279899129360047
0.0716932029059976
0.3760450049084199
0.3247343114557282
0.2176373426951992
0.2439798807773244
0.4320060244048847
0.2802709891695727
1.0775926757718821
1.9207253953472900
0.3284315275642200
0.3281240579887061
0.2320858426889174
1.1146307623199903
1.6952544800558940
0.4702104825949505
0.3843662321653909
0.8659033156231430
1.0792161955104689
0.2795353586892446
0.5101071243081492
3.1285868545296864
0.1365356130686450
0.3077054783489501
1.0322249329929036
0.9589151473045288
0.5434815705785354
1.6368490048990623
0.1712994989422505
0.2572529337415119
0.3221755386903169
0.2123357252395905
0.5477352925155330
0.9304244551178726
1.0768819256454876
0.3542200190745177
0.3992683577317706
0.2070668047032598
0.2875596660612132
0.5727921875241435
0.9469726568999022
1.0153656191654790
0.4520820621243047
0.6140044418760269
0.2756557613075170
1.6525014420409434
0.5194993502360354
1.2759134055039851
0.2490853537182218
0.9551232561061767
0.3575691380758172
0.5675975363875949
0.7119889630026250
0.3296348806570819
0.3306830984635951
1.7944150630189881
0.2319598019828533
0.2908835445089224
0.2155137442401251
1.3769207114762843
0.3768532349085092
0.8412909626385954
1.9801943860877600
0.4024227677137731
0.2490676632191082
0.4945412228555597
0.5461730239016855
0.3507984826170230
0.2119317911912439
1.0289133392021999
0.2537907534456423
0.1761018565325614
0.3289318392775726
1.1323801481411806
0.3171299016869256
0.2550792283656627
0.3290688320982440
0.5932419120168435
0.4988431784153984
0.3305469284542255
1.3770951396800797
0.3879350250277440
0.4391662242950574
0.9476725403742421
0.1703006351370817
0.2004053538979491
1.5348817481693118
0.2600118603122894
0.1941497928891813
0.2156549007368795
0.6686521319813323
0.2061350255750085
0.8513975900680180
0.3968901823307576
1.3393529454205861
0.6359845994973057
0.8573304469508116
1.0750140024236714
0.2602833052060589
1.1828218298774118
1.2623298962328136
0.9554802652021053
0.3849404809271633
0.2193422880708340
0.6439744818279962
0.3872003001095727
0.7051691944185023
0.4328235245665155
0.2631515620707319
0.3551042186114159
1.3504501449501163
2.8534081875033621
0.3635850976197617
2.5209283956254129
1.2663534441979039
0.8717828220010162
0.2235369740518358
1.8800479101636824
0.6234765179532786
0.3204521930999462
0.3811894228413735
0.4646359357995351
2.8569259191606307
0.5115147743954935
0.5676652793903827
0.4243861740002757
0.2365390078226604
0.3910963868086803
2.1038078795864976
0.2682737101356381
0.5450328129223863
0.1737459516742206
2.0918243473404914
1.8845739049917540
0.8959641079319454
1.1100834620793023
0.3811702544521722
0.4329167525646653
0.1771860924940487
0.6993371472805165
0.2439499902043565
0.2585244120811794
0.3833500816725319
0.2488945822347546
0.3383788268687908
0.1948291862546867
1.8680306141592382
1.6003780858964092
0.2135255879768110
0.8042137029349874
0.7493571170846884
0.1926229869639613
0.7138855670601743
0.1655592001220931
0.2097735058705670
0.3722773900244922
0.6174297285527075
0.3090071837519304
4.4854527674289102
0.4707711696894634
0.7009307760239736
0.3722332925223784
0.4505912280376378
0.1934507323272499
0.2280074181895770
0.1666966101368246
0.1998566833911077
0.7558929767636187
0.6181599293157092
0.4391664532311097
0.2315924278855732
1.2918069578389240
0.5500493332667702
0.2523024527166200
0.8309905772435968
0.9207036418785606
0.6937404602029176
0.2289865819303714
1.5917652539995970
0.3141527804407360
0.3807382049060948
0.1994196984205558
0.1882820745521272
0.1618421252939826
1.2836406199332657
0.4074448335173102
1.0100147320011459
0.9676552163278700
0.2814754284406291
0.5750967726644802
0.4504728533918296
0.3562493727804394
1.2632245876100114
0.2920752353218319
0.3453627188502821
0.8265583062617168
0.5279657827639994
0.6364160763875475
0.3417076645883981
0.8014757921983460
0.6164407579095119
0.7729686067926309
0.9965443716068734
0.5373332579759449
1.2430184977832823
0.4259728745716984
0.7896286350922992
0.6882904618151429
0.1612887258104934
0.7429989568730662
0.3223488868180766
0.9221238650236501
3.3271002254811037
0.3011363189663712
0.4469931812248404
1.3150448205575742
0.1346458440398424
0.1560734075620616
0.6470177866301583
0.2213247584177651
0.9668166685586357
0.1987901196043822
0.2883859464049721
0.1654769495244608
0.5613200808474161
1.1029868373807474
0.2778375409753835
0.2514517573397370
0.2841216835739004
0.2477458106603549
0.5878095622787498
1.0720625129422778
2.4646670537549085
1.2682376267715654
0.1527590969664843
0.6335887197731296
0.6534743941398489
0.9650505210045921
0.2088247249752371
0.4188093217685775
0.3486167083762268
0.6366920771222269
0.2174004739214226
0.9505023025557620
0.2695536703096337
0.4214612378477227
0.5630324444608164
0.8251599853507514
1.9105205358596322
0.6656225731190375
0.5836172574530565
0.3749489348658521
0.3832028646710341
0.1745528736525230
0.3657568570021112
0.3762641109380809
0.3623614507157669
1.2272882651842103
0.5464384234557151
0.4468084264494081
0.2718228283857655
0.2598495046201634
0.2593488556217665
0.2115775831176201
0.3755206728452620
1.2607011370778345
0.4616987264510612
0.6714766301336503
0.1096510150357588
0.5405210192953653
0.3529123446599556
0.1205977952723885
0.2996824310546344
1.5586499348546425
0.6707549674873619
0.2017679559532723
0.8599247272153434
0.5593824006061823
0.2918524355576055
0.3479816742562889
0.3109120650129285
0.2476103123521174
0.6561371423356306
0.3884214632875711
0.5689120728468389
0.2173003729689924
0.9865322045491318
0.8494985963899069
0.2909146938808931
0.4617149433980074
0.6284405634199004
1.0179937780978037
0.2492651666055288
0.1716812210061889
0.3815885265966799
0.1592551568535931
0.4797038494362198
0.8172416419071737
0.6642470082089389
0.2807095198167957
0.5062463837504083
0.3408270174834698
0.3968566590895648
0.7093499062228830
0.2828882766905139
0.6371610740045366
0.2422489381582320
0.6219342205570797
1.4251161984599090
0.9505740589567253
1.0861269301722416
0.4845771557761793
0.7066837692871957
1.4109397445373304
0.2771647074458983
0.9112239783449922
0.3129491232553647
0.5077231572728635
0.3797657742765921
0.3544986773407288
1.6654945861627937
0.7206668433669989
0.3973561977403790
0.7586048118498354
0.3200350127139586
0.9283248004830114
0.2147706929606930
0.3699887439841802
0.5790654474422183
1.3187860655941179
0.2865548505442064
0.2028116294208147
1.0011698769098984
0.5273778710339911
0.5705766419821146
0.2153000578768740
0.1851649911194144
0.4363137395440901
0.4700101020822998
0.7557920265720668
0.2554892209389554
0.9276998352121026
0.6684427480787889
0.2393731977907265
0.6702225782296409
0.4584428753562975
0.1289886608088295
0.4271258121540455
0.5935255668763944
0.3920156339166283
0.8812029227083258
0.3091755195354438
0.3913988952391039
0.3893088348203833
0.5956952103135933
0.5705807288422591
0.1782895920148314
0.6118419200234939
0.8293279321007958
0.2663694375139158
0.2488738031047433
0.3038949407228557
2.5979662822151894
0.4010903140961091
0.2066487733129563
0.4935644419218477
0.2775336657844605
0.1769377347290231
0.2940301079788057
0.3489222975227220
0.5736452709831639
0.4299671370428229
0.5179598877975025
0.1839055103588514
0.3429852654770587
0.2112385376616004
1.2110831153392496
0.5189503991998947
0.2518898621987553
0.4414832512933771
0.3984444907034259
0.1563539140531880
0.3639302413560586
0.3532852495589367
0.7068688107009251
0.3531561202931268
0.1971845656796800
0.3590356770486665
1.3798068420830418
0.8549259967911444
2.1946217712663554
0.9316292036451301
0.6153702473637566
0.2284397295608978
0.4345850048264088
1.6332128864340660
0.4521882532813493
0.2558901921788390
0.4549034185344976
0.5840643697758594
0.4977296317036961
1.7259386747472263
0.2865100234541273
0.6129847317946044
0.4339742291526676
0.1644902385534142
0.6869246802825444
0.2419565620154884
0.2644896120265656
0.3706193324508167
0.2355130571976218
0.6467560391587881
0.2065194593368620
0.1814043263433973
0.2288881233212834
0.3006753983896147
0.2324111482875466
0.3962443673033409
0.9424029747142981
0.5396954726104468
0.3580221106451376
0.3236421732609642
0.2857940762132785
0.1712273036252689
0.5883815421173182
0.5675179221798032
0.4715680873489418
0.5548313643491838
0.5957131880595341
0.6413819019293783
0.2761329019370269
0.3097136793576283
0.4740343779162117
0.3060411198843580
0.1959957188156665
1.4253815759630939
0.9003981666757568
0.7446770259503523
0.2898166196369267
0.6714113992519515
0.1964553059679304
0.5128908294749088
0.1730978261575444
0.6402356786653582
0.4567127670510587
0.3806394879319885
0.2224744664845275
1.3958850233850626
0.4504288980494948
0.6073006032513319
1.4522473958543003
0.3724447258922510
0.2095193892392047
0.4820177250680557
0.8224947199959161
0.1450963380864323
1.2699794598360512
0.3393984005869779
0.8230280608020877
1.3791211735052755
0.2702138334569781
0.2543207203800382
0.6609651836113528
0.4881142934007556
0.3192004459152074
0.1821911439259054
0.8283688812549599
0.6028796387339526
0.3044648126426637
0.7591417446881543
0.2336949898832064
1.0021059483085537
1.2638803365261531
0.3919659084079683
0.4947104619654112
0.2810134539433875
1.3957885932654222
0.4170853444332465
1.6999040820407174
0.6957401715608853
1.0750366699878384
0.5309208913143237
0.5365283364484981
1.1527635419425337
0.4177629348716323
0.6487928439415924
0.3043476500943711
0.1954123169198452
1.8762630950445782
1.2031540473020783
0.9538015092189767
0.1832405606416501
0.2891802629004019
0.9870128062801200
0.2548972447932698
0.6167992534681730
0.3436384841021010
0.2096352012658684
1.1964648515525766
0.3502506790784992
4.0577036392176637
0.3116494083766739
2.2611397191330980
0.9658041964557640
0.1976080829143996
0.2452870143925239
0.7450748354035568
0.3588115543001535
0.5711591539122765
0.5311743474703121
1.6388527800279711
1.2300878517205831
0.6524588749758777
0.3646505953786203
0.4608429424359883
1.4834913144295570
0.8795326805619652
2.1916834584813785
0.7429972196633088
2.7218867321104199
1.5161691716639325
0.2741837576099897
0.1909975446928058
0.5646508734716349
0.6059615555836899
0.7430190762288476
1.6260433162365473
0.4418900051649359
0.5273862517724979
0.7161787186772983
0.6598938496944102
0.5475687743081039
0.4859723465366415
0.7865474912099728
0.2671167188915007
0.2020623650641511
0.2749744983700495
0.2197656349407708
1.4498874849017227
0.7307913487811106
0.4881298316883118
0.4036995987133878
1.5751937926736161
0.8625099364652442
0.1859883229739667
1.0771605062624303
2.3054538730318299
1.4018499487679268
0.3398301681184819
0.9880817006390430
0.1727332753455357
0.7798369017702953
0.6385549867268026
0.3761248652704410
0.4502156571842590
1.2948383126902883
1.1131148233869821
0.1542897580523961
0.5772530118699706
0.5750392372612794
0.2837040658809613
0.3547489870448715
0.3755130258826469
0.3684238421763695
1.6206979550875857
0.8129148769727017
0.5526492100179183
0.5969152146083729
0.3938786269661989
0.3239278488468926
0.2193808271822206
1.8243730890471284
0.2125476056442892
2.6365894332240885
0.6056503242218696
0.9932807318671166
1.0067698295245293
0.2082232802365525
0.6915822191692200
0.3148831921126884
0.3093309217903197
0.3863932781375183
1.2396934798109385
0.2737360120003096
1.3889530339006342
0.2254072846025217
0.2336821591693319
0.3501409962642583
1.2513751975551486
0.7234446320174470
2.8968798583167654
0.4654909107984864
0.4403098782460120
0.3213260866927996
0.4839001399226390
0.7324523712226920
0.4024705329585618
0.2337980393555483
1.1763965034766377
0.3615232822004373
3.1876693209860747
1.1286970266673961
1.3538617782112752
0.4569291564213529
0.5005636026156424
0.2245647685841163
0.3106640912929208
0.4771399440271580
0.2742944970546262
0.5101141840617629
1.1122559882864298
0.5283246875563776
0.9171614542029971
0.7250284926003445
1.0771386479768807
0.4645307240325280
0.4898887407770758
0.5090783733521107
3.5789217428359734
0.1860408464352119
0.4694709117905376
0.2055990417723379
0.1123423581576157
0.2408091671600658
2.9686057393824399
0.2644338455094282
0.3528795271839442
1.9082278053730306
0.5933969367853535
0.2380632457303022
0.7809373506950408
0.5974608679979383
1.0222883695906830
0.6058819410983176
0.2241892423765393
0.5232146539255567
0.5480123369671333
0.6675193778389730
0.7587435785084722
0.2419185778604938
0.5147526387152084
0.1443194460873052
0.3117575978352605
0.4609799435789199
0.7428023533655974
0.3007839774695071
0.1371369252893597
0.9358148778325273
0.2792359431076363
0.5768006340204579
0.1884911076062394
0.1663209300744759
1.0413155430764220
1.2377548059517949
0.5859687554294766
0.2943537065163468
0.5492442930333965
0.8020671843655691
0.4125735593805757
0.5481709530849912
0.4649243886832508
0.3195965583360731
1.4284606055896205
0.3596349848686664
0.9773086721559423
0.4269851116143570
0.6034310458366825
1.6638861184271292
0.3843586304844848
0.1816651092197906
0.9950490455457945
0.7060643161366613
3.5266567371832878
0.4969554033066856
2.1032632858344869
2.5362071766721179
0.7409101636334121
0.6502595210677669
0.6795271616862664
0.4652274490655515
0.6981261987467633
0.2131918571287152
0.3448510780410743
0.1712296996146847
0.2973876638425423
0.1356850312255702
0.3430352577834412
0.4222312045285150
0.4431134113551138
0.2795251633603435
0.2781144778394236
0.3348862806801804
0.2608426589849984
0.1965506971262982
0.3058517247419432
0.7456984007160656
0.8470552629581789
0.3065949908217931
0.4533617401685888
0.7383274794327548
0.8636678059104099
1.2367735378749671
0.2087442705919162
0.3348644571418973
0.4852447727274125
0.2819484856562271
0.3292587084484637
0.3715162077851346
0.3569485080170125
0.6229508553074083
0.2458831739998892
0.1981257985512741
1.3115639859012163
3.1682541516410083
0.9091066604677280
0.5632477653640535
0.2332067255172383
0.3052917488789522
0.4497243393534376
0.8232118616818838
0.8027574844504528
0.3690046950635519
0.4947315781967916
0.4238929734170824
2.0422885391748906
1.7958660275710940
0.2536012495017985
2.1072919634977225
0.9453427869595146
0.2998274612880891
0.2617063033149387
1.0330118467358176
0.1744428493311787
0.6519869649876000
0.3946102092345143
0.2950686962126383
0.2381743840978672
0.3879925351656510
0.5215932169835755
0.7718146575851108
0.1408614955049750
0.2516249142076106
0.2919426379992700
0.2212531372872917
0.1097067506652465
0.3881062188555404
0.1747253943516185
1.6782778995162744
2.6966247587422032
0.5127738960486568
0.5152122511510697
0.2564532450336188
1.2652573904941846
0.3393242828426537
0.5474358135234780
0.3559692050172885
0.3959131662109030
0.5956970384366116
0.5665666132179581
0.2112454461956474
0.6133177486227623
0.2517311780696474
0.3136451916150946
1.2394223247639076
0.4072371808230173
0.4021008881148305
0.1884327691639278
0.2290106565583301
0.4285186444337334
2.0978432267818050
0.2178413548620206
0.4325751238237672
0.2208551095481255
0.2502217594246350
1.0817214448258028
0.1554842077982279
0.2429494133635899
0.6793697364778239
0.2917507980502023
0.6245395430819940
0.6393961912127111
0.3422717229000511
0.1713471063783487
0.3662673677765440
0.3811040822544101
0.2549144551735552
0.6303485407719194
0.2084003036555991
0.4522857755754899
0.5892091930090402
0.3333415384794858
1.3555230991100302
0.4954354880999858
1.0495067375845792
0.2870073746038884
0.9349640751174206
0.1979535866206756
2.8531702578987961
0.3989148349073162
0.8434376278078162
0.4923450297278436
0.2984912027627047
0.3139069158714989
0.3854369893592064
0.2423040883336967
1.1125951086621626
0.2311445701751325
0.4228521182496952
0.1332903377019576
0.1692583289411687
0.3860166253471746
1.6262803814274776
0.2920271507980488
0.1965814178361711
0.4480606419463982
2.3887657179408706
1.9566032958732364
0.2166296880459981
0.3267509710012746
0.2095930976565796
0.5920447068145052
0.4153285813080458
0.1343082708046808
0.5952009816547843
0.4651099778026264
1.0915133567038993
0.1443259126714977
0.8224205360079964
0.4914260485412001
0.4792740206320332
0.6181665932817850
0.5448444412703282
0.1728234778689668
0.2089709688330430
0.5384971949860233
0.1579245652534382
0.2642567316371149
0.5399686704191708
0.3059176966267643
0.2376365429508809
0.2149990822495056
0.1454237273001153
0.2468391178880722
0.3306672078801682
0.4220877524509605
0.3867620879157059
0.2590250196821202
0.8856744289180369
0.5672021847443602
0.5138407781947194
1.9517649232396934
1.2319112702033692
0.3110060420612695
0.2565845831923639
0.2353710406802776
0.2695253537858240
0.5058642028076292
0.1847588784032297
0.4938814553671804
0.1645587243944067
0.5743690702615822
0.7397846136249768
0.8685915588790181
0.5467840690034791
0.3362730542721124
0.3330748828110046
0.2398584390701402
1.8547281055559495
0.3259834109100410
1.0443483279664747
0.2976313290860304
0.3671928597751730
0.5775877712692932
0.5516007646089065
0.1877143539960340
0.2804699190709954
0.2021931947899134
0.1388296347825353
0.7402721108999692
0.4097522013560706
0.3495914632567705
2.2016847935867361
0.8152761186253201
1.2214885336318559
1.9497005344734362
0.2291899490170692
0.3784999290999735
0.6020256159556752
0.3032348960377362
0.8882380720896776
0.2397418111368381
0.3501436743268336
0.6467486497131745
0.7548490640944294
1.7709401995716689
0.2392854059444822
0.6331323928389452
0.2578086153091022
0.2840682826297680
1.0490058092895129
1.0353582940965111
1.2721997795075595
0.3141604340240747
0.8306036004851194
0.2922251620360221
0.5649241487101335
0.4693749275436687
0.2192957263540842
0.1520754992023683
0.2893429933922587
0.3550704548076462
0.4130411770283899
0.2724893245228515
0.1357530166729566
0.2260365506724185
0.5275724581435852
0.8132451211804153
1.5888161141484147
0.4316991494929425
1.0394478550403434
1.4161829982656968
0.8067636530086730
1.7641169963257397
0.7296999368703254
0.3541669608612494
0.2956729909887486
0.2330832116272177
0.3307663558541947
0.5214055469971299
0.4695907915108677
0.5490684687175644
1.5829817125566734
0.3018033292972788
0.4087454422203223
0.9055497260095677
0.4175617104124569
0.5414319103380114
0.2477608317219975
0.3023225623142309
0.2673306049368307
0.8470338528556240
0.2573789190120692
0.3566536417746349
0.3778986856591047
0.4542922911860785
0.4012069161482543
0.4515535862239233
0.3862710429363290
0.3169844671456019
0.1786675860528177
0.3714967112506997
0.4335532512482367
0.2137764556170652
1.0099726473532087
0.7270306973303491
0.4226517655598911
0.9289719251084572
0.6742375236774620
0.9794720929032223
0.3136478475585989
0.3221813708198340
0.1991548388415723
0.1647788106865562
0.5036160688297571
0.3105569409114821
0.2436560344829957
1.2849916786209548
0.5920963410635522
0.5096048186207298
0.9184488816980263
0.2944041038733758
0.5383978171667252
2.0483302255411786
0.5169036562540654
0.8456002119993258
0.8262726452743436
0.2264159478418759
0.9800906566784562
0.8517500546248371
1.0378378913476354
0.4760090732939801
0.2336639567974998
0.6045139496358729
0.4342793417072244
0.1603120799855624
1.1818932487372251
1.4003454162313034
0.2130017540617892
1.1095408522854768
0.4389711410088069
0.1597306564785583
0.6029236181107578
0.3567842801325014
1.0422628474130988
0.1460320029657751
0.1999128333576294
0.9327010452948628
0.1838498619136248
0.2272253449721546
0.1630298522680693
1.6299066566855061
0.2393409622436664
0.3015730956967673
0.1917292124756376
0.2174597815248731
0.3531481010410289
1.3712029519648468
0.4257469503894526
0.6790840093153747
0.3461135948576555
0.4892857604556440
1.5059099213573219
0.9574373758165393
0.3817583510362965
2.9100203327814853
1.1562522210305701
0.8640461207797898
0.2117649013410769
0.5219689779644341
0.1085824791678931
0.3991592923741010
0.7864159619138036
0.2564340376061978
0.5443077110440413
2.2970488017895150
0.1888267474944882
1.4707820798318920
0.4273839864399918
0.9631446500783127
0.1663672008691393
1.0407822713451935
0.3786621906722871
0.3990442198582169
0.2540073767458821
0.1437437323056301
0.9806829192042699
0.2512142790336185
1.2451347162685313
0.1962954156642667
0.4050506387793575
0.0922022538762377
0.5686623572519238
0.4806575538427325
0.5519858920760043
0.3826094011811243
0.3311159176899992
0.4578534437689541
0.2614387256847124
0.3622514792643301
0.1900602410699292
0.7756964835750750
0.2324889835354540
0.3005524167137459
0.4846756903740470
0.1905543116321837
0.4791118054766628
0.4326071036857400
0.8965691368105126
0.3734413723146304
1.0905758394767986
0.4410674368581766
0.1204615167330161
0.2217658212390532
0.4303793792945214
0.6460068208340886
0.4289403066505741
0.3510805458929269
0.2723016356099777
0.3809223341920784
1.2752986513232187
1.6193342922182410
0.1432164180056930
0.7070049541241019
0.6709815036942406
0.6697799540596634
0.3207901621698390
0.4479635657031622
1.2939779221608205
0.4307476230128948
0.3265079457705902
0.3250716358303762
1.6620887019605135
3.5261240960567761
0.7651976218244556
0.3533688646110136
0.3196096484131772
0.6418080905765038
0.3155170940834262
1.0776765160583146
0.3024527223502531
0.8963193317405427
3.1760410390002107
0.2402784240877764
2.7814780031080133
0.2638849982430251
1.3758738712957097
0.5142033085699396
0.4204217918914424
0.7379570413149281
0.2470053967774675
0.2046614224897387
0.3874297332450567
0.2999616203967435
0.7602135728615167
0.1948706649349816
1.0569998301560446
0.4011306637210197
2.1892475806424052
0.6261497773873117
0.8137026545745840
0.1909516839467162
0.6386308055002701
0.6654773826301295
0.1721965905335878
0.7342116324448966
0.2230492417832721
0.3230063473091214
0.6989098032337040
0.6963328727861722
1.1932074472666017
0.1565495101046164
0.5250036589808573
0.3189805699194039
0.4982127445646825
0.2907813194082109
1.8008299971061632
0.5150398220842760
0.2655267880451504
0.2187386960608393
0.3481257299197296
0.1132229425264213
0.5252657477519165
0.2518762300687882
0.5781053313378308
0.7391905150923321
0.5878946212877167
0.8985478093707826
0.7549988874930591
0.3571525639539459
1.1562613798322960
0.3321643085386512
0.5587672208251888
0.9612023938052516
2.0956630566187187
0.4706143120388333
0.2424700913413922
0.3251338902208420
0.4669691301636476
0.4608799159384489
0.9265792936582784
0.8093565223267092
0.2140968469163340
0.4777200751989881
0.9674917033721897
0.4323207690189397
1.1374895737518784
3.7965068865086025
0.3018021753733677
0.4878451908124077
0.2516155511516160
1.0541868692199969
0.1929114283389257
0.6657550766835074
0.2187022205171587
0.2435942062352581
0.5139237988997394
0.1470741583456956
1.5565102293336395
0.5190132608153135
0.7676859890412970
0.8172129113319784
0.5551089874654735
0.3407038094428572
0.7066706029672503
0.4307919904563207
0.7087813247923265
0.9565120495147710
0.9483657355451953
0.5887813277001896
0.7768125495913694
0.6075817256229286
0.2511186273948418
0.3154962569698014
1.2494728127465748
1.5610448776011481
0.2347832301126864
0.2282373397317681
1.8314396256015186
1.6096888196121881
0.8208466379535935
0.4968226283452708
0.8369384094768577
2.4432862555082409
0.8561807225563314
0.1800481949184842
0.4367901006440178
0.2213700735948692
0.5657307038432648
0.2109637873629353
0.2372328896570330
0.3214746343759174
0.1932485249541571
0.5729664619029791
0.7232539030902529
1.4814202794908340
0.3115164911008890
0.2630252103387960
0.2869202617473192
0.2382838817687229
0.3674887086106366
0.2401399992750868
0.4789947414811735
0.9316374332220221
0.4035233943818071
1.2535757832570056
0.2366730383050140
0.5498650195142432
0.4039875295663862
1.0369628783234930
0.7084018078584933
0.4485107185750348
0.2958468290886342
0.3024303980515413
0.8929531085411071
0.5327848223403180
0.2046039099372727
0.3543449842307467
0.5964910145519262
0.6952522816239366
0.3630291905481045
0.4634696626319688
0.5992814481820119
0.4002009175957539
1.2419887247167480
0.2643539397509755
0.3893914283679507
0.5806610899804312
0.1484440776210221
1.1162539210887985
0.5111814298931430
0.4422525948356792
0.2774358610708418
1.3338559301754458
0.3842837827918473
0.1944893795216700
1.0396449707963029
0.1600785224388890
0.9787013612697137
1.2628264844945178
0.2626358676118343
0.1854607091435625
0.7965764305480292
0.3605936794563860
0.2826724448284210
0.4491224707065555
0.7701315000716704
0.6223294077026083
1.6639331513495961
0.2468681814557527
1.4747541649897187
0.4453094408508775
0.2133845023302570
0.2011963736844251
0.4386817598421544
0.4819343934745461
1.0594508412835069
0.2630713569122101
1.2354235053767653
0.2303731685436918
0.7511153880711277
1.6435341785132778
0.3838061896850036
0.9929956377800409
1.2550731287711585
0.1453408510113547
0.3581056029644856
2.1507115042022065
0.2468651378558917
0.1679414700823401
0.1959521193647618
0.1895310516662789
0.3533355128229463
0.2379978398600855
0.4230528951682757
0.2508616602469829
0.2987235639078829
0.6372289373091711
0.5447007347807471
0.2180780744819231
0.2636692754112460
0.2306792901749048
0.3568374645463450
0.0570417908653056
1.0069515382963452
0.9781748999193383
0.9488478170245571
0.6140509421313851
1.4186615132568079
0.4533251067648507
0.5502806711445771
0.4662589779053121
0.1575286991139677
0.2647928783252524
0.8081614661774665
0.9787075278921620
0.3438335967823463
0.3841346029282278
0.7278695047267263
0.1655969459739399
0.1757820949069497
0.3043167779788973
0.2855226115717926
0.3866646733270755
0.1985598237702568
1.0729595088752362
0.2394881617735543
0.2015978509996259
0.2980447547613920
0.1968152767397697
0.2064768797851002
0.2772318049805307
0.4578460066058483
0.9198087748541752
1.0421004788608457
0.6049939988463677
0.7058317820982722
0.8918610623131826
2.3928770480507353
1.2182240974537066
0.5443470973753222
0.4797845083825436
0.6135680738102565
0.2354641769797468
0.4462811794711570
0.5932962271232327
1.1017178113984158
0.7232447542796763
0.1784015230590370
0.1983258034798236
0.2936143522727974
1.0971601571454297
0.6420996615478316
0.7265099767451773
0.9626563066749334
1.2052500857829216
0.4284070031962202
0.1909141206011782
0.3303562756716190
1.5318961251012411
0.3203826825681375
0.8316837408732756
1.1090799666674798
0.6881128786436079
0.3588476345235279
0.6433297887257368
0.3385420482404768
0.3224196843848972
0.4943740915968817
0.5557438102184022
0.1592270935846858
0.7727095043747454
0.7832446848387491
0.3256078726752349
0.3100930145939742
0.1405016634377034
0.6186999813087652
0.8544831010913470
1.3606521126127404
0.3260690278047491
1.4811213188123133
0.8008119511292335
0.3172962949648230
0.2261131021346756
0.5097245037912899
0.9822406163709161
0.8597780934763648
1.4966533046173254
2.3083135234327088
0.6424453760246500
1.3701634965706688
0.5658070551718453
0.5132018762668054
0.2177479570827927
0.6310236450154889
0.3023327847398374
0.2564678592361531
0.7721108369981380
0.3269981892702276
0.7031382007922389
0.2495271638587866
0.4256874180008552
0.1821359678046655
0.4239402622144155
0.5589958281420433
0.3540091562146017
0.5570816328246444
0.1421251895506632
0.3253219902617062
0.9968351770283164
1.1574951141126348
0.4202295213644831
0.3845931795135868
0.3831903019366223
0.4124383667468763
0.3520636708437905
0.3482624702293151
0.9735349256985941
0.2136656124505265
0.3225367641174728
0.2581054604174327
0.3460729294352234
0.8906022867848833
0.3576662424216011
0.3037745555373021
0.4658376330198735
0.2080370186379241
0.4060980975134356
0.2736321513217206
2.5875058598666811
0.8599920944968176
0.7183826326548797
0.3683652034359284
0.3211667770793483
0.3737584559493570
0.4207880745138937
0.1544897567994188
0.3284872387453106
0.4432812749454342
0.7779518493529167
0.2748025285502536
0.2766990663334497
0.1537910583956033
0.4412212347630113
0.4728999868584935
1.1066396113193662
0.2157906953458379
0.2530921560925865
0.1550559528347719
1.2554318228466173
0.5276184110903444
0.2331479439705788
0.1911789919357005
0.1939937244448782
0.6194836289228522
0.3681483257356035
0.5264073844795547
1.9153106145781749
0.6373556441494088
1.5139256713746789
0.4201746142497313
0.6577597408663216
0.5851418695488135
0.3689506058018992
0.4162146185800037
0.3094572461753984
0.8304765006048029
0.2139339956989517
1.5804220703765282
0.2792025074444666
1.3132330989192553
0.2199590999472889
0.2244125604258542
0.4471991938411577
0.2748955011235594
0.6197741042263942
0.4315101186509764
1.3201030600046160
0.7578062674749262
0.7622343884664815
1.0336449044684173
0.2911551952672653
0.2282359389200401
0.3109144613160311
0.2609380425071315
0.1306530230717158
0.3249536030259854
0.4920954462449174
0.6107944856394170
0.5958714586585074
0.9087024855352182
1.2001578118565988
0.3330894979358163
0.6338072073438283
0.4627849194093336
1.4689792350528421
0.0827129889549703
0.2631248686244767
0.3522163813840393
1.7766591843216446
0.9092065359549366
0.4783049906623091
0.2304645284565225
0.2769983515041829
0.4879628054246723
0.3704272160382267
0.3350328805915375
0.2612404588124946
0.8732894264418292
0.6210613915629928
1.6149826467596426
0.7677362533428749
0.2068647525843836
2.4498786175428222
0.5391665607401137
0.2191237556487420
0.5458487856301133
1.5007628959448311
1.5789237511139618
0.5688978661586646
0.2393049516935264
0.8721089013411074
0.9608638294954517
0.2053666548867739
0.5479266369235347
0.2837304262282601
0.4196667386075816
0.6928158568775871
0.1553471903032744
0.7214156667791087
0.9219874782103261
0.1927578882427383
1.2433051372243824
0.4043540365714335
0.4682482951358935
2.0831538504047558
0.3606311074264710
0.2364641837819992
0.1694124387126195
0.1478722451801673
0.2878761446375222
0.1833246505342601
0.7733551014925037
0.3721927515625296
0.1950556172892899
1.6020940732188524
0.1957399022073503
0.9255996388604331
0.5010245797064385
0.7611024493033849
2.1954426787780790
0.3624458150754144
0.4349683102954138
0.2230809678181771
0.6871437897161456
0.2424246514493547
1.0674374012794807
0.2135248450132678
0.6618948781530989
1.4914952588457595
0.6298440036830941
1.4127869588446629
0.9644438158237563
0.6177465722701703
0.2885684058550737
0.1202250839089061
0.2968046903027357
0.3401583701676145
0.3230301437348544
0.3868811395674072
0.8242606578660912
0.3063733212657880
1.2797877968377209
0.1989248882488077
0.3941333266278875
0.3442763956221029
0.2712616285335798
0.2801564963237055
0.2337379933183570
0.2811743158135729
0.6762573121751814
0.5273313409699085
0.5072740839073617
0.5134429818191677
0.5054227496580381
0.5628317094789850
0.1732065467834616
0.7516625847196678
0.3593806539209794
0.3036131291342627
0.4600874659881242
0.1942835158032352
0.6423528204214506
1.0468194437272729
0.2037933239682204
0.1916241927588658
0.3164824252630298
0.7477925863205428
0.1773445353786567
0.4422604215592536
0.3076458476965485
0.3239578732733577
0.2324520309127820
0.1640012722277646
0.2639865838273643
0.4875929322952430
2.3011654530562282
0.4575732194352327
0.1805537112135767
0.3390026628987926
0.2598135156656873
0.5284649243393460
0.1210805296879798
0.7208069697651354
0.7758226747382082
0.2798475289647016
0.2470967741639445
1.9979933671886636
0.2577860842132118
0.7219821621941094
0.3197070101212347
0.4250707089129691
1.3311402925617131
0.5197424829573265
0.1768539523136958
1.1509964896545739
0.4721481653393766
0.4683840848183536
0.7554492635061081
1.1719357320679364
0.9943631409211093
0.4123950221122641
0.1700977808861879
0.3512322015523637
0.3243453101227374
0.5862141353842283
0.2824931486377409
0.3572952855866873
0.2530411876589014
0.2726108229005879
1.1097579662409203
0.4589629363541974
1.1416317437546866
0.4062842821984702
0.4070108526133254
0.2987673292680455
0.3766476182700487
0.2798141046149567
0.2204425993162573
0.2477166246396791
1.0633035929447487
3.1661458130890736
0.3419504893185472
0.4223062829876767
0.2731893440474664
0.3690761306669970
1.8478377602873834
0.3758915366749704
1.5448308150592425
0.3770760772972181
0.7666226856255207
0.3908779860668865
0.1771934160836608
0.7104739206448407
0.1745523360203585
0.3366823391345974
0.3606725745206134
0.7089080773563126
1.9754296736380752
0.6835301060423404
0.3833977560967128
0.9865153521969461
0.3245006747741854
0.5265165765675874
0.6599433059907938
1.5647871853476545
0.2230602038796548
0.3718880051011979
1.3416237274252154
0.6183933232141214
0.4507866903105793
0.1925655646877464
1.2322757867749772
0.0702232140525401
0.2103074036803676
0.3265248686642508
0.1942479203046368
2.0048250726057404
1.2731929088308789
0.2213556300531536
0.3314481124110102
0.8043551131925142
0.4463291065355577
0.2416697657033708
0.2705483748657116
0.1492474733164713
0.7982086550722443
1.3774366778379594
2.0632128344722958
0.2319919373263701
0.2228949775589513
0.7496904449534441
0.1567826183248835
0.3360562317679481
0.5366239871561476
0.3246653304506992
0.5234929567141302
0.3507355447274563
0.3931305220396801
0.1953528694518951
1.7878222156018637
0.4297989887020321
1.2157432648077702
0.7443237766332231
0.2144323121397633
1.6844838271604203
0.5891900117555906
0.1598126495998713
0.2241948763464414
0.3401172936418757
0.2938672037779000
0.3099397336318077
0.7169103994401667
1.0736062648895199
0.5433218936652509
0.1485119781920403
0.7456061697882888
0.5070948251052432
0.6684429895682449
0.3104124168626754
0.2227677627082016
0.6818529713161183
0.5052980946204926
0.4022475997263193
0.3476667659913062
1.4698083388732499
0.4316376081350386
1.5712458071878643
0.2076459411200453
0.5547699026889177
2.2738699371579512
2.1221193120698700
0.3831153590427903
0.5499839766197852
0.6092136448769807
0.2864286746641937
0.5550899838498253
0.2376922922493425
0.4543575076613138
0.3061338084285978
0.5320201224717991
0.2470042079170867
0.4424752608053382
0.8505591272950710
0.3555089433153853
1.3175016446407426
0.8530933516642847
0.1801787896148141
0.6166922460737645
0.1988497817852384
1.3914840046012387
0.4148499046346785
0.3501845547353071
0.3952522011396837
1.0566080516194631
0.8514548454556063
0.6356203183339630
0.5705323256627537
1.0514640306836576
0.5855328573885004
1.1977009135200660
0.6025525138303487
1.0227635991228041
2.6851250550562540
1.4345103120389595
0.5814813925805709
0.8877789468600668
0.6289354990373113
0.3348872006455110
0.6700668510554735
0.1632247801200872
0.4348569251536389
0.9675830504261143
0.6201780533245653
0.1851384653715513
0.6297586843954832
0.2206583919327443
0.4407303648559946
0.7650555744428544
0.2395274943741637
0.9868470131015670
2.0045217147332508
0.2994593520236322
0.7463383124790539
0.2178981853364519
0.5583250979969705
1.0873415929118178
0.4005100162539179
0.4748092044881105
0.6098230255714725
1.4410995412447107
0.1891346507458422
0.2689204551267181
0.1959739541739225
0.3287888253358346
0.4852011978421018
3.1922995185315415
1.4975225986692138
0.4114916928951402
0.3187992130079920
0.6162822405703707
1.2106475930309557
0.7904769084149166
2.0231889462875010
0.4053728273212052
0.1930554371157314
0.2277167078335331
0.1567585846753516
0.5258913028714574
0.2270492310323391
2.2386444205849960
0.9040360159701208
0.3705526899457467
0.7738535169476997
0.2000297562577771
0.3259658688626814
0.1987512548004133
0.7045806032362982
0.5684064536371096
0.3249178935737973
0.5239070643802251
0.3106187745934008
1.1850095580790594
0.5163193421072165
0.2975907592335716
0.2459767266524082
0.3512151668931622
0.3817726803701191
1.2887918505375353
0.2336376862118108
0.4563991614516034
2.7905503320597376
1.1507482678022143
1.4818207505683176
0.8025151174085750
0.8783029662712636
0.2217483875973159
0.7115375012210734
0.7176113363507461
0.2817418198891346
0.4646291430407530
0.3396946075443878
0.9669346541137998
0.9628597450611664
0.1537298015070121
2.2973118360409330
0.7551671105421178
0.4794266502649549
0.2048233148094312
0.9452998526338803
1.1272301504704245
1.1268933032685595
0.1240373953405509
0.8572628375719660
0.6472908645682907
0.2354280692704833
0.1790591175976317
0.1852194673662666
0.3722568096266841
0.4664235163442001
0.3258662410513580
0.4450234957296999
0.8110649413964666
0.1876795608385322
0.3694026640009724
1.5408711880072730
1.6801290065487819
0.6217744513675143
0.3143984719925470
0.2961339564355399
0.3306295595775453
0.2550947396228835
0.3351102892322615
0.2332027230484073
0.1172552362820936
3.1900592591822488
0.3626295046035155
0.3399688632472646
0.2077642256005170
0.3785435134332715
1.2108452978215496
0.9283585955264186
0.2881469147719713
0.5277116619941467
0.5492860659668821
0.3978426957635435
0.4802511477920461
0.1813416143823474
0.6876108689274361
0.1698114596590337
0.4273815690437459
0.4218923777530676
0.4578167719880639
0.9516825668490867
0.4733535363267620
0.2584597482975255
0.4224901853273693
0.4046973810364420
0.3743151831572931
1.4069621159297014
0.3986236182295571
0.1951965797398714
0.3910590203965043
0.2881544680939214
0.3681298836390248
0.2280016477736453
0.5137484088793798
0.4457267419145410
0.6544510150097835
0.1807314550580941
0.2126562185717535
0.3155224405459762
1.8999100607093169
0.5209198020737631
0.1227484989223129
0.6071983398431087
0.6136767888431933
0.3952165594628809
0.6385079964890110
0.2264084594916511
0.3270490598502533
1.2343048422869458
0.3099183945297455
0.9361993733743645
0.5281552082882683
2.1845320865088524
0.7766764825852590
0.3816853765530368
1.6644689834497512
0.7347307937406526
0.2643153479241818
0.3399935424576697
0.2292279787706297
0.4223563245494972
0.2133933373092916
1.2072449223828130
0.2806112702940879
0.3812233036462089
0.5758597885099448
0.2311797107831097
1.4632523665031911
0.9967972985009936
1.1123580874366326
0.2355597469623447
1.3421492386589478
1.5770594103830717
0.2955541010477845
0.2178190113760543
1.0976041977747855
0.4421959545279321
0.6711331479933911
0.5288825409354914
0.4577706960394039
0.1548097550858962
1.2519188296036532
0.1981365380829416
1.3094352476255207
0.6500615710704665
0.3367443506514434
0.4051547948818097
0.2020435552745994
0.5686200453870356
0.3560521285646239
0.8070557349293210
0.4617438862866265
0.1949182291401428
0.4518640986010780
0.6393197027275335
0.4685292369325680
0.0824627599178207
2.5161813200966208
0.1854512144971352
0.1908265258927742
0.7554876882566077
0.7784465834528191
0.9917642617160141
0.3029998791685244
0.2355195848674896
0.3895314025782071
2.1546789562501090
0.3071021695143088
0.2217551770412882
0.2519698538102517
1.1374171967180189
0.3348527125610872
2.0803421411139356
0.2495563075441396
0.6349842898069937
0.7180523545888562
0.1536653917179853
0.2137919406910527
2.7548163189427122
1.4554117263470516
0.3862081612018002
0.8790049964381410
1.0835324262174311
0.2710804873126804
0.2930050340618777
0.3152887221471872
0.7820749593288383
0.3705184997594593
0.6534193581944407
0.1162020155421182
0.3854861865294601
0.1251722643663182
0.9402050143183587
0.4622087949711613
2.0889007716144237
0.6667724080758148
0.8350495108584255
0.5854023034542024
0.7184541879433368
0.9676178835153735
0.4821621524894262
0.3230736977250501
0.2499757582317557
0.8187226551902356
0.8437982680664717
0.7777633866517704
0.7709359545812049
0.7650396187553952
0.6675883437471555
0.2732649917866254
0.4977408313831120
0.2238263850898079
0.4349588706419212
0.3093921376262756
0.5043723162755072
0.2568223816569457
0.1686861536940825
0.2290605075650234
0.3045508821451790
0.7857273292243576
0.5598136711509163
0.3126704606185626
0.2817368153228132
3.9966572173342172
0.3694315044653571
0.1777639559218684
0.6717771437496936
0.5547248969540135
0.3842643810265542
0.5585162909333121
0.4817735638948193
0.9105974624456508
0.7826662317662567
1.1799219205922782
1.0810509244826565
0.2874342589965693
1.2137459516814353
0.7480844807761287
0.2263375483041479
0.3410245257402380
0.5551153901288615
0.8154480410868814
0.3005511459059278
1.6588504685018890
0.2897362787115441
0.3768585690922350
1.6334117166185251
0.3208380853937456
0.8833923790215579
0.4366500155551307
0.7272285851715115
0.7735693255763181
1.2998351857939099
0.5249404110561162
0.1938066170636716
0.5327309133723475
0.3642112805102515
0.4047451604830599
0.1812243401052882
0.9093223437564575
0.3226481582171346
0.2395856284143747
0.3247110742215114
0.8908759375408408
0.7268237008798346
0.2476770627144447
1.1447723432579835
0.5526405690694673
1.4940253800758398
0.3896229642304903
1.0630940963572471
0.2887032009843722
2.1933255609303615
0.3571755042600699
1.4104339716389518
0.6649911835604314
1.1586533092311697
0.3370671090056803
0.7369983523082624
0.2021762873272195
0.3252530679270507
1.8300310292245143
0.1610349139139373
0.6597931876367511
0.6098879233696834
0.2383750697884039
0.3030813414133036
0.3952977312151802
0.1534007793347598
0.9106471922634967
1.0658760365324866
0.5116626943225242
0.4013361866993819
0.5719067001419376
0.4009529517749968
0.2136557488592103
0.1954027351169287
0.2238270457583411
0.4352527247974649
0.3069012115520238
1.2369655664684842
1.1659742608544548
0.5196838653798750
0.5942754055470516
0.1997963865031807
0.3707070821390062
0.3501606928669219
0.3147789565762622
2.2900060888294718
0.4353082908042438
0.5101626490317130
0.2850929656194836
1.5630626372109049
0.4241828562231831
0.5377131937559767
0.4964501815666722
0.8316735969920614
0.5690558874635201
0.5250798202246010
0.3861047275522651
0.3942742609789320
1.2434581192874248
0.3182689316651910
0.4153628935061704
0.3491168940277021
0.1622808188578491
0.8940006542366064
1.8791533563307041
0.9371383994910110
0.6906136581752662
0.8110925981091555
0.2508357894981526
0.1575342414279906
0.2657682588947239
0.4210815839944217
0.1959172034633525
1.9784608436019226
0.2041825647354685
0.2375329323162987
0.2935474225586745
0.5098898108246175
0.3294805923337663
0.2628433762392888
1.2889861372447058
0.4577969097471737
0.4626849913365731
0.6641826103151516
0.1685038438847357
0.2644287479191121
0.6470001560451415
0.6649249115926690
0.4861481952525537
0.8075648698743745
0.2874907539515448
0.3153405143128793
0.3645485352758620
1.9608311062588655
0.6703237488061973
0.4219386781390178
0.2738496404597015
0.5470635328687621
0.1941106266931207
1.4070390556094594
2.7354087723421969
0.3035997718221211
0.2825723805854068
0.8377082616051439
0.1177969214735626
0.4910390311306685
0.1046698337757164
0.6498559936299415
0.2377790042236203
0.4702011620063331
0.3538516596988757
0.3148892106440400
0.8001154361372755
0.2059943133654372
0.1727615980916752
1.4908521333217095
1.1465057457704830
0.8980457546439098
0.3685916263661397
0.5291403583274814
0.1888786968215754
0.3607484645852423
0.8535128856796224
0.3499064413092317
0.8262061753404453
0.3305442101373046
0.2365582128812491
0.2929085523348895
0.7149147644841838
0.3202214720806751
0.3311812011139068
0.8301369264927416
0.3138835351574585
0.3318404639984891
1.6740537927305752
1.5258343692693113
0.2329238297580609
0.6335433160057846
1.2390239583439637
1.8835806490706659
0.7483890631629606
0.6799152501086843
0.1490737748601223
0.5803149638901459
0.3036231114244288
0.3349958394828718
0.3907662441395487
0.3067640646858649
0.3076728395878909
0.4099751535600547
0.1720036456021923
0.6171279503479923
2.4703206429919078
0.2073734049077984
0.2228271302101774
0.4606135169950676
0.5751953850885201
0.4887777032644323
0.4472633448373173
0.6080169739981613
0.4686058924248755
0.2308558839722821
0.4748537209243295
1.0686604241505506
0.3777741896665248
0.1823531419634108
0.6821341946747452
0.3619878031972039
0.3288443167525230
0.5799953588158360
1.3788858195185867
0.4713873255964600
0.2766968248728396
0.1738170310354650
0.9579491362167403
1.2115028518687438
0.6860978699614861
0.2728046605321026
0.2579873910325716
0.3865609313908891
1.1805605924505613
0.4725182276844322
0.2667188219034706
0.1411118251464991
0.5474823331631171
0.3783631205961910
0.3924709884613264
1.9452149725520371
0.6338132688828928
0.8249353392508061
0.3667602773480638
0.3339398666911180
0.9889907250544745
0.6104894821996254
0.2200687867686923
0.4648276975916303
0.8637220839926263
0.2297731176722380
0.1894767017386414
0.1766010589084459
1.0069678524101278
0.8072612887205395
0.1897819207006179
0.4199951009860063
1.7176374189916714
0.4591418874937290
0.3967536767435718
0.2827924792173047
0.2930450055711162
1.7424840972715572
0.7829331588091009
0.6570072530800246
0.3662725138958791
0.2825737334312102
0.3319444911061566
0.2565329780614789
0.5756638199056852
0.6436559793575327
0.8953291929894220
0.3547550218967856
0.4662317295896514
0.2175848469322759
1.6434394122746596
0.2589010597469041
0.2403163770778107
0.3984147276383645
0.1809435586670638
0.2522191901887538
0.4271185626813860
0.9628529933380392
0.3560933784404110
0.7546780200295586
0.0967655512570467
1.3014121281502185
1.3404657614859161
0.3221836218950216
0.2933269070056639
1.5939322012372905
0.2949167323315649
0.4374719624123919
0.4157348765722020
0.3322238996919111
0.6243667511956232
0.5186831152229310
0.3833129326253015
0.6310642626807521
2.0695994432364273
0.8188959300089351
0.5492981849633907
0.7315696508633209
0.4802855535741628
0.6391501466196843
0.2817060240122089
0.2451454574700769
0.1681078276093793
0.4496464062461314
1.1591574311050437
0.2529266892422797
0.2762025160909047
0.1051783495223759
1.5410205940881951
0.4100050873532197
0.1739020544332224
0.2790352169325097
0.4731483312921796
0.4983310447592970
0.9094222608673590
0.3484002982348784
1.3605847244394909
0.4089313516319066
0.2827177547518716
0.5223803036098538
0.8991038256041861
1.0413434581130900
0.4402975419377242
2.5865192499528149
1.3578796615139552
0.9336052124307495
0.3141038561412302
0.6687674529321654
0.9179849062214771
0.4510806602475270
0.3425642659469759
0.4573456037109302
0.3252444556917453
1.3670654319134599
0.3112756024637093
0.3101671805973893
0.5863871434587367
0.4202505360264581
0.4165385893838334
0.7762365849520521
0.9026496672418460
0.2206282923347089
0.3048774790623554
1.3253692461821771
0.6573689346268736
1.4151410280868646
0.2311417570173013
0.1895644206355964
0.2132142593132471
0.8441286048580707
0.4967154456537060
0.5584801151082956
1.2503577334131251
0.1127773840258612
0.3716820485626897
0.4342749966553541
1.4107245699898385
0.3000802930699535
0.3527234024817290
0.2649461687338999
0.9051505116368617
0.2392857567508599
1.0691107094897916
0.6744324536488477
0.3967417695671998
0.1374023892804175
0.3659019791036613
0.4514845402502488
0.6996028723523011
0.5913698837977259
0.3547280724308024
0.3044750472325966
0.3423184425620036
0.7178915877760517
0.8461391953112667
0.5011812176877015
1.6348427317798269
0.2836737754177960
0.2317201939293092
2.2171581023844453
0.3735492129836189
0.9456583078235070
0.2325352149382474
0.1457598806699139
0.3539162798992717
0.7983190437795571
1.9988759189950542
0.2701632279862558
1.0412701820233252
0.2639198282969346
1.0839272120609849
0.3860011554444043
0.6111149316914180
0.2818326929626664
0.7618078647801099
0.2502535137958546
0.3201798952948280
0.2790042211148389
1.0158264439711786
0.5543761200538029
2.1257396619077582
0.7641639337338688
0.6291642835142852
0.7514994425746551
0.2173388854845726
0.8742658623196462
1.0362369436231518
0.2760365358644279
0.2671941966616824
0.4151144414017836
0.8322585259104471
0.4782891220141892
0.2145593560649104
0.5578474761434364
2.7445457692299904
0.2236848835592795
1.8314132832777190
1.4613994804705612
0.9575780413683788
2.9316761959745463
0.2611984641194933
0.1663921738733904
0.2539927454159177
0.8966976531232547
1.4446006051541644
0.2339024757652908
0.2056040223884423
0.3326757338504081
1.1562449904974130
1.0192775965300882
0.2874733789865616
0.7967013381649650
0.8695713262436016
0.2046811889695714
0.9962847820289653
1.2246290857899567
0.1513797314779950
0.2907134822376065
1.6799861303251475
0.2428270710439904
0.2433419967158983
0.4886782690661673
1.1739971544636774
1.0876357790699700
1.8623239056168615
0.9869726436499491
0.6312135985846865
0.6454939012617729
0.2538334380560845
0.5830253001044987
2.2049030693498537
0.5174355293173107
0.2762285262142896
0.8006651128520730
1.4131477372803083
0.1861384739960421
0.5169110985301586
0.2074560070609230
0.6221966273336648
0.5927923647999336
0.2205572930810007
1.4144671230587846
0.5949080117986796
0.2287823601482444
0.4459858229895524
0.6096602740964059
0.7800263867421791
0.2618363550690148
0.2458490976192849
0.2294796390278009
0.9541133091918539
0.4176119823261120
0.3883779866347368
0.3145812913797101
1.4243561884871099
2.0991015479666260
0.3638138106762767
0.8030585963276167
0.9456862437450582
0.4433740031642053
0.3050899084938408
0.6848551615008773
0.2127558699785936
0.2581552093861639
0.2259183581541020
0.1596556886535510
0.8249130209271129
0.9746230794677331
0.7054841211478333
0.5244582476964297
1.1734568549701621
0.1889554393786046
0.6103704782673276
0.6541787244620991
0.5442113594748292
1.3810827606059917
0.7602046104476585
0.5421961957545420
0.3831257401032930
0.9068757215769665
0.7110799516616453
0.6183611767109412
0.7136695373209250
0.9013751566198493
0.1928320528808527
0.2729891028409952
1.3253730935683379
0.2280270171941794
1.3252639056227906
0.3657428253719317
1.3569419287585864
0.6137884052204470
0.9748041006168364
0.2598903920122950
0.2336002928065994
0.3197085007735723
0.5739675431518378
2.2888391179364618
1.7412435986776131
1.8438295706851022
0.6801166235713936
0.2937076436905386
1.7823221330410490
1.5646482408419247
0.8036460677473087
1.3482119696512882
0.2755988198880459
1.3315967397345503
0.3477216806941001
1.0002371847797065
0.5166738124308523
0.6889372865481178
0.1565558510626541
0.2597937395861187
0.3233304384762175
0.2990046526306003
0.7247948105786008
0.4714737927620831
0.2034959419931255
1.4731586083848391
0.3796026884601815
1.5882377016599207
0.3767307155147250
0.8196258299236376
0.6041312285207141
0.9630549858635788
0.4952322762803378
0.6163535005196223
0.5925558264696704
0.4183414770350495
0.4362277874887610
0.4695983442873839
0.5008812883093796
0.3011666477425479
0.3976745281659078
0.2931379691751204
0.3760245766867314
0.2798838822022560
0.2107605845335740
0.3641327867922541
0.1622268663297461
2.0513069224329001
0.1653107348363179
0.5933108431316327
0.4754930663293351
0.7739667264381396
0.2129993227514859
0.2105202521817660
0.4068627795628998
0.8662991975500063
0.2653861350608224
1.3684381764009004
0.3274387871847466
0.1737934918791169
0.1997429795134380
0.1665558168102130
1.7904081741040727
1.0919195990891239
0.2128890046215020
0.4596714585683799
0.3662332084359150
0.7149840386257438
0.4646467190546559
0.2222773227554455
0.6248502917731944
0.4831728482335507
0.1637908460378128
0.5110007996135710
0.4415636560112262
0.4181616987222014
0.2335405595535516
0.5010691847223043
0.3553871084768758
0.6418294469581696
0.3345506021436471
0.4860065266712610
0.2727294653608965
0.8226908027331490
0.3064840818977785
0.2599839157706385
1.3336624692207408
0.1930711633950182
0.3302005057286337
0.2942617002975965
0.4798675814102609
1.1871649446578658
0.5162062626564818
0.3009207084833179
1.1682301142035207
0.3356970659237000
1.4638713712002271
1.9302968945324608
1.5472594823490979
0.3736942217541070
0.6394813121564766
0.7419171674918346
1.0304771884961781
0.1667305380207225
1.3413503224020076
0.7276115835210248
0.6489068701665133
1.7029729388213894
1.1450627717488260
0.6441436314943285
0.9773729943960348
0.1266152899782860
0.2879952786102535
0.7968453551644927
0.0820132423735922
0.1977368142441378
1.0962316060858370
0.1541761076881993
0.2455019584008760
1.2851340425090712
0.3139641685784031
0.3323711192691121
0.3534971856984157
0.4300128047449121
0.6984183044663155
0.1886675900437922
1.0609204844911915
2.3428109407313693
1.9056598502777717
0.4215297803459066
0.2432626143946663
0.5162305240585852
0.3602895533320094
1.6632009579464864
0.7017974769536508
0.8322698550970671
0.3159290656277918
0.2354301606742979
0.4534388269434189
1.1171895093710873
0.4411883631805154
0.7221700454814481
0.2564235951786600
2.1163432709375343
1.4989376820943789
0.1629515444018494
0.4820418720770476
0.3400306617376216
0.5722649483012248
1.4055176331935684
0.2148737377618914
0.2779642108790732
0.1801293976029719
0.3806146334346749
0.4887618114165520
0.5916628352431985
1.3564691822605255
0.2823959752922391
1.2281233133684601
0.2792027776101378
0.1960084324169884
0.8180685376664769
0.6876533796359325
0.4223762709654526
0.2582211111656250
0.6831588414759153
0.3982930828385634
0.3273507869900811
0.3295304300497719
0.3767185413258858
0.7010953635355435
0.1840595924663546
0.8540640871411256
0.4296186263663770
0.2587692302080598
1.2865505838457665
1.2436640649812034
0.5003425702080051
0.1455441772027442
0.4218096779606526
0.5873542153435949
0.2731629518007033
0.2351136723068663
0.3340380653263253
0.8378131262981015
0.7862106772726634
0.4660733790734639
0.4040455338903257
1.2904688804072091
0.3203985279479866
0.2644066987637217
0.4168118148740945
0.4159419068844983
0.4779018768735739
0.3763292794117445
0.6315027882919253
0.2133262166257737
0.3092864618393243
0.1499001642744311
1.5488607115227651
0.5299550434663729
0.2172396020200580
0.2169730241661867
0.4818156308382413
0.1742336278378076
0.3961383637310405
0.5758070305223555
0.5217128975287295
0.1923572020939162
0.7950618136975010
0.3693455994296357
0.3231845742047881
0.6305717808292002
0.6257339434784086
0.3652731620720608
0.3571581130526624
0.2579631022391879
0.6756089844150779
0.2211682734508003
0.3411690194520602
0.5836960495731773
0.4402845949542780
1.4412066169719537
0.5371790960673479
0.2448760062954420
0.4093243451462425
0.4165495314351233
0.2287344496097354
0.6890923086309968
0.5384781384889692
0.7550466065046493
0.1892554535078261
0.3939269837153461
0.3230512536353753
0.5740746542680562
0.4606606395340833
0.3282871718864158
1.2847972910274232
0.2243713101690616
0.3617696357418581
0.1915525178806021
1.1330630799434136
1.6150045178726415
3.4455248275357349
0.2288138634445431
0.2028867299884585
0.5418369071842335
0.2881046046864100
0.5876102049039815
1.1640582036287879
0.8371324015683257
1.7236977122731787
0.5604450121673850
1.2017993335510084
0.2090801830302880
0.5524061892073355
0.2893840377534218
0.4644685913759474
0.2824869604539799
0.1867943305855491
2.2833875616902048
0.3059672353838323
0.1681534939623361
1.3973992713129633
0.2625587828235396
0.3759006341852853
1.6591504902141025
0.2621738947574954
0.4963538040604689
0.3122727156424361
0.4810452670333092
0.2954264114860763
0.1664777315655463
1.0864154919195954
0.4014947542685263
1.3619707136638226
0.3092549757351564
0.2531174446162936
0.3098164507955552
1.6933946477931556
1.3292827335689452
0.3486390985449717
0.4980054849495730
0.1946456117790234
0.8787776400186900
0.2055054258253080
0.5372097724819014
0.4102391789469948
3.2379377733768706
1.3694089411496577
0.1898947177624351
0.4060134983565149
0.9398061956335937
2.2636128763804777
0.6877056752524595
0.7880815400063454
0.6959887641415321
0.2352687077902829
0.4324831326147205
0.6652914757190729
0.7059082933203058
0.2392138608844334
0.9127944948756914
0.2241607899088081
0.6928055051430420
0.6611973439902954
0.3133380527797271
0.4094117366373666
0.3526472211223961
0.2088025992723814
0.2953580082966951
0.6794349889722753
0.5402053465618337
0.5886954349884945
0.4925845995787768
0.3497243107599957
0.7325705840656997
0.3774382800979765
0.2924351071930573
0.2347196683951154
0.3594525821068051
1.3091504575724002
0.3733848300646372
0.3214010141068542
0.2143247343097912
0.7716381148396678
0.5720070292701394
1.0422936741721287
0.4032256090072401
1.9576372043689219
0.3537427090786025
0.2417813577628749
0.8807695339774284
0.4174804337179125
1.0388779069535303
0.2839767592947169
0.2301309629513071
0.3323588751545756
1.1866445779737949
0.7084366998839187
0.1971886210136802
0.1845485540714549
0.7534662318160485
0.3007594563186728
0.9200001284654817
0.4062110125145182
0.8134730337353631
0.3788587468818321
0.6350187538129717
0.4845419737187342
1.0258272537975017
0.1796800781288237
0.3307941717480816
0.5867067485210100
0.2858135495019383
0.2899303220258673
0.5426133671342939
0.2391657523664233
0.7311779783393035
0.6249286025103515
0.3292131864281060
0.4779026431827447
0.6370393511760959
0.3964973990191325
0.3000106277241912
0.3504378311244984
0.2169645550354158
0.3333949804915619
1.1073327337344914
1.2879598280478746
2.1907911814182626
0.3833768357724807
0.6456896608071929
0.4711262531418754
0.2026726768560323
0.5776574206752798
0.2529553448578596
0.1986566549659088
0.4549632599125779
0.4181698165955936
0.6666408302383040
0.3970691026170812
0.1833909481715637
0.4115281164305600
0.2034816164746758
0.2015627998840017
0.2600417733167859
0.5455478449077873
0.2132277098641140
1.1115916884394323
0.3476490916552279
0.2040236079131930
1.0193294570815397
0.4649902639724246
0.6700308380814661
0.1266053205994560
0.2563918210238469
0.6057080076875252
2.0476930853245392
0.2216715103936338
0.6850704431628145
0.1819697397666005
0.2129285659285536
1.6416679391469131
0.6238037189967827
0.3142532316932289
0.4290781554633298
1.4795858566135394
1.9290113640030881
0.7732289574933020
0.3059218723927035
0.4347597518233215
0.9465087757158699
1.2188332809168685
0.7867280074767145
0.1601091971616153
0.4700028731484487
0.1404294421762984
0.3897097754656897
0.1964615730066228
0.4762340956747835
0.3667508542991982
1.3047092727779237
0.9423332785179070
0.1254404855421143
1.9512189742097803
0.2132485193756111
0.2621769787579069
0.6674106391752730
0.1696398191688964
1.9696391403191171
0.8484576071179220
0.7499595293680841
0.4672201569108836
0.3759011511870511
0.2731226589582434
1.8699469289050299
0.4614023288078215
0.3908678434403043
0.3307187801375733
2.2478813495160210
0.3012920174310949
0.5058088504799230
0.2615344579726866
0.4881915440387274
0.1185172947674005
0.3867129077838172
0.2653225217256647
0.2831736197976653
0.2387245371945710
0.2315124335851380
2.1116442298317679
0.2639644983757137
0.1873770052362218
0.5922713903290742
0.4406902404642707
0.3071922933241291
0.2764504107924779
1.2179767909656221
0.3001743948740545
1.1751789790491500
1.6841367043431390
2.0214022060864494
0.4368613028824306
0.2655084422370351
0.2062771153021004
0.2669571912535185
0.8643737226118340
0.3563898442516233
1.0498899199092762
0.1399239593274871
1.0206198646852727
0.1924534406303451
1.4617963623828416
0.2390560894903655
1.6484832456646217
0.2723160674192187
1.4279096535609597
1.1442115525301233
0.2689684232475429
1.5230774531720215
0.2976566066287489
0.8534506327512759
0.2306884485186664
0.3092157143057364
0.8918334981291025
0.5415845571827447
0.1610258306401988
0.8177573526960771
0.9188432497465548
0.2406506675068840
0.2899894308682534
0.6963417705118999
0.3752643237171753
0.7318047618242787
0.8866043976377114
0.2665469702314915
2.2276227481964952
0.4242090241880305
0.8555972303945900
0.4010611661104875
0.6689400775385366
0.3646616429044167
0.5475285066143449
0.2759720699908996
0.5001598185525609
0.6042553000214839
0.3450282259848336
1.4756625236791123
0.5893234469874642
0.6757960517940234
0.0658895594249245
0.4116083889129127
1.2829131468855195
0.2896569304423409
0.4036455446132834
0.2958588354904066
0.4973681081104999
0.4516510426143157
0.5015092241331303
0.2953139121619870
0.4971875173360445
0.9392706412978669
0.3905372827781832
0.2554626479561222
0.3735251909219670
0.5357437952033877
0.4297117962684496
0.2153689512429153
0.3119137169928763
0.3964232758131629
0.4598878989615116
0.4642244675774236
0.4516473660403548
0.3367945430100292
0.1209969855210424
0.3025196099867546
2.8432865235712654
0.3858933157234361
0.9045416575145282
0.2288874055187415
0.4683061258956513
0.9056848079481483
0.6443410053456091
0.2821082876962322
0.1511173337947138
1.2084939846162115
3.3515393652379544
0.1930277381931518
0.2417377552139186
0.5525417365649332
0.4702238713666640
2.2325395957884808
0.0955216149375708
0.2954295957894004
0.2691892890844336
1.2394440981443182
0.3274385782918898
2.1597995366232681
0.3041274381840964
0.7430520841988937
0.6564987479998559
0.7726782093082480
0.2526850264850005
1.0410543256115261
0.5643849195599424
0.5924289258550886
0.6542082351326624
0.2136446702804733
0.2422029059397772
0.1604113252821016
0.2549041518658512
1.1128236348284020
0.2660630336366125
0.7919393362264771
0.7736088197355997
0.3732048080467507
0.3595435859708864
0.3253016596086429
0.8548544098521234
0.2383375411785380
2.2995020808656257
0.3888663817562019
0.4610472092206379
0.4645728336965362
1.9076427933561320
1.6977238930563772
0.2007096261075247
0.2737791981359408
0.9965223968153794
0.9556295166353737
0.1137964707960424
1.0335753835578885
0.2713820789698786
0.4918559829716855
0.2985637073314749
0.3902229101435069
0.2255873733158893
0.4530275542818458
1.1966364250620813
0.2646405988554079
0.1679166214940011
0.7687352569820405
0.4022808654710506
0.3661989311639786
0.5186142124851472
0.6622612463064002
0.2378210646584991
0.3759665944989194
0.5927782646445792
0.2686222269427390
0.3602046989041696
0.2476544297244345
0.4503898632358414
0.3120034773289717
0.2776937377460058
1.7307183808207078
0.5633556349839317
1.4365044481068594
0.4102510262036105
1.1172095852142832
0.2704976074500962
0.9290917601540372
0.6032690744812470
0.2895495401763961
0.1746600333015351
0.4535687650511875
1.2966237174161890
0.3065014637225545
0.2789957252937825
0.4281714907324670
0.3767431193075765
0.2736568432928266
0.2183222753206380
0.2314376585579652
0.6924273764261599
0.8113278078007795
0.9563037375478700
0.4173600615656277
0.7524451723353422
0.9763714840451314
1.6869432628055847
0.1450792904530047
0.3848077401840015
1.0248724446002484
0.3824133589354020
0.4897950356944136
0.6470088426088125
2.0647880004181616
0.8779282320510617
2.2199979088181863
0.4305929047682682
0.8458296535553700
0.1434627489669040
0.3205016690115485
0.4480653173884548
0.2723126946179519
0.4413172989372640
0.4422908047496321
0.3412019854972073
0.5412991730774834
0.1989297757513810
0.2111572873196224
0.2879189648941463
0.2695807706389104
2.4319113181621788
0.3185376951596848
0.3208696969234435
0.9120654945334650
0.8004998787066882
0.2303066140592023
0.4614575701961616
1.0997798218132289
0.3575715689285062
0.2403313684678068
0.3294180852806932
0.6330532697902242
0.4546217079713273
0.3652019455070956
0.5971844430312956
0.1829077451404117
0.6294318029910357
1.0362013660480649
0.2059801652979445
0.1657335828207191
1.9170020723153129
0.6746106435041668
0.2553346474505531
0.2673340996185516
0.2972257229512465
0.4771404982273530
0.2075915197412996
0.5235896775287614
1.8713826155963886
0.1723351959917778
0.4012974714880784
2.1811557767600789
0.3061293591759622
1.6029921154025999
0.5816406133367309
0.4408916260122551
0.3986077979670810
0.3470039888054472
0.8058426733990984
2.4411577627046910
0.2232783573485406
0.2748298720586746
0.1729416735502340
1.1242042693372696
0.8372636759248735
0.1565927865505401
0.3962517853498753
0.3095434523525000
0.2369017576475585
0.3469898993444644
0.4054111664077702
0.1987859368437199
0.3660507394322678
0.2347487342903847
0.7424252790127639
0.1642295786899908
0.2041629099805107
0.1758271436540113
1.0853462035201318
0.6440150279009202
0.2151821656104431
0.1510259265169651
0.1787624904972809
1.2696548995781001
0.7148688233397955
2.2994282691336316
0.2429454699453402
0.1503111502920049
2.2664193379528612
0.1929946727240619
0.5273101291691091
0.8156428203081418
0.4787439551587909
0.3173839735738966
0.4058843027388175
1.2996655327761459
0.4654102857469411
0.2945353573942617
0.3778247876105212
0.4146955255209832
0.2930411753592352
0.2585193260317737
0.3774309893984427
0.2556446962296737
1.1381447918639935
1.8181451381777975
1.3177524204501765
1.0840571078736332
0.7205694629926427
1.5866240449746556
0.4887331935763086
0.4222485205891928
0.3772391290329260
0.3077670262224288
0.3961964289532034
0.7367156812235294
0.2666016109341562
0.0887654883870157
0.7332387518915446
0.2201985975400440
0.9036358878694699
1.0539738535931917
0.3404550822946817
1.5093649857798539
0.1786078967826015
0.4302787559086312
0.3365272941419448
0.8909847553245518
0.2911623898831905
0.2697420007087885
0.3439282028984962
0.5075931461936243
0.5559199891182516
0.4547861606412766
0.6920451989726359
0.9119829421368877
0.7498157739581188
1.5083674933765678
0.3200099859341208
1.4512488010751667
2.6889681609500826
0.5076938441972061
0.5182928019970632
1.1757396528498489
0.3029094100696170
0.5665123001361252
0.5356247677268016
1.6280089978245940
0.2974784755732802
0.1369267419109690
0.6047397013153528
0.6413191718756117
0.3604412148527025
0.2687580140045043
0.4235631785945877
0.5710065891342140
0.8505332988987675
0.3873467271980040
0.2735547340813866
0.4075207410163557
0.3534241767558228
0.7116370656464639
0.6544196645636475
0.4311344344779897
0.3040087970269099
0.7623288227541387
0.4259559254851659
2.0713375405704255
0.2799812174784329
0.2391039296002333
1.2756496077286954
0.6394015207753725
0.8162904109009759
0.4827779968933044
1.1338062301544483
0.3283893216239449
0.2159599412706825
0.3211282500924995
0.3487844680154382
1.8658446383880243
0.3827216398597102
0.3528332736401794
0.1391603107417900
0.2210128658157373
0.3971975642087102
0.3214037507803500
0.4375914776145322
0.2832324180189332
0.9308913323515071
1.5081303091938176
1.1490664891815925
1.8706669616927343
0.4430648233555416
1.5136079728898295
0.2649288556987770
0.1776561221817561
1.6304207612206483
0.1919543047215200
0.3174254314436826
0.1886189519566699
0.7832967853954642
1.6217101824876661
0.2207961058666683
1.2498434272765202
0.4750292920101806
0.3138250411278278
0.5698606947336771
0.6901708032112026
0.2714740273660823
1.1479812007283883
0.3972680271632214
1.2766452368317118
0.3099696707783437
0.2752703682178606
0.7367331846842684
0.4288086467768153
0.3223889611959407
0.2794954826087803
0.7243569099861418
0.5020128601494918
0.5317896615374025
0.4479323831061777
0.2948711640819628
0.2253390161302971
0.8302754217650090
0.2428568197418777
0.3516277818278617
0.9002957569807393
0.2732690161832885
0.3363503462604385
0.7521295991767545
1.2413045266340532
0.3505357748267386
2.6349172871756537
0.3501831774060520
0.1825274605069458
0.6693405717643728
0.9053828256713814
0.3185655178590423
0.3619435513576974
2.3130089233686419
0.3356303484673049
0.2037288626855585
0.5717035096317318
0.9715284218435443
0.2531798781458576
0.2545738198203580
1.3221844590575813
0.2829544650760454
0.2585042380734590
0.2665568428069491
0.7759897129002269
0.6184902596069186
0.5376110444584015
0.3925525049420102
0.3101798936690443
0.2479957184249955
0.1951714836897622
0.3024702707187004
0.1682018345362088
0.1979140435494742
0.4139384234604506
0.2996513159381493
1.5793759389375310
0.2242803996581415
0.1845771929656816
1.1159758082346656
1.0438074236252817
2.0494531018357236
0.2147626381730063
0.5636079234452609
0.4506239302361337
0.8466164717910374
0.3615401447153772
0.3650955919661811
0.2239023220143110
1.3008404721900533
0.2267381429608690
0.2162704705138516
0.3183347360240575
0.2993168184065098
0.3450349066484080
0.5236202036027748
0.3648095391553170
0.4859526166967658
0.8456273352854282
0.4824392269043898
0.2293199112411912
0.2509635754375950
0.6698425428074302
1.4779661031638511
0.2321602276764594
0.2188519824875854
0.5279457919169772
0.2614743239965094
0.1914153941936050
0.2474377706742672
0.6859227302806232
2.0647921723927993
0.3837791380738718
0.2010769688358849
0.3363932935697065
0.9205947749620975
0.7450415321529817
0.7592355004953788
0.0822573716049426
1.0532912827144685
0.2964523692196366
0.1391914348734460
0.4732567831017178
0.1789214622102122
0.5284812683478002
0.4691940482586290
0.7153844263326903
0.7847157359548760
0.1903795219314031
1.2165678685627768
0.3461518065469136
0.5778652960577659
0.8526420477989802
0.9416602263613072
0.9151077137210422
0.4046049830957905
0.2886994520676183
0.3921696902584415
0.2233997568466393
0.9219831440894382
0.3581446260612893
1.2022651358227350
0.3801546935630000
1.0416836555278337
0.2055807894411501
1.0118579913333292
2.1335256722929614
0.6165914519041564
0.4021059232643722
0.2434281373466547
0.3869190282578074
0.3334675632986688
0.3002010794321563
0.6176661198673514
0.3117514292041506
2.0828874162985542
0.9725328243665672
0.7374848606928026
0.4387014967412739
0.8568540375745215
1.5346196264675314
1.9283978822229955
0.8123663229334426
1.5025783272681679
0.6206294966121870
0.3961916742827327
1.3480820975490726
0.6220905848840346
1.3057039363306693
0.2223311687789291
0.2007649380867846
0.2769988728203572
1.7828333597465189
0.9929475098771547
0.3196099149518687
0.3856593667567481
0.2767650923952090
1.0045579331126717
1.8907292369984816
0.5864110442089441
2.4158330942969428
0.4798443316295691
0.8306496857548495
0.1633368528786114
0.8033380394455207
2.7768687554697991
0.4166389209405850
0.2762531274237290
0.8226854191992032
0.4142015120484395
0.7294741850193418
0.5378784947918456
0.5540449293776124
0.5055879630992877
0.5523915158903492
0.9669949122455677
1.8513209547922429
0.6849454179642294
0.8523091540684362
0.2472909897922726
0.8031994114502368
0.2498397298103043
0.5874407677518061
0.3909456361187154
0.1451204875213570
0.8808534880050445
0.6221793987483792
0.3172355136674270
1.2121686349697711
0.6772509528840516
1.1940697967718279
0.3587458423516647
0.4643615431928936
0.3017063447935300
0.3102878087136673
0.3853881431383428
0.9337962602359937
0.2459140573356819
1.0758064598078931
0.3879968846868564
0.7318186430497917
0.2746922415608068
0.4267966238411134
0.4209904726508285
1.3296447424461348
0.1969883989373535
0.7337267981040156
0.2137412954870399
0.3779389425603483
0.9828187955934169
0.1279489510046021
0.4278519904574694
0.5410696316724886
0.3122133561692806
0.4379648052626379
0.3272910565025668
0.6885951671111457
0.3020087104304707
0.1760681727163984
0.4242413921511741
2.1885719215816977
0.1882048691192910
0.4845298325516296
0.5504761460676946
0.1756157939836811
0.4777741283373302
0.4500177855007905
0.2668112774182703
0.2098708453427029
0.2109311211872509
2.3154583062312213
0.6772190376672711
0.2194191067945326
1.5329791739623140
0.5068286833117099
0.3374543110391528
0.4828071322752976
1.0675433056054904
0.2949894256910000
0.9731814940003289
0.2221961390164893
0.2493975454536788
0.3773369316627431
0.3913465503383620
0.3172183484922471
1.7079215880584968
1.2410127077681068
0.4463019692816488
0.2675678299500532
0.5160411992924026
1.2467250084167176
0.9308138771818761
0.1803497377981813
0.5827723274511527
0.3625753780349470
0.5787950617220758
0.4861825931062072
0.8555761263650368
0.2857940704423849
0.4138349654091940
0.3148378498727027
0.1614641263708556
1.6741840397275496
0.5313583671439588
0.1770456463261496
0.4174868435317478
1.3186278398637938
0.3498899736221972
0.4425341290743177
1.2248577744085765
0.8104325548235067
0.3941433595721691
0.4572598753513830
0.6941394657377487
0.1494762156680149
3.9018997866176299
0.3799241445024819
0.2698913721852279
0.6781420610026387
0.4130070581000496
1.6686130208582881
0.6610595131386674
1.2791320707419800
0.5985250437360321
0.8898802472479304
2.2259552703039702
0.3694635668881716
0.3397023918550843
0.3654225391858290
0.3581244599137676
1.3700101152786104
0.7932472668603054
1.4801457431651235
0.3043534282097653
0.6500217507849584
0.3035560161455066
0.6965739374773250
0.7620708694236242
0.3939580602459714
0.2871685992213564
0.6997341545150846
0.8542063266737898
0.3518875193744861
0.2289955541029656
0.2385427173941252
0.3356489769695372
0.2650263923656553
0.5210181392072215
1.5379467480154574
0.7186697530234767
0.3216872767642940
0.2086843126093072
0.2608980123255265
0.4728249113475727
0.9706970365028837
0.3107237665231395
0.2329709956077042
0.3235319868400666
1.3774538712434321
0.3701365481291816
0.3386565178885803
0.2742199019135114
1.8059917205882634
0.7643795059827880
0.2940533984301936
0.6341932408769253
0.1624047162510216
0.2133583580150287
0.4318467856501229
0.4426582277482112
0.5153902081619037
0.2912586074106871
0.4038691588927250
0.3695498504928878
0.6617706747388752
0.4766377497668941
0.1832864177363192
0.4663386043584197
1.9310192095912271
0.6414035596666494
0.1681510566571944
0.4290052557137081
0.2019272978666251
0.1860886568225084
1.2712563031596318
0.9285603516088941
0.2113339325294135
0.4539827304841992
0.7002831630891819
0.8769597317956510
0.3727726631461223
0.4675976127662409
0.1607301495628306
0.4913579994296953
0.4863120700713921
0.3220898634560605
0.3213206117945759
0.3166725881885668
2.2235449497005781
0.4012203224503992
0.3985036064780623
0.3407772955695236
0.3935667483382304
0.3081170848670354
0.2513871552677216
0.2200340807188468
0.3399514482860013
0.8229407371006516
1.1269662372130824
0.6231541250488135
0.1641488023828455
0.1577028900339599
0.1437800360495771
0.2960845045324714
0.2117240663297650
0.3548287314387153
0.2409544851678049
0.2513710019769384
1.0007872794904102
0.2724426787601715
0.7077193407995992
0.6195621919903829
0.5281924884633327
0.2154179051800824
0.1435190221312146
0.1732950748297739
0.5041099597038681
0.8400449430917263
0.8890859951641374
0.7261826864627565
0.2911942263477272
0.4051055540605262
0.2305251267129904
1.7902684130136208
0.5325601258581258
1.4607065645838588
1.2443951660144421
0.5888491070830710
0.4973872239289108
0.0972159484364283
0.7012758061712248
0.2761095481409939
0.4625147905781546
1.5971763161446688
0.8942028221098539
0.6433982923671806
1.0188146543643199
0.3961633418278936
1.2413062829156374
0.1954805670058022
0.2925750867403138
0.2506430700833846
0.2233967977358020
0.1829341598267860
1.7222548130725670
0.3045687416338581
0.6563967915784730
0.3810589247657390
0.5211759002379210
0.2362719072276036
0.6805287266650737
0.7001522693262814
0.7311408238068537
0.3852744261117307
0.3391876437866301
1.6381139010905699
0.3076232603539495
0.3155711392044154
4.3339233843059048
3.0112729830079670
0.1791718739575892
0.3301576442846397
0.6904634837212882
0.3042231263215740
0.6952438176206499
0.2330665044925837
0.9261750379237981
0.3473366777119793
0.3471530480910587
0.2092453143192614
0.5213522120330936
0.4159039852787885
0.0790118657735874
0.6045002671145454
0.2852000912074999
0.8052558387341833
1.3025244848437900
1.5258662402066818
0.5433805727793697
0.1470690038896203
0.5279691642545146
0.4424434189532409
0.2642868813017891
0.1492225358479793
0.2946079432086535
0.8307944218433718
1.0489043444178776
0.2569803966771862
0.9347490296876906
0.8911156025046125
0.2366331900980860
1.2935875096901270
0.4038845113365674
1.5419099778833925
2.1458351024286557
0.4266984988258784
0.4295535605743197
0.2278319464793412
0.3311618481709715
0.3344974256329927
0.3897083275374484
1.0078852112684800
1.6966200713872936
0.4404502133891128
1.7896916949763408
0.1929524799691302
0.6582371354351721
0.2169531226381540
0.5205890562578190
0.2164704560962036
0.6630733096395574
0.3158857303082847
0.1632941573669484
0.1388989074902156
0.9955728642823587
1.0652301645533555
1.7257546726254418
0.4901911500918139
0.2780253316910830
0.2627962151103134
0.8231997516093372
0.7158245054458803
0.1880931434711997
0.6268936902483802
0.3163235760745664
0.6239659540707407
0.4250272675971729
0.3377108491123835
0.5906888707554572
0.8668411333099471
0.7538241822511651
1.7739523671780546
0.4474694582349912
0.5889855318535240
1.0447786740832612
0.7651950385166018
0.5296170546000951
0.1744171947293296
0.2740821925831511
0.1845583052313486
1.0613854533556193
1.3970368996176035
1.1694309344717908
0.1784818029719801
0.4687256193661078
1.0982708724008567
0.2684084575768324
0.2106241512048115
0.1521936185681803
0.7876132442664243
0.2412012605837646
1.5900403796379727
1.5902344403207849
0.5397384269768963
0.8050659614725930
0.0998401915073828
0.4861891987867040
0.6498767683471982
0.2571940650510101
0.2185577191256129
0.7870452770310976
0.6668026875307760
1.0363918071352884
0.4141040951171817
0.5594980529314881
0.3514413891350490
0.1599703445942851
0.5042904502196208
0.3483125131693328
0.1832811473102254
0.1161794503162525
0.4427322837378771
2.8224054633670335
0.1532923126207208
0.3413611335790279
0.2561024230258511
0.8665530680495266
0.6418644242783955
1.7795496803673743
0.6182892414399248
0.2603515027039904
0.3323962057683900
0.5661173339645984
0.3323611044256296
0.5394265002040584
0.6782900402632777
0.4673830942960961
0.7160518774234106
0.9107280623369434
0.2143876765938657
0.3623448707098191
0.6032738250964513
0.3372722713190406
0.3618483240271111
0.8077268300569216
0.3392419415466748
0.4369842078619968
0.2567500670306373
0.3069751058048880
0.4075199275311547
0.1665352978407029
0.1593367054051447
1.1721070888461327
0.2523380470782666
0.2304026225922122
1.1198529013110932
0.3536541078127584
1.3147038531276394
0.3339510685799780
0.7046579129401422
1.1998853126091262
0.4118729744765659
0.2220098037654310
0.5002979646917964
0.2727349143421094
0.3211972556440799
0.2699664764881504
0.4043249393179877
0.2227527152906248
0.2426888219740633
1.3276956957647599
1.4267254771112334
1.1309424184635759
0.3169244536511258
0.4768107086699302
0.3227326250169114
0.2765366312092112
2.1166847072221913
0.8154047719256141
0.2857050979676643
0.5341242007412461
2.0576474051304672
0.6072647690634767
0.6146422807412932
0.3510940616773155
0.1873538775606143
0.4572321467078382
1.1670128396500559
0.3403323878243469
0.5185657346231665
0.1833168583345568
0.6949305419494181
0.3868288622021403
0.5256895123152958
0.3609166532912695
0.4245061357544273
1.8044467036193907
0.4360799559349093
0.4009657613065256
1.0816690741126145
0.0575737658404911
1.0056179017252020
0.3989252173388707
1.1504210338640917
1.1437166894772872
0.6378668389730677
0.4147521493435491
0.2454454043491949
0.9021408639565038
1.0703645813893132
0.2772062439317509
0.2102697617672575
0.3577487725651540
0.2396355490900177
0.9796453752535399
1.1991450013952090
0.3953141302381624
0.9286072381129884
0.1362064811398938
0.3282810649073724
0.6618569513906323
0.1512501077665522
0.5687404536149039
0.8891014307959324
0.6588776900525772
0.2068033050755744
0.7134965461132765
0.1072115981241240
0.1540821938290833
0.2931678525201704
0.2608123245193923
1.8719811535102622
0.3349278661908386
0.4183417825149718
1.8807578650838934
0.2300656317347602
1.3643135948976237
0.4005104175440373
1.1157758555965529
0.4181115655610483
0.2860761553036468
0.4489519541085656
0.2552012963588908
0.2881621703962765
0.5162615865236262
0.6011715901325942
0.4828807804482267
1.1148814010132995
0.2916323022020180
0.4200863733404390
0.5283681534146751
0.3664191523460687
0.8973732853517333
0.3527239360074077
0.3012551604670115
0.6421539403338556
2.1888788613398447
0.1664176473112544
1.1223923839966119
0.7247284282489659
1.0793411101911374
0.2868649050109866
0.2543508864321780
0.2556001382685480
1.7972880742822781
0.2918634996479170
0.4082740771082740
1.1191069730769385
0.5205826370753783
0.4293520062972753
1.6246477594243913
1.3548294434202148
0.1561122416747622
0.3086325473579450
0.2758805289638246
1.3134919308921269
0.4651058918249635
0.2459186200298120
0.4847923828141916
0.6544672182998426
0.2602140207978891
0.4473693253277204
0.5372833178943637
0.1908418708823589
0.1702858079682592
0.2711854084159171
1.1265334705073116
0.1677130965293756
0.4945300196610987
0.3357602871599283
0.3365162622188755
0.4680104065039075
0.7485836062496958
1.0529881493401660
0.3797016898855645
0.4705395199480833
0.4107214597163420
0.6230807131743177
0.2305623187758030
0.5312362190196609
0.2383589189916506
0.3774267627435748
0.1190943723256908
0.8998283655270569
0.2581197702271822
0.8713248506098772
1.7683933767090139
0.9191023604764439
0.9646218654298195
0.2828696056403004
0.3259896838017795
0.6298395439752653
0.3827863499363744
0.2836364777298286
0.4849141568132040
0.3307673934093422
0.3874516768281637
0.2231495862390744
0.8506362975933826
1.0830841920702490
0.1692523845632437
0.2228460706534889
2.0068840477961203
0.6642427622836067
0.5012808334985266
0.8034838352575235
0.7473242880968982
0.5900077369010432
0.6190196177595801
0.2058836388381486
0.3608635361453025
0.9373812411785281
0.8104575483282019
0.6948650204458318
0.4478347487992043
0.3536973268331209
2.0937647446040728
1.8948547451455084
1.4143111264016142
0.2427936344076791
0.4585277594107993
0.2384638259352272
1.1951847804788294
1.6584386051395796
1.3367613116174368
0.5734024010249641
0.2984054621171524
0.4956448552114239
1.2410596336485469
1.0958744417137751
0.2379233638253808
0.6119498752376842
0.4333449069992525
1.1667493898950170
0.6865328594566478
0.1980220699981174
1.8896415863918401
0.8629261471336847
0.2323875753644415
0.5233222756713758
0.2183209612260235
0.7400886407721003
0.6427211469346048
0.9265315822437401
0.4399054655258823
0.2960750176574436
0.2518164581298379
1.7910936670103723
0.1723571003343665
0.7160666471814636
0.1742622281982875
0.2471052339537749
0.2394879783200281
0.4398753030449711
0.1443236651468389
0.8810881759196647
0.1361483200086475
1.3249180393757030
1.0646778256599010
0.8594544927147183
0.9407306905025905
0.7499753230864599
0.2772968637313227
0.6455898438146050
0.5760355216153812
0.3310496331829427
1.6227119739237637
0.1772414622346332
0.4132083703542975
0.1639509534436847
0.3286588727408670
0.2221565282130875
0.2319142300779333
0.5591750594624614
0.2721364309926457
0.6059844939280197
0.2684490047191730
0.2695209343149330
0.3016003594407266
1.3880344357626928
0.5326373907780564
0.4021905114391586
0.7106563379608346
0.1409460355352188
0.3214838889029750
0.6432995621857174
0.4380324430764166
0.2541520581762313
0.8295629459576475
0.2592941968092930
0.2019961062079130
0.3983327742228653
0.8634834686415669
0.4705177710296766
0.6871061362781461
0.2230445251429742
0.2576522827203434
2.8455282200330885
0.9649495525893208
0.3564026347273739
1.4193057867502716
0.2413029748616964
0.2976588596670240
0.2249550921146195
1.1736994652781902
0.4152762029965942
0.3102252836334287
0.2492933448176284
0.5461953274532334
0.6570436354182476
0.3842823567987637
0.8789188847731282
0.1438077420482387
0.6452300671591047
0.3940219441156110
0.3170642450746186
0.2766705131674456
0.2111426283950664
0.7237637926318428
0.6849998978408323
0.3984927587730454
1.0057115990209979
0.5525553012939781
0.2743979357848900
0.3455343557236716
0.3855806475354200
0.2741351810499779
0.3041532355886858
1.1337789900595396
0.7832289735000586
0.5518042958658498
0.3743925723332495
0.3971819451984544
0.3154541769055186
0.2197657408649434
0.3373797500767992
1.6900808901858113
0.2120288255260583
0.2892945533597810
0.1292705405400731
0.5637908325098806
0.5957368179446973
0.8102748435021283
0.8253390808258274
0.3341533239726004
1.0348630404323558
0.2869091962282830
0.4709731107738406
0.4995587158339987
0.6326587638509693
0.3043176787321755
0.6431538091237741
0.1962358946156399
0.1943712272224758
0.2718917555950811
0.9033689647085286
0.8094970126317662
2.2430552530727255
0.3657578344379662
0.9754162985505559
1.4194442026362140
1.4254321692941971
0.3805583755361113
0.7566034022571699
0.2388051332610388
1.2828990906174624
1.0008466520203427
0.5680278254543083
0.4449259870678617
0.7528925255560637
0.7965335449357269
0.2740699667447188
0.2568060219830528
0.5100901583540178
0.1519980219500709
0.2003288315939216
1.3899377216742437
0.2478648674469781
0.5057002540920976
0.1762212816344703
0.9504396996970215
0.4227601309126676
1.7977432487109084
1.2493045063807640
0.2145340776965448
0.3850560483903251
0.7170286509747257
0.3886694301510261
0.6878964281126656
0.4127924498916968
0.6392662082932361
1.1422992960103784
0.2250348798864277
0.5076759302995697
1.2116073227265347
0.8887071964158508
0.5543069833325802
0.7383208448309801
0.8750208993213846
0.4036868955437853
0.1734897106801725
0.3980804273622507
0.5237663343281866
0.2725988453075274
0.8245091392762447
0.2304312748308952
0.1835786812555682
0.3381031775863192
0.5887976315362096
0.6091385437439669
0.4359811648031915
0.4067957732275147
0.7496742619492416
0.1750391414368693
0.5242101410921407
0.4084523889470120
0.5680453158372316
0.5525567188452669
0.4040808618906837
0.5807879744299598
0.3121054860898198
1.3139304415200570
0.2540529241460341
0.6672011181609463
0.3896339735892980
0.5674629524139334
0.1829022966290701
0.2300334702629385
0.2453938366735358
0.3899535571587478
2.5277202137061394
0.2683379858103239
0.8013234377230205
0.3561216396369673
0.3977930962976188
0.9802844220215796
0.2543637802858143
0.3935568698492489
0.0936317925749961
0.5441438577068993
1.2648583458990572
1.0785630350628708
0.7085508016778590
0.2153663375446850
0.2422078309264464
0.3375830666693673
1.7232684047549469
0.3195198147127769
0.2210220215506524
0.8369595809826471
0.7461242940429429
0.3254489481842544
0.6165455756092655
0.2264235739445155
0.9932469526970351
0.1808589441260580
0.5900184693908557
0.6762806265004855
0.4336210371158700
0.4021283450322812
1.2872869712688271
0.4122394197592882
2.1952827081549344
3.1966295108689025
0.4076227281886204
0.1570791387969859
0.8901012562533310
1.3970724984118874
0.2974237792586933
1.9380535158306174
1.1140742081307735
0.1505678387675857
0.5580100309092302
0.1720151811449028
0.5023773401155154
0.1645044760190686
0.1860461207216204
0.6909972448913209
0.3757327610382255
1.9945297394740180
0.1680541725415878
0.3926795303887047
1.3627055097446146
0.6862112140135537
0.2952578668653842
0.3126514352325529
0.1885210176591627
0.6653027727108451
0.5072416903076657
0.5495171864184556
0.4574196105587589
1.1407138234171725
0.5166059898583626
1.5595800012262195
0.5781932370921510
0.3092171434714288
0.0827589538957909
0.4391871572146897
0.4518629763466606
1.0772723359471215
0.5436086965427691
0.5362234488384274
0.2543646616407216
0.3750496978574915
0.3209250381024713
0.4335966564774765
0.2389123248134553
0.2332052965829590
1.2427300195842008
0.3868297987757501
0.6744835472600812
0.2787712525397303
0.4926363572979113
0.6514199334771149
0.2889824801532939
1.9130125562383888
1.8387792608004929
0.2495295188203954
0.2302641784014261
0.2441598549916151
1.0377698073877610
1.2535115825592698
0.5281983885522550
0.2011236674760255
0.8410371400161445
1.0973141885893583
1.6073226650502761
1.5413590925706639
1.5138481631478840
1.1041844803856504
1.0263763917314606
0.3606870657469150
0.1802928790616449
0.3429396540937972
1.6557489888450903
0.2776311324906491
0.8059452440081714
0.4481248186019968
0.3297767816197847
0.4546975014793588
0.4240996381204809
0.3261511553871514
0.5424319174391030
1.0358986974426045
0.2470677246964783
0.5799572282902545
1.6407178252953738
1.5953802480020443
0.7349151743185303
0.2224453079764430
0.4759211517598487
0.1659282052714097
0.1805328815561156
0.1525700352356694
0.7227436698875351
1.1936336611116189
0.9743105573233493
0.9796904554335697
0.1453505268130213
0.4644493194003303
0.3948933621665986
0.7635019377109984
0.6354025826805128
0.2559986156714444
0.2403461577168287
0.2119990867640951
0.5752305952494225
0.5039575793190352
0.3104645863376447
0.3307856433273386
0.2671708479137322
0.7114577131548128
0.7044034306600793
0.8945552794733089
0.3944082863822018
0.6831249206551320
0.6637522320611424
3.6381685637631733
0.3313640929734269
0.2716097493956311
0.2951865831394116
0.2135641061951361
2.3977746184063236
0.7162106534223263
0.9813249077369051
0.1870020204786442
0.3284658185789340
0.1461539533027563
0.1612297970121261
0.3318656644912609
0.5198958986026128
0.6660877184931451
0.8413096575339409
0.3073327668448793
0.3294043676327192
0.4116132242354382
0.6037040989829165
0.3490085173528996
0.7348243884608152
0.3784984869032684
0.4879363101894967
0.6486250788833985
0.4229650936587177
0.4596378010347166
0.4464293496973823
0.2780883123546118
0.4113503488592301
0.4188520463779923
0.2403747692664595
0.2902660557129479
0.4742931673737161
0.2746461838103276
0.2249194093606093
0.4746390634846875
0.7383133945594977
0.1833833331199486
0.1601743459820142
2.9833749041767135
0.2680034322956288
0.1822934527660323
0.2046611400161673
0.7319361291962423
0.2624455580080109
0.8933645483897408
0.9013968609515075
0.7068714329152996
0.5565330090899678
0.3174085896355336
0.1292363093589204
0.2950159086084909
1.5692088459868536
1.9595729989902679
0.7800733500416657
0.4534325446293277
0.7412603700880709
0.2935707205879439
0.4318271793423669
0.4728694785698622
1.1885086630314845
1.2132623623661516
0.2551902022760899
0.1392719020695878
0.2424236858973146
1.2352411628386903
0.1513150309159119
0.1955053738641634
0.7246066110201923
1.0354358761274085
0.2190036053801379
0.5126454300328760
0.3496856074972712
0.3556520503855154
0.2793470502662174
0.9761616969712534
1.1683584063620174
0.3850378128805065
0.5641498087453272
0.8629005889359576
0.5403955489300358
0.3754520876439713
0.6844583734259118
0.4596736390706084
0.6931615612890027
0.2671283194623015
1.0682849224457698
0.2371638235508371
0.2270143881943341
1.4988522190166833
0.3315825081468233
0.8508504954558163
0.2152650801400853
0.5802166051732058
0.9148216690194602
1.1347565296090352
0.1913575493650796
0.7406528320381653
0.7771200992790455
0.4626993073525796
0.8705291229535703
0.6138856649455047
0.5400396122611255
0.3537856110760913
0.2141737317841717
0.4928951334741214
2.4463948356639591
0.2560500531470495
0.2673138643820820
1.0570699832895798
1.3109048232829821
1.6081836202791919
0.4892751989590121
0.2608732572737225
1.8167862890950346
0.5670806817054199
0.7504983245717227
0.3517587695418456
0.8194250003102184
0.7748355215673826
0.8683961168529919
0.7322840076727175
0.4659534956869056
0.9668532866399744
0.4188920325833081
1.1189632329080723
0.2493586906741783
0.1931911671400073
0.5532090659116875
0.9935161734402129
0.9456536851882760
0.4389205711264594
0.1848276882860223
0.3654481494549842
0.3687254803647144
0.7539547547065979
1.1558954626519835
0.2173499625513386
0.2467768268470323
1.8151890403573248
0.1801210154391839
0.3159283397179138
0.4696898876098601
1.8548617505470020
1.6182996002722803
0.0482165192639741
0.4235072439477108
0.1748866469555104
0.3972450385958268
0.2512029349196965
0.2119567238814000
0.2198107636380513
0.3826499223341102
0.2286965030510828
1.9672722726664507
0.2263402288793568
0.4294450456611685
0.7253948848321556
0.3651222406253680
0.1227657650352043
0.6356877674110706
0.3099449544734512
0.2732658325991935
0.7148522673770970
0.1602988284539464
0.2643493561325272
0.1956310980396232
1.5339315136577056
0.3217370775237214
0.2974747974155889
0.4818257116691029
1.4331947439776371
0.3372494256044973
0.3554497952223272
0.2606577587499714
0.3320999885663412
1.3660137557430971
0.2506411233726915
0.2329311983185818
0.4046112827014099
0.7137244202727402
0.2039694447451730
1.1337125146601892
0.1454500970265258
0.7347922863532919
0.7265243613849179
1.6516241277679278
0.2422030264013557
0.7196531012402545
0.3049539004341075
0.7043263443842420
0.6550783302964902
0.8341116488260951
0.1962771887301784
0.6876402000453083
0.4199719178039985
0.2416155574822483
1.3600176656989902
0.2074845708530830
0.4124484784486810
0.9157488294466134
0.7658843099991088
0.5422566872090044
0.2245840115451472
1.5647738521691572
0.4750611253060129
1.7144881468699396
1.9375388298342955
0.6117345890990009
0.3272990382528178
0.2692132522037198
1.6884934297219161
0.2147128085283185
0.2378896842961353
3.1749677788098261
1.1306105675970457
0.5270271701664910
0.2027324682772331
0.3872117083780040
0.2591683301137095
0.2641195732560675
0.3877447931587881
0.3409482668380970
0.5949515559597387
0.8577372470661828
1.1556775889905566
0.7627912718157859
0.2606727106821154
0.4859947815311543
0.8286204603800513
0.5072238513547589
0.5998664133063016
0.4996080184533866
0.3732207690233622
0.3040414071198256
0.2510354922715226
0.4359960904984348
0.2078852837135159
1.4262264790194226
0.4248450655902616
1.6862830813029746
0.2778386277038436
1.1435614574423880
1.0505424257329423
1.1557687374453849
0.2737104940109134
1.1728994975587170
1.4745526585027164
0.1090724045152811
0.5527587748776632
0.5337751627353597
0.2981232342739304
0.6108032088075106
0.2215710895227225
1.4947137439095144
0.7462049072705952
0.2889935092846230
0.5812378329053303
0.7051581905528224
0.2795985789865938
0.3314226881539923
0.2919393974039615
0.3263178075608852
1.2277505734522549
0.4372267047343144
0.8585712763734819
0.3636904910600265
2.2125383848405740
0.1943680985431122
0.8964830303557392
0.2889127463276964
0.2285090464413142
2.7478942136247326
0.3163444689930799
0.1998776529407920
1.2602972607762331
1.1659175818258216
0.3995749939628439
0.2382699974807707
0.9100846619852092
0.3924344633831964
0.7290851545267572
0.7020262347146655
0.3506495196841666
0.3693525302525522
0.1940574515882503
0.5414175768803773
0.5672636144735179
0.9212412537773531
2.0688114422235344
0.2714145921791555
0.2283437036218672
1.1855560208642260
1.2613966927436024
0.2905512784763289
0.3671431239882850
0.1955080666956519
0.5098750725698551
0.3078135732147773
0.5566479521800822
0.3898099179225500
0.1974397171531379
0.1435893083750659
0.3208666015774604
1.0807131028907122
0.2994512716962276
0.2910852877768377
0.5813876222705971
0.8751582148665733
0.2809096492089225
0.2479560076030793
0.3609606717572760
0.0825741403338149
0.6108198027599059
0.6617087233746091
0.3993836304508274
0.2170327184967746
0.6880931873463680
2.6971934015500381
0.3590038002147651
0.8630875088184951
0.2142287898846860
0.2778294579476928
0.8512662540000377
0.2689071269701344
1.7030836236399409
1.0065084913584172
0.2486316057379696
2.7209214725968422
0.5214131141707217
0.3106144875801888
1.0303920021264954
0.5401384840972696
1.0116343955789944
0.3274274584211483
1.4308590420022540
0.1462227909832379
0.2521768459373597
3.6809203866630469
0.7468326573876567
0.2359762210825531
0.4262551291579939
0.5030337376379661
0.2688394148363784
0.5478050020225638
0.1729391097058945
1.6939364181530436
0.7814295709811176
0.6931377298408847
0.9140867832754793
0.5356442503772065
0.5125898458084066
0.3150087190372624
0.1234927618354007
0.1887413199259242
0.1991018425852809
2.2267623685986564
0.3381409327594440
1.8361150352230737
0.2381647536759175
2.0956638970462658
0.3243010252702589
0.4298555243466708
0.4702982552183030
0.3181263711582822
0.1608463678792447
0.4252238853400314
0.6769960029261597
0.8472123767957100
0.8613072300846625
0.2521786441349150
0.1316600699100690
0.4152860840661603
0.3141058296591268
0.7060613425304423
0.5427682395583453
0.6974164830671157
0.5794410467072453
0.5718739826700130
0.1421477896366397
0.5177943638534543
0.3318877029469451
0.1715842041870470
0.1688510911252443
0.3994380120804664
0.3473613262587492
0.3297726577993103
0.2776023564199193
0.2611795038391733
0.2825611100548429
0.7304949894930193
0.4642178002831550
1.7922584918853772
1.5013444073540190
0.9059812135067773
0.1848380028607206
0.2697884616967912
0.2114884364712424
0.2954050839360320
0.4651172354582798
0.2257287899953724
0.4582445011734819
0.6362605534159087
1.1433509487693811
0.2330691361931052
1.4166235164535692
0.2225677063110325
0.1404371607176209
0.2325777056762277
0.2486631824949797
0.5725555459524685
0.7108613501264927
0.6695210367704192
1.1627853885591293
0.9816646373389517
0.9846240047944832
0.8829239611750950
0.2886207317564882
0.1650307723566820
0.4347249685187506
0.1374531877648906
0.1447798512317806
0.5064415766837556
0.1670014518247243
0.9188556663655163
0.3357787148470948
0.5007811471005965
0.2213573514867448
0.2044728705997585
0.2287408592632119
0.5505560567074070
0.2246787779178163
0.3687205256217254
0.3248815489390680
0.3193585569647439
0.2314886535768159
1.1745867557391847
0.4254952211321097
0.1521765018876753
1.7137050015394948
0.0873300895114806
0.2055208815879865
0.3197962433352446
2.6874186312162465
0.5259290844336988
0.3585026404431915
0.3450964605509093
0.1728097944468416
0.3930375659655851
0.4100310832792502
0.3487295208330501
0.4038022275458530
0.2107130961348886
0.3376667329193062
1.0769428524854252
0.5352679623311190
0.3187955968888332
0.2675705754233419
0.2192408329037647
0.3901796179875419
0.3848662721612257
1.3394161617123856
0.2409586709160578
0.8455985192847493
0.2110080480378258
0.3651720203229729
0.2561034783352483
0.2850520616542269
0.3690478493497977
0.3625450725749886
0.7756136616332885
1.4328465240944865
0.1464432433044891
0.9340634849191929
0.9294207030393835
0.1725141497686895
0.1777627848507848
1.2339023649471699
0.2493476426253523
0.2817522478043486
0.3179543519847527
0.9405484224082121
0.5149708802080113
0.1962749669217274
0.2779485288440924
0.9936171502516800
0.7084492618589451
1.2179302015144913
0.2991996679949480
0.5151947504772210
0.1435394181072098
0.7571343735037033
0.3514292146092588
0.2791119880275739
0.7576286079687335
0.5595225882005792
0.8253717973493195
0.7241033233051155
0.4541318601280153
1.2829654813981364
0.4230381542088821
0.5788754863810581
0.3526789844084561
0.7465363410646120
0.1892035180478899
0.5391327305715663
1.5346204833708157
0.2180177140185293
0.8209321213344083
0.9270747849119294
0.6138569255593254
0.4876976736242682
0.9859752501284973
0.7376411925266666
0.6049553667679390
0.6691203773239280
0.5934237877606563
0.3271341599572111
0.9326514652232163
1.7142228059946234
0.2810714887032431
0.3540975718181123
0.7778296191885943
0.1935480142413919
0.3987778806776703
1.3364964939257220
1.8292346350598225
0.7681918698482377
0.3883070010159599
0.1618081805132152
0.6774696131998894
0.2547314316476610
1.2664457771088422
0.7350209884382366
0.2101767215308854
0.2976013484431519
0.6518977463866165
0.3145255772792552
0.3042622960183863
0.3381372730167982
0.2654349882548459
2.1780843444464040
0.2476493966250217
1.0843019171377364
0.3146242094993568
0.1418303372454659
0.5817481676381391
0.3601537150232730
0.2472424391236103
0.9857869632111687
0.6147436454940021
0.7391204934265403
0.1805135091939860
0.4574052161287909
0.1778817806044231
3.4111075989908386
0.3556243320228099
1.5165269464953610
2.8480403970269776
0.3113914169160132
0.2778336897343792
0.6340247296578392
1.6398773853805331
1.1066093993017923
0.4516256777015997
0.2287482462531258
0.4301147000831520
0.8579035410579650
0.7833905598019442
0.2106690224427723
1.0401482915077054
0.7809070342124187
0.1705568153647619
0.3270667376157803
0.4636952670621213
0.3261501324271379
0.1990158229429824
0.2201393822086519
2.1825863761658182
1.5155944712278426
2.8792797204221241
1.8179689837714932
0.1823473299509359
0.2759578059425394
0.7727685488632687
0.7748072376231789
1.1419995058707713
0.6349785507745267
0.5091676950788155
0.2909014334165647
0.2295382303106521
0.2056193864602562
0.6549601807558361
0.3846512885105540
0.3116815328870075
0.9820301132987765
0.9519190317083108
0.1595386574856832
0.1614623645848070
0.2692503211868789
0.7182938366522080
0.2680608907987008
0.7129321179369228
0.4812525288752170
0.4246244541063788
0.7766655360957202
0.3944661918641774
0.3876208746582961
0.2052961846468104
0.3734812719658862
0.5361474358911238
0.5029369127910286
2.6687504632510297
0.3860456134041215
0.3649925175279769
0.2194145695874603
0.6284174145444013
0.8502674641068211
0.3462992165587764
0.2090666663715410
0.2886120776665990
0.1985148496225690
0.3299352473105728
0.4680385781694270
0.3775221362654406
0.5967646987672879
0.8343959192256989
0.6418094837241881
0.2017620505434365
0.1675653416557550
0.7940652870657310
0.2538328283635281
0.2154259551279551
0.3464227748636191
0.8736214541843310
0.5893072599773745
0.3490113453946151
0.7029090850927844
0.7523138539530194
0.1346177653709155
0.8715462308930100
0.4434275105441259
0.6301814315421694
0.4898470082961381
0.3761603268222160
0.1895338286048620
3.1118311311563787
0.8011518145240455
0.1929269925698804
0.2543628728866452
0.2963673978342030
0.2177601212350666
0.4763785603970518
0.5029773393597878
0.6918651797158475
0.8576441741273655
0.2858925033031738
0.2194126528346646
0.2591163461291615
0.2572343345105068
0.5219012639692302
0.5233326815165640
0.3271656218247578
0.3052703568661705
0.3516660497811017
0.5215257017548538
0.3805240198291315
1.1587166747660120
0.6649029847789620
0.2724437802299793
0.3937307240951355
0.2378532102169402
1.5449945781046708
0.4430761241878685
0.6990031195172151
0.6140208543430958
0.2840931947446848
0.8045324888203442
0.2964583780576504
1.3286026445160033
0.7114793744367915
0.4402485008012036
0.4915968825642949
0.4270414885058926
0.4112428012582399
0.2327664703787775
0.7120505895220646
0.9525720517068565
0.2184461765097012
0.3076315626788642
0.4190467415430348
1.3277383565524712
0.4868385886839661
0.8620156768179186
1.5742019471746858
0.1791272883129107
2.1236503011173795
0.2425491257236203
2.0579191411449926
0.1948683144334473
0.2507510212443975
0.6345161517368680
1.8884463803310778
0.3401351958678305
0.4934430459509542
2.0981959326309152
0.1533049580586514
0.2419605732959553
0.5688487427396467
0.2740421630261949
0.2344281530401418
0.2782879756775998
0.5734952074635835
1.6160006395004416
1.6986954098441629
0.3369341214007306
0.2294321155290788
0.6545048748268769
0.3119024239422288
0.7012071900967527
0.2316578114771026
0.7988738541369571
1.6250935169722887
1.1854988020855330
0.3727150528251855
1.1203365321750027
0.2446378241903631
1.7162582684041467
1.2887746261058908
0.6709045334528128
0.0855914935069428
0.6369078354551867
1.5559698646786710
0.8557440293634784
0.2720487700541412
0.4304669853698897
0.5797174023697949
0.1604808718317461
2.3300940710963403
0.5425972444730860
0.3277763318867422
1.5157770957595460
0.2435722941136902
0.7119345598573545
0.3489479424154069
0.4481419471651407
1.1983608829598893
0.2554731645985981
0.3616637999294952
0.5965532867884633
0.3804999344046056
0.3631411481134847
0.5042879995865874
0.2061980769648386
0.4383263677010909
0.1683577409688102
0.2685030046339705
1.1643453036899416
0.3325260367477725
1.4053877047896322
0.1805504910740625
0.3727801417306580
1.1376792283518142
0.7004749875598577
0.3664671864829074
0.3356735590220978
0.2530747051760187
0.2883539074945283
0.3457267806579765
0.3046119972339127
0.4710218452858044
0.2548291662223221
0.2818559189412326
1.6219933350094706
0.4588706817146146
2.3741915442417536
0.3666373416393753
0.2415410770271365
0.2499089474032701
0.3933791279224010
0.2233807559742824
0.6278760722954075
1.1874077761212121
0.1440052055016707
0.3772301914155847
0.1903774194720569
1.2184029063480466
0.1313839337131384
1.4371499942984372
1.1796282666861941
0.5119723787408219
0.2370278941110655
0.5352949911455696
0.2697593577312141
0.2196630099213337
0.6186470359904206
0.1818212332217399
0.9925203084590635
0.3192181086924961
0.2431740978215489
0.5745504515417679
0.2894449436990172
0.4434007602179690
0.3029278686056749
1.5022309297590368
0.1528408790593545
0.2450740530127007
0.2330517065416977
0.3733847784451498
0.2678961365496448
0.3031285109328650
1.1489792074473826
0.4050961440774756
1.2374372558058724
1.5151075146717687
0.5348016025974403
0.4216814308332459
1.6936052109888919
0.1906424939314775
0.8114272593635121
0.5261035231514057
0.4264061419878651
0.9101134170972074
0.2037890931508741
1.6210105457143058
0.2891311793221263
0.2274054816011102
0.3696200881828418
1.5938277615170193
0.5114026457977161
0.7470994358663745
1.2514939826906044
0.1881564040957464
0.4658129612508866
0.4277629168698525
0.4359386982818734
1.2463695246989630
0.2518672341451094
0.3498671246442919
0.3374932128506316
0.5103307390050986
0.6134697693415454
1.5259839735593133
0.3499861688377734
2.3547050411380042
0.6542587800572051
0.2972310054642833
0.2673661211252352
0.2307173288794502
0.5580006569303464
0.2046117857197558
0.3806843236433011
0.2396529903708142
1.2163002591610166
0.1886994847073495
0.3537978765990033
0.4356010862689459
0.1789315151706727
0.8926640523340161
0.2454277166812915
0.2339639478232556
0.2297969043543802
0.2755037278154191
1.0612846886832870
0.7257096178820750
0.2771782151398838
0.2315155823608350
1.3312521549145231
0.6638325891563142
1.0044724123504523
0.4748775187587082
0.2566366978857388
1.2825209311824892
0.1330097174115892
0.7702099423775195
0.2563084503397874
0.2555746880848559
2.2934988919882624
0.4130782737019274
0.7633712714295058
0.2792845257015131
0.2961712216192707
0.3551796002680732
0.7974047727265088
0.2745063351218420
0.9587113942596659
0.2251546893442651
0.0831095463831986
0.4852614840132361
1.5221540941402623
2.2677104727648869
0.5892394046242231
0.4840245412064093
0.7619841136109926
0.7268551755597628
1.0344941024586660
0.5078538827884813
0.2307143198725328
0.4053040609040863
0.1773518623471517
0.3079899146520972
0.3088341022451004
0.3662838823408308
1.8943977405078165
1.0774583550043531
0.5050328484902806
2.0944969279099084
0.6606199293041897
0.2093353684728374
0.3564751829523516
0.5237402131953459
0.4033873412391245
0.2287696969142416
0.4037949085353318
0.3126337140474185
1.0171105221025698
0.4136216854507211
0.3856306685569706
1.2499616119688142
0.2711519860681619
1.5242567259078044
0.3595940359409724
0.2940130119042959
0.6065299448589485
1.0030125914718582
0.4924274430856208
1.0624213392285355
0.3797844726718722
0.2026445923806577
1.6337983370125357
0.1948555609674167
1.0931067840439255
0.9654998010057625
0.2231730609330782
1.8201438899761797
1.8652013433281667
0.5280260701388535
0.8808812607442746
0.7965682508886971
0.3333127601516068
0.4571684318865010
1.0357577296957103
0.9550525599373145
0.2756643522392324
0.2924250187894444
0.3475554867020776
0.2747462308226538
0.4380173190320420
0.3186117412402041
0.7554353655924615
0.4202100099590851
1.4036186158169883
0.2755903479401098
0.9297927827466594
1.9978679943496047
0.3796292619336157
0.3674194496472172
1.3425863955511375
0.7549472242883866
0.8037183234756640
0.4254289217213625
0.3369876504743061
0.6600957355713035
0.6150278345971634
0.3726849494719460
0.5275087678878165
1.5199433774394322
0.6284699517086736
0.3123034661021862
0.3445821109325067
0.3988688361017125
0.2121235545119760
0.3047390857754380
1.0405276197847826
1.1572740248523701
1.4671111952064706
1.0361030262696147
1.0672556592722913
0.3175935648427987
0.7536512514182618
0.1880744100647291
2.1428254278637091
0.3167003471033993
0.3526392074370222
0.3105696057124305
0.9560385413780068
0.8424091936873879
0.2581974652549928
2.0661909289045184
0.5592367448971345
0.3821817215296193
0.1758544157793573
0.4190403771146975
1.6482676266488170
0.8100232667610499
0.2667364868394770
0.3173184034456273
0.3621255320177426
0.3606652762552756
0.6152836427178983
0.8954948592264591
1.5518076081559684
0.2114746063583013
1.5695886951654643
0.8981029506121558
0.4811371897774279
1.1181249823844723
0.3227701520850133
0.3003834100005065
0.2911447759427936
1.1136558363069753
0.1481828365501059
0.6259053295901822
1.0120061632127317
0.2372457061291158
0.3131977386877622
0.4514713785074207
0.3240485081197590
0.7688652785662455
0.4122539477340297
0.2092440496669212
0.5280312089296615
1.1064329447456771
0.2601297867017678
0.9948266834512651
0.2773532982255347
0.3766348470551435
0.5832642768951004
0.2111504243820832
0.9858805120057070
0.5389949627326018
0.8736058932574906
0.6978283447593014
0.2817845858301311
0.2453786822909763
0.3357097296181379
0.2064829403263921
0.4227143717164950
0.2518139984157872
0.4534430668884681
0.3926273208223847
0.1163351803982877
0.4515186002446754
0.2292978720495285
0.3370429755997542
0.9136003984468175
0.5808089712571132
0.1999170410996491
0.5574244350995627
0.1232085545129848
0.5469621649832206
1.7214281369773143
0.2475610229065452
0.5117583575998879
1.6969808347461139
1.2586728136504277
0.3686244610378893
0.2348185924495283
0.5480384388370680
1.2993332154546167
0.2270029153412736
0.3951850884167243
0.2316520438957284
0.5557909479669387
1.3291127460347401
0.2914365501854945
2.2383561003937871
0.3692429322585156
0.2819056457637146
0.3555608148276832
1.7892157489491183
0.2204434317964683
0.6820766469683122
0.1753308893717076
1.6157611806664818
0.3382219325895903
1.8744291908538600
0.2270246552817952
0.1851659623910198
0.3219553829737691
0.2034714266559376
0.4548349593347893
0.4202205204196900
0.9746076136177351
0.3119100699068298
0.5484475062982881
0.2259609479023652
0.2685576945915642
0.2907401176924225
0.2730689519019904
0.2684344404999308
0.6325879808493653
0.1944855778766978
0.5752027431530990
0.2508823310828419
0.7883168001318381
0.2602364462482640
0.3825609479104060
0.7469315824748151
0.4188151882789271
1.2428466159775695
2.1302935241689909
0.8429227503777099
0.1892099035978418
0.8465226735548015
0.2710393748803313
0.2787133993002726
0.2176356369867003
1.7568555159311430
0.6279998179010953
0.4612384635382369
0.7099695962689339
0.7705654271658098
0.2811388483652308
0.7626593487306934
0.3305637628898239
0.1374407672910252
0.1628932117628263
0.2278407433002769
0.1916732410437518
3.5274766871839915
1.0234137808086530
1.5386983186064640
0.1711291202813925
0.3539844245949553
0.2392658730038875
1.3224299113321081
1.0298579269025190
1.0444149020018472
0.2875892324651872
0.2504038848395460
0.2447027558417005
0.8381530865104878
1.5772140843969140
2.0571965322351105
0.3756600947662605
0.2502722135766362
1.0346293023746398
0.2429613392279748
0.3435436252924831
0.3601147154849116
0.8935789222257995
1.0937108713717834
0.1467942436822014
1.7890654508727266
0.2303960475283588
0.5183382244939772
0.1547408468745228
0.7071133027893097
1.0681149447860889
1.7387978743231329
0.1945525100283447
0.9586415524755409
0.3602610161448183
0.8858825736604388
0.2289799516494782
0.2439621608102129
0.5774592256385631
2.1105555001050038
0.7349385604736156
0.3049133777984139
0.4390078855082891
0.9939937263713361
1.4780177365940670
0.2926475831970379
0.1598785148560466
0.2746947250989820
0.4688070449569111
0.4333627227195436
0.2009305265549814
0.3053865971209007
1.2780100113983792
0.6657909036049361
0.5745048049696493
0.4286703293800898
0.3121992823340882
0.1715778132685841
0.7193468101068561
0.4887176086014051
0.7341352986186394
0.7034422337962667
0.3655595151842022
0.4747535372363245
0.4480470117435971
0.3298954037211956
0.2757505777554883
0.3868137939033556
0.2634010424434194
0.2203889212233570
0.4642670943036649
0.9889361057979045
0.7410502426513403
0.3424735547318960
0.4821177702526711
0.1948108122440857
1.2559444261717090
0.5377338628382375
0.6523193417460298
0.4301645200218189
0.3464750727268786
0.3370937812569537
0.4375730718355282
3.5469060395617618
0.2243234350608532
0.5654164861370532
0.2789579031566802
1.2817697736358582
0.2298844474608615
0.3473930390302726
0.3575910503711839
1.8064348536593116
1.0331340450648554
0.6947908290561315
0.2677502657777993
1.3708280600826654
1.0950633127268787
0.2203693222790442
0.3366082495462308
0.7689564749881015
0.2818286978504077
0.2805985920393823
0.1544154163918279
0.6106623794212425
0.2365365467635741
0.5017051824144119
0.4504897589183230
1.8353843294310934
0.7467511389631056
1.2633624084467101
0.2609506715040766
0.9008802611180684
0.5340713906392942
0.9586993520565557
0.2011516670184288
1.3898516344586938
0.1778328194358920
0.6084657106433866
0.3211419672229425
0.2642896838777133
0.2012001357715949
0.7674515043953818
0.5728140869094602
0.2145716903961983
0.1926457131063728
0.5280001374415120
2.6925742144913443
0.5972479254140950
0.1596579493896670
0.3193230007182102
0.3889340516001596
0.2598580245687216
0.2778554864304397
1.4670066149069498
0.6775601340197568
0.3662745548270969
0.2606961513779424
0.2818389624749074
0.4533132118896503
0.4234927617928292
0.1940289342734722
0.6503783334427595
0.6643384381573298
0.5319943859800560
0.2373875195569513
0.5697696757359765
0.4763916160200665
0.5181089336237079
0.3893413577148266
0.4248664067646306
0.6813969592234912
0.6887170874038020
0.2557660324071946
0.6939588804456207
2.0245185958066259
0.4972714222162580
0.4924266524944301
1.9181292969911770
0.6218039568601057
0.7645096487426599
0.3116037321073577
0.1666319136457766
0.2996085644828383
0.1670408887215551
0.1905962371573082
0.5996319000807375
0.6332472025569587
0.7249131626646772
0.3760462638993900
0.5731514216985047
0.3413813668024659
0.3659154258603508
0.4289662433325958
0.3769582927183137
0.7606615362172136
0.9712536678017614
0.7353933480579542
0.2848165526697812
0.2411951033333182
0.2163293006328288
1.4980395127113297
0.4483801919172947
0.2696827747577970
2.7771347970540035
0.2860426822089153
3.3270525653908862
0.3174485388941264
0.3840673655412559
0.3413932069767945
0.4149653333090271
0.5489274053110194
1.6210698480095402
0.3658441226710067
0.3347933607109326
0.8683773816871962
0.4303475036073223
0.5831370232361621
0.2677426440907524
0.2911253696196354
0.2494530114459366
0.3790635987207622
0.6359030698095438
0.6004732900664465
0.8606994785597806
0.1061445010877407
1.0077877330543856
0.3516354551612721
0.3065374762744320
0.3874821366452466
0.2907917386535814
0.8097621079929809
1.2481570317998436
3.6080929365549537
0.3006230698716479
0.7714401549433205
1.1407484958679106
0.9748200988597091
1.8002961642783788
1.2245616329031037
0.2896473387305321
0.2801246266159918
0.3773217654403425
1.9941772727637854
0.4296170914758761
1.6191667894855186
1.2563857279506578
0.7376863159265099
0.3499797665517121
0.4592771792656549
0.8911466183160712
0.2385668226699096
0.2555260778889377
0.3594326013239311
0.6266867779630552
0.6318504125962363
0.7551829413466749
0.1293546196263140
0.2274246418175316
0.8573665876629164
0.9642300812305393
2.2109363356794063
0.2067105870385895
0.1694772500958823
0.1935030977458355
0.7209683066535746
0.7107390295444986
0.3453700502394383
0.2042907205786832
0.2412066703271165
0.2530046598467663
0.7142626041245421
0.4242671283299018
1.2134452717950239
0.5427056995550945
0.5852563228057335
0.1833903706003213
1.5435092003397557
0.8233313231937700
0.9957304281276427
0.3553700215978779
0.1833438381021075
2.6313472664087669
0.8925510304219983
1.5376204319142062
0.2177851131841919
0.1916438526785100
0.5730717716197944
1.3327577052713764
1.3904523873199039
0.4143537132645321
0.4541250662653056
0.3167595902318112
0.4974614745185590
0.6671952398719156
0.3610320543760075
0.5857213812236353
0.4865183639591066
0.1920829569266544
1.8094305830350663
0.2330820130406153
1.7328868973170017
0.1660849285388206
0.8473356247137076
0.3611486475080454
1.1928872505469599
0.2710451563820300
0.1084537518235749
0.8394287226646284
0.5005071036732716
0.4736716132555436
0.3303667558209185
0.2295304024299156
0.4647784248398992
0.2892744203254871
0.4595618133815833
0.7043934352880541
0.8527106113923963
0.7536603244327011
0.6343109249596068
1.5099817996619045
0.2725550570553708
0.6803624165566191
0.5641681709172843
0.7892229637615173
0.2131179464509216
0.8220984453400604
0.7356091832202765
0.9505577275378982
1.6627763683239891
0.3069968304232873
0.3041383787880250
2.0195251401571710
1.8007763600255942
0.1965416096489037
0.2803737957134302
0.6566595172357381
0.2428265303803130
0.3458931059329302
0.2117261664465886
0.2055265052251372
0.3085851153357453
0.2583713228515307
0.4797996314984232
0.8727698254417078
0.4914941133490203
1.8688425880325212
1.6058700294861410
0.2920925295266699
0.2151768723918508
0.5061237945576522
0.2755001233701413
0.4062537113238598
1.3584213261881359
0.5521107726640651
1.1281123897590533
0.2004559831076307
0.1816631079581352
0.2709983850917439
0.7018769458338738
0.3449901892666993
0.3254660571639434
1.6679224937349062
0.2432427788334852
0.4635684906885587
0.2910150393504409
0.4242586486344919
0.4431534176379621
0.2801698813563718
0.1700891395308659
0.6198423086969456
0.4282932361501821
0.8089870651035369
1.1815574476243995
0.6795408479587479
1.7156398389852825
0.2794611009756380
0.6534673748118962
0.3498855584200840
0.2162361542689837
0.3351476452572228
0.6323282267670471
0.2508498922549478
0.6236118105319690
0.7830543189379569
0.5010724319992050
0.1724704143916624
0.4897870864409981
2.0976692682458520
0.2432114936909358
0.3027641553282523
0.2749144717752188
1.2200252282436850
0.4435797025442980
0.7383798741518319
0.2727175771906083
0.5409001157068616
0.4000986222956158
0.6129101450111420
0.3999179402162270
0.1568366599884925
0.3054284591810443
0.7957328602381466
0.4021913843830589
0.2564082541267396
0.3762939676737957
0.2316954003001612
0.4895141077860714
0.6029240074875588
0.2223516125826919
1.9559806190191376
0.4207310969366347
0.2947394416750058
0.2796085894606222
1.0668547890980875
0.7842085419619593
0.6040575540072126
0.1770786107151849
0.2861199152528044
2.7618599267202626
0.4457119600517991
0.2148115839600138
0.2575299649330383
1.4115284019798082
0.2594043679543212
0.3931856087806977
0.4502549057516774
0.6439627304580284
0.2266308966518551
0.2590516536941152
0.3116975361196310
0.5178122619611258
0.2575425257490807
0.3242888637539920
0.9027815137125117
1.3154261957089197
0.1879970730724736
0.2717870481068019
0.4153410958112431
0.2343086937560130
0.1283937946758495
0.2747191574886898
0.5639184617322144
0.2581948109601839
2.3949598333636715
0.2410768704930888
0.9093351412042523
0.3391872395824436
0.8293964550098494
0.3014847852799676
0.3061308320344551
2.1872830626473387
0.2564082351094186
0.3298090116139303
2.1022055062935863
0.5879945331979997
0.8871408995765364
0.6218661215934276
0.6605085813902178
0.3407843330800238
0.2040449254095122
1.9166668247531646
0.7793092124498742
0.4000813315500196
0.9606110388657498
0.3285264778022565
0.2291310824073740
0.6704089209544293
0.5063526978527264
0.2125086621808805
0.5633943413412226
1.7858363263314416
0.1401504720140565
0.6917930078599284
0.1578259358918039
0.6079907618886011
0.7248068730559112
0.3556875030465747
1.0924913556677325
0.3236928122328102
0.3169970474176154
0.5695769204413068
0.3633222507380651
0.4123069496998255
0.3382396348163184
0.7717343674273422
0.8430190697789612
0.8442216348708627
0.5803886444994930
0.5693262995944934
0.9140148254019351
0.2855238602905530
0.5869492692773051
1.4571033609456094
0.3443948715282801
0.9243434561258255
0.6791568803422479
0.3064331197186849
1.3407913044396764
0.2701733319945561
0.3989594800254395
0.6276239353300355
2.0168897689453615
0.2322497893426885
0.2844477173820579
0.5721810286966447
0.2317373338479740
1.5259639931826712
0.4175093633633509
1.0855541811448326
0.4424714346692724
0.6657860433125506
0.4003061173813336
0.9996317739070264
0.3664416480330601
0.7291336995883739
0.2149440346413947
0.4723836453411110
0.3555799677448022
0.4392739761786970
0.2111558403996672
0.3108516118130638
1.3718696126641134
0.4700399497378704
0.8286614166573472
0.2698980651943685
1.4798892442642000
0.2430929618375046
0.4764946708571784
0.7136161789882749
0.3189983789617656
0.8152968321664389
0.5986075189990459
0.6410713993579975
3.4840373567373035
0.4498255812517629
0.2279995959483472
0.6559843409344239
0.4793128533579534
1.3676172405271245
1.1073583756060827
0.2729303497885738
0.4143804480010544
0.5213357880633609
0.7630880339071240
0.1970492167430393
0.5079709225263116
0.3379612364078568
0.6456313543305896
0.8933630661994743
0.5820026891583154
0.2927151837588866
0.7186751408061838
0.8308418108195639
0.3125545214947465
0.3370093766877353
0.4393795844374715
1.7592584388086152
0.1908616681847661
0.4413814017917908
0.3612364542390232
1.4770284106327995
0.9460980750068160
0.2899600165636969
0.4084780733013247
0.3956570732763431
0.3117783980337663
0.2335496166029927
0.1383085223682201
0.3546489690471439
0.3357378980379622
0.4140945650760841
0.2977953885039035
1.0070782983941271
0.5602687063115610
1.5827923528085037
1.0937896040616124
1.0794134516863636
1.1434918736045461
0.4347359719961190
0.5504333382286148
0.2459265649662470
0.2802293685052177
1.3438390691700306
1.6769722494273935
0.2782232913345517
0.9830515556434918
0.2714683674922398
0.3270268097079878
0.3164495040169371
0.6378534030112064
0.9835727386532542
1.0035384663052014
0.3150186052024946
0.2507847036304582
0.3415647001564821
0.6733403947841197
0.2483507708657129
0.1996567563727467
0.6542031164399873
0.1918405820435112
0.2681531093243450
0.3881329953425396
0.5264042643593427
1.9631699677761523
1.6076702164465395
0.5701175821501039
0.3838351337510062
1.0184313170235129
0.2886390870346531
0.6121563072507001
0.1400665201114464
0.2465060048425727
0.5085954966159534
0.3136543459686933
1.6040209221263240
0.3395688672336377
0.3065753261999760
0.6337094119852935
3.3929713871695242
0.4351447236178956
2.4935577239379256
0.3189308426451021
0.3527427732736328
0.3263186517239518
0.5988979194443260
0.3555990976304884
0.6387563137353425
0.6619095801656556
0.6507544477287510
1.0603519403422634
0.1287320030644319
0.2691935557645877
1.0989381918150229
0.8818946874269926
0.3825415369118970
0.2516050953903459
0.3372986204489887
0.6000621680991856
1.1998514060823098
1.2983461040229258
1.6133069678070342
1.9017096478585245
0.3874100459010208
1.9075096638264313
0.8368989190548604
0.2633763395094419
0.4605160575945888
0.2998264971776052
0.5789908390920573
0.3542197203145996
0.5665673718158359
0.9876068376066947
0.2390648607168409
0.3428607996686353
0.5674453765306282
0.3065315077512167
0.4077409223591246
0.8064692008335896
0.5935830613914277
0.3917130397116022
0.3884801325665421
0.3849532281891186
0.6925990056801510
0.2985418620465246
0.3343429825884812
0.1284693053191717
0.8909375094806151
1.2002984456551431
0.6204448985111171
0.4424906653738390
0.8447202635458098
0.2266250058646655
1.6394859036218250
0.3660043304500817
0.3645382541184290
0.9166265455050961
0.1679938071223823
1.2348944385341838
1.2040207149397020
0.8400736460054219
0.6256684551595981
0.7144996588273784
0.3678661751508621
0.8331098379325113
0.3186942185440103
0.8278202504882941
0.3518529978072351
1.2814096043227750
0.7815659199256970
1.0144849030416765
0.1701249133004037
0.6461877029428393
0.9635520190071922
0.7370825760404642
0.7739679536422557
0.8990588145115339
0.4367432497464279
0.8127282534871938
0.7576810588629570
0.2001458389992337
1.0470715049290247
0.2570896585975504
0.5800373457129595
0.2512117875707602
0.2541966595218241
0.3654109602904754
1.1275326624567583


==> data/ls_linfty_normalized_relative_errors.csv <==
errors
0.2907204901571414
0.3676882527964967
0.5239805352927704
0.3275695550545568
0.2557585714943648
0.2716252155721254
0.2994081083270199
0.3163493668762449
0.2403178389182370
0.9233914643923433
0.6580783353688709
0.2785588417345523
0.4337287995262256
0.2873069264082363
0.3263516916318280
0.3505656736867646
0.6094209915142079
0.4264900532541955
0.2369149623624104
0.6117615041335954
0.3321931051343622
0.2664607235573416
48.0924205248298975
0.5486378362509201
0.4913950089197062
0.2353410014689445
0.3073445478395818
0.2593526610590037
1.2533912233023323
0.3799718482233987
0.2030141976331823
0.1795595907624444
0.2235164774809566
0.2882007955723603
47.9962249740137921
0.8767440196258555
0.3607001083123519
0.8226011203381924
0.1800051502611813
50.0312561584179036
0.3300169583575826
12.6357951335838088
0.2311439645583576
0.3985639109747832
0.3084535454636883
0.2314324486398250
0.3100985241951596
0.3217841941080387
0.2525615097245859
0.4151413824408424
0.2181056252322522
0.1669660560647163
0.2215751411067853
0.3472845153225450
0.3879258085733281
0.3271627627955754
0.6757502849162839
0.2070526098114857
0.4591594629641290
0.2878632733198785
14.6571082417656395
0.2216391045176244
0.5351429407866717
0.2417732437138120
0.2565436439340856
0.5535781653338764
0.3418132764559930
0.2191160247920350
0.3352668308068374
0.4322846683569464
0.2506975450244219
67.6590188824029610
0.2570427530278362
0.2298598331131975
0.2956644963189849
0.2621063002525528
0.3079461687490975
0.2254643282905515
0.1879738874859216
0.1644868168503249
0.3786855580332140
0.4286406438888484
0.2690863187257282
0.3114815723133708
0.2737723626191379
0.3775029115791823
0.3676167573333810
0.1564022710053760
0.3965749633307683
15.3733782866915032
0.5901502247503317
0.3721302128391629
0.6366312134213835
71.5693957275585717
0.2975503398211418
0.6232812717693059
0.4396564172273485
105.6347779457587137
0.6558602140048929
0.1238450010803060
0.3709160809536306
0.1527276552345035
0.2111033662405862
0.3597899548240451
0.6576271616603747
0.2431033019566802
0.2841746449161017
0.3565834749270895
0.2476793739776533
0.2390813181662600
0.1706572245889030
0.3020054430762049
1.0810809859807251
0.2452547829120691
0.7324123796324190
0.1948647990555133
1.2358422015147690
0.4128283428081733
0.2525839209702369
0.6998618545128783
0.4500975096467374
0.2547097229567087
0.2605344798579410
0.2044400807191209
0.2744794503060942
0.4377648049612035
0.3873555893596387
0.3690442332786443
0.8181281021928992
0.3735692214800351
0.5056733028244857
0.6752307358505358
0.9871654337978117
0.2563607584870051
0.5776174010074419
0.9942288346607119
0.2689602116173706
0.2019302970118615
0.2132847783882998
1.0168348983362683
99.4687578577802896
0.7377196001480636
0.2579073785884506
0.2571771669350298
1.1977344184156726
0.5946219817355023
0.2522020172465556
0.3775056242185767
0.4071930170750056
0.3131711634808433
0.5476558895177850
0.4007191469730177
0.3336767524532075
0.2671962314774564
0.3292578077983777
0.6014142582537551
0.3281268032095426
0.3964779331439916
0.1980754238131601
0.3783193836326535
0.2466968671337969
0.3255087474934869
0.2993743428263619
0.2779482483912387
0.4028476145623588
0.5702356853274442
0.4166844544991072
0.2315952308549204
0.4288301540622247
0.2918478873963173
0.3311029948492845
0.5554788166353416
43.5581400074426668
0.2615945697237199
0.3552928318864397
0.2955398574923273
0.8542417701140705
0.2397551328394934
0.4643821484147941
0.2314553105266256
0.2523768170167724
0.2911107730490649
0.4148336429705553
0.2546661690860857
0.3189009281007731
0.7095223403795458
0.2913121540332821
1.1980325243393657
0.5879001095435488
0.2548914115335645
0.3859585830038944
0.1718037134717816
0.8597880478921619
0.5627995923093605
0.6702647073945492
0.3788666605119777
0.2494586372460433
0.3692841589694994
0.3207149627518061
0.2368607355759315
0.2662770140183323
0.4944728818504576
0.4271025396333725
0.2840561783504200
0.3517850984095566
0.2473409553667473
0.4229510577161056
0.5476040774289925
0.4513197236025235
0.8155834423215886
0.2987902043460335
98.7943929041867221
0.2924104025068373
0.5980818223255163
0.2661469326242780
0.4729159941342539
0.3072685823310958
0.8340910356878738
1.8575568164201970
0.2666038345435988
0.6756552165816944
0.5761553422676756
0.5272231106849270
0.2789167754885609
0.3913666370981803
0.8094660275591944
0.2550538038686709
1.5843396246016990
0.5343181719523471
0.3096768828622590
0.3728604658477104
0.2333877304381973
0.3700192877072301
0.2802183898284081
0.3091939677397251
0.4822976799587715
0.2312766390547572
0.5909452793224554
0.2160853294302409
0.1958519683484866
0.4605650572453721
0.2918614573460174
1.3270227972883566
0.2490150640593146
0.3667567400881036
0.5540054411976193
0.2915246627140907
0.4740884302661650
0.3794462311896811
0.2396726772702714
0.3648862882803161
63.3012928675280904
0.3321211087693231
0.6274638209815910
0.3460383387142689
62.8832029347007051
0.4904041270478408
0.2534250541048660
0.3899288454601837
60.1657276142474586
0.1961517406804218
0.2176840862458689
0.1957728030036353
0.1882150993550165
1.1623694397053801
0.5847254280394889
0.3083392751626436
0.3691583596631428
0.2467292955863757
0.9198956610202323
2.6072535980057241
0.2097924076936789
0.2955503029149110
0.8858276220454878
0.2870885209552920
9.9849709257930019
0.2799324310518698
0.3318054804241340
0.2274672863647477
0.3408245642442876
65.6696828691973735
0.3475207778715453
0.2997002963262294
0.2400232842319181
0.2570281280051714
0.3569947350595433
0.4056791299253533
0.2722924445696827
0.2440347141938885
0.7324080697944955
0.2381024200309595
0.3141384776033875
0.3203459214629981
0.2377380038113971
0.5574729508770766
0.4827455828190648
0.9743765856755546
0.3699295983274299
0.2949834175176184
44.7655756672350407
69.8312300572952580
0.2173023070113884
32.6853984397131896
0.7372985165091700
0.4163447235036007
0.3003621631159994
0.1610695453801956
0.2957881179184634
0.3644703182634089
0.1888656552553093
0.3859497035678194
0.2236472088262620
2.2581516213245139
0.5137050744170899
0.2601947099551900
0.6417468971878113
0.9511232009097647
0.2933838088475661
0.2557445223621854
0.3831345907651315
0.2222817207009585
0.3203126160807414
95.5372458714069239
1.5551526687095800
40.2047232224942945
99.6717434184611335
0.2330871017665553
0.2614304516321061
0.4822489309920798
68.3737375781087309
0.2438157560249546
0.2522267406857385
0.3248364041812561
0.2848544024316501
0.3394156982650634
0.2346863808448315
0.4566251318768527
0.4932479257539583
0.2940641316050503
0.1876779870691346
0.9794619561357294
0.3406302500114192
2.3104956419119640
0.2385289809606719
1.0793799748344888
0.3853633466698496
2.5588699877451857
0.1778002521310925
0.3136138586715110
0.2923913712626930
0.5140402245999199
0.2529159679813314
0.4987235359023471
0.5565861366528010
0.3150822404926322
0.1969096051559899
0.2896691863807475
0.3005649798484990
0.4830426735288089
0.1846028063338769
0.2597909440966951
0.3240157916878757
0.8482792079323678
0.2469667906241218
0.2439517198794898
0.5051575318602836
0.4019669479381442
72.2121107784998628
0.3287205198016702
0.8763556527390521
0.5294684409438154
0.6609459102266846
0.2324325588920891
0.2012762353074402
0.4122343132700922
0.1744330006105796
7.7982956271129744
0.3933543404146407
1.5520904969587657
0.3989110976072452
0.4223727729433498
0.4046320132692929
0.2317734447597283
0.3371424480490587
0.4454389549134727
0.4963299907265451
0.2085531421809070
0.3664166595267342
0.3201472672049044
0.5494968866364294
0.3432188390600475
0.7485247257283072
0.2053687281508771
0.5867656902087828
0.2266450774383788
0.2844306293931154
0.5340004358274500
0.4081438092062279
0.3750257098026974
0.2478263481849491
0.3276423444405279
0.7622240069830009
55.6118762754269369
0.2825933451350595
0.3614673062998806
0.3887082320418288
0.3164259873247218
0.2597207963577106
0.2262185220142033
0.2748427567586723
0.2848180025633107
0.2006529153030232
0.4057501353995059
0.2936675747655771
0.2980600011568145
0.1356489675225129
0.3734554220921061
43.6786435530045836
56.7031886464303412
0.2777642885488190
0.3750133201874517
0.2972327651670951
0.2478041974209119
0.3527613797679833
0.2423414401066786
0.2553870731743183
0.2656106197820641
1.1384312906464065
1.1287783760801555
10.9040179657504357
0.2905384945645573
0.3157203473277959
0.2623660531998165
0.1779802793307891
0.4929039483093126
1.1626627286927873
0.3816089966761494
0.4378588865269484
0.2823555379373139
0.2611164783506398
0.2243358640622210
0.2560525083385884
0.3145273645688485
0.8905406071798261
0.2981414568952469
0.8466033744149827
0.2938757781089715
0.2818275068158145
0.2612435364978293
0.2765413341243724
0.2178293650077901
0.2565648553579916
0.2411503070639597
0.3769717984038466
0.3002077623181619
0.2912661215142267
0.2632869171659330
0.3544959534224815
0.3548525880774612
3.1094887854975468
0.2820519618921575
0.4307311826914653
0.3073309540315791
0.2808779627155444
0.8153052038222292
0.2613267319583393
0.7616946041925567
0.2770495825435553
0.3022701374298721
0.4558322460690014
0.2989794095518460
0.2789786165082656
0.9102977767732919
0.1958642833620714
0.3325681490275925
0.3175203750102840
0.4472632461623151
0.5608259824876627
0.1998762250134292
0.4177358137305638
0.2941178396861703
0.2562826161439157
0.7549987931997109
41.5838365884852621
0.4092835894214310
0.4146372666137331
0.6456282558345289
0.4961639499207009
0.2271483210058956
0.2968925119901799
0.2982667460744987
0.2791024040229004
0.6364086317177131
0.2435702707361938
0.3214053932768761
0.3413933825845347
0.3891151361566761
0.4655811470054843
0.3267188237393051
0.2285883713290357
0.6931162130961421
0.3771551883255431
0.9705100268604633
0.3013501437535269
0.2619346607055801
0.5299759754274584
0.4785544640847909
0.2607034124149837
0.2824826778013736
0.6013646031513887
0.2201307199222900
0.2951689300915449
2.2024408529837562
0.3388292127673367
0.3536120040711629
0.3047543092211285
0.5412265664541301
0.3883773928366555
0.5365042373458943
0.4544581760883269
9.9991155430335468
0.2072947864751644
0.8803075098095438
0.2556554126927942
0.2782325352760308
0.2554790725346567
0.3375918729079435
0.3165379703708944
0.3010921568219286
0.4651090078161369
0.2369699991473150
0.2543658732326842
0.1685522940306763
0.3003443750752487
0.4377010206377406
0.2841687516800688
0.2814939810627275
0.4551938124376647
0.3597504791992679
0.3045060097862111
0.6057765005166371
0.4979753557460251
0.3359928469719983
1.0094418707099031
0.3261066466256435
0.3525820355102346
0.2967207791344001
0.2394009977192101
0.3652025002443483
0.5774507687413836
0.2206376090029360
7.4069587597282247
0.4756474682158128
0.3162001140799278
0.3749818186408931
56.6617794586482546
0.2877660267981631
0.3496841291673118
0.5409440288118236
0.2221991138885391
0.2810028931537485
0.2258803262982777
0.1476919668733586
0.1746366501260507
0.2543918663805855
0.2211328926659207
0.2655702308607829
0.1645514967141323
0.5506230945893545
0.3743278060107498
0.3294890192925942
0.7576964501629431
0.3043526790607406
0.3916375430606676
0.3061815373740409
0.4680520618080839
0.4847903648932751
0.3298700540631740
0.5669047879500719
0.3075276144913448
0.3178340233733964
0.2684716042796110
1.1724639410346673
0.2983237306074029
0.5223166730128040
0.3822797513791723
0.3351928808509298
0.3166817194797123
2.5958083183879226
5.7932104015020203
0.3482565183354119
0.2249959942665753
47.2968306309975262
0.4685379240870745
0.3868962702370337
0.3695763997782309
0.3383154036433829
0.4273510762853955
0.2988973315846606
39.0387662546398744
0.3656941131141281
1.5011716959836938
0.3245892940573843
0.2874018169854685
0.3131858296768375
0.1831055912680131
0.4076689004580928
0.8740987015603945
0.3733828773401091
0.8181542640795617
0.9780733433273030
0.4178639223545439
0.6945619592670311
0.5720538376975813
0.2441041662481514
0.5236297643780246
0.2977199210127132
0.6756060547794177
0.1947011203486228
0.2842166191771293
0.4527812563711553
0.1855040616302690
12.6139267042839975
0.2889254676886076
0.2489767550397974
0.2080857397491269
0.3097439383352791
0.3357846361670988
0.4393658956255019
0.2826899084268751
0.5407413857915396
0.2990376599450205
0.2570936107522720
0.1934837335193703
0.6927745832426577
0.2863420634561063
0.5237317326840640
0.2443061667372772
0.3852832173872859
0.4491512082039372
0.3166538600383672
0.8560349632938985
17.8311312188447140
0.4194343281950259
0.2752495463110345
0.6130767829403582
0.2439905047836310
0.3866226485831801
0.6093958919630666
0.3542218221765744
0.2504454055356499
0.3620001549506836
0.3943221089118996
0.2893206994100812
0.4427112195643177
0.2680898337739294
0.3437502530203616
58.1264803221401678
0.3237874698904945
0.2763106477941674
0.5208791452878734
0.6125626663487979
0.5556236786776430
0.3020632626246940
0.2792885055892428
0.2372317887267224
0.2527877609797827
0.2502035028247563
0.2668372233748171
0.3177796274052165
0.2062594455137786
0.5294593800677180
0.6191078892502127
0.2629670060290880
0.4187979628184707
0.2575354012049345
0.2298551942840053
0.2354100253757995
0.4259966488038798
0.4702995416279498
0.2300774072991703
0.4489381502295685
0.2568548562327191
0.4241483143890593
0.4657733364875227
0.5026665569930489
0.3701184770957899
0.4961079894027433
0.2428617871376142
0.2946054746848586
0.4064101383434630
0.3217811697400962
0.4444220924527731
0.2515692220162047
2.1836448433054265
0.2297175910680405
0.2796227344999485
0.4459089981991291
0.2401056482013180
0.2634836254436546
0.3462034602468489
0.4065003966088543
0.2901964739044177
0.3424086995601778
11.3272085046378095
0.2622313324252174
0.2972324097548156
0.1914818504792998
0.3770043657344262
1.1389653805721003
0.3179457675938987
0.2731191369821966
0.4563289236421011
0.3341217729492786
0.3318058965103017
0.1762312237630982
0.4393455665637395
0.4137995771550403
0.6265414853027844
0.4842019555948811
0.4554451033736162
0.3302289373087954
0.8922533643816656
0.2428143471470843
0.3155241188516768
0.5995217461812743
0.2799417891164682
0.3028389159287896
0.4495243095967874
0.3556223348124946
0.8357924324754469
0.2343663466233577
0.3970500080652639
0.2273459536142137
0.1990383081339784
0.9286873914794456
0.3277363990091410
0.2383963011716869
0.2961409913130664
0.3981161570994449
0.2659691754116646
0.3315233821561531
0.9436886211331160
0.4654445716497092
0.2512929758431426
0.4261796652901686
0.2905739163470898
190.3190757680151535
74.3853163538840221
0.3881073601357786
0.2038293601450691
92.9428587871219065
0.4102066473409026
0.4167346207546287
0.2118931705169594
74.1499820470744879
0.3971816234888192
0.7605339713619818
0.7062912849209385
1.1175097741170117
0.9976175538976202
0.2696188911546563
0.2182943062598171
0.2361741451879958
24.8136469250841429
0.3932604676788741
1.1846352084983649
0.2536244538301815
228.1908006265769018
63.7554333061765348
0.3275962966522632
0.3572989791260116
0.1676421161177317
0.3840857767007725
0.2841492626431737
0.9604155457422549
0.4195879472448847
0.6756283107690831
0.3463192668443637
0.2654927596101974
0.2660642723705388
0.5209910447337271
0.3199959309818955
0.4913696726627495
0.2690865888766749
0.3200117665167146
0.3375801727690485
0.1583202715232180
0.1875435773236242
57.0658226608827093
0.4161831050379289
0.5915897287666748
0.3834924350185367
0.9658404930297126
0.6764149599418550
0.3669542632004487
0.7841170554701197
0.2882135510201709
0.0983640965527906
0.0781438548444846
1.0337408883070254
0.2470993010489262
0.3455005126828648
0.2978717802754628
0.3154269801059837
0.3498283274073882
0.2697820199692393
0.4367769757892062
0.1987769951755505
0.7541789426953189
16.3941965914037695
0.4059411191885105
0.3319668024350088
0.1326195389926260
81.5418683879812249
0.2321921949414876
12.4460186462393434
0.4286586464338932
0.4197782593466861
0.3732812227492416
0.5467210195109892
0.3846278424931762
129.1592943371707918
0.2768130827085853
0.2065510302590676
0.2209445298054610
0.3029823562876410
0.3396801786864959
0.3789727506802793
0.2455356583848534
0.2433543913038244
0.2923390787432851
0.2351245614357569
0.0967559374688408
0.4280372706273380
48.6948618892316887
0.2480572061940511
0.6060569856040960
0.6619442073815289
0.2793982716732409
0.5374072523375186
0.8957471952156684
0.2490921246810556
0.2520005352806257
0.5825653647522151
0.9378194889599919
0.3256685035667047
0.7138749555529756
0.3020845831982762
0.2507656076773490
0.2981499587724715
0.2429112074295102
0.1865252704708120
0.9428585331149093
44.5441760350971947
0.9866091139717293
0.3248164502596069
0.2271700613794850
0.4988734131048157
0.5684589551552934
0.2642485429218895
0.4357910721662894
0.2415072288162207
0.4600275101453098
0.3709208743603551
0.2530625852757674
0.2654480458910476
125.8971650835557767
0.2705213688834887
0.4621230710208142
0.2594333343578773
0.3208162170599156
0.1849514163678344
73.3533175560416026
0.2225592224431130
0.5320598808221800
0.2445906801942500
0.1971879135789034
0.4127107644717120
0.3051951977320307
0.2676360186506329
0.3140423194996044
0.5587643196698044
0.9541824019086605
0.2856221052325711
0.2582144692235593
0.1673894430412457
0.7043227698205595
0.1769710547624135
0.3456288986200685
0.3057798035823653
0.3522560833603802
0.4152866395806207
1.2820929203490907
0.5695781460338685
0.3487500497041456
0.2875417652261011
0.3711911346554445
0.1756488661920619
0.5803695551763787
0.2730712113826620
0.2349513817106901
0.4014113967152281
0.2020917444315722
0.3136302265849072
0.2789974572573169
0.2114690449078604
0.3463103278651438
0.7243341432997765
0.3052289820070248
1.4777342194994938
0.2838382112350755
0.7180659805239168
0.7038513291842199
0.5384348785695554
0.5181042987298622
72.9853729225866630
0.3220928756558808
0.3324627250912861
0.3460338977861075
0.5673758234605525
0.5067997905955687
0.2788866381522054
0.2806333016714657
26.2784001497973847
0.3763138167069641
0.3360160151790511
0.4151103684310457
0.1960384160821452
0.2564919763118842
0.3032810491463931
60.8660460128503047
0.2591793897585200
0.7334835345024012
0.4183434556570243
0.3501855605758245
0.5664222091487991
0.2732142298000356
0.3281036430684048
0.3720408145009815
1.4650941044926244
0.5235458158599408
0.3583451957406131
0.1671117348112375
0.4688343008304088
64.5483743892042270
0.3985631793138203
0.2914891114604697
0.3161530262889844
0.5281609866197869
0.2448860068843499
0.5347373570168634
0.4148437139334795
0.2788638272309719
0.3718859311355543
0.4340555137034997
0.4271330060792807
1.3694706851794187
0.4698399295207277
0.4039430536302748
0.5115578433792262
0.1850251820800617
0.1513201155473548
0.1844183291186706
0.2144610967356238
0.2540038163315018
0.2099333966870690
0.2800196281709736
95.7914406645091248
0.3227014214072867
0.6124334633212535
0.4852319973587305
0.2782688283484875
0.2327813093448702
0.3101284053205750
0.3104512322874249
0.6520451160395160
51.4651000545827060
0.2943546775261169
0.1550622012910512
0.4332672803659309
0.2615631323441925
0.2213822203561881
0.3317137444719297
0.2757640585414211
0.2752371368480394
0.5366423327031767
0.9305509985598459
0.2478829005522806
0.3010496976317871
2.5998568869898566
0.2986992048759254
0.3513759833635139
0.7388407987437589
0.3198649198655732
0.2509827776470849
0.7180755149249664
0.2409675254351374
0.2061435977020740
0.3409473042135176
0.2590567570510767
0.1248963255116014
0.6362219169071668
0.2268864385317028
0.8920139888435564
0.2396423160887675
0.2820393133107052
0.3943806422573683
0.1532428574755801
0.6119632829030384
0.2795496719128128
4.6398745161876453
0.2696013047530276
0.7532219453257051
0.6474085399860553
0.2513139958309367
61.8919580572972023
0.2661043437974707
0.1293124236663040
0.3141754137450292
0.3468976999081746
0.4853338727115360
0.2521680213046635
0.3957997148580319
0.2394740129866596
0.2552955925721574
0.3296389628991883
0.2783253085013344
0.9092955293928288
0.3282080294218639
0.4697536530894006
0.2528335296847662
0.3086206883592736
0.2698402523577851
0.2772002447020906
0.7555124826624021
0.2444782529906278
0.3784652786415043
0.3018087209308197
0.2420989722448825
0.3316639922952371
0.1847620325019805
0.3114854505064213
1.2363543978762865
0.3448477970725634
4.0083252093587598
0.1997425564817903
1.2390830106067645
0.3136333452047243
0.2924456932582838
0.6446460650202726
0.4060979243317560
0.9390406905053075
1.3450505921598235
0.4119004961186358
0.2164072650429826
0.2954333561966641
0.3331514820941716
0.2940408149333998
0.2365017504784090
2.4313914364177580
0.4250766106458786
0.2271644159901112
0.3400300125258605
0.3264153963671027
0.2478822337085562
0.1744978689194233
0.3720234095047467
0.4114757833039680
0.4617598442672200
0.7728381342270139
0.3564252675911896
0.7327250124567052
0.6074296715317866
0.2481745171635273
0.2827828758402940
0.3626972309368535
0.3167126456062634
0.0431776375269258
0.3582544263966865
0.4222118304726620
0.2039783050719844
0.2555346631089353
0.2448355289477801
0.3316758921451556
0.3420621566502495
0.5446326980212295
0.2136460079884524
0.2763327921719507
0.3161974433552093
0.2350047807559274
0.2258914040180600
0.2669136449820721
0.3240839151082656
0.4861373826774544
0.2564986770650220
0.2820083473878405
8.5643740339741523
0.5583423519445350
0.3286305220109327
1.3714511321911449
1.6663029408000714
0.2542298826040422
0.3928533169026086
0.3030273986583799
0.5738785635062591
0.2848798282112389
0.3770892370655885
0.3469483107651112
0.2613554200116502
0.2389359354726605
0.3250825798807881
0.1813051361586867
0.5831414979016059
76.7078042598889596
0.4975076981523159
0.2802342784335501
0.3950443898388074
0.2648127357300390
0.2659681298619547
0.3800811218251011
0.4015867744373909
0.5377253484362499
0.4238422776382424
0.2168683990857675
0.3316385297683429
27.9770373375229546
0.2728775919826297
37.7830429601849289
72.3154530709544048
0.2548185218259645
0.2339548883820470
9.4497754802279790
12.1148480428852015
0.3663539365406888
0.3116849565185192
0.4099138022878765
0.3452417772335080
0.3309527984213826
0.2155067092600660
52.0434237199345660
0.3166652542241504
201.9382518248801830
0.1955574410540374
0.3046599340849508
0.3877201275150082
0.4475280324095275
0.2924486506174234
0.3788952505119086
0.2108607437910055
0.2438657971819078
0.3524786521164831
0.6043129822545578
0.3195491884356305
0.2518531885887153
0.3032522092027890
0.2994415994656521
0.3517965929500043
4.0756304203352602
0.3552124109587652
86.7329129980343652
0.2847819970995730
77.4517084415367236
0.2400172467763506
0.9706802474810724
0.3277080849374835
0.4676521135280428
0.5582577087748961
0.3212936202796393
0.3626266763073033
0.2845039066122066
0.1117835502608350
1.0043724058331314
0.2892622498266333
0.2656123836331462
0.2878645397631752
73.6493687304463265
0.2222109468281229
0.6905389118173169
0.4830149682659834
0.3577156083086840
0.4604405623902183
0.2230004100825305
0.2299158934012208
0.2077387863374202
0.3428587787156103
0.3888700943974019
0.3620204451190234
0.4058481791532251
0.2632651997121324
0.7855720700169433
0.3745061980342569
0.9431520941021483
1.2054007932992403
0.2171628793203829
0.2947168343608823
0.3723414803025454
0.6000914387295238
0.2962067499693695
0.3030129952825359
0.2858369513833919
0.4434778192739584
0.2688573236409004
0.2186778549914465
0.9227005101760455
0.2595047927870121
0.2761574364383282
0.4649026708953196
0.3164747197549249
0.2610316399823416
0.6519144709747878
47.9404411055741306
0.3044180760805397
0.2595754979466620
0.2432714779853430
0.2107434527121526
0.4138061181645308
0.3342992140025409
0.2569066055740427
0.4759730162310731
0.3243079417475363
0.2179862836176218
0.2859943737501344
0.3204092576228667
0.3404589850892224
0.1997436853560123
0.7825780318182017
0.4455390852643445
0.4277241892115045
0.3294960650555285
0.4018511196089255
0.2415021653212768
0.8196305909817744
0.2889050551389679
0.2988563041242230
0.3223867881118476
0.3251040233014692
0.4089797330629530
0.4404243222069097
64.9170330005958789
0.3093445201899725
0.3212516702943843
0.4345725140822613
0.2793615539020226
0.3588112340901439
0.5277211181185495
0.3192465986801512
0.2288979692244127
0.3063925214581900
1.3269801142420998
0.1984671514832152
0.6067716498030424
0.8310069526212307
0.3888048559681714
0.1394591581132688
0.2327735938911160
0.3501233056556539
0.2849544003205463
0.6790404447967044
0.2833789445129727
1.6284953826455899
0.2328875495372100
0.1553807893095973
0.4047708421436058
0.2337754959201386
0.8948761633186734
0.3673182755029195
0.1541028079249318
0.3166698981137501
0.5139945903110842
0.6795077762705377
0.2869406118655927
0.2298549650230187
0.2677589540297674
0.3054764185934970
0.3715521403625321
0.6576652140163611
2.6846258490697714
0.3660395104809197
0.3293163356932134
0.3828168498215461
12.4088472477761425
0.7968670774657333
0.6324515862027666
0.4929931022549817
0.2624976677906855
0.2454594389031375
0.3065148093218563
0.2743410941746762
0.2908767056551576
0.2220939693554033
0.2825428241222004
0.6068058181060432
0.3965505542422353
3.2398441873791692
0.2450453091662877
0.8155311571277933
0.3644343197102188
0.3633154093635297
0.4405129445037538
0.5603185160161628
0.2801502662080977
89.6828045926694557
0.2698017601447309
0.2998651968410430
0.9366622583357117
0.2274083112612604
0.2772466902776448
7.0260616213273073
0.2776510975492096
0.3541845301591003
0.4440355238381074
0.4474863754362620
0.2953145283034849
0.5009130982349328
0.5977811302672795
0.5274743519361083
0.3180767305367449
0.4218895507050585
0.2088079509315141
0.2565842250009094
49.5878825354966608
0.3582706529538661
0.3147990552383642
16.5205686511439005
0.3221391991691564
0.1957675459268025
0.2315728662768421
0.1948676784268270
0.5167139943494186
0.7435450833535658
0.4230908624415621
0.2791235205082925
0.2920594410371804
0.3665872154989717
0.3584781064548987
0.6257609669739124
13.2701373270428729
0.4565597290922173
0.5368530773653996
0.2840656999763086
1.2156408415774429
0.2675278161040824
0.3469457240679590
0.2278595357312617
0.2800788449517601
0.3571846467054215
0.2281020187387018
0.3665581208242825
0.5790001417344587
0.2666907694380237
0.3195516460364016
0.2004473847189964
0.2227309130734008
0.4413404031528533
0.2736905707455115
2.0488638542977249
0.2976454562490992
0.2898244830516775
0.3390443221546154
0.2652599049207258
0.7457183042550561
0.6268812804378199
0.2401717543228932
0.3359356757497914
52.6932405642621262
45.2936694150682087
0.5472819261825794
0.2068308182063415
0.6774161321689215
0.4828918858599897
0.3302781223421241
0.3065099976280716
0.2775909392472912
0.2675833914520822
0.3944527372880558
0.2816190883635367
0.2984504733866301
0.2872354027037476
0.2738850546171997
0.3194610741830397
0.7031138297887736
0.3641542862312332
0.2807415302074955
0.3091813096649502
0.4503651403272467
0.2422817535513101
0.4303217037075162
0.2231325397078684
0.3344595156273841
0.3406530591643173
0.1949575845509950
0.5924480424278162
0.3107242062545008
1.0379923095458421
10.2724212152588610
0.2155015297160963
0.1960221146080377
0.5309874791416589
37.6824287062189498
1.4476670964415277
0.3603513061370932
0.2062603834235648
0.2768884702633645
0.4498837468939209
0.7865894555392178
0.4540039825218791
0.4949563125385216
0.4659218151726022
0.2043106100009274
0.1889973306388191
0.7481248277484911
0.2315000611289289
0.3679897188199337
0.3332874590740371
0.5830875618312965
1.0050166340221689
0.4012344115911406
0.2306297002952636
0.2386027217004382
0.3501146395106600
0.5353984866023287
0.3709602452067565
0.3303839327541822
0.2855187944337121
0.2640810889276878
0.4535198890104028
0.2598623259042404
0.2594682875307208
0.3088729519101662
0.3528248469003558
0.7232123893630529
0.3831280197064688
0.3219244381625390
0.2061262510561516
0.1987626726269620
0.1797075662386647
0.3917129643565636
0.3552517397318821
0.3032918672625349
0.4307891420918410
0.3027140457804486
0.2156812848332552
0.2608496527571563
72.7223368981087077
72.5822236229945474
0.5015214146487950
0.3144504163092337
0.7380908711752814
0.2697099570357344
0.2326026532045058
0.0975188435913708
0.2629842612986861
0.2929085118254254
0.2404001895365777
0.1993144785501134
1.0231837796211847
0.2966509653297010
0.1610002778016315
0.2693460277545366
0.3881663440343898
0.2222646199353093
0.1956288044191501
0.2523396401677645
0.2560756740974311
0.2962590224135217
0.5527310241329617
0.2558734887713934
0.4735916235322154
0.4167209383052604
0.4771377963168256
0.1461017906199730
0.2195992449147690
0.3177635544722491
0.5793500470527178
0.3056005569399532
48.0472710977103290
0.7833661327568708
0.1776686787103397
0.3024641554529733
0.3373978335551305
0.2545587272820356
0.1535837662720718
0.2228717414046797
0.2628975035852634
0.2101957178806357
0.2671793794956440
79.1700434144934064
0.3662656246849024
0.2226438941039174
0.2853490890520089
0.6751812972103638
0.3660916544600900
0.3407562300777193
0.2563204968330648
0.3480389487811151
0.5022650830567837
0.1954233526015786
0.3374926213166458
0.4105721427994566
0.2263010620506766
0.2949600158273525
0.1843269886054082
0.6023300315953766
0.3520464100233002
0.4531260084448358
0.3263759133568380
0.2703062611668143
0.4427120039573483
0.3875786430381811
0.3399446086622499
0.3504069180742331
0.3879804581371973
0.3118628543063761
0.3098677338785149
0.3220667146536062
0.2854964887651180
0.3406622253897620
0.3336512608591065
0.3915372001753786
0.7685287043632697
0.2423187899389095
0.3376399193993295
0.1882744889768437
0.3565629077773748
0.4034986830750381
0.3000117766069834
0.2552507400926615
0.3563260700867554
0.1436609309017767
0.2470475914862293
0.2911910173728928
0.5124991625608925
0.3492939470929497
0.8756408974232518
0.4444939807143463
0.2542694257357809
0.3768287996067728
0.2684197364227694
10.1082830259291736
0.2879784044641736
0.3085386349399463
0.4906819728094783
0.2623610385656617
0.3024739067841660
0.7935985451400496
0.1960453907483213
0.1815787210983756
0.2488397313591852
77.6714843972749236
0.4978418371120398
0.8059164664643704
0.5611412221697325
0.3976907000812009
0.2951594994382141
0.3061139737662096
0.4115133637012202
0.3141280931789816
0.3782255489052365
0.3597018146646263
0.2590008622311661
70.4947251941562740
0.3003933401099032
0.1906451968941099
0.2252212077877792
0.3804096794310485
0.2275999000636737
0.3501934305686871
0.2710419512334709
0.2678623130394654
0.2438044144645597
0.9060932291314346
0.4502267856038056
0.6193006546895178
0.6588585851078231
0.2454243777099252
0.3106484745948742
0.2865340038293618
0.5868615011636623
0.3042029427048853
0.2029041830726546
0.2169297251174087
0.3168369074758597
0.3595912033291757
1.1129541917395733
3.3402426948216428
0.3249996745009330
0.2735631490066461
0.1645549729420885
0.3714902391550945
0.5419927626574166
1.2500860925932344
0.2536503194147241
0.7045673365496329
0.2554115599322109
0.1834915596154661
0.2550102249606057
0.2636668713321656
1.0252750160170494
0.5217624999920649
0.2931101847894297
0.3592465645124803
0.2734859475041194
0.9238583526794454
0.3403521597654173
0.1874992598755271
0.5117686674345532
0.2726956359135348
0.3097930809959660
0.2645308462573399
0.2448969350269702
0.2236984018489308
0.3046746451605595
0.3681724625083123
3.2926081839667027
0.2973120027860571
0.2751476383729627
0.2616949947701550
0.4880423896067551
0.3484870431569704
0.3098006846926045
0.2251371792727681
0.2782503672678989
0.2236451058791158
0.2930377760925834
0.3217315586313022
0.3122495207226178
0.3679173434272197
0.2322236989458763
0.2257932357464922
0.8515893411262899
0.3752010776806824
0.2767871037524831
0.5019679357034927
0.3218964484031603
4.1662511799497759
0.2515972716980689
0.3074643907283271
0.3901891733499916
0.4252553064950685
0.3682246630184257
0.2705171948968956
0.4652371067092461
0.2751783965540845
0.1767069825076684
0.3164843433613518
0.2344945278992129
0.2825522251446214
50.9886126887132036
0.3111190130783802
168.7238783122102461
0.2523491371147246
0.2827556780369828
0.2549533120632277
0.3073255742855743
0.6433369052589589
0.3232310076802952
0.2235931685904297
0.3167249658940421
0.6436591974511542
0.2414143605009616
0.4958848016523740
0.5499872092970914
0.3014349251322468
0.2828870373979213
0.4393962707676257
0.7754346202296818
0.3421133604555824
0.2992659675064964
0.2545707239552390
0.3383193627416017
0.7381441727110374
0.5617659841971171
0.2753696954571705
0.1640450442224790
0.2006093541353293
0.4482649558670557
71.3363811770664000
0.2872229545361113
0.2495583747212476
0.2183100547678973
0.4127180759786410
0.9263736597762842
1.2876764338813191
87.2192283113788989
1.1618978285038262
0.4019894674167917
0.2312123384718380
0.2129171243370960
1.0079244013833830
0.5553522450077234
0.2606153494564630
0.2086218061329814
1.0351496046921060
0.5179007927594794
2.6965168654710472
0.2361974623204546
0.2559612612663851
0.4919922006713027
0.3568748137364121
0.8168149623133332
0.4101313514543943
0.7650410817854596
0.4824486929259504
0.2240170764348578
0.3269855176042452
0.3200186765873896
0.2988012474135317
0.3159478719876186
0.4765395387377008
0.2569218530217275
0.2589566434244924
0.2945129478953547
6.5762782243328282
0.2881986339599211
0.6983588136173678
0.4433873992526908
0.6245333501568293
0.1603135078766404
0.2260563772350418
0.1833080123226898
0.3644298882502317
0.3831960757980774
0.2319836683564289
0.2395051926159857
0.4573131275538366
0.3462805459346360
0.2571591475822174
0.5355435556519503
0.5959837524673746
0.4996830421270408
0.1644443724161937
0.4543202283659474
0.1338486924210414
0.3166363105861752
1.0838374422332271
11.4338950842706950
0.4055331376525543
0.5793064779903598
0.3493940463070594
0.3682545030675096
0.2856768036308030
0.2698639220368469
0.2661467002417536
3.4070505548051830
0.9716280731453958
0.3597942945243968
0.5847814797444605
0.4167262029780504
0.4471486905831022
0.3504635865381502
0.2730404777013610
0.2564630035907257
0.1945195396290031
0.6594699872003398
0.3156303601979714
0.8931423784530405
0.2860530237897762
0.3470434274624288
0.5370922454085132
0.2907707923307022
1.3775608259080512
0.2431666170705665
0.6775402942287920
1.4695667365362741
0.5016515400041773
76.6086605203654898
0.6489175741785250
63.0832239380781985
0.2862068447761553
0.3387565248259392
0.4286111623259370
0.4506449380600061
0.8799173945368133
0.2474502913077635
0.5206931670669604
0.4783376505812700
0.2719478112560720
0.4458461890959041
0.7199531056865701
0.2584806091543608
0.4694818934958732
0.2663525512495922
1.1328260900135707
0.3581969173263423
0.5295986696677680
0.2807827912280760
16.4090401594111057
0.5377340281080377
0.5233335849953981
0.2173433748636911
0.8578603710331727
0.3324161268943609
0.6343488081967820
0.3131810972823228
0.7895591879914813
0.2385403125153281
0.3517187695781780
0.2972213171550206
0.2403205125651639
0.2899933516035658
20.1319776725746138
0.4533053324096156
0.2898394931957101
0.5185713170521563
31.4405018004878443
0.4656660965741062
0.9235747541153581
1.0676330536557812
0.3255630132986539
0.7192081928404471
0.3611760310957141
0.2449179851696880
0.2494221810204111
0.5249244790098863
0.2861266940382932
0.4613188864817323
0.2492043127341871
0.3994016433308951
0.5409092584606340
0.2905374751347776
0.2397744585685053
0.1857710797965505
0.3068250242744149
40.3897147876072964
0.2707119248458748
0.2258599363608851
0.3028169234719832
0.2657125570998576
10.9970984244461967
2.1684097106304305
78.1478893270089969
0.3351097433420732
0.2692182963370787
0.1464579074076644
0.3802523051532991
0.3951661304020264
0.4111986245210907
0.2132991800249232
0.4305723589234142
0.4168464978862847
0.1887858778488946
0.4028360858926578
130.1152683565556174
0.3132927640640272
0.4570239194186310
0.2322051119404733
0.4849267176773984
0.2647363437882187
0.2772362278383365
0.5240857040108570
0.2365771734520668
0.3163836526919884
0.2664349939949037
0.3886920452624797
0.9905598962096028
0.2764581820450966
0.4785246625150965
0.7408126654017508
0.3073876504733639
0.2788102621030807
0.3524141338117541
0.2441600909676766
0.2405854323058522
59.6645742338846361
0.2594658217162760
0.2235282041266089
0.2708213617112432
0.3202459472729408
0.6343851106996679
0.2460062501620073
0.2927220348593851
0.5783889610001131
0.2677904793175870
0.2566098800338678
0.2041540918584028
0.3173228938085149
0.3637930634751698
0.3129864796788521
0.3890998893909103
0.3465652184145593
0.2943397105289177
0.3793407812262610
0.3220435247254201
0.4770287842877956
0.2253987201781995
0.5442660066276076
0.2442718003771832
78.9070304050627129
0.2435457789421407
0.5813313736324049
0.3072700447312668
0.2643471734695951
68.8136736813648326
0.4875905777747416
0.3698281585085357
1.6687287539926172
0.3512346461936536
0.3127105080499961
0.2689725430586974
0.2379544219973656
0.2433235419138537
0.3331554218986508
0.3141007179482357
0.2845077979133461
0.2962156960717288
0.2642146222163549
0.5401860013295571
0.5919617228442291
0.4109400564827351
0.6686064654382022
0.5018555783119180
0.2446359317702719
0.2500021454194269
0.6109599020284072
0.2296724931217615
0.2676944453010750
0.2895486135843187
0.2437359052270847
0.2281387212798232
0.2426690278386699
0.3936006386872999
0.4255285849428916
0.3051193239333579
0.3886622618017953
0.2208381260191392
0.3664030463224529
0.2815236437209989
0.3295005722150655
11.3255060472772584
1.0845159005079938
0.6093649359019351
0.2700705276948089
0.2607598224736666
0.8262989118251347
0.6664707269907920
0.4624158218943076
0.3813851964838831
0.2519014272986010
0.2257214891286545
0.2755594210412478
0.2836008638143949
0.2167269116803453
0.2928094801097786
0.2832868347758286
0.2165268865543393
0.4628434792350961
0.2324748350427731
0.3437691196104501
0.2397261995110015
0.4800360788296757
0.3193905006226654
0.6601683335048091
0.2436100334851611
0.2216124534468316
0.2627101715397834
0.2350514481821042
0.5199656077137851
0.3464762036394926
0.2091327244566409
0.2505024322648580
0.2038335598052758
0.3060334243825383
0.3502900700591685
0.3102320122456730
0.4418894023005228
0.9610176495569926
0.2724617804641393
0.2297383237396222
0.4266797698842978
0.2564985333911793
0.4412712072997893
0.3283313041813254
11.5424600259912733
0.5528813165476600
0.3208814929801965
0.3785040552479381
0.2323043113795775
0.3611491796507495
0.2714318261787103
2.3032583176807004
0.2866754507073886
0.2773761526897244
0.5239340985271905
0.4987889847679281
0.3014670542982333
0.1833941216882049
0.2643191805676526
0.8947357994610841
0.2786732939327072
0.9607323111612824
0.3299830166081468
0.2087439151126955
1.0501342167046583
0.5223406433207408
0.2481416274810066
0.2501293773071648
0.4551639513831270
1.4748670057885391
0.5424073856157950
60.6266968999671789
0.3439026299276207
0.2004419879489042
0.2658333464797809
0.3431216068309124
0.3467395239625539
0.2689021693054632
0.2669572104681454
0.3591588123451011
0.2339839170500489
1.4498894897841446
0.4404725595217328
1.6087330533562660
0.2802265018843317
0.3824950432659462
0.3944489521112838
0.2497833837614903
0.2629777475707918
44.1972881789235430
0.6897782213492467
0.7649581165561069
85.6151326118736478
0.3808094159504463
0.1701109199881704
0.3249933626715377
0.3551877184393434
0.2851934092983268
0.3328029349163109
0.2618198623600985
0.4056785893990781
0.3456896735347889
0.3423154435133537
0.3656761004716816
0.9878641568796130
0.5101323180327584
0.2169554717857689
0.1372643489394398
0.4124818641111178
0.2105240430406062
0.2855527419132488
0.3241932386318858
0.2454509239824884
0.4548710380822373
0.2569745669468336
0.3012913262427668
0.3102682360702851
0.2648910011709147
0.7439626795962669
1.1001750853584737
0.5476435528817878
0.5082572856965725
91.2307893988383825
0.5868340331250865
0.3065902572918378
1.1697013915823464
0.3163798672691965
0.2516763923440192
0.2856022206747758
13.7074420482246584
0.1857957386936550
38.8533181421870850
0.3817223408502682
0.2753891215617843
0.3940375888651325
0.7313984635566653
0.2448613466412587
0.3675623209467876
0.5142749878779707
0.7711109203126257
0.2940222827786192
0.3073961100815612
0.2500001154590990
0.2634859601254014
0.1803642741925172
97.9923601715490378
0.3155989928056489
0.4105854713019646
0.7310828360267416
0.2632295060156110
0.5723191569046376
0.2092924606564117
0.6296509898606707
0.3353004659484418
0.3710538372649974
0.4248404476680936
0.1913664301900591
0.2890526119396511
0.2904457739403639
0.3082234507509715
0.3499933041567738
0.1908259962332097
0.5976549205622879
10.3664052802463829
0.2647403064009137
0.6230694338006841
0.2333430034554219
0.6577487579978473
0.2523189191898538
0.2235034738076702
0.3466190102995519
0.8502370544900107
0.4011855292936097
0.5524483578028571
0.5166950953133594
0.3173642315020152
0.5655958389104649
0.2949891346152782
0.3870439321401278
0.2849885629978347
0.2031009065192429
92.5693600999920534
0.2685775311768512
0.2319236820066982
0.8835755213554104
0.4816357310397914
0.2919840412858536
0.3310002351184002
0.5003817713866288
0.2156399342644109
0.2594751661427334
0.9349163043210404
0.2535011660462402
0.2588648444706485
0.3679363753104230
0.2329982826149708
0.3827432454774605
105.7599689174909088
0.2033545837749556
0.3912706766163149
0.2516592800815835
0.2865469763819679
0.2582276259976319
0.4200670770776507
0.2856758887891800
0.2331767886141056
0.2733307578305701
0.3247583489025529
0.3069700275629340
0.2323628042420619
0.3329349788638334
0.4273582231225269
0.3860684065715543
0.1897322453529863
0.3533181160943686
0.2951056470504392
0.3313104219001999
0.2872410968474304
0.2941219802030547
0.3550331916419215
0.3663718258817709
0.4431454052242842
0.2780087758600691
0.3953023502831026
0.2656146745805937
0.3261353127100997
0.6374390710985052
0.2568983306197765
0.3470179264414890
0.2877843452713257
63.3655117493106204
0.3229755436873232
0.2804536388265401
0.4044713865595826
0.2292263344810265
0.2277208410517437
0.3086048039593606
0.4526309612545641
44.8654659033819030
0.3703449659298126
0.5185133403051946
0.6405960788459506
0.6433455470314474
0.2353078076942929
0.1955796098358178
0.4121106595782368
0.4536694301738574
0.3373480253699833
1.9587770780642886
55.9482629722161278
0.2376304094167711
51.4528269595782248
0.4843076698755399
0.4491649135296773
0.4949853259853637
0.1981530579769124
84.3992383080499025
0.1440812465191634
0.2850003848018015
0.2654741966606070
0.3866597203674346
119.1509416376299697
0.3037563887624267
0.5997532066101263
0.2182046981461385
0.4720803234110134
0.4584364231784547
0.8450278767297302
1.1746266154042129
0.4379819822555139
0.4621512009757465
0.3516177776524335
0.2838387368919354
0.6588025333972505
0.2856326595006706
0.2942552107341103
0.4115016010206889
0.2286572095592936
0.5175869577256808
52.8456745251102120
0.5599674998438462
0.2760909333485098
0.4781185847095262
0.2100279222430885
0.3166514297497005
0.4097603198118507
0.3150820332845472
3.3373805040263034
0.1261497758258770
0.3734805673818435
0.2154983723449245
1.1105039472228788
0.2128097715336302
0.1654686016273134
0.2290729029633265
0.2609239128707617
0.3250927072802710
0.3464555200982434
107.0783252550341302
0.3999622495619358
0.2070743128760195
0.6956762911853529
0.6088965595255589
0.1933611102620219
0.3309534974285035
0.3549736807762185
0.6081219418057868
0.2115630717024245
0.2396963083796074
0.3800182624747036
0.2584951595944185
0.4667578361854504
11.7862579082512919
0.4029532306263829
0.2463062685110722
0.1357162763268894
0.3715061667694947
0.3709160478730775
0.3077131069389841
0.2467892429477312
0.5611516007924842
0.7364368210050661
0.5645782953260200
0.4564532819289467
0.4587184791674301
0.2284746217168216
0.3394355755087266
0.3419507184081582
0.2414754560645082
1.3805654150003970
0.4348610850406831
1.4949563915007948
0.4302950457570838
2.2052701384880313
0.2475722378030983
0.5839793354409998
0.9223266727271475
0.3320822956820849
0.2816194290992747
0.1854488910961919
0.3362412550801782
0.2741210511425553
0.6440816580064763
0.2418903426935162
0.3578458443242304
1.4694416034833822
0.5109287453871204
0.8706984718433783
0.2403154249430758
0.8774196399846832
0.2492487196433534
0.3718993984378384
0.2534448836175882
0.2934053195546280
0.3438619416343930
0.2590258798033496
0.1752904775678641
0.2437127539091899
0.3551339054354049
0.4162432951281741
0.3362478665275669
0.9346908182672437
0.2926524516603092
0.3797738058132963
0.3165188206875945
0.2554544173348327
0.3342654700868362
0.1830150087216591
0.3155677262296570
0.2100655381294105
0.2388028251812586
0.3231602045626916
0.2849552237686458
1.0233367154850306
43.8124607229994965
0.3528913278304137
0.1662884172191827
0.2754656690326070
0.2466952653672154
0.5820115152178246
0.2117629630676672
14.7840319549181505
0.3767873580906028
0.1946946762906379
0.0981111336203803
0.8328900142888929
0.3579905104008350
0.3197762131355997
0.4570541732334263
0.2639662193000987
0.5941931059274710
0.2545315403815132
0.8253595467992715
0.6551263993573326
0.3216897852756756
0.2345977120979316
0.4346033142369732
1.2340302202281013
0.2180099396655737
0.4255263853704846
0.2067723966468221
0.2863305091771401
16.1044572993252082
0.2250044283324557
0.3166081935881640
0.1930433460279193
0.2983258555637998
0.4278813856238238
0.2812954671737176
0.3466192882933730
1.0001842888321719
0.2169841529458732
0.2754244085725270
0.3244834345081309
0.3484816282869824
1.2937339279364852
0.2544806184601294
0.2166513104539931
0.5130551475093926
0.2361668956792728
0.2394644334253963
0.5601515353950347
0.3188865665558832
0.4331139003695183
0.3482490700884717
0.3149197038619271
0.3552800792103006
1.2022064595698894
1.1085218295819868
5.1427965757037786
0.3787101843451635
0.3543161853559259
0.6758655905846285
0.2731508372957715
0.2994114137942800
1.7550254156432175
0.2696387487633473
0.4066483498891451
0.7178211788764123
0.5262413639838164
63.8752524734033571
0.6080600373782504
0.5713835696737348
0.3845177838625924
0.2891323106883429
0.3100898050354650
683.7861264015715506
0.2974844401506583
0.3129872722302334
0.2964299739587049
0.4586333075411407
0.2242939321545550
0.2408386498584273
0.2318133871110465
0.2339110890746554
0.4487300548166590
0.4120480952899881
0.2631080144100535
0.4890645149088683
0.4034810692075502
0.2169219985480668
0.8041199915091993
0.2323991624803803
0.4866871070159444
3.4083024639360096
0.3667058570777644
0.3748541369107435
0.3723666687125805
0.4031127591921114
0.2577205163205077
0.2222221521755819
0.2066704157433078
0.7202567201126785
0.5079966401396948
0.2708519694586111
0.4651029961707585
0.2824599284097968
0.3226748607632643
0.2491281436686320
0.9906234876467420
1.2222928022576487
0.3202935707379738
0.2749268325308060
0.2548430378407502
0.2916491183318649
0.1990924117037644
0.2350094377456117
0.4169385901260670
0.3146446113412011
0.2344145614835985
0.2789610778616847
0.2832587187596531
0.3750664439166093
0.2888515115951530
0.2921047020379027
0.8010660283516479
0.3877928081719887
0.2743965041322365
0.1888827951831233
0.4616226773994469
8.1476855804298545
0.4518339949505412
0.6316472691218525
0.3337957634349292
0.3153531718073158
0.2942585015944537
0.2840999587439627
0.2881907184381945
0.5679862801420930
0.2773085206680928
0.4243678552450534
1.6916377617499601
69.0893411072356685
0.4019470317639670
0.3472365158054197
0.4523287409279573
56.3074787890943895
0.3350752713766627
0.3287839252861823
0.4865314815614368
0.2728104356134931
0.5296054978586588
0.2834687479931343
0.2343390595176647
2.2985398737191711
0.2550702848190969
0.3400386430838681
0.6726640983738330
0.2112897252021006
0.2618756496420060
0.6874651191371305
0.2744115335576796
1.4419435491075530
0.1370912522570487
0.2509097138294300
0.2309069076500065
0.3022371301980795
0.2357386617216294
0.3851963652453687
1.1271315265281256
0.2723770158274366
0.2255298807676080
0.1717353169810477
0.1985601404855734
0.6389180958221324
0.5856251970064975
0.0518430648010683
0.3878451291060575
0.3388124441640482
0.4317364608521620
0.2781741268039823
0.4924566173381479
0.2193618478478192
0.4928746854149879
0.3759639775755952
44.0864997792950390
0.2147280162798609
0.3309214625821782
0.3653556839568777
0.5602562667638337
0.1815528874437685
0.3684656331432465
46.3445058785780830
0.3860785511947299
0.2635883533380640
0.2413699335612694
0.3245970977196184
0.3117819245865432
0.4465489772433345
0.2871595611099308
0.1864006547323541
1.0242563725752027
0.3129103768123188
0.3302005173198023
0.1920606411990303
1.3544508583767627
0.7402769225644116
0.3132292314252387
0.3235158281066494
1.3149683522956463
0.3107055807023397
1.0764245972864721
0.8660381618402984
0.3195304929653136
1.3599754158030082
0.2894547261597636
0.1618770663164812
1.0934396293555046
2.0689362005428142
0.3402480023859363
0.2833750757342452
0.2787903718942977
0.3785915102545660
0.2592525306054352
0.3257557111909458
0.3541040948285707
0.2636470813573485
0.2693593124251805
1.0668520851233723
0.2567857511596277
0.4421918887142436
0.2144834798268043
0.5414289035048184
0.2473151637723013
0.9163160170447184
0.4579087970460853
0.3262644897135424
0.2389003161530541
0.8635620392368409
0.3227583907687794
1.4910359408115634
0.4172631106133670
0.2146558783214040
0.2658561907767038
0.3014725244288320
0.3188896092676864
0.2491718866191290
0.3123677193929776
0.1601804419028457
0.2649533400512240
0.3471155244361991
0.5177882529914709
0.2463410646481394
0.5456265476909744
0.4487948060744552
0.1789619259515441
0.2305705870041117
0.2839914392556374
0.3832095501399567
0.5656459295585011
0.3945911333846931
0.8048184393271438
0.2656411220172251
0.5858906877378571
0.3309673958295448
0.2771560474863448
0.3199738525608994
0.2982454181358660
9.3325258017577575
71.7759385001382810
0.3221317599297737
0.4211735972882945
0.3152050814723756
0.2777515902739204
0.2309971797271755
0.5153880087711141
0.3240657478572538
0.2865356493321793
0.2964257391363472
0.3527057407705915
0.1100408781272083
0.2449421221929942
0.6310113965114834
0.4242835328258138
0.3372725247198237
0.3698363756662297
0.3190883237700441
0.2258267264748765
0.6499245562324595
0.4454831581362492
0.3203374248715776
0.1878006559902223
0.2494201286162112
10.5339263686142157
0.7714651795908544
0.3400590395823095
0.3362890985211012
0.2328220239709246
0.3120088779423086
0.2293444077593152
0.4068370730958877
0.2660708380323906
1.0108064423589853
0.3574197814297412
0.3904676341429440
0.6254098551115159
0.1891107571486998
0.2888140612554818
1.1223379890677450
0.2419981860333071
0.3192374078001654
0.3041663612272842
0.3227955502576293
0.1810336689820277
0.7647415383630769
0.1356854342694875
0.2562491150026617
0.5056942448437575
0.3884546258386598
0.5595179587218564
0.2614841992756249
12.7937414059820931
0.3802227815181159
0.1939901589839574
0.5409777103042043
0.4332575645445399
0.2446264085580903
0.3598070178326250
0.2824733970693297
0.3766612280669331
0.4911922049476024
0.2506064470176544
0.7617371046581939
0.3523816795377343
0.3089027011482195
0.4451974452351184
0.2492022264423746
0.2505032203195175
0.2880780023121249
0.2789554015510354
0.2933697421889719
0.6266947756076691
0.2122746431276320
0.4589592809874803
0.7647948161883386
62.8048371587689687
0.2935760475403915
6.6179062119669680
0.4120898373083708
0.8943774191864045
2.2964691991636861
0.2556301996745461
0.3345121575790179
0.7281353587904319
0.2727223474370776
0.1938137559381369
4.1228978920264785
0.5520660103501426
0.3796796996516029
0.4968700589132717
0.2939426181223416
0.3330830418482987
0.2518273974496714
0.4716603678441290
0.7880555704603903
0.3619929827450702
0.4380282164833652
0.3721912306390379
0.4018098547193561
0.0692871278092022
0.6922612246585770
0.6200156366825514
0.5999557932967838
0.3380130526150495
15.8220895996538573
10.9359927410308782
0.4192913314453444
0.3471669653596112
0.3050492578793647
0.5652501793306351
0.2345875860236125
0.3310748226695901
0.3175832744530423
0.8506571163242498
0.3181242859970761
0.5055534588765056
2.3424407587321365
0.3489860892473547
0.2771486565934575
0.3362480157148172
0.5732586593896013
0.4671279296242036
0.2509567434224221
0.3657854065634543
0.3250899648540870
0.3431300140718840
0.4719911615352875
0.3051204289630334
0.2910863830200041
0.2728639728967908
0.3095828928234527
0.2211840762939034
0.2403608289539611
0.3533383588134342
53.9458565027746104
0.5686482641037848
16.1387244469721090
0.2421578326706472
0.9106786389098169
0.8896094489629959
0.2413983473685781
0.1407701964993825
0.4380219691729467
0.3029782141471598
0.1604566451431415
0.6646873153473526
0.3237490743609017
0.2621772564917406
0.5932087133295455
0.2332699165314976
0.4113342922406072
0.1603395357267851
0.3267464037955359
0.9583315607485909
0.2886673098042924
0.2577866607544706
0.2003599607112147
0.3284081936063801
0.2940290572039088
0.3723344930104805
59.7577653183118329
0.3945000722254278
0.4872352226310023
0.3074997280931142
0.6888555424719187
1.3322566676049741
0.5426027083172565
0.2696361333151605
0.3156225432648257
0.2667786807820217
0.2403356738322954
0.3376139867082771
1.0159618021049044
0.8357859059585777
0.2677396439476872
1.3482875914057686
55.6717734051277020
0.2457888341139877
0.5395211369338098
0.3572963373924371
0.2650483503310289
0.1820222842174390
0.2229838442557163
0.3054461725481594
0.2836404137027165
0.2226507520606300
0.2941506390025437
0.2838057828490360
0.2956670633916058
0.2726563997169253
0.3072593047075982
100.5774516572855219
0.2123500020561150
0.2300976873749399
0.2154298317220916
1.1028475812346294
0.3797754879341389
0.2018982462493449
0.1630319599604458
0.6808446099762316
0.5037785665588638
49.6322248822346808
0.9460572488165394
0.6165977912498491
1.1989936192801616
0.2465684787750777
45.8979353764774416
0.3387904099931757
0.2687040693406960
0.8096807692317510
0.2526247460041626
0.3330132339103332
0.1900021995084324
1.9717554600417269
0.2947826136011691
0.2357433637043599
0.3285189008344974
0.3509138592552519
0.2773006993736014
1.7563507697447847
0.9307372472168073
0.6043937405691094
0.2970582188136675
0.2384340399792523
0.2946341814959819
0.3923062659065236
0.4891290598046624
0.2882255572282532
1.5642579080539509
0.2738478149547500
0.3093814907182902
0.5639249181424132
0.4370574738988325
0.5517493268988624
0.2989305549721404
0.3071343652463696
98.2969989805915105
0.3613547592111804
0.7941332067565749
0.4436438908478614
0.2828482083605061
0.3631359929251602
76.2937613986463532
0.4372401873868571
0.2294079579366710
0.3333726873689726
0.2188836058669071
0.3305610322106419
0.2529776008690204
0.9125045321414429
0.2565600360092075
0.4774025675180752
0.2789805704427955
0.2973383807201236
0.6405024463176067
0.4274573733525249
0.3028719595068064
0.2133886182713048
0.2717365959778186
0.7425143795533619
0.3428184517172415
0.5080577452227241
0.4221676409524971
0.4863105066693685
0.3243300063358685
49.5899321393696866
0.4965373541050400
0.3154411751096406
0.2902783063382464
0.2704296393680365
0.3400161929803472
1.2787092490671328
0.3628891610873503
0.2724294255661846
0.3426235990759904
0.2289271957747997
0.3016802646805199
0.3570387443510299
0.3860726834498581
0.6461897148482016
0.4282653771797345
0.4157704474673597
0.3814209218143503
0.2523700589610399
53.8920322002037580
0.7948371213833142
0.3102051557203248
0.3787749083349612
0.2627210672589017
1.3748865550874236
0.9223117007108421
0.3771185177986895
0.2162138104263732
0.2645596721741218
0.2795902737546671
0.3505771584489756
0.9153834401512831
0.2592710855323263
0.1305643363288911
0.3461416088834263
0.6765246799109751
0.7190331735176260
0.2490355334588035
0.1935436133769212
0.3103970310227290
43.8776991561177852
0.2896163023241334
0.3691677880759723
0.2451354756047136
0.2864836854435214
0.3708912119547490
0.3288901301906638
0.2321047115716382
0.7193061157992592
0.3719902295991270
0.3470930083883328
1.2692566725101266
0.1916665042521204
0.5163957832963422
0.5710796306686455
0.2351760709683995
0.2409475605716646
0.4814419022954823
0.2479252400088828
0.2077411636884403
0.2638883004512333
0.4083991843002363
0.3610557831108206
0.3179850762362642
0.3317720855985318
0.2245756879406214
0.4123767311199830
0.2510366715892269
0.3290981777836265
0.2278599625820827
0.2380879371885741
0.2375922627685959
0.7366209167320434
0.4444756147454082
0.2840717678926271
0.4510905707270302
0.3710566670129304
0.2973093666133139
0.7495535808069226
0.5955084115965201
0.3704443257467803
0.3297529087560592
0.3112515502648295
0.2802721224463733
1.5772494352160786
0.2372703956460614
2.5937060329421997
0.4266027050437416
0.3597586814849700
0.2773566199690061
0.2271253498034149
0.4141599190708786
0.2301271372614753
0.3809817271648915
0.3172698759145701
0.2717708259356197
0.3380522674453117
0.3522009582449809
0.4073564685890652
1.0180834867172284
0.2409103604337063
0.3818136796453788
0.4702289603573657
0.2916589392714033
0.2752406840326783
0.2498739675181356
0.4321939496364888
0.4745001719312026
1.4908725023522258
0.2824754881248302
0.3463200933170439
0.9294030254347413
0.5307928715116168
0.1937846559480948
4.2108572965749493
0.2933624328526960
0.2199953851416555
0.3039772339880610
0.1207556024075126
0.2580588126990458
0.4038736260043583
0.3080265586406836
51.8134597609852463
1.2746550031546502
0.2555781747098025
0.3180771376862281
0.3595135988132076
67.0349522801673032
0.6548303856031218
0.7140941153971558
0.2975293113060269
0.2697085423479108
0.5057078909643958
0.4834714185467079
0.6267342197374983
0.5725982266607890
0.2301871341509248
0.5123644248415110
2.0784398213092201
0.1488649646671537
0.5186138961326821
0.3324828893938085
0.1893357502699250
0.2565803548766593
0.7405334726948632
0.4011628316992559
0.3601970851039622
0.3306065854288248
0.3278683722759710
0.4206570514762824
0.2856135356825041
0.6643180184644616
0.4037311640077799
0.2778755563923679
0.2040654856270023
0.1220567715134104
0.3403730914050859
0.2793629857110818
0.7567813722568968
0.8501128897540893
0.2905715359532526
0.2937891724593821
0.3827860167972577
91.2258800237759431
0.4042594125462745
0.2929764998684847
0.3371322956988240
0.3204817512451086
0.2074743427214905
0.2943750002829351
0.4349914257861535
0.2836596838546258
0.5842224993301662
0.2135751561894862
0.2194467081814457
0.2796438139775065
0.4179565330384207
0.2154147829126789
0.2849771018094406
0.9289656584599169
0.7270176008609723
0.4598097953608693
0.2761751968025351
0.3120448619024234
0.2890370392643095
0.3477714979673219
0.4202539619765708
0.4488396411474255
0.2705263778939172
0.3827992773531813
0.3218857526092486
0.2964825354797763
0.1398598085182400
0.7611732940003388
0.2599694274891283
0.2581822517567526
57.3225264598138224
0.4945076370291382
0.6858864950826400
1.8933161339017710
0.1876168139926670
0.2924983389597567
0.2820950202455834
0.3758664523988950
0.2696157808577576
0.2296293518574427
0.2573314139777744
0.4461037100886517
0.3139749462962508
0.2466799394261300
5.5071365938947023
0.1962072689643936
0.5992114047697087
1.2439171357364212
0.4613858872762778
0.3296539347989239
87.9885902954245864
0.2421516488386565
0.4087994543058246
0.2474211117918232
0.3732498255992413
0.2115978252499459
0.3346467256346268
0.9178329795918592
0.4687874741894442
2.8912682721120539
0.3217342861115524
0.3670334641829289
0.5951348274593633
0.5583076510074189
0.3704037476366943
0.2652471869099980
0.2377148831799132
111.3415651727324729
0.2178088946868212
0.2332961173576403
0.5583650516630527
47.5239935382412710
0.1710349990188126
0.2672139298023939
0.8509286035240641
0.4268149984100364
0.1747125753848937
0.2158911696879943
0.2712184318832238
0.5449738694802619
0.5682062042031257
0.7210839268240254
0.2222011905451956
0.2209893852759663
0.2996876109775692
0.1533183641622631
0.2362753652843916
63.8092909469119576
0.2343664576211968
0.2340058797724279
0.4156404313688032
0.3178895106248942
11.1370259081500098
0.1870236915303050
0.7926405984863290
0.2707438722252628
0.3197607839820735
0.2575536992514920
0.2712123176920643
0.2149860455576940
0.5426799201097489
0.3210979475971931
0.2170212215814153
0.6037070941168226
0.4556119006079558
0.3410432187782240
0.2818927549365661
0.6384662183550338
0.3083117162575534
0.2697853025677575
0.5284107948139036
0.2469884722718699
0.2805657433605709
0.2825581872479689
64.1524959726119590
0.2630129069978060
0.3692147785280093
0.3926723075338039
0.2777954341310248
0.3994969898435336
0.2944136497531123
0.2201997879743606
1.0404012229929878
0.4544863565409261
0.5875539211009027
0.4213394456508729
0.3471242665765676
0.4779466948199065
0.6517350588812731
0.6610863220567431
0.6174189999186026
0.3129793331279643
0.2956275692386712
0.3276906261703667
0.4260017402527208
43.3255671621421001
0.8705795791138488
0.4322834722543013
0.6618497450844485
0.2562316004093552
0.7156099765377407
0.4471057940805817
0.2053896109760456
0.4290027969854650
0.2735827555427898
0.5899940368966184
0.2499093795755725
9.2119353514310465
0.2309084849283553
0.3172151123778435
0.2512463755224179
0.0692352398898668
1.0841423639249321
0.2789623858057586
0.2463870529334308
0.2670429755351122
0.2842976955777768
0.4231044603238974
0.3653886749141431
0.1860004799299959
0.5377495896752724
0.6291775471983945
0.7362012345338095
10.3893232272846596
0.2670263523524636
0.3936552635965319
0.3084287077226239
0.7410008522713390
0.3236298895161946
0.2689258269796747
0.2754570590109434
43.0053018666714735
0.2773562821083968
0.9000941966882134
0.5323486428191818
0.3104987447520409
0.3515762483617533
0.6688832532841688
0.2135694065288955
0.1925688693786772
0.5967057505894214
0.3186199072902015
0.1761073090341180
0.3276753881616834
0.3039915764423545
0.2801577235419428
35.0311215441900643
0.3431270196696770
0.3510098087284082
0.7548216929991439
0.5953604500962282
0.2776815472678840
0.2870157570464653
0.2741696932304239
0.3115162748090551
0.8911865438271076
0.2942101540220963
0.2577511485459777
0.3279161195835169
0.6481611913190056
0.3422610254861656
0.2506326785528550
0.3809267355641327
0.2458756216358293
0.3270757570311825
0.3030006812089645
0.5217542993857476
0.3908880405016276
0.4988910837070802
0.2161353667797453
0.2162158271353604
47.2090617102346926
0.3365456499094646
0.3330861525667509
0.3396435760495811
0.2983427277102524
87.5049833496028242
78.8477916494593103
1.0812516232320151
0.9042187608109801
0.6334345315000505
0.3977192933544266
0.3201798498809252
0.2587039758685096
0.3041516899171335
0.2917156230746694
0.2781045212688769
0.3051660159781083
0.5092825591312695
0.5024693428752016
0.4147655065293250
0.5297511995914653
0.4360008028946775
0.6010266840922754
0.4275169736111075
0.2620255891133829
0.3137411563938881
0.2337078329632072
0.7025780485849675
0.7198098615900330
0.3548136268762541
0.4518286724668354
0.2693935548015519
0.4294022916923138
0.2960912404690605
0.3138576862683597
0.3474388251726578
0.4090048612656972
1.7924949730001922
0.3741245422108908
0.6325929703232674
0.2725291028325359
0.3539979859759787
0.2733192688728086
0.3309114636438373
0.5620872356708569
0.2884754594328957
0.1870934000505920
0.3523904786907849
0.2867345741734454
0.3006788779636239
0.6963149893082606
0.2882115686254091
0.7953058132659446
0.2958739449086902
0.3348099877538224
0.2798328296545159
1.6416899904388325
1.8239187063057056
0.4473176128130630
0.2884527864994220
0.4736409526377519
0.2249460251152940
0.2892859530523454
0.2068807949308428
91.0263932098295498
0.6593295099464122
0.1949020031178586
0.3085795864138896
0.2379882590541182
0.2328129422713608
0.2040517858032877
0.2590339488169741
0.3611150412054017
0.4161869480936519
0.5478942915627122
0.3001953424841585
0.2293059414452637
0.3268010459582134
0.3006932513807118
0.1778198813597451
54.6860520467681965
0.2456866365195181
0.5810162009264034
0.4579169217773224
0.5015251648838525
0.3301628137514445
0.3121519497607098
0.5526536780538771
0.4242809963438776
0.2316447716238270
0.1922622030574251
0.3585381727084960
1.3287965138845401
0.2511212619381870
0.2286683872887654
0.2215600905108212
0.7671654760672684
0.3846514160219308
0.2573762042600913
0.2374619484320846
1.6270790344449375
0.3367031321267623
0.2331108284838612
0.1953251946890556
0.2678404465795731
0.4891623242350953
0.2750442165116441
0.2155638484853102
0.4196913498274087
45.4164436385294579
0.3623917809835758
1.1711260578588754
0.3077739058540405
0.3328146472246774
0.3128060613780036
0.2820450123784596
0.4796105019166912
0.3337516647285648
0.6736470814454802
0.1630671199128667
0.7167925891105715
0.2684510920942406
10.0219640783393640
0.2618541036947771
0.2724578384601765
0.2676751523164629
73.5602116550145411
0.4303743591144033
0.3176933513413023
0.2430784692149513
0.3766611225636688
0.1380945981846947
74.0038989869467656
0.3236139403636151
0.3468318209581415
1.3472673874692820
0.2779218970106554
0.3636293403329595
0.2789811145320447
0.5450071536527974
0.6876884298193906
0.2986410552153098
0.4873898102123618
0.2293070724965421
0.2825260041506308
0.5604981249398008
0.5237638526099248
1.0808172848331909
0.6536190261196202
0.3490486608644941
0.2683157332096249
0.2992621576699060
0.2503335967972790
0.2878538536268196
0.2981355566186575
66.5456140765917041
0.2460993048603702
0.2370521256992909
88.1259300282632694
0.3023185591535473
0.2854195658369094
0.2334867228613002
0.3397590752226757
0.4549341074553476
0.3524079942462818
0.1661761592384723
0.2115381666465606
0.2881988970624851
0.2686249981476508
0.3370127675620539
0.2156309317550731
0.3955651383672300
0.2540755784849781
0.8207044940327110
0.9166639480759515
0.4069661945441837
0.3091279796203099
0.2159780725710868
0.5723541008234507
0.3263477096832837
1.7178191620727019
0.4702713317591087
0.6195686996726112
1.0761819694693735
0.3255403131084588
0.5749661608955803
0.6092048985493619
0.2262097443446619
0.4305220949285056
0.1303836916501883
0.3656030344391086
0.3277546000753257
0.3541542238629884
0.7496216352412920
0.2942314432400636
0.2775089615467125
0.3572673460451669
48.1375059054659644
0.3062506506653991
0.7664977956050559
0.4129543202026338
0.6052673886312616
0.3182575137713516
0.4310969306923799
0.2944398805416042
0.4322960999632078
0.3157495047914340
15.4829012531651617
0.7397505591694715
0.6406011490494455
0.3926443626162310
0.2167279228920473
51.0339499922324862
2.6539256805268310
0.3941779624892269
0.3195501127256606
0.3264273554634359
0.5491595685879549
0.2278779188986269
0.2759229283386410
0.2383569634004493
0.4014081192782779
0.4286350649264597
0.4653961034451908
0.5150706338737501
0.3902272554411449
0.2189166049488425
0.6073819489644215
0.5848628432458921
0.3669842161283846
0.4563154491489171
0.2693600797644159
0.2003244067368198
0.2644993901916981
0.4952076251268485
0.3302432755096490
0.3702862184352173
0.2236420716272187
0.8055407856511999
0.5241740017144919
0.3410524494950591
0.2020811132160520
130.0882080696786147
0.6513048058126608
0.4370396970842300
0.1821213392325757
1.0577610485294724
1.3423773664811660
0.3137188297333240
0.2708060605285902
0.2569397289242737
0.6443855985351865
0.2711952306002909
0.2736577062410425
0.2037937840213268
0.2496258950032378
0.5559631436908489
0.2797260066968149
0.4010306533017187
0.2579418192374519
3.3366619091733711
1.0786033012114293
0.4869048437375456
0.2589952996456240
0.3528597973950348
0.2801147746672316
99.2829070672474785
0.4060047064033753
13.4949004029480442
0.4833814336723498
0.1777646190197724
0.5218385920374878
0.2212288665322321
0.2185625056384943
0.8231134751262532
0.9757348803033677
0.4196693792901262
99.6574639308350356
0.3292561771760505
0.1998361699358893
1.0488792430010767
0.6630473062632487
0.2542590364490213
1.7318728330873039
0.6193962042966497
0.7497824844383226
0.3287448268793785
0.2502219328598524
0.3266230398366945
0.3553104622879292
0.3849462122754813
0.2278627161815316
0.3058018626277195
0.6967235221403968
0.3552257965611534
0.2797063319206549
0.3932047687912816
134.4142944793001391
0.2635030343131737
0.4312263373378037
0.1967937302598654
47.0472094702997836
0.3413420774620782
0.5949900248666568
0.4318011435563990
0.3620910355788041
0.0817563318517981
0.8085045584242087
0.7116707391692061
48.6688008439816997
0.8433459636295195
0.3246466727590618
0.3992322489664596
0.4098210485593233
0.3716602787834027
0.6405883829709716
0.2265176858977708
0.5684803318760834
0.4081645124982650
0.2661722999330277
0.4830911374714795
0.1649847460536432
0.9375013155736724
0.4651163248780038
0.3416273654172549
0.3429621431969616
0.3469425886974329
0.5807587185812951
0.2232522667018987
0.4823654773816787
0.2572369257361599
0.2202655445783341
0.3960164695606882
87.1146137592871099
0.1913055681282862
0.2735573110411179
0.2925617740309864
0.2509528533159409
0.3229582559362097
0.4200857960931604
0.3568934394891238
0.3129527383888073
0.8323484648930503
0.3359159066558587
0.4841562674568256
0.4542112362814232
10.4227793023090616
0.2831270842617857
0.3968772898419641
0.6243493498121623
0.2549196364184359
0.3911984089648058
0.3234309340419340
0.1518937030792866
0.2673584575411692
0.4524287644923373
0.3541516538008105
0.2763040307717368
0.2296737364532318
0.3129661628890419
0.2431615368090202
0.4838529379003644
0.6705294684473285
0.4149410417683888
0.2261536453439551
0.9910243409163644
0.3049236062980943
0.5694458623549304
0.3189661070227924
0.7892238341195890
0.7975542473056660
0.4415897314928216
0.3320124266038870
0.2929884757102256
0.2423021255543761
0.4910414411879829
79.3898756714836509
0.2310410024448234
0.8614641720727743
0.2845946815816369
0.3238908021450669
0.3374983133815758
0.1407579493700527
0.2504012748605224
0.2549851058038001
0.6970875241399670
0.2436186483228156
0.3611365421880173
0.1765510927352813
0.3631649683488187
0.3217777707235990
0.2859192564735915
0.1530539416090380
0.3280504238114557
0.4683597654174863
0.3042468297829675
0.2916991699760214
0.3741556652949910
0.2822971914531175
0.6618729885767024
0.2040869038377983
0.3463185218617690
0.3320922560329568
0.1522135152349934
1.7272350272488111
0.5205909444221989
0.2623668916783751
0.2800359768008567
0.3444479792192169
0.2989403725235245
0.2367427892715012
0.2984915224467135
0.4812644490398486
0.7949035463025738
0.2281445024604065
0.6842726723566164
0.4866059452441600
0.3272859838893097
1.0678249034139249
0.2171697614493781
0.2429186606171396
11.3671118080716820
0.4284855085709097
1.7773535111501702
0.2466737076514514
57.5410178502928957
0.2447844630428123
0.3369748512527466
0.3520480938348464
0.3365433656763244
0.3814962424681510
0.3773721640617652
0.2888627565620390
0.3823760769425312
0.5785621505874371
0.3349366659237477
0.2513337623576974
3.7678771613826045
0.2515875961565638
0.2779884715625640
0.2135037912130717
0.3603310148382953
0.7268032524931837
0.5626463704921496
0.3359957868181343
0.2485887932205627
0.2834378666615849
0.4164510476349201
0.3330378704255791
0.8919666928995706
0.2295870625303041
0.3043570146011381
0.3510623431667078
0.4913378574347124
0.2228699338953350
0.3727272496015534
0.4245925852455170
0.2477419792357509
0.2383986807705825
0.2443301811051377
0.5545785631049748
0.3198695426245087
0.7692464005954809
0.3603235594611118
0.3725438985781681
0.2863768377108944
0.2865029567151747
68.8041369534260951
7.0276154131702127
0.5307005636956618
0.8823483433439282
0.4818627881165700
0.6875390476381728
0.4418370049128078
0.5799039169412976
0.3198740501173578
0.2904367437332257
0.3876332110006130
0.3312121953088450
0.4849740597757976
0.2928640095535429
0.3079494124292119
0.1767692413875717
0.3957375743562621
0.3035048692127973
0.3543009276124902
0.3638388109612568
0.3841403253098963
0.2880582426605782
0.4890458090565512
52.8816906590121860
0.3194432250286199
0.2430190172534419
0.3131626248027754
0.5155541129912243
0.3985087944427819
0.3287317022195234
0.1961445523277727
0.3489015161589347
0.2540766172363558
0.4141120191440029
0.3460655983689638
0.6938247002284298
0.6837826602011132
76.3996280667714700
0.6826293447836465
0.2702401538473710
0.5212017357148135
0.2608951475559512
0.4939922480507261
0.2793079794089414
0.3614998801904374
0.5232541714186939
0.2823919508359770
0.3730601519690361
0.3232702937030328
0.8225561237563341
0.4884348820975531
4.0253771457146961
0.2758159929757514
0.2617873495912905
0.4904628135004542
0.5227266472885698
0.3400576999883889
0.3341581607908377
0.2639904996945948
0.4347780233526053
0.2108619248743604
0.3569889522614479
0.2558209365708756
0.4432204355275355
43.8142353243686671
0.4733450531931959
0.7321501428564965
2.5822396480164480
0.3132333744130441
0.5314399194409227
0.2591560897354994
0.4432898586575503
0.2606175988748953
0.5730483427468301
0.8399758802214776
0.3037310815862967
0.3715924126331748
0.4539112566915061
0.2807312385565064
0.3229816399033836
0.2477433468034110
0.5128560132205819
0.1971949915105010
0.2135376993990413
0.2635049631287413
0.2071153787670941
0.2724316799369769
0.3427949729183202
0.1929204564169719
0.5223277718258148
0.1915847477888786
1.0835360447735114
0.4594151005758951
0.8211608551631806
46.2644058883757978
0.3925687122288299
0.2369352553769592
0.3033433334086862
59.6106909299091043
0.4074713041640560
0.2811953856394604
0.3405432134356230
0.8957530700841518
0.6847562090022846
0.3238346697197623
0.4544124605835481
1.3682016259897203
0.1856313037930155
0.9465635689935722
0.3083285803639189
0.2389349581024118
0.2306423829688934
0.4022311239157469
0.2895082979164676
0.2463676627085480
0.2237655975663581
0.2738371746446289
0.2537291994909793
45.8390448109547961
0.4689352985717476
0.2817813141445226
0.2358856451947488
65.3594290127745268
0.2346211430836471
0.8977128450434408
0.3850880095381879
0.2453624382900441
0.3116970019366392
0.3014789208082218
0.2897820190381270
0.3727584447658366
0.2956260523189043
0.6370213578073726
0.1903755967550961
0.2547760909926742
0.4935228440912608
0.2766758432581710
0.3604675440794706
0.3066736797064280
0.4814798375276504
0.4880923496154843
0.9543765247603331
0.8160967094547736
0.5406214700389828
0.5305399952955967
0.2446491792861487
0.3278183422779469
0.2755639607802112
0.5429164260226579
46.6617566766953971
0.5299038485681448
0.3888088920580468
0.3349584612789709
0.4973490778671789
0.3909279772093067
0.2740612817643561
0.3045537273875489
0.1633474745061951
0.2705164667882710
0.4026662068242964
6.5554590712169256
0.2036319169333306
0.6237623233746759
0.1322413785540547
0.3124335329967792
0.5290798072618642
0.2314170354294430
0.2457809105498991
0.2379318813410376
0.2378343658333237
0.3263358280217821
0.1540912515583638
0.3780827529277380
0.7286894698305016
0.6326543711078120
0.1814708322781677
0.5393226161887362
0.2235982973599299
0.1972966005473127
0.5741754469586128
0.3792147558606204
0.3266847755214866
88.4169472636592531
0.1798267874811165
0.2339325643665121
0.4622214121628739
0.2708031550867236
0.2890925759767867
0.2682648987226356
0.7472936429575502
0.6281934563726993
0.2002449091167822
0.5513455077812851
0.2432186499120930
0.3022047618820511
0.8094538533811709
0.1772566729537900
0.3723704298399159
0.2827832765660368
0.2129455614782532
0.2835078477723388
0.3360042011816527
0.5257746824303635
0.2919836250564937
0.3975632235331598
0.2541514367954704
0.1961756186173085
0.3369668673709262
0.3596261580253480
0.3152378825473712
0.1846770939902369
0.3265801684405828
2.6883157796739283
0.3092150604740521
0.2514299749105863
0.5245786973686118
0.2690966896006161
0.4792796698193306
0.4110092819407953
0.4913921878366229
72.4200077485717628
0.9156078420638266
0.4231522758887906
0.2424545182890560
0.5353990637244184
0.3204349638747891
0.4279262174422941
0.3290794316719372
0.3454972544828436
93.4849914721311137
0.2844765724897704
0.3816637627818438
0.2652268141675312
13.5549598931467976
0.5127575335778928
0.2265706242025473
0.5351722865489826
0.2515361656654306
0.2116016720386129
0.2309796080848437
0.8083769203773464
0.3313823587186939
0.2708682223850783
0.4338056802044444
12.3706685545589377
0.5866481036439409
0.3086026338536031
0.2590162906138890
0.5786566762734737
0.3688761953700960
0.3922683371112388
0.3580383804430469
0.9855072668567287
0.3159220648340055
0.2856808786624704
0.3112298402164247
0.5561580735107384
0.3028820439686082
0.3672480516393511
0.3966206827762895
0.2071126981691593
0.5283436190623636
0.3731775120914164
1.4764054546208401
0.6870852141451841
0.2978777500657499
0.2677799936570360
0.2934237234154118
0.4515798139023298
0.2092476450019876
0.2310297406007916
13.3840042337363183
0.2770814193710681
0.2742269101863156
0.2837856219441421
0.2926512137939734
0.3090775687299630
0.2254903621410925
0.3040414426695097
1.0451348728487162
0.2811254737814936
0.2783233311666569
0.4306452873406253
0.6998635576299068
0.1777319595447086
0.1874198981239713
0.2001013899379845
0.3991686225211063
0.5561982411985111
0.9160814358931860
0.3035612789043057
0.3351495972887372
0.3200672500527901
0.2578405642744641
0.1978101398330037
0.5649623206842846
0.4449938875770124
0.7839958082617191
0.2864259894053762
0.4145618085164574
58.5138675991418182
0.4542264261316473
0.5497960919018461
0.4215860269643368
0.1458102359129647
0.3473551449742847
0.8076284492111088
0.3725020853294384
0.1523049585850864
0.4167465885388555
0.1880048130934677
0.2963560934179194
0.9321119635269838
0.4431314530943927
0.3716291260591084
0.2708125949687564
0.2826671239017345
0.5942184710288977
9.3963711625219037
0.7713070066275221
0.3018535869336670
0.3949960384504637
0.3391240478861521
0.2317417563439444
0.2299596084363779
1.2799663411222644
0.4158824891428575
0.2478320376498298
0.3427326275194915
0.4546860333055820
0.3272231817222650
0.1802991415467056
0.2278052553812248
0.2381182493247361
1.4327134166691760
0.9265219968660229
0.3134070924945914
0.2330357170391892
0.2945982196433271
1.0549034161743385
0.4165755305022607
0.3386505153978551
0.3385282633593641
0.2369192271175358
0.2803054263548407
0.3227222851949188
0.2509037084137174
0.2480442220365659
0.4002740468699308
0.3110322843748945
0.3336451703119369
0.3005960043581611
0.2847353876602329
0.3139030908818801
0.2599714966766981
0.2183186288410625
0.2192397011062516
0.2673550403479149
1.0616323749377552
0.2988674392295992
0.2397963423870331
0.1973875404132944
0.3420777081336959
0.8078571914837264
0.2805703308184919
0.2462241018465529
0.1985079387447610
0.3603277652868814
0.5494293676825511
0.4005504256600102
13.4176587125330524
0.3164460755491270
0.3476598174888600
0.6334915278761933
0.1634151252197954
0.9094666083204251
0.9426484212357135
0.4475584774253993
0.3346190912749181
0.2997963713419641
0.3680814052848879
0.2857700338723413
0.1927147747409191
0.2162269645775027
0.4151150857085641
0.3187310825426198
0.2210963880081293
0.2759879605910052
0.3038597930246000
0.2890604548966202
0.4201267730280887
0.2340411745811757
0.4900826141365735
0.2897540544003303
0.2862101565171116
0.3177500075885999
0.4001747186131578
0.3557063315495478
0.2852320313426349
0.2453701404011697
0.2932209848738173
0.2286570250408139
0.2792697386647053
0.3940971387822526
0.3325589397851578
0.3401652622968409
0.2255502643925894
0.2074126644555371
0.3257487505459870
0.4031434737553507
0.3219714789448233
0.2510148697536330
60.7204138768614925
0.1981775476363851
0.4885458516098130
0.6631881686735178
0.4672436376135087
13.1721064715760896
0.2848442719826697
0.2086904999865327
0.1818838492847615
0.2819896132169524
0.2716819701435549
0.1888519037411938
0.2257705488787709
0.2076678045144491
0.3286510716451440
0.2795614088960802
0.2810849974318866
0.2264457369360665
0.1926494962980717
0.2561100016024506
0.3460409480213071
0.3659430666151349
0.2742051947676851
0.4837181289960668
97.2942180614462302
0.2934196151849264
1.0556255319941235
0.2095991355294675
0.2888876304270718
0.3055481620043047
0.1973798883556024
0.2881726900658325
0.7087610472359294
0.4627662079342579
0.2240549925478249
0.3610442761374511
0.3129497430158512
0.6495510037590811
0.3004811784911208
0.6899366858539597
0.2217740643540404
0.4870452654870474
0.5768452329831713
0.3349137067789408
0.8204788482636918
0.2456631989311836
0.3267425529676019
0.5928123145179287
0.3366842929779951
44.8086864490762764
0.2457016595390432
0.2604815610032929
0.2314827660955171
0.3532481441818250
0.4084674082018861
1.0441547531563282
0.3543226609891577
0.4162655938419621
0.3232409460878727
0.5039180803889167
0.4725669799216177
0.2542743424568348
0.2588657637281878
0.1169116599634436
0.5401640581891880
0.8825089586241300
0.2700816896219693
0.2103084029647360
0.2636008882913863
0.2453700372489430
0.6614076941397404
0.2638818374612137
0.3954800998948753
0.2478938628665953
0.5480956623330677
0.2396728690002850
0.2459887367583745
0.2223618253375921
0.2076035116916865
0.2063858115440802
0.2336729190063080
0.3238507033508695
0.3738729574000388
0.2171136180959813
64.7918310096058434
0.5313795654386914
11.3313872080368387
0.2798478094169424
0.2890680995536498
0.3801346640609035
0.9252412336871122
0.7420541149405602
0.4095732471978460
0.2319548783327970
1.5635118533335151
0.4706111942690551
0.5439941298071921
14.6155052653690554
0.1656155721372108
0.1861343275440401
0.2376387009950177
0.3011711467730601
0.2044831141941145
0.4641449899646656
39.1595794081078594
0.4556478335686084
0.2938286906846186
0.4235111192354306
66.9030233591362844
0.5981856821276906
0.2449511810347629
0.4424252834848678
0.3640609403409145
0.2364784230418193
0.5721673721284799
0.2336827379439675
0.3255466384258806
0.2987665195779490
0.2707384601684176
0.4179850351034506
0.3280962957795635
0.1511296123337829
0.3637635563769361
0.3447137428135194
0.1979407150424702
81.1573957753680304
0.3799938321646183
0.5427141485516990
0.3558292160412845
0.4133046998237771
0.4186612282488261
1.2117333656414029
0.2365147880081575
0.3090533055217013
0.2269633798347226
0.2952978263987850
0.3685678805047619
0.2200961028780942
0.1486963315833289
0.2746260050823572
0.3299700619169866
0.3050968265408007
0.5714758001551538
0.3260143084537081
0.3210987142117919
0.0593823920558562
0.3637135445061742
0.5665948166812684
0.2673230518080050
1.6506127299949960
0.4286901946259402
0.2768470587583077
0.2861725625826499
0.2905608292661933
0.3071519339016992
0.3057187277544377
0.6638966477247876
0.2346156235340449
0.2470569016972192
0.9283251561632505
0.3474112845658654
0.2879639071583551
1.2499287098911300
0.4638187450295768
0.2439194489214358
0.2675277776486042
0.2229228853231266
0.2512546314411055
94.2564283815816708
0.3605662298533594
9.1060510731192927
0.7755353563961596
0.3250328792821824
0.3545312277711274
0.5057336409279116
0.2286167843650751
0.3563358977589927
0.4590828247231633
0.1925967234844886
0.3608881411375406
0.6307719320997761
0.8662541043539993
0.2628011050055934
0.4117508453503319
0.3437408318666734
0.2320483613723584
0.7116853723302636
0.2497663803940114
0.2165317833353048
0.2928338757762322
0.3531395900975855
0.2508000276633363
0.6873277877076400
0.3062086151786341
0.2586498040045463
0.2590625693608370
0.3289160466441799
0.2642420207301273
0.5179157305330480
0.4560997903699757
0.2715833947959361
0.3267568564503922
0.2304950911922413
0.3461426254734248
0.4246414543266326
0.2807458772472575
0.4409791254919770
0.4279856047759301
0.3267003493277472
0.3594428027762754
0.2689226407354157
0.2912475768518478
0.2113346888987885
0.5472933426423938
0.2776263905053669
0.7614353551818660
0.3159179695362610
0.3774780953113626
0.2394186371918260
0.5410830581670485
0.7906032000358325
0.4031816743974282
0.5712746195873574
0.4579436760340730
0.4281567210287183
0.2520994682839711
0.5372382176465388
0.3505760055905933
0.2875114843711405
1.2303776114247789
0.1729156465453078
0.2663647946006272
0.2557650944718309
0.3448804046237217
0.1909698650719981
0.1673147071795802
0.3387124367076949
0.2046117631384592
0.2698300667968663
0.2646321585087174
0.4641332188248747
0.2476968779338902
0.2455677840668533
0.5483065574280999
0.2636206793696824
0.4007678450055697
0.1817282032249436
0.2951976893464406
0.2633316768370869
0.2934548982319363
0.6458076602506769
0.3136037942780436
0.4639905544220798
0.2948587234993615
0.8236771550153548
75.7023499731999863
0.3138578255170998
0.2742591302695526
0.1583808164211488
0.2297403412426534
0.2540205897816223
0.6142640476785362
0.2276050486640963
0.2108777097522637
0.3825174969147691
0.2545059137934637
0.2074550789533903
61.1003899408514997
0.2424989336499239
0.3091496685926973
0.5030119724580033
0.4257971794839602
0.2487835326164908
0.2549223485340165
0.3283710803570765
0.4826334348154387
0.4009992239673659
0.2447972667478034
0.5003917799030839
0.2223609924542494
0.3790233997735142
0.1836098644315305
0.5803123341297161
0.4785718522188688
0.6944369552430170
0.2255072972558500
0.3494117255810257
0.3507402523493052
0.3738480284804254
0.3408950731027771
76.2103262370500403
0.2699998464330318
0.2096455954330063
0.4328598369843701
0.2734583953083196
0.2027500612421314
0.2533680370420245
0.4539957265214196
0.2649770180853462
0.9460085450381730
0.8321028740293390
0.3565403600743657
0.4754509135197659
0.3732256533048811
0.2240200594723056
0.2585857246031893
0.4900869821325547
0.2658129764172781
67.2599271276161375
0.4558103958981910
0.3896632883495125
0.2665950714209525
0.7493343786703773
0.2526626140293952
0.1815939686043489
0.3228311213947565
0.4257147441442758
0.2302058608760319
9.3499444019140299
0.6154631568153961
0.4244155962163185
0.5379010295500924
0.3070081682122157
0.2256414531126512
0.2336282883466843
0.3216581897529771
0.2967604940657670
0.5775981061353832
0.1660724343856956
0.2332667425694797
0.7499496586027021
0.7979874400585469
0.4496438722292794
0.3625240308241440
0.2571734381797737
0.8046408142097059
0.1928293444212189
0.3274473446971413
0.7854793782806757
0.2080810114789088
76.9147917935425625
0.3046769590637708
0.3841652973412053
0.2996560171337508
43.8245722114736296
0.8735736159289552
0.2540850994070686
0.3793163994561985
0.2665293022643536
0.2171044142648242
0.2183868585382766
20.5080816609578491
0.2056122902057794
0.3239154189976555
11.0997865950874974
0.1632268106150819
0.2418652728814622
0.3501920304539095
0.3807127987842510
0.4597884100038426
0.1831859935923988
50.0290584647874681
0.6123270120344694
0.3275021864639552
1.0893617881299471
0.4377260879976357
0.2084224840877335
0.5702973578117737
0.1919655073651925
0.2906870149003957
0.4319452017515563
0.3660123737293837
0.4606017712782141
0.4040678632149020
0.3442135111055690
0.4964752636663082
82.4296337225662370
0.2305002638106144
0.2193858315440403
0.3120685954611416
0.3968766366052450
0.3185000023253529
0.7225781915809270
0.3810762369640570
0.6036555685082439
0.4212150894350322
0.7791003452222590
0.3637982439325250
0.6711932326124161
0.3039761120067984
0.2798815481965471
0.2491277744815205
0.2836154145969906
0.7080568858362747
0.2925744482378763
0.2289973387902048
0.2072862313368765
0.2458169535370206
0.2217956457622466
0.3161384603787140
0.4234225029253125
0.3822206162635272
0.4970324094459089
49.9857933594039494
0.2364234734364311
0.2315778277750169
0.3551878751839390
0.2524623392021202
0.4152508295036921
0.6963576540581181
1.2453866297901008
0.3354874654695710
0.2881733405861961
0.5112932260723395
0.3031409216934339
0.3512062794984673
0.5608472195130250
0.6132353431985174
0.4346209892003250
0.7159377937628363
0.3308277577475235
0.2354369163118116
0.5769606408758324
0.5299803286050159
0.3146555654673526
0.3288844403379406
0.4155389800822554
0.3479957430546656
0.2598273840098060
0.2745248450246285
0.2619916157108588
0.2671299467933893
75.2155016307295909
0.4296576726975149
0.2116819993339231
0.3762201245770018
0.3120899795173948
0.4454368060751159
0.2577149806782074
0.2769551877121602
0.2921219930061952
0.5282984364521204
0.2174367448099326
0.4623479729275581
0.3650893701745880
0.3141661307003655
1.1928287003415790
0.2757025827713488
0.4000338528957674
0.4767690727727250
0.2467611053031071
0.3793067764872955
0.2600902663563063
0.3637406658951878
0.2521436873756500
0.3027413434570200
0.4984625556197226
0.4423876612763926
0.5911593224855901
0.3433720420234825
0.3030596578288378
0.1242561093340003
0.2912112936359508
111.1610165342320329
0.3566432514011958
0.2614907325840589
0.2358273344189704
0.3598829368629143
0.6754386214761883
0.5076694646845746
0.5975099635252830
0.2330214417082863
0.5424933749338563
0.5581377692202093
49.7194265896272753
0.7438814198881744
0.2627202381148479
0.2547329603107439
0.3507625604352440
0.3644610397039988
0.3805723640060451
0.2195857233737590
0.5411923901803696
15.6505953522981525
0.2063567075461419
0.2783494915664600
0.4927397914632372
0.2444481725397448
0.3894167649221686
0.3422408112832115
0.4631067301283256
86.7491314231637460
0.2721709332565261
0.4322133447748789
0.4583726899123393
0.4629081950267324
0.7252482036825963
0.3319676325940115
0.3347820103136934
0.3280296315944048
0.2542721051342906
0.2701665934320399
16.5478895065840845
0.3338502349377362
0.6464168891294549
0.9926676915842685
0.3856650994750316
0.2635860723079350
0.5490877337990978
0.3366739525932779
0.4781365252101547
0.2737184997598653
1.0128304341765939
0.2868278750658181
0.2244633079702034
0.4551019413626087
1.0229708231323915
89.1547934552732499
101.2947125622110320
0.6144692260869613
0.2036267574563821
0.2529840608130754
0.3255829825117200
0.3968419594446379
0.2819990652712284
71.2458664005393558
0.4769454031293147
0.4171870909964602
1.4626731973175819
0.3010588925631352
0.3369512459690718
0.2624966931433409
0.2235646075358307
0.3742453037201999
0.4293040203169295
69.4048973114401093
0.2209836544327613
0.3005449234333836
0.2832558510066607
0.5042245766336763
0.4789041275940045
0.2548421979362965
0.4606340777750325
0.2258205413373081
0.2931145884669944
0.3470819370169766
0.3760261401698158
0.7875474606895948
0.3485933923041070
0.3545553159740250
0.2710181313982046
0.3088460074822175
0.2759437239728530
0.2833794756964579
62.6620401589561808
0.4909571659104925
0.1911194189969246
0.3100480526365390
0.3353224983232272
0.2788868764598437
0.8239663839317897
0.2801846651614771
0.2891961827481977
0.2912651041163303
0.4885480590440693
0.2613764192189915
0.3828483682105613
0.1744154880747436
0.3212391159402773
0.7999712402366028
0.2776755798933582
0.4815108739747544
0.9362822686938777
0.2569152660937619
0.2584406117423060
0.3413854953869311
0.2946911027004059
0.5670012335248950
0.3913995378737132
0.1493206185045606
0.3006722038459866
0.4052314491577309
0.3110925292807162
0.3523710422320788
0.0694707731379880
0.7010079319170747
0.4088135967343867
0.1046988852069810
0.2908642014196593
0.1791434960599923
1.3727375220875659
0.2862915889985692
0.3217069100618797
0.3347638269652809
5.7062064503027790
0.4767545201897476
0.6029970754046240
0.3553236731989154
0.6911307746110074
0.4781598267592528
0.3369306887090262
0.2279408388672867
0.4309625545074727
0.5657448762027236
62.5213906184072954
0.3006297152079906
0.2082811706547584
0.6630790088424080
0.4400700480901139
0.4578990301226023
57.5345158012603548
0.3724953910696343
1.3520184569037610
0.3596014991976124
0.3373835688950299
0.2476197753514228
0.5151571874010307
0.2956193003118823
0.2420269790422256
0.2825567798048788
0.2413527450582133
0.5724614005951749
0.3426710827836075
0.3100898331009021
0.3253836165240593
0.3214454436080612
0.5659779524967891
0.5286177020519769
0.3846606470474579
0.6012332756014684
0.3110284527355658
110.8795048716014833
0.4211636256949610
0.3166748674496785
0.6096296142106675
0.3234289541195182
0.8855027612530814
0.2659873872560385
0.9515783806847008
0.3597011676050716
0.2768264917448729
0.2941426462548949
0.2412939692652220
0.4721610674822718
0.6023353647153656
0.3180361337380422
0.7622096157442169
0.3654093266163331
0.3801733237671919
45.7119887924292314
0.3076668205740262
0.6142448368156267
0.2730339996271728
0.2626977712581428
0.3703563938602340
1.1032315923549016
0.3239103216677568
0.2951640133025618
0.5739531180611233
0.2693589845880198
0.2428943403613252
0.3820934005495532
0.6430984534890851
0.3028996508165208
0.3209709687826469
0.1992523309162275
0.3097928518743852
69.9209684019061228
0.3235276430077059
0.2885368037315853
0.6085159786880026
0.3296156577613781
0.4224950154542047
0.5878038494985283
0.4602043930133066
0.3341359201495049
0.6795256683575032
0.5710208780885925
0.2708721958790103
0.2844864620692134
0.2342128689055180
0.9589072054288987
0.4337724289374006
0.2898573275240222
0.8209568742404535
0.2069748600228524
0.3188914149077579
0.2390166363692101
0.6716775803759942
0.2443561176628464
0.4406762537589324
0.4417464377822797
0.3889632127585170
0.2027104236647617
0.2826373538729742
0.3990605881891405
6.4500468377491735
0.1979659033213629
0.2608292686921446
9.5027060068234288
0.2219318209651772
0.5025467417677247
0.3292589806817279
0.3137472547174308
7.4849745996596440
0.3499861616331554
1.0512054506243766
52.6716335979325834
0.2664153462453130
0.2149478133342987
0.2099749027821930
0.1850952250857668
0.2901928772103505
0.2057806614457931
0.2165414014209693
0.1820218420471763
2.2278162381660014
0.3562120531890975
0.2091828804982727
0.8116939780625377
0.2405252665132826
0.3271133569974243
0.3247820392383201
0.5242950258112813
0.2522507818153313
0.4233682055063079
0.2380001407536317
0.3983052725608243
0.1645379439143733
0.2447840724203211
0.3733950259573298
0.5816085123957433
0.4722695995134844
0.3254880378801471
0.3091902721456560
0.2907514582323531
0.5012053124292600
0.4184155628287277
0.2364737485351878
0.2233393059946202
0.3851669895642166
0.6978434503613480
0.2567838670479229
0.3060217818106431
26.8308805084541433
0.2247655565935886
0.3800662240866288
0.3829266846330237
0.4551793501966667
0.3246184036164669
0.2933008754072592
0.6041000955958293
0.7432988774975202
0.2430267196054255
0.4855993194505652
0.3915263156451822
0.3601260002655445
0.4536246342867131
0.2023923515479397
0.3131536691358899
0.2866792257752657
1.6355910895432599
0.5552079608265899
75.5326869783225590
0.4136553589466482
115.5855134854005826
0.4532309700945426
0.2358160503960056
0.6337028954053254
0.2667936288935724
0.2982681718173542
0.7168729402679427
0.2710124679547087
0.2589557333546367
0.2130106067017377
0.2285238568278356
0.5915329182776110
0.3761487763770874
0.7167321490519739
0.2435237101109027
0.3901927922097304
0.4795510399471047
0.5840693604692025
0.3712699459415335
0.2649300105710220
0.4825692279400691
0.2759135065371439
0.3779329949496976
0.2880781892021634
0.4352421201925964
0.1563045636922935
2.8267153075225262
0.2537681671080295
0.4231519685067189
1.1036320477798327
8.3849328369909948
0.6325295096565449
0.2515810331864318
0.2323231456686183
0.6203390649673211
0.5195959777932032
0.3607938802384927
0.4215183891349527
0.3680673674721991
0.6234870320250407
0.2341376594945920
0.5565072415139460
0.2420227632454539
0.7695536616236203
0.4000410292058288
1.3539329864009497
0.2828541272983288
45.4511179704288466
0.2743465825445703
0.2399824978522307
0.2759569889992441
0.2259873707416054
0.2357486110510446
0.4691131598903041
11.7005901387884386
0.3275668740333156
0.3275922189857964
0.3869456283836925
0.3616730914898070
0.6626565241388584
0.3340067101913328
0.1490496369986494
0.2194032730254906
4.7538702522357443
52.0793834652278704
0.4139670079621084
0.2939919620422985
0.3502014910030503
1.0769314331021216
1.2401360223114706
0.2873073745006461
0.2799086531514720
0.9298141554189275
0.2985736931308250
0.2061183288302218
0.3725573792130424
0.2792388306514712
0.4329138471350922
88.6250319326489517
0.8116454561309384
0.3302011285465902
111.5265298187535024
0.1885332039334813
0.3455502753372910
1.3803030003967427
0.2847040973054084
0.2238641947286743
1.4790045111371126
0.3054708799015364
0.4568978946417478
0.3138150586338581
0.6508600952359521
0.2317374028819416
0.2096087571041718
0.2541988544484831
0.2609683861060395
0.2666218016832634
0.2204957837005163
0.2237307131152254
0.5169553802753588
0.6321943111011232
0.3994470997926892
0.3222196275541402
0.2653173970188989
0.4002012155897498
0.3507588634097373
0.1478053009524745
0.2311803909972819
0.4192919627373211
0.3976522964821134
0.3423593314069946
0.3063020610401588
0.1960140285701096
0.2537394213265336
0.4876323721413711
0.3581485378001239
0.4471509935366532
0.3650728958861640
0.2949790232746539
0.3089353834525820
0.1317533317384242
0.6006162893953174
0.2600797747326553
0.3121858128754603
0.8530675421040502
0.5353732260586087
0.2407507188571356
0.4140339965347024
0.2560953320583407
0.4633400901472620
0.3041378483311993
0.3197281511214226
0.2272715342285030
0.2987481297692484
0.1783470316050348
0.5345397637028890
0.2516396349606074
0.2839397090299320
0.4375059290888665
0.2754415741601927
0.1848167697098453
0.4356241658557529
0.3650095702206705
0.2438489340911818
13.0662178901738777
0.1918810113649663
0.5136448464226834
0.4284921429865077
0.2232144282201106
2.1860775389916238
0.7315090514438277
0.2161504541532632
23.4829522138162936
1.4563756655044511
0.3108401170526129
0.2633950686064586
0.3385544514987165
0.3014389688397267
0.3045733634597554
0.2466546080490523
0.1519384431874990
0.2188957070563600
0.2448981646225722
0.0729177870474957
0.3240050640908899
0.3821200363434012
0.6457662836558286
0.6840424028023194
0.5284829378910835
0.2519083831100600
0.3235128764424719
0.3115412187716754
0.2627964795233850
0.3949303967000476
0.3774134494730640
0.1951776669810698
0.3138615338533676
0.5230600653160852
0.2673578661317235
0.3093905092790363
0.3307778477165190
0.2517429760115606
0.4624146478719556
0.3109560258757652
0.5269756139076509
0.7679581112119123
0.2873373929150560
0.2453267383752958
0.2769588479228660
0.1825424423926917
0.8182364965791220
0.5739344748457018
0.3571656849356547
0.6295786190169878
0.2271936754859484
0.4911303253118472
54.0003155832525294
0.6736074904883423
16.4400079876906666
0.2601229549299202
0.2062181873135658
0.3400327221649606
0.8651687896185029
0.4510021120489001
0.1172250520860409
0.2764419484720155
0.5008743234576352
0.5084195914284945
0.4967086162840689
0.5118925160010418
0.2740265361335070
0.3204760812185887
0.2786610013327676
0.4380304748248889
0.3105017342089973
88.5273562546715880
0.2361605519120153
0.3042562610192413
0.3372214953051309
0.3845727339094997
0.2628988949169110
0.2364468346972993
0.4694290204952300
0.2526570789565067
0.3066274880293149
0.6444316886197551
0.3181344208846968
0.3918480659762527
0.2464900479073845
0.2180577786554361
51.6510942362468199
0.4183260629238128
1.3322356691758175
0.3715516238057593
0.2328048904535294
0.2503180405923111
0.7621583325327156
0.2591749829981082
0.2208707666875983
0.1302750349026243
0.3508483027192441
0.4650629938990194
0.6906719054742116
0.7941690767611821
0.3286883264076390
0.4495252173105715
0.3046291894641813
0.3100545167706087
0.3006628382920102
0.2767583006976968
0.2056034586779406
0.2971511014831815
0.3242394975353810
0.4208470981529503
0.2166190573463787
0.2872509796652576
0.3282128570543607
0.3585869618173729
0.3683369748003599
0.2687518922063080
0.2827582817778591
0.2362189046623693
0.1958959348536354
0.7729318113237196
0.2124178961656818
0.5377498812039403
5.4463343451668234
0.2816048667727771
0.2226956422072680
0.5968125535926785
0.2850116149747329
0.2096015462233934
0.2310752776316493
0.2672309370255083
0.2198827968331159
0.2613299879727848
0.3798105801744429
0.1762787327961704
0.3490867529259326
0.3369001885886702
0.5442866255953170
0.4932897534216449
0.2981920627461292
0.4824754755809199
0.3364718876300583
0.3530594516641798
0.1669368807868923
0.2453549599969110
0.2181124127389843
1.4998308111863963
0.3034556430041281
0.1708602145377777
0.4323423090236141
0.4084092664075035
17.9576531630910097
64.4812356554267154
0.4628094417175078
0.2822462136053028
0.4102403360495870
0.5450630662871956
0.2600021062744209
0.5776016018023621
0.2556858667095333
0.2573279072514536
0.2758103225316250
0.2313730786674532
0.2034200681540795
0.2086378969743298
0.1812590353968329
0.1684949018760249
0.1984649972491472
0.5082779564982266
0.4040213068036896
0.3437443496899898
0.3331751571262088
0.2502420052775366
0.3061622989287411
0.3035970851703278
0.6696261848345960
0.3735953122312237
0.3196793733966493
0.2894817477589361
0.5102462372366494
0.3075806855600055
0.3567510805721350
0.3586305284482558
52.4334723017700242
0.2260313704791145
0.3383907726071138
0.4174820042222389
0.6523298049630049
0.4046087107787103
0.2601673882791465
0.2710126346312083
0.4026056824095728
0.2536428692896724
0.6434061397116944
0.4858115271580631
0.2602605638739581
0.4349837376980039
0.4469465915248770
0.0502496494974419
0.3311675269476724
0.2491321517944671
0.4918964614926801
1.8203618947595410
0.3702854866557107
0.2725049187970638
0.1841667224954039
0.3215505656846688
0.3420160052556367
0.3066999944863348
58.8467870164914189
0.3811296160350327
0.2602255344045118
0.3379534950367473
1.0911268500937148
0.1988739775397253
0.3123975189896551
0.1085320404542002
0.2046019381185685
0.2352959594147172
42.3293525571761080
0.2906213904336807
0.4093650054303116
0.3018229658893687
0.3692571855764257
0.3625625764400950
0.2841704283434861
0.2753605791537784
82.0469193113579394
72.9917948414142899
0.5415866614399788
0.4003770917677102
0.2781064998621359
0.6228296601274635
0.2621446308018504
0.3892858287527200
0.2572848507229953
0.3259338413200067
0.4526339497796287
0.3422179654166295
0.2494294213449945
71.4214740481180712
0.2834921215288331
0.2360707015038206
0.3385338924303164
0.3011883572985364
1.8386501221548730
0.2893063963217651
0.2210971507089875
0.3276230248517321
0.1730705203232424
0.2591262252593627
0.1654422865588337
0.2761250588266695
0.2478691293206957
1.4288678830719952
0.4901842124959055
0.3590167212603147
0.5722368580061413
2.2195597114009256
0.2468920931438429
0.3547901378316586
0.2666043008588079
0.5849096242994472
0.2648553289958109
0.2714356661533140
0.4080035900409436
0.2322328270735216
0.4650764716144499
0.5310640103447255
0.4846303866776587
0.2801895608816078
0.2064942016329118
0.3185780603214135
0.4045354074637016
1.7823156543804524
68.8235937238660256
0.4392560673120302
0.2186314046317021
0.2011192793370554
0.2495367672777221
0.2073494853758747
0.2492249782702281
47.6567462159920865
0.6447489167472555
0.5719781326881733
0.1241178275781595
0.2554625304613109
0.5081974128330665
0.2563553668227486
0.2909568497157566
0.3302866581790067
0.6636649810737970
0.2286297835925553
0.4865504996821166
114.9458584053698615
0.2761246387924063
0.5187365165855951
0.2028598001360042
0.3581432029929481
0.4606766003919652
0.3042213081368405
0.3468182024212509
0.4746414856551787
0.4423229421342662
0.7107195526996412
0.3358833528188747
0.3763234815357989
0.2226254649477967
0.3663295431706984
0.2936895323952753
0.3613086095648424
0.2350497887031467
0.4601835522606237
11.7386604937814152
0.2241082596520591
0.4623288557762018
0.3048966852280756
0.3916360195974737
0.6826723457782077
0.2594002016029720
0.7636675271722846
0.2740298573417835
0.2408969725661556
0.3798556576941396
2.3827998180591314
0.2618175031670887
0.2710731151543916
57.6192722294479296
0.4565097331318633
0.4168466201614481
0.2869790286715323
0.2830445986448739
0.2519621232511776
0.2761208310246799
0.6104792639668127
0.6546396343932878
0.5116598549191763
0.3084901133381351
0.2813911085062369
0.3588873120091596
0.5136938557401092
0.6542777408188822
0.5792349935056706
0.3572683112821178
0.2777138993673173
0.2617526141033645
0.3592915679826566
1.0486516596170736
0.2358009994401657
0.2513257380702379
0.2290939312082539
0.3923768125509727
0.3482978014569650
0.2015421712689479
1.0538775978421291
2.9267819965152757
0.4321740327343188
0.2934621259205555
0.4569034804000270
0.2674780631106907
0.3243590727648296
0.4322606542860613
0.2107578686131675
0.3939025590580707
0.5452340964513724
0.4841060657686386
0.2023030815218735
0.3541486518785001
0.3742646162398583
0.3451717308603467
0.2487505514893849
0.2702339791826801
12.2084149573051555
0.3861476203913765
0.1091736154466781
0.7004556063899493
0.3946528345745933
0.2564226650822398
0.4325522993220377
0.2533654261600368
0.2235744006439919
0.3052606980491717
0.2791969998786035
0.2627118820084006
0.5984301635928401
49.6033784931843016
0.2904469058823627
45.8838529960876471
0.5086281114297949
0.6044068727775327
0.1894308844029057
0.2619564058607417
0.3844150417157816
0.4895707539241606
0.3173173910321690
0.3021236284870157
0.1620976833748766
0.7719276240161552
0.2690691895759942
0.2662585506250403
0.3606439934335424
39.4456210167799668
0.2639369638978436
0.2724218660156141
0.2974598897770350
0.2222516648618400
0.3800505922843788
0.2527376839099617
14.6873590220472021
0.2312827316300668
0.3460191466842434
0.5575531300650883
0.3947475714392125
0.3847402674813766
0.3291309698576554
1.5801962321849299
0.3602815965389465
0.2119214108796199
0.4783599332361087
0.2180547186067034
0.3458174347969703
0.2078502192605079
0.3163461979942018
0.2046812476749931
0.7411233496013377
69.7680553010267204
0.2951917526417270
0.4506436184471875
0.3030448422305333
0.3668636262072715
0.1413645770263276
0.3204395033136584
0.7769528290973643
0.2599296361704013
0.7681968909992261
0.2687912382826763
0.4887901320000413
0.3484870906804460
12.4428134260466798
0.5251300802697553
0.2610419410534870
0.2931179877043150
0.4789421296320107
0.1831928746820548
0.8574254828910297
0.2550750142622553
0.3968986470082486
0.3039661996649155
0.2560590410927747
0.5770674611105053
0.6301444373421007
0.3477294688775708
0.2508067460246138
1.2714335111333910
0.5399270088782636
0.3372282687009705
0.5873315416119308
0.0993374137531749
0.1840396895768407
0.2953398242326175
0.4801451985925911
0.2824082465290123
0.2650354314305842
0.3472766149960521
0.2355395022381480
0.2085046796721439
0.3402775908913884
0.3882160094297853
0.2891626617439298
0.3336327291939466
0.4880292956028381
0.1492792983266183
0.2794680969621530
0.3165548362494951
0.3948886793148068
0.5713977644184883
0.5014100172914763
0.3730842358011049
0.7005532686153182
0.4100583218741838
0.2623497590906965
0.3700565408157923
0.2574077885418730
0.4054825338998511
0.3658068035926580
0.2320911090548686
0.5209056690511421
0.3043671323211248
0.3351777334508980
0.2413326130574840
0.2406340231493101
0.3095737763988226
42.5386662801490587
0.2666072110990865
0.3132672782552728
0.2914769303967054
0.2686175177613037
0.1769345686033863
0.3546415439588105
0.3874155502050271
0.5967907548567897
0.3749464776806780
60.0402124959931172
0.2118906971635771
0.2894054047063655
0.2958002718601265
0.4690306128907145
0.2260448427989673
0.3520508243400685
0.7717728643541883
62.9790015295505370
0.2772203414994598
0.9090402347441814
0.3260198757336340
0.3663519016811592
0.4408659192236981
0.3658508016947565
0.3127649745177830
0.2025802430259646
0.5540727756702734
0.2344520066934346
0.3501787251221810
0.2989447832731014
64.4892543651696286
0.2624285316245677
0.5484897553857365
0.3079941490430105
0.3183188884370455
0.2565145435624160
0.2339703804377833
0.4047892953776426
0.2483308911246179
0.2486783609827770
0.5693329405577595
0.4181915077212464
0.9340516306086809
0.3193258613393265
0.3047223652776657
0.1583772343933282
0.3980132002152585
10.0712236468134524
0.3531398420848511
0.2345989936371249
0.3515815707498461
12.3300610059606601
0.2704516101380076
0.2649025694709060
0.2064722894237464
3.5566694311896390
0.3973683405913861
0.3087839779085775
0.2725130686972703
0.6515389487544209
0.5064545965409646
0.2538024177737772
0.3811348550437500
0.2831719993023644
0.3470125907478269
0.4032288111749521
0.3193568652696586
0.3035392441439279
0.9978015803608354
0.2209765719748817
0.2785258263809400
0.7853734000876974
0.1975409351037025
0.2762973469046913
0.3646821967920759
0.3180687218525467
1.5749997694265760
0.2887919015634245
0.2760632626832513
0.3121118000027109
0.3765100054876016
0.2956411094297062
0.3867540778862785
0.2794672870932455
0.3625394281629054
0.4424275411146928
0.2783825572563600
1.1937779886683224
0.8791434691174428
0.1939555611671823
0.4362650845386642
0.3084279954846714
0.4755350400784596
0.2760590852945694
1.1671513696496201
0.3843303399186603
0.2469455884536282
0.2915878866349897
0.2292353037004104
0.2938698578790541
0.2209450491262460
0.1385455636816530
0.3478523648073265
0.1759315445676716
0.7554650432030143
1.8540777175335230
0.3029396284692322
0.9601263051210549
0.3440555876855704
0.2699882451512041
0.4352491746160593
52.7601119679799027
0.4359733490994352
0.3169154765225021
0.2462164339482835
0.5482534536821499
0.6282786077381723
0.2210715560363278
0.5655799750576455
0.2098140616420587
0.2707395136859199
0.0692957242803656
0.2410634218017607
0.3145316975549107
0.9041971067407346
0.3108609257636135
0.5572569800965392
0.4809712439447427
0.2776687714018341
0.2404411802897957
0.2990760074969962
1.2518681407216639
8.7401130298347649
0.5456042339658074
0.2471146504269761
0.2909269458123220
0.2504942404843421
0.2521614493873254
0.3292486623298880
0.7167008064563135
0.7237070056299963
0.6250764251476942
0.3093805867889149
64.4424902089089215
0.3691243031568550
0.3606159423804239
0.5728534260747985
0.2892145054329958
0.5207348960480860
0.3368301373036706
0.4445161256804546
0.4986795070066730
0.4819404955629680
0.5229814647758642
0.4586385131025231
0.3418499010244005
0.3116871092308203
0.1341521769026948
0.3924377248173515
0.5835057615608347
0.7298348408501777
0.3839035888600103
0.2641679657877421
0.4346187205104219
0.3471205299661916
0.2008064994652226
1.0614032409768650
0.2256865417072219
0.4103225266588282
0.3149721356778817
0.2846559872885431
0.6458346065458874
0.4740865146382077
0.3060501920576882
0.2348284179218580
0.2539288099645864
0.2624071170949414
0.2397003996592708
0.1822510061131319
0.3528592801337272
0.3711076078805352
0.3518234540399410
0.7200817031472636
0.5424788382790963
0.2352490368983588
110.5161549731808037
0.2814010081627886
0.3317169993732653
0.2497233860781271
0.1823793748272382
0.2325683008410938
0.4845729738607559
0.3083906033631146
0.7919147590840856
0.2113459622505411
0.3711721300173791
0.3696612051597107
0.3458730842186790
0.3697077511461633
0.4212090592637254
0.2582774171987291
0.3269942830698677
1.9311415368667773
0.2396145216063926
76.0135976754418152
0.3002459403840276
0.3393007471300375
0.8216360108488447
0.3084829594772678
0.3846197680456340
0.2771619073437609
0.2422368482625028
0.1038942958266154
0.1949436444508357
0.2772072238089612
0.2282422840680411
0.2452010250850788
0.2910843985037272
0.8866447667271662
92.1881895973267547
0.3286934883271728
0.2949461407405508
0.2040959540835824
0.3416970380105470
0.3531535568864200
0.2476287238187587
0.6641029878586732
0.3336488909070782
0.2931613897753057
0.3644239585167056
0.2599517334070134
0.3006613401282637
0.2280073575154415
0.4252650855053671
0.4322864780585203
0.2705259653161667
0.2170842588255854
12.9393176582587053
0.2743313157028694
0.4091269356641627
0.1473478960484647
0.1651661040539594
0.9446453467199816
0.2706257600516665
0.2723863577105300
0.2001602936457317
0.3427671712177824
73.4488769365532335
0.3934636111999121
0.4359975223850985
0.2592902777624620
0.2894535136664355
0.6299985801777748
0.3097525369112453
0.8363723963256582
0.6998108181261853
1.3715008988724897
0.3134903953546658
0.3261512236787544
0.3187417091177902
82.1596672936676953
0.3671021880782545
8.8253484711446859
0.3831456475391246
0.5610825776238494
0.1994996757158261
0.1222308516124989
0.6328689339804564
0.4514651420704618
0.1825943705973557
0.7299372675809086
0.3512749996016440
0.3796941397053600
0.3002310720050693
0.3137635152066751
0.2756959053201624
0.3015755438103438
0.2432248360738266
0.4221579261404198
0.8817549877083557
0.2505567464096836
0.4648982822081442
0.4608065953723033
0.4542977894277160
0.5479932755382516
0.3111645447264876
0.2917507613847080
0.2251190981795462
0.2567051563013240
0.3789728290339421
0.1924429775785458
0.3536341102084331
0.6544794741410757
0.2502804385277733
0.4317184466996691
0.2059763854251515
0.3548537857512399
0.3406519484124114
0.4766780808507865
0.4144376346481274
0.2787289566165854
1.0323489552757394
0.3068540818266071
0.7150883778372014
0.2404884576778567
0.5834983221846974
0.2420839445266281
0.1592588930478615
0.3314854118599845
2.4537413394714438
0.6353138483357468
0.3607550017292865
0.4446090790770039
0.3777739049577040
0.4399362331738783
0.3487112634992708
0.2647048408871542
1.0278117957493909
0.1722943438333209
0.2830246368609707
0.2072499122752077
0.4367250977653167
0.3381268842025130
0.4062260832087516
0.2860628067539654
0.2950934210462569
0.3957112903481808
0.2946077073308159
0.7873175514315222
0.1945413228574886
54.0671153598353271
0.3053834740923778
0.9274522615656371
0.3279179980260500
0.2636675578427522
51.7264846638147020
0.1869999393118639
0.3478872661579118
0.4376781185378888
0.4754604445258598
0.2018012763615698
0.6743683423021161
0.6119831944745943
0.2293898892224702
0.2223584331690585
0.2725039077743157
0.9646299111514912
1.1496690777381122
0.0446091315694718
0.1946212557943260
48.9443521451775680
0.2402244236631777
1.4562092784740279
0.3154469937331500
0.3169987581304283
0.1754786013150532
14.4164525085318456
0.6383392103108861
63.3443207914523754
0.2747541682293740
0.3963657735560427
0.3653737544337350
0.3158244458726618
0.2978662080036101
0.2516925042541371
0.3373472270187796
0.3970188407642248
44.8617572861651581
0.2467665158687484
0.1586045383888122
0.6714714718451760
0.2734850951019608
0.2843498569873732
0.2132976440912907
0.7777636608701138
0.2613934763201084
0.5262852815145925
0.2732030684566557
0.8050278457273766
0.6980751543177265
0.2254177198681828
0.4505734962967961
0.2802725432454963
0.3491167336307000
0.2555405955677459
0.4196572406725807
0.1512533098820481
0.2994021584386611
0.3095332694601755
1.1555552139740486
0.1907233999053608
0.3538791291427143
0.1904827193450220
0.5143680222987974
0.3222184141103417
0.5498046580982680
0.4664316118861671
0.3517947740991834
117.5347220266253032
0.5222051318972987
0.5514395220724523
0.2463066326609737
0.2185040421563627
0.3627165600824271
0.3599215861265755
0.3007766673484968
0.2516173930078208
1.2471225812918620
0.4018139907996542
0.6013040805556696
0.6892573010499214
0.3125572983252092
0.2532085012282286
0.3409596016603075
0.5282229177651101
0.2183879716029588
0.2633639689141441
1.0234974874464939
0.7001158993764909
0.4042838245090473
0.2166215432396357
0.3587638168420990
0.6091628863132216
0.2334069920021847
0.2650881325423237
0.5878561135212813
0.2020786561631133
0.3354526981332601
0.5996782096554515
0.3469853944501309
0.2471540292726021
0.2679105647984840
0.3231566201907436
0.2816216283813718
0.2193743801744041
0.3487634854465838
0.2901665461467123
0.2401813373372870
0.1304553761747667
0.2738318268658765
58.1794591468315474
0.5527365671499390
0.8800471441402237
0.5824175086197124
77.7568320429242448
0.3879186972506697
0.3635547952877157
1.1773213636414064
0.2600226631248675
0.3639984593750260
0.4040518925091736
30.5253618206496675
0.2390676208147986
0.6179442605449083
0.2418925892933406
0.2622905752626011
0.2453223344486125
0.8456182408058559
0.3473180678028932
0.2980603100798117
0.3080123872024911
0.4452955345027269
0.2552281838492473
0.2927139362787225
0.3614981120832869
0.3094070323282198
0.3877561530297407
0.2399900589739499
0.3003052779560579
0.3405043073783150
0.6533638448818672
0.2551467679417590
0.4131357012292363
0.4088000117308499
0.1528642671458363
1.0536837497784683
0.7614250767542805
55.9384172650664837
0.5446781487269885
0.4771662259776892
0.2604651220820581
0.3267986432713606
0.3445347431547412
0.2633759670457899
0.4076855376210901
0.3102108155187465
0.3692478894778481
0.3577937878816904
0.2143812110966823
0.6536977732211440
0.2333114673491307
0.5971064767669007
0.7591347843130375
0.2788662095964521
0.2996577601377957
0.3687345536732106
0.6855869299069539
0.3968694555253721
0.4782281273964233
0.3924876917998794
0.2520566724297389
0.2412454417444891
0.2745984092786685
0.2959934873414218
0.3200776249239033
0.1114681874295508
0.2279648174511191
0.3341465989376169
0.2788957075089566
0.5160908761384376
0.1948580538074739
0.3443744743278579
0.3097476174705927
69.3937837102265718
0.2748739768483931
0.0692548709315948
0.3127429458499189
0.5130831399451102
0.2732455509636793
0.2491699908417615
0.2665204880490449
0.6885149316186507
0.2867861432390773
0.3700955007236644
0.3931565289759317
0.7551335324984932
0.2940629055572208
1.0120738398153777
0.6267247777097964
1.1026124453460255
0.1927056658013920
1.1513138256158200
0.2694481473966131
0.3615142249131079
0.3719642978572967
0.2468060722333612
0.5070038077440258
0.2551446847390609
0.7566372395735622
0.2683161509616587
0.4747890647099678
0.8621777158447378
0.3524252701107888
0.3857826303926410
0.2530472667616749
0.5296928543976395
0.2730783990408499
0.2776704422214266
48.3993079658738310
0.5233625938232030
0.2895500818354982
0.3871652120696938
0.9778833964374265
0.4363803307587636
0.2657979362588640
0.5318405605371875
0.3539337970332320
0.6669623646109105
0.2172083045061478
0.7584851433261663
0.7001804264852926
0.5961328614282929
0.2521747067810897
0.7552627594980830
0.4089869829080191
0.3341058794503000
0.2463725394337615
0.8188447081558335
45.0149934703547103
0.3268271978977054
0.3294684015669532
0.5586185211338159
2.8834027910870974
0.2727303341881626
0.2417703324586545
0.2190510867211465
0.1720363642701453
0.3705575041264976
0.2011621717945834
0.3013156701869544
0.2866835993857585
0.2128513296841444
0.1111865640676216
0.3074779431938240
0.3306121716165744
0.2654559556041186
0.7460136446672351
0.1960642665141656
0.2052389253217930
0.2693811568493057
0.3328834055329133
0.2602737312679784
0.2149412583451629
0.3551370671489577
0.2649401112271124
0.5481113466861962
0.7822562134540441
0.3560996069403342
7.7389359729902445
0.6466799617610808
0.2135163768700013
0.2347719752765985
0.2236564407919800
0.6192065451304062
0.2622405537088657
0.3176722075000571
0.4098086411582076
0.2237874328162980
0.7750410209313291
0.1971173283003370
0.3574918207197861
1.3509079422539727
0.5150692387435063
0.3664333408346038
0.2660179781975512
0.3132206540784989
1.0079618675909743
0.3748899922697775
0.4118102987770095
0.5495177099551580
0.2798118019158575
46.1860546681467170
0.1976112914953256
0.3303277327895476
0.9229436383081385
0.2016834981550363
0.3453203403309364
0.3770496659846846
0.2685559722111467
0.3042725007675693
0.2252456041718763
0.1662984791413755
0.3439425975160201
0.3548986141740939
0.2333371766649993
0.2623686059218994
0.3137148141004039
0.5316371868720855
0.4403965951764228
0.3982134961305921
0.2827238997328643
0.3001524972767980
0.5446920818507610
0.4334750902681562
0.2430494705786664
0.2571298336315826
1.9336117908283330
0.3054868883036077
0.3573986110014913
0.2672683761616774
0.2143126710573624
0.3471268682105406
0.4512401827747107
0.2029995772081774
0.3001267012708757
0.2123003488685951
0.2662066593819457
0.3424280332075999
0.2362040054916623
0.5276631178559082
0.6134319294901701
0.4002429160470326
0.5380330606706719
0.2984425660614237
0.4814328640995850
0.3977138447908326
0.3218543562154774
0.1955493683965927
0.7490820120352939
0.2256906402556831
0.1881972626604068
0.3125000874611755
0.2768822651109173
0.3759396856640931
0.5499055390375959
0.2020100884313673
0.3545401738726340
0.3787386624331058
48.2803772803341431
0.1807491638769109
0.4076276112066190
0.5040489449878778
0.5316367420071568
0.2432902059701557
0.3565519150579993
0.2629816177499119
3.3943529615775652
0.2028312192754089
0.3270343171701470
0.2663449715071239
0.4989358351182286
0.1874992373416839
0.2849114693279893
0.1413376058787870
0.2740441645511988
0.3029830990531008
0.5018826928111322
0.3303679462638460
0.2737240411531832
0.2437457010879327
0.2996492311715862
0.4829099828653425
0.6822576099867976
0.2929165950025545
0.3524779117730879
0.2354161817707067
0.3715174968646887
0.3400691653483408
0.3071281672982065
0.7100860898049347
0.2290826872813968
0.9392629493951323
0.5217958644444477
0.3874458108810032
0.3243551342254358
0.3442169511639847
0.2817390451551721
0.3955674344075743
0.3566204177507315
0.3407404481879967
0.2813702913815965
0.3710729329838460
1.1455152815090197
0.3775422793745640
0.3157659565726166
0.4088582421229696
54.1669837631480036
0.3704298623226662
0.8808807987504514
0.6427523287157643
0.4029086218787387
0.2233957425688031
0.2607996109403826
0.3241813997682139
0.1881353559455536
0.4985460490403977
0.3713232534726488
0.4987712417341154
0.3389976244485957
29.0322213154557502
0.2142451124720010
0.2489492627537899
0.3000237494680329
1.0417864932443432
0.6427114336290166
0.4684355590179046
0.3571683033284256
0.2621968328461111
0.2999487151900048
0.2900848805158359
0.4871218768862821
0.2054852241067156
0.3211029530827966
0.2677267240987506
0.2822946751914205
0.3463516973401765
0.2317870618644053
0.3846641531181567
1.4176408024193621
0.4011769493511855
1.1371690600401767
2.7192986532773822
0.2726099391318346
0.2242054992248106
0.4229078675435370
0.6397482838643587
0.3271925654387146
0.3792882829010060
0.3973539756076707
0.2285503955210949
0.5675206116890062
0.2697378488718790
0.4051734341583642
0.4409736356404061
0.3423129079449513
0.3090307334953719
0.5606124754311428
0.6115662757963705
0.4217864444884008
0.2878618973318190
61.6089314502270469
0.8190917571248455
0.9888455697306330
0.7544086986809968
1.1094434744873971
0.2180481047135141
0.2108767514413817
0.2884068892110254
0.3228288638328544
0.4410967194261857
1.1712153608144924
0.2546444228989782
0.1498172479106180
0.2490633457150739
0.1674009219554123
0.3039027434511146
0.3352463935989237
0.2645724965977635
0.3979460309457610
0.8876913645052422
0.2949521663469319
0.3394450311787912
7.0206129502248729
0.3142935024096887
0.2129759238103648
0.3291972896694784
0.2095218439729068
0.1931104764370733
0.3071864557559279
0.3778086415868466
0.2916804387340102
57.4548653675716636
0.1804464829770414
0.2823310416325289
0.2706182453616525
0.7653133766145637
0.3814605516204103
0.2867746828509040
0.2959600043058074
0.5634648013211435
0.2784440514917913
0.3583891458128816
0.1899720129632361
0.2463337260352049
0.2921282318550262
0.1737173375906757
0.3108390232833382
0.3075914726816301
0.2262555209367954
0.3355846350868820
0.3605403294997623
0.1609949683361296
0.2086308412263956
0.3348340271998015
0.4697535061126893
0.3508189256055712
96.9510170113093466
3.6059831336048496
0.2934613634377503
0.3189702726801411
0.2214808469239168
0.2969843338864263
0.2646900267460600
0.3726448631617514
1.0212894207725014
0.4720465084666450
0.2448243615541847
0.3581678796467989
0.3507749493625577
0.9124005614461463
0.2842772295913402
0.1770507365080638
0.2489867167903299
0.2378714758986549
0.1905206023004106
0.2088721805961824
0.3081807194481594
0.3031526100389942
0.6578701911838186
1.4050393947095461
0.2611120180829781
0.2875668806198455
0.2377284668656237
0.2992797037942540
0.2460002406655260
2.0672864797371648
0.7308124095654863
0.4983458887736933
0.2391919157020011
0.4070794943075182
0.5008305922193946
0.2968671408857328
0.3987616907337557
0.2450683236876070
0.2184741262601710
0.7434495552185215
0.3359207020052387
0.5588456810543448
0.2226526199870150
0.2448109227839856
0.4121041745690967
0.2026366369305600
0.6707195100131116
0.2979861144472373
0.6839358034809084
0.2771460902726534
0.1985736229528741
2.2016255869917951
65.1427898706703843
0.3260125147390289
0.3039041702720812
0.5489277230642954
0.5615624226650471
1.2174569508504729
1.0863702813555522
0.2981697498321861
0.4329028120755574
0.4561407761193828
0.2792569786683564
0.8873200019263938
0.2965524808210697
0.7121868925011430
0.3617375499624761
0.4658829619977063
0.2024330907801700
0.8770146346085056
0.2611575208997028
0.2476610344257695
2.3743625732603575
0.3778961286043692
1.5690979960997267
0.3749496716403870
0.5532427694838343
0.3423967684747974
0.2248811089336566
0.3784157350238146
0.7863461525420649
0.5183329026983952
0.6516597380192429
0.2220273723551300
0.2552513151500395
0.2712178740613410
0.3027132037232421
0.2308665152279711
0.3529872106918934
0.5777622466543639
0.5297340568253600
0.2820087976970139
0.8327430417292411
0.2600843276186342
0.6117408652589905
0.4001798802250036
1.4815305102314167
0.1953659582924694
0.3291801634241917
0.4880629333551014
0.3023141382454804
76.1364634406857022
0.3991131794653458
0.3019644826836281
0.2135511581500867
0.6538341732524148
0.2115665903734926
91.7325621595366840
0.5542553637312159
0.2485074217765583
0.2683556655687296
0.4879737270118453
0.2803921313854226
0.3646573948844402
0.3134851907316072
0.2326038761282543
0.3131656617466542
12.2359758006114649
0.1901252977061604
141.1316979542296792
0.6245580750661530
1.9948446749567437
9.0216145092010773
0.4249056950919609
0.4955401616930633
0.7551257032212166
0.4811367070409265
50.5294541861831874
0.5444519767596271
0.3673688070686704
0.3109988000656146
0.3048724732362472
0.3866844313877527
0.3620637176213228
0.2423710108872472
0.2472060658876952
0.3044971475502883
0.2482008857563190
71.3173284843193471
0.2436789226745120
0.5649450863032490
0.3853042602830170
1.1945962762056563
0.7308388175784253
0.1942469666264040
0.1959207979320960
0.6531927462052847
62.5160729717836787
0.2965643977574102
0.3979881419848854
40.3017703839072681
0.9810358038940745
0.3239422381329448
0.4403572614136646
0.2414051731831179
0.6396136720097485
0.6887446655943242
0.2625202093154071
0.1655657800029841
0.3490672526574989
0.2532187150587417
0.2994818470026377
0.3152890513210191
0.2659875115347284
0.4197963908668926
0.2490470137069779
0.5622132314310144
0.2461713719456694
0.2655495291739419
0.2221753156119372
0.1650149311598898
0.5098389204018442
0.1275187749820808
68.5872304210335528
0.2297789632274961
0.2358177515429079
0.1508174635419477
0.3004480978362145
0.3407119695535716
0.2990083179059012
0.4801006890791497
0.4481432883892480
0.2783846146566967
1.1035492960289903
0.5975729202556583
0.2110315217088459
0.3131067711202187
0.3336555941072585
0.2491340598730787
0.4100530767829214
57.0330857853324673
0.4815209646786068
0.5026046337760255
0.3399337872583287
0.2776801831450271
0.4992370039977715
0.2766705428298994
0.2597033905685057
0.3721360073899894
0.1592098183233744
0.2897999982239702
0.3314890751448909
0.4832627862702629
0.5616272935182056
0.2382624890993610
97.9149640679380013
0.5152894721996347
0.2351224382296810
0.2999985318159897
0.5503987049524924
0.2023071248515820
0.7309454680254324
0.2800705052894468
0.3353612732133024
0.3084255717015867
0.1400329303438848
0.2917646274561541
0.2403443756589911
0.3060020671679277
0.5035844289001498
0.4421754982188792
5.6524933602620155
0.7818205425698778
0.3546524568110600
0.3947111225039131
0.3257049462850423
0.2295376804010131
8.7687968834181351
0.2410043757197294
0.6125164271403714
0.3266119583891327
0.3414604510916581
0.1866292675700440
0.2035711139486105
0.3667240278699234
0.7608158890921468
0.4518535056533563
0.2678089973347549
0.2877349256289508
0.3030643594952437
0.2852716114826680
0.3332521452688587
0.2121066801122672
0.1931707907695453
1.7672854441865358
0.2158829241468078
0.3116350560904996
0.5244190781435834
0.2785625493806939
0.5430237988024640
0.2593120869252910
0.1825211764301827
0.3319786321648396
0.2126847561141183
0.0798783179113877
0.2447853270591968
0.5694427626679600
1.0541235092309860
0.2691564238578230
0.2786413340826654
0.3602638696995150
0.4152905653591077
0.4058926180962590
0.2669788182915144
8.3661863892982016
0.3147422340755993
0.2213364586753134
0.3534259578863743
0.2569597478581367
0.9085092521682500
0.5675092526162756
0.3574734463586035
0.7200527621916879
0.5564953809212327
0.3512715864366996
0.2585312407981566
0.4355141253389877
0.3427952161792851
0.3118735795348953
64.0242397051880090
0.8871323110580173
87.4946993333584970
1.1809160463295350
7.8485353381088387
0.8356767014472622
2.0018268609228485
0.2654482991012884
0.4859591589813799
0.2288200231685410
82.2834483959710212
0.2438704302619113
0.8208849478160393
15.7745968436485491
0.4531288063627933
0.7287381207792500
1.1326851953451889
0.8816523554441206
0.3500874577924703
0.7301709927314627
0.7171032534839920
62.4579467545311218
0.5045148380720604
0.5939078046391444
0.2627656153426033
0.3719232590176212
0.5031819501431721
0.4451119774602958
0.2748686341733971
0.3113079247427424
0.3128903158939887
0.2074330676245561
0.6139358098148795
0.5554645422191975
0.5662517727715889
0.5468309808513441
0.2455443051737405
0.3138381111234406
0.2794847022733442
0.9227261431402854
0.3567362406758441
0.4036866222839602
0.8164962320481830
0.3368293383876781
0.4671514145842252
0.4233702477516388
0.3090182785715476
0.2559276033919066
0.2602736871733782
0.2632800426512817
0.2914989217767687
0.2705786989280669
0.2542926734744094
0.3407861557018072
0.3934982312478467
0.2404907877342392
0.2259987745208814
0.1768768695371817
0.2564167567553070
0.2066576969391588
0.4056823488974424
0.3905491888698165
0.3150403962256619
0.5580108959978876
0.3668953362061527
0.4436572010343565
0.4996228533022013
0.3199244314868029
0.2838426063621906
0.7046424234866506
0.1884140254849153
0.3756004173317938
0.3644437417590727
0.3555239853152176
0.3327200511737687
0.6657616826824441
0.9134748655562547
0.2150661357090976
0.4106980513040205
49.2151951108016945
0.4391723907609936
0.3732537345440953
0.4135179607459666
0.1777192712985367
0.2160208690803321
0.9371713381367774
100.9369702883411293
0.3277133149269573
0.4509057178309810
0.4796976675680970
0.3599845482074099
1.0870753529926604
0.3136169456268758
0.2371759355570075
312.9221346102419261
0.2732964024761838
0.2234621627223208
0.2157573104344058
0.3840592780924338
0.3241926668887620
0.3028427532784143
0.2781661965133077
0.2646701816275458
0.7198795374291349
2.2372930581675523
0.2960418648645870
0.3852607428796746
0.5441290658776333
0.2649099301760105
0.2997136750024785
0.3869606162296234
72.8007775631957230
0.3016144322022512
0.3724998673249790
0.2877981802373400
0.3058237298904606
59.0932521520033731
0.7092443002857391
0.3222470753549080
0.3571429037552438
0.3685749788757965
0.2470765568388786
0.5463052846649717
0.5980835973383071
0.2961938723518147
0.2675685732450502
0.2112414549776935
0.2419301602861535
2.6260938514703653
0.3340979679510668
0.3151028000896892
0.2007509873073418
0.3275306338926017
0.3123850281541481
0.3583420831266634
55.9494405647352480
0.2516235789944104
0.1383993845707708
0.2439536615969245
0.4812004230609406
0.2636822577442303
0.4260744786796807
0.4693863186087343
0.3921984031551192
0.3130080322743221
0.2558249392641255
0.2775518932111531
0.3405099129483376
0.1942778931543300
0.2836338915604253
0.9612415307540088
0.4494846979556320
0.6404198376388299
0.2140896213565370
0.7523503426767076
0.3165871492719661
0.2385759143742902
0.6919922519013445
0.4468258235154470
0.1746694943845669
0.2501375842785532
0.2024715236512581
0.6173418460255015
0.4794407486520004
0.5935264282489165
0.4153678851103146
0.3206355953694932
1.2087022296569585
0.1844167609635389
0.2138477723484556
0.2653014159199561
0.7322244843642064
87.2921779044138475
0.5766095920489643
0.2293830134707903
0.2292533277193307
0.6037495515507108
0.5894989516547064
0.4597460902756412
177.0381526348008663
0.2552708434487312
0.3487304030703532
0.2160495898016281
0.3372905089297317
0.2551542025387485
0.4719299100955314
0.3333479238549540
0.3825368767257979
0.3711609533687612
0.5239922248033831
0.4049194333996003
0.3202696190168212
0.3449554944023346
0.3344529461870822
0.3393613973162870
0.2641708310518041
0.7107747687110023
0.2470739151160816
0.2838255622702534
0.2998576970859033
0.3190612974976741
0.2254491288143101
0.2588114087309847
0.3301837720575614
0.3184649203648660
0.2476362286183448
0.2602269393255670
0.1957649285812570
1.2862694826377306
1.8481475890928536
0.8089508359259211
0.1319094664137998
0.4511854032566328
0.4051179817945652
0.4987681639663593
0.4447902349680003
0.3804633364359147
0.4687753472879330
0.4896018477942043
0.3048790143952004
0.2717000951065637
0.5640903909452344
0.5794263012462004
0.9571137011356563
0.4255394971844876
0.3974758054063564
0.3004340857874681
0.2146670686710875
0.2348705022085880
0.2882182014786839
0.3667838052477243
41.0823197810774516
0.4644620335033858
0.1877115482115967
0.2319379783075423
12.3348843899852056
0.2904960757850028
0.4143312008566367
0.7366231866303108
0.1902736812285446
0.4527617577783841
0.4862409177811188
0.3721693687702038
0.3689127258087204
0.2256723746720465
0.2436297728760526
0.6777040067504981
0.3030504704299098
0.2928507091891710
0.2394852984687361
0.6033858259360660
0.8504131246938237
0.4031158946133092
0.2219278921603252
0.4033680197461467
0.3082756960617593
1.9491050846431632
0.3665425137825419
0.2726309983390742
0.9932140833510162
0.2397318954453564
0.4669508962317213
0.2520504707195884
0.2740158448075541
0.4642657812958795
0.3841715664018536
0.4186523690747349
0.4549118481897007
0.2715198700088343
0.2769577246784243
0.2205511795334546
0.2430134038265820
0.3240320007010036
0.2969263177454797
0.4541332478922686
0.9060784392266802
0.3827166210518211
16.7050986623936666
0.5882978854574719
0.3144792551944828
0.2642057778865811
0.1966520159914253
0.2477354213956671
0.6421354872945727
0.2889583829740565
0.3861010599281853
0.3024009707360671
0.3044357848381516
0.3266946011096051
0.3038140144993019
1.5021704555844644
0.1777053126781484
0.2679677016061808
0.6161334827501110
0.7109943782621950
0.3310290709789065
0.2642949881802001
0.2486268702703910
0.5468906582348602
0.4800317465001035
0.3238348550129848
0.3373498242668572
0.9134466139554327
0.4482523033734460
0.2327820352103038
0.1786312684015365
0.3001354482719932
0.3647884117951412
0.3055229884168518
0.2285095333001773
0.3175021900102838
0.3784614705322873
0.3908379306192962
0.3070939192254074
0.4496013030615562
0.3994046728143723
0.5450998504578244
0.2966135295602258
0.3478654206082037
0.2711738188483284
0.4233278056254067
0.7460355598194747
0.6593286586957766
0.2153105080210458
0.2742084834888057
0.7725840314335580
0.3571991131972221
56.3085316591816394
0.2404690649159528
0.2591561594639338
0.6434238524891469
0.1442511018030813
0.6850670896626758
0.7088385684195601
0.3244495178802602
0.3484749663772325
0.2777400973409601
0.4095367279297958
0.1962129242962280
0.3659896107036527
0.5360972481908500
0.3382711646868293
0.4448726524637203
0.2786529493906651
0.2308428921103674
0.9867659372608439
0.2470507732964727
0.5413195330923142
0.3265029265886438
0.2743909785148010
0.3199133946418006
0.1722921710643407
0.3043172299341246
0.3002687831128733
0.2588977135713605
0.2663487064116140
0.2054698764240361
0.2359530657214181
0.3307352725163063
71.5795229357743779
0.5899641985032142
0.6481812867562567
0.2844424460308427
0.2992423601210332
0.6766762177813493
0.3132446643542564
0.3447759406448533
0.2468592320885114
0.6343936496017517
0.2669510266184548
46.7486124444425997
0.2602479394593638
0.2443017111092670
0.2228042754322895
0.3414637413879949
0.7572961238215211
0.4067310564755056
0.5376829533397308
0.3406953966197239
0.6459344306833845
0.2619243528034831
0.3622049505252888
0.3302789697406540
0.4694649354575617
0.2512661998791157
0.3604738708988546
0.3429762745053035
0.3962273043469738
0.4004942779196785
1.1877140138197209
0.8361865171817565
0.2222029955056713
1.5313435619805262
0.3904583824618638
0.2451311689262354
0.2865740998012358
0.2719985368353510
0.4305384715928187
0.5474745308285316
0.2308706165409062
0.6042141621630270
0.3061477126851777
0.4144819219588547
0.3348917522515014
0.9045843098539250
0.1969494228458092
0.2789810371899397
0.3166582471929336
0.2406653007865966
0.3600590779016083
0.3445921200972181
0.1378976876905548
0.3729850313281501
1.1546047589301827
0.2292199171374301
0.8895191545116578
0.6344367023987482
0.3228723117231730
0.4977088017403823
1.3052585080554178
0.4551028916127706
0.2520081632289547
0.4063938232412599
0.3494927434339881
0.8857629740254964
0.3508973218755624
0.3116942838152481
0.1978205473776410
0.3290631060851723
0.8366078118732694
0.3018796244424514
0.6395534837152921
0.4222598243404298
0.3168501477795850
0.1759108212408946
0.2525146934572241
0.4540589354115209
0.2153256118046679
71.5123684751860651
0.3157572556595947
0.3649363297730624
0.3057156698432928
0.2890774341941184
0.1240591366337473
0.3642389847971913
0.2914701259616740
0.4948015513039598
0.8512861373939604
57.8507046723061507
47.4304605508238524
54.1544132849902411
0.2954720513837258
0.2614204269443590
0.1609728536388990
0.1606638577661426
67.5048919844601443
0.1897332348437054
0.3074228555383690
0.2221364196188278
0.4520882433151937
0.2469211971495442
0.2360312724446102
0.3526198030278237
1.4146578490603698
0.3000605857557731
0.4242346361448657
0.4305774028436072
0.4101509143905191
0.9540877371026694
0.3524088788227392
0.4569964058218557
1.3681165655307821
0.4324919871068964
0.3732339130758557
0.5211830458648865
0.5086920176725221
0.5467157464068428
0.2885575809612568
0.2761888769190265
0.2819815035167658
0.2465667481010014
0.2282296535823221
0.2680190898947818
0.2770783029114709
0.3021481183797329
0.5697759247413915
0.4168002305767356
0.4268230982939119
0.5059341072762787
0.3048043098263150
0.2280539218637330
0.4278956980833815
0.2806488542613432
0.0931891281308762
0.3812655535783724
0.2963682416164757
0.3696834638395450
0.3878242458568225
0.1990472079567181
0.3060811079746760
80.9572905735022204
0.2393850802585288
0.3384414884398244
0.5330994652062413
0.2233100913604915
0.2967547347929971
0.5745644403148525
0.2868913516292045
0.3089243981440476
0.3669433079863716
0.2994918629911636
0.3687679589197776
0.4056486070103016
0.3098499049037645
2.3380123963765529
0.4261180389893384
0.3624439229403579
0.2354823416608232
0.4857671984629439
0.4563083859063901
0.2062417560314158
0.4413695241613709
0.3081466257099201
0.2142240263643226
0.3523832210340471
0.1585962756955621
0.2304235317548989
0.1521510257697750
0.3976997499977400
0.2366052113379961
0.3464079281208106
0.3004229543905148
0.4446879445169685
0.7931679744596577
0.3876333103061997
0.3954385084390574
0.3018647810744750
0.2775607000662181
0.2899188597869002
0.8546080948997545
0.3296474022759632
0.3630434575872590
0.2872697935258951
0.5620023638544285
0.3022538241833169
0.3736227162603478
0.1875183914353972
0.2577176979016870
0.5221721710981422
68.0747240069521382
0.3668250470677554
0.2163480546191654
0.2952627479933563
0.2239427266345913
0.3443516501188240
0.3366900091727109
0.2573743036381700
0.2435331433155866
0.2719359090070306
0.5300527205223474
0.3427901132536911
0.4420405856047456
0.3106094576358379
0.2745160883725755
0.3281522503401300
0.1693372213762279
0.3911529534097581
0.3288672791360063
0.5310076624880623
0.7267287786563553
0.2922068480790440
0.2612969255976725
48.2681373538921932
0.2537922687303399
1.0081203633754834
0.4193106102250151
1.3387108787890736
0.3367852166511184
0.5275532397935339
0.2541521693033139
0.3482750218698242
0.2661419551700549
0.2774345823936986
0.2415180288664169
0.3179664979525214
0.3993989211323380
43.8928234338155789
0.2441755477433621
0.3294610484258491
0.3290505975606673
1.1730668152107062
0.2045378671609840
0.2944128027517383
0.3289778478137975
0.3310950538482509
62.2280535177958356
0.7289830413475494
0.2439403999268064
1.4687425313490254
0.1856663314936118
0.5572951444007821
0.3417841186354249
0.3558782020829553
0.2306382481618741
0.3494582326013819
0.8051994601699418
0.2718596712343915
0.2191396173165050
0.2310731526710964
0.4994705885535859
0.6783836466077023
0.5992690271167352
0.2216203042066632
0.3052151420417090
0.2963089690334886
0.2469114266655188
87.2326974997946820
0.3162719423545536
0.5002858809446242
0.4167842672115324
0.2719513644280210
0.5768466178156125
0.3204125555863935
76.0632170758105417
0.2659823892708286
0.3988219894475761
35.9327096108660484
0.4966109774650021
0.2109584869395262
0.2034822571295837
1.1741496527956661
0.2102263147785610
0.4592174517837030
0.3237129303830152
0.2857216317681098
0.2566245677759655
0.2570460167005976
1.1309389136204933
0.2688808979661247
0.5049562747457406
0.6069509238657241
0.2733997749338960
0.3254800712251946
0.2619880147299127
0.3919484538424217
0.2460979211196835
0.2129649669581848
0.4766909116774541
0.4005970175046099
0.2948511183577535
0.4034920744822219
0.2487763605125081
0.1707123217591488
0.3698212889781066
0.3414482156966682
0.1800149860327170
0.4026504777250983
0.6673294321914771
0.2419489087642679
0.8009472442367865
0.2272876746084150
0.3569575181673760
0.2784415903320680
0.9085684937591845
0.4277387199917288
0.2071031516968711
0.8729780999727396
1.6052232748120354
0.3379504868298318
0.3882939936654259
0.1537352222147162
0.3653682771799248
0.4425240806217748
0.4617855491756860
0.3080235659802085
0.2721197225997591
0.3904755386217033
0.7895939384104329
0.3031461124585729
0.4697032148167924
0.1744266412962242
0.3554584464553219
0.3087609362066079
0.9307299875598823
0.3627740975282348
0.2071349628481614
0.1914350308848863
0.3097923815565996
0.7224978210870036
0.1711622060334759
0.2454803340270292
0.3139556929295904
0.2030516393954835
0.4247520038192401
0.2991020578227299
0.3978833455041608
0.2964995641748518
0.3324594843757651
0.6109428080305045
0.8353988636340532
0.2893441858407482
0.2640575043792149
0.8129023605544531
0.2828544508481160
0.2452449358825474
0.1639158808611205
0.3318149277121238
0.1939003703369498
0.4627900233199536
0.3403221746037034
0.3348715458667502
0.2559309184931240
0.5914864350434479
0.1974871246634071
0.3663244943434489
0.3265646630330965
0.4274285178557528
2.2693820661278350
0.2678677870297028
0.3464784591846997
0.9693974339532285
0.3685025141474912
0.2521679696408250
0.4321302204642770
0.2024709651227941
0.4689792125443162
0.3861396741412237
0.2382358123544370
0.2783631050609202
0.3068062878004692
0.3654386960042476
55.1468418092331447
0.2158338547619640
0.5614610003665484
0.2937554005182868
0.6758371758635431
0.3380509089516990
0.3893023099653082
0.2359728173393209
0.3154966809854790
0.2457152645991229
4.0778014053869462
0.3119009481931189
0.6628162352918372
0.3346774351367377
0.4848441414209880
0.3671477924149208
0.5335062143005456
0.5293568356155747
0.2329296977138316
0.2860779015647862
0.3092641552728245
87.2553277810052066
65.3619637484159171
0.3092034056962201
0.3091727606145754
0.2525662082173777
0.3106250978152065
0.2372877265401690
1.0355334683691173
0.3303819283231201
0.4672705219096742
2.0202966562414946
0.3507324278179807
0.3201767872020304
0.2494645293419712
0.2613198411250028
12.4136436989943029
0.2460932930352666
0.5679859163296390
0.4966024370358914
0.1740233221117343
0.6563103708756984
0.3427295608677109
0.5698235302331585
0.6003349847647460
0.6057649891963856
0.5212933625714701
0.4723561039540049
0.6293077224740550
0.5722995261956549
0.1798689775409115
0.3508919187105724
69.5042634551165861
0.2613554238367007
0.3467065189447767
0.2428725656067933
0.5519055998177208
0.3497248352550260
0.2469613326429117
0.5548190117899774
0.4146539163381893
0.3505707043380903
0.9367677657758749
0.4668699805635617
0.3950550499784854
0.2849807770143172
0.3777028216938542
68.9879811692254208
0.2927696890684426
13.7130266727929762
0.5129707065028248
0.2620905204377923
0.2728728341410415
0.2870578143494206
1.0168263955804779
0.2188924054930828
1.0630906669252278
0.5166570980880157
0.3783785423443886
0.2525827512774660
0.2552191149076365
0.4334689890716448
0.2973493831262319
0.2599096127496214
0.2444623717171763
0.4376344235052466
0.1104327370129289
1.2870959788198533
0.4442084352328360
246.8099474019220452
0.3312050071723202
0.4473425053511162
0.2741471789278173
0.2385598270269097
0.3640356146455803
0.3993177776481504
0.5555440507846527
1.0465062058284675
0.5662289275137311
0.6566962392807170
0.4387619926670447
0.3555932643094455
0.2345172642975864
0.2189109830875245
0.2738780269126466
0.3032384351168366
0.3376379218991972
0.7783971455614220
0.4464237955831311
0.2353861574711451
0.2390747527036527
85.7869158117280790
0.2426298878996092
0.4147735473732500
0.3089306339855900
0.3357436507310979
0.7254247676041106
0.4110599915582637
0.2998956889246510
0.2962473125055964
0.2859877287733908
0.1672768051149884
0.5659199000486330
0.5970993822306054
0.9112263819717925
0.6215943377970234
0.3214550489771358
0.4575433697667437
0.8302066773277694
0.3874024706871846
0.6060843357404629
0.2758893407527129
0.2363244217515946
4.5864200307080987
0.3276060490881090
0.3452428057504137
0.2668483423433457
0.3409227323950967
0.1671955686540485
0.4447981367621297
0.7405174884964598
1.0245157689062836
0.3534405420318811
0.3804793903016180
0.3224695408454882
0.7053814543519271
0.3206084410525366
0.2685656030500003
0.3737305368265214
0.3674846490956112
0.3165748727933452
0.7497566090256651
0.2344687744125867
0.3552662826994326
0.3477591735567482
0.3732532882648419
0.4802120103087579
0.4731551478359869
0.2980418775094210
0.2845170305686743
0.2314946620338610
0.8478477051821809
0.3333299329636937


==> data/ls_linfty_relative_errors.csv <==
errors
0.0591671646449499
0.0879995363845340
0.0355345184207102
0.0494188859869343
0.0697786396412622
0.0371093450031644
0.0659569219174592
0.0617435024817429
0.0248394797304637
0.0483469443124999
0.1704799868318881
0.0307565965364530
0.1195285794392398
0.0427897669116272
0.0951808562401320
0.0353902584590652
0.1699247593456711
0.0985101173910460
0.0468672029749367
0.0423149327994372
0.0399586526487975
0.0166606979982638
0.0253842317150781
0.1484609508845542
0.0693730127540412
0.0449318697387737
0.0286050453059628
0.0413917467553137
0.0887890412822077
0.0993718938857817
0.0516061086962956
0.0333781433926834
0.0647284445050975
0.0311843290475552
0.0253334554696142
0.2479851903443281
0.0786351747198441
0.1869277733848864
0.0267318361538214
0.0264075917113579
0.0868727189761337
0.0409749370589641
0.0296770304798796
0.0917635889229713
0.0738562045307529
0.0564442574409608
0.0244420451305501
0.1023812283007992
0.0620347493711589
0.0296642660910853
0.0321999928055187
0.0258455933093892
0.0325890871578591
0.0535331544512713
0.1003085583413960
0.0769414073817974
0.1518497700627066
0.0260416245373339
0.0799395960667931
0.0396310236412109
0.0288014831462282
0.0670749722534342
0.1972595438978409
0.0345725982001086
0.0659630442856140
0.1034745217344839
0.0915817607315234
0.0483052067857267
0.1012632429624201
0.0627141889242955
0.0568720831180599
0.0357119114478357
0.0255144020070174
0.0465811663354498
0.0453341792158591
0.0560482668054661
0.1051083116513921
0.0469095409217911
0.0275200724969518
0.0307656393823097
0.1229027133423824
0.0543807968814356
0.0737445283278853
0.0395795029493775
0.0417943696490791
0.1136532595954945
0.0732569049782477
0.0409533360364976
0.0273343270722430
0.0324563173594187
0.1865934818803670
0.1157174796767041
0.1308752600537262
0.0377758965221523
0.0789231982752533
0.0769612181944797
0.0278863705248304
0.0557563461586582
0.0353418339931141
0.0202389085886006
0.0846311359330734
0.0397111299839701
0.0345990514474102
0.0918568135925083
0.1806976908913774
0.0593590210932947
0.0433923594209399
0.0403475870937484
0.0317817933173177
0.0527340719080520
0.0312665542166395
0.0752549193361938
0.0467114675623985
0.0347953882857008
0.1556702808282288
0.0211879214989889
0.4452420045095855
0.1162913849616908
0.0298711638565913
0.0488577774559488
0.0300059567078757
0.0610567146438799
0.0716822152618267
0.0381918971759706
0.0281186851524222
0.0878589578793232
0.1468565280407401
0.0314760208511027
0.1304657879861689
0.1104055324022190
0.1710167831847761
0.1375201883154343
0.0650383908572774
0.0798831981545059
0.1023260170013645
0.2514215235199752
0.0660730443558041
0.0307047189549664
0.0485728140401564
0.0320318759758502
0.0525017932251602
0.1634163644484586
0.0414090114018897
0.0436881440665395
0.0694155761911186
0.0395586961507537
0.0614017736966454
0.1374510975139395
0.0520762981272267
0.0570737093178462
0.1441359359210085
0.0551710269059383
0.0498932352485323
0.0851373003126143
0.0708288057536953
0.2103035198707450
0.0509801959769146
0.0953844152395909
0.0250353872680549
0.0262723331919279
0.0482983985218559
0.0673547620677083
0.0586887269467545
0.0376391187211854
0.1167345378467238
0.0830217837128359
0.0848971636354000
0.0603352447830067
0.1135006558354248
0.0166636107320749
0.0515773833573047
0.1102711006986619
0.0229909405850727
0.0230035631445236
0.1121936366176257
0.0660414978304671
0.0493295119237224
0.0653593704991248
0.0401395482096807
0.0660759862524971
0.0393578306961240
0.0278565750220395
0.1148392340290568
0.0394962561286097
0.0419253308149125
0.0465022502843336
0.0420855907700615
0.2700981107917642
0.1027949885676543
0.0394593403942876
0.0355079910052436
0.0460028722319179
0.2671103993022356
0.1997458369810801
0.1966818067536879
0.0435284127571127
0.0639949394872671
0.0429496677334112
0.0258245749896826
0.0374200819340410
0.0418201396903421
0.0362578057846643
0.1456368920454506
0.0270619982275204
0.0550618084434181
0.0759315092141054
0.0756865342384061
0.0310510398230716
0.1282329214283550
0.0680787677547190
0.0488262422447443
0.0521458397645590
0.0692030456325130
0.1619990718104245
0.0696350637508790
0.0813253899859268
0.0654073467685311
0.0742652496758208
0.2979055947326624
0.0338072498097056
0.2024994333912938
0.1325370356446951
0.0379143776962089
0.0498866859664735
0.1223401075089733
0.0547461338396359
0.0560891751360002
0.1503691621112143
0.0393422181272212
0.0637662877898449
0.0210121381261539
0.0361259364021173
0.0985169743268433
0.0621485370329953
0.0421684041981693
0.1553292478391922
0.0321892996379732
0.1664947406643245
0.0267929500638167
0.0322464542872876
0.0449979401468225
0.0800518219940544
0.0309035737401242
0.0676329742283566
0.0324057117459068
0.1381025072081215
0.0582370228243917
0.0482914850264004
0.0984256693726177
0.0432272421732465
0.0836406458847544
0.0334118056993347
0.0405628546572216
0.0486963933990616
0.1032636779677868
0.0331911321566232
0.1306395689948804
0.0559741909050898
0.0488668892379349
0.0317567915843529
0.0243394298819678
0.0337455847311954
0.0400785661288966
0.0355260308048841
0.1614573149372519
0.1576179071612751
0.0629246990552246
0.0298588014125116
0.0335600210665788
0.0406746991027369
0.0603433680794433
0.0373819270417160
0.0465884165326145
0.0291888036720718
0.0447961003469792
0.0286327174273178
0.0242774291760201
0.0993282662098391
0.0405703055725610
0.0554387145406515
0.0346618947346575
0.0975097707115501
0.0576202374982950
0.0290708251302598
0.0401010993665397
0.0866575246199010
0.0247199365516630
0.0318615315854233
0.0620351516163940
0.2211209113564324
0.0359428053104328
0.0514118261761085
0.0793239217444547
0.0435585891519375
0.1603708120827758
0.1608887341889923
0.0469751892317778
0.0535562279042814
0.0313850060518970
0.0236282501190377
0.0368584557760545
0.0251043683059913
0.0172520697577563
0.2180930985659220
0.1242830282367684
0.0912096956678188
0.0234560375446277
0.0652906757409109
0.0906692172937373
0.0307104140960786
0.0713476020471442
0.0251332067062297
0.0977660627658919
0.0520373012973294
0.0668356451298313
0.0203333780443094
0.1455692052712471
0.0806516790068667
0.0489199883036674
0.0357820891455681
0.0553978631197639
0.0746151228257727
0.0504266447972406
0.0414356997819845
0.0212209335891160
0.0526089280702735
0.0648436741577372
0.0527596140563015
0.1183612809446577
0.0360891579389286
0.0334751835942886
0.0258914146849440
0.0836940888575161
0.0283987547888657
0.0688045436518492
0.0449838444179427
0.1184748852076189
0.0423372014652612
0.0285457732503021
0.0491526846107784
0.1313248220346393
0.0820827238747956
0.2459137690203737
0.0312065790392183
0.0568454838299077
0.0845204808770897
0.2252817507102733
0.0187394130816464
0.0434922949355875
0.0852351127825697
0.0475928828385780
0.0589024467915564
0.2033983039820022
0.1134719044607922
0.0754718019604097
0.0401651791630366
0.0314278440943577
0.0440048878255294
0.1418122320759861
0.0479109501544963
0.0329885233357594
0.0808847186043834
0.1968287457979970
0.0487235455858652
0.0308229992734616
0.0533405468686855
0.0917419844666433
0.0381151284301891
0.0679928781025456
0.0481926514969846
0.0452417862706610
0.2439654899526587
0.0540651925131002
0.0222511256563397
0.1360332793654694
0.0403337864853254
0.0294507542056939
0.0281617714236390
0.0721419217288132
0.0683326526147007
0.0429685091629255
0.0887753980206356
0.0515525004994239
0.0385376343737820
0.0396300553068564
0.0364683385210860
0.0244905694039771
0.0255475869443236
0.0479653255111880
0.0510654004175201
0.0317182859856271
0.0457530516771378
0.0371089837660383
0.1660604574535582
0.0373155120839949
0.0871569440056400
0.0368093309900220
0.1165100649510867
0.0582892571745083
0.0355185029430281
0.0770397689721248
0.1380085414144399
0.0293531662126755
0.0526543495477351
0.0706497531188548
0.0889147732971614
0.0383117388939690
0.0341118088831888
0.0480392160754092
0.0916491802504441
0.0535972839495031
0.0316041269820630
0.0441262298439538
0.0490170472463296
0.0807780752342772
0.0241719401612211
0.0907274423197908
0.0230545497066382
0.0299291916487418
0.0706957086572280
0.0420654466760356
0.0323812108263501
0.0329458077898138
0.1125066729354047
0.0500095625328885
0.0639196426526790
0.0360601846691497
0.3479630181134551
0.2425262537888768
0.0392239679120103
0.0760661264144929
0.0171448501077500
0.0654523846583065
0.0224902796915556
0.0862076403144092
0.3902420791587741
0.0284450841929221
0.0264713043241481
0.0620609786258290
0.0251766377558156
0.0670887678881445
0.0532963094246121
0.0951574606818314
0.2301889690654957
0.0299256950265569
0.1894906260313690
0.0951452153069094
0.0436080554253425
0.0499884581508415
0.0292314293343201
0.0295284928749166
0.0513535466111301
0.0144900627411238
0.0856224907808208
0.0878577355841858
0.0440185866150898
0.0431287235957271
0.1004094036627413
0.0313522942313040
0.1822132483806958
0.0825855780936729
0.0416777096010975
0.0661681411982179
0.0656774325790855
0.0534475493584054
0.0505432383858801
0.1913817989193500
0.0500452053823613
0.0575383934600837
0.0269063631732297
0.0352840312222965
0.0249646167051735
0.0383411215345712
0.0310494839732573
0.0454556837423170
0.0570086895585431
0.1493482180995903
0.0554068631557086
0.0338261194593961
0.0727376947825812
0.0251070947332757
0.0433983300416018
0.0411891155685467
0.0219488604684061
0.1256823905499571
0.1010549626595257
0.1661065791452156
0.0460955851828960
0.0495230460459477
0.0653765824159087
0.0661742112634126
0.0505077067604955
0.0458937578103026
0.0298625875574023
0.1058993388275456
0.0870716639116588
0.1196834690002549
0.1205515036620941
0.0510154951290090
0.0368678847304370
0.0361097980029849
0.0595104548925197
0.0517861937326604
0.0574347614975715
0.0158474869115008
0.0366486007526923
0.1212982242991582
0.0538699244676530
0.0379717991188591
0.0494603309494218
0.0358173713310611
0.0540621699347458
0.0757780515808893
0.0851702153546003
0.0881132837864738
0.0443128788218848
0.0315320473499784
0.0999274003249782
0.1705352049824012
0.1394420663289994
0.0357999834024489
0.0268645486572679
0.1753452531260772
0.0565858658669298
0.0709238762215049
0.0407625630942437
0.0654662217212287
0.0316569139285776
0.0871641456705378
0.0309270492880065
0.0737939862440593
0.0678300858070802
0.0383240068623946
0.0791416825682290
0.1010362937641652
0.0433365527900611
0.0281889718809525
0.0220060154486398
0.0389289863418613
0.0737167301148268
0.1432321755241976
0.0354479127571974
0.0445316223300940
0.1360059281954789
0.0923062193938980
0.0932119194093879
0.0539071781722181
0.0742242877662564
0.0468270175971471
0.1287865699297061
0.0525487054106012
0.0366659227576855
0.0355914988108924
0.0788707836591283
0.1192761006458476
0.0299073320467837
0.0638799810930250
0.0484324073462209
0.1892098656624821
0.0486658894040568
0.0568625535913202
0.0331671498532665
0.0222025740005288
0.0395343431586936
0.0557009662481829
0.0332569567585612
0.0578480930443711
0.0211812397545018
0.1592508129719956
0.1117569362953506
0.0604742250765886
0.1286818676514672
0.0706143447523766
0.0292918850822625
0.0719171338358746
0.1393035176631293
0.1539339049062621
0.0594747730499236
0.0327021527408228
0.0814232618766477
0.0609659683832232
0.0288686237186792
0.2929090151636695
0.0506739217628629
0.1663504655657154
0.0826513195412868
0.0279245964237224
0.0644271885722580
0.0611765618715037
0.0553029530595206
0.1016946549311891
0.0473346415793118
0.0249643026350045
0.1342352718645085
0.1297432418055293
0.1184980138557738
0.0567131605427110
0.1208859685811674
0.0973714199704213
0.0206055149115751
0.0850367925238337
0.0346070500807521
0.0630879055580198
0.0543086525692666
0.0896010819442022
0.0175958919892675
0.0805432961521775
0.3134600974641627
0.0296489330620050
0.0350942397916269
0.1835760174087681
0.0427504689447359
0.1866187275731200
0.1767926289862067
0.0577986827629342
0.1281335812162543
0.0466607120685300
0.0660954456479396
0.0269331608367780
0.0530403087426100
0.1150771199765695
0.0226037543771087
0.0412315363158699
0.0823563583865865
0.0784016744850250
0.0220417498909134
0.0783937940587541
0.0596579987705142
0.1521204997108189
0.0418526513942241
0.1804657194241429
0.0249339014404111
0.0517613129277915
0.0462081131053539
0.1862797444977118
0.0823448698425203
0.1395910271343543
0.0730706752425615
0.1169817725388955
0.1256197670393391
0.0655911892209555
0.0635607885840096
0.0368770270216922
0.0948319594452410
0.0444430854564423
0.1803391690465808
0.0670180184282391
0.1325456818435833
0.0305546246742398
0.0850261796268412
0.0373915025598244
0.0909311129055167
0.0301502888438310
0.0419325966235953
0.1150577939895628
0.0712604094471901
0.0766262215899800
0.0306804304789946
0.0476650982050087
0.0620557726321022
0.1624122304256962
0.0427980585472976
0.1818146383085084
0.0788101924688564
0.0539660939972105
0.0736348449089577
0.0281606074854138
0.0323599362070471
0.0381039471670307
0.0298064745931611
0.0525103192491099
0.1153481105442252
0.1166147390162030
0.0455593228983102
0.1404931786369373
0.0594818439914132
0.0632063091510346
0.0301944114121313
0.0328697796716730
0.0799056462842056
0.0360174143835468
0.1446309742898332
0.0403189070184967
0.0948005361130781
0.1551656481679352
0.1300046361427927
0.1095310537266136
0.1320129785233047
0.0513608546147012
0.1065721529455811
0.1354138173815610
0.1154982652134579
0.0777435248480072
0.0497153283329530
0.3005456654906831
0.0265178034760556
0.0268467807159490
0.1216568714072131
0.0442627107978111
0.0372892773544659
0.0379833050990689
0.0551976963113519
0.0710631029152460
0.0790728917081782
0.0346000192621589
0.0221073701706788
0.0285010190584691
0.0236194130811736
0.0942036252630117
0.1079170831924040
0.0721585112223492
0.0783719152182425
0.1163246032836880
0.1007835325775892
0.0541010615037729
0.0234438006043345
0.1093445725101998
0.1199589889179943
0.1482262709139728
0.0324687197645707
0.0524829320618281
0.0349104196017984
0.0279376276101562
0.0471089891251808
0.0823657304661363
0.1478225923973686
0.0485902114504722
0.0571185775872668
0.0555323405642835
0.1104176491245559
0.0613385023864584
0.0403673656266557
0.0396969192980590
0.0267710163238318
0.0240100600033780
0.1859074279701012
0.0621928699711514
0.0314100696174217
0.0643953828103939
0.0474164407130394
0.0556953759403080
0.0935050529167967
0.2182858597922243
0.0316312791850611
0.0742156866346806
0.1347217140228339
0.0563789351175649
0.1004545793849132
0.0392621974011715
0.1203898385459743
0.0520272883808987
0.0490572750309488
0.1289734863648098
0.1267624625612414
0.0390040087940800
0.0391379866800107
0.0908465847012678
0.2037887559754473
0.1008214071498481
0.1442027032734472
0.0494739361092550
0.0582447905140375
0.0629307926394415
0.0284525643073840
0.0526343657965326
0.1061834574607762
0.4161302476499348
0.0505117013168540
0.1204440993115492
0.0336515145654292
0.0353849668947096
0.0309935408708795
0.0236002375979996
0.1355046257387587
0.0349526633403332
0.3506163572288358
0.0948866670875650
0.2033220407175255
0.1294393572826919
0.0331748844547065
0.0687945710271364
0.1684909779941573
0.0271718780933813
0.0588663021153692
0.0306921527600258
0.0639270271683246
0.0530057698625759
0.0479911546183195
0.0284479334188256
0.0301205903903284
0.1357805996430315
0.1387739881481254
0.0382428358898387
0.1488998619074180
0.1264172795830189
0.0379417342410530
0.1961732827340021
0.0387376728794620
0.0143298561057494
0.0111141138205591
0.1946535720408618
0.0215001040279287
0.0827356885075161
0.0347789733914792
0.0748508376123706
0.1083128332191204
0.0728534339351327
0.0413782520234817
0.0316175248280026
0.1587276608230454
0.0318819302769093
0.0418081434639660
0.0914076301209437
0.0134152707950157
0.0430395810630258
0.0367916326233090
0.0313265846375064
0.0369188214039825
0.0940899146420675
0.0524753727759497
0.0475325035760829
0.1105608244297492
0.0681730859330940
0.0530748450590007
0.0299899180099177
0.0598191532057276
0.0389313784410687
0.0802306548141492
0.1173945165389484
0.0392108021721408
0.0416966804775680
0.0779216651638385
0.0445602644836646
0.0142407086126637
0.1537767447789553
0.0257022126091504
0.0713265984009584
0.0443569837163657
0.0523285202720675
0.0806842790992534
0.1700599962599048
0.2548300629858411
0.0767471335715595
0.0391124652766619
0.0587748354455466
0.0520601752425891
0.1001260408137737
0.0305132308768997
0.0360338594244520
0.0655502982344444
0.0410227976655166
0.0309012248021126
0.0295206225361923
0.0390069319446912
0.0235113900780834
0.0663184719386876
0.1026342799424621
0.0115031789161404
0.0307129339442825
0.1437400160353548
0.0189752721052356
0.1222210205434481
0.0352828923673670
0.1497090978559981
0.0366031190403722
0.0256676126731990
0.0374430192527017
0.0664512854439928
0.0391867269850339
0.0799586734947495
0.0342673683768338
0.0191476729654058
0.0603112801648115
0.0387174907702810
0.0403369425723773
0.1589416896581253
0.0461461759414281
0.0530860994559047
0.1061882407623282
0.0283373126398405
0.0420505169815841
0.0816118178819548
0.1474826088307260
0.2591542376354208
0.0282713965222862
0.0429251100554272
0.0381294953086127
0.2230904379940563
0.0356846472431958
0.0826608606216782
0.0386763037762552
0.0296424464009793
0.1385275714257158
0.0450370162900188
0.1822581510060634
0.0357942243216971
0.1025523791726277
0.0874614193609965
0.0449787310204640
0.0916687420217725
0.0341215972428998
0.0345414963462927
0.1228408070599685
0.0420754981979011
0.0752931265265203
0.0172942494735376
0.0378530608355285
0.1078648561012185
0.0386136677085897
0.0428359020271671
0.0444550712884565
0.0763965917083013
0.0374269923976558
0.1753714926882023
0.0549313837017842
0.1003482720197821
0.0385232764376605
0.0745912532579705
0.0920999245897645
0.0874033520759363
0.0526699022049461
0.0779401150389566
0.0749153912148372
0.0530353637894784
0.0618446443995646
0.0842223801400818
0.0946308739367814
0.0834699085190666
0.0461601887127534
0.0526321098452855
0.0519614894468053
0.0321264363721567
0.0242727141759894
0.0571293999317437
0.0931037005276474
0.0328281029150508
0.0413631131802156
0.0374336703624915
0.0499659545491664
0.0935308144273658
0.0805531361170043
0.0717355520985870
0.0682445211176928
0.0384716075866387
0.0514193927286961
0.0340700450644519
0.0792140055204831
0.0714898619561206
0.0768211240198679
0.0559188792054663
0.0282293480691922
0.1967175086852210
0.1369720382101426
0.0550682093292353
0.0424606310615251
0.0408308284634041
0.0513556394855341
0.0299295282337821
0.1224153499535719
0.0662718479994059
0.1637110324838922
0.0398266898393359
0.0343232137539631
0.0459032951257723
0.0570987160412578
0.0375741264949264
0.0319288063952382
0.0358907662118184
0.0505608158046282
0.0484509828499748
0.1803839864746171
0.0967617793910221
0.0746608183302457
0.0425194706352853
0.0439321433304545
0.0602503303068653
0.1838788281393184
0.0271644106060412
0.0359535021481135
0.0362760041868825
0.1263640685539580
0.0642892853787404
0.0338415599200245
0.0581352723516148
0.0304757397407444
0.0446391059775805
0.0558605793246284
0.1028758220485383
0.0360269574282616
0.0781793742804280
0.0403541854950727
0.0665711421235855
0.0773941447377448
0.0314476950645591
0.0571002172186248
0.0479255960548806
0.0319095039602439
0.0599509701861146
0.0352983342748195
0.0470588845154913
0.0299021227374535
0.0172598750459962
0.1664662658051306
0.0447553169700866
0.2820079519497545
0.0323565254560264
0.0339130223849954
0.0484423698332149
0.0398208210372344
0.0978011257783011
0.0280422913690024
0.0634358563528560
0.0397316802258608
0.1833943711464905
0.0981880190897310
0.0427503571500616
0.0326679328488547
0.0285649944864305
0.0221013017823681
0.0583998962777690
0.0727555809383672
0.1843013464679623
0.0384307374524786
0.0799001369597998
0.0330202038389591
0.0516868067615483
0.0312342074657560
0.0463029811576667
0.0384223845898451
0.0602033871650520
0.0688396256096501
0.0583637398303359
0.0428930682818868
0.0666143675325541
0.0390158301026468
0.1356177581291877
0.0396816375835041
0.0619874126491771
0.0612756854407136
0.0694332297985860
0.0875843980252914
0.0276627943270413
0.0855561882217379
0.0605504028950870
0.1103107566670860
0.0556972980250822
0.0462840236259738
0.1625899274731619
0.0327988497387098
0.0547898791569900
0.0334130899959712
0.1210930008310867
0.0298570938862835
0.0714012122329246
0.1223189371605970
0.0505037811843169
0.0545131801642213
0.0748648426965476
0.0447290573629581
0.0644492867241890
0.4746729206791582
0.0959588633151940
0.0567330214668669
0.0168321756134548
0.0813232529872655
0.0740473341761172
0.0363326918140274
0.0214311557129157
0.0283422525092966
0.1363158968103325
0.2903713938353024
0.0430269019443703
0.1641272492535108
0.2127621997903821
0.0637872019088599
0.0436766845848454
0.0791351604781410
0.0830491570260019
0.0062807655009349
0.0289672749424721
0.0261879742072074
0.0582102869468154
0.0289502425067051
0.0556541306988772
0.0421252390026320
0.0861823291326224
0.1331473140432572
0.0463186414622801
0.0659763660455635
0.0839973212817434
0.0413725300486466
0.0226808661808592
0.0577480633446145
0.0962729427870926
0.0451142351693153
0.0250760400327753
0.0592543434489924
0.0408686087947048
0.0319966906726960
0.0908572422821752
0.0677004536227853
0.0579294455640751
0.0582456512304168
0.0390940289888458
0.0887586801898827
0.1498687733974350
0.0434698149513343
0.0871709077019194
0.0459162070611836
0.0435296218057110
0.0462649271553840
0.1002976448038946
0.0262882716680713
0.1896698175780593
0.0404880606441136
0.1487530230001604
0.0354381621831742
0.0422467166209471
0.0700565934830398
0.0338731152637660
0.1157772879944288
0.0934917790974119
0.0819227576207946
0.0463758641478576
0.0264332365975914
0.0955035646652422
0.0361713360346345
0.0812192905912244
0.0199427190763822
0.0381696818007106
0.0583379652674015
0.0341986412850783
0.0300669776443290
0.0517970450570374
0.1071827346703972
0.0498720823589177
0.0572193177392593
0.0309010846214880
0.0429964172893643
0.0308666773951920
0.0274696602824594
0.0242397254827406
0.1065874387888118
0.0428697008083105
0.0428920219004705
0.0585834298139610
0.0484630224053533
0.0536614492743309
0.0820862996651365
0.0317963926788492
0.0551696060695112
0.0351384788004369
0.2019999603977415
0.0384067175261376
0.0412493193431613
0.0964744062066581
0.0374714997990737
0.0923058919083726
0.0474563413048736
0.1398225390105559
0.0457795294771155
0.0280492457681009
0.0408807098483853
0.0563785863214693
0.1743950219869907
0.0489200325434930
0.1766155774371451
0.1280407973122464
0.0431315688758049
0.0590321381302900
0.0549649942222828
0.0163509363815987
0.0485647747194429
0.0270352587182368
0.0584960701823062
0.0738722502403762
0.0388737481808224
0.0420627538538818
0.2181563443387288
0.0813747286822868
0.0352181124448502
0.1351725364205679
0.0555582190595444
0.0798651025936889
0.0100817370660818
0.0478253828341723
0.0427217091704578
0.0295411598128673
0.0331168472157534
0.0513862442834270
0.0393481195813295
0.1117434474273810
0.2182002844323989
0.0466618156279784
0.0396426717288803
0.0307253135384826
0.1142080174802875
0.1767532940279703
0.0562888760042960
0.0478390921584580
0.0883985743096444
0.1173110424344178
0.0358112354729054
0.0560632964167659
0.3080297341362696
0.0187234571883185
0.0390473151371785
0.1148653937929857
0.0978877147104421
0.0614232850759452
0.1764431885977433
0.0253040118282143
0.0337994891846550
0.0402354953933554
0.0277965721801810
0.0584865748767003
0.1032137623486094
0.1078240947971350
0.0434899369021969
0.0525012518438375
0.0279647206100965
0.0355659711755258
0.0653209211897215
0.0974092016180832
0.1041568508948568
0.0500678134796823
0.0813178111599430
0.0373275251642209
0.1554628499383260
0.0622696926840947
0.1283463610745630
0.0319443247724625
0.1204231272495772
0.0446751806925333
0.0655022279909472
0.0793339963464883
0.0423694136444857
0.0436566105223467
0.1655307787620642
0.0342646287339496
0.0377456798910802
0.0289788187390356
0.1385994376676898
0.0464387232370103
0.0923405318927378
0.1882594412077621
0.0501360074438308
0.0317114056122313
0.0590133404122823
0.0760933078318240
0.0411078041421197
0.0297851041581891
0.1285460962767888
0.0342090036030529
0.0219336814605427
0.0402157401966863
0.1132344437732627
0.0402500266169976
0.0357167263175082
0.0415107492925381
0.0831992931488136
0.0559989902547549
0.0371675942420367
0.1354309858935471
0.0460428708538011
0.0605175549048056
0.1013980735651863
0.0216359379702200
0.0270857003392680
0.1573871862716308
0.0363717470458223
0.0260859218451898
0.0279914835216166
0.0721829505546521
0.0277030357637975
0.0939986899706298
0.0538552878955550
0.1843573744212559
0.0747904090106673
0.0915027687351125
0.1122817724200546
0.0383499429231322
0.1433649591214324
0.1440684364248978
0.1097722626009736
0.0467584310970786
0.0286359512489067
0.0726256444442642
0.0473496650726673
0.0767291157763341
0.0496646916773860
0.0341868376327501
0.0483050457645008
0.1327670410233531
0.3731502504087309
0.0440718343212005
0.2557440230676143
0.1236560838806789
0.0951146116853592
0.0307329382828169
0.1857497000175767
0.0693399495631572
0.0473365504258714
0.0466062564110195
0.0558754388444641
0.2910420250579159
0.0567378481219586
0.0644079238878897
0.0621675913442076
0.0310499619636027
0.0496926879872530
0.1828760286361349
0.0364225371252437
0.0632899136009610
0.0244267346505775
0.2037742978421453
0.1822797575771943
0.0934961203802402
0.1181279013345408
0.0443657634135628
0.0512126654006680
0.0261735713354228
0.0802170215430360
0.0323497157548015
0.0381207049842970
0.0481831841037809
0.0309668111588730
0.0411287734057437
0.0250878236683900
0.1799419447406097
0.1794458386305990
0.0293676960340108
0.0833615787238015
0.0803009913459218
0.0264173532835840
0.0815168839844547
0.0235481846664239
0.0309314154355127
0.0491035204083221
0.0779959560316085
0.0393444945874317
0.4289890193383962
0.0552172888818427
0.0797747542619247
0.0443151083012892
0.0538026806159870
0.0264722410555840
0.0293609531728852
0.0230854670448881
0.0281042590534090
0.0787353685585810
0.0710484257365743
0.0490304541977177
0.0296690117873217
0.1332708833305326
0.0626777432852950
0.0366227547783584
0.0869422151248251
0.0925996066906845
0.0787245558457304
0.0300139572818334
0.1788375021555873
0.0432287458493361
0.0455899752964496
0.0270961429181782
0.0278126496746089
0.0239069895956994
0.1408803275869124
0.0466396036031935
0.1223212685454179
0.1103374809078990
0.0369471702527613
0.0665439661188045
0.0536988226405316
0.0439952936589328
0.1267209036545311
0.0374301353334274
0.0435884127330743
0.0857095114350373
0.0607291726925182
0.0726648434861816
0.0471186006842925
0.0893805279256173
0.0687850501805826
0.0834186690061425
0.1109881660226263
0.0598107918304582
0.1287479536687312
0.0491027071443384
0.0865157545249885
0.0783342305851779
0.0212406926709625
0.0926409496396011
0.0413082725560687
0.1204688806970819
0.4692685525247814
0.0368883354028474
0.0494111468803927
0.1422795033187109
0.0198896132604937
0.0227052391958012
0.0755720378415248
0.0282333651817131
0.0942518396656430
0.0275792711062247
0.0404314567100306
0.0232067018842875
0.0710517294772952
0.1207640364065145
0.0341913407324888
0.0310567147469166
0.0397603087491391
0.0316153114084701
0.0702832436498752
0.1073918931053819
0.2242031513024022
0.1579769594022458
0.0213744567995667
0.0666003340438133
0.0687517548112373
0.1013445775209153
0.0291812815624562
0.0530469359470066
0.0445728996111563
0.0707747733010890
0.0286455879211928
0.1072569519825959
0.0345432079821123
0.0502313090734465
0.0655531568656357
0.0906290535851304
0.2030783962270749
0.0782770408355292
0.0680287056272482
0.0436743426952819
0.0440765703360276
0.0225596313999534
0.0475019985766487
0.0480834466900606
0.0455179647533938
0.1276428949598861
0.0637527471101045
0.0505571065089428
0.0348127034734365
0.0383844389699579
0.0383104818506262
0.0294350190939033
0.0471742063013919
0.1487703898315997
0.0544589756815048
0.0695623039050267
0.0138965979414298
0.0612736941657756
0.0442748837209941
0.0165935803596639
0.0362388333853151
0.1880288967685872
0.0743039848101184
0.0251602945229739
0.0863488917964579
0.0681577489240784
0.0361240652855166
0.0407240493520135
0.0388727477067879
0.0320198459705596
0.0730597921978938
0.0520057658121997
0.0632863227010308
0.0300765161141790
0.1080130591672311
0.0993973735451961
0.0332198325753516
0.0520616585600913
0.0718728523916406
0.1194377730559921
0.0328770366669721
0.0253604018962988
0.0526096977746993
0.0207838674763900
0.0574353301237907
0.0889439713040553
0.0708493145991353
0.0326641397470528
0.0560158647069003
0.0422730784510372
0.0458575531493226
0.0752942139730546
0.0417876841945401
0.0749099082146357
0.0308434753752449
0.0695237238892801
0.1605439109236807
0.1015285278446063
0.1091202608382718
0.0559777982453463
0.0803364062528443
0.1473529699115745
0.0338651567987991
0.0962621764797197
0.0415696364063190
0.0563532119075220
0.0471547853956822
0.0407971977518960
0.1747418592840928
0.0817716381446913
0.0519895160946779
0.0834511000908766
0.0402557004558068
0.1047416996092209
0.0293393860697690
0.0471055455644081
0.0687837714738408
0.1297355240015282
0.0372878833863856
0.0273309149974597
0.1013877523341466
0.0612282154457534
0.0675959626528300
0.0290499744079326
0.0255788018104386
0.0594934663185655
0.0539886586577692
0.0839345591608708
0.0314522304470285
0.0990299844272241
0.0793620437815360
0.0316465319431233
0.0713623387946843
0.0569305771029921
0.0168305709845613
0.0502796445231338
0.0674127449068895
0.0520536451515276
0.0948662890122699
0.0434286004986218
0.0511857833322050
0.0469206659794603
0.0713672778716412
0.0641694051032692
0.0262819752763728
0.0688182421266332
0.0877223909193091
0.0364443353614558
0.0322597824658931
0.0391073822458109
0.2587683628782427
0.0455164330513098
0.0261443308672698
0.0564102817380545
0.0409967141710209
0.0248455944932871
0.0412331041333539
0.0472289367043967
0.0698840947216915
0.0522895502356239
0.0612380970349135
0.0254964523359683
0.0436482031245788
0.0288396700433085
0.1195188023640541
0.0591750802465559
0.0372086591795310
0.0536056062318702
0.0449911590577932
0.0209581044771238
0.0471243559384306
0.0424708286811585
0.0804668914224603
0.0437668043523058
0.0262834791181412
0.0435790484706397
0.1664645360987022
0.0986647098655202
0.2128676670469052
0.1138898962516053
0.0663582400178277
0.0304527489174995
0.0524684985995824
0.1710341343840137
0.0547937386514526
0.0318778089067575
0.0513255841775694
0.0678394714270429
0.0610693423552338
0.2075229508448903
0.0418149266847476
0.0708473304733125
0.0519576584406061
0.0211816645821415
0.0797341240338317
0.0335468205940787
0.0379051977453226
0.0450479044257910
0.0331692186802271
0.0695564149076513
0.0261695907728341
0.0242602060877052
0.0299820230837808
0.0425925237318961
0.0322277701512439
0.0488109197071423
0.1003692547136821
0.0617537430309315
0.0500477327634001
0.0419389285020560
0.0344732064401548
0.0241142703985871
0.0659344657974680
0.0660057311256372
0.0551622742111841
0.0614318675059707
0.0631781404596539
0.0722991820908295
0.0367388874481685
0.0451467961353975
0.0566993959484075
0.0388457738514427
0.0260804913669247
0.1471484078650906
0.0963011463719714
0.0812096160472253
0.0359869892840887
0.0731459834401468
0.0256988806226300
0.0602243412913304
0.0236987111476104
0.0726180606364472
0.0570361235793669
0.0452862439554367
0.0287012549007168
0.1660732532446128
0.0565397867671495
0.0677776399094288
0.1503487649535190
0.0470073508548287
0.0307376633243339
0.0555197530484628
0.0871178657999612
0.0203274680623426
0.1302212140868637
0.0441476658648051
0.0839096094827821
0.1417328844183567
0.0348751089263267
0.0309946661273459
0.0746470017740685
0.0551688477618324
0.0404266817059440
0.0269129103944592
0.0878567649840046
0.0890561517519038
0.0381888787710754
0.0803249813153818
0.0304183317672202
0.0999425971075340
0.1447635385011049
0.0491263393044308
0.0550986547297162
0.0367177988046850
0.1562227470563291
0.0491049280286634
0.1667536211783988
0.0866307803834077
0.1040444039960971
0.0614287108899408
0.0671740144154114
0.1396834221318746
0.0523039943413360
0.0726203914018166
0.0382268572632231
0.0266095870585555
0.2015764245833771
0.1350671837792058
0.0932375710456805
0.0232447480361310
0.0352332594063812
0.1100601905140988
0.0376529025840662
0.0691979870161484
0.0422001096958228
0.0271325115701144
0.1237926330680570
0.0490260671011018
0.4091554411559528
0.0460362205676607
0.2595384121311643
0.1053377103429208
0.0259302913198481
0.0309779672080779
0.0992731493908282
0.0484083640497435
0.0637620765475690
0.0570407217607771
0.1962865357390307
0.1345648587104715
0.0931013714420086
0.0438813596623134
0.0537957746423268
0.1516651584968101
0.0952841852745789
0.2319415766055719
0.0866197246154014
0.2636487130568688
0.1530133502669032
0.0343157474113490
0.0259853554251158
0.0661918832524314
0.0689057899518770
0.0814910673597657
0.1597562960130580
0.0520726883605932
0.0599121116436746
0.0778639320599865
0.0961043721554198
0.0631854887809265
0.0651266111204088
0.0921011917386918
0.0371315725647769
0.0251743921078970
0.0344472447503594
0.0275915164786988
0.1349411256945045
0.0842587694042138
0.0550300569234338
0.0477658299432692
0.1542713994494908
0.0931751451718869
0.0248337919080637
0.1227194251510989
0.2167920831930680
0.1464598896423968
0.0384744487304751
0.1105120380086047
0.0214399922819203
0.0844988634039261
0.0868162861545547
0.0553207868706854
0.0571610503514598
0.1438511691952087
0.1118491786215766
0.0214736910055580
0.0656959681263424
0.0646334190640503
0.0362234648367463
0.0516358656832079
0.0525004914730450
0.0472940423410132
0.1699282423660537
0.0932584046282643
0.0690636776348283
0.0704798757814166
0.0479833671511108
0.0403440152190386
0.0277912119100675
0.1913844064932986
0.0285701872703337
0.2713065004346948
0.0681781489076629
0.1031636382943571
0.1165166533514567
0.0278291850818966
0.0951528621096859
0.0390624981745627
0.0428279959985960
0.0549711960174098
0.1342050254428553
0.0404357273934119
0.1559482654949449
0.0332967068682770
0.0308183592365725
0.0448916619811953
0.1291983673858810
0.0864182089381998
0.2880088331782850
0.0538311941710220
0.0578464082587565
0.0432015354444888
0.0566265166344940
0.0871042182010043
0.0549439778497424
0.0304797900084891
0.1268787474745008
0.0445039596379733
0.3327423434251226
0.1138128013812505
0.1452255661226836
0.0544389491563513
0.0736492372723894
0.0312603342611510
0.0422114643497423
0.0532438342588660
0.0387103039790425
0.0614547330909196
0.1305546560626687
0.0625011035343041
0.1156907976107610
0.0739408417151213
0.1095924616399757
0.0557727187423687
0.0556403196921629
0.0597400058492124
0.5154083287293280
0.0259236439916586
0.0559837316535268
0.0287047035824965
0.0165949846355702
0.0330635974810011
0.2974453545027195
0.0377021179739264
0.0449528746381258
0.2025866301526256
0.0705665361360962
0.0307650947064665
0.0789059274611731
0.0755871003054250
0.0988775268841027
0.0749904711281500
0.0292457484248387
0.0647857186736579
0.0704456991473384
0.0736482424990113
0.0764054565079757
0.0299837467777813
0.0609625002259212
0.0213185772845353
0.0393747496751238
0.0523419573093398
0.0805724739778365
0.0380832040679277
0.0202309995862094
0.1300166956406204
0.0412481645399737
0.0679603413738859
0.0252458361829976
0.0210487366134387
0.1095594685828637
0.1250469215539815
0.0715371657292861
0.0361343614590603
0.0682995413950125
0.0922954489261103
0.0460899537470260
0.0674517258746206
0.0686776868604915
0.0410465219986723
0.1444106811987549
0.0432520536836507
0.1112923021094382
0.0509592494277041
0.0674776546937846
0.1673774819006242
0.0458074256743974
0.0247490843706095
0.0947596944461222
0.0822669834688181
0.3415201572716280
0.0580307341387413
0.1884409504835360
0.2489007899514691
0.0807405944448701
0.0714700686903990
0.0781578713449430
0.0536501521988273
0.0722109992819972
0.0314922681340849
0.0425996404983202
0.0227332802366644
0.0378154746071066
0.0188719485137514
0.0469472692571056
0.0497771675667495
0.0535170660392934
0.0385585643551778
0.0356345218151239
0.0414918980543491
0.0324279527067462
0.0266131038917797
0.0402076017277178
0.0815094892958944
0.0947166471746383
0.0400738411303486
0.0545801390433543
0.0847441811250647
0.0914135511153864
0.1321516680302020
0.0271371522508915
0.0453663343185032
0.0554402137737046
0.0416488637965220
0.0405589919370228
0.0501698958203114
0.0450251369568128
0.0682861943906832
0.0363213610741419
0.0276232817546609
0.1271819839191727
0.3656513230494974
0.0971849122109000
0.0657441927974927
0.0305519849119640
0.0379288326795107
0.0522064762940796
0.0891207605145004
0.0861160085633470
0.0457647463856678
0.0586434966107328
0.0506416985781935
0.1936406387298980
0.1832546887795954
0.0343483783844325
0.2124746467495985
0.1092909875913202
0.0375174096826484
0.0334966954590108
0.1221503886083459
0.0231798900236880
0.0708554707772591
0.0485439332125918
0.0369913636409580
0.0304957994126125
0.0463831871043120
0.0644637195448305
0.0899565260768312
0.0194889985318799
0.0339414670209978
0.0360955146381107
0.0300210442358278
0.0153312249056907
0.0488556010771760
0.0257649608125399
0.2018719910752029
0.2409553593038618
0.0591793119036502
0.0589359958968627
0.0362403913836778
0.1460272807370085
0.0452438968182861
0.0667484898382929
0.0435212101965949
0.0464682788116388
0.0667234173989053
0.0646481834971469
0.0272899019043734
0.0692179069734179
0.0328858620371792
0.0381813749409542
0.1312401526478663
0.0478099579918459
0.0506694391553669
0.0249509866204340
0.0316175345713174
0.0528529075299456
0.2109694675277067
0.0284376877974490
0.0496184602404271
0.0290340453047506
0.0319542593877538
0.1222773929442611
0.0215506027870768
0.0306453135136110
0.0716777417509558
0.0355906397706135
0.0709152853641743
0.0744226681237935
0.0434942236075267
0.0239517526664278
0.0512462133419938
0.0466763252423550
0.0323673371519144
0.0764668958058098
0.0274986496629464
0.0580520049685634
0.0688277019764458
0.0490571496443576
0.1470545068770493
0.0596187214694375
0.1100243485095390
0.0358689116370535
0.0999433221582423
0.0264100878840918
0.3564307293576970
0.0489009744361635
0.0860048968589765
0.0638928519600484
0.0405310024479109
0.0402066005522233
0.0434649321084014
0.0315385373909319
0.1389081469802171
0.0304316549975706
0.0586787768577940
0.0185899679332219
0.0223386563640070
0.0541119130216105
0.1646110713100630
0.0367656240766192
0.0260303715792072
0.0578107117145383
0.2848607210322308
0.1886184193306448
0.0320001028549818
0.0423460423664470
0.0268305392834457
0.0658324077998064
0.0520688625247259
0.0187753672956024
0.0662841878425943
0.0546651341615038
0.1113202302759201
0.0195486668153771
0.1121485529212732
0.0623497570707250
0.0678473587102109
0.0688992484355169
0.0665212510349955
0.0239891935390908
0.0274864397391990
0.0610972260755243
0.0233282939842377
0.0369631821816351
0.0722659626789015
0.0451895391992697
0.0321560099529496
0.0267746106813719
0.0201597993022092
0.0330837514596324
0.0417217677369076
0.0525352993340472
0.0469184157029412
0.0349817184002083
0.0949465702674367
0.0673393519964384
0.0628838809348379
0.2232674201518408
0.1341809578449390
0.0379294879158129
0.0297132642945125
0.0320812987177978
0.0334966293024807
0.0592512626497311
0.0251852776632276
0.0562621276123011
0.0230867162193699
0.0638102517110190
0.0802242115543515
0.0908039673663943
0.0619215727444858
0.0465875621090725
0.0471188046336824
0.0332948669401378
0.1780776799984802
0.0481536079042928
0.1222072409185386
0.0384692518312983
0.0518633693224225
0.0672262581453700
0.0615777618771779
0.0252870409968924
0.0413273472864485
0.0257428658690808
0.0205076306122805
0.0850361733848046
0.0496429492558945
0.0456786066512059
0.2252058003716200
0.0807553937209959
0.1210677320588219
0.1846788840688440
0.0324479793172769
0.0469987771778778
0.0690036085911251
0.0380040161752195
0.0876217630021644
0.0296149658902967
0.0517225118446718
0.0733661281358389
0.0877266901923203
0.1927357733000963
0.0311767624492770
0.0804249111243356
0.0322345644301698
0.0393597086115503
0.1060176130866939
0.1083418628052935
0.1303400643121404
0.0373655609897856
0.0861655843808482
0.0375987220290640
0.0656970868174886
0.0578961998079905
0.0277053804610811
0.0216615177682216
0.0425880460222612
0.0437964610653931
0.0555985086420112
0.0343451797448063
0.0194698483553177
0.0295012921359480
0.0578063391077665
0.0892469108070977
0.1840023903997829
0.0550486233965041
0.1202005463626116
0.1489631740991267
0.0866727397498547
0.1784617634134021
0.0789741369914163
0.0461086458474761
0.0378894287317397
0.0294531015254696
0.0488601394098810
0.0598804395001542
0.0534181432201298
0.0743239737828343
0.1574673404617989
0.0386941526978881
0.0510870277379848
0.1055935936012010
0.0479819906991317
0.0611599192322624
0.0352378871184502
0.0379865606881145
0.0342784822119055
0.0934070111105496
0.0327007988135491
0.0463311758128429
0.0558224142319400
0.0504765103783965
0.0514930421448754
0.0527491906143525
0.0476048555616656
0.0396546672757152
0.0248445564365593
0.0460542744171419
0.0502646114654949
0.0283215161637064
0.1022653137276042
0.0795917913222971
0.0492313375989710
0.0972100647611731
0.0808072995986159
0.1052841849667137
0.0372539141752519
0.0419618594539420
0.0267647317944593
0.0226860626412752
0.0591142346673526
0.0397032058588504
0.0326950897068376
0.1250791574337432
0.0730784079665477
0.0592623243714416
0.1010451337568643
0.0373871560871977
0.0639660893503759
0.2052546562234920
0.0588850732375586
0.0918846392602757
0.0857375082105819
0.0334457049586486
0.1000026270871014
0.0868855494707481
0.1112128625231302
0.0538309024444203
0.0299869737529626
0.0692857046937063
0.0562134687547452
0.0236809767938071
0.1186948050905459
0.1479220945722472
0.0300062092288435
0.1306767806815574
0.0508562747112711
0.0210648968330086
0.0732672842294267
0.0472403981643107
0.1057527119143743
0.0213477242386604
0.0295307193993961
0.0872409558292625
0.0271579274099977
0.0314052789781520
0.0228683963781868
0.1620359228170047
0.0300153807335558
0.0445477674602886
0.0236796717612295
0.0288825760631475
0.0436182516584639
0.1329669188122777
0.0628904774200597
0.0754394955039566
0.0471340385371273
0.0543143432449090
0.1512561017888518
0.1081291881719528
0.0528908399137392
0.3148185473863949
0.1229266010576014
0.1000551145906930
0.0287398294450333
0.0606584743348762
0.0156664307701276
0.0488953725979136
0.0833187208367083
0.0347036596843979
0.0595097082844623
0.2050189564014676
0.0278931036854760
0.1565888966669768
0.0514049250809437
0.1096909341880177
0.0220114757068143
0.1035303103114643
0.0492396372254953
0.0496783364955392
0.0371236758064290
0.0181826301771237
0.1044182014423966
0.0316717076840910
0.1578654143181551
0.0255311001341471
0.0439604266790906
0.0128619864047653
0.0635696341285008
0.0582996217426170
0.0660323791213129
0.0565182858898240
0.0436025878698888
0.0510021470200917
0.0366063822119498
0.0492121617661198
0.0245270288721106
0.0851486730344701
0.0313283981086122
0.0413966131415726
0.0535138634664573
0.0252020413205203
0.0596886904150831
0.0512589310922712
0.1032089995083738
0.0549358764805326
0.1151302252823412
0.0515457744173703
0.0157390262028576
0.0301188648292639
0.0542969595161416
0.0728678002109310
0.0504388384428003
0.0474964185023090
0.0381597178739671
0.0511938322848437
0.1333992398532441
0.1572747873205781
0.0193720999517926
0.0798968985523166
0.0768742405439694
0.0702091501460151
0.0458373477864157
0.0574591191626263
0.1695542279128327
0.0554577500416388
0.0472232069825719
0.0402360095606020
0.1729140138634729
0.3329937844425512
0.0843627696170286
0.0440562366335306
0.0376475445237681
0.0739848729903973
0.0398526247607344
0.1276976576565304
0.0377289914174231
0.0966814977961533
0.3557601794765856
0.0332043136173363
0.2792474644805095
0.0335553951509033
0.1650882003168567
0.0582396282976851
0.0532411653701706
0.0762526445198768
0.0324667883942300
0.0278024661211419
0.0468940968683804
0.0353840585684059
0.0769027805795748
0.0266405683661630
0.1135891737776695
0.0503993463245899
0.2403574496853809
0.0703092592347605
0.0913381633844150
0.0259115307600163
0.0689214875775207
0.0759942086576248
0.0223429693186236
0.0807471986216265
0.0284941671313325
0.0397855248238510
0.0782757274262008
0.0756083172407997
0.1504280487514960
0.0231251767349087
0.0636074819653140
0.0367306304613403
0.0581026163387043
0.0366002566387873
0.1826356608692966
0.0559933313289221
0.0391398935566632
0.0297740598221857
0.0406967377479917
0.0142956230864588
0.0710131584498785
0.0337198699443324
0.0674259753838170
0.0881733513967313
0.0653707159390597
0.1085425609735747
0.0775765113810364
0.0496127417069565
0.1355360020688857
0.0425925704934821
0.0610815146684535
0.1070648159260026
0.2475881578895935
0.0527312830908142
0.0330525537602019
0.0389918561493728
0.0556116966834616
0.0678293059156711
0.0851312106688165
0.0868182992231510
0.0271863985455220
0.0570928819858685
0.1071751118840476
0.0520681731684619
0.1132083716153061
0.3594533195582915
0.0369992656971485
0.0571425726687471
0.0333640459250777
0.1076671136910649
0.0278967405635750
0.0709592497714747
0.0281269164566258
0.0336415409035711
0.0574718089814340
0.0199280391049351
0.1630739083739106
0.0618339422526266
0.0899080850434627
0.0896782876424479
0.0650865419422419
0.0441037208519852
0.0960947249085264
0.0602110303130612
0.1026638436983855
0.1029415855895295
0.1004338345020094
0.0770934768169138
0.0808339423211486
0.0690799778141243
0.0363457028494243
0.0397542971735987
0.1269957834153030
0.1745982335431292
0.0325534626014833
0.0337147623173590
0.1873016439694838
0.1679688064600348
0.0922214038735589
0.0585571544484846
0.0884235811892609
0.3609172799366723
0.0887771988974188
0.0245252487559158
0.0530111738337254
0.0305390407322124
0.0609075062029130
0.0276056935488672
0.0304556221204723
0.0394911175665171
0.0268522296521055
0.0702456054795809
0.0760122112755673
0.1512398225742702
0.0413252901566104
0.0329662602570539
0.0402814023459670
0.0305829142318477
0.0488606012892095
0.0351259474433245
0.0593381252276549
0.1007021437604176
0.0514058597574969
0.1269337936578473
0.0307990924068982
0.0595061227745691
0.0463244531168424
0.1263695517636811
0.0868077294552806
0.0532545930386226
0.0399675682341485
0.0385911271119463
0.0936654623796834
0.0598319897632420
0.0293438938530548
0.0502190623925341
0.0691310485128512
0.0747989575177418
0.0443226451235699
0.0554706887186806
0.0613003503723857
0.0472548168715096
0.1274499417719717
0.0347548316383596
0.0462064678406808
0.0656292488000823
0.0203623016819999
0.1145788484004241
0.0598868535476157
0.0534114768493607
0.0390072541978556
0.1306972356162156
0.0470558152651684
0.0249480748413210
0.1152825011388537
0.0235904631330985
0.1095706613620128
0.1440704018277190
0.0347728513903108
0.0252183781714008
0.0840878405476370
0.0448760082326946
0.0364882901718683
0.0594327999077996
0.0806990861499271
0.0755935763667607
0.2147091899760647
0.0364668702974760
0.1413261803829009
0.0553280981725655
0.0294818367535218
0.0297203251013357
0.0543239803886485
0.0585447880891899
0.1184585432052816
0.0340308257260294
0.1357786155047584
0.0303971420720218
0.0753274760178429
0.2196909733261541
0.0464050143502091
0.1025151981318023
0.1453992725315939
0.0194984783997376
0.0440282200871354
0.2173632483057885
0.0322038606989850
0.0244010426854403
0.0239098985655105
0.0251987115335759
0.0425895749637372
0.0315081280913024
0.0494182081276694
0.0338209715930188
0.0424859532745092
0.0699821401183067
0.0593272664679866
0.0271378672406093
0.0325759375010657
0.0323663624601445
0.0483820465258715
0.0072513566648460
0.1075532182300395
0.1013321793510348
0.1058529436221224
0.0684292336719561
0.1470592883890686
0.0513238081686235
0.0698099285898713
0.0582368519791662
0.0232698177389312
0.0331022633295871
0.0877650446772574
0.1036232587872828
0.0465912350536609
0.0432490920172341
0.0832660677894314
0.0244616445335506
0.0243418830026620
0.0384209305684511
0.0359192672584246
0.0485924562148190
0.0268217570776819
0.1170220602597037
0.0315112981628882
0.0256890611506215
0.0422334961634044
0.0266144008091457
0.0279347765720724
0.0337694563821301
0.0644480049402281
0.1148525671895721
0.1032494018888764
0.0700537294254136
0.0966515486673155
0.0925501027535977
0.2661985216868541
0.1490593190643651
0.0642701782743598
0.0673961318056595
0.0690502432387199
0.0286429403130842
0.0622061578284539
0.0841215067536037
0.1101269746598651
0.0776152299212681
0.0240887927646232
0.0272054277315727
0.0371728316244344
0.1082638908994571
0.0748421265712873
0.0763004564175023
0.0931005955855226
0.1526442697770401
0.0507926565776266
0.0265238485540191
0.0397716542594748
0.1596483230145199
0.0397421827593760
0.1083807451495063
0.1207078131049884
0.0775325504634207
0.0434011288104479
0.0856510445384058
0.0433195952774140
0.0461765668313512
0.0621784901241776
0.0594055623179627
0.0216194143037620
0.0828269797749218
0.0849299246288049
0.0403337269594187
0.0399666158601847
0.0183824980459029
0.0679799645537757
0.0925992887026497
0.1448442217824159
0.0403065292659392
0.1562262683709769
0.0936573510744093
0.0371582025281464
0.0291881194764422
0.0595406987439696
0.1052857998851877
0.1037617740205181
0.1417418857369667
0.2395957462931222
0.0699484467780744
0.1504899694680714
0.0667568695441162
0.0595516862548382
0.0292412495443575
0.0710462581568234
0.0444706480759907
0.0378849091341086
0.0842643326555518
0.0433541940158966
0.0781541120641674
0.0325563674988226
0.0494472948492964
0.0255827647843428
0.0525050489600564
0.0641273743764828
0.0444715987404445
0.0667520543921387
0.0176385416502417
0.0401917743657006
0.1194411616486903
0.1219160046716456
0.0524497025650024
0.0492690105034083
0.0480973423934432
0.0480001836780423
0.0481765380199359
0.0461406364219027
0.0992878695921903
0.0270332448139792
0.0400207868339046
0.0380093103382933
0.0479679064725724
0.0948958804102643
0.0456809913924311
0.0376385593253594
0.0564028757035675
0.0271122372895670
0.0523034655984602
0.0351057920749306
0.2774529375231820
0.0937607588170625
0.0834757430488065
0.0500830888045054
0.0379433146596103
0.0463708848232898
0.0589256095369081
0.0208643719615197
0.0421404449131933
0.0539045570586308
0.0847799646130042
0.0331724981778957
0.0388191333135797
0.0194684000453616
0.0519822071056213
0.0614057532884606
0.1150962031499673
0.0301731041439563
0.0327246603701500
0.0228756715893003
0.1246962958983663
0.0556213078047625
0.0323948911240666
0.0265255865058028
0.0256635866430305
0.0729852287736815
0.0456228396325896
0.0644819016699375
0.1795818083891388
0.0684641440337130
0.1729499417300345
0.0527959087718385
0.0739435984094204
0.0724147314864458
0.0447396657111649
0.0493870952371166
0.0394700864753369
0.0852367128012922
0.0285423646554134
0.1701588719361470
0.0345488938019246
0.1364056266233269
0.0311835481125400
0.0331497663598145
0.0539485483275643
0.0403805479057672
0.0749418931876351
0.0595305141334195
0.1798279131277887
0.0778791047782395
0.0842738789548076
0.1262750556851877
0.0371671440550187
0.0287317325293602
0.0454453991094479
0.0360474335140273
0.0183754426157880
0.0437937822697980
0.0583037329163515
0.0710239078255234
0.0652489673640229
0.1045364351789748
0.1447888783894361
0.0433358283138277
0.0771708498930788
0.0577795786134247
0.1409499786149797
0.0103912661004245
0.0368203597518437
0.0480240884350798
0.1826448039664065
0.0961518859523600
0.0703771172857077
0.0339559708422065
0.0372975429934217
0.0597141860194991
0.0464171045541070
0.0455281956341206
0.0331536078727127
0.0928653644288866
0.0712090101209885
0.1863886742676038
0.0836368149770075
0.0288302475076169
0.3136065362644543
0.0648735648562678
0.0289972047047018
0.0650638343954543
0.1599272479516490
0.1556179975358270
0.0629799472337488
0.0322500101606452
0.0922988365773527
0.1004418089026722
0.0285184316766657
0.0639962578337080
0.0366538252584999
0.0505373539877489
0.0769454851432753
0.0208005233237802
0.0738590090990046
0.0983406536285924
0.0284738087207975
0.1388778610718920
0.0595414183653062
0.0538232949162122
0.2300922803841030
0.0502869489307091
0.0305286671411969
0.0212574610900564
0.0208163051391125
0.0373078349610930
0.0231804087518678
0.0975279894222715
0.0470194671098758
0.0259725543089591
0.1692327366664324
0.0257376404193251
0.1026582396000158
0.0506553400138759
0.0836797431508527
0.2424032629619983
0.0451833609828568
0.0514548228974772
0.0283116238668567
0.0775694634193637
0.0319375846267708
0.1108109434938477
0.0315414566538021
0.0783874333997562
0.1517717936797534
0.0714565866820950
0.1602343770766204
0.1287641553109917
0.0781505405277076
0.0368245826612291
0.0168217585246298
0.0376720947756438
0.0415768793550010
0.0418276422109831
0.0541328234897478
0.1063247350338201
0.0387305503491505
0.1658770652946132
0.0293847800119227
0.0470908966489245
0.0464974526742308
0.0360466672754880
0.0358115112466751
0.0290350509324571
0.0350283665055102
0.0753063765468757
0.0611381847069943
0.0560869528644300
0.0603227712014969
0.0591348118367454
0.0649195230837592
0.0234020511908087
0.0815922116280289
0.0530869844751899
0.0370446973767527
0.0524877595430236
0.0253371697793435
0.0874123741921797
0.1099311521879995
0.0262097744515736
0.0241295881389104
0.0437679222552129
0.0906365552139933
0.0261969788326637
0.0611400655035348
0.0423461555870399
0.0460410985032531
0.0301539819236082
0.0242259347966487
0.0349869500417126
0.0568244225346455
0.2395014467501627
0.0533466232529904
0.0247054118559497
0.0396480990160829
0.0376658602187279
0.0617451329510483
0.0166326368485996
0.0804454610973929
0.0864238823512656
0.0359920093375850
0.0357760171493643
0.2241721876964522
0.0358404402146844
0.0785059930807284
0.0394361886747186
0.0517823783245543
0.1310280914788454
0.0663896176801289
0.0239649913294102
0.1534274606235388
0.0556109029892917
0.0565679875667894
0.0931996172958892
0.1240470858154178
0.1160515993420225
0.0506276244886632
0.0232376999100528
0.0518833056579803
0.0423224773781862
0.0781174576902109
0.0381601064867390
0.0444989919316634
0.0339065213265765
0.0402695191289498
0.1192751845184393
0.0523528407838093
0.1120281996434422
0.0471204455300393
0.0508931719078209
0.0375945756741671
0.0524663161968419
0.0356146117853299
0.0304991063769226
0.0323642549805434
0.1028125692875230
0.2703956852078695
0.0451953838320578
0.0517505356898048
0.0339520646894145
0.0454286873886799
0.1996646616828391
0.0478077892242059
0.1575273899022311
0.0492313051379252
0.0918937507039533
0.0490358492174134
0.0261746535881603
0.0866755018880525
0.0238477628087513
0.0424785227447157
0.0445286604542402
0.0800934809975243
0.2376901024711381
0.0790239090228782
0.0469079173202222
0.1022785110360619
0.0396527141721074
0.0618604205219860
0.0766087505215797
0.1446309464812028
0.0313671149181694
0.0487118760780569
0.1342574098904312
0.0737290884774801
0.0527094336804799
0.0284453982050063
0.1481735815770823
0.0100427048059040
0.0287253605151644
0.0407700419458412
0.0281218470855862
0.2242588794133263
0.1255342940412352
0.0284158496740889
0.0413332943792482
0.0834134598699137
0.0555190212930110
0.0343764673275933
0.0346431402075493
0.0188701597746593
0.0879849785187398
0.1564889844986445
0.2141259486137129
0.0301380432346261
0.0281513516121882
0.0816536571327675
0.0231596100724213
0.0423969010114877
0.0652852049891289
0.0401291220204455
0.0609181158717016
0.0454807280426298
0.0493795215293101
0.0256781706968723
0.1932453506565745
0.0542573583917113
0.1183927914682023
0.1012339782371798
0.0271954401100732
0.1679766095389406
0.0755585088944422
0.0214639562663709
0.0291292479940777
0.0455156232597614
0.0369579741491369
0.0375318998582887
0.0756011102128581
0.1142754408463029
0.0656907889602426
0.0205322042306812
0.0827217087913876
0.0561934107055142
0.0796995433044084
0.0387889246152870
0.0299298882340949
0.0698726869000875
0.0568491642595983
0.0475520612146944
0.0480331482397497
0.1459167914617805
0.0520952198953281
0.1533027465442510
0.0283448958366433
0.0642686068599073
0.2320342620398377
0.2054400892431814
0.0491155328929593
0.0652107169666333
0.0698368333044393
0.0367779688632806
0.0779837626732554
0.0305994508027788
0.0654574919607347
0.0409067863260291
0.0645271153080677
0.0322600825738792
0.0507761304868018
0.0964376684850955
0.0427761146259994
0.1288603516212367
0.0902272586694488
0.0242532288710010
0.0717890790857785
0.0271257095972752
0.1366615404145018
0.0578303659971412
0.0426032275421387
0.0506650379809716
0.1172303732997190
0.0879108474790794
0.0700376591002080
0.0630466896826792
0.1143027786905361
0.0731908494642140
0.1582284572629548
0.0677086319346935
0.1052299894775846
0.2781023172867860
0.1515008107989173
0.0595368874714463
0.1272452386033112
0.0705878519999745
0.0404046638383454
0.0746974117157164
0.0201070762676291
0.0514551087000804
0.1056101136869897
0.0706395325663023
0.0273482762948129
0.0867419086536656
0.0289219148599079
0.0540661216647357
0.0860181904141589
0.0353825124809811
0.1192836696038174
0.2093896018155509
0.0385277134044488
0.0782876037236352
0.0302764127248456
0.0704875312161651
0.1279072442115520
0.0536477962773293
0.0537796260191817
0.0766466145870026
0.1931913856626921
0.0235341767379462
0.0369161903182624
0.0266431557149931
0.0386691074883572
0.0560465369411068
0.2881944379483298
0.1426342757193980
0.0520316334876305
0.0412398416929083
0.0712815528894304
0.1255327655548609
0.0829137283736821
0.2062038434150424
0.0521705255534865
0.0258758387894234
0.0288907832475448
0.0194721728803876
0.0632755630568882
0.0299583804406187
0.2302138276811145
0.1154651472352993
0.0460809722976961
0.0823237273962683
0.0274440201126418
0.0481510256653711
0.0273847856170552
0.0768271290081115
0.0672504258307300
0.0417636231655539
0.0563871481453112
0.0397146492198582
0.1248653884602324
0.0601329858440792
0.0409033404180129
0.0310663204251284
0.0419785322086345
0.0469510274403244
0.1308465796414414
0.0297601888697109
0.0545435365616474
0.2856239203646106
0.1378320177263434
0.1483487454666395
0.0829738596362378
0.0916736898697416
0.0294358338962548
0.0807457498959743
0.0846873972884436
0.0381051681115981
0.0547680214691451
0.0443843312165129
0.0989692388689447
0.0961543116783997
0.0195454295514550
0.2347980496191628
0.0780864241539611
0.0555984936888114
0.0302560830156145
0.1089346026781125
0.1340416951473350
0.1530838856789399
0.0167004134241122
0.0884057565768177
0.0714396448001961
0.0318471200460993
0.0240987984070971
0.0244588869399065
0.0453270317971060
0.0597088391637993
0.0417565413482172
0.0519272470472848
0.1173184811198334
0.0243025749654230
0.0500371661119871
0.1924931977174285
0.1614334135152909
0.0718629457446710
0.0464423047978938
0.0370676552051283
0.0436482437076729
0.0327166303653809
0.0437258021839453
0.0296386836565043
0.0164766032731338
0.3114767023734969
0.0480964511586180
0.0493877437084664
0.0280313721485583
0.0485471177043232
0.1375857833916294
0.1101400450562328
0.0381954572621568
0.0602713804343435
0.0605155457404682
0.0587685208181113
0.0535337123663950
0.0240398199514430
0.0859776106279361
0.0250842018853947
0.0461292080578971
0.0505566704195062
0.0626793868785046
0.1057917124286418
0.0499559983031611
0.0324565218499005
0.0507566963988811
0.0538972487098191
0.0504138355287744
0.1613995787030762
0.0465678598720270
0.0255179991341433
0.0484525353139660
0.0333298572141415
0.0442243886290800
0.0336799386658632
0.0573497913073525
0.0514051957956030
0.0784652445458875
0.0246408779478975
0.0313412855600057
0.0373259892793870
0.2073453670079864
0.0599439511435761
0.0171677190116179
0.0665521761027126
0.0679688155043652
0.0459318125305136
0.0803896236973528
0.0303042004521270
0.0395317408757434
0.1400927265032572
0.0416204076540142
0.0984313705383836
0.0611312950352731
0.2144301749430144
0.0836466267964643
0.0466559042326066
0.1678562742376647
0.0754278730313990
0.0342903126256612
0.0426626310285911
0.0338610958624963
0.0504491466275844
0.0290566285214764
0.1226810465951826
0.0360858186008692
0.0493790683243638
0.0660235385228603
0.0295779602530467
0.1790455347049414
0.1112580931694975
0.1284584005223765
0.0321576342033220
0.1262300628298904
0.1566759633187991
0.0409378920086597
0.0306978883537485
0.1284677180481396
0.0540651711453871
0.0742709503847930
0.0631120760981706
0.0583842185416884
0.0228681839539248
0.1525964684679295
0.0274258962415967
0.1497433212140037
0.0698758723772516
0.0465331584834633
0.0528077822737377
0.0260708389402646
0.0702734942583184
0.0441339980007252
0.0992201684655420
0.0536055706689128
0.0287183235074177
0.0518015705712403
0.0728030393892000
0.0542850791606986
0.0103633745492360
0.2768996358098840
0.0249568564624036
0.0253066020774918
0.0787362473294594
0.0819053388984604
0.1088642384109788
0.0398928833979071
0.0293215077917320
0.0520036883026747
0.2114362444446948
0.0427526675365209
0.0326714570328841
0.0326821972916379
0.1178004423446840
0.0426468523056107
0.2173008041709116
0.0331099475377182
0.0695700059618252
0.0766098044082413
0.0226991404701829
0.0283660141685225
0.2803407586302731
0.1532007593683459
0.0482162636221554
0.0948607546805672
0.1292073539035454
0.0337359132706873
0.0353544451523881
0.0432230021095501
0.0848177386761623
0.0417720089179767
0.0745896444588123
0.0162558100866977
0.0473451303854870
0.0184901928802395
0.0989044837270424
0.0571836767320976
0.2191117781485356
0.0845510770852526
0.0854418784472057
0.0664799121529676
0.0765407615446327
0.0980140260385924
0.0659852701751617
0.0410816286031553
0.0323136510934199
0.0883879881815642
0.1045868690789473
0.0860499455819484
0.0783308822360164
0.0871894900406575
0.0704115873321040
0.0359485269727036
0.0591929338740100
0.0311082891941480
0.0552060353588736
0.0418876171895613
0.0554274797452022
0.0322889129996064
0.0249179766899684
0.0307599740807817
0.0396529235344351
0.0865388806590700
0.0647745441118074
0.0461870511643057
0.0416175889226557
0.3820016498248142
0.0514912375907422
0.0252264857572060
0.0794517599252209
0.0652723114096512
0.0465694475763381
0.0649256997510755
0.0572340616070145
0.0906934994154160
0.0838798179220708
0.1299056403120445
0.1212272108431000
0.0385347651711967
0.1340082666842707
0.0881980540007362
0.0316880914848146
0.0450865806899950
0.0624803669611389
0.0870721894226175
0.0373258354353120
0.1817485156875064
0.0404174089404053
0.0481410652683234
0.1573432910081091
0.0403212461073991
0.1001199097381283
0.0529863821435622
0.0800635025947162
0.0860231220092774
0.1307138582676259
0.0743653388086755
0.0266067631156430
0.0700204132710145
0.0449505102874546
0.0511724240632784
0.0243937329625827
0.0955771259066757
0.0439569048416942
0.0315385035699067
0.0381939415704897
0.0958531262109104
0.0781453995597648
0.0326328419269161
0.1361183074849206
0.0636421286063152
0.1728268117734614
0.0482031396795838
0.1069371340412194
0.0370237511139283
0.2707107060326825
0.0513042216133635
0.1421926407795149
0.0733058881853609
0.1257716941652448
0.0407848443990849
0.0791303081733909
0.0261096932517966
0.0480457204498355
0.1917934300690598
0.0212102423949322
0.0740987230504204
0.0653771350996605
0.0306002359862026
0.0367309007568207
0.0476714395104795
0.0213326814201163
0.1017010543350226
0.1223529189715352
0.0604051453482227
0.0471256294979366
0.0671559583368572
0.0495033402803715
0.0268155274167818
0.0288644948123441
0.0291551159535574
0.0579162674451441
0.0412707167207093
0.1339795981251366
0.1132278109932094
0.0616401890605585
0.0757869364240317
0.0276076655630300
0.0443089780306183
0.0407763377948246
0.0411796842150774
0.2697472006782974
0.0512154969861258
0.0567030309900477
0.0354028061611968
0.1775494214918358
0.0539065496682581
0.0607222240510956
0.0560534134553157
0.1142843690332436
0.0672947906082517
0.0582220577445024
0.0441625351961000
0.0478596693343267
0.1335888328408267
0.0401690507511339
0.0477815797428378
0.0459489777349656
0.0239717921538050
0.0968263816559071
0.2244930239429062
0.0955193986431472
0.0781135227118898
0.0866640805615577
0.0327657370955039
0.0222049750137234
0.0351434282366090
0.0569709651136943
0.0245894444569093
0.2076853398993793
0.0271278404343199
0.0349838715513742
0.0372185918358900
0.0590319134666803
0.0412006227597707
0.0388266920269138
0.1320531139131850
0.0557806878084591
0.0533691412897732
0.0778695600639912
0.0210991453376202
0.0390608791927172
0.0738131330989325
0.0765758222683550
0.0682129084793830
0.0834967616667875
0.0380444933757692
0.0399346475473037
0.0490316023506690
0.2038832697316835
0.0743922754911440
0.0552869570088848
0.0344017813349449
0.0628634244743981
0.0272918526063404
0.1488539084150576
0.2942263298800320
0.0419883343001993
0.0373001650301767
0.0847181195180940
0.0164527532611455
0.0562626282321215
0.0146808067649287
0.0726435613544371
0.0351242323232383
0.0541912457557190
0.0428454077310239
0.0465147963769586
0.0850039956002959
0.0275106272469641
0.0230164544124885
0.1336601441891011
0.1234628335216241
0.0964148071472227
0.0410268234428327
0.0570964762624943
0.0254503437623437
0.0444872648172690
0.0917887398982148
0.0417111709426252
0.0933064643796132
0.0409746048620804
0.0335338011181953
0.0413384420982509
0.0838828311432721
0.0410436606260921
0.0399038241401080
0.1010332314735552
0.0406169761571232
0.0476832908215799
0.1621226877380372
0.1653336346701816
0.0333581369239294
0.0727189557927707
0.1388879265975858
0.1910722202946447
0.0742857051278406
0.0814722018949252
0.0188475987653121
0.0694708021825909
0.0394702381627726
0.0434383283598417
0.0536224071164163
0.0392850119078379
0.0390706600778461
0.0518063051472544
0.0254080285088883
0.0702783847817116
0.2473053177402850
0.0285313925808212
0.0312335196478526
0.0560808654710414
0.0710087680362091
0.0580075182852796
0.0573362662206532
0.0699536235092462
0.0689496401792251
0.0326152557751142
0.0632518717470841
0.1126354113938938
0.0443961652277743
0.0269368383262338
0.0971270513353576
0.0471067235416350
0.0421856544991173
0.0678922366618587
0.1486351182024602
0.0533564660521404
0.0356160164663132
0.0231900928856278
0.1046646622018058
0.1262968266896215
0.0832611887537068
0.0373923777782811
0.0347354616340844
0.0453078559411572
0.1355443848719260
0.0623869062315666
0.0355963537257627
0.0199442182080088
0.0622237046669738
0.0437169572903354
0.0475727661199914
0.1818950106087011
0.0729752733958248
0.0917215071342209
0.0436306361616570
0.0465056030440516
0.1142966076579087
0.0713513723424716
0.0280160587278475
0.0686634025651231
0.1067348036707130
0.0315110220788109
0.0242717504999877
0.0254723824296545
0.1339726067355799
0.0864371701430314
0.0254164691603927
0.0499953167013267
0.1821146437146579
0.0542777703066806
0.0482909588051398
0.0346826235926708
0.0369073393735989
0.1760039412620704
0.0818538475810493
0.0781743839834115
0.0447434151647920
0.0412469956632472
0.0469256574789994
0.0351754863997401
0.0640425968985613
0.0749291412217251
0.0898710324993008
0.0524036975155630
0.0589091210478760
0.0320817161790233
0.1616609468014155
0.0314868640054147
0.0332544061632464
0.0465057403554367
0.0238272869153067
0.0356619322449694
0.0592905312934487
0.1062705213501037
0.0526013909387028
0.0833147844868195
0.0133464080360827
0.1625373559096213
0.1525378559214839
0.0401063527775357
0.0422938310449963
0.1706666295664061
0.0411928210318919
0.0540301057882305
0.0493304657840090
0.0426845699244839
0.0732538887984012
0.0639283985430568
0.0453716368434972
0.0714704658087713
0.2125596517698930
0.0902726156965903
0.0629213175661310
0.0848037957580575
0.0709468062728895
0.0695357747821133
0.0379690927629916
0.0305981236515554
0.0248325517806465
0.0556260867610799
0.1330181490463017
0.0344032221082471
0.0366857255424381
0.0130614707458896
0.1776987190582778
0.0558422697618486
0.0256884602663480
0.0393176207664634
0.0575360683762074
0.0621801723070425
0.1012138550983759
0.0452262363385128
0.1530458638368018
0.0477089316669468
0.0389235802717791
0.0649249379727512
0.0886341838524954
0.1167207178553948
0.0466674029331601
0.2715496065731194
0.1401968222959269
0.0982856001937698
0.0408886107803445
0.0769256549327416
0.1099811399417834
0.0513374495616723
0.0458202733056371
0.0535282863426594
0.0394585608906247
0.1337882836864284
0.0459810059705262
0.0369801237801595
0.0658148667384138
0.0512342263170677
0.0494354377911504
0.0846532233804302
0.1012528163278921
0.0298781264572622
0.0393884283622914
0.1585671721793232
0.0753601713959780
0.1460566854270526
0.0317721940281565
0.0279417509125569
0.0283561562656174
0.0949204600603384
0.0656887056849473
0.0623519798991307
0.1255088389128649
0.0158511542734299
0.0403429077444623
0.0517585584469333
0.1427252490068110
0.0394147270247546
0.0438565563099021
0.0334542325249764
0.0937178566766523
0.0308750059532657
0.1191121877869988
0.0867782755333658
0.0513766228217165
0.0186342528835844
0.0512805338119221
0.0547470812676570
0.0875088527867228
0.0686035606729169
0.0491616242188717
0.0425967606262165
0.0453926200256179
0.0804060248065187
0.0876460872912168
0.0567300166633000
0.1619390264929022
0.0419037154585215
0.0298261678701466
0.2373883561306818
0.0462390667583602
0.0976338208990552
0.0311915094865453
0.0186832793246733
0.0432687966814555
0.0806633064059130
0.2074910820307564
0.0343062550627395
0.1079103799982143
0.0319478881140756
0.1111634415377412
0.0484580661497819
0.0686379836647974
0.0327427801691863
0.0838228042986624
0.0342794122919772
0.0409518254479174
0.0361284526643569
0.1071426185794680
0.0635032430303926
0.2130472084229457
0.0727055710995446
0.0733052053476939
0.0832316860795898
0.0265243557716303
0.1202194954013392
0.1183380222468943
0.0353069842750515
0.0346096353563843
0.0520765043268396
0.0871464671871100
0.0544353245908081
0.0286656422688744
0.0703889541876459
0.2685790986443760
0.0288754706007626
0.1939538270300653
0.1495904938361856
0.0988019065216643
0.3082227946515267
0.0327775552411465
0.0223313625493425
0.0374155447473527
0.1012211421196450
0.1906090734024818
0.0303205937820519
0.0303714068921478
0.0409440029883877
0.1133869985069380
0.1055003961971949
0.0377247893824676
0.0899775794156915
0.0958695069145001
0.0273833475679610
0.1063089990669054
0.1378658108484628
0.0209723879363825
0.0366934319816497
0.2329446236048230
0.0314084613394279
0.0318450012628598
0.0539681753481644
0.1171163966963737
0.1316344143581518
0.1848273194616266
0.1017126497709669
0.0678339870018310
0.0713769046896870
0.0344152980857368
0.0684566177429215
0.2386764883142144
0.0573663149974697
0.0359969499997041
0.0885028032300950
0.1465585505731007
0.0244878133202658
0.0634019654683930
0.0285961462528804
0.0670647363248185
0.0640673638438768
0.0287603929791057
0.1518220910565507
0.0689674084471338
0.0323893995177651
0.0557216184349092
0.0725564626539256
0.0821957730352652
0.0340933267844141
0.0363163312820933
0.0337532716648843
0.1114107993067858
0.0576861555423865
0.0512908137867575
0.0435489170745664
0.1425810936659178
0.2021121910514405
0.0460322819200769
0.0842567692976603
0.1027280586767156
0.0547056236062613
0.0412553016682443
0.0752211279800488
0.0285311732520479
0.0313809627044297
0.0307918073193868
0.0218942675291700
0.0907059265982264
0.1031914340638579
0.0820081207029230
0.0610776080476203
0.1280288420209315
0.0279121161438728
0.0703449863955827
0.0691669567287054
0.0639956899457469
0.1462250086403717
0.0876447267513897
0.0644287324797699
0.0439396283236884
0.0968334365425100
0.0743436831025776
0.0748684466427953
0.0808386457689962
0.1117607023716771
0.0273594689247658
0.0403253956853334
0.1522078177163123
0.0299646144391251
0.1423669164208759
0.0447777388823854
0.1426412060792842
0.0684755282473221
0.1030160904364342
0.0357839468180747
0.0307639833517959
0.0419395823194471
0.0671968236446447
0.2397022259019967
0.1685450359223045
0.2552318596961019
0.0736701232385420
0.0372346659586534
0.1713763948856059
0.1603233420419862
0.0880288543718735
0.1248259470152779
0.0352876864340735
0.1354792295730267
0.0413209981540055
0.1045403302632899
0.0588081393353286
0.0828002400190299
0.0231261110995265
0.0355155477772611
0.0448590223519895
0.0434481309660102
0.0798232397641503
0.0616044184493129
0.0269484346177373
0.1460116348580034
0.0461655846386008
0.1665230799501938
0.0522179311338319
0.0865990325746528
0.0719900266144795
0.1083573964792776
0.0580565955208621
0.0710542442945638
0.0647043540403077
0.0551771163529882
0.0485871817320097
0.0523800185300895
0.0577922669334563
0.0366374592484859
0.0483447528152680
0.0384633722856565
0.0431458268371971
0.0383301579202305
0.0267932736881952
0.0512708299376068
0.0227872310958184
0.2214243855250803
0.0244193684912391
0.0716780676060054
0.0542000162691226
0.0830655911032056
0.0314638294235556
0.0289067600310905
0.0495389450108245
0.0930508109994576
0.0375775683817735
0.1561339270451279
0.0421023305335184
0.0243117417584683
0.0288976981092897
0.0217341485152943
0.2068027026396199
0.1059344817503865
0.0278029187285987
0.0524793661490212
0.0477078137234446
0.0774149650249972
0.0537034786525563
0.0286460788898064
0.0690601373984533
0.0557269044172781
0.0241948550435476
0.0650476724654715
0.0529889451335122
0.0489718759584587
0.0344981431271129
0.0562889187229598
0.0496214560495134
0.0761111440714569
0.0411522663818956
0.0583769802676947
0.0355545993468801
0.0856516239330010
0.0403890893874826
0.0340047471804647
0.1505317636790897
0.0248155706624823
0.0409569989356821
0.0399685496338958
0.0564517807889063
0.1180144590969054
0.0610943644904340
0.0407140686543841
0.1275423710681124
0.0471628468197408
0.1710163821949359
0.1867439202989010
0.1598000850155063
0.0450583953142982
0.0733619144249238
0.0784396840608883
0.1189361135798673
0.0246290975104887
0.1442716766747367
0.0842389716248589
0.0745582107975274
0.1671189768543486
0.1181064852969843
0.0706572987343484
0.0979795024740239
0.0167897800349916
0.0367777363195885
0.0911200275382225
0.0120988567032434
0.0255568565738620
0.1286123203574464
0.0194373455088141
0.0325088185754995
0.1397631538301376
0.0386522691931528
0.0409405174644649
0.0428388431540145
0.0501524226757191
0.0784187452814484
0.0236115675586697
0.1108342297039575
0.2347227060586250
0.1948876244142599
0.0463783504833988
0.0337062548810207
0.0568860050613171
0.0419320936631155
0.1721248235135960
0.0814457921165084
0.0893596771526110
0.0466684035975804
0.0291543946435758
0.0520929731229937
0.1216573312417509
0.0525520241229666
0.0779532575956322
0.0332071324650828
0.2204961900118192
0.1637790819175877
0.0214980091866637
0.0630913028439846
0.0416493524925321
0.0660835574367003
0.1653071709779066
0.0269322708498279
0.0369999504532811
0.0243317112464358
0.0444983024536898
0.0575686877347606
0.0693872842044875
0.1451385528330904
0.0365171255642963
0.1246166477350705
0.0355009744529947
0.0252418001370245
0.0889801979206367
0.0792390152653671
0.0521069414766933
0.0316280245896680
0.0771238947388526
0.0576047417499499
0.0418353827028092
0.0408000868984149
0.0503350464893176
0.0748118369911877
0.0257421750898023
0.0965693276467010
0.0562300643019661
0.0382248594196399
0.1574490690514283
0.1281450173435416
0.0566656117145145
0.0206799796546742
0.0521883434713430
0.0721685737749092
0.0359606397485426
0.0315733232388492
0.0493434294304136
0.0862729874387944
0.0890785330964530
0.0546819746267631
0.0594543741711072
0.1390170969229460
0.0391675429198778
0.0364189424634512
0.0494840843248720
0.0476354820003803
0.0540912498613487
0.0520394106876568
0.0728230263372008
0.0282414786626850
0.0413537396566410
0.0221150383866490
0.1646625751833758
0.0624699658329178
0.0285661396781054
0.0303839372446414
0.0596878635672080
0.0241647028870282
0.0503192801510641
0.0783372734310354
0.0619797008004142
0.0258565055401564
0.0853009786047903
0.0497087996830047
0.0412587546393895
0.0743326829483407
0.0749943532861080
0.0428235485418547
0.0479917082745510
0.0345918140600570
0.0935268770310608
0.0312032983119036
0.0431236332507470
0.0652477429086916
0.0532607240956782
0.1447349032299403
0.0575552476033345
0.0312899952832233
0.0602242782989649
0.0503722121610925
0.0300958851798275
0.0749477874824157
0.0625694798947052
0.0819901939418467
0.0248843830932812
0.0488638898375763
0.0456597679316055
0.0651754469262938
0.0547024189686280
0.0436065076667552
0.1493626161740382
0.0279468616801060
0.0416001835730667
0.0248017039547999
0.1179703751703211
0.1670164468974042
0.3272961252912697
0.0304279862280148
0.0275233310884698
0.0640547291850150
0.0365454581194591
0.0603502770199853
0.1318821915367549
0.0968084530243465
0.1922763354208682
0.0642508259520388
0.1243448990705359
0.0308849014666987
0.0692044837873609
0.0396827887920141
0.0590341073731602
0.0324569222448066
0.0255747930435199
0.2380175324857987
0.0403253427564391
0.0213660062888029
0.1380938651540108
0.0321659274136087
0.0467858620896523
0.1941418223548093
0.0356324787392440
0.0612653896765777
0.0394324666393642
0.0568081487510728
0.0406741278598352
0.0245404793264907
0.1329009977342678
0.0495906281578527
0.1333416291273877
0.0402780276522870
0.0322101153533415
0.0381860219836494
0.2093432096274347
0.1334302733264540
0.0426582670391130
0.0605910379850379
0.0270560157786609
0.0929761629392346
0.0259939795510935
0.0588769403737791
0.0483264201397424
0.3587310281031938
0.1661078655764362
0.0257589575710462
0.0477193441429231
0.0943939380023447
0.2539993270110099
0.0817049626230079
0.0866670719814856
0.0788923268278757
0.0303215830334314
0.0520500608422236
0.0753650862585196
0.0736891151850913
0.0309442281303315
0.1009002126037131
0.0299408703432693
0.0783489944838162
0.0737473932551149
0.0398317618574652
0.0507303862940072
0.0434157377919356
0.0270382305972474
0.0364042879800689
0.0729994178004549
0.0742557622363397
0.0673885421204031
0.0558469285940289
0.0409616441131416
0.0822409181896503
0.0521806995931201
0.0374514808722265
0.0304066236264118
0.0419095999389812
0.1258882619890589
0.0501479152828770
0.0424657148106788
0.0316017295234878
0.0838323897772804
0.0680038559838232
0.1239144053107857
0.0436694938785099
0.2195006185537446
0.0495344426667165
0.0330921427107446
0.0937164480485350
0.0511704117759265
0.1083462694798460
0.0365958505833164
0.0289100641518837
0.0400279727007507
0.1232919161962174
0.0788135939941755
0.0257495285248486
0.0248223759619517
0.0814933882111735
0.0385265215620115
0.1027255926372859
0.0477798485665978
0.0965437355394101
0.0469256220495714
0.0706770167457078
0.0584419240118836
0.1099548365848900
0.0247111313386144
0.0417362708469561
0.0640705892073979
0.0369228966767455
0.0360876701529366
0.0623044948181037
0.0324382524371156
0.0815616767333571
0.0726389542076827
0.0400225935997522
0.0526893227428303
0.0730407363872421
0.0511636053074984
0.0389731687193421
0.0429344148210733
0.0320495626412592
0.0394625501742663
0.1225919288150082
0.1479026871470223
0.1912546360021899
0.0564188678276303
0.0714819788473763
0.0522103422717718
0.0257186384747996
0.0655342274017949
0.0328634895107678
0.0254101663907056
0.0518108217909824
0.0476290011643582
0.0758020197938996
0.0485034278611873
0.0247206862803534
0.0479445405521273
0.0260129852303145
0.0266861050281575
0.0345912446883103
0.0660718911452578
0.0282656486583657
0.1226367543276799
0.0513540198792085
0.0273438235082885
0.1318376706016136
0.0517543917535639
0.0737478379977244
0.0176319773175258
0.0317904399760051
0.0683028410459814
0.2120818853713577
0.0305960668941280
0.0697366257152455
0.0250299031590629
0.0285944989684765
0.1766474151625116
0.0705492826355500
0.0435159465293082
0.0493145820950088
0.1509170762579533
0.1907993873828613
0.0852059387576161
0.0428525528326131
0.0509335487157210
0.0979529950571860
0.1381567837695660
0.0864272630963820
0.0236510080171868
0.0541541290333128
0.0192232215316167
0.0461215692867406
0.0268307996427868
0.0600396809355480
0.0515293054026997
0.1248723129661514
0.1043574289137461
0.0175339332358005
0.1834166377298814
0.0295466943569054
0.0336246618487007
0.0714243989264127
0.0206447500076504
0.1891618363118377
0.1097971372709384
0.0785884650618585
0.0519845175894122
0.0458857763945401
0.0346638048684099
0.1949220393941605
0.0541895332801575
0.0504058019704705
0.0408284748342873
0.2068474054364747
0.0375526987790713
0.0573329135909176
0.0329295202142483
0.0535436238595043
0.0161460372743273
0.0459223653931314
0.0349782374356765
0.0376385988147295
0.0303503687987472
0.0341985513892133
0.1966153862806268
0.0388790404938209
0.0251998140772603
0.0671891672151374
0.0556049022437040
0.0432781198792310
0.0387259686114550
0.1250508257747789
0.0372416038349581
0.1563213666132065
0.1628018842758168
0.1928462624259595
0.0642823673795041
0.0317242979151254
0.0261962420048026
0.0338372003747755
0.0897013848222641
0.0418840427852712
0.1162917168639255
0.0206692847730205
0.1133264524232186
0.0259333893563944
0.1430651540331336
0.0353128830313207
0.1731256510095081
0.0345675374534403
0.1428832201725517
0.1154719909280812
0.0340316678145727
0.1615478242486616
0.0370226671236376
0.0909118076407424
0.0306025085083511
0.0391006217264319
0.1002090061038947
0.0643458812201718
0.0205611257412643
0.0907195028146208
0.0974216838033181
0.0301497131150358
0.0428366486063668
0.0809832297871230
0.0503201044920485
0.0829456432613397
0.0994927802212947
0.0360064855297595
0.2588916110196586
0.0495590569205861
0.0897367191548812
0.0470003212987679
0.0740683362452432
0.0470198346154889
0.0591681921171206
0.0320077968556876
0.0582439677475197
0.0702840822351871
0.0436912445284418
0.1578538993007428
0.0687358331075541
0.0761827618067230
0.0083662224158029
0.0521170601456051
0.1420670650284910
0.0369007125241830
0.0575762422370877
0.0396794152902718
0.0580859160367089
0.0541266988256058
0.0590560573035618
0.0382157577938044
0.0592427664702383
0.1148131016405285
0.0463234195393830
0.0327511714266817
0.0521068398756223
0.0644838498070035
0.0520337701035097
0.0310401983056013
0.0419319206400183
0.0472421450790678
0.0541993886450293
0.0524634663167483
0.0527400384084445
0.0497505944698198
0.0170378487062499
0.0444927199281534
0.2725462531582863
0.0485197262135202
0.0970803089448775
0.0317077056980456
0.0531289683818926
0.0973044412302185
0.0788703379268783
0.0342745209892242
0.0210328596407409
0.1391956407175869
0.3151398300495598
0.0257350221037863
0.0328752626809728
0.0659867821339121
0.0534801776153639
0.2254393839722578
0.0133624188549220
0.0363361770199806
0.0350263363014708
0.1206169643573811
0.0405664439498426
0.2179766620469955
0.0391952789659476
0.0770889249253253
0.0705896253297254
0.0847676434221699
0.0327212724136884
0.1186228767403378
0.0705172786602122
0.0662118865111753
0.0746113832301066
0.0277713871262585
0.0324416407204456
0.0224544935308331
0.0332164195259641
0.1197922595219775
0.0360140957890981
0.0861727327300565
0.0867437008959074
0.0457703201089372
0.0449397055489944
0.0391676960992543
0.1026475940232596
0.0312591577172340
0.2349777843842580
0.0486265731273312
0.0577212999455556
0.0533592906958159
0.1853576854333764
0.1904673980153452
0.0276311198724606
0.0377870057796074
0.1114408801980254
0.1062041173250971
0.0157667908326536
0.1189391343450267
0.0359914212375231
0.0580236576443018
0.0425987480728892
0.0432484995522297
0.0296318837954240
0.0530642046854530
0.1169070123306749
0.0324638493658630
0.0216117776782370
0.0850778889465796
0.0460689210016634
0.0450804621838016
0.0594343123980787
0.0808329484145962
0.0307810673493536
0.0453130503921801
0.0755401642571318
0.0345048511929902
0.0469942333471946
0.0304660826436140
0.0543174661660694
0.0392412072388167
0.0360062598235080
0.1832221178914348
0.0657935437089348
0.1456596543325358
0.0502916869746854
0.1375458481646036
0.0399573589269880
0.0955234952122880
0.0672862246900922
0.0336909980982280
0.0232065258479132
0.0530387894350989
0.1460664977770150
0.0377803558726699
0.0344903150169559
0.0542990335466532
0.0456859088171085
0.0338466529465256
0.0322501243908137
0.0299771442803700
0.0768862821868426
0.0968284350366766
0.1061145246142035
0.0494286519472230
0.0774299852257487
0.1002490056071982
0.1643974231245831
0.0203537825929297
0.0461509272504324
0.1162748373665843
0.0450647278585906
0.0607811369237199
0.0628780010866816
0.1999959776471081
0.1020780256674689
0.2228261365193840
0.0496330757425310
0.0920700292462102
0.0199944945406793
0.0420418910926055
0.0554504515453360
0.0402254837774976
0.0525340660117909
0.0498311420646013
0.0451663852521317
0.0618943110262164
0.0256774945151662
0.0277857354110330
0.0389065343809045
0.0346350996004740
0.2604654092848878
0.0445576160699868
0.0418560051368753
0.1050234151763722
0.0898337974586161
0.0295486659739358
0.0539676864755285
0.1220603200046503
0.0440832278595128
0.0355012619826856
0.0439881479954845
0.0754470150732078
0.0536656541157626
0.0503487077623655
0.0654115623486144
0.0235302016753362
0.0722172586515104
0.1126292149665160
0.0268873809558333
0.0244307542988457
0.1940125592427862
0.0807376591838398
0.0352634650354021
0.0350057789713809
0.0367702085200249
0.0541688803122151
0.0280095222376784
0.0613790098808947
0.1870256216561189
0.0220835146593541
0.0472870148034297
0.2254544137606913
0.0428170294130491
0.1551616509532601
0.0694869626075243
0.0519891350297009
0.0548935421924000
0.0405112357264824
0.0873346477479683
0.2472323671544849
0.0284825814104347
0.0405973103227764
0.0235817550351898
0.1159877386319067
0.0875783545129737
0.0231315714646821
0.0548849344611158
0.0387687665648910
0.0320543252082455
0.0430083449150413
0.0469582500660898
0.0258959573493398
0.0539584894282064
0.0296857632416145
0.0819624293162400
0.0242195102501332
0.0254666402179814
0.0234653741459622
0.1100157272838093
0.0761455254707922
0.0297455914616120
0.0198966418009353
0.0264064311248120
0.1436330098886748
0.0798836549661753
0.2590353915045471
0.0331842805498511
0.0200755675381603
0.2110223738879493
0.0248338197032818
0.0614573566552115
0.0942461715051239
0.0592939125317058
0.0425724613112210
0.0522334692529249
0.1232864286849998
0.0604153307178430
0.0435081662245280
0.0449511346905052
0.0479065652086443
0.0380320501445152
0.0348527698959269
0.0474689634119955
0.0359057636551157
0.1166999794059689
0.1859429090977732
0.1331797688962603
0.1328907589639803
0.0823812237456258
0.1737819611132582
0.0583639672194868
0.0510285448164263
0.0455584985128548
0.0391997950375178
0.0540835364433112
0.0793521566783940
0.0336181147559116
0.0123382905236558
0.0752120858084225
0.0283801961019818
0.0938897250066459
0.1138783489554422
0.0444643320822466
0.1539722484757397
0.0263835988643600
0.0501138001930230
0.0409436620529031
0.0960674723665042
0.0367658324247757
0.0363745865628504
0.0473731661387589
0.0707578797278139
0.0659991588959035
0.0545029257566871
0.0852314169613241
0.0933019720988797
0.0842389653785268
0.1595222850463698
0.0439096307332648
0.1436140957123912
0.2555579162356294
0.0611627718779017
0.0577968511735900
0.1335475942389739
0.0412816289157149
0.0661310907372409
0.0638051580604854
0.1523795335260610
0.0390344692311787
0.0187748947840137
0.0674259812721068
0.0696031010622510
0.0444145053006204
0.0397003868393035
0.0546399232799164
0.0603374296098576
0.0942229611217632
0.0483746727305009
0.0370659829492585
0.0488202648196828
0.0439462637573531
0.0773335326841786
0.0817532486617237
0.0492787742026904
0.0409515775857702
0.0860985183667581
0.0524452668491188
0.2436129477287766
0.0359798920523658
0.0324702136798355
0.1351080787775007
0.0683321297572239
0.0915314413403124
0.0559919274332254
0.1147210606273716
0.0407003109180165
0.0288738417582356
0.0433352662342978
0.0461691148370237
0.1880450129867120
0.0485645367858783
0.0444916791319407
0.0176464298655651
0.0293703760337962
0.0586732172697420
0.0419189018374945
0.0518502004087135
0.0355502554091190
0.0995314714837990
0.1675905091835370
0.1272569479323945
0.1890163065804085
0.0511181075950641
0.1583905112979222
0.0365885951208476
0.0262430015274963
0.1820100950980199
0.0256050917951865
0.0396177983320311
0.0258246868423394
0.0878600697336626
0.1470628961485882
0.0284106536710121
0.1377160688708393
0.0698938811330336
0.0378701434463609
0.0646586739446204
0.0845096979380986
0.0344657076276825
0.1181776054286824
0.0501166416672765
0.1340622158990768
0.0457880789378544
0.0353932990412721
0.0869748703182189
0.0556779654022002
0.0432010481968559
0.0390822821521842
0.0809509839769147
0.0607351564412310
0.0634045499044993
0.0525266899098088
0.0375272250517746
0.0332373075064329
0.0897298837397769
0.0340050797195545
0.0493837799661217
0.0989283773096539
0.0350218322927355
0.0455842910398822
0.0835691865401609
0.1325866394729564
0.0435625260699363
0.2812792004810781
0.0438443302042777
0.0240825056389752
0.0812618916198329
0.1183331057587809
0.0470578557418423
0.0534655666141153
0.2196522384643311
0.0398878756571647
0.0269077381742405
0.0670854337144852
0.1054377913457542
0.0330354360652859
0.0376051329912343
0.1386188022397987
0.0380094049379786
0.0372333320006367
0.0348372754579541
0.0855645532178741
0.0678000616867589
0.0586220136927071
0.0502306362966678
0.0414202699825276
0.0366334245567468
0.0255150198050744
0.0389154913444723
0.0228538247469662
0.0276470493072858
0.0542483791256765
0.0377303708164121
0.1549199976605349
0.0289048593921507
0.0249570505102751
0.1118056225011249
0.1093911380085418
0.2187621693261437
0.0290920840209780
0.0674518847416889
0.0534624607110620
0.0890490428633927
0.0447656797032365
0.0453284563713874
0.0330743953289585
0.1381567607940880
0.0285117285098654
0.0289766104224113
0.0412595341332605
0.0381813884100308
0.0480226684475296
0.0606398176123918
0.0454447241546647
0.0576148410416578
0.0995209011319863
0.0560204099793061
0.0311361594538258
0.0305867838433021
0.0756775873708800
0.1715849822036221
0.0305386864022864
0.0303094117508891
0.0720257562445196
0.0335919903027743
0.0254991390149570
0.0330318368011631
0.0754284947774301
0.1983911170011012
0.0495415315865367
0.0247854643769151
0.0426630453873555
0.1018598388584840
0.0813275067063399
0.0851091070177520
0.0103466569178841
0.1273841331976126
0.0395732240806265
0.0171936211777517
0.0563860384418003
0.0230425035092178
0.0739024313433175
0.0558235349495892
0.0795773493919280
0.0861362342998042
0.0279992635470937
0.1305631040967703
0.0471587712215535
0.0688558655215935
0.1065832554857261
0.1077978652007507
0.0965090082726542
0.0473713757707158
0.0388246784691088
0.0525747678098222
0.0330001583683265
0.0937649053387747
0.0422061186086821
0.1401365693907003
0.0498241133134726
0.1152176868017536
0.0303679777563724
0.1067077551661836
0.2556923005117442
0.0727049551732600
0.0505290323824572
0.0314135047679585
0.0514714823521667
0.0422425578817955
0.0374949288682795
0.0689969904888026
0.0386895594225784
0.2001898515799203
0.1012614371382102
0.0806490064507881
0.0540649416237449
0.0908482027337021
0.1619218735578767
0.1851721019361703
0.0915034381739845
0.1621736261605555
0.0708360398996662
0.0585246374205172
0.1352554286157063
0.0712546210382041
0.1465784920010374
0.0298290895144335
0.0287102046754370
0.0354786419506497
0.2063551110796596
0.1042293489423872
0.0403515666046731
0.0477465784951207
0.0349756212842071
0.1129521488879646
0.1908847728681743
0.0681086641617462
0.2431492768746207
0.0593921559582011
0.0927995625917157
0.0241277886660873
0.0856697557551369
0.2460264918916437
0.0502456231708762
0.0353369502525607
0.0915374565846821
0.0579990089667029
0.0808893768386645
0.0626285820308915
0.0716616753489813
0.0584962172722799
0.0611033036367475
0.1040130216851666
0.1919494619757945
0.0758742285474738
0.0904643549365275
0.0308836673025290
0.0858230618827465
0.0369058216602221
0.0684517796993609
0.0481400346510107
0.0207179829965556
0.0933260896132779
0.0755189895245248
0.0434225415158982
0.1289532635265117
0.0770219767288400
0.1400948589160361
0.0485162961690620
0.0547570134039932
0.0385487705521816
0.0383502436407711
0.0537651837379699
0.1046995634560746
0.0322955818689635
0.1332018397123186
0.0449034388371429
0.0807660653979657
0.0347037659752325
0.0576635098808676
0.0495928148213183
0.1359087060287524
0.0273139207886916
0.0847998985448336
0.0273308959233709
0.0466402933807517
0.1064934350846266
0.0188550632633706
0.0479261158917888
0.0612034739017871
0.0459209035151991
0.0501132297661158
0.0441250729267733
0.0777420704059048
0.0390764176765490
0.0259320149757819
0.0531747482111683
0.2473508178689855
0.0278012388687965
0.0564405363356783
0.0590192596010609
0.0230998997727711
0.0511135022310137
0.0541092462246728
0.0330922001426711
0.0271316438976314
0.0266162243038043
0.2966473556280599
0.0781353853702737
0.0280765967470134
0.1771267620981106
0.0571186663401669
0.0432761531035546
0.0585033462100866
0.1212809514232633
0.0371733258219345
0.1073589126332638
0.0288578385199758
0.0337377923560816
0.0416514557287678
0.0467847859459677
0.0416535598588739
0.1760266055216860
0.1321091276680024
0.0548467120373456
0.0350611274761671
0.0604197387559372
0.1347295482936268
0.1035307559071497
0.0239548171470748
0.0621594445593216
0.0470423226302064
0.0762024726698936
0.0561448284169941
0.0894777620990671
0.0421728234693329
0.0480797144383742
0.0414562574548825
0.0224638174523787
0.1602985871223239
0.0632347101131519
0.0240234058402524
0.0559846029860529
0.1544041585480967
0.0426393380592485
0.0576411551441874
0.1237917784632645
0.0898833067187315
0.0516235042610702
0.0506639081857847
0.0772751946339773
0.0205113449300586
0.4263577197865268
0.0509939633878644
0.0398678053922802
0.0806786307655189
0.0610085567571357
0.1597113549222544
0.0690807819146716
0.1456109308914341
0.0664327723374491
0.0912737475297658
0.2255005489718242
0.0454480791280344
0.0420533091243813
0.0430841725956152
0.0429756036024941
0.1508469936769669
0.0893804847842877
0.1676038684391725
0.0379688432407183
0.0770900207068781
0.0410261603521031
0.0875235235426951
0.0864154470689965
0.0477344978257382
0.0390112902906866
0.0752228618277764
0.0946353881303513
0.0440543159283097
0.0314027331403864
0.0287670394138444
0.0487519966668627
0.0339322969353792
0.0651487450540817
0.1884827249227301
0.1048878318508278
0.0442202689785238
0.0274744589182392
0.0330707789923395
0.0628064331572925
0.1124238849581197
0.0407383327096073
0.0318319513578414
0.0423189338119372
0.1534706279269535
0.0443440086922673
0.0459218773168950
0.0347152676130640
0.1981799562491371
0.0880942659923139
0.0421082784911458
0.0704017320044846
0.0239900931798444
0.0282826846494153
0.0504165546420903
0.0528852248373333
0.0569699708178997
0.0364002922875791
0.0529525269940221
0.0543642214508843
0.0753180855036407
0.0579776742245773
0.0253166495406477
0.0578908871528264
0.1994825396547702
0.0738398436480149
0.0213004799279586
0.0491898980987691
0.0296578579102311
0.0274886378296671
0.1292321626204437
0.0935620773641845
0.0286766464137869
0.0631616290128211
0.0955265875930155
0.0893177870852226
0.0460335383900331
0.0643278358848501
0.0220045340500508
0.0537006343451205
0.0602511233855246
0.0406702702613751
0.0427953254546193
0.0467782336796747
0.2339185857396690
0.0502709123334843
0.0588661462213772
0.0397472702112105
0.0497868105824784
0.0440840522722984
0.0328651008194075
0.0283952559656064
0.0485927113664697
0.0869907895691390
0.1220632199257834
0.0712028010157826
0.0233887281847179
0.0211778133890038
0.0192940806021807
0.0373332189487548
0.0279415715559371
0.0438227064707238
0.0306601981845866
0.0318609546992303
0.1150064630134468
0.0378548674507827
0.0828921662819547
0.0713051949711868
0.0603174381562563
0.0294916993691119
0.0200019508815997
0.0218295915740963
0.0563460798748769
0.0957909072793083
0.0987662405796593
0.0817111124571847
0.0377352950497324
0.0458637690893323
0.0300374337396473
0.1715238375514720
0.0645287687690093
0.1455933981181414
0.1223028235023813
0.0672023921203199
0.0593818046127940
0.0129553090864182
0.0883922742594996
0.0352733146832392
0.0560785744567055
0.1848935075110280
0.1059943455995207
0.0681670695577566
0.1104192263756578
0.0476557713801942
0.1314229841555110
0.0263848428554023
0.0380899687121295
0.0318522908173817
0.0297312951757788
0.0234777666644329
0.1724319933562555
0.0381836244750055
0.0723076675376450
0.0498960004135493
0.0601942732535939
0.0293706319237599
0.0817130409022497
0.0806231411885101
0.0748780680353143
0.0566949367693136
0.0397464636373443
0.1645472479972822
0.0411040993770365
0.0385791260897956
0.4953850664012103
0.2767051610929999
0.0235907502164917
0.0486947896517900
0.0953654815714086
0.0392809731404031
0.0739178373068002
0.0312652045106507
0.0941368926203955
0.0439305953637273
0.0424728513052501
0.0256955400834293
0.0569919434232940
0.0491359223382246
0.0100656382210696
0.0700318074314526
0.0379636817016703
0.1004929173726559
0.1502293210417641
0.1580661190237447
0.0608956680907418
0.0203677387842230
0.0624019153759197
0.0523621456547001
0.0355449699143134
0.0208368712364369
0.0355999409616170
0.0882594601240476
0.1195822237875925
0.0332563006606886
0.0955059115160331
0.0941974427482166
0.0307074017481836
0.1352623259843343
0.0500791078724310
0.1590902600598958
0.2244528581044664
0.0517141838351294
0.0504346719310427
0.0300225095072270
0.0385958388041139
0.0466205849756124
0.0523443037715503
0.1051196430009133
0.1793290252340203
0.0505989029978168
0.1719186160651739
0.0285025545933381
0.0850076843284260
0.0320023815173326
0.0593778061006081
0.0276965238574163
0.0760744358115369
0.0442963038314628
0.0229083397743343
0.0174694137008668
0.0960285726294304
0.1197853383968168
0.1698504689882886
0.0632262990566014
0.0380376399159581
0.0340184848911169
0.0881864769802879
0.0766827397124531
0.0261404215299718
0.0713591148904759
0.0467266770607955
0.0663214332719675
0.0520673997676069
0.0434772229719235
0.0711498065944355
0.0861386487272058
0.0757291247632696
0.1682262100101521
0.0524144559238819
0.0678013198899088
0.1245663860105197
0.0834332664881755
0.0652424801893571
0.0233375011400585
0.0341620223752287
0.0272625805745153
0.1140869277856179
0.1787698219105648
0.1179633685527598
0.0236941344482219
0.0542594153476186
0.1338198534493031
0.0344038063537838
0.0272840120260965
0.0191816565183554
0.0874060616040308
0.0331105523124166
0.1753415220659201
0.1813582094065415
0.0641920572422401
0.0940826457623326
0.0140742338747915
0.0583369140148914
0.0727944197951327
0.0334218218513054
0.0279161100822048
0.0835973036848617
0.0755789713944548
0.1123007327691415
0.0477201997431261
0.0642078987399289
0.0448446867253826
0.0221805306141702
0.0619888160328017
0.0432035817487775
0.0247200395906733
0.0160072812176321
0.0490501136469685
0.2709255522123292
0.0204724460867887
0.0461244028204620
0.0375896661634570
0.0880350005128468
0.0665259479614019
0.1825583495482418
0.0691952338862024
0.0325105834224177
0.0405135964983570
0.0637193680512477
0.0401517636275444
0.0610885274849893
0.0793140950653396
0.0496293657900789
0.0812098827993973
0.0961764922661707
0.0299425329665135
0.0483085788659929
0.0686381781045721
0.0451796945232233
0.0461452770895925
0.0892133824223274
0.0385579325283163
0.0511265317963126
0.0323231369970322
0.0440375549557595
0.0502551649092357
0.0215140470151929
0.0223328716465322
0.1216381035983744
0.0372172556363273
0.0340346081976019
0.1219117286135463
0.0441015720199359
0.1318554122298919
0.0452583798368620
0.0743601543264980
0.1356808069728109
0.0491674788371638
0.0291014108196081
0.0583097586899843
0.0343285187300251
0.0384894734281599
0.0334944695644669
0.0449413171856215
0.0275408032470075
0.0303782073811572
0.1415721220847883
0.1385520690224816
0.1124627359792325
0.0410667052823344
0.0549860771604254
0.0412690759401443
0.0360216787589686
0.2132233265511882
0.0911201788807549
0.0372992501495672
0.0620267690236170
0.1905451417906401
0.0694778323425305
0.0724048006057261
0.0453312999764748
0.0276755329541242
0.0520235071362886
0.1142472858180344
0.0448911139724249
0.0685840229014479
0.0253931158100808
0.0736375722811382
0.0472120870602734
0.0651266651957787
0.0440732628393684
0.0571659008246613
0.1721738286237575
0.0516582416133155
0.0521555786919504
0.1177491615729793
0.0072769136086265
0.1025861527949273
0.0476764350186465
0.1263528300794357
0.1546738697207202
0.0751428857554309
0.0500419915744642
0.0303063165314477
0.0942510531483321
0.1081650688249047
0.0361420032760125
0.0310606235524040
0.0464323118045837
0.0311742939875456
0.1013617691970127
0.1524644069773139
0.0451589108624229
0.0953532520325918
0.0169810826875322
0.0392184848609335
0.0690949088108534
0.0223423619608225
0.0651996183210845
0.0994744654395901
0.0736252064607458
0.0282281547558443
0.0816917409796064
0.0150085619120143
0.0210332479967733
0.0433061659690118
0.0385266680988652
0.1831225580622757
0.0440542985418237
0.0505834270164991
0.1921928912924543
0.0300986814353641
0.1328349728509388
0.0481222821853590
0.1095035439229869
0.0543721317370176
0.0376315413869653
0.0524109316618565
0.0376978160458043
0.0370266768785824
0.0576636818851309
0.0703792076834506
0.0576964282742631
0.1512227992623245
0.0375132098018565
0.0484747258758319
0.0630599990343518
0.0412483189666486
0.0877269893442195
0.0396404125291239
0.0383418100376710
0.0686298022057436
0.2637845071872628
0.0234206850071232
0.1134603265409317
0.0902237475333579
0.1488259918487271
0.0361838222286547
0.0339905441329428
0.0330882159441972
0.1826726554116445
0.0370947355147029
0.0493668276108282
0.1176896359850659
0.0577929096579471
0.0558378150528458
0.1653532386785224
0.1416937009827377
0.0213173443029297
0.0373614856860331
0.0361475928969251
0.1311786858272911
0.0661880194044863
0.0363265986902738
0.0616020032273992
0.0670591121714289
0.0322849728277252
0.0522695992253238
0.0574187130054675
0.0253380619419598
0.0251542729651922
0.0377343955264818
0.1289585691713802
0.0206611244483381
0.0568300854126126
0.0452094493444369
0.0416543460782879
0.0558844697119346
0.0828762203944318
0.1260654412955084
0.0450585309950346
0.0608468620234166
0.0606709436323646
0.0690577515460205
0.0319756778132074
0.0566059151681039
0.0320735965081949
0.0497571942014525
0.0166389708000879
0.0961292255577886
0.0353109687186644
0.0997399266358879
0.1910897207435961
0.0967226106539415
0.1033963401978099
0.0351972759474639
0.0425798310264699
0.0706838244483164
0.0489150752599806
0.0355755611298222
0.0620108681774066
0.0486833480826931
0.0456096835445981
0.0307845682007197
0.0890159453421581
0.1136306319883604
0.0241306156922656
0.0292250813060124
0.2136337721763093
0.0722783617152596
0.0566612551498484
0.0904689825234962
0.1055584937182683
0.0654140366495168
0.0684024381773881
0.0304127175329655
0.0477549549306571
0.1039821729851602
0.0845090649765869
0.0753563964518252
0.0524183577271158
0.0439537390507802
0.2053557882272301
0.1961428806626158
0.1484023806279488
0.0321448021904427
0.0546153288126991
0.0320924061327336
0.1314439752546443
0.1783105125415854
0.1473195523538852
0.0684982990317715
0.0380590588589139
0.0572361537499013
0.1214312112943976
0.1402967868631557
0.0306007473236670
0.0665092796671608
0.0500534513415887
0.1197940658123934
0.0785759184698229
0.0255557903471502
0.2207751931592334
0.1222115483484447
0.0318173466639796
0.0612119018791881
0.0301385464615112
0.0776344064640946
0.0734740479287518
0.1039932004248433
0.0496880849693013
0.0393835719163024
0.0348393388619587
0.1711364647442967
0.0226248097889491
0.0814821187490443
0.0240970086446034
0.0330267424237483
0.0309862477471506
0.0524045279870137
0.0212932538794986
0.0973812406199194
0.0169905776759516
0.1530353868333218
0.1124995510417107
0.0849448568512702
0.1052163034325648
0.0771092641486713
0.0346345177491542
0.0726936817563271
0.0652415746998133
0.0412460770991275
0.1712137182218824
0.0261817545064971
0.0504604681972355
0.0242185054608350
0.0443399538298646
0.0311420788697109
0.0290242860075235
0.0628237523812383
0.0364110493504799
0.0757114235141577
0.0352661899031475
0.0351939029014843
0.0349612969636190
0.1620735684649505
0.0609031989973878
0.0485936240619795
0.0813423984452260
0.0208202677078878
0.0402654297958507
0.0704793155266649
0.0531679207828547
0.0321320324843448
0.0927004743817062
0.0332768670354368
0.0297936527246804
0.0469269445824637
0.0932330182690083
0.0618290144039847
0.0807722963198359
0.0303635001745596
0.0341310577446293
0.3321565758905851
0.1021715568974277
0.0421885589287524
0.1458224584129413
0.0306506035896214
0.0390278914152214
0.0286626199367900
0.1120342254946915
0.0472174433644323
0.0431787699464786
0.0368251078363523
0.0633902762514336
0.0798925059220169
0.0478310951947586
0.0959324893477125
0.0184762914678909
0.0734914386021318
0.0541743393373367
0.0397030494124691
0.0388241941547726
0.0279599513121916
0.0877628896116769
0.0784495728944278
0.0586181802147649
0.1158486970503096
0.0622049924302637
0.0356258296947223
0.0461479372280180
0.0434659677122753
0.0386879493278637
0.0382174517497269
0.1178236192379972
0.0838325209718463
0.0618540316073008
0.0504921384087329
0.0536994541287554
0.0411108078443426
0.0287564199940813
0.0479816180713859
0.1707793105509893
0.0286726002177670
0.0398551935559246
0.0160237909796377
0.0573570021141855
0.0678267894743676
0.0958491601623006
0.0851867243794589
0.0416293434568823
0.1061831081807262
0.0359347238817806
0.0521859960640225
0.0606689496142895
0.0753547350428477
0.0389227969601051
0.0739783366764503
0.0273759649228624
0.0240911809488577
0.0351327911252278
0.0939068998859343
0.0918211250112189
0.2097952073392490
0.0487967108472765
0.1039828515127874
0.1614424810913339
0.1391717444952791
0.0463154623193237
0.0858737841583514
0.0310385889622697
0.1291947201530869
0.1053291626898056
0.0616515723211362
0.0583875229842625
0.0814843903622558
0.0871239353074014
0.0346847743896084
0.0327839279492136
0.0606254117355997
0.0224528367429420
0.0266483857292108
0.1240684479292997
0.0325433196995210
0.0584713402173666
0.0227029266183617
0.1006173154570266
0.0538046524076956
0.1838477616695971
0.1237175434676279
0.0316905441867993
0.0448609629386464
0.0775696262728721
0.0481024012006071
0.0835564194024657
0.0480424986735559
0.0744898952347472
0.1385246371025648
0.0332416945251403
0.0590499900193903
0.1496009850015873
0.0936268375886986
0.0669523258455181
0.0874705874863370
0.0955489779528485
0.0501051997027737
0.0227602642050241
0.0531869829612886
0.0581957032648352
0.0361319405497780
0.0865703693685472
0.0340388441201680
0.0245898765784313
0.0457978629716137
0.0678510186326628
0.0701797189266585
0.0514996040428359
0.0478316084813721
0.0869884015351010
0.0234293108642510
0.0590721307533303
0.0545803505886894
0.0699182466332420
0.0750995905634732
0.0503119853161796
0.0669724706674680
0.0357233754985394
0.1305145885364922
0.0374085328532475
0.0770847448683847
0.0462367302364755
0.0677154354388409
0.0269730900265543
0.0302014458232897
0.0319006594681903
0.0450566891718527
0.3380759168650239
0.0360602856714156
0.0856006996710764
0.0441132820229134
0.0539261461709964
0.1126547941737275
0.0327438328051637
0.0504645740451016
0.0131936416755292
0.0652907397250551
0.1277259383672275
0.1063317020459572
0.0778594663407242
0.0308462715323644
0.0308067673449761
0.0423136111963410
0.1923229039503262
0.0381126203259658
0.0292124341221588
0.0923682063523441
0.0818847776622261
0.0466746179324040
0.0692670333495158
0.0298464909176677
0.0998395923662675
0.0249583194333937
0.0673398000045413
0.0794251636049338
0.0521324404692838
0.0510620900697367
0.1330435335935214
0.0499870666400157
0.2551164890332943
0.3073045294043490
0.0459670599380392
0.0220426741406247
0.0922192431240081
0.1439690240381220
0.0379199029493466
0.2299928204895352
0.1152710145875243
0.0204137539203240
0.0642885106787241
0.0228850994157191
0.0592733197690471
0.0219028781171466
0.0229433495801805
0.0789481076973437
0.0422088211812829
0.2120437213912223
0.0245093979556672
0.0487055698944719
0.1664803743937378
0.0783295947072623
0.0375661508794639
0.0417736766140992
0.0278479424434566
0.0802333253176187
0.0606266809793705
0.0610715261690715
0.0601835844535631
0.1329239716403005
0.0567517348414053
0.1637599896788977
0.0607229483455599
0.0391008046128640
0.0103963703104002
0.0511398464328258
0.0550870697941260
0.1353782836978666
0.0638427723088762
0.0693840504294168
0.0348686424515661
0.0462066391735433
0.0396163700338908
0.0527754971910236
0.0343416385323135
0.0343314196501314
0.1374124132240162
0.0464299622309223
0.0742457096921103
0.0353816913829170
0.0564966968457259
0.0744940744013345
0.0403083481067402
0.2033078851326546
0.1894131163400962
0.0329515043684268
0.0340141592419875
0.0328722327213056
0.1076094528875245
0.1399903193795597
0.0614727115853857
0.0281200802667994
0.0907952987405500
0.1188258466792544
0.1609053766604740
0.1546878407950719
0.1567011403501178
0.1203653200806741
0.1050699946167562
0.0455223705777113
0.0222308676844147
0.0448876590210389
0.1724079061880757
0.0388486187154281
0.0909087984755404
0.0529545194657785
0.0438249918317064
0.0563023416032882
0.0477693826805078
0.0461097492568626
0.0591557173949756
0.1114986938408871
0.0327220570128790
0.0658781787228546
0.1762972045744730
0.1574712110618385
0.0801663736101717
0.0288390010164338
0.0550814626276803
0.0224275345936123
0.0240094485250321
0.0200664845288909
0.0819964084132184
0.1195727132579208
0.1021782640529835
0.1205533698272666
0.0206639298056673
0.0531383821788948
0.0583328427822763
0.0805441191107509
0.0731897688314515
0.0328573525317273
0.0297313855632307
0.0276125306396520
0.0723271946319776
0.0599932574594204
0.0433723219875788
0.0397043344967204
0.0356899396634471
0.0818642103693424
0.0800214863778573
0.0973855151421577
0.0512055254715473
0.0725878386495311
0.0754611830482229
0.4205960103004713
0.0406632161787714
0.0401216438773531
0.0380923623118106
0.0288775476961086
0.2475920368003728
0.0788101186260196
0.1053206430155578
0.0251320238530344
0.0404412345664645
0.0178828880991430
0.0212336043245103
0.0416746039408390
0.0574857608971324
0.0702433054336614
0.0871250769732497
0.0432089649485078
0.0486589439762823
0.0513338776190740
0.0685022259137602
0.0411755737909955
0.0824108364644135
0.0482911015530893
0.0558502034065143
0.0837716230502037
0.0526483306180385
0.0551524581488769
0.0558657413094929
0.0354892210767101
0.0505702487080522
0.0486862069862575
0.0327873843805619
0.0390271047680968
0.0556727185294623
0.0341972178144764
0.0331570008176035
0.0558645340552248
0.0861439760439950
0.0228924551370544
0.0207054307990550
0.3006137603733796
0.0345525807877238
0.0245171996825244
0.0262771134331537
0.0822265480145072
0.0387679246459266
0.0988607341125617
0.1020427737402877
0.0744681822651302
0.0640518714513370
0.0436606057696962
0.0179911969625743
0.0414417052802197
0.1741936308193522
0.2391220810410844
0.0842918755512115
0.0555926784024682
0.0815318410708925
0.0433656737406222
0.0543698781145014
0.0693391014307907
0.1204399544561595
0.1358873245960170
0.0317194171724861
0.0176170924587272
0.0339094928475303
0.1299958946038864
0.0199235611681893
0.0277946466558348
0.0820723726390606
0.1090723619767592
0.0292178792368290
0.0610296267415162
0.0435232357508454
0.0447620232564523
0.0352951682588367
0.1075257697581107
0.1444000862221623
0.0463743844687496
0.0706992328677896
0.0998881142951953
0.0679264188980144
0.0503879772091911
0.0763414408030568
0.0551058253176522
0.0704062451395466
0.0342178874625299
0.1114540583525439
0.0296511484401452
0.0306443642688147
0.1655051354031387
0.0409820205409661
0.0973855257397968
0.0275585863394464
0.0690637832165196
0.0967902899717475
0.1240627268626490
0.0264751703701027
0.0785977394964277
0.1033562028200921
0.0559223321089674
0.1090416210474696
0.0658764327764128
0.0702115670656932
0.0430003734169188
0.0264056740970722
0.0597230593842161
0.3151315751802514
0.0357157239010802
0.0356082946660401
0.1156075124631019
0.1280660462573913
0.1543128908942862
0.0598928302100538
0.0336540829339255
0.2128952613270917
0.0563842500335449
0.0796894251033458
0.0415625822494400
0.0948147590634143
0.0855450025415010
0.0975309495866448
0.0785210735970242
0.0558356735874274
0.1049853207345818
0.0511595847844623
0.1366702924784242
0.0309844628471141
0.0285378091569939
0.0644945755164633
0.1267674005971240
0.0979962557772343
0.0520618130305495
0.0273023725032230
0.0419075011133373
0.0471155506954334
0.0888185646741754
0.1256791635412834
0.0277121393907535
0.0346012436774225
0.1865144977985244
0.0238529786607995
0.0385895374382122
0.0553247294635647
0.2134734428237191
0.1979884723574497
0.0061446199366342
0.0473608248903136
0.0258339019445085
0.0471802857922384
0.0362037514989915
0.0284964318154384
0.0294672406841983
0.0427699991146375
0.0337213604440814
0.1997647797817220
0.0334345186347074
0.0515596082289371
0.0843855473964281
0.0470191430062455
0.0171585225964296
0.0714238093434402
0.0387551029391874
0.0360693305564141
0.0834461136905170
0.0236790159523321
0.0337294922589025
0.0244553065027818
0.1694854985409124
0.0405082037376185
0.0380780390219188
0.0533877759527246
0.1664802699699267
0.0418616673656061
0.0477660253243694
0.0337632389251418
0.0462623971591535
0.1566006751652398
0.0318154020427234
0.0319826466962665
0.0492844289628670
0.0810088018660369
0.0269648481170001
0.1197465090713247
0.0188218713861714
0.0796930354637480
0.0797218112833557
0.2015312443925562
0.0301397443988364
0.0817815887603575
0.0364470688453899
0.0865756277442805
0.0744482493225689
0.1006993303181920
0.0273104503005861
0.0788510693504991
0.0620373981457785
0.0334241737289961
0.1473094050681814
0.0272702212998102
0.0476615971166905
0.0985653456326995
0.0861124362279483
0.0632816591706962
0.0293242454443620
0.1950897091523933
0.0597683408099977
0.1782700055625109
0.2023087744115786
0.0701267056172327
0.0406144182597523
0.0356306776358231
0.1694825485616282
0.0277075405701424
0.0310182016424921
0.3217385539445269
0.1349020372801135
0.0653094674178009
0.0263221713620238
0.0493553999436398
0.0360379780597347
0.0334427320169032
0.0471205385415289
0.0464123372978387
0.0612705211688140
0.0920019160837162
0.1329396832433354
0.0850909527856672
0.0333307741031014
0.0566420700109251
0.0888103188645275
0.0592055516644436
0.0631403360412744
0.0609382423007506
0.0463495155956280
0.0378539169436555
0.0288865806883701
0.0521633337481109
0.0307083922329612
0.1525966021144488
0.0586087190611222
0.1745381596787525
0.0410417626498650
0.1177227224497528
0.1087999781365939
0.1491742383013130
0.0350070501180443
0.1174267724397470
0.1415729471437543
0.0161119550969544
0.0608884028899280
0.0699585692327079
0.0372721823578901
0.0671595355661029
0.0288907810140804
0.1751545980016351
0.0837063099061003
0.0373585922542009
0.0671707138613677
0.0844535333406704
0.0355652402759886
0.0419611354072920
0.0385466440707721
0.0417246727000540
0.1236109184694970
0.0509117321365158
0.0892014765100026
0.0464235708220044
0.2179311663661791
0.0258197920531589
0.1003222655906069
0.0386618266831487
0.0276614100682362
0.2931407219961401
0.0440496240471975
0.0295255201366968
0.1388004511890147
0.1265993996443079
0.0481406055157094
0.0317897340570924
0.0967395877993626
0.0475326722731016
0.0852289067820469
0.0777511260398749
0.0454461452885079
0.0473626684004148
0.0252966150651693
0.0712924232186404
0.0616762537633131
0.1108736774638906
0.2179690790977926
0.0350693759153494
0.0303321915998254
0.1187778883467375
0.1465724223976686
0.0387495104313469
0.0487328314660149
0.0269138819770089
0.0580132507242509
0.0382756652506055
0.0633042318955144
0.0482256703531028
0.0267427184876713
0.0178277753399865
0.0392564110898699
0.1080677247537740
0.0381963597807046
0.0397109396519022
0.0596311468269363
0.0940283982883094
0.0366102334610279
0.0366275585994761
0.0446773859578242
0.0103757160073931
0.0700546670671196
0.0821411093846238
0.0485412717451689
0.0284181906021571
0.0736098012973839
0.2524636736143291
0.0447752858344485
0.0948640713524059
0.0293023419954930
0.0389443891882722
0.0881143322593940
0.0382416698422028
0.1795835134247734
0.1310741675384933
0.0308617664596423
0.2980393763422564
0.0599242869642693
0.0407347872312463
0.1080503529573290
0.0603196980598256
0.1154648827946825
0.0406773291653586
0.1652804142393263
0.0200002508746456
0.0345579402822241
0.3335552896641795
0.0840534864502150
0.0319847831573870
0.0504409851901790
0.0651956694083836
0.0346864515615588
0.0626854895817650
0.0255462134729008
0.1693475106797577
0.0825611697612082
0.0810083580895214
0.1186995558330501
0.0670095122797689
0.0589551157571746
0.0428095050776864
0.0173566814380602
0.0267753498899412
0.0259155306440144
0.2295185030722272
0.0466464474219355
0.1864809551381810
0.0308882590291568
0.2196521222215705
0.0429025193590874
0.0533805020131969
0.0542132132544534
0.0444646519910351
0.0237598983021987
0.0527105506038003
0.0767491210383857
0.1022869240761923
0.1219153729715361
0.0327899556478766
0.0180093519756007
0.0479438555554322
0.0365583905877117
0.0814233372718856
0.0573493381137522
0.0768024513530488
0.0659409624060754
0.0604977528975920
0.0176700875774067
0.0612767973774266
0.0427143105576709
0.0231480820687100
0.0241477272122250
0.0453733326058602
0.0410662706671826
0.0412717785303219
0.0365265459750166
0.0336157234473332
0.0349674943010031
0.0827942015456162
0.0544968783296111
0.1785835862403166
0.1728597428515225
0.0973099585746786
0.0272222215077330
0.0375578675031654
0.0272656597935975
0.0368135968321210
0.0525812320210121
0.0316562220354215
0.0538256092942665
0.0725582088788544
0.1196468616540318
0.0298517268590031
0.1648407988452097
0.0281902735982316
0.0196170769503422
0.0335211001063246
0.0343037634542212
0.0687457698477758
0.0753165499204992
0.0751964869308165
0.1468221685931378
0.1046034997137333
0.1075263615390012
0.1054513307052088
0.0370142088782481
0.0243780106329901
0.0484860374790094
0.0191380475195012
0.0209130267795364
0.0545901833940387
0.0230356464237093
0.0998425603648291
0.0418865020847044
0.0595323688751110
0.0285665807430339
0.0255730596581020
0.0307814031482066
0.0661933830167581
0.0290696706913044
0.0451230954140089
0.0416425148785843
0.0433511056495303
0.0317467818984923
0.1208954345264754
0.0514438044585696
0.0209232504934845
0.1728871654905539
0.0125338322124351
0.0270007367828749
0.0399256289151868
0.3295049538318514
0.0619637283537664
0.0461442476226338
0.0428303843586334
0.0228209214957637
0.0497620288528008
0.0534259187722451
0.0411045351178597
0.0497813101522860
0.0271586226260903
0.0420269831281335
0.1086602475991667
0.0592621331983028
0.0432543869262096
0.0371508664054970
0.0299761054814181
0.0520845070487216
0.0477758552662541
0.1402790216550371
0.0326859093564681
0.0900209285942385
0.0268966773247170
0.0503437209797260
0.0324147251168901
0.0344235443009019
0.0464384217736491
0.0448946240764625
0.0878462616443443
0.1528906721894651
0.0195491910147849
0.0993614816751767
0.1008040530911062
0.0254834406421239
0.0229384353542349
0.1259968978172716
0.0343417484783188
0.0386170665022744
0.0393850213629057
0.1000159596172435
0.0590272860548134
0.0287628379790516
0.0341610113500093
0.1013445408556702
0.0751592335581564
0.1322810547285085
0.0357816431537189
0.0600856086382941
0.0184458585543127
0.0794565829847320
0.0443388887399764
0.0381185246755942
0.0836292589328091
0.0635085345352939
0.0812991249551243
0.0788561316092367
0.0589284892424263
0.1483788061560604
0.0515252304800078
0.0688450145325733
0.0426755589090009
0.0850704527623989
0.0258388246588050
0.0632674744460785
0.1719027705674809
0.0282487492119724
0.1074504303282775
0.1085213951110502
0.0735118136749652
0.0589742236817135
0.1023806528181612
0.0786041156668345
0.0729264282111911
0.0774232919198168
0.0697517444339452
0.0412593469865613
0.1005069142468168
0.2074690225987808
0.0374235019608102
0.0448936510950560
0.0897303176560429
0.0285905173896760
0.0508475911212105
0.1613480950417654
0.1903069228267770
0.0885758649984584
0.0456601497129730
0.0219058917684084
0.0764995049818504
0.0313706247099640
0.1360838751001392
0.0840451619333581
0.0292420867357780
0.0389328263299300
0.0960291748664823
0.0381977080119340
0.0380886395610716
0.0428395007940745
0.0378065552353875
0.2144842849659345
0.0339489596839305
0.1106214575071055
0.0394956958517898
0.0195927162406636
0.0663223446959327
0.0479857287187373
0.0310243722688942
0.1002214603541662
0.0678356872300755
0.0787610310338925
0.0247710816740106
0.0523378680275485
0.0246083334264024
0.3718934957995810
0.0464714319960800
0.1872328796465256
0.3645058895693603
0.0393750499675012
0.0347063222666553
0.0767093486433696
0.1757752234753722
0.1090446886357696
0.0567596945535162
0.0311571290493643
0.0497356940704807
0.1036396653900241
0.0810095151702438
0.0289140990082526
0.1139908821355612
0.0863133456862969
0.0233065008893806
0.0445019300079073
0.0616263816927165
0.0432597613240537
0.0266868725351131
0.0325185462866138
0.2314335496673193
0.1826286837281483
0.2720744991633798
0.2163034580424409
0.0239856352580981
0.0341755857730900
0.0818132147513415
0.0845292829692964
0.1220726179919650
0.0868853275509626
0.0580869833125347
0.0334070283571631
0.0298578997987428
0.0257204643934390
0.0734157586977351
0.0486072627894962
0.0392341366040923
0.1063513173229612
0.1214424360414551
0.0218337333628764
0.0222960456661185
0.0395698263570267
0.0793562641634649
0.0334043600914936
0.0798199615366683
0.0531008438862485
0.0473649510725988
0.0835627054431369
0.0505067152166435
0.0478839458515213
0.0303259350984912
0.0422688765563273
0.0618744480729246
0.0583145207630706
0.2602841820978329
0.0496323611403761
0.0454036613871531
0.0292262513402697
0.0797346717861943
0.0865877292488927
0.0447857669893853
0.0265765066808425
0.0363596009287658
0.0266619249172636
0.0380752394289792
0.0565823720744471
0.0472290390302359
0.0634609404132162
0.0901808063726771
0.0750986791908155
0.0251595491650522
0.0221376375644504
0.0869008550377098
0.0347409828579547
0.0291899186978393
0.0511728734827717
0.1246542856356450
0.0671635712255211
0.0444019815403172
0.0707168866164061
0.0809003997206047
0.0185049990337138
0.0957228182260733
0.0615848655247249
0.0777897809402948
0.0558746416962976
0.0481250005098512
0.0259407546108708
0.3057805305099626
0.0835901208380785
0.0245586904042005
0.0326622334424112
0.0369904581237062
0.0275330047442423
0.0526571147104918
0.0598913096565138
0.0764634176858383
0.1062788754866287
0.0410201658789291
0.0288458508787878
0.0337956576523008
0.0327764962766182
0.0613284245282554
0.0588447417879178
0.0472486251172107
0.0424942881166498
0.0470660856806835
0.0582941533475241
0.0494132541429827
0.1276165529038005
0.0738303927025832
0.0365730291056251
0.0470255396512360
0.0302813103031410
0.1746896113493522
0.0548017352265779
0.0871913943606273
0.0644720148630590
0.0358407376974245
0.0922804781220785
0.0360256702790594
0.1518933315597967
0.0777257939384100
0.0594144996418120
0.0575649420831217
0.0478926978938816
0.0591471651772286
0.0343837885940301
0.0795569217723518
0.0962142155868755
0.0304920651892676
0.0420612341948946
0.0589353200854762
0.1662111647063664
0.0579649824954020
0.0984336319857056
0.1540734748941552
0.0241817963666879
0.2318543776806752
0.0319817725925825
0.2131308381754754
0.0266768051575969
0.0343291797940521
0.0640891023863806
0.2117246440947783
0.0421559590524802
0.0563387895519568
0.2742821373872669
0.0213761878459629
0.0349639477711264
0.0686748526815992
0.0377394654593665
0.0314636953000017
0.0347704614755156
0.0692493267965101
0.1831959533013161
0.1691369645270263
0.0462623093584144
0.0294165099942110
0.0701487436057853
0.0394010735443928
0.0772042771952602
0.0298162660273054
0.0884760695072809
0.1696548346941274
0.1316636145683443
0.0460840242781735
0.1381180703745556
0.0317435516204240
0.1793070588742287
0.1290507518365732
0.0929368474267736
0.0118807905900607
0.0732001128189683
0.1563139113770085
0.0891704012775602
0.0401864944575120
0.0548740128210916
0.0667423206042089
0.0213474376151631
0.2255696112426842
0.0581515435184002
0.0484184514351983
0.1595406522388055
0.0314439998497041
0.0755846440542715
0.0466434388896667
0.0535775992409776
0.1192120319815615
0.0336990142639894
0.0434643386204716
0.0687987043388344
0.0559790831578688
0.0418553776603863
0.0744923841397492
0.0290573922997165
0.0627452147279478
0.0248141586761119
0.0362940212253399
0.1277292118127563
0.0461428829621763
0.1450788933917819
0.0266705532025005
0.0500324123874288
0.1153491826971722
0.0776715459427957
0.0459916936005889
0.0439699142929148
0.0339012179740412
0.0362444720432949
0.0423445058978255
0.0392214728339099
0.0543664799156372
0.0376428482865073
0.0355755070587231
0.1683063702994012
0.0576686980321928
0.2712268748425975
0.0504471476720562
0.0301566065870092
0.0310768428324434
0.0533878662311168
0.0329973524410104
0.0706809110750572
0.1217902961314953
0.0212721583862958
0.0527549942548620
0.0258884043031560
0.1278098262373986
0.0179723666335159
0.1594532444544441
0.1391266982576798
0.0587373219251364
0.0289139232473208
0.0644965962656766
0.0344458424486600
0.0292901152074371
0.0708787730500044
0.0244066709187777
0.1087053271794655
0.0396650544539961
0.0337806876634108
0.0631372100146733
0.0368434846106544
0.0506060825080578
0.0352166151511487
0.1546688074920040
0.0191898840790960
0.0362018407771297
0.0299539731522286
0.0447197133100394
0.0313608356353753
0.0389875653026060
0.1133297456436946
0.0498832641871404
0.1324377627717568
0.1493167035525459
0.0615622193094030
0.0589913041957238
0.1764131043431711
0.0248573335592550
0.0867130187366920
0.0630602579490092
0.0502977637802515
0.1012859280060786
0.0301033109753335
0.1599809530205929
0.0393839281557011
0.0305855914510394
0.0456479793993202
0.1600451879593240
0.0593653321001673
0.0774772415003606
0.1235545009195998
0.0236737330548920
0.0556298008793254
0.0530953017724009
0.0568505152812461
0.1387121426446353
0.0321949839305078
0.0516816628718737
0.0454778758680269
0.0571058719615727
0.0696254980828658
0.1599800375810503
0.0411939537071155
0.2357643860560076
0.0718797144051814
0.0388416214820175
0.0350278526560976
0.0274216997753807
0.0642962685775104
0.0268610695112879
0.0475252964398302
0.0330922002020927
0.1278055749937287
0.0277520995673080
0.0490118797312757
0.0544887437962152
0.0247847952141199
0.0938974570630079
0.0313232990917409
0.0344431071144453
0.0297680591979794
0.0381802298047610
0.1059646625137266
0.0816193191775619
0.0335922136959370
0.0292933272703628
0.1280517344210380
0.0869048738587542
0.1117435211686314
0.0556109604002136
0.0335122202491610
0.1166147905095042
0.0183909669889892
0.0848503183749407
0.0321411036164496
0.0315948150156131
0.2844178378321938
0.0475922963014602
0.0828342286028582
0.0382652640133132
0.0378285860835863
0.0478668326372858
0.0810275218045800
0.0331928109715114
0.0993076359307801
0.0287748116302977
0.0106461520436649
0.0554680998389677
0.1612597761256763
0.2543028981004375
0.0657979148847575
0.0569228225663553
0.0857978419989630
0.0853485237904889
0.1110595157179672
0.0585874284644970
0.0339602358430553
0.0503244561864401
0.0234364226183979
0.0403258793775951
0.0387594949770992
0.0510909322500568
0.1874866254567108
0.1101675641330941
0.0676310670270986
0.1989111561871320
0.0764010682218350
0.0276321378767026
0.0469998598917886
0.0631473754663758
0.0500510568247597
0.0337933964896346
0.0559175687465195
0.0461816192771266
0.1333500293421773
0.0606591473873436
0.0533557068884914
0.1691309766443397
0.0348185570870317
0.1539236892147420
0.0431292073200466
0.0434310055623673
0.0655482540157928
0.1255656773390640
0.0724445611995933
0.1166122442697698
0.0521163839079320
0.0291785269316691
0.1895535038697317
0.0266098880597296
0.1322871057213559
0.1190142273716268
0.0329666770317380
0.1754559443919602
0.1882778780830170
0.0601699439381191
0.0964341898458630
0.0954071603321617
0.0443535117155751
0.0542355816615432
0.1026193524759783
0.0972713211571006
0.0340535970379931
0.0403768336748845
0.0470191468051402
0.0378893145734871
0.0578844810415679
0.0395120689322162
0.0823527032788339
0.0508138157501356
0.1693708792171534
0.0365571525616971
0.1025204771372284
0.2168539971302676
0.0480960432138639
0.0486481106521707
0.1351061580191313
0.0819780878898929
0.0811304274299199
0.0506425087234598
0.0418824129811484
0.0730956796938232
0.0680408880568839
0.0452745883610183
0.0634482494239711
0.1430033384408715
0.0670055915622395
0.0383290175374810
0.0395424656275527
0.0479315623279234
0.0272213902032908
0.0405385864230535
0.1103381588009052
0.1108553341507787
0.1561543392681635
0.1080392891340528
0.1163643721072504
0.0429078998656470
0.0826208884115421
0.0253173220478650
0.2184974732324739
0.0374928326714259
0.0457678624577957
0.0407664849921982
0.1011126654404438
0.0906014204193537
0.0360918183916228
0.2288650881190709
0.0597067947717811
0.0496555973865092
0.0259768586434863
0.0542781360100649
0.1474032994535276
0.0928399518039234
0.0322653251852831
0.0385328599341018
0.0506293204274937
0.0532767451065863
0.0711838188054390
0.1023180055061765
0.1551644070847982
0.0287582088202636
0.1911813191391548
0.0932631089550918
0.0547076748165147
0.1651671521727215
0.0406147906244361
0.0370372420185817
0.0358751827538278
0.1152163266056029
0.0205149438620990
0.0708610881217336
0.0972688400213066
0.0309620572884198
0.0434927175523756
0.0647932470848877
0.0412239387048722
0.0877521374495120
0.0547938691438653
0.0276926078567941
0.0619183097572646
0.1149495970945342
0.0384258421173563
0.0988458732776742
0.0369279599209188
0.0466434660632865
0.0672484515757813
0.0311907155877695
0.1208760559346746
0.0638718255334151
0.0948316044652514
0.0805862319186260
0.0356393446837711
0.0340083700195605
0.0458157131611434
0.0276667942267082
0.0506492335382749
0.0316422726699198
0.0524796780084418
0.0567741967371556
0.0163523243019538
0.0550699084161146
0.0289946397311384
0.0432376539010137
0.0942761916047168
0.0692518693592789
0.0295313418484078
0.0620643468518840
0.0160923890168611
0.0607185383805288
0.1664269431145615
0.0321301460503669
0.0642332738338116
0.1634635541345555
0.1261781904253817
0.0464042342835579
0.0305595316879222
0.0627001227987593
0.1227879450423374
0.0286095096096304
0.0484332480158742
0.0330597279630630
0.0694513760095731
0.1503272693593039
0.0358586634670207
0.2297815405313004
0.0465486644792425
0.0354700883308846
0.0488414040566298
0.1661239834815272
0.0274588328956642
0.0718513325991910
0.0229730158674842
0.1721940957229650
0.0452680635993201
0.1888744672521233
0.0310454859057741
0.0252146735439082
0.0457814049299863
0.0258560026647032
0.0511453180034785
0.0503256973587909
0.1203649223259684
0.0460747221946224
0.0710678069278576
0.0291518667675244
0.0338339114878501
0.0401151353298070
0.0377724990410172
0.0365218968426502
0.0934446474767067
0.0258350898671298
0.0683503696084202
0.0316478573521041
0.0865969370428731
0.0334236353995811
0.0504916690748556
0.0829299336007934
0.0532781446308426
0.1228762449567005
0.1966741397714692
0.0952693191625698
0.0257188148586114
0.0918128582370310
0.0357737885456205
0.0367338553704194
0.0286742716391282
0.1901805195914148
0.0674700462640425
0.0549671791833131
0.0777301690711872
0.0839287498364013
0.0350849086560948
0.0785205786844107
0.0425587454950219
0.0190952102662339
0.0219418025445261
0.0298157254150468
0.0247474161274968
0.3709816956351688
0.1398137763529405
0.1775112176503542
0.0212229346845538
0.0468813256749573
0.0325235712567687
0.1404229821651138
0.1134022164147097
0.1098089834803576
0.0389709805132876
0.0344078243866591
0.0323308567077003
0.0850836607757977
0.1649440576394999
0.1994086387562982
0.0524769265650351
0.0340311338434858
0.1104301525474887
0.0320750139300961
0.0410621010240489
0.0433908037546532
0.0905675090258645
0.1121987333485424
0.0216841491619570
0.1684937480144885
0.0288229969880323
0.0575873815580146
0.0228277501958292
0.0768581287902506
0.1143101270669526
0.1905201429741463
0.0249792334403652
0.1079137717764278
0.0479900478438683
0.0968558481669524
0.0309986482846137
0.0310893512598091
0.0632048195792997
0.2136112609278217
0.0799609326304232
0.0390550358417317
0.0510520938183842
0.1181434973015201
0.1738009404917399
0.0390610950997692
0.0213556047812465
0.0368861903109007
0.0565725835790790
0.0620115024349906
0.0274710641912139
0.0387240273420209
0.1587032989898907
0.0697651564093326
0.0718452915051223
0.0506294591096862
0.0394917475244640
0.0240451505826360
0.0832717433061384
0.0616022080122980
0.0876068789767578
0.0751794510014656
0.0452089721882215
0.0532314857857745
0.0520392056166133
0.0423802437038911
0.0358361203841364
0.0507773136145760
0.0373259121185371
0.0300178127776947
0.0683361164721699
0.1170740879445946
0.0812330637392111
0.0424782748571989
0.0523034053146068
0.0257943888073736
0.1439977755025375
0.0623313433348492
0.0771465409272453
0.0525322498016994
0.0438344473820065
0.0432287057213544
0.0533213076191538
0.3886052933942758
0.0279411836329457
0.0637010011071048
0.0386430411390070
0.1495844848184330
0.0308133863149522
0.0429915401697677
0.0435855643142484
0.1794023011276697
0.1158442250917886
0.0779648271932408
0.0354177766812127
0.1658232109614634
0.1189117003101171
0.0285720421377501
0.0389121910110448
0.0824342923209721
0.0373844277035581
0.0365148544207563
0.0207496488831577
0.0702765671544504
0.0320029792913601
0.0623255637413540
0.0547173830171649
0.1691858552726242
0.0864721283675201
0.1390793117240023
0.0341297102501444
0.0962908688692959
0.0611376073804062
0.1061593648311712
0.0285900960102045
0.1566195009647195
0.0234236516944572
0.0677196093620666
0.0447163552809898
0.0352105574560780
0.0297208777037826
0.0770722347902661
0.0638134306269584
0.0302232011482381
0.0237788060333472
0.0700561665232838
0.2548662516093984
0.0693918588191557
0.0221002979832784
0.0403399349766403
0.0504076356202035
0.0321191046328551
0.0369229783717059
0.1543804807100553
0.0772668468013588
0.0482612814820219
0.0338494254622941
0.0352872295615508
0.0627381702787276
0.0499385578772863
0.0272339681056238
0.0742607550356668
0.0723111471998294
0.0631146520817574
0.0291491172559364
0.0659579873542091
0.0570348999980500
0.0590956494564912
0.0473198975384255
0.0480951968243957
0.0705823289097550
0.0778346360543759
0.0377812416732660
0.0873744297315913
0.2047146334452453
0.0584041606569657
0.0585409506745780
0.1997901947643242
0.0710541634826587
0.0851015823407658
0.0388128912462812
0.0237071996507951
0.0379808094360805
0.0246749442664001
0.0254180872537197
0.0650320706788293
0.0659065990926945
0.0815513122967416
0.0517781237192567
0.0701081271340455
0.0461264105105186
0.0466722433652763
0.0577329101221897
0.0459409947481423
0.0857937148975774
0.1000592014399413
0.0882556671111892
0.0360545158312546
0.0324396764391216
0.0292462374039434
0.1420367913210874
0.0568602678977433
0.0385638808219701
0.2753107203719555
0.0355183051422528
0.3722068063236684
0.0418847316036915
0.0460906652953014
0.0429027479054459
0.0500458786165153
0.0682655283339153
0.1666553547106008
0.0438099288222779
0.0457356647874329
0.0904319757697773
0.0551419210039069
0.0685450552377650
0.0379127829033450
0.0353125145038023
0.0325646425197793
0.0476021620337326
0.0675891779194450
0.0711985063579234
0.0929097997477430
0.0140853338948357
0.1064410452613867
0.0497318140426150
0.0378282965556099
0.0538043173431338
0.0402511577214334
0.0873145666572773
0.1345882896960022
0.3785894185758237
0.0404789863819134
0.0785000629381641
0.1191620521060780
0.1020184962735416
0.2046124828203344
0.1194008817377235
0.0376392604876090
0.0342361193123600
0.0476853534561317
0.2179492983740733
0.0524612773570288
0.1741452075537142
0.1289729348307342
0.0811155074059960
0.0399720436568453
0.0534982735393270
0.1020937583407271
0.0302979729591042
0.0377457944884371
0.0454724541795887
0.0738727113586860
0.0715339559438495
0.0805230136485078
0.0165653026189917
0.0307727078217012
0.0883190312030473
0.1106427510111931
0.2361290189819939
0.0305348687040589
0.0250348356996940
0.0285838847483782
0.0783138624791841
0.0749341888984316
0.0387551142204753
0.0254167985772077
0.0356305607709291
0.0312368434683770
0.0785813134327031
0.0489011019971540
0.1284045412833874
0.0605429827144605
0.0633006953467011
0.0251696781697814
0.1964459836047369
0.0865756198261466
0.1092623729339515
0.0468120740448941
0.0254181763477894
0.2762843073978244
0.0959856416097625
0.1517782130075506
0.0314478857805260
0.0265832382556762
0.0690322716565902
0.1429497331593119
0.1463715547591322
0.0550710854652246
0.0544523607013186
0.0400303877188607
0.0583173608589016
0.0704384969756159
0.0432479145717762
0.0654330755342670
0.0570898878167776
0.0259508110176712
0.1820028372500943
0.0318187613855640
0.1600664423114442
0.0234108478657657
0.0887632614524502
0.0432529171479807
0.1248589064263465
0.0350556067737918
0.0136765801741219
0.0936050276301648
0.0591973890346708
0.0588603968851722
0.0433669965999957
0.0289839305561335
0.0561017239639072
0.0427310343486845
0.0529092876355117
0.0796161536426216
0.1019303879481321
0.0743179006882353
0.0712422748790946
0.1607367437657100
0.0353228469268478
0.0758618294082380
0.0679428918958465
0.0839483582311593
0.0290193191008825
0.0934977269856711
0.0804809394785730
0.1325253063876658
0.1558623894277085
0.0403248026392681
0.0377453427821556
0.1848793303318814
0.1681006969783683
0.0254618876848883
0.0378815969135358
0.0738061935192350
0.0307390988729442
0.0446448136394806
0.0261355308334778
0.0268380219134110
0.0350894816327242
0.0348408976680152
0.0545603115458105
0.0939920774573310
0.0584966518857715
0.1703799473079160
0.1826780360626280
0.0388440953386694
0.0294350290560302
0.0599478019207880
0.0355087236106292
0.0497411890002902
0.1625759713309397
0.0654087211850684
0.1142570570808299
0.0268568037803449
0.0256248744215661
0.0353660242460933
0.0811920002039087
0.0400878636030303
0.0405365110306079
0.1674573327719203
0.0359313295833986
0.0577309089704467
0.0358781374584465
0.0517201321637720
0.0506753321461941
0.0369631910785700
0.0233919642174143
0.0675620596728434
0.0502411597581891
0.0830496822972734
0.1313539856501488
0.0776754349167773
0.1611343179112505
0.0364555577289915
0.0714443898317420
0.0446720642274152
0.0268848867232994
0.0439658799618640
0.0727748319255913
0.0346550189325029
0.0817938125978911
0.0828990447407410
0.0577025117985657
0.0254769798740325
0.0563235329631234
0.2371089887794301
0.0331075179244806
0.0432999932798228
0.0362570440689006
0.1343833321856879
0.0521158544615953
0.0830929717594017
0.0350051202888707
0.0620601982640851
0.0475025136469287
0.0705006748703344
0.0514868320120821
0.0231675928069638
0.0380978841554667
0.0866684841412107
0.0503471730519166
0.0367101851720913
0.0437255639832700
0.0306757044408732
0.0593058024741384
0.0702129055124378
0.0328453276773143
0.2069985605565237
0.0495513390708426
0.0423065395059827
0.0338015783278376
0.1229034664372310
0.0865520921161464
0.0713724493922029
0.0235043663160146
0.0377226236962856
0.2708737374681874
0.0530257456003987
0.0277307455613889
0.0326790606354341
0.1471547911727881
0.0362880975232070
0.0529743202418229
0.0511785106553644
0.0725514348024168
0.0300933486212226
0.0331469392411800
0.0460433275410540
0.0616199559677905
0.0353724717369598
0.0429854290032297
0.0895108006118083
0.1454078689368684
0.0255680316804757
0.0401478326579536
0.0498751329472975
0.0318631927017744
0.0189660710446522
0.0375336734504680
0.0597421280762314
0.0321339104227499
0.2719745088002515
0.0304665764160611
0.1039683422717842
0.0434082705100693
0.0857798483414217
0.0379661091359749
0.0384729462399449
0.2514082066923519
0.0332148076152865
0.0444532801777865
0.2055015236074694
0.0659426081233240
0.0934647080220745
0.0680399016644780
0.0781548980963663
0.0418097532709043
0.0264163229792741
0.1776853559257362
0.0894580097798230
0.0492530539910314
0.1050212268558801
0.0406257690592482
0.0282588674748505
0.0781464881228709
0.0613832362547904
0.0267421317359381
0.0689986241574675
0.1891339337486822
0.0190801879505590
0.0906698762380954
0.0211549515039614
0.0717872464854349
0.0773608646643288
0.0496939232784358
0.1172176718160076
0.0388631755794186
0.0444645708852550
0.0799865288536410
0.0463352669379456
0.0526712831290512
0.0377237377206454
0.0869237203571161
0.0972216137579386
0.0982309569468445
0.0670944896036142
0.0642705662660364
0.1003655493794035
0.0400583873235072
0.0674477881685198
0.1476555216061903
0.0394020906542397
0.0986860184944122
0.0757505339838697
0.0431880413004061
0.1281579261772142
0.0334769923790955
0.0450794990260023
0.0713855215176375
0.2110239295093523
0.0285916881888248
0.0358932534023501
0.0666211970392050
0.0293065434341510
0.1473125405734656
0.0511530741154123
0.1143361951049800
0.0535783365504093
0.0759276401068677
0.0539400830108369
0.1255396786656554
0.0456196576859453
0.0765305681580603
0.0305730808198245
0.0559952209070308
0.0432790658284018
0.0465039189549221
0.0285251294914053
0.0371421739976870
0.1409875806293626
0.0576931082021963
0.0896756834009363
0.0345109155054173
0.1596761514576278
0.0303979675886713
0.0590684005876532
0.0797220342262646
0.0424628944306835
0.1144221034213116
0.0665060577052706
0.0744018820597810
0.3362935489202995
0.0563213448468547
0.0297252161280462
0.0791858736014858
0.0524791233585445
0.1412500628523367
0.1149445315767403
0.0344969897559296
0.0501992322214581
0.0615849018983032
0.0861834895120611
0.0291077128076296
0.0557009376472557
0.0458686924119826
0.0720254324528350
0.1104561282531858
0.0685699173552814
0.0389353442933258
0.0732469854135928
0.0883919022888986
0.0388841192598833
0.0492075717162051
0.0537480608406155
0.1867518241390703
0.0260158193738592
0.0574981787019614
0.0466112575441581
0.1549122311152682
0.1106114735307101
0.0361955795304102
0.0498512421502952
0.0491778384610294
0.0460552751614427
0.0344994752197887
0.0191738604829555
0.0448175402480092
0.0414727304696609
0.0511279345191283
0.0371265946936174
0.1301369234810646
0.0662107031067188
0.1558879329930792
0.1496807243152989
0.1096554622980451
0.1106156516202401
0.0510927464400980
0.0620385492534180
0.0362408451068819
0.0354505559267455
0.1471562329965139
0.1653333700074320
0.0332609880642543
0.1189569167506461
0.0359172499321554
0.0445541081387422
0.0433896319306998
0.0815767781383860
0.1136700276918878
0.1128760794538518
0.0433512025106158
0.0348104737606127
0.0394186745158437
0.0775289191175700
0.0366858772764556
0.0265148015966249
0.0756042730307137
0.0253892873476919
0.0369766816347593
0.0492810517881777
0.0591624343152046
0.1905161404325666
0.1510510882349123
0.0679330898765608
0.0534900149767297
0.1138231620997040
0.0385020787771234
0.0686724600970938
0.0196256194047899
0.0364133720128022
0.0598117535106061
0.0462006745595475
0.1621368169657837
0.0421212519266172
0.0388581936536296
0.0706186286680464
0.3358410278219053
0.0497079743200682
0.2736667381602770
0.0431957748149024
0.0458206760979903
0.0404961780581419
0.0657213301870939
0.0468729871614499
0.0716556412495577
0.0710754528802481
0.0690231086948988
0.1153936037745441
0.0162298855429408
0.0385927712761066
0.1189325951187302
0.1302716873564831
0.0482941000499535
0.0343322832048485
0.0421811011758065
0.0646518563860167
0.1192451536249106
0.1296078615587846
0.1668346196519720
0.2215597233036738
0.0519994180610060
0.1972444453023020
0.0964892598029373
0.0350852663734857
0.0527524132323772
0.0368531424497333
0.0652007032359606
0.0446446263781873
0.0670961033592676
0.1229153468348562
0.0327414574153210
0.0416970007103037
0.0620865263381303
0.0452802041659634
0.0482728450809047
0.0925864546481076
0.0683261385837006
0.0493789951561889
0.0532047617076060
0.0499772230623951
0.0763148223367734
0.0384034562624466
0.0421343461065011
0.0170517413675357
0.1068219003599289
0.1367658981839747
0.0833150392525478
0.0591727402872855
0.0899223590929155
0.0312095811049170
0.1875653942726715
0.0474661579189051
0.0494789073316062
0.0908583244073010
0.0224682426086177
0.1755274317309537
0.1153133770167596
0.0913186409535810
0.0686736919601826
0.0806263205961369
0.0410276473242246
0.0964349001534320
0.0442849158316976
0.1092962413802585
0.0453325807982182
0.1264470180580921
0.0850473610978434
0.1236529552173786
0.0233152784055408
0.0704510426418430
0.1031167338657232
0.0840283274111268
0.0840273723116902
0.1128730944872976
0.0506147364265911
0.0897670988645975
0.0847059739422065
0.0274085894697603
0.1170367434706766
0.0351722988404526
0.0665772589691901
0.0328423284210847
0.0323234739809323
0.0507721795789764
0.1111010232772877


==> data/ls_matrix_s_values.dat <==
         clean           noisy
4.50529745e+03  5.59518126e+03
2.72615902e+03  1.51869094e+03
2.24471626e+03  1.33409736e+03
1.77072840e+03  1.32318779e+03
1.53617980e+03  1.29608286e+03
1.41808738e+03  1.22509588e+03
1.31729258e+03  1.15784098e+03
9.72329903e+02  1.11275425e+03
7.90663530e+02  1.06066023e+03
6.78168033e+02  1.01610378e+03
6.19280280e+02  9.67092644e+02
5.49998780e+02  9.02455591e+02
4.42748641e+02  8.57091065e+02
3.90081028e+02  8.36395721e+02
3.55070121e+02  8.04313906e+02
3.26775886e+02  7.84760001e+02
2.96287610e+02  7.09598677e+02
2.87992666e+02  7.02180092e+02
2.58747393e+02  6.76581682e+02
2.40553142e+02  6.07059458e+02
2.26236674e+02  6.02316124e+02
2.08287345e+02  5.93004750e+02
1.92024327e+02  5.87937192e+02
1.79711554e+02  5.76142054e+02
1.70485341e+02  5.68114017e+02
1.50009827e+02  5.54526782e+02
1.24970040e+02  5.37535934e+02
9.62193012e+01  5.33235043e+02
6.88112756e+01  5.20372353e+02
7.32063756e+00  5.05107146e+02
4.73704431e+00  5.04377766e+02
3.72708281e+00  4.93177027e+02
3.69366366e+00  4.91497744e+02
3.66636750e+00  4.82837334e+02
3.64730512e+00  4.81527815e+02
3.63458333e+00  4.68001670e+02
3.62362106e+00  4.60055915e+02
3.60675885e+00  4.52601618e+02
3.59839967e+00  4.43937460e+02
3.58360093e+00  4.25124498e+02
3.57493688e+00  4.17873245e+02
3.55911669e+00  4.15869871e+02
3.55557325e+00  4.07233588e+02
3.54158385e+00  3.97150500e+02
3.53315702e+00  3.86997477e+02
3.51965582e+00  3.72035430e+02
3.51014024e+00  3.62188081e+02
3.50560226e+00  3.39576762e+02
3.49260276e+00  3.34678522e+02
3.48625801e+00  3.26331614e+02
3.48014357e+00  2.93895060e+02
3.47315303e+00  2.79515975e+02
3.46900937e+00  2.75379535e+02
3.44903385e+00  2.63029231e+02
3.44719111e+00  2.47467388e+02
3.44624264e+00  2.37823497e+02
3.43362240e+00  2.22028682e+02
3.42187614e+00  2.10488527e+02
3.41560069e+00  2.05530411e+02
3.40939258e+00  2.01011237e+02
3.40526613e+00  1.94124041e+02
3.39909381e+00  1.91210757e+02
3.39315601e+00  1.80304822e+02
3.38772361e+00  1.74779147e+02
3.38219744e+00  1.71794126e+02
3.36800978e+00  1.71268121e+02
3.36727425e+00  1.64861701e+02
3.35865674e+00  1.60674123e+02
3.34991160e+00  1.58104954e+02
3.34460895e+00  1.50732547e+02
3.34166467e+00  1.48029754e+02
3.33740378e+00  1.44058535e+02
3.32884031e+00  1.39003029e+02
3.32026253e+00  1.29989219e+02
3.30963701e+00  1.25476021e+02
3.30492827e+00  1.14928250e+02
3.30176294e+00  1.12240193e+02
3.28956595e+00  1.02551540e+02
3.28697530e+00  9.88550883e+01
3.28041859e+00  9.23195619e+01
3.27584687e+00  8.52169968e+01
3.26642337e+00  7.43031951e+01
3.26031184e+00  7.18434307e+01
3.25608415e+00  5.38097773e+01
3.25033892e+00  4.47973021e+01
3.24481557e+00  3.74259633e+01
3.23343018e+00  3.34932631e+01
3.23216976e+00  2.68829320e+01
3.22731020e+00  2.19949157e+01
3.22533430e+00  2.12096578e+01
3.21417378e+00  1.96362933e+01
3.20981194e+00  1.89549622e+01
3.20649653e+00  1.87419694e+01
3.20090800e+00  1.83420259e+01
3.19322334e+00  1.82040488e+01
3.18739857e+00  1.81181788e+01
3.18179173e+00  1.79140749e+01
3.17507796e+00  1.78961900e+01
3.17020777e+00  1.78213600e+01
3.16476167e+00  1.76674117e+01
3.15852025e+00  1.75452212e+01
3.15598319e+00  1.74956880e+01
3.14813109e+00  1.74336818e+01
3.14609245e+00  1.73440211e+01
3.13944916e+00  1.71183059e+01
3.13447882e+00  1.70916377e+01
3.13112638e+00  1.70300949e+01
3.12766352e+00  1.69987980e+01
3.11891611e+00  1.69030185e+01
3.11722409e+00  1.67901168e+01
3.11318584e+00  1.67182517e+01
3.10352817e+00  1.66513683e+01
3.10102059e+00  1.65886277e+01
3.09524479e+00  1.65226317e+01
3.08941193e+00  1.65125401e+01
3.08564024e+00  1.64289909e+01
3.08047600e+00  1.64108921e+01
3.07473580e+00  1.63669955e+01
3.06835440e+00  1.63382858e+01
3.06504017e+00  1.62759414e+01
3.05902285e+00  1.61968691e+01
3.05339147e+00  1.61653278e+01
3.05087739e+00  1.61256573e+01
3.04192314e+00  1.60177301e+01
3.03787626e+00  1.59990027e+01
3.02874625e+00  1.59545026e+01
3.02426311e+00  1.59135676e+01
3.01611013e+00  1.58600894e+01
3.01481047e+00  1.57919366e+01
3.00762176e+00  1.57823882e+01
3.00487954e+00  1.57351706e+01
3.00081590e+00  1.56559042e+01
2.99817634e+00  1.56330616e+01
2.98728473e+00  1.55987075e+01
2.98200600e+00  1.55049883e+01
2.97810480e+00  1.54729868e+01
2.97440422e+00  1.54405612e+01
2.96732505e+00  1.54287200e+01
2.96384106e+00  1.53332177e+01
2.96208717e+00  1.53104399e+01
2.95140917e+00  1.52924855e+01
2.95010733e+00  1.52359532e+01
2.94706048e+00  1.51926466e+01
2.94489418e+00  1.51484404e+01
2.93859120e+00  1.51396926e+01
2.93305727e+00  1.50879920e+01
2.92922759e+00  1.50642018e+01
2.92490397e+00  1.50344016e+01
2.92139956e+00  1.49693597e+01
2.91442881e+00  1.49552165e+01
2.91131120e+00  1.49072521e+01
2.90582697e+00  1.48658842e+01
2.90522617e+00  1.47906878e+01
2.90019018e+00  1.47569532e+01
2.89329424e+00  1.47383744e+01
2.88982247e+00  1.46656423e+01
2.88407220e+00  1.46315050e+01
2.88192665e+00  1.46185080e+01
2.87581310e+00  1.45980447e+01
2.86868665e+00  1.45514252e+01
2.86847031e+00  1.45016884e+01
2.86625425e+00  1.44519539e+01
2.86261550e+00  1.44083350e+01
2.85856194e+00  1.43962591e+01
2.84912468e+00  1.43542723e+01
2.84822679e+00  1.43163042e+01
2.84137266e+00  1.42945797e+01
2.83315956e+00  1.42725856e+01
2.83112063e+00  1.42569816e+01
2.82925232e+00  1.42126112e+01
2.82413622e+00  1.41654516e+01
2.81954050e+00  1.41203008e+01
2.81823130e+00  1.40842365e+01
2.81399531e+00  1.40754166e+01
2.80674093e+00  1.40522097e+01
2.79964558e+00  1.40076388e+01
2.79609069e+00  1.39805898e+01
2.79275084e+00  1.39441214e+01
2.78855123e+00  1.38974413e+01
2.78836695e+00  1.38614193e+01
2.78316456e+00  1.38365206e+01
2.77746844e+00  1.38114240e+01
2.77061878e+00  1.38002498e+01
2.76859404e+00  1.37453834e+01
2.76420399e+00  1.37145597e+01
2.76296191e+00  1.36948681e+01
2.75758374e+00  1.36566470e+01
2.75172690e+00  1.36313126e+01
2.74712805e+00  1.36225414e+01
2.74547663e+00  1.35846731e+01
2.73967304e+00  1.35546271e+01
2.73523341e+00  1.34913151e+01
2.73166272e+00  1.34662499e+01
2.73017977e+00  1.34401048e+01
2.72726559e+00  1.34203910e+01
2.71925264e+00  1.33803299e+01
2.71569244e+00  1.33731107e+01
2.71197684e+00  1.33207696e+01
2.70688179e+00  1.33156777e+01
2.70599653e+00  1.32782609e+01
2.69973780e+00  1.32640800e+01
2.69736108e+00  1.32416474e+01
2.69345784e+00  1.31946703e+01
2.68937433e+00  1.31813869e+01
2.68600672e+00  1.31217922e+01
2.68097101e+00  1.31185479e+01
2.67754793e+00  1.30979220e+01
2.66933097e+00  1.30630849e+01
2.66698310e+00  1.30342544e+01
2.66396261e+00  1.30117632e+01
2.65730992e+00  1.29810197e+01
2.65507370e+00  1.29579011e+01
2.65321245e+00  1.29466634e+01
2.64741920e+00  1.28993285e+01
2.64470741e+00  1.28812990e+01
2.64351903e+00  1.28378348e+01
2.64037676e+00  1.28107333e+01
2.63836793e+00  1.27862534e+01
2.63416235e+00  1.27417487e+01
2.63006781e+00  1.27116113e+01
2.62400509e+00  1.26775280e+01
2.62099774e+00  1.26625662e+01
2.61403980e+00  1.26505907e+01
2.60937466e+00  1.26245622e+01
2.60687091e+00  1.25816579e+01
2.60435818e+00  1.25774685e+01
2.60075689e+00  1.25621495e+01
2.59778873e+00  1.25422207e+01
2.59401113e+00  1.25057796e+01
2.59036968e+00  1.24978472e+01
2.58757437e+00  1.24925346e+01
2.58374107e+00  1.24204709e+01
2.57799190e+00  1.23925076e+01
2.57527832e+00  1.23739403e+01
2.56910044e+00  1.23695060e+01
2.56597103e+00  1.23484212e+01
2.56144420e+00  1.23124167e+01
2.55979908e+00  1.22336926e+01
2.55213579e+00  1.22167431e+01
2.55032838e+00  1.21891955e+01
2.54680854e+00  1.21708112e+01
2.54217677e+00  1.21442828e+01
2.54035897e+00  1.20992440e+01
2.53421751e+00  1.20864545e+01
2.52856118e+00  1.20820867e+01
2.52443602e+00  1.20661231e+01
2.52379525e+00  1.20560442e+01
2.52016986e+00  1.20192597e+01
2.51281474e+00  1.20047830e+01
2.51104893e+00  1.19829487e+01
2.50887562e+00  1.19555941e+01
2.50524923e+00  1.19283136e+01
2.50059551e+00  1.18966105e+01
2.49831539e+00  1.18418497e+01
2.49000926e+00  1.18169737e+01
2.48830037e+00  1.18107017e+01
2.48747216e+00  1.17863075e+01
2.48028262e+00  1.17624425e+01
2.47941478e+00  1.17464333e+01
2.47582201e+00  1.17239322e+01
2.47153081e+00  1.17025444e+01
2.46581374e+00  1.16732259e+01
2.46001242e+00  1.16417311e+01
2.45635450e+00  1.16225372e+01
2.45448708e+00  1.16144481e+01
2.44867307e+00  1.15888624e+01
2.44835168e+00  1.15640291e+01
2.44519828e+00  1.15420399e+01
2.44214786e+00  1.15352146e+01
2.43735437e+00  1.15172594e+01
2.43439171e+00  1.14629364e+01
2.43313238e+00  1.14424542e+01
2.42986207e+00  1.14250332e+01
2.42209147e+00  1.13930454e+01
2.41585678e+00  1.13885575e+01
2.41381382e+00  1.13490107e+01
2.41061558e+00  1.13242595e+01
2.40730197e+00  1.12860318e+01
2.40442831e+00  1.12760677e+01
2.40051823e+00  1.12489371e+01
2.39712411e+00  1.12354195e+01
2.39500017e+00  1.12145176e+01
2.38850317e+00  1.11639698e+01
2.38636634e+00  1.11555886e+01
2.38305901e+00  1.11448949e+01
2.38053858e+00  1.11402848e+01
2.37862761e+00  1.11142589e+01
2.37578261e+00  1.11066238e+01
2.36737306e+00  1.10915541e+01
2.36560544e+00  1.10453744e+01
2.36279000e+00  1.10085470e+01
2.35812560e+00  1.09820483e+01
2.35552675e+00  1.09517801e+01
2.35310182e+00  1.09469675e+01
2.34871799e+00  1.09228569e+01
2.34626904e+00  1.09056025e+01
2.34360226e+00  1.08667635e+01
2.34018075e+00  1.08522371e+01
2.33412852e+00  1.08429305e+01
2.32975160e+00  1.08134050e+01
2.32763591e+00  1.07994934e+01
2.32556810e+00  1.07887532e+01
2.32120987e+00  1.07451680e+01
2.31956884e+00  1.07367876e+01
2.31381989e+00  1.07210597e+01
2.31075916e+00  1.06938070e+01
2.30650654e+00  1.06929996e+01
2.30488429e+00  1.06645763e+01
2.30273866e+00  1.06239743e+01
2.30036243e+00  1.05985170e+01
2.29328516e+00  1.05808799e+01
2.29173805e+00  1.05518675e+01
2.29123974e+00  1.05434774e+01
2.28844643e+00  1.05255358e+01
2.28500472e+00  1.04720703e+01
2.27973680e+00  1.04702830e+01
2.27696003e+00  1.04342814e+01
2.26804587e+00  1.04212926e+01
2.26187038e+00  1.04169803e+01
2.26030566e+00  1.03760804e+01
2.25827670e+00  1.03712708e+01
2.25755154e+00  1.03595464e+01
2.25428810e+00  1.03171967e+01
2.25050631e+00  1.03053996e+01
2.24432266e+00  1.02856961e+01
2.23816095e+00  1.02745472e+01
2.23539242e+00  1.02487266e+01
2.23394004e+00  1.02202125e+01
2.23019357e+00  1.02094012e+01
2.22755076e+00  1.01756803e+01
2.22397803e+00  1.01682284e+01
2.22099505e+00  1.01283053e+01
2.21675657e+00  1.01190262e+01
2.21411975e+00  1.00897256e+01
2.21170403e+00  1.00737739e+01
2.20864648e+00  1.00636792e+01
2.20599619e+00  1.00269230e+01
2.20425804e+00  1.00137602e+01
2.19829478e+00  1.00076571e+01
2.19164816e+00  9.97368349e+00
2.18920441e+00  9.95319352e+00
2.18604763e+00  9.93568985e+00
2.18562335e+00  9.92754912e+00
2.18021010e+00  9.91291623e+00
2.17714285e+00  9.89505128e+00
2.17598462e+00  9.86381397e+00
2.17001027e+00  9.84692740e+00
2.16672826e+00  9.83516492e+00
2.16517457e+00  9.81887982e+00
2.15857682e+00  9.80388347e+00
2.15796782e+00  9.77424956e+00
2.15567676e+00  9.75856398e+00
2.15389436e+00  9.74749014e+00
2.14893365e+00  9.72332136e+00
2.14501831e+00  9.69534585e+00
2.14187020e+00  9.67204736e+00
2.13903294e+00  9.65556720e+00
2.13840146e+00  9.64756457e+00
2.13599742e+00  9.62108881e+00
2.13003615e+00  9.60748943e+00
2.12910673e+00  9.58640308e+00
2.12390593e+00  9.56658336e+00
2.12115910e+00  9.54234128e+00
2.11782925e+00  9.52462249e+00
2.11604714e+00  9.50119595e+00
2.11242720e+00  9.49063575e+00
2.10526911e+00  9.48201288e+00
2.10225865e+00  9.46184511e+00
2.10032569e+00  9.43104816e+00
2.09888464e+00  9.42379536e+00
2.09528202e+00  9.40727853e+00
2.09387364e+00  9.40230849e+00
2.08750956e+00  9.36139686e+00
2.08496827e+00  9.34675103e+00
2.08334149e+00  9.33662018e+00
2.08116406e+00  9.31277500e+00
2.07501062e+00  9.28217582e+00
2.07083231e+00  9.27416203e+00
2.07060277e+00  9.26543818e+00
2.06519561e+00  9.23532953e+00
2.06150674e+00  9.21099263e+00
2.05943398e+00  9.19753676e+00
2.05845419e+00  9.17713791e+00
2.05329012e+00  9.16008099e+00
2.04964567e+00  9.12354061e+00
2.04791098e+00  9.10354799e+00
2.04411649e+00  9.08909956e+00
2.04070584e+00  9.07729104e+00
2.03753189e+00  9.06877869e+00
2.03515253e+00  9.05300518e+00
2.03443488e+00  9.03714090e+00
2.03210748e+00  9.02565897e+00
2.02491919e+00  8.99677983e+00
2.02367826e+00  8.97855649e+00
2.02229321e+00  8.95337271e+00
2.02026495e+00  8.93921482e+00
2.01572027e+00  8.92706715e+00
2.01424575e+00  8.91381774e+00
2.00888412e+00  8.90691327e+00
2.00560144e+00  8.88252007e+00
2.00209816e+00  8.86320034e+00
1.99976704e+00  8.82365299e+00
1.99527276e+00  8.80480501e+00
1.99073815e+00  8.79905292e+00
1.98779432e+00  8.77113409e+00
1.98496669e+00  8.76498235e+00
1.98169574e+00  8.75428597e+00
1.97800156e+00  8.73417699e+00
1.97688046e+00  8.70489535e+00
1.97271300e+00  8.70217202e+00
1.96848836e+00  8.68446319e+00
1.96606227e+00  8.67074135e+00
1.96239350e+00  8.66096759e+00
1.95983747e+00  8.63371353e+00
1.95548213e+00  8.60645068e+00
1.95192736e+00  8.57821317e+00
1.95068687e+00  8.56504809e+00
1.94603582e+00  8.52031749e+00
1.94461592e+00  8.51205384e+00
1.94126267e+00  8.51026068e+00
1.93587732e+00  8.49101125e+00
1.93379069e+00  8.47619353e+00
1.93115451e+00  8.45411267e+00
1.92696397e+00  8.43092443e+00
1.92446978e+00  8.42321081e+00
1.92220508e+00  8.41801016e+00
1.91744376e+00  8.40816629e+00
1.91469509e+00  8.36287756e+00
1.91155363e+00  8.35374914e+00
1.91036719e+00  8.34514833e+00
1.90767260e+00  8.31303475e+00
1.90386660e+00  8.30770686e+00
1.90223407e+00  8.30140761e+00
1.89331427e+00  8.28666943e+00
1.89164568e+00  8.25197437e+00
1.88759144e+00  8.24602510e+00
1.88626488e+00  8.23896014e+00
1.88311104e+00  8.20981401e+00
1.88219890e+00  8.19555675e+00
1.87767915e+00  8.18878137e+00
1.87620986e+00  8.16491216e+00
1.87136971e+00  8.14690828e+00
1.86975716e+00  8.13874619e+00
1.86716911e+00  8.12289081e+00
1.86430690e+00  8.10145728e+00
1.86238806e+00  8.06760976e+00
1.85580461e+00  8.05686612e+00
1.85368631e+00  8.04268574e+00
1.85273395e+00  8.01632917e+00
1.85013382e+00  8.00685028e+00
1.84734263e+00  7.99208792e+00
1.84362668e+00  7.98087296e+00
1.84037482e+00  7.97291059e+00
1.83744567e+00  7.95031238e+00
1.83526351e+00  7.93606808e+00
1.83255662e+00  7.92654760e+00
1.82644943e+00  7.90997135e+00
1.82110885e+00  7.90100532e+00
1.82092807e+00  7.85333697e+00
1.81888838e+00  7.84688175e+00
1.81830121e+00  7.81108250e+00
1.81241127e+00  7.79801602e+00
1.81003647e+00  7.77638754e+00
1.80759945e+00  7.75729635e+00
1.80356968e+00  7.75616986e+00
1.80012851e+00  7.73620971e+00
1.79731258e+00  7.70796137e+00
1.79405430e+00  7.70331746e+00
1.79229055e+00  7.69197300e+00
1.78789707e+00  7.67314242e+00
1.78662578e+00  7.67127000e+00
1.78549761e+00  7.65766536e+00
1.78268179e+00  7.63775817e+00
1.77715450e+00  7.62093213e+00
1.77453751e+00  7.61025810e+00
1.77278500e+00  7.59164914e+00
1.76911155e+00  7.57727091e+00
1.76653678e+00  7.55642822e+00
1.76255819e+00  7.54079951e+00
1.75988848e+00  7.52217199e+00
1.75852918e+00  7.51744053e+00
1.75420179e+00  7.49201233e+00
1.75256589e+00  7.48329645e+00
1.75090461e+00  7.46287457e+00
1.74734322e+00  7.45629031e+00
1.74522633e+00  7.42770078e+00
1.74012208e+00  7.42276193e+00
1.73687458e+00  7.40240048e+00
1.73420474e+00  7.38666591e+00
1.73116920e+00  7.37210773e+00
1.72866346e+00  7.34187587e+00
1.72427957e+00  7.32434095e+00
1.72345754e+00  7.31815821e+00
1.71983372e+00  7.29303586e+00
1.71471313e+00  7.29100494e+00
1.71210615e+00  7.27386625e+00
1.70971393e+00  7.26770345e+00
1.70944750e+00  7.24660130e+00
1.70496093e+00  7.22118701e+00
1.70412745e+00  7.20048730e+00
1.69860505e+00  7.18640368e+00
1.69722622e+00  7.17374478e+00
1.69442160e+00  7.15603164e+00
1.68865310e+00  7.13393231e+00
1.68378562e+00  7.12324911e+00
1.68175091e+00  7.11185699e+00
1.68062069e+00  7.09538722e+00
1.67669459e+00  7.07903591e+00
1.67623792e+00  7.06415875e+00
1.67190020e+00  7.03141187e+00
1.66695980e+00  7.02698400e+00
1.66631073e+00  7.01813119e+00
1.66300366e+00  6.99929963e+00
1.65980585e+00  6.99673546e+00
1.65673829e+00  6.96930827e+00
1.65164674e+00  6.96056668e+00
1.65010781e+00  6.93333863e+00
1.64790515e+00  6.92161236e+00
1.64760236e+00  6.90830679e+00
1.64315714e+00  6.89694647e+00
1.63930930e+00  6.89284102e+00
1.63674894e+00  6.87073086e+00
1.63598015e+00  6.85469224e+00
1.63329371e+00  6.84797832e+00
1.63019708e+00  6.81490190e+00
1.62838680e+00  6.80522655e+00
1.62302819e+00  6.78017857e+00
1.61829243e+00  6.77652630e+00
1.61606090e+00  6.75415338e+00
1.60955805e+00  6.73851881e+00
1.60712706e+00  6.72347426e+00
1.60561294e+00  6.70160138e+00
1.60235885e+00  6.68769574e+00
1.60003526e+00  6.68235216e+00
1.59889376e+00  6.66766694e+00
1.59770109e+00  6.65956590e+00
1.59149994e+00  6.63281210e+00
1.59057004e+00  6.62765016e+00
1.58805778e+00  6.61089438e+00
1.58602265e+00  6.60404532e+00
1.58246540e+00  6.59132596e+00
1.58087716e+00  6.55902713e+00
1.57835155e+00  6.54862375e+00
1.57556152e+00  6.54280182e+00
1.57379272e+00  6.52937453e+00
1.57115378e+00  6.51219285e+00
1.56878025e+00  6.48368030e+00
1.56167494e+00  6.47764086e+00
1.55779851e+00  6.45828608e+00
1.55529276e+00  6.44368325e+00
1.55317412e+00  6.43997413e+00
1.55027099e+00  6.42040359e+00
1.54675715e+00  6.39918883e+00
1.54446023e+00  6.38543479e+00
1.54063151e+00  6.37373654e+00
1.53789658e+00  6.35502399e+00
1.53702640e+00  6.34456229e+00
1.53632095e+00  6.32982095e+00
1.53079808e+00  6.30986488e+00
1.52719402e+00  6.29995948e+00
1.52566935e+00  6.27513707e+00
1.52044192e+00  6.26712461e+00
1.51914961e+00  6.25854785e+00
1.51632832e+00  6.24830121e+00
1.51221694e+00  6.22033998e+00
1.51009253e+00  6.21157244e+00
1.50789328e+00  6.19139480e+00
1.50692464e+00  6.17244149e+00
1.50520350e+00  6.15709293e+00
1.50331693e+00  6.14055964e+00
1.50046209e+00  6.13000439e+00
1.49850273e+00  6.12033516e+00
1.49591929e+00  6.11317675e+00
1.49319170e+00  6.10344738e+00
1.49250994e+00  6.08465353e+00
1.48502343e+00  6.07985682e+00
1.48401038e+00  6.07043324e+00
1.48202374e+00  6.03128195e+00
1.47669368e+00  6.02653505e+00
1.47428736e+00  6.01790619e+00
1.47086750e+00  6.00492371e+00
1.47014835e+00  6.00134883e+00
1.46680791e+00  5.98221634e+00
1.46445861e+00  5.97216262e+00
1.46230457e+00  5.96054044e+00
1.45666682e+00  5.94157696e+00
1.45543059e+00  5.93520811e+00
1.45241495e+00  5.89993533e+00
1.44703698e+00  5.89185323e+00
1.44245864e+00  5.88591281e+00
1.44188428e+00  5.87301760e+00
1.44113996e+00  5.84852486e+00
1.43655769e+00  5.83208438e+00
1.43557777e+00  5.82101723e+00
1.43316569e+00  5.81130533e+00
1.43121160e+00  5.79978018e+00
1.42810528e+00  5.78470265e+00
1.42394972e+00  5.76762879e+00
1.41995588e+00  5.75817409e+00
1.41663897e+00  5.74266927e+00
1.41593080e+00  5.71425459e+00
1.41345551e+00  5.70865652e+00
1.40962044e+00  5.69706610e+00
1.40918797e+00  5.69029330e+00
1.40396148e+00  5.68210755e+00
1.40127714e+00  5.65366156e+00
1.39973949e+00  5.64139936e+00
1.39660181e+00  5.62864370e+00
1.39411657e+00  5.62325560e+00
1.39173334e+00  5.61661305e+00
1.38805747e+00  5.60387412e+00
1.38500591e+00  5.58590885e+00
1.38353170e+00  5.57087437e+00
1.38161011e+00  5.55942233e+00
1.37649417e+00  5.53408792e+00
1.37545867e+00  5.52576506e+00
1.37458501e+00  5.51568428e+00
1.37121214e+00  5.50759165e+00
1.36486082e+00  5.48131313e+00
1.36275497e+00  5.47216375e+00
1.36070900e+00  5.46315164e+00
1.35995515e+00  5.44401699e+00
1.35430013e+00  5.44040035e+00
1.35301667e+00  5.42620126e+00
1.35203384e+00  5.42081494e+00
1.34954634e+00  5.38404396e+00
1.34491841e+00  5.37692752e+00
1.34143818e+00  5.36579804e+00
1.33842017e+00  5.33769044e+00
1.33682121e+00  5.33230705e+00
1.33282202e+00  5.32886646e+00
1.33111622e+00  5.31936167e+00
1.32703603e+00  5.30169911e+00
1.32489804e+00  5.29432755e+00
1.32144902e+00  5.27166353e+00
1.31765229e+00  5.26957739e+00
1.31557070e+00  5.24643213e+00
1.31309903e+00  5.24158546e+00
1.30898347e+00  5.21438927e+00
1.30717008e+00  5.20283914e+00
1.30578138e+00  5.18829110e+00
1.30459189e+00  5.17734433e+00
1.29978162e+00  5.15149926e+00
1.29822667e+00  5.13954244e+00
1.29361578e+00  5.12666013e+00
1.29026007e+00  5.12459835e+00
1.28837904e+00  5.11156105e+00
1.28778808e+00  5.08249949e+00
1.28538085e+00  5.07232820e+00
1.28180075e+00  5.05600339e+00
1.27945408e+00  5.05128040e+00
1.27422195e+00  5.04820073e+00
1.27252349e+00  5.03265150e+00
1.27001123e+00  5.01182353e+00
1.26780685e+00  5.00417420e+00
1.26539103e+00  4.98609389e+00
1.26447672e+00  4.97757764e+00
1.26110953e+00  4.96808856e+00
1.25921898e+00  4.95801477e+00
1.25641903e+00  4.92904128e+00
1.25476713e+00  4.92583717e+00
1.25192744e+00  4.90963317e+00
1.24914768e+00  4.90373164e+00
1.24678385e+00  4.88811162e+00
1.24314653e+00  4.87235908e+00
1.24064001e+00  4.86979581e+00
1.23781990e+00  4.84662582e+00
1.23632957e+00  4.83352530e+00
1.23502444e+00  4.82918651e+00
1.22920143e+00  4.82454326e+00
1.22868202e+00  4.81163257e+00
1.22633617e+00  4.78564711e+00
1.22360988e+00  4.78319641e+00
1.21842849e+00  4.77394602e+00
1.21725639e+00  4.75138286e+00
1.21191764e+00  4.73190664e+00
1.21070016e+00  4.72462909e+00
1.20898507e+00  4.71261665e+00
1.20664967e+00  4.71060361e+00
1.20522964e+00  4.68828002e+00
1.19991125e+00  4.68551681e+00
1.19919812e+00  4.65922799e+00
1.19669108e+00  4.63984699e+00
1.18988857e+00  4.63669848e+00
1.18840650e+00  4.62256661e+00
1.18539090e+00  4.59741392e+00
1.18337949e+00  4.58885279e+00
1.18285921e+00  4.58419652e+00
1.18016272e+00  4.56099458e+00
1.17611011e+00  4.55220665e+00
1.17169758e+00  4.53838812e+00
1.16649758e+00  4.52680606e+00
1.16507742e+00  4.52119988e+00
1.16006345e+00  4.51124276e+00
1.15899541e+00  4.50501046e+00
1.15717247e+00  4.49174100e+00
1.15464910e+00  4.47776944e+00
1.15276273e+00  4.46633333e+00
1.14991223e+00  4.44344760e+00
1.14801692e+00  4.43355086e+00
1.14312501e+00  4.42708462e+00
1.14169097e+00  4.41660675e+00
1.14081964e+00  4.40624307e+00
1.13992122e+00  4.40394501e+00
1.13442504e+00  4.38920305e+00
1.13347104e+00  4.38199176e+00
1.12870763e+00  4.37164988e+00
1.12778475e+00  4.35283484e+00
1.12329319e+00  4.33773542e+00
1.11967774e+00  4.31100402e+00
1.11660339e+00  4.29863792e+00
1.11570224e+00  4.29038209e+00
1.11375470e+00  4.28166762e+00
1.11012459e+00  4.27611687e+00
1.10857863e+00  4.26017003e+00
1.10699748e+00  4.24309908e+00
1.10554418e+00  4.23118687e+00
1.10108642e+00  4.22032856e+00
1.09793757e+00  4.20608187e+00
1.09534011e+00  4.20071669e+00
1.09260301e+00  4.17477092e+00
1.09126429e+00  4.16615737e+00
1.08986894e+00  4.15932817e+00
1.08541123e+00  4.15655392e+00
1.08416038e+00  4.13605658e+00
1.08002817e+00  4.10664350e+00
1.07932145e+00  4.10480402e+00
1.07510102e+00  4.09261026e+00
1.07295264e+00  4.09193413e+00
1.07144585e+00  4.07452177e+00
1.06976461e+00  4.06431521e+00
1.06453545e+00  4.04735277e+00
1.06123547e+00  4.04395772e+00
1.05686827e+00  4.03066435e+00
1.05504120e+00  4.02498884e+00
1.05303314e+00  4.02443911e+00
1.04976688e+00  3.99878275e+00
1.04920298e+00  3.99464832e+00
1.04856141e+00  3.96961543e+00
1.04388079e+00  3.95416729e+00
1.04181551e+00  3.94003839e+00
1.03978768e+00  3.92572010e+00
1.03498254e+00  3.91261524e+00
1.02994992e+00  3.90767555e+00
1.02677540e+00  3.89985085e+00
1.02543160e+00  3.88865931e+00
1.02189480e+00  3.87773443e+00
1.02068999e+00  3.87438649e+00
1.01931342e+00  3.86954615e+00
1.01769749e+00  3.85036882e+00
1.01601729e+00  3.84261482e+00
1.01383255e+00  3.83242799e+00
1.00988604e+00  3.81796459e+00
1.00587909e+00  3.81208202e+00
1.00371410e+00  3.79756132e+00
1.00312604e+00  3.79285957e+00
9.99085754e-01  3.77611034e+00
9.97932475e-01  3.76339507e+00
9.94046477e-01  3.74279129e+00
9.91922526e-01  3.73020101e+00
9.88022685e-01  3.70327065e+00
9.82452921e-01  3.69256438e+00
9.81756637e-01  3.68967499e+00
9.78484031e-01  3.67791767e+00
9.78420697e-01  3.66309880e+00
9.76278449e-01  3.65228972e+00
9.74652852e-01  3.63762427e+00
9.73408005e-01  3.63530585e+00
9.70945817e-01  3.61421942e+00
9.66861786e-01  3.60591019e+00
9.65846267e-01  3.58969970e+00
9.63026578e-01  3.58165126e+00
9.60205451e-01  3.57103432e+00
9.56676986e-01  3.56290003e+00
9.55016855e-01  3.54611976e+00
9.51541011e-01  3.53771768e+00
9.50780217e-01  3.52572919e+00
9.46638021e-01  3.51581493e+00
9.44191342e-01  3.50741604e+00
9.42773066e-01  3.49627358e+00
9.40910478e-01  3.48613887e+00
9.39299669e-01  3.46914550e+00
9.35620420e-01  3.45553040e+00
9.32019060e-01  3.44586398e+00
9.30170649e-01  3.43000378e+00
9.22365687e-01  3.42064494e+00
9.21790651e-01  3.41086341e+00
9.16507280e-01  3.40181756e+00
9.14474103e-01  3.39188640e+00
9.13847991e-01  3.38626794e+00
9.12757103e-01  3.36823761e+00
9.12247532e-01  3.35806330e+00
9.07973111e-01  3.34337477e+00
9.06692221e-01  3.33112254e+00
9.05737074e-01  3.32946320e+00
9.01939546e-01  3.30975993e+00
9.00248346e-01  3.30599182e+00
8.97866046e-01  3.28304405e+00
8.94228103e-01  3.27927467e+00
8.92859545e-01  3.27508183e+00
8.91621888e-01  3.26009843e+00
8.87759552e-01  3.24826446e+00
8.83871081e-01  3.23217451e+00
8.82645604e-01  3.22906176e+00
8.79150167e-01  3.21715480e+00
8.77096003e-01  3.20507968e+00
8.74447652e-01  3.18818861e+00
8.71427874e-01  3.17121630e+00
8.70895514e-01  3.16695442e+00
8.69578769e-01  3.15047438e+00
8.65630644e-01  3.14202043e+00
8.61290102e-01  3.12920520e+00
8.58580389e-01  3.11761456e+00
8.58084276e-01  3.10510830e+00
8.53844416e-01  3.08789576e+00
8.52694163e-01  3.07823615e+00
8.50591605e-01  3.07331821e+00
8.45970127e-01  3.06458414e+00
8.45019396e-01  3.04891537e+00
8.38418911e-01  3.04507562e+00
8.36823859e-01  3.03279802e+00
8.35655968e-01  3.02512359e+00
8.33891653e-01  3.01521977e+00
8.31239421e-01  3.00582726e+00
8.26780440e-01  3.00262245e+00
8.25487477e-01  3.00014859e+00
8.22204957e-01  2.96816463e+00
8.19633154e-01  2.96219691e+00
8.18177697e-01  2.95778085e+00
8.15808615e-01  2.94467618e+00
8.13942309e-01  2.93902393e+00
8.12247885e-01  2.92247755e+00
8.08951948e-01  2.90959063e+00
8.06775310e-01  2.90292725e+00
8.03804180e-01  2.89978652e+00
8.01626760e-01  2.88468672e+00
8.01061656e-01  2.87486579e+00
7.99335102e-01  2.86062197e+00
7.95433641e-01  2.84981737e+00
7.93537417e-01  2.83734633e+00
7.91945905e-01  2.82772502e+00
7.89442304e-01  2.82262824e+00
7.86395323e-01  2.80560612e+00
7.84819985e-01  2.79845866e+00
7.82738130e-01  2.79049342e+00
7.80660824e-01  2.77171641e+00
7.77832336e-01  2.76173321e+00
7.74780238e-01  2.75410190e+00
7.72842718e-01  2.74375163e+00
7.69926826e-01  2.72559519e+00
7.63743202e-01  2.71578664e+00
7.63366332e-01  2.70688968e+00
7.57363723e-01  2.69871220e+00
7.56216921e-01  2.69068056e+00
7.53324477e-01  2.68058413e+00
7.51932753e-01  2.66989855e+00
7.48353501e-01  2.66173366e+00
7.45179024e-01  2.64850719e+00
7.42213448e-01  2.64325757e+00
7.40677620e-01  2.61916185e+00
7.39769089e-01  2.60639847e+00
7.36808738e-01  2.60076151e+00
7.33932238e-01  2.59493857e+00
7.31553243e-01  2.58344712e+00
7.28908732e-01  2.57950446e+00
7.27112815e-01  2.56936003e+00
7.24425070e-01  2.56187187e+00
7.22774594e-01  2.55759020e+00
7.21473263e-01  2.53936813e+00
7.14996963e-01  2.52852444e+00
7.14071753e-01  2.51328158e+00
7.13196180e-01  2.50111328e+00
7.11924168e-01  2.49600012e+00
7.09888299e-01  2.48424195e+00
7.04481646e-01  2.47712379e+00
7.03996664e-01  2.46806604e+00
6.99764835e-01  2.46150463e+00
6.95362041e-01  2.44699132e+00
6.93954953e-01  2.44277325e+00
6.92684977e-01  2.43510670e+00
6.91499362e-01  2.42052549e+00
6.88513402e-01  2.41485674e+00
6.86795327e-01  2.40826903e+00
6.84630928e-01  2.39363236e+00
6.82709385e-01  2.38117847e+00
6.79999868e-01  2.37011051e+00
6.78395882e-01  2.36021759e+00
6.75135735e-01  2.35378406e+00
6.72660222e-01  2.33982108e+00
6.71432902e-01  2.32981887e+00
6.68167279e-01  2.32389319e+00
6.63451618e-01  2.31353820e+00
6.59406958e-01  2.30498842e+00
6.58738053e-01  2.30204064e+00
6.57112547e-01  2.28519665e+00
6.52389281e-01  2.27701320e+00
6.50454894e-01  2.26607354e+00
6.48699029e-01  2.26397050e+00
6.48197577e-01  2.25494287e+00
6.45078015e-01  2.23634241e+00
6.40165226e-01  2.23429082e+00
6.38140113e-01  2.22210507e+00
6.36362470e-01  2.20198870e+00
6.34494719e-01  2.19407395e+00
6.31121440e-01  2.18564514e+00
6.27191341e-01  2.18003504e+00
6.25291029e-01  2.17461934e+00
6.22543973e-01  2.16075702e+00
6.21487937e-01  2.15295085e+00
6.18259384e-01  2.13957510e+00
6.16071572e-01  2.13222334e+00
6.15066777e-01  2.11798641e+00
6.13283005e-01  2.10095959e+00
6.09821535e-01  2.09894873e+00
6.05948868e-01  2.09055547e+00
6.01616630e-01  2.08849057e+00
5.99548330e-01  2.06943174e+00
5.98046369e-01  2.05795672e+00
5.97104244e-01  2.05247639e+00
5.93167734e-01  2.04297298e+00
5.90025688e-01  2.04115343e+00
5.88712940e-01  2.02822004e+00
5.87320143e-01  2.00998264e+00
5.84263337e-01  2.00833752e+00
5.82103979e-01  2.00035277e+00
5.79797339e-01  1.98892433e+00
5.77678830e-01  1.98341472e+00
5.76184937e-01  1.97118627e+00
5.74325387e-01  1.95967416e+00
5.72103847e-01  1.95072547e+00
5.65841501e-01  1.93935516e+00
5.64062400e-01  1.93312647e+00
5.62316215e-01  1.91951557e+00
5.60844159e-01  1.91226419e+00
5.59305848e-01  1.90439325e+00
5.55935120e-01  1.89491943e+00
5.50627571e-01  1.89271949e+00
5.48458916e-01  1.88187380e+00
5.47128735e-01  1.88141512e+00
5.45049151e-01  1.86191000e+00
5.43556982e-01  1.85211816e+00
5.41718845e-01  1.84957816e+00
5.37531248e-01  1.84062042e+00
5.35251492e-01  1.83261740e+00
5.33729267e-01  1.82732057e+00
5.29637428e-01  1.81835972e+00
5.27814783e-01  1.81143399e+00
5.26249221e-01  1.80488166e+00
5.25059257e-01  1.79492247e+00
5.21821668e-01  1.78482016e+00
5.18272995e-01  1.78133087e+00
5.16825588e-01  1.76944952e+00
5.14327511e-01  1.76323954e+00
5.13268857e-01  1.74782067e+00
5.09666053e-01  1.73453300e+00
5.05298926e-01  1.73059976e+00
5.04821134e-01  1.71829017e+00
5.02885674e-01  1.71178444e+00
5.01340354e-01  1.69976432e+00
4.99338202e-01  1.69506733e+00
4.96419266e-01  1.68624989e+00
4.94206671e-01  1.66545056e+00
4.93220753e-01  1.65284101e+00
4.89430054e-01  1.64955169e+00
4.87790147e-01  1.64030326e+00
4.85103122e-01  1.63480845e+00
4.82961229e-01  1.61605074e+00
4.80508892e-01  1.60650240e+00
4.79884028e-01  1.59745791e+00
4.79062058e-01  1.59264210e+00
4.74004214e-01  1.57652140e+00
4.73509287e-01  1.57220936e+00
4.71314103e-01  1.56521979e+00
4.67438887e-01  1.56043584e+00
4.64600365e-01  1.55305661e+00
4.63563250e-01  1.54723197e+00
4.60992101e-01  1.53953373e+00
4.58321409e-01  1.52870558e+00
4.55467476e-01  1.52309576e+00
4.53535817e-01  1.50862273e+00
4.52433703e-01  1.50088321e+00
4.49516018e-01  1.49905262e+00
4.48174798e-01  1.49275594e+00
4.45763391e-01  1.48946842e+00
4.43457987e-01  1.47128946e+00
4.40732577e-01  1.46615186e+00
4.36042322e-01  1.46178824e+00
4.32376941e-01  1.45135900e+00
4.31060285e-01  1.44234894e+00
4.29489514e-01  1.43440045e+00
4.26601261e-01  1.43302639e+00
4.22532325e-01  1.41890701e+00
4.22173738e-01  1.40634069e+00
4.21846875e-01  1.39748052e+00
4.18806347e-01  1.39164628e+00
4.15096235e-01  1.38752467e+00
4.14057202e-01  1.37257045e+00
4.12602272e-01  1.36590018e+00
4.08697135e-01  1.35540313e+00
4.07379942e-01  1.34505292e+00
4.04440449e-01  1.34214433e+00
4.02389359e-01  1.33072695e+00
3.99967918e-01  1.31938505e+00
3.96761930e-01  1.30663004e+00
3.93896205e-01  1.30388469e+00
3.91719966e-01  1.29407249e+00
3.91395389e-01  1.28774217e+00
3.88995931e-01  1.28715279e+00
3.87346314e-01  1.27147915e+00
3.82494684e-01  1.26643136e+00
3.79161781e-01  1.25653017e+00
3.78641736e-01  1.25169656e+00
3.77362541e-01  1.23905363e+00
3.73213407e-01  1.22863455e+00
3.71023249e-01  1.22410633e+00
3.69352100e-01  1.21649221e+00
3.63993176e-01  1.20590820e+00
3.63181035e-01  1.19325622e+00
3.61393705e-01  1.18300453e+00
3.58515611e-01  1.17848161e+00
3.55920704e-01  1.17220192e+00
3.54773840e-01  1.17161458e+00
3.51519054e-01  1.15174945e+00
3.50075834e-01  1.14909454e+00
3.47395239e-01  1.13933817e+00
3.46006407e-01  1.12604888e+00
3.43946082e-01  1.11831465e+00
3.40685717e-01  1.11182125e+00
3.35955060e-01  1.11010447e+00
3.34460253e-01  1.10813055e+00
3.33468378e-01  1.09962773e+00
3.30437048e-01  1.09084424e+00
3.29938073e-01  1.08208406e+00
3.25993140e-01  1.07414346e+00
3.23998568e-01  1.06484263e+00
3.19598998e-01  1.05964991e+00
3.18423376e-01  1.04419947e+00
3.16132533e-01  1.03738068e+00
3.15742454e-01  1.02690723e+00
3.12467577e-01  1.02400686e+00
3.10919039e-01  1.01287508e+00
3.09319853e-01  1.00513393e+00
3.05722757e-01  9.97982934e-01
3.04106340e-01  9.91456546e-01
3.03900872e-01  9.88424062e-01
2.99371763e-01  9.84851860e-01
2.97175838e-01  9.66697277e-01
2.94344278e-01  9.63569264e-01
2.92122633e-01  9.55296513e-01
2.91053070e-01  9.42723735e-01
2.88304014e-01  9.40283978e-01
2.85997444e-01  9.28584913e-01
2.84216581e-01  9.23675150e-01
2.82064451e-01  9.13283019e-01
2.79490441e-01  9.08622238e-01
2.78369425e-01  9.01963244e-01
2.77063295e-01  8.92744373e-01
2.75222009e-01  8.90562816e-01
2.73811994e-01  8.80082815e-01
2.73024934e-01  8.77008924e-01
2.69428499e-01  8.59140790e-01
2.67879958e-01  8.57523682e-01
2.66650853e-01  8.47813639e-01
2.61973975e-01  8.34539798e-01
2.59364279e-01  8.30927908e-01
2.57508887e-01  8.25425244e-01
2.55728619e-01  8.14816610e-01
2.53023504e-01  8.07561608e-01
2.50185171e-01  7.99503803e-01
2.48374373e-01  7.93361145e-01
2.46744546e-01  7.87991486e-01
2.44842446e-01  7.77441284e-01
2.40907272e-01  7.71513113e-01
2.39855684e-01  7.57754118e-01
2.36540059e-01  7.50363199e-01
2.31208394e-01  7.40402287e-01
2.30139992e-01  7.33919107e-01
2.27425410e-01  7.21494024e-01
2.24339276e-01  7.18642101e-01
2.22968521e-01  7.13975714e-01
2.20812257e-01  7.06346751e-01
2.17307117e-01  7.01631841e-01
2.16384893e-01  6.94469378e-01
2.14706242e-01  6.85771154e-01
2.12525164e-01  6.81635826e-01
2.11987022e-01  6.76536585e-01
2.07171020e-01  6.65532233e-01
2.04296146e-01  6.58108122e-01
2.03629818e-01  6.53564282e-01
2.01049787e-01  6.41921164e-01
1.99960904e-01  6.36747804e-01
1.98008308e-01  6.29728568e-01
1.95650617e-01  6.25347379e-01
1.94895963e-01  6.13730988e-01
1.91746177e-01  6.07860678e-01
1.89065968e-01  5.97533974e-01
1.88013145e-01  5.94519766e-01
1.84999435e-01  5.88576029e-01
1.81646306e-01  5.85001535e-01
1.80711738e-01  5.72929366e-01
1.76793304e-01  5.65383574e-01
1.73324785e-01  5.53801368e-01
1.72588496e-01  5.51403902e-01
1.70569531e-01  5.38152799e-01
1.68564933e-01  5.33129417e-01
1.66981780e-01  5.28520191e-01
1.65700548e-01  5.17017681e-01
1.61594932e-01  5.14246840e-01
1.59857730e-01  5.09063458e-01
1.57831357e-01  5.02790397e-01
1.55375553e-01  4.95192447e-01
1.51849483e-01  4.90582659e-01
1.48764896e-01  4.80915718e-01
1.48672376e-01  4.70492839e-01
1.45953862e-01  4.64701834e-01
1.43298334e-01  4.59860536e-01
1.42292715e-01  4.52828426e-01
1.40756021e-01  4.41262756e-01
1.40062707e-01  4.36127546e-01
1.38943306e-01  4.31898723e-01
1.35757794e-01  4.24036366e-01
1.33776413e-01  4.19762699e-01
1.31046874e-01  4.13028605e-01
1.28274684e-01  4.09058046e-01
1.26486694e-01  4.05574669e-01
1.22124592e-01  3.99934059e-01
1.19952322e-01  3.86987909e-01
1.18929471e-01  3.78889702e-01
1.15620601e-01  3.74270832e-01
1.14748881e-01  3.71217441e-01
1.13217567e-01  3.57836699e-01
1.09963445e-01  3.52920290e-01
1.09365827e-01  3.52208927e-01
1.06439266e-01  3.45014980e-01
1.02653575e-01  3.35274634e-01
1.01981381e-01  3.32058868e-01
9.77654851e-02  3.30755730e-01
9.54303668e-02  3.15925807e-01
9.49514490e-02  3.09627313e-01
9.12949211e-02  3.04350433e-01
9.09158631e-02  3.00402226e-01
8.90434736e-02  2.90169510e-01
8.56384202e-02  2.86321078e-01
8.47450524e-02  2.74587492e-01
8.04087385e-02  2.63545160e-01
7.95330594e-02  2.60224862e-01
7.71809494e-02  2.54419888e-01
7.49596466e-02  2.50273970e-01
7.39699973e-02  2.40317101e-01
7.00079917e-02  2.32361447e-01
6.76925622e-02  2.26321950e-01
6.62724582e-02  2.22237114e-01
6.55064990e-02  2.08283867e-01
6.37310032e-02  2.01230362e-01
6.33309533e-02  1.96107743e-01
5.82983376e-02  1.90782267e-01
5.64537078e-02  1.85054062e-01
5.25377376e-02  1.77695258e-01
5.03621544e-02  1.73828566e-01
4.82760067e-02  1.68395520e-01
4.64724206e-02  1.59526983e-01
4.42530455e-02  1.58377045e-01
4.14306017e-02  1.52678133e-01
4.02897634e-02  1.40982995e-01
3.87848009e-02  1.31811151e-01
3.56969161e-02  1.26993753e-01
3.42289399e-02  1.18784770e-01
3.30991964e-02  1.09566212e-01
3.07100433e-02  1.05076202e-01
2.68840939e-02  9.93375590e-02
2.51909141e-02  9.30265467e-02
2.45743122e-02  8.85650856e-02
2.10405566e-02  8.42312610e-02
2.07957957e-02  7.68036264e-02
1.87884118e-02  6.73321726e-02
1.53949293e-02  5.82748940e-02
1.37153729e-02  5.54643430e-02
1.08181588e-02  3.35187350e-02
7.68731816e-03  2.10757262e-02
5.16258106e-03  1.49278591e-02
3.93017828e-03  1.13316997e-02
2.67111194e-03  7.55050974e-03
2.22733258e-03  5.82211198e-03
1.65523183e-03  4.18488874e-03
1.20988556e-03  2.88555589e-03
7.06313275e-04  2.14522762e-03
6.73334346e-04  1.53722041e-03
4.66070180e-04  1.43342604e-03
3.28272024e-04  1.01969452e-03
2.71660650e-04  8.72270984e-04
2.15240447e-04  8.05665502e-04
1.33974529e-04  6.88464180e-04
1.28355303e-04  6.56034963e-04
9.95345988e-05  5.61392114e-04
7.47664060e-05  4.32268202e-04
4.63107109e-05  3.52983492e-04
1.89810867e-05  2.37276896e-04
1.20456062e-05  1.54051405e-04
5.52009070e-06  8.88566665e-05
5.03821396e-07  1.48331964e-05


==> data/ls_table_error.dat <==
Statistic             linfty-relative-error-on-standard-data    linfty-absolute-error-on-standard-data    linfty-relative-error-on-normalized-data    linfty-absolute-error-on-normalized-data    l2-relative-error-on-standard-data    l2-absolute-error-on-standard-data    l2-relative-error-on-normalized-data    l2-absolute-error-on-normalized-data
{Average}                                     7.20565426e-02                            9.32264146e+20                              3.33674529e-01                              6.31110870e-01                        3.67495081e-02                        3.71328053e+20                          2.55792269e-01                          2.51376363e-01
{25-th percentile}                            3.70259408e-02                            4.14622113e+20                              2.37322319e-01                              2.80684957e-01                        1.74138110e-02                        1.72548853e+20                          1.67679147e-01                          1.16809659e-01
{Median}                                      5.39008985e-02                            6.52976903e+20                              2.98295951e-01                              4.42042980e-01                        2.54713170e-02                        2.56262765e+20                          2.10636676e-01                          1.73481108e-01
{75-th percentile}                            8.69889933e-02                            1.16083893e+21                              3.85951923e-01                              7.85848166e-01                        4.27618522e-02                        4.41782393e+20                          2.80297433e-01                          2.99071536e-01

==> data/mlp_examples.csv <==
p25linfty_absolute_error=1.03215888797e+20; p50linfty_absolute_error=1.83186729593e+20; p75linfty_absolute_error=3.97540620407e+20

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
9.99999978e+21   1.00004074e+22  9.99999978e+21   1.00074318e+22  9.99999978e+21   1.00169029e+22
1.00604069e+22   1.00572740e+22  1.01554574e+22   1.01770919e+22  1.05167896e+22   1.04822144e+22
1.01207391e+22   1.00881420e+22  1.03095947e+22   1.03163311e+22  1.10072799e+22   1.08890781e+22
1.01809259e+22   1.01615807e+22  1.04611012e+22   1.04887430e+22  1.14466349e+22   1.13278416e+22
1.02408901e+22   1.02680562e+22  1.06086864e+22   1.06735795e+22  1.18128600e+22   1.19186410e+22
1.03005627e+22   1.03321977e+22  1.07510869e+22   1.08154928e+22  1.20880077e+22   1.21851278e+22
1.03598669e+22   1.03656727e+22  1.08870765e+22   1.09119223e+22  1.22591611e+22   1.22781238e+22
1.04187343e+22   1.04125879e+22  1.10154760e+22   1.09941967e+22  1.23191021e+22   1.23890813e+22
1.04770895e+22   1.04636943e+22  1.11351590e+22   1.10667620e+22  1.22666650e+22   1.23902741e+22
1.05348646e+22   1.05261568e+22  1.12450655e+22   1.11852958e+22  1.21067304e+22   1.21768771e+22
1.05919869e+22   1.05952486e+22  1.13442030e+22   1.13102654e+22  1.18498699e+22   1.17652508e+22
1.06483881e+22   1.06418199e+22  1.14316573e+22   1.13863890e+22  1.15116672e+22   1.14454232e+22
1.07039985e+22   1.06710610e+22  1.15066016e+22   1.14390685e+22  1.11117492e+22   1.11183551e+22
1.07587500e+22   1.07170639e+22  1.15682932e+22   1.15240254e+22  1.06725995e+22   1.05547577e+22
1.08125779e+22   1.07990333e+22  1.16160913e+22   1.16130075e+22  1.02182159e+22   1.00937559e+22
1.08654145e+22   1.08858033e+22  1.16494528e+22   1.16491868e+22  9.77269261e+21   9.76762927e+21
1.09171959e+22   1.09386907e+22  1.16679391e+22   1.16485661e+22  9.35882681e+21   9.36646303e+21
1.09678597e+22   1.09847137e+22  1.16712196e+22   1.16219685e+22  8.99680948e+21   9.09597982e+21
1.10173433e+22   1.10424002e+22  1.16590743e+22   1.16356850e+22  8.70310680e+21   8.82774309e+21
1.10655866e+22   1.11165069e+22  1.16313948e+22   1.16510698e+22  8.48956712e+21   8.73177246e+21
1.11125309e+22   1.11762753e+22  1.15881848e+22   1.16622132e+22  8.36283709e+21   8.55176481e+21
1.11581200e+22   1.11998984e+22  1.15295635e+22   1.15858652e+22  8.32409019e+21   8.55164460e+21
1.12022964e+22   1.12328253e+22  1.14557594e+22   1.14954397e+22  8.36910675e+21   8.56132646e+21
1.12450081e+22   1.12520018e+22  1.13671128e+22   1.14204636e+22  8.48867866e+21   8.54157962e+21
1.12862005e+22   1.12491356e+22  1.12640736e+22   1.12561973e+22  8.66931983e+21   8.65493432e+21
1.13258266e+22   1.12784664e+22  1.11471978e+22   1.11031002e+22  8.89423607e+21   8.95104040e+21
1.13638348e+22   1.13505070e+22  1.10171407e+22   1.09866735e+22  9.14449146e+21   9.35877738e+21
1.14001821e+22   1.14137947e+22  1.08746550e+22   1.08827122e+22  9.40029191e+21   9.66194605e+21
1.14348210e+22   1.14675053e+22  1.07205885e+22   1.07773984e+22  9.64231185e+21   9.94261280e+21
1.14677120e+22   1.15105074e+22  1.05558725e+22   1.06407206e+22  9.85298197e+21   1.01554676e+22
1.14988132e+22   1.15342990e+22  1.03815212e+22   1.04789271e+22  1.00176438e+22   1.03945417e+22
1.15280882e+22   1.15580312e+22  1.01986165e+22   1.03118633e+22  1.01255174e+22   1.03256365e+22
1.15554995e+22   1.15951951e+22  1.00083104e+22   1.01677439e+22  1.01704053e+22   1.01681848e+22
1.15810143e+22   1.16216224e+22  9.81181023e+21   9.94727412e+21  1.01511032e+22   1.00533357e+22
1.16046032e+22   1.16053199e+22  9.61037490e+21   9.67165108e+21  1.00714705e+22   9.89996650e+21
1.16262346e+22   1.15851944e+22  9.40529950e+21   9.40508664e+21  9.94018566e+21   9.67063674e+21
1.16458846e+22   1.16283697e+22  9.19791375e+21   9.19122749e+21  9.77017378e+21   9.54563516e+21
1.16635265e+22   1.16824060e+22  8.98956811e+21   8.99914548e+21  9.57774800e+21   9.47100612e+21
1.16791423e+22   1.17098559e+22  8.78162609e+21   8.79583588e+21  9.38153983e+21   9.28954800e+21
1.16927101e+22   1.17148345e+22  8.57545567e+21   8.57349266e+21  9.20124486e+21   9.15560703e+21
1.17042156e+22   1.17141474e+22  8.37241653e+21   8.34815018e+21  9.05630441e+21   9.14682009e+21
1.17136436e+22   1.17059178e+22  8.17385513e+21   8.14925859e+21  8.96457236e+21   8.90761955e+21
1.17209813e+22   1.17102446e+22  7.98109151e+21   7.97084764e+21  8.94106794e+21   8.77661625e+21
1.17262213e+22   1.17339107e+22  7.79541352e+21   7.81143453e+21  8.99689053e+21   8.94647127e+21
1.17293573e+22   1.17328737e+22  7.61806441e+21   7.62213619e+21  9.13836253e+21   9.07998548e+21
1.17303861e+22   1.17492958e+22  7.45023721e+21   7.49133009e+21  9.36645951e+21   9.28062723e+21
1.17293047e+22   1.17389449e+22  7.29306536e+21   7.35813146e+21  9.67655887e+21   9.48729093e+21
1.17261148e+22   1.17378505e+22  7.14761432e+21   7.19191966e+21  1.00585430e+22   9.98113654e+21
1.17208207e+22   1.17395122e+22  7.01487499e+21   7.04479333e+21  1.04972248e+22   1.04907463e+22
1.17134294e+22   1.17259689e+22  6.89575861e+21   6.91794088e+21  1.09731074e+22   1.08989946e+22
1.17039491e+22   1.17134543e+22  6.79108699e+21   6.82790932e+21  1.14634099e+22   1.13357205e+22
1.16923920e+22   1.17011870e+22  6.70158800e+21   6.75112388e+21  1.19433153e+22   1.18670903e+22
1.16787716e+22   1.16732445e+22  6.62789478e+21   6.68080974e+21  1.23873524e+22   1.23837441e+22
1.16631046e+22   1.16485037e+22  6.57053536e+21   6.64151402e+21  1.27708425e+22   1.28213871e+22
1.16454091e+22   1.16662012e+22  6.52993267e+21   6.64796740e+21  1.30713331e+22   1.32415256e+22
1.16257095e+22   1.17018916e+22  6.50640155e+21   6.68739639e+21  1.32699106e+22   1.34927180e+22
1.16040286e+22   1.16497883e+22  6.50014442e+21   6.63473660e+21  1.33523224e+22   1.34205092e+22
1.15803907e+22   1.15802092e+22  6.51125435e+21   6.56171518e+21  1.33098560e+22   1.33249127e+22
1.15548265e+22   1.15362382e+22  6.53971017e+21   6.56392648e+21  1.31399041e+22   1.30315375e+22
1.15273679e+22   1.15082588e+22  6.58537929e+21   6.62363654e+21  1.28461795e+22   1.25915325e+22
1.14980461e+22   1.14789363e+22  6.64801936e+21   6.71472923e+21  1.24385843e+22   1.20845806e+22
1.14668993e+22   1.14765249e+22  6.72727612e+21   6.84247113e+21  1.19327279e+22   1.16882310e+22
1.14339640e+22   1.14385263e+22  6.82269073e+21   6.93762466e+21  1.13491159e+22   1.12049719e+22
1.13992800e+22   1.13929533e+22  6.93370163e+21   7.04832629e+21  1.07120679e+22   1.05727095e+22
1.13628911e+22   1.13762408e+22  7.05964693e+21   7.18330904e+21  1.00484189e+22   9.93386183e+21
1.13248400e+22   1.13659750e+22  7.19977063e+21   7.30525040e+21  9.38609523e+21   9.43771224e+21
1.12851744e+22   1.13216621e+22  7.35322720e+21   7.40710024e+21  8.75262193e+21   8.90823846e+21
1.12439425e+22   1.12752372e+22  7.51908913e+21   7.54133375e+21  8.17367027e+21   8.34423285e+21
1.12011930e+22   1.12403775e+22  7.69635210e+21   7.73644876e+21  7.67172838e+21   7.81325821e+21
1.11569800e+22   1.11652050e+22  7.88394126e+21   7.91874083e+21  7.26495476e+21   7.39575356e+21
1.11113565e+22   1.10843606e+22  8.08072094e+21   8.09546998e+21  6.96630564e+21   6.99885426e+21
1.10643776e+22   1.10333750e+22  8.28549972e+21   8.30900437e+21  6.78295866e+21   6.72216480e+21
1.10161024e+22   1.10038166e+22  8.49704098e+21   8.53912511e+21  6.71608199e+21   6.70748322e+21
1.09665875e+22   1.09658563e+22  8.71407203e+21   8.75815801e+21  6.76095517e+21   6.75551857e+21
1.09158943e+22   1.08986857e+22  8.93528979e+21   8.96896081e+21  6.90742666e+21   6.88727050e+21
1.08640863e+22   1.08403278e+22  9.15937204e+21   9.17223561e+21  7.14067776e+21   7.15092366e+21
1.08112236e+22   1.08028295e+22  9.38498433e+21   9.36974139e+21  7.44224912e+21   7.64291797e+21
1.07573711e+22   1.07857096e+22  9.61079312e+21   9.62712517e+21  7.79125848e+21   8.00636918e+21
1.07025969e+22   1.07549153e+22  9.83547347e+21   9.85103482e+21  8.16573999e+21   8.37696198e+21
1.06469649e+22   1.06823686e+22  1.00577094e+22   1.00061863e+22  8.54400462e+21   8.76585204e+21
1.05905456e+22   1.05947900e+22  1.02762188e+22   1.01420134e+22  8.90597077e+21   8.99222255e+21
1.05334055e+22   1.05300218e+22  1.04897480e+22   1.03437006e+22  9.23435512e+21   9.23651786e+21
1.04756154e+22   1.04725644e+22  1.06970880e+22   1.05566065e+22  9.51565968e+21   9.33904334e+21
1.04172459e+22   1.04593147e+22  1.08970791e+22   1.07959116e+22  9.74089877e+21   9.57765104e+21
1.03583667e+22   1.04226130e+22  1.10886205e+22   1.10068084e+22  9.90602397e+21   9.79135606e+21
1.02990510e+22   1.03340280e+22  1.12706723e+22   1.11634565e+22  1.00120149e+22   9.86578351e+21
1.02393712e+22   1.02881903e+22  1.14422680e+22   1.13606929e+22  1.00646517e+22   9.92461186e+21
1.01794003e+22   1.02514496e+22  1.16025202e+22   1.15296426e+22  1.00739574e+22   9.93344910e+21
1.01192092e+22   1.01779098e+22  1.17506238e+22   1.16428167e+22  1.00533757e+22   9.94123722e+21
1.00588733e+22   1.01067649e+22  1.18858635e+22   1.17764777e+22  1.00187147e+22   9.95573460e+21
9.99846573e+21   1.00636963e+22  1.20076116e+22   1.19349626e+22  9.98694305e+21   9.99516944e+21
9.93805987e+21   9.98977652e+21  1.21153444e+22   1.20826498e+22  9.97491235e+21   9.98589400e+21
9.87773053e+21   9.87728438e+21  1.22086280e+22   1.21466949e+22  9.99806726e+21   9.82681724e+21
9.81754928e+21   9.80331375e+21  1.22871389e+22   1.22189644e+22  1.00692616e+22   9.97013888e+21
9.75759074e+21   9.75393901e+21  1.23506504e+22   1.22901794e+22  1.01977304e+22   1.01881860e+22
9.69792753e+21   9.70013006e+21  1.23990420e+22   1.23433699e+22  1.03882889e+22   1.03827678e+22
9.63863242e+21   9.63359577e+21  1.24322972e+22   1.23819561e+22  1.06408229e+22   1.05217659e+22
9.57977802e+21   9.56476485e+21  1.24505002e+22   1.23605430e+22  1.09500896e+22   1.08995912e+22
9.52143605e+21   9.49904064e+21  1.24538400e+22   1.23269736e+22  1.13058649e+22   1.13751039e+22
9.46367700e+21   9.46493176e+21  1.24426053e+22   1.23694358e+22  1.16934028e+22   1.17383233e+22
9.40657197e+21   9.44502054e+21  1.24171795e+22   1.24138577e+22  1.20942141e+22   1.20401427e+22
9.35019082e+21   9.41009685e+21  1.23780391e+22   1.23835042e+22  1.24871002e+22   1.25343430e+22
9.29460079e+21   9.32840117e+21  1.23257551e+22   1.23230225e+22  1.28493693e+22   1.28372454e+22
9.23987157e+21   9.24061294e+21  1.22609757e+22   1.22510334e+22  1.31581979e+22   1.29508991e+22
9.18606811e+21   9.17844198e+21  1.21844341e+22   1.21620949e+22  1.33920183e+22   1.31140005e+22
9.13325780e+21   9.13603682e+21  1.20969373e+22   1.20473259e+22  1.35318871e+22   1.32927156e+22
9.08150389e+21   9.08946267e+21  1.19993563e+22   1.19169837e+22  1.35626973e+22   1.33166439e+22
9.03086917e+21   9.03336584e+21  1.18926237e+22   1.17584464e+22  1.34742115e+22   1.32166298e+22
8.98141634e+21   8.98502809e+21  1.17777292e+22   1.16037714e+22  1.32618230e+22   1.31714617e+22
8.93320487e+21   8.96150874e+21  1.16557028e+22   1.15163354e+22  1.29270003e+22   1.28380290e+22
8.88629427e+21   8.91813261e+21  1.15276187e+22   1.14224113e+22  1.24773927e+22   1.23939997e+22
8.84074068e+21   8.86899899e+21  1.13945769e+22   1.12966913e+22  1.19265790e+22   1.18389953e+22
8.79660064e+21   8.84615546e+21  1.12577041e+22   1.11740625e+22  1.12934732e+22   1.12464172e+22
8.75392763e+21   8.79240543e+21  1.11181371e+22   1.10263148e+22  1.06014275e+22   1.04289225e+22
8.71277337e+21   8.70855853e+21  1.09770230e+22   1.08831855e+22  9.87705937e+21   9.50955858e+21
8.67318853e+21   8.66138232e+21  1.08355024e+22   1.07372907e+22  9.14889631e+21   8.81839016e+21
8.63522130e+21   8.64414231e+21  1.06947064e+22   1.05988046e+22  8.44591184e+21   8.19749612e+21
8.59891734e+21   8.63768419e+21  1.05557517e+22   1.04856920e+22  7.79601902e+21   7.69003103e+21
8.56432159e+21   8.64575099e+21  1.04197229e+22   1.04102480e+22  7.22461665e+21   7.20807163e+21
8.53147662e+21   8.62814636e+21  1.02876734e+22   1.03108826e+22  6.75328855e+21   6.84278868e+21
8.50042024e+21   8.56796261e+21  1.01606136e+22   1.01500932e+22  6.39870739e+21   6.50557629e+21
8.47119299e+21   8.49637133e+21  1.00395070e+22   9.97240297e+21  6.17182646e+21   6.21340987e+21
8.44382919e+21   8.46399245e+21  9.92526372e+21   9.85697225e+21  6.07738481e+21   6.03801426e+21
8.41836258e+21   8.44301328e+21  9.81872942e+21   9.75312234e+21  6.11376271e+21   6.01421854e+21
8.39482388e+21   8.41233922e+21  9.72068556e+21   9.65885883e+21  6.27319882e+21   6.05620881e+21
8.37324241e+21   8.36568352e+21  9.63183813e+21   9.54768377e+21  6.54235445e+21   6.33368612e+21
8.35364291e+21   8.36812754e+21  9.55282012e+21   9.46908926e+21  6.90317167e+21   6.80394496e+21
8.33605138e+21   8.38003529e+21  9.48418216e+21   9.43534339e+21  7.33398938e+21   7.24648537e+21
8.32048757e+21   8.40373942e+21  9.42638980e+21   9.36680943e+21  7.81084729e+21   7.72791237e+21

==> data/mlp_examples_clean_noisy.csv <==
p25linfty_absolute_error=9.10514550976e+20; p25linfty_absolute_error_no_mean=8.48619686971e+20; p50linfty_absolute_error=1.73469650447e+21; p50linfty_absolute_error_no_mean=5.7381736591e+20; p75linfty_absolute_error=2.92739070476e+21; p75linfty_absolute_error_no_mean=1.99446428532e+21

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
1.09106817e+22   1.00116900e+22  1.14150916e+22   9.98634149e+21  1.07559830e+22   9.99672566e+21
1.09878628e+22   1.01643569e+22  1.14409715e+22   1.00657640e+22  1.10483637e+22   9.91279044e+21
1.10265779e+22   1.03141264e+22  1.14949392e+22   9.97080013e+21  1.13966890e+22   9.22811157e+21
1.10255169e+22   1.05008898e+22  1.15625887e+22   9.97214750e+21  1.17207028e+22   8.80511588e+21
1.09834228e+22   1.05810098e+22  1.16297048e+22   1.00552020e+22  1.19428446e+22   9.26075487e+21
1.09004967e+22   1.05213953e+22  1.16820899e+22   1.00635714e+22  1.20190547e+22   9.75197447e+21
1.07786999e+22   1.04929512e+22  1.17055742e+22   1.00315489e+22  1.19278105e+22   9.61052704e+21
1.06200973e+22   1.05528806e+22  1.16860759e+22   1.00409573e+22  1.16485040e+22   9.57591804e+21
1.04272487e+22   1.04666996e+22  1.16101573e+22   1.00698689e+22  1.11850533e+22   1.01370481e+22
1.02051920e+22   1.01293160e+22  1.14790612e+22   1.00059980e+22  1.05935677e+22   1.04433945e+22
9.96035312e+21   1.00175933e+22  1.13087073e+22   9.98592155e+21  9.95090132e+21   9.82062026e+21
9.69921306e+21   1.00638249e+22  1.11156091e+22   9.95847429e+21  9.33284151e+21   8.96155095e+21
9.42830331e+21   9.72260360e+21  1.09162315e+22   9.85007977e+21  8.80792506e+21   8.71952364e+21
9.15418420e+21   9.25512510e+21  1.07269699e+22   9.72477180e+21  8.42331603e+21   8.66181365e+21
8.88338910e+21   9.14063284e+21  1.05641340e+22   9.62398590e+21  8.21890354e+21   7.90271506e+21
8.62167254e+21   9.14634180e+21  1.04439407e+22   9.52270571e+21  8.21884463e+21   7.12151680e+21
8.37459551e+21   8.68756074e+21  1.03778084e+22   9.35908669e+21  8.39377998e+21   7.41504855e+21
8.15071642e+21   8.09029028e+21  1.03583392e+22   9.20940232e+21  8.68707354e+21   7.92798064e+21
7.95880896e+21   8.12875275e+21  1.03733223e+22   9.14273560e+21  9.03692637e+21   7.81839573e+21
7.80592994e+21   8.19143300e+21  1.04104052e+22   9.16243932e+21  9.37902531e+21   7.67904621e+21
7.69834946e+21   7.93664224e+21  1.04570996e+22   9.19582181e+21  9.64819599e+21   8.36414664e+21
7.64218637e+21   7.71025304e+21  1.05007653e+22   9.24015372e+21  9.78305502e+21   9.04430251e+21
7.64278301e+21   7.94774249e+21  1.05286141e+22   9.32971471e+21  9.76504598e+21   8.80769989e+21
7.70338616e+21   8.15017324e+21  1.05281111e+22   9.37056557e+21  9.60236300e+21   8.20140756e+21
7.81808459e+21   7.97506890e+21  1.04957798e+22   9.30002291e+21  9.30931843e+21   8.16478454e+21
7.97194444e+21   7.94389791e+21  1.04372189e+22   9.31191065e+21  8.92803111e+21   8.43773525e+21
8.14893004e+21   8.18249038e+21  1.03582833e+22   9.35074829e+21  8.52530806e+21   8.01196737e+21
8.33254319e+21   8.31207533e+21  1.02646959e+22   9.26602388e+21  8.16895395e+21   7.31102429e+21
8.50628055e+21   8.24791044e+21  1.01620534e+22   9.13992519e+21  7.91179900e+21   7.29191185e+21
8.65377401e+21   8.31741423e+21  1.00558375e+22   9.13732126e+21  7.78016857e+21   7.79561595e+21
8.75903850e+21   8.46053822e+21  9.95142649e+21   9.03749805e+21  7.79770905e+21   7.57622478e+21
8.81078799e+21   8.56454246e+21  9.85386044e+21   8.92051498e+21  7.97129570e+21   7.14584078e+21
8.81620872e+21   8.70896507e+21  9.76713376e+21   8.91235002e+21  8.25956931e+21   7.49926619e+21
8.78811002e+21   8.78087442e+21  9.69493336e+21   8.94032019e+21  8.61241990e+21   8.15795033e+21
8.74006345e+21   8.77692044e+21  9.64088874e+21   8.83089068e+21  8.97927593e+21   8.01512825e+21
8.68566104e+21   8.78237549e+21  9.60859297e+21   8.72627311e+21  9.30717539e+21   7.51722784e+21
8.63889520e+21   8.79701521e+21  9.60161763e+21   8.79931705e+21  9.54241461e+21   7.78583817e+21
8.61502001e+21   8.72180222e+21  9.62351980e+21   8.82885363e+21  9.63718785e+21   8.34556999e+21
8.62899060e+21   8.63041739e+21  9.67757299e+21   8.79214575e+21  9.59142965e+21   8.30852117e+21
8.68323528e+21   8.74593297e+21  9.76035720e+21   8.80397300e+21  9.42558159e+21   8.08352027e+21
8.76804957e+21   8.82168659e+21  9.86176371e+21   8.84386726e+21  9.15929100e+21   8.33540042e+21
8.87355893e+21   8.71482932e+21  9.97144287e+21   8.88837228e+21  8.84039084e+21   8.81111715e+21
8.98990074e+21   8.71993965e+21  1.00791051e+22   8.89227191e+21  8.53745586e+21   8.61164650e+21
9.10706713e+21   9.03546124e+21  1.01745371e+22   8.95877652e+21  8.31871787e+21   8.13144935e+21
9.21459748e+21   9.24409702e+21  1.02476057e+22   9.02544177e+21  8.23062173e+21   8.26518803e+21
9.30193684e+21   9.13122620e+21  1.02882738e+22   9.05043755e+21  8.29639972e+21   8.61264637e+21
9.36211307e+21   9.26203896e+21  1.02895691e+22   9.07806920e+21  8.53765332e+21   8.30205801e+21
9.40159650e+21   9.62820089e+21  1.02563607e+22   9.07841625e+21  8.94553910e+21   7.78183629e+21
9.42976845e+21   9.66302917e+21  1.01966050e+22   9.07770864e+21  9.46459114e+21   8.16826993e+21
9.45597960e+21   9.41489218e+21  1.01183733e+22   9.00391369e+21  1.00355394e+22   9.05158573e+21
9.48914315e+21   9.58983282e+21  1.00298707e+22   8.95194341e+21  1.05981568e+22   9.25906163e+21
9.53701659e+21   9.92548752e+21  9.93940329e+21   8.94531582e+21  1.10902395e+22   9.11396281e+21
9.60715811e+21   9.80314612e+21  9.85540734e+21   8.87518583e+21  1.14493246e+22   9.64655581e+21
9.70664212e+21   9.55441384e+21  9.78631590e+21   8.77123608e+21  1.16314490e+22   1.04479278e+22
9.83177320e+21   9.77452448e+21  9.73503301e+21   8.74780644e+21  1.16468289e+22   1.04874391e+22
9.96819792e+21   1.00877466e+22  9.69893327e+21   8.75908148e+21  1.15164181e+22   9.95215518e+21
1.01011125e+22   9.95923079e+21  9.67541308e+21   8.67179968e+21  1.12702533e+22   9.85093209e+21
1.02161175e+22   9.79281989e+21  9.66199123e+21   8.61744333e+21  1.09741343e+22   1.02036000e+22
1.02996154e+22   1.00222235e+22  9.65619145e+21   8.68241373e+21  1.07026997e+22   1.00407488e+22
1.03381062e+22   1.02275852e+22  9.65563765e+21   8.65724677e+21  1.05243085e+22   9.38647132e+21
1.03183276e+22   1.00993922e+22  9.65813575e+21   8.62043934e+21  1.04747321e+22   9.45937971e+21
1.02330837e+22   9.91476911e+21  9.66122506e+21   8.68841156e+21  1.05797450e+22   1.02477364e+22
1.00927238e+22   9.85912720e+21  9.66132782e+21   8.69381849e+21  1.08596348e+22   1.05156691e+22
9.91189932e+21   9.72066216e+21  9.65468433e+21   8.56538214e+21  1.12808751e+22   1.01739670e+22
9.70653153e+21   9.48804583e+21  9.63758604e+21   8.50640424e+21  1.17871477e+22   1.05370313e+22
9.49421639e+21   9.25095344e+21  9.60632211e+21   8.52046921e+21  1.23218900e+22   1.14589583e+22
9.29266477e+21   9.05526412e+21  9.55719025e+21   8.44103850e+21  1.28269672e+22   1.16506517e+22
9.11987709e+21   8.93197171e+21  9.48648417e+21   8.31591752e+21  1.32434517e+22   1.11750150e+22
8.99450128e+21   8.92532018e+21  9.39075857e+21   8.28632395e+21  1.35165874e+22   1.11682078e+22
8.92306086e+21   8.88275260e+21  9.27238135e+21   8.26391536e+21  1.36340455e+22   1.16054879e+22
8.89962853e+21   8.82948738e+21  9.13945788e+21   8.16324548e+21  1.36065252e+22   1.16077942e+22
8.91735603e+21   8.95144365e+21  9.00029505e+21   8.09441129e+21  1.34471753e+22   1.11554134e+22
8.96910676e+21   9.14159814e+21  8.86320002e+21   8.03764935e+21  1.32000695e+22   1.11655329e+22
9.04773062e+21   9.11707673e+21  8.73639089e+21   7.93908678e+21  1.29313858e+22   1.16962151e+22
9.14509970e+21   8.99134260e+21  8.62790023e+21   7.77625758e+21  1.27060946e+22   1.17606450e+22
9.25104082e+21   9.24033661e+21  8.54574008e+21   7.64170313e+21  1.25616722e+22   1.13478526e+22
9.35879794e+21   9.45178344e+21  8.49551754e+21   7.60253159e+21  1.25168615e+22   1.13663260e+22
9.47548681e+21   9.46116641e+21  8.47322702e+21   7.58848330e+21  1.26016005e+22   1.19451414e+22
9.60885570e+21   9.50893451e+21  8.47232463e+21   7.53689459e+21  1.28045267e+22   1.19645734e+22
9.76548638e+21   9.94718614e+21  8.48627150e+21   7.47808682e+21  1.30739419e+22   1.13448076e+22
9.95187207e+21   1.02546048e+22  8.50842285e+21   7.51296527e+21  1.33566747e+22   1.12982591e+22
1.01724890e+22   1.01699198e+22  8.53182911e+21   7.52096995e+21  1.35985938e+22   1.17167056e+22
1.04298351e+22   1.04600393e+22  8.54948642e+21   7.56196974e+21  1.37446418e+22   1.17058405e+22
1.07259366e+22   1.10985280e+22  8.55470328e+21   7.67074659e+21  1.37411536e+22   1.13054123e+22
1.10533962e+22   1.13778073e+22  8.54809396e+21   7.72092147e+21  1.35696403e+22   1.14294737e+22
1.13947166e+22   1.13342245e+22  8.53759923e+21   7.68676352e+21  1.32480151e+22   1.19050852e+22
1.17318436e+22   1.16011645e+22  8.53148181e+21   7.72800483e+21  1.27969387e+22   1.17844370e+22
1.20468765e+22   1.21075270e+22  8.53794031e+21   7.81746094e+21  1.22638789e+22   1.10704680e+22
1.23229481e+22   1.21975490e+22  8.56490153e+21   7.77667317e+21  1.17248992e+22   1.06497612e+22
1.25436023e+22   1.20631956e+22  8.62022117e+21   7.81782195e+21  1.12564613e+22   1.08944046e+22
1.26924776e+22   1.22815890e+22  8.71175629e+21   8.00531832e+21  1.09097110e+22   1.07277431e+22
1.27590536e+22   1.25730137e+22  8.84513259e+21   8.13763131e+21  1.07094047e+22   9.77479256e+21
1.27491975e+22   1.25123918e+22  9.01751028e+21   8.22511953e+21  1.06810147e+22   9.37671598e+21
1.26724999e+22   1.22895564e+22  9.22393376e+21   8.39247496e+21  1.08079088e+22   9.93174234e+21
1.25401885e+22   1.23279282e+22  9.45944000e+21   8.62344699e+21  1.10276063e+22   1.03195878e+22
1.23670324e+22   1.23508688e+22  9.71896339e+21   8.70390687e+21  1.12753948e+22   9.93787099e+21
1.21682567e+22   1.21336556e+22  9.99739493e+21   8.89579183e+21  1.14859087e+22   1.00294303e+22
1.19596701e+22   1.18541772e+22  1.02896235e+22   9.11268788e+21  1.15931254e+22   1.07502630e+22
1.17595549e+22   1.16239447e+22  1.05904745e+22   9.29292366e+21  1.15329788e+22   1.08939444e+22
1.15751950e+22   1.14459762e+22  1.08931753e+22   9.42584339e+21  1.12857300e+22   1.01229073e+22
1.14020249e+22   1.13409632e+22  1.11893664e+22   9.64880848e+21  1.08747779e+22   9.55981027e+21
1.12358077e+22   1.11275520e+22  1.14706198e+22   9.89355234e+21  1.03269819e+22   9.44769950e+21
1.10728996e+22   1.08904101e+22  1.17285986e+22   1.00841597e+22  9.70128097e+21   9.00993781e+21
1.09096487e+22   1.07645906e+22  1.19550321e+22   1.02526302e+22  9.08111344e+21   7.94456854e+21
1.07415887e+22   1.07392070e+22  1.21416498e+22   1.04178916e+22  8.54179104e+21   7.25211016e+21
1.05631058e+22   1.05075289e+22  1.22802240e+22   1.05926794e+22  8.14574029e+21   7.49534567e+21
1.03723600e+22   1.01631158e+22  1.23654530e+22   1.06962940e+22  7.93035980e+21   7.79044347e+21
1.01816956e+22   1.00247854e+22  1.24028474e+22   1.07696367e+22  7.90163952e+21   7.57401663e+21
1.00042444e+22   1.00683079e+22  1.24006408e+22   1.08171257e+22  8.03263753e+21   7.62510994e+21
9.85258671e+21   9.90389935e+21  1.23672173e+22   1.09041957e+22  8.26815516e+21   8.46215038e+21
9.73871760e+21   9.61044557e+21  1.23111928e+22   1.08697635e+22  8.53466653e+21   8.91947652e+21
9.67117901e+21   9.75251222e+21  1.22412005e+22   1.08161091e+22  8.75363146e+21   8.52593989e+21
9.65723313e+21   9.96692798e+21  1.21659010e+22   1.08123393e+22  8.85581309e+21   8.18623356e+21
9.70365686e+21   9.80495726e+21  1.20940037e+22   1.07420185e+22  8.79404854e+21   8.20906477e+21
9.80746053e+21   9.76219829e+21  1.20289999e+22   1.05504997e+22  8.55265066e+21   7.82473126e+21
9.95653070e+21   1.01022897e+22  1.19690228e+22   1.04487636e+22  8.15070782e+21   6.84445112e+21
1.01383784e+22   1.03643021e+22  1.19120629e+22   1.03885601e+22  7.63862953e+21   6.20859933e+21
1.03402069e+22   1.01692640e+22  1.18564215e+22   1.02446624e+22  7.08947794e+21   6.28654388e+21
1.05488336e+22   1.01984656e+22  1.18004637e+22   1.01949735e+22  6.58612383e+21   6.35676643e+21
1.07510551e+22   1.06097977e+22  1.17425602e+22   1.01931471e+22  6.20649318e+21   6.00614396e+21
1.09343156e+22   1.07674153e+22  1.16812546e+22   1.01096408e+22  6.00958981e+21   5.95034949e+21
1.10894703e+22   1.05777349e+22  1.16151403e+22   1.00066197e+22  6.02354982e+21   6.65048298e+21
1.12154088e+22   1.07745834e+22  1.15421411e+22   1.00843160e+22  6.23636626e+21   7.22992567e+21
1.13136665e+22   1.11926381e+22  1.14600196e+22   1.01015677e+22  6.60093042e+21   6.89785113e+21
1.13884260e+22   1.13241928e+22  1.13667390e+22   9.98409684e+21  7.04368105e+21   6.56822784e+21
1.14445336e+22   1.11360819e+22  1.12603674e+22   9.89744718e+21  7.47682722e+21   6.91362180e+21
1.14871642e+22   1.11865497e+22  1.11389705e+22   9.85683828e+21  7.81329175e+21   6.94862216e+21
1.15238625e+22   1.13811022e+22  1.10006582e+22   9.68048014e+21  7.98164159e+21   6.08199415e+21
1.15628164e+22   1.12943985e+22  1.08437357e+22   9.48077077e+21  7.93859865e+21   5.54234925e+21

==> data/mlp_examples_noisy_noisy.csv <==
p25linfty_absolute_error=2.2745598803e+20; p25linfty_absolute_error_no_mean=7.50412907156e+19; p50linfty_absolute_error=4.3715146798e+20; p50linfty_absolute_error_no_mean=3.13845016084e+20; p75linfty_absolute_error=9.3884458517e+20; p75linfty_absolute_error_no_mean=1.01807963302e+21

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
9.95030030e+21   9.73688147e+21  1.01554190e+22   1.02784765e+22  1.09194310e+22   1.08522114e+22
9.93630117e+21   9.75153611e+21  1.02854051e+22   1.03405959e+22  1.18314737e+22   1.12602372e+22
9.92927843e+21   9.77355316e+21  1.04176798e+22   1.04291389e+22  1.23106327e+22   1.14338402e+22
9.92713830e+21   9.79630961e+21  1.05479413e+22   1.05414031e+22  1.22817656e+22   1.13596963e+22
9.92778583e+21   9.81290904e+21  1.06720881e+22   1.06678266e+22  1.18351869e+22   1.11598294e+22
9.92912758e+21   9.81550072e+21  1.07860797e+22   1.08043939e+22  1.12224039e+22   1.10148640e+22
9.92906992e+21   9.80616793e+21  1.08869123e+22   1.09502376e+22  1.07443349e+22   1.10493111e+22
9.92551668e+21   9.79322490e+21  1.09724246e+22   1.10791290e+22  1.06317129e+22   1.13089320e+22
9.91644726e+21   9.77840609e+21  1.10403813e+22   1.11783552e+22  1.09511214e+22   1.17347171e+22
9.90148576e+21   9.75832626e+21  1.10868255e+22   1.12644336e+22  1.15948575e+22   1.22273448e+22
9.88190829e+21   9.73189561e+21  1.11067559e+22   1.13155568e+22  1.23215700e+22   1.26357340e+22
9.85906190e+21   9.70421225e+21  1.10952225e+22   1.12958177e+22  1.28323375e+22   1.27376210e+22
9.83429271e+21   9.66971961e+21  1.10475951e+22   1.11881016e+22  1.28908249e+22   1.23542438e+22
9.80894563e+21   9.62973350e+21  1.09605905e+22   1.10311878e+22  1.24212493e+22   1.15951765e+22
9.78436988e+21   9.59992515e+21  1.08313801e+22   1.08609141e+22  1.15464617e+22   1.08377855e+22
9.76190982e+21   9.58185919e+21  1.06576128e+22   1.06509112e+22  1.05521567e+22   1.02989760e+22
9.74259475e+21   9.56192086e+21  1.04397100e+22   1.03997882e+22  9.78279128e+21   9.95348227e+21
9.72618128e+21   9.55394749e+21  1.01876921e+22   1.01651105e+22  9.49731080e+21   9.88801876e+21
9.71210765e+21   9.57211015e+21  9.91410140e+21   9.95730571e+21  9.79178071e+21   1.03001445e+22
9.69981320e+21   9.57824910e+21  9.63154516e+21   9.72226336e+21  1.05643474e+22   1.10596555e+22
9.68873472e+21   9.54405596e+21  9.35256425e+21   9.43744547e+21  1.15459857e+22   1.17750099e+22
9.67831312e+21   9.50770712e+21  9.08950639e+21   9.17927900e+21  1.23935230e+22   1.21952771e+22
9.66798366e+21   9.49830428e+21  8.85440644e+21   8.99472970e+21  1.28101107e+22   1.22309908e+22
9.65719645e+21   9.49389759e+21  8.65866885e+21   8.83946501e+21  1.26489949e+22   1.18426113e+22
9.64559318e+21   9.48438620e+21  8.50855977e+21   8.70614462e+21  1.19735214e+22   1.11770571e+22
9.63301580e+21   9.48881337e+21  8.40511393e+21   8.65077402e+21  1.10314212e+22   1.05074649e+22
9.61931334e+21   9.50877650e+21  8.34849233e+21   8.66280410e+21  1.01530803e+22   9.98503473e+21
9.60433679e+21   9.51581052e+21  8.33813575e+21   8.67474775e+21  9.63123380e+21   9.70281159e+21
9.58793496e+21   9.49681604e+21  8.37274067e+21   8.67277020e+21  9.61519179e+21   9.84199642e+21
9.56995723e+21   9.46653724e+21  8.45026045e+21   8.71271990e+21  1.00585222e+22   1.03801375e+22
9.55025282e+21   9.43398317e+21  8.56792139e+21   8.80815267e+21  1.07393842e+22   1.09345307e+22
9.52893186e+21   9.39980103e+21  8.72207621e+21   8.93634872e+21  1.13444852e+22   1.11340406e+22
9.50715095e+21   9.36429305e+21  8.90769134e+21   9.10104907e+21  1.15834833e+22   1.09626240e+22
9.48632707e+21   9.33104694e+21  9.11900186e+21   9.30408125e+21  1.13014106e+22   1.05455688e+22
9.46787872e+21   9.30929039e+21  9.34979785e+21   9.51667984e+21  1.05373090e+22   9.89809055e+21
9.45322156e+21   9.30606989e+21  9.59353664e+21   9.73666863e+21  9.50938535e+21   9.01085707e+21
9.44377455e+21   9.30949356e+21  9.84345904e+21   9.98468070e+21  8.53358347e+21   8.09701482e+21
9.44095241e+21   9.30783862e+21  1.00927170e+22   1.02238637e+22  7.90605554e+21   7.60503948e+21
9.44609069e+21   9.31071573e+21  1.03344433e+22   1.04163058e+22  7.79304012e+21   7.79804854e+21
9.45865437e+21   9.31995765e+21  1.05607176e+22   1.05841882e+22  8.17000271e+21   8.42108617e+21
9.47623132e+21   9.32595037e+21  1.07626760e+22   1.07559893e+22  8.83097721e+21   9.00478482e+21
9.49633008e+21   9.33509017e+21  1.09317994e+22   1.09293618e+22  9.46435089e+21   9.33230931e+21
9.51645959e+21   9.35178053e+21  1.10600657e+22   1.10737403e+22  9.76888888e+21   9.42812674e+21
9.53412820e+21   9.35984977e+21  1.11400380e+22   1.11396126e+22  9.56585898e+21   9.20622164e+21
9.54684346e+21   9.35934223e+21  1.11649247e+22   1.11304034e+22  8.86561590e+21   8.51245729e+21
9.55211272e+21   9.37190557e+21  1.11286302e+22   1.10991952e+22  7.86411570e+21   7.43611347e+21
9.54823097e+21   9.38621045e+21  1.10291677e+22   1.10295612e+22  6.87061526e+21   6.38624941e+21
9.53662197e+21   9.37751333e+21  1.08786607e+22   1.08568377e+22  6.19325335e+21   5.81155470e+21
9.51949833e+21   9.35970050e+21  1.06933313e+22   1.06144897e+22  6.02541380e+21   5.85317047e+21
9.49907206e+21   9.35153895e+21  1.04900758e+22   1.04049924e+22  6.37441943e+21   6.28489412e+21
9.47755493e+21   9.33501719e+21  1.02864073e+22   1.02516699e+22  7.05915165e+21   6.84951623e+21
9.45715622e+21   9.30279664e+21  1.01003853e+22   1.01221747e+22  7.77744941e+21   7.52122096e+21
9.44008850e+21   9.26927499e+21  9.95052068e+21   1.00116947e+22  8.21814400e+21   8.15124579e+21
9.42850034e+21   9.23937685e+21  9.85496268e+21   9.93400542e+21  8.17655545e+21   8.24524909e+21
9.42312929e+21   9.22122531e+21  9.81595853e+21   9.90302513e+21  7.63299629e+21   7.51207519e+21
9.42330039e+21   9.23785197e+21  9.81970647e+21   9.94139414e+21  6.76112665e+21   6.35421175e+21
9.42827631e+21   9.27654108e+21  9.85169044e+21   1.00109280e+22  5.86323180e+21   5.42555759e+21
9.43732081e+21   9.29890106e+21  9.89723905e+21   1.00469361e+22  5.26045189e+21   4.99087868e+21
9.44969749e+21   9.30864380e+21  9.94141320e+21   1.00599006e+22  5.17622050e+21   4.97888313e+21
9.46466769e+21   9.32793210e+21  9.96888912e+21   1.00840941e+22  5.65595387e+21   5.35286199e+21
9.48149570e+21   9.34258171e+21  9.96382937e+21   1.00850030e+22  6.55252180e+21   6.17144067e+21
9.49938929e+21   9.33814760e+21  9.91640217e+21   1.00268913e+22  7.57921603e+21   7.35892875e+21
9.51734719e+21   9.34097133e+21  9.84201257e+21   9.96146015e+21  8.40569930e+21   8.49869871e+21
9.53431083e+21   9.37317602e+21  9.76194346e+21   9.93848114e+21  8.78636501e+21   9.02207354e+21
9.54922316e+21   9.41482093e+21  9.69671624e+21   9.90678230e+21  8.64884377e+21   8.74022379e+21
9.56102800e+21   9.43737168e+21  9.66609752e+21   9.81819609e+21  8.11464576e+21   8.04582502e+21
9.56866672e+21   9.43958640e+21  9.68911350e+21   9.75866496e+21  7.44820502e+21   7.42263887e+21
9.57108361e+21   9.43585782e+21  9.78407605e+21   9.84299665e+21  6.95323578e+21   7.00214494e+21
9.56728343e+21   9.43324258e+21  9.96779773e+21   1.00527198e+22  6.85512281e+21   6.75232859e+21
9.55773358e+21   9.42114279e+21  1.02373158e+22   1.03088189e+22  7.22385226e+21   6.84608086e+21
9.54436524e+21   9.38782768e+21  1.05699618e+22   1.06238759e+22  7.94712760e+21   7.49597498e+21
9.52917099e+21   9.34563483e+21  1.09418354e+22   1.10223075e+22  8.76343269e+21   8.51179775e+21
9.51414435e+21   9.32499742e+21  1.13287492e+22   1.14444328e+22  9.36173583e+21   9.31196930e+21
9.50127806e+21   9.34036089e+21  1.17063437e+22   1.18440238e+22  9.49987384e+21   9.45283731e+21
9.49256545e+21   9.37095041e+21  1.20502226e+22   1.22096403e+22  9.09744739e+21   9.03208542e+21
9.49000011e+21   9.38403425e+21  1.23360511e+22   1.24865064e+22  8.26909912e+21   8.38499908e+21
9.49492812e+21   9.37562956e+21  1.25456128e+22   1.26570653e+22  7.28458255e+21   7.60411055e+21
9.50614103e+21   9.37639437e+21  1.26842194e+22   1.28008519e+22  6.46909683e+21   6.68539050e+21
9.52178072e+21   9.39891971e+21  1.27635239e+22   1.29344789e+22  6.08835794e+21   5.92507274e+21
9.53999196e+21   9.41100671e+21  1.27956909e+22   1.29747323e+22  6.25298440e+21   5.81772925e+21
9.55891758e+21   9.40275251e+21  1.27935000e+22   1.29305225e+22  6.87902218e+21   6.51312472e+21
9.57670228e+21   9.41104203e+21  1.27704033e+22   1.29084125e+22  7.72020798e+21   7.58261111e+21
9.59148799e+21   9.44518259e+21  1.27405698e+22   1.29379749e+22  8.45996112e+21   8.41738410e+21
9.60148617e+21   9.47041258e+21  1.27183997e+22   1.29695135e+22  8.82914413e+21   8.77457192e+21
9.60638969e+21   9.47425252e+21  1.27071701e+22   1.29795171e+22  8.70241496e+21   8.78910451e+21
9.60738232e+21   9.47340524e+21  1.26990329e+22   1.29625281e+22  8.14399688e+21   8.53695681e+21
9.60571221e+21   9.46715494e+21  1.26862983e+22   1.29186251e+22  7.38606620e+21   7.89639285e+21
9.60262637e+21   9.45265950e+21  1.26618957e+22   1.28621567e+22  6.74143592e+21   6.96976658e+21
9.59937299e+21   9.44557130e+21  1.26192989e+22   1.27922183e+22  6.48655877e+21   6.32671713e+21
9.59719778e+21   9.44606224e+21  1.25524282e+22   1.27049527e+22  6.75797692e+21   6.47532362e+21
9.59735059e+21   9.43802540e+21  1.24555354e+22   1.25920699e+22  7.50027442e+21   7.23379288e+21
9.60075155e+21   9.43041609e+21  1.23257916e+22   1.24420210e+22  8.48513242e+21   8.06134601e+21
9.60704144e+21   9.44319580e+21  1.21710604e+22   1.22669651e+22  9.39472397e+21   8.75602564e+21
9.61552925e+21   9.46774091e+21  1.20018775e+22   1.21093427e+22  9.93642645e+21   9.39393991e+21
9.62553065e+21   9.49028097e+21  1.18286286e+22   1.19786299e+22  9.94900638e+21   9.78809294e+21
9.63635630e+21   9.51024051e+21  1.16614499e+22   1.18375583e+22  9.46072206e+21   9.57836839e+21
9.64731866e+21   9.52087058e+21  1.15101095e+22   1.16955343e+22  8.67778771e+21   8.78099135e+21
9.65773199e+21   9.52278103e+21  1.13839127e+22   1.16054732e+22  7.90741033e+21   7.91424553e+21
9.66694098e+21   9.53370879e+21  1.12913238e+22   1.15737777e+22  7.44399218e+21   7.49975768e+21
9.67504268e+21   9.55957185e+21  1.12332796e+22   1.15821321e+22  7.46643107e+21   7.63173134e+21
9.68288590e+21   9.58263644e+21  1.12031652e+22   1.16165743e+22  7.97389462e+21   8.05101270e+21
9.69134986e+21   9.59100043e+21  1.11933697e+22   1.16292725e+22  8.78371220e+21   8.55480347e+21
9.70131993e+21   9.59084622e+21  1.11955830e+22   1.15819217e+22  9.60231450e+21   9.15745952e+21
9.71367631e+21   9.58605858e+21  1.12008128e+22   1.15099815e+22  1.01370139e+22   9.78967309e+21
9.72929874e+21   9.57877729e+21  1.11994145e+22   1.14415236e+22  1.02074569e+22   1.01159925e+22
9.74907031e+21   9.58125299e+21  1.11811354e+22   1.13436800e+22  9.81575642e+21   9.84950993e+21
9.77345805e+21   9.59742173e+21  1.11390222e+22   1.12028889e+22  9.14580231e+21   9.10051899e+21
9.80127976e+21   9.61295455e+21  1.10807967e+22   1.10590729e+22  8.48744017e+21   8.35606350e+21
9.83093886e+21   9.62586771e+21  1.10176618e+22   1.09625088e+22  8.13813541e+21   8.06901316e+21
9.86083803e+21   9.65339487e+21  1.09605825e+22   1.09278270e+22  8.29335976e+21   8.25942186e+21
9.88938067e+21   9.69687844e+21  1.09204079e+22   1.09381212e+22  8.97083688e+21   8.69387865e+21
9.91497275e+21   9.73269500e+21  1.09079944e+22   1.09648806e+22  9.99994448e+21   9.33317065e+21
9.93601557e+21   9.74736577e+21  1.09343182e+22   1.09974160e+22  1.10802088e+22   1.02707808e+22
9.95096905e+21   9.75098146e+21  1.10098248e+22   1.10467174e+22  1.18876396e+22   1.12461848e+22
9.95962639e+21   9.75560167e+21  1.11270690e+22   1.11271621e+22  1.21955085e+22   1.17409611e+22
9.96310364e+21   9.76179096e+21  1.12608613e+22   1.12587594e+22  1.19556436e+22   1.16171604e+22
9.96258013e+21   9.75846865e+21  1.13857550e+22   1.14188640e+22  1.13104310e+22   1.11947993e+22
9.95923118e+21   9.74052029e+21  1.14769207e+22   1.15173800e+22  1.05409160e+22   1.07418945e+22
9.95423452e+21   9.72688220e+21  1.15101936e+22   1.15149409e+22  9.96447132e+21   1.03306139e+22
9.94876479e+21   9.73817540e+21  1.14621190e+22   1.14723003e+22  9.81917596e+21   1.00655709e+22
9.94399995e+21   9.76607764e+21  1.13099459e+22   1.13913126e+22  1.01773393e+22   1.00696926e+22
9.94086021e+21   9.78375426e+21  1.10402899e+22   1.11828758e+22  1.09204052e+22   1.03743794e+22
9.93925110e+21   9.78672150e+21  1.06748497e+22   1.08346308e+22  1.17849872e+22   1.09426401e+22
9.93882013e+21   9.78984976e+21  1.02446200e+22   1.04268316e+22  1.24588240e+22   1.15714274e+22
9.93921855e+21   9.79675986e+21  9.78115438e+21   1.00062161e+22  1.26893649e+22   1.19532846e+22
9.94009337e+21   9.80078054e+21  9.31650849e+21   9.57139977e+21  1.24176163e+22   1.20089153e+22
9.94109378e+21   9.80290807e+21  8.88313437e+21   9.14411284e+21  1.17033585e+22   1.18841247e+22
9.94186763e+21   9.80611553e+21  8.51377174e+21   8.76980825e+21  1.08383360e+22   1.15710681e+22
9.94208349e+21   9.81257009e+21  8.24023005e+21   8.48525232e+21  1.01723300e+22   1.09993688e+22

==> data/mlp_linfty_absolute_errors.csv <==
errors
1.473330100096121e+20
6.860558492354845e+19
8.340610214894816e+19
1.649071816555186e+20
1.701634453706134e+20
4.012022720843752e+21
1.408433229465712e+20
8.349335939172847e+19
1.370006265645173e+20
1.347510785506458e+20
3.466094122214086e+20
1.179104306940472e+20
8.329182330840364e+19
4.4554223703567e+20
4.389478412812928e+20
3.805530426129001e+20
9.872002973186811e+19
8.883237674997619e+19
1.553391716571793e+21
1.534353875046991e+20
8.786185103027785e+19
1.671884800467631e+21
4.209635042993235e+21
7.612772220116402e+19
1.169059590921576e+21
1.805808342586748e+20
3.410226968836555e+20
1.709684638040059e+20
1.557941478095344e+20
1.295098455993073e+21
3.077838798338476e+20
1.249737637596244e+20
5.706398497850471e+19
2.600952633796214e+20
5.668174196013164e+19
1.82002845841017e+21
8.947751739659701e+19
3.037756761654879e+20
1.555059174333827e+20
2.40634308669828e+21
5.49900773501006e+19
7.848085300646511e+19
9.578593457463624e+19
1.115620440693151e+20
1.63194687897211e+20
3.166965034964138e+20
1.793040637643152e+20
1.861399650487102e+20
4.188576774085604e+21
1.084990333727497e+20
1.025368304160646e+20
1.329766602974618e+20
1.137181423909187e+20
7.862159049482043e+19
1.633174109870568e+20
2.023951449537506e+20
7.712639541853343e+19
3.811238738656693e+20
1.132235345618427e+21
8.778979343623992e+19
7.701155362803548e+19
8.688119221141792e+19
3.05312529538328e+20
2.498079159308004e+20
1.739695500056949e+20
8.817203645461299e+19
6.277663222083816e+20
2.147974953775755e+20
1.292932787522261e+20
2.698581666518352e+21
1.548534584373674e+20
5.489910463762771e+20
1.599763030135013e+20
3.083454787073807e+21
1.861337725992226e+20
2.371685635765851e+20
2.09031199004681e+20
1.353770788988503e+20
2.27789817352586e+20
1.778426456852335e+20
1.264605145866101e+20
1.175383207748357e+20
2.244976860249782e+20
1.705591991878686e+20
6.993392163364138e+20
1.492188923535735e+20
2.045904245921124e+21
2.338944466474867e+20
7.234132081445228e+19
2.567952507526657e+20
7.268415733608586e+19
2.334159391870786e+20
1.293096043008754e+20
1.771276992443885e+20
1.556764912692694e+20
2.066566761011499e+20
1.128663991113923e+20
2.162684836058654e+20
1.065557301335394e+20
2.259804962022899e+20
1.289459386309652e+20
3.552405609072642e+20
9.30089024544089e+19
1.399548190350863e+21
9.921283612109313e+20
2.564957613774455e+20
2.176499627915613e+20
4.901723463929582e+20
9.609274229925085e+19
9.018790394281937e+20
1.933760111599971e+21
5.805815459624675e+19
1.245256555967011e+20
1.362710434248833e+20
3.002605040663345e+21
9.219938042138906e+19
1.260540647202399e+20
2.289041204903881e+21
4.226448106302116e+20
5.315058208230112e+20
1.662897867411214e+20
1.720363798656461e+20
5.381835331704948e+20
1.245594325939063e+20
9.903978530541142e+19
3.013009481702478e+20
9.319186118927083e+19
9.33573684755767e+19
9.940288802536817e+19
1.094239601462209e+20
2.907760358410829e+20
7.069863285036889e+19
8.08131546634896e+19
1.58487300386702e+20
1.57263447187964e+20
2.92800403873586e+20
2.696958118852685e+20
1.067922254089716e+21
1.646076922802985e+20
8.034905872188907e+20
7.441714247269802e+20
2.637369866283039e+21
1.799751001087934e+20
7.589353502054076e+19
6.407721549822742e+19
2.055082581961705e+20
1.963569437533536e+20
1.790822614826672e+20
1.328206668653687e+21
1.191841612586583e+21
1.158517227143855e+20
7.584962492417389e+19
2.788595112270606e+21
1.973984011671831e+20
1.690889990895135e+21
1.549652602981169e+21
7.067498895232519e+19
4.036289241535931e+20
1.229189964296366e+20
8.443517466380232e+19
1.597471823824589e+20
1.39120696089102e+20
6.484620513460093e+19
1.198253049606098e+21
7.980378539700519e+19
1.817230597141666e+20
8.623830336461079e+19
1.68796039933753e+20
2.331591214183278e+21
1.219113160130125e+20
4.730885041564817e+20
2.669294758141561e+20
2.043609661910978e+20
6.63616664092111e+19
1.572927205855419e+20
1.807418379453533e+20
1.599420756563333e+21
3.911432571366618e+20
3.13775919138064e+20
7.536773976404525e+19
1.122094365157496e+20
1.397894806337665e+20
1.152291000659015e+20
1.693229610901554e+20
9.76076406239076e+20
1.041356082837811e+20
2.662978459664174e+20
2.439732211385652e+21
2.570744739295627e+20
7.561881544327116e+19
3.357951436161852e+20
2.487754657162257e+20
3.924504269285061e+20
1.12973303307547e+21
1.30098860135572e+20
5.241711458798849e+20
7.173783846438463e+19
1.597438046827383e+20
1.244299541046194e+20
2.476259219113394e+20
3.509936664586538e+20
2.5411392012452e+20
1.071710344326289e+20
2.524605361113216e+20
1.160932282444032e+20
7.744502509216989e+19
1.02695019352976e+20
2.381841252925571e+20
1.557457341135402e+20
9.802703833920648e+19
6.757763830860114e+19
1.06869293257595e+20
1.150725999788504e+20
1.955125188232217e+20
9.950365606703058e+19
2.072792987496339e+20
1.405607220699537e+20
3.79530725497487e+20
9.885344887082897e+19
1.281026396007401e+20
9.307026399933183e+19
2.251653446697358e+20
1.235292341791453e+21
1.648385017612012e+20
2.402118710247807e+20
1.032202516595181e+20
2.871652748398386e+20
8.047369584157655e+19
1.33890891021818e+20
6.175560989031793e+19
6.29991663374256e+19
1.99366474204344e+20
3.608846971402663e+20
2.946750272184789e+20
7.554022762977354e+20
7.508063528780038e+19
5.800185960090462e+19
1.270155832406835e+20
2.236892898918652e+20
6.446283621632102e+19
8.927237843357029e+20
1.262077500575239e+20
1.037336620170383e+20
5.903239578563767e+20
1.013388729151841e+20
5.762074248243839e+19
2.926135044890501e+20
3.412591358640925e+20
1.355482156846903e+20
2.636305890871073e+20
1.122291397641193e+20
5.476985132832218e+20
2.56413570684246e+20
9.579831947361151e+19
1.795652725427027e+20
1.048879346015334e+21
2.852017054023051e+20
1.075571055106852e+21
2.30319151493308e+21
2.367317144127301e+20
4.794836156273478e+20
1.564944575515905e+20
8.194749881963355e+19
2.024132156472554e+21
1.870542520680618e+21
2.671186269985057e+20
6.034542025699754e+19
1.459413977247546e+20
1.431435364562507e+20
2.131626887128401e+21
2.295601823661053e+21
1.788570815012987e+20
1.614467282918378e+20
3.318207169450308e+20
1.056927278549445e+20
1.13050483746161e+20
1.938598666449627e+21
6.150003061146465e+19
9.378746223999058e+19
1.15189693569162e+20
5.863911894817754e+19
1.995505588391127e+20
1.581833074118545e+20
1.624110615620485e+20
1.699236286904559e+20
1.138813978774109e+20
1.770939222471832e+20
1.591414482325775e+20
1.679245934058568e+20
1.746434010999402e+20
8.346408599415056e+19
2.651100215646985e+20
7.317448674551582e+19
2.160900284706309e+21
1.973854533182544e+21
1.831625227450649e+20
1.334805005057739e+20
1.169697413218802e+20
1.336105419450142e+20
1.835678467115283e+20
7.932978153622444e+19
2.9230579604451e+21
7.145411168786029e+19
1.332221064771535e+20
4.508542327961535e+20
8.46721765941927e+19
1.589224607006966e+20
1.067679622659792e+20
8.239673288246375e+19
1.831040885398998e+21
2.150975477027491e+20
3.592262465774871e+20
9.33652497749246e+19
1.875980054280714e+20
9.639223167447099e+19
7.086864373630213e+19
7.627746688877409e+19
9.486494845083897e+19
8.122579697934742e+19
2.178830240722778e+20
2.561219626083738e+20
1.188798305138387e+20
1.54097979599876e+20
3.858774232723588e+20
2.152429576757178e+21
9.429974669760397e+19
5.658626564803139e+20
4.704966825709299e+20
7.742701069366041e+19
1.316075660107412e+20
8.342535503735517e+20
7.887322912399976e+19
8.956984118895811e+19
1.374177724800025e+20
1.173210220928151e+20
1.110103531149622e+20
2.379420568125859e+20
1.486593200998727e+20
1.123017603081107e+20
7.776703246552688e+19
3.075221081055067e+20
7.225687832143908e+19
1.58937660349439e+20
6.818337245848247e+19
1.321240162980099e+21
2.041538006082388e+20
1.390942374412912e+20
5.639632633374704e+19
6.700714482580398e+20
2.328974622799776e+21
2.207201229525351e+21
1.991807007197149e+20
1.924608797157154e+21
1.466751466940439e+21
3.971431777402261e+20
2.426426889236539e+21
1.662215009117713e+21
1.958615477943429e+20
1.200580847663495e+20
1.967763414686525e+20
9.594243466168736e+19
3.756610075176689e+20
1.491728430473836e+21
3.200629442178733e+20
2.315594428306858e+21
7.865930814169966e+19
9.737795704291171e+19
2.048282146524375e+20
9.867274193578072e+19
2.191102549707362e+20
2.953212937650066e+20
8.137103806733012e+19
1.168716754399942e+21
6.626596491712948e+19
2.449072114062865e+21
1.920864054066996e+20
2.346904578816244e+20
7.993337647628278e+20
1.276556573377236e+20
7.585638032361495e+19
1.943674786179627e+20
6.800435437329449e+19
1.98707822758841e+20
8.841511824450031e+20
1.175315653753947e+20
1.866989743524576e+20
1.705265480905701e+20
1.574869946144676e+21
3.28435135925155e+20
2.166490377743782e+20
1.368835329742057e+20
1.938473128610014e+20
2.375682580435142e+20
2.124449275222279e+20
7.21015041342948e+19
2.729721806141805e+20
7.594082281662815e+19
1.038755254053005e+20
7.154305778050086e+19
1.185032169949999e+20
7.036424057803663e+19
1.997537837722978e+21
3.009215199016418e+20
7.363047620778708e+19
5.328571821861991e+21
1.3027787822076e+20
2.209413059892344e+21
2.570222884688805e+21
8.396848915241606e+19
5.906763645272185e+20
1.191562389409686e+20
5.79962301013704e+19
2.956095241411583e+20
1.320252748761798e+20
9.901839320718141e+19
1.280626701540472e+20
5.586067945306666e+20
8.751282205915664e+19
1.540574472032297e+20
2.418545589888641e+20
1.068405828099705e+20
1.970786455936397e+20
1.121407566214322e+20
1.428761352283756e+20
1.109929016664061e+20
9.519089647386991e+19
2.434758548547174e+20
4.209773528681776e+20
1.829508535625785e+20
9.693187549982066e+20
2.659673943437591e+20
8.757587245393982e+19
9.290644556288623e+19
1.365588234410723e+21
7.640694537806099e+19
5.929976323651559e+21
7.283559087355619e+19
1.649454622523513e+20
5.556991580212455e+19
9.011342566398173e+20
2.39215449607225e+20
2.249756305354329e+20
1.1417413185319e+20
1.195845312655315e+21
4.283069612617231e+20
3.359989314993238e+20
1.702834663006828e+21
8.204545211152885e+19
2.470246913610854e+20
3.72848509550376e+20
6.675460547669918e+19
1.206203591798267e+21
1.14276476154722e+21
3.226063521074307e+20
1.50173655474576e+20
1.566667202373374e+20
8.113910268652054e+19
1.075504627012348e+20
1.017526411309487e+20
8.258588406681331e+19
1.27720396582367e+20
3.439511625413532e+21
6.644948660194483e+19
8.966441678113289e+19
3.266291924745794e+20
3.745998468554697e+20
3.426451186494158e+20
3.039111782192764e+21
1.000232588740385e+21
1.252282171385709e+20
2.132139171586014e+20
9.066933874298527e+20
8.133951286993853e+19
2.496108834471029e+20
3.044833042569384e+20
6.333299565980444e+19
1.005698832788105e+20
1.41974852352948e+20
2.213462921857257e+20
8.231735693903135e+19
2.806215445812693e+20
1.066396096765991e+20
1.36026160195145e+20
3.006484891742325e+20
7.261052348217835e+20
3.829151806174559e+20
3.045024445553548e+20
3.235498562293649e+20
1.886085005944627e+20
1.058717459401325e+20
5.948984891778783e+20
1.550696312194812e+20
5.916829190439358e+19
1.412058627165745e+20
1.904544134917312e+20
4.40965003554392e+21
1.288243414410262e+20
1.266621632599256e+21
2.621049947133355e+20
3.756891550153399e+20
7.978577099849571e+19
1.973229658734246e+20
3.227955032917803e+20
1.345968302634083e+20
7.081460054077368e+19
6.860783672336214e+19
2.588702842809766e+20
1.321254799678888e+20
1.47995602104789e+21
2.873898918712537e+20
3.976385736992369e+20
7.144172678888502e+19
1.708732689668823e+21
1.203418115428739e+20
8.260277256541595e+19
1.766186798965049e+21
3.555985970776402e+20
2.365297842644379e+21
1.956932257582699e+20
2.121353050478462e+20
2.379437456624462e+20
1.514932101653956e+20
5.073068541252427e+20
2.52503883257735e+20
1.529771462426142e+21
5.82101510836705e+19
1.871506853950829e+21
1.656795489916126e+20
1.535254594972465e+20
1.14408769393776e+21
7.724574080865875e+19
2.040140764297996e+21
3.150177867353115e+20
3.882546483356664e+21
5.249879862622992e+20
2.882146135530159e+20
7.134940299652393e+19
2.186722236119791e+21
3.655020126582279e+20
1.359017482554389e+20
8.028961120680778e+19
9.480977935540368e+19
1.719530632725398e+20
2.418671127728254e+21
3.68119729941637e+20
2.099420520293167e+20
8.009212836314759e+20
2.582803127297911e+20
1.479882837553945e+20
7.116948419141047e+20
1.357632625668973e+20
1.948240310301874e+20
1.686057628494966e+20
7.13223813987597e+19
1.346396144598683e+20
2.376543893863877e+20
2.388568504868956e+20
6.611959792923994e+19
7.94660154249524e+19
1.738271236674793e+20
7.695075503306598e+19
2.347602636758487e+20
2.285897692363977e+20
3.305396680310252e+21
6.887580090119068e+19
1.769261631610636e+20
2.897261341779522e+20
9.227875636482146e+19
1.109388584708777e+21
8.334136290430471e+19
1.900474006754076e+20
7.14518598880466e+19
3.580586883740913e+21
1.281826910841166e+21
4.747745392669785e+20
7.752777873532282e+19
2.10698656766715e+20
1.623592701663338e+20
8.219181909941839e+19
1.718457650114176e+21
6.698597790755534e+19
7.184648780539494e+19
1.767989364715904e+20
2.655682628267834e+20
1.451174641729272e+21
1.176700510639363e+20
7.910966810443671e+19
1.934938365852482e+21
2.673370515804332e+20
1.759106014450916e+20
1.57092310402124e+20
1.356551761758404e+20
4.228463467135364e+20
3.088546106452549e+20
2.599736661896824e+20
9.656562026012475e+19
8.114698398586844e+19
2.111445131298246e+20
2.726693135392398e+20
1.52091063015929e+20
8.37320501719791e+19
2.836991919766236e+21
8.725499098048967e+19
5.661919822030653e+20
7.368226760350184e+19
8.709060959409065e+20
6.112285414267237e+20
5.778602458876289e+20
2.132955449018475e+20
9.160856444527339e+20
1.225024134641049e+20
4.67566528063372e+20
1.862260963915837e+20
6.467732014857454e+19
2.178909053716257e+20
1.272852362683723e+20
4.037589655928334e+20
2.425188399339012e+20
5.563071439709405e+19
2.920722281088355e+21
1.037663131143368e+20
1.891016447536598e+20
2.039528274748674e+20
2.64433355720686e+20
7.777941736450215e+19
3.200189215315157e+21
7.302361615799891e+19
9.660784150663135e+19
1.183489687077624e+20
4.286706269316333e+20
3.807512009965044e+20
1.45380699571147e+20
7.018522249284865e+19
1.930192134795187e+20
2.952501368908941e+21
2.129380716814249e+20
1.102976584739308e+20
2.245515040405252e+21
1.239166000420945e+21
1.455113039603407e+20
2.338550401507472e+20
6.926085866933086e+19
1.716821717549534e+21
1.328787070055665e+20
2.007974929859409e+20
1.602243387629788e+21
1.471337257261009e+20
7.716017241573871e+19
1.814984426827515e+20
3.10083924458541e+21
1.031487570154336e+20
1.114426986791898e+20
2.645988630069919e+20
3.878933470555606e+21
2.192082082626315e+20
8.355640978651165e+19
1.302919519695956e+20
6.991725831502011e+19
5.049413384209663e+20
2.304943415188127e+21
1.151688644208854e+20
7.146987428655609e+19
1.018387724738222e+20
3.266961835190366e+20
7.657943324378928e+20
1.686699391441867e+20
1.207032254129703e+20
8.534152408881064e+19
6.693024586216663e+19
1.981088440084007e+20
1.139005381758272e+20
1.760261187755336e+21
3.507768181365959e+21
1.684306854139826e+20
2.637403643280244e+20
5.999250693119772e+20
8.737253493076404e+20
8.795698957240605e+19
1.284241966141343e+21
1.049496339164284e+20
7.676272974862326e+20
9.424682940198237e+19
6.754836491102323e+19
6.593720214433143e+19
3.971611921387356e+20
6.77774855420657e+19
1.925607470374524e+21
1.943404570201985e+20
1.461147863104084e+20
8.259376536616121e+19
8.65344150401104e+19
7.33535048307038e+19
4.52145639989302e+21
9.394734002676223e+19
1.611112101195987e+20
3.272810885206413e+20
6.515695350888949e+19
5.440123169882191e+19
1.674787370427472e+20
6.789255251254502e+20
7.857554118863057e+20
1.972103758827403e+20
7.382863459139138e+19
1.181170333269528e+20
1.942868641846328e+21
2.387161129985402e+20
1.342782005897719e+20
2.876678765582532e+21
1.440014721852648e+20
8.400367352450489e+20
1.263417321464382e+20
8.506511566168077e+19
5.323479939533295e+19
4.23929462423919e+20
7.350662721803439e+19
5.798834880202251e+19
9.218699552241379e+19
1.068647896579677e+20
1.739504097072786e+20
1.055835155639808e+20
1.232128563053226e+20
8.50262721148947e+19
1.064425771929017e+20
1.022024381437324e+20
6.650938447698885e+20
6.840179704040994e+19
6.429969331981952e+20
2.395284497813272e+20
4.814832138619003e+20
1.628467848259966e+20
2.011724176549195e+20
1.27709700533252e+20
1.108853782253027e+20
1.603292726342965e+20
8.290676554026346e+19
2.079204987465808e+20
7.191122705003839e+19
6.028000547240998e+20
8.016092084745567e+20
7.386128568868982e+19
2.033363972758711e+20
7.000057490812646e+19
3.43201313203396e+20
1.518810826833029e+20
1.203170417449233e+21
6.171507749367159e+19
2.510109399812617e+20
4.135565465821779e+20
1.108786228258616e+20
1.758509287500289e+20
7.327806953694534e+19
1.260428057211715e+20
2.656667790686321e+21
1.572161593918766e+20
7.091142793276214e+19
4.908929223333375e+20
2.802218501143402e+21
1.029241399840185e+20
7.36732604042471e+19
1.829210172150472e+20
1.404548874787105e+20
7.021640992026819e+20
7.050385216648511e+19
1.034679496390235e+20
4.918921585006603e+20
1.240944359323803e+20
1.060507640253204e+20
7.162299667388668e+19
4.220402023802371e+20
2.853863529870273e+20
4.130003520281977e+21
9.727775195120271e+19
3.206484121694314e+20
7.09024207335074e+19
8.127308477543481e+19
1.370256215424492e+21
1.039836117963574e+20
3.153378800788268e+21
1.817531212416793e+21
5.933942869023366e+19
5.217307578318035e+20
1.16155715689233e+20
9.154579552546691e+19
1.400135347152282e+20
2.336079051211953e+20
1.746856223464468e+20
2.441294397506396e+20
1.216281521864416e+20
9.156043222425587e+20
1.15887188561451e+20
6.925748096961033e+19
1.048922130211794e+20
2.828587076961656e+20
1.925142473712997e+20
1.90730821918861e+20
2.563268763914192e+20
1.133738421994062e+21
3.536384053398271e+20
1.15003920084533e+20
8.029355185648173e+19
3.427125037588403e+21
8.053899803617342e+19
1.579592533303928e+20
2.143567055640467e+20
1.112473550453526e+20
2.154724723717277e+20
2.36088825565923e+20
1.828619074699379e+20
8.049677678966682e+20
1.275639527903112e+21
7.639906407871309e+19
8.07365934698243e+19
8.512816605646396e+19
2.333607700916433e+20
1.31873278388756e+20
8.413647341851697e+20
2.519763991513793e+20
1.648497607602696e+20
3.28656938206803e+20
1.464626893816227e+20
1.010444500895447e+20
1.428609355796332e+20
8.293997958751532e+19
6.123319233354295e+19
8.328867078866448e+20
5.680784274969802e+20
9.913210909777252e+19
4.995167526697986e+20
4.844657227151264e+20
7.46426602240386e+19
2.047944376552322e+20
7.1863939253951e+19
1.28131912998318e+20
1.580802875703784e+21
1.40225766847668e+20
9.271447962876956e+19
5.364226257161929e+20
6.906213733577313e+19
1.863243874534511e+21
1.832109364410591e+20
1.836699658330789e+21
3.002364098083281e+20
1.508976091146758e+20
1.044773189055079e+20
1.475897151883722e+20
6.571055849308401e+20
1.455248147592228e+20
3.657750433856372e+20
9.864403148815624e+19
1.863353086825474e+20
1.73771954572044e+20
1.590997899360244e+20
2.147828586787866e+20
1.773962263721704e+20
2.214949109734289e+20
3.797722310275047e+20
3.46112890362491e+20
3.98081052362626e+20
4.628839103508135e+20
6.294118249222321e+19
4.12117646501233e+20
2.245764990184572e+20
1.486221654029469e+20
9.823589277192579e+19
2.460862537887321e+20
1.454718974636012e+20
4.226408699805376e+20
1.184345371006825e+20
2.739742315312704e+20
7.807935709968503e+20
3.990611482315325e+20
1.29490874185877e+20
2.437314341335707e+20
2.527870470843059e+20
6.469195684736349e+19
7.409096926968571e+19
2.522454892291146e+20
9.613721534557114e+19
2.356407174029996e+20
9.585686626876732e+19
1.086898734069596e+20
8.16874159411529e+19
7.837727021503558e+19
7.962420436186379e+19
8.582453514884612e+19
2.109773169936585e+20
1.979148514544518e+21
3.336745111416472e+21
6.90638261856334e+19
1.17514676876792e+20
1.561093997834503e+20
2.872936274292187e+20
2.044280698255457e+21
2.813725198191333e+20
1.499327128945117e+20
3.302973743710727e+20
5.798722290211566e+19
3.147511736373711e+21
1.809895359248587e+20
1.777897283896119e+20
4.76648599661918e+20
1.631081061943748e+21
8.897424013823836e+19
1.175518315737178e+20
2.310006587069198e+21
6.536637089156222e+19
1.124954150920876e+20
1.210432471848368e+20
2.146961643859597e+20
6.811581846407191e+19
1.046135527942358e+20
7.520347096763691e+20
9.302804275282523e+19
1.014058639596412e+20
1.080920205564261e+20
8.169884382520735e+20
8.242093973046087e+19
1.386883505248744e+20
2.236341207964299e+20
2.060166020041099e+20
2.226354475790605e+20
1.358973572458022e+21
8.889711599461964e+19
3.22289974233608e+20
2.065080573134467e+20
9.478500955745314e+19
2.964500084216163e+20
1.092359348617782e+20
2.234179480143161e+20
1.798377403201586e+20
2.24856848095261e+20
1.29991899644422e+20
7.670756065318797e+19
2.978934121021886e+20
2.751766926317784e+20
1.132351313308832e+20
8.404184153134685e+20
1.11755698853292e+20
1.76964894117859e+21
8.890218254420043e+19
1.080942723562398e+20
1.271878459264304e+20
8.289325474138135e+19
8.108843719071262e+19
2.117660098784018e+20
1.695018665853527e+21
9.407085124654287e+20
2.673651990781042e+20
6.373415379661247e+20
4.210955723583961e+20
1.091683808673677e+20
5.597557753855995e+20
1.303949718110717e+20
3.98417696434772e+20
1.014086787094083e+20
1.128506365126965e+20
1.204397648347692e+20
3.938048845164378e+20
9.388091193225852e+19
1.457950307368651e+20
1.136396108724164e+21
1.405021752747979e+20
1.101913735227249e+21
3.190834112989202e+20
1.072266538880269e+21
2.401702127282275e+20
1.804873845664068e+20
7.492244635088899e+19
1.491783599569272e+20
1.112141409981007e+20
1.194816240140461e+20
7.569368778707619e+19
1.090850642742613e+20
1.739158445801385e+21
8.274745070344523e+19
6.838828624152782e+19
6.416503569096114e+19
2.871146093440307e+20
1.652989948230998e+20
2.838382406151187e+20
1.796283229374859e+20
8.311820954276851e+20
1.174443081326144e+20
1.250368141544076e+20
1.21829125319813e+20
2.035961423843796e+21
8.884926524857883e+19
4.379491680639234e+20
2.491503903852043e+20
6.74609387832569e+20
7.834732127751357e+20
2.313071286615624e+20
1.374986120933138e+21
7.284572397271777e+20
1.936491544773971e+20
2.608394832180444e+21
2.348908680650424e+20
8.078782191558564e+19
2.148250799252932e+20
7.156557577863771e+19
1.860622779551381e+20
4.092330909399022e+20
2.989832832120122e+20
1.686969607419509e+20
2.573976072028265e+20
7.051511116555354e+19
2.458785252559196e+20
1.169247053256065e+20
1.70303732499006e+21
2.062119456379471e+20
2.29828822083878e+20
6.592684386518848e+20
1.857903731276356e+20
2.685603418292177e+20
7.830971622062503e+19
8.550646842516308e+19
6.568894121487263e+19
9.720062780758399e+19
2.697209194531911e+21
1.342736969901445e+20
1.563250096156107e+20
2.206662486419927e+20
3.333080307219699e+20
1.067381259184479e+20
2.501085312059273e+20
2.593949536375653e+20
1.010113486322835e+21
6.141108451882408e+19
5.118948962456264e+20
3.732701590654886e+20
4.207724390851323e+20
4.441100923541662e+20
9.869525993391758e+19
2.163602444482731e+21
4.060558014027923e+20
2.246991095183123e+21
1.700987061259699e+20
6.687507676673134e+19
1.002343651065714e+20
1.683401067664771e+21
5.600518870610991e+20
2.138331621073648e+20
9.433352369480925e+19
2.031535511309998e+21
1.216996468305261e+20
6.025591121440355e+19
3.12352781655815e+20
1.071169912371004e+20
5.669806750878086e+19
2.793808028839287e+20
1.048954781309092e+21
1.060186758779754e+20
2.157235480509536e+21
1.095979116818281e+20
7.15520649797556e+19
5.916604010457989e+19
2.371528009778893e+20
3.04883561673821e+20
7.903592166053852e+19
8.879859975277091e+19
1.958761844931318e+20
1.023431756320877e+20
4.463624551178049e+20
7.120303600863438e+19
1.287809942946128e+20
2.443670046309834e+20
1.494102953377367e+20
2.193793450484716e+20
4.107305378160029e+20
8.814388895694193e+19
2.077420436113462e+20
1.688490698193653e+21
6.370735737882962e+19
2.56470991579495e+20
1.724653477301531e+20
1.904228319993442e+21
2.176206893939834e+20
1.884587559068526e+20
1.630916680557349e+20
1.108159102010505e+21
2.746919927218826e+20
4.968416144911405e+20
1.551613920618889e+20
1.855957050337425e+21
9.533275986213208e+19
1.369544646683368e+20
2.884701928318692e+20
8.150614605615124e+19
4.35061234802872e+20
1.056662692071337e+20
2.05468851699431e+21
8.117513148353951e+19
6.701018475555245e+19
1.103314354711361e+20
1.799739742088866e+20
6.305264658300063e+19
1.18380493905154e+20
1.032513264969469e+21
2.508960981907638e+21
1.943894336661461e+20
2.493648743174578e+20
2.331795002066416e+20
2.718688550004701e+21
1.721728389343554e+21
4.037516472434389e+20
6.601151153818305e+19
1.153946073522074e+20
7.720520841201241e+19
6.859770362420055e+19
7.636320416668016e+20
1.661878927995521e+20
5.994628874002183e+19
1.826997778833526e+20
1.387097426231044e+20
1.225530789599128e+20
7.342105882511435e+19
1.011305814324182e+20
7.593744511690762e+19
2.223836400648951e+21
3.039265467530048e+20
8.01606956674743e+19
2.481899977646675e+20
2.166479118744714e+21
3.550818090203994e+20
1.012437343730559e+20
3.063027585063961e+20
7.151603618273663e+19
3.180554646839729e+20
1.679898956004537e+20
8.534664693338677e+20
2.12769749645352e+20
1.753330147928813e+20
1.071563977338399e+20
2.149241591170953e+20
1.185516306909941e+20
3.579202026855496e+20
2.157370588498357e+20
2.732097454945243e+20
2.677480050464307e+20
1.58297586252399e+20
9.209129403033217e+20
1.090321469786397e+20
1.515653240544289e+21
2.55800968544933e+21
2.142356713240611e+20
1.249861486585997e+20
6.250095562864774e+19
1.393334911714952e+20
7.245165900532285e+19
2.585595359066881e+20
1.086234453124558e+20
8.91284884254758e+19
1.466055660798011e+21
2.095851417588476e+20
2.851257071585932e+21
7.434204494891162e+19
1.90730821918861e+20
2.673736433274056e+20
2.599533999913592e+20
9.260526733780582e+19
9.410113795403693e+20
1.285788952613345e+20
2.513853017002869e+20
1.533700853101022e+20
5.47232390721789e+19
2.047280095607285e+20
2.813326629624311e+21
1.012842667697022e+20
9.804167503799543e+19
2.058032439717632e+20
2.506219415634476e+20
7.549282724369547e+20
1.087108151452268e+21
8.313442250142704e+20
2.987277039331589e+20
8.507699390569796e+20
8.785284383102311e+19
2.123345893313573e+20
1.413432225052093e+20
9.445641566964112e+20
1.089645929842292e+20
9.63528251777315e+20
2.077341623119983e+20
1.076799411905217e+20
9.309559674723579e+20
2.644975320153761e+20
8.636890775380453e+19
3.590354065432773e+20
3.329905269482403e+20
2.848132699344444e+20
9.762227732269656e+19
9.769163275695806e+20
7.256875259563449e+19
1.519730687056919e+21
1.96337916044928e+21
3.370302558139916e+20
1.195176528110651e+20
9.717529505968003e+19
6.86202216223374e+19
1.291018757680629e+20
8.76017681517972e+19
9.991404658307472e+19
9.989040268503102e+19
1.110360236328382e+21
3.556330496147895e+21
1.483091652288446e+20
7.282770957420829e+19
1.066564981752018e+20
2.337249987115069e+20
9.010239184489467e+20
1.348039958462674e+20
2.155761677531479e+21
9.594524941145447e+19
3.685624337850075e+21
1.122544725120233e+20
2.99954371881664e+20
7.831534572015924e+19
1.015971543538138e+21
1.669397687573416e+21
1.54509496015827e+20
1.631186896534991e+20
2.405338783981377e+21
5.007743828657418e+20
1.649702320503018e+20
7.755817803280758e+19
2.847141907426422e+20
8.132949236076763e+20
9.027296568078133e+19
4.258806469624773e+20
1.067218003697986e+20
7.947108197453319e+19
1.493511855926275e+20
2.560825561116343e+20
5.902642851613141e+19
2.848093292847704e+20
4.988637307238298e+19
2.574144957014291e+20
1.898323537932006e+20
5.43619377920731e+20
2.093616506273394e+21
1.972227607817156e+20
2.731686501479245e+20
8.928498851252693e+19
7.814646073413285e+19
1.107407000872734e+20
2.221254149212608e+20
1.616296870266997e+20
1.818750562015904e+20
1.238988671185618e+21
8.556388932041205e+19
2.582697855656621e+21
1.737556290233948e+20
2.519020897575276e+20
4.077291138443419e+21
1.537247437807577e+20
7.048808956778932e+19
1.138673241285754e+20
3.224858808173986e+20
1.576440013564768e+20
4.677877673950666e+20
1.525121495810882e+20
8.555544507111073e+19
7.492976470028347e+19
7.273876348156772e+19
1.505756017413188e+20
1.885606498484219e+20
1.935491745656695e+21
7.051511116555354e+19
3.691966532025319e+20
2.92073635483719e+20
2.055532941924442e+20
1.567444073309096e+20
3.032632228228884e+21
1.453441641191699e+21
1.477984570311008e+21
5.196332063053557e+20
1.097921294157585e+20
2.046557267867092e+21
1.604981576203229e+20
8.953730268165036e+20
1.15547729739538e+20
1.552796115521073e+20
1.836998021806102e+21
3.080462145121419e+20
3.085802851329527e+21
1.091064563724913e+20
1.556196333239738e+20
9.65166436141771e+19
6.462215105313925e+19
2.520439531457898e+20
1.55542171410383e+21
1.43156428010184e+21
3.195968216564404e+20
2.965924347598319e+20
1.519931097240337e+20
1.864700789013965e+21
9.044241361676114e+19
3.728462577505623e+20
1.955710656183775e+20
1.909638831995775e+20
4.2387204152867e+20
7.442986514164534e+19
1.499056912967475e+20
4.990213567107878e+19
5.172947121988436e+20
1.286762856032764e+20
1.392704407767121e+20
1.063221059028695e+20
5.853767536657102e+20
3.90097296123205e+20
8.878058535426143e+19
3.100672048449244e+20
1.679189639063226e+20
6.224042239020436e+20
4.435888006972981e+20
9.91951594925557e+19
1.518775360985963e+21
1.229955576233019e+20
2.334356424354483e+20
4.42873854256453e+20
6.960088044119733e+20
1.097374106802859e+21
1.403779885150732e+21
1.249073356651207e+20
2.156244688591515e+20
2.715603021309999e+20
1.369696643170792e+20
4.326382982033467e+20
9.767857231803869e+19
2.447250408013593e+20
2.40352608513136e+20
4.902078122400237e+20
1.454752751633218e+20
1.969148271571941e+20
9.087475918098871e+19
2.025201198434101e+21
4.301905918058708e+20
2.936121777064195e+20
2.219810182582082e+21
2.382696936854771e+20
1.389529370029824e+20
1.405809882682769e+20
1.541852368426563e+20
9.646034861883497e+19
1.032112444602633e+20
1.64173883046192e+21
8.567422751128263e+19
1.651987897313908e+20
2.08122597779859e+20
9.505522553509537e+19
5.882320358294631e+19
2.525258383059185e+20
8.331771900626102e+19
5.099313268080928e+19
2.169451494498778e+20
1.331404787339074e+20
2.417633610964098e+20
1.485838848061142e+20
8.811855620903797e+19
8.069549812322455e+19
2.082937345656991e+20
3.291997345518918e+21
2.31531182743024e+20
1.625833242477954e+20
2.388675465360106e+20
3.703856035041578e+20
3.914579461606243e+20
1.061307029187063e+20
6.583879849247339e+20
1.085705280168342e+20
9.256360904125265e+19
1.031808451627786e+20
6.243948149373414e+20
2.10526394080968e+20
7.800234554605699e+19
7.298308376135257e+19
2.458802141057799e+20
1.017988030271293e+20
2.193787820985182e+20
5.436655398169115e+20
3.411003839772277e+20
2.153047132856081e+20
1.854222038580981e+20
1.52592088474474e+20
5.423572441251604e+19
1.819780760430665e+20
1.032427696576549e+20
2.035266743601275e+20
1.742097044558244e+21
1.736564935365973e+21
1.463647360897274e+20
2.716436187241062e+20
1.09277030208378e+20
2.485652602036182e+21
6.558366957358285e+19
1.414895894930989e+20
1.321406796166311e+20
8.197226861758408e+19
3.6717904056947e+20
2.661973031047364e+21
2.895538714922052e+20
1.167862196370649e+20
1.822623657695442e+20
2.787548025357242e+20
5.975826345557911e+19
1.431746112936795e+21
2.487049843820573e+21
1.763069182123002e+20
6.906270028572656e+19
6.894729554527519e+19
4.866702347327242e+19
2.33949615742922e+20
2.019256446925972e+20
4.281898676714115e+20
1.42908786325674e+20
7.404942356312322e+20
2.492922537734664e+20
6.942186235600935e+20
1.334889447550752e+20
4.684148936431779e+20
1.222535895846926e+20
1.827493174792537e+20
1.920346140109848e+20
9.871608908219417e+19
9.850498284966117e+19
1.130707499444842e+20
2.200368142990724e+21
1.123445445045707e+20
1.524609211353268e+21
1.654498654106168e+20
6.4774147540563e+19
7.614010710013929e+19
1.317573106983512e+20
9.282932141926751e+19
1.161804854871835e+20
7.056014716182725e+19
8.485232057928752e+20
8.326254991082573e+19
6.456698195770396e+19
1.441748607709185e+20
6.000708733499133e+19
1.277569883293394e+20
5.556090860286981e+19
1.073793259153947e+20
9.937586642760394e+19
2.750595990414667e+20
4.607109235306073e+20
6.484057563506672e+19
4.103623685464654e+20
8.932653421908942e+20
2.081057092812564e+20
3.475562940430633e+20
2.016058891190539e+20
2.220312333940534e+21
1.744215988182922e+20
1.546495579642382e+21
7.041152837412402e+19
4.267791150881377e+20
8.839552758612125e+19
5.038908738078822e+19
6.111891349299842e+19
2.617570916421211e+20
1.153450677563063e+20
7.7336938701113e+19
8.110645158922211e+19
9.979976774253019e+19
6.779493699062176e+19
7.364308628674372e+20
1.448143719180051e+20
2.132499459556204e+20
1.201470308589901e+20
8.394203050460525e+19
7.337726131873818e+20
6.834043549548701e+20
8.131586897189483e+19
1.409525352375349e+20
8.941930837141325e+20
1.42247320130404e+20
2.803130480067944e+20
4.505322254227965e+20
5.762693493192602e+19
1.422259280321739e+20
1.707635500209605e+20
2.194514026425095e+21
1.040742467388582e+20
9.928162860540122e+20
2.152776916878439e+20
1.264886057892858e+21
1.325431888333274e+20
1.313035730358937e+20
7.670418295346745e+19
2.235294121050935e+20
1.323428912399001e+21
2.845025215601558e+20
1.046901139879011e+20
1.152549957637589e+20
1.312833068375705e+20
2.028455049164877e+20
3.452757837817536e+20
1.938946006570888e+20
1.53010529174852e+21
1.953368784377542e+20
6.589779564759194e+19
8.735575902215209e+19
1.188409869670526e+20
7.94237941784458e+19
3.135777607544597e+20
3.471161797694785e+21
5.167655392426276e+19
2.022217563680969e+20
1.396097870086344e+21
2.345046843969954e+20
1.311755582164856e+21
1.656615345931032e+20
1.104037182451554e+21
2.009313624848645e+21
9.977499794457965e+19
1.688208097317036e+20
8.712269774143567e+19
1.19267703031746e+20
6.263606361746886e+19
2.028787189637395e+20
6.836802004320466e+19
3.051132452548169e+20
9.30775823487263e+19
7.080671924142578e+19
1.739672982058812e+20
1.57683182673235e+21
9.781593210667349e+19
2.189850549010953e+21
7.564155862138938e+20
2.024657388779097e+21
1.100015467984312e+20
1.080818874572645e+20
2.588502432626348e+21
1.317763384067769e+21
2.691531281301703e+20
1.805369241623079e+20
1.472024056204183e+20
1.698037203503772e+20
9.102619271845904e+19
7.34672207212949e+19
9.928410558519627e+19
1.100223759467078e+20
5.616889455256483e+19
5.065761450857018e+19
7.537449516348631e+19
3.975079693100431e+20
1.979917504180891e+20
1.685905632007543e+21
1.603517906324334e+20
1.527019200103865e+21
1.00265890303963e+20
2.479772026822743e+20
4.061211035973892e+20
1.690144645156805e+20
1.879085286223786e+21
1.500543100844507e+20
9.637196547614782e+19
3.448896001137065e+20
9.571629766539802e+20
1.948414824787435e+20
1.299434859484278e+20
7.347622792054964e+19
7.789200735518641e+19
1.929769922330121e+20
8.816809580493904e+19
4.647630372953339e+20
2.90462754192004e+21
7.919692534721701e+19
3.158396936673066e+20
2.388919785639891e+21
2.817373113889503e+20
1.855167794502728e+20
4.928018856253892e+20
2.63503362397634e+20
2.926315188875596e+20
3.119581537384666e+20
5.981821762561848e+20
2.824927902264417e+20
1.889485223663292e+20
3.250202815077013e+20
9.612595634650271e+19
5.954884607290638e+19
1.839838667271066e+20
1.564404143560621e+20
1.775616210684856e+21
4.397427266155237e+20
1.826665638361007e+20
1.611286615681548e+20
1.450523871583117e+21
2.125766578113285e+20
1.915448475515083e+20
1.362282592284233e+20
2.034337876178129e+20
3.28207084899024e+21
1.730823408791029e+20
2.270365903149083e+20
1.209734976856079e+21
1.791638892259133e+20
4.099862616825846e+21
1.547588828451926e+20
3.261900915109108e+20
3.09755330570729e+20
1.098262441829358e+21
5.90214745565413e+20
3.792008368247821e+20
5.693450648921781e+19
2.158962610966633e+21
2.233413868206508e+20
1.068681673576882e+20
5.214312684565834e+20
8.01528143681264e+19
1.626238566444418e+20
7.083937033872422e+19
7.739312110646445e+20
3.408104647512157e+20
1.585992148374421e+21
2.127298927886497e+21
2.38477985168243e+20
2.23654386994753e+20
1.054630442739486e+20
7.172545356540936e+19
1.260826625778737e+21
4.932499937883125e+20
2.276637165630196e+20
3.270598491889467e+20
2.078715221006331e+20
5.738824415167539e+20
4.957224699837389e+19
2.037214550440112e+20
3.204558832853613e+20
5.758527663537285e+19
4.25482078395455e+20
6.761254120571326e+19
1.720904230611746e+20
1.455822356544718e+20
1.265224390814865e+20
9.687130208483253e+19
2.014077307354496e+20
2.601290403768267e+20
1.831094928594526e+21
2.594140939359816e+20
1.45323278675898e+20
5.819877949461139e+20
1.076292756947138e+20
7.068061845185941e+19
4.262409349326669e+20
1.367127339583377e+21
7.676047794880958e+19
6.946239475265569e+19
7.599936961178396e+19
6.529543919743114e+19
8.109857028987421e+19
2.022150009686558e+20
1.592996371694889e+20
1.065270196859149e+20
2.263340287730385e+20
1.07598876397229e+20
7.990061278899365e+19
3.801049344499767e+20
4.086723927862946e+20
1.501477597767187e+20
3.50892335467038e+20
1.815035092323323e+20
3.490548668190708e+20
9.792615770755338e+20
2.302746221519923e+21
1.5992507456774e+20
9.289800131358491e+19
8.037236484996071e+19
9.363096215293945e+19
9.723260336493832e+20
1.15068096379223e+20
1.359524137512468e+20
6.092627201893765e+20
7.203169834007056e+19
1.081943648579581e+21
1.010540202387529e+20
9.214139657618666e+19
3.066951346239308e+20
1.162592984806625e+20
1.793164486632905e+20
2.710646809920077e+21
1.227748812415608e+20
1.483230700926942e+21
1.966930248755461e+20
1.041907773792164e+20
1.031042839691133e+20
6.555383322605152e+19
2.605602600411474e+20
1.946134877476078e+21
5.997893983732027e+19
2.225171154988513e+21
5.052250651974907e+19
1.437222490083678e+20
1.249884004584134e+20
2.605697738953602e+21
3.217106987315374e+20
7.419004846148787e+19
3.432519786992039e+20
4.66643290139761e+20
6.173911545668268e+20
1.165464029569074e+20
1.711885772357936e+20
1.9311322612174e+20
1.102315118544038e+21
8.86026931689803e+19
2.522004532328409e+20
3.350514867277157e+20
3.331988184310061e+20
1.817044823657037e+20
6.598505289037224e+20
3.044354535108976e+20
5.081163761582625e+20
7.837051481559453e+19
3.085551212700348e+20
2.314282754915386e+21
7.793704335146012e+19
1.946388204955118e+20
2.008211368839846e+20
1.170755759131234e+20
1.860684704046257e+20
2.037079442451291e+20
9.315639534220529e+19
3.708494742657769e+20
5.884144316143716e+20
1.185336162924846e+20
8.359806808306483e+19
1.532591841692782e+20
4.840097332528551e+20
9.526244741294976e+20
3.527410631140736e+20
2.804954437917029e+20
5.736910385325906e+19
2.641226073463975e+20
3.948767412277519e+20
1.214716520993904e+20
6.014726187339324e+19
4.417614651484925e+20
1.05378038830982e+20
4.550042998527754e+20
9.05944101041849e+19
1.845789048278729e+20
8.084952123048062e+20
2.195684962328212e+20
8.660084313461411e+19
1.594118893902011e+21
2.086866736331872e+20
3.890276912117045e+20
1.389608183023303e+20
2.97614751875245e+20
9.679755564093433e+19
6.018385362036562e+19
7.469552122466486e+20
1.255785971895803e+21
1.236024176730901e+20
5.67450175348962e+20
2.855000688776184e+20
8.771773584220199e+19
3.980450235656071e+20
7.249894680141024e+19
1.082124918464583e+20
3.052069201270662e+21
1.732817377526047e+21
8.56558753428011e+20
2.737564261942917e+21
2.321639947856649e+21
1.467385348587992e+20
5.021406624026953e+20
7.54510563571516e+19
1.86038071107141e+20
7.909672025550802e+19
1.068203166116474e+20
1.743332156756051e+20
6.406426764929873e+19
7.611483064723067e+20
3.088906394422739e+20
9.903978530541142e+19
7.162018192411958e+19
1.066778902734318e+20
6.232531524318029e+19
1.125235625897587e+20
1.659779124669259e+20
2.735222953086638e+21
2.022510297656748e+20
2.029153107107119e+20
9.572063238003936e+19
1.371216608045029e+21
1.374442311278133e+20
1.112310294967034e+20
1.116419829627009e+20
2.339738225909191e+20
8.499530986745653e+19
1.159220914585631e+20
4.469248421212728e+20
1.023375461325535e+20
2.65578395925945e+20
1.285653844624524e+20
1.879104426522203e+20
6.579871645578979e+19
2.209561678680047e+21
4.477326753044323e+20
1.386393738789268e+21
1.814027411906699e+20
7.391420298431142e+19
1.090580426764971e+20
8.556951881994627e+19
7.637316838085571e+19
7.469428273476734e+20
4.208129714817786e+20
2.341218784286689e+20
1.911727376322968e+20
4.317893696735874e+20
8.241362138106639e+19
1.58122508816885e+20
1.026888269034884e+20
8.482631229143945e+20
2.619338579274954e+20
1.077182217873544e+20
2.074763312333314e+20
6.336789855691656e+19
1.974671936514911e+21
8.121228618046531e+19
7.931514483743549e+19
1.257506346953458e+20
1.140750526613878e+20
1.327019407201922e+20
1.22157888092611e+20
1.086335784116174e+20
1.313497349320742e+20
2.056782690821037e+20
1.464773260804117e+20
2.212111841969046e+20
2.044937097901146e+21
7.412587216679784e+19
2.366596568186922e+20
1.677714710185262e+20
1.172788008463085e+20
1.335626911989734e+20
8.548282452711938e+19
3.080777397095335e+20
6.574242146044766e+19
2.101880611589618e+21
1.1890966686137e+20
6.449830206338656e+19
7.775070691687766e+19
3.903202243047598e+20
6.317649557275332e+19
2.433587612644058e+20
1.477248231771933e+20
1.091762621667156e+20
2.662685725688395e+20
7.10105071245643e+19
8.243050987966903e+19
1.508998609144895e+20
1.020397456071936e+21
3.013947356324878e+21
2.660304447385423e+20
1.353382353520642e+20
1.029213252342514e+20
2.614857497645721e+20
9.884556757148107e+19
1.557271567650773e+20
2.107212873548425e+21
9.776977021049294e+19
7.378585039493136e+19
9.899474930913772e+19
3.773588645771875e+20
9.324815618461296e+19
1.911122768072993e+21
6.282971840144579e+19
6.146625361425937e+19
1.15547729739538e+20
2.241295167554406e+21
9.932857863151655e+19
4.448847114900739e+20
9.168202941419487e+19
1.031335573666912e+20
3.300586835908221e+20
7.718156451396872e+19
1.578686183878919e+20
3.875747173819241e+20
2.685586529793574e+20
1.08099901855774e+20
1.240589700853148e+20
3.590235845942554e+20
2.269363852231993e+20
5.640510835302041e+20
1.470988228289888e+20
2.093292247100223e+21
2.501141607054616e+20
1.093103568456205e+21
1.278785855192784e+20
6.498919442276994e+19
2.02356864356918e+20
8.846308158053181e+19
1.082141806963185e+20
1.299282862996854e+20
1.464300382843243e+20
1.959786413846545e+20
4.998218715445529e+20
9.78716641520622e+19
9.396985802489908e+19
5.375777990206135e+19
2.621489048097024e+20
1.473724165063516e+20
4.426937102713582e+20
2.826036913672657e+20
1.352804766868432e+21
6.217106695594285e+20
9.974882077174556e+20
8.041233429665363e+19
1.54686712661164e+21
7.152166568227085e+19
1.259668074774596e+20
2.391892724343909e+21
5.87753528369055e+19
2.238739374765874e+20
4.430371097429452e+20
5.700994178297627e+19
3.39703142192836e+20
1.081972921977159e+20
1.838770188259472e+21
1.505464409337316e+21
1.149723948871414e+20
2.112379628220926e+20
1.268365651554955e+20
1.621329642850584e+20
7.36732604042471e+19
1.628265186276734e+20
1.177027021612348e+20
1.687633888364546e+20
1.443730191545228e+21
1.09251697460474e+20
2.447289814510333e+20
7.990686153347663e+20
2.091882620416856e+20
4.069068691423747e+21
1.714385270151127e+20
8.437831671850677e+19
1.074131029126e+20
1.139331892731257e+20
1.111696679517804e+20
1.168734768798452e+20
1.050573825375132e+21
3.311727615486428e+20
1.675361579379961e+20
9.386087091391672e+20
2.006905324947909e+20
7.663325125933636e+19
2.261488182383629e+20
7.783458645993744e+19
1.626013386463049e+20
7.996929268331105e+19
1.011069375343745e+20
1.464660670813433e+20
1.390317499964614e+20
1.089268753373499e+20
2.744381022928896e+20
1.4958030622367e+20
1.321361760170038e+20
5.221844954942611e+20
3.30996727098208e+21
1.2675831511197e+20
7.506149498938406e+19
3.530202862909705e+20
1.035152374351109e+20
1.24862299668847e+20
1.427303311904394e+20
2.622918940978714e+20
3.061862278660379e+20
2.224136452974125e+20
1.048165525474396e+21
1.298004966602588e+20
1.757867524553389e+20
1.067347482187273e+20
5.421906109389477e+20
2.605726449401227e+20
6.922370397240505e+19
1.781161267726056e+21
8.890465952399549e+20
6.374507502570884e+19
1.448988144110183e+20
1.597702633305491e+20
1.947315946478356e+21
1.963682027524221e+20
8.190843009286611e+20
1.651571314348377e+20
1.564730654533605e+20
1.388870718584321e+20
3.159781793558482e+20
1.694096553829823e+20
2.149387958158843e+20
1.517814405415473e+20
1.444901127448345e+20
1.49480101131961e+20
1.573827925780894e+20
7.127650097755587e+20
4.061529102697575e+21
5.930418802314948e+20
1.330120135545367e+21
9.331008067948931e+19
1.524164480890065e+20
4.175827646490471e+20
2.17163855506782e+21
5.731168295801009e+19
1.036261385759348e+20
9.834003851330873e+19
8.885489474811304e+19
6.550755873988029e+20
1.627640311828437e+20
2.147389485824197e+20
3.353757459008864e+20
1.461896586542134e+21
2.03315005177641e+20
7.250232450113077e+19
1.286633377543477e+20
3.875617695329954e+20
6.935487131155222e+19
2.102888292006243e+20
1.768968897634857e+20
5.604504556281214e+19
2.927058282814112e+20
2.118211789738371e+20
1.728680821268308e+21
1.617006187208308e+20
2.153625845408199e+21
6.496273577495914e+20
1.555363167308674e+20
2.899558177589481e+20
3.678517657638084e+20
1.966879583259654e+20
8.298783033355613e+19
6.954177069608809e+20
4.858089213039896e+20
4.446741682074943e+20
1.392963364745694e+20
1.362834283238586e+20
9.586249576830154e+19
2.380615147927019e+21
6.786159026510684e+20
1.612457551584664e+20
1.165858094536469e+20
1.355741113825477e+20
7.255749359656606e+19
8.480052918357275e+19
9.392031842899801e+20
2.139153528005643e+20
1.770038502546358e+20
1.134462375634162e+20
1.859626358133825e+20
2.082081661727791e+20
4.527761439371339e+20
1.568466953374462e+21
1.684503886623523e+20
1.690685077112089e+20
1.186760989256955e+21
2.632759306164518e+20
7.959099031461193e+19
4.117922614281555e+20
1.493100902460277e+20
8.109068899052631e+19
2.809289152558373e+20
1.545187283950631e+21
2.029462729581501e+21
6.358294543912351e+19
3.024054559788604e+20
6.278806010489261e+19
1.925941862646856e+20
1.257618936944143e+20
2.653385792457875e+20
1.571300280490032e+20
9.415450560962127e+19
9.471441563329411e+20
4.538536301479823e+20
1.912093293792691e+20
6.521887800376584e+19
1.690151400556246e+21
1.310014377958924e+21
1.643858899986505e+20
2.193748414488442e+20
2.43532712800013e+20
1.490146541104722e+21
7.438032554574427e+19
2.679439116302213e+20
1.66893269091189e+20
1.369060509723426e+20
8.925571511494902e+19
1.01210520325804e+20
1.622838348725753e+20
1.657690580342066e+20
1.229251888791243e+20
5.411525312248388e+19
3.109774949196067e+20
4.405308565503135e+20
9.259794898841135e+19
2.693672742924518e+21
1.044260904597465e+20
4.529225109250234e+20
9.661121920635188e+19
1.800556019521327e+20
2.399427809470453e+20
1.083588588343478e+20
4.246286462660683e+20
1.344864920725378e+20
1.085451952689303e+20
1.476473612636026e+21
1.356776941739772e+20
1.90423451244293e+20
1.291440970145695e+20
6.749263286563452e+19
1.116723822601857e+20
9.014855374107522e+19
8.689357711039319e+19
1.33461923157311e+20
5.937545748725262e+19
7.754106435422357e+20
1.202804499979509e+20
1.178333065504285e+20
1.25227091238664e+20
1.065861294310241e+20
4.145377683509913e+20
1.749108023278153e+20
1.887281837545601e+21
1.214125423542812e+20
1.717730318774356e+21
9.417477180794444e+19
1.446038286354256e+20
7.278942897737564e+19
2.737591846490635e+20
1.00831092057198e+20
2.856047775689547e+20
4.025553785924186e+20
1.16076902695754e+20
2.709410571822364e+20
5.474800887012943e+19
1.089128015885144e+20
1.95216407147722e+20
1.312911881369184e+20
1.083532293348136e+20
1.440612574703181e+21
1.409604165368828e+20
1.324757474289075e+21
1.388753062044056e+21
3.786829228676345e+20
1.31551271015399e+20
8.604690038044754e+19
1.655063855859403e+21
3.650955627918577e+20
2.342175799207505e+20
1.304349412577646e+20
1.806052662866533e+21
2.302769302468014e+20
6.681630479159415e+20
8.199985316530173e+19
2.986348171908444e+20
1.799559598103771e+21
2.977386008649977e+20
1.098799496084922e+20
2.673044004831347e+20
1.369274430705726e+20
4.68750411815417e+20
2.959033840168442e+20
8.728133703830979e+20
1.570889327024034e+20
1.306415438906702e+20
9.984255193899021e+19
1.447299294249919e+20
2.311416213752565e+20
1.013760276121099e+20
1.518895269326042e+20
5.059726627356342e+20
9.704975722006708e+19
1.831557673456239e+20
1.551073488663604e+20
1.561279771319132e+21
9.284001746838251e+19
1.043940023124015e+20
3.600177542119975e+20
5.299993667476558e+20
1.337084952369095e+20
8.173616740711918e+20
1.544081650242111e+20
3.386571811793792e+20
2.702992942353361e+20
8.363184508027011e+19
1.168948689780752e+20
1.310562128263603e+21
2.265152986580402e+20
5.309676406675404e+20
8.535447193773933e+19
1.450401148493271e+20
1.036098130272856e+20
2.418950913855104e+20
2.999082099854834e+20
6.560280987199917e+19
1.795078516474538e+20
8.758375375328772e+19
4.634643117527909e+20
9.267676198189033e+20
7.217249212342123e+20
5.080319336652493e+20
4.442159269454094e+20
8.844563013197575e+19
2.081838467347913e+21
1.502851195653535e+20
7.065247095418834e+19
1.079383352191421e+21
7.735945669924985e+19
1.136185002491631e+20
5.174917446825411e+19
1.329575199990455e+20
9.542001710491238e+20
1.111955636496378e+20
2.376785962343848e+20
1.692005757702816e+21
8.04196526460481e+19
1.021517726479244e+20
1.998720032625163e+20
9.797997572310046e+20
4.479201376389216e+20
4.931047527003298e+19
5.704495727007907e+20
1.305751157961665e+20
7.610013765344638e+19
4.819009227273389e+20
6.394131937947151e+20
5.814484888907363e+19
1.838211741905678e+20
8.323552831306151e+19
7.100977528962485e+20
1.01351032634178e+21
7.350437541822071e+19
1.762404901177965e+20
6.663863778629439e+19
4.468674212260238e+20
9.798706889251357e+19
1.826795116850294e+20
1.466259448681149e+21
6.231056595440066e+20
5.085577289217448e+19
1.000688578202656e+20
9.073683644240049e+19
2.12748357547122e+20
1.040612988899295e+20
1.171881659038077e+20
1.502434612688003e+20
1.553426619468905e+20
2.281373826538283e+21
7.228952941873752e+19
2.120871165318333e+21
2.905373450608323e+20
1.316807495046859e+20
9.716628786042529e+19
2.335234626281821e+20
1.923992929908111e+21
4.919349426971203e+20
1.040302240525007e+21
5.588466112108241e+20
2.951501569791665e+20
7.903029216100431e+19
1.384586669438785e+20
7.543304195864212e+19
2.827517472050155e+20
1.731906524501412e+21
1.155432261399106e+20
5.974250085688331e+19
6.120391893596504e+19
4.596987395143557e+20
7.00940246003944e+19
1.292093992091664e+20
1.083779991327641e+20
1.559664104952813e+20
1.080695025582893e+20
2.578704851637004e+20
8.180676133127822e+19
2.756394374934907e+20
3.864533210747088e+20
2.464741263066393e+20
2.344388192524451e+20
6.878460300873643e+19
2.488244423621733e+20
1.816515650700821e+20
2.481231193102011e+21
1.160735249960335e+20
1.92362250883876e+20
1.742859278795177e+21
9.329994758032772e+19
2.037149248245515e+21
2.176939854779189e+21
2.972994999013291e+20
2.206330345947409e+20
3.103101177498257e+21
1.483930447719044e+20
2.160962209201185e+20
1.614069840251263e+21
1.425299210070215e+20
1.86710233351526e+20
5.344725670775415e+20
9.956738200175787e+20
1.248015010738775e+20
2.788966659239864e+20
2.122096144416978e+20
1.035174892349245e+20
7.910910515448329e+19
1.522351782040049e+20
6.85122478212712e+20
2.087800107354645e+21
4.261103305434732e+20
3.475865807505574e+21
2.031140320442696e+21
1.373318663171104e+21
2.052245314196461e+20
1.540253590558846e+20
1.221657693919589e+20
7.110733451655276e+19
2.261659319169469e+21
3.150020241366157e+20
1.907481607774264e+21
6.951925269795124e+19
1.106779874624623e+21
2.301301691939444e+21
1.968275699144138e+20
1.125860500345885e+20
2.684933507847605e+20
9.633762552898912e+19
1.934757658917434e+20
1.89407889528321e+20
3.439061265450795e+20
1.26869216252794e+20
3.912873723247376e+20
3.900229867293534e+20
5.71771379191424e+20
1.285017711177158e+20
5.642368570148331e+20
2.099358595798291e+20
9.16109851300731e+20
7.498358271583055e+20
1.789667441522252e+21
1.251561595445329e+20
8.036504650056624e+20
2.775444601358684e+20
3.542272509911058e+20
7.480456463064257e+20
2.499790527166404e+20
3.835062780685483e+20
2.844000646686331e+20
6.681427817176184e+19
1.770821002981613e+20
8.596470968724803e+19
7.94724330544214e+20
2.860078497356044e+20
9.898686800978982e+19
9.930831243319339e+19
5.837002887044216e+19
1.706019833843286e+20
2.412848536360017e+20
9.279779622187591e+19
7.714103211732238e+19
6.418417598937747e+19
1.15125517274472e+20
9.138479183878842e+19
8.576035885415609e+19
5.505278997491173e+20
7.782107566105533e+19
8.609981767606914e+19
6.758214190822851e+19
1.637925407477444e+20
1.049395008172668e+20
1.043540328657086e+20
2.779160071051265e+20
2.668732934088047e+21
1.276021770921485e+20
8.558528141864206e+19
2.066521725015226e+20
6.241763903554139e+19
1.574323321739904e+20
9.68493470366491e+19
2.637904668738789e+20
3.491989820071467e+20
8.091392270515202e+19
7.147775558590398e+19
1.464885850794801e+20
1.22780510741095e+20
5.319511142361675e+20
9.246340394954365e+19
1.571508571972798e+20
3.107582822077444e+21
1.059066488372446e+20
5.469407826459167e+20
1.106230435470083e+20
1.891410512503992e+20
2.026980120286913e+20
1.063085951039874e+20
1.459684193225188e+20
1.573720965289743e+20
1.316095926305735e+21
1.806984907989398e+20
7.499957049450771e+19
6.731586658026023e+20
2.152078858936197e+20
4.053442326616678e+20
1.623041010708985e+20
5.439447629938085e+20
2.526159102984659e+20
2.568841968453062e+20
3.671514560217523e+20
2.890961931800737e+20
1.320044457279032e+21
1.755762091727593e+20
3.25924379132896e+20
8.44954103088184e+19
3.814336089300417e+21
1.925945240346576e+21
5.565435829513775e+19
1.96747631021028e+20
1.292127769088869e+20
1.128129188658172e+20
9.789699689996616e+19
6.371580162813093e+19
1.126203899817472e+20
1.206908405139951e+20
8.034196555247596e+19
8.26282179033106e+20
8.352938818874743e+19
1.630500097591817e+21
2.702080963428819e+20
5.863911894817754e+19
3.026205028610673e+20
5.7340956355588e+19
1.318620193896876e+20
6.906213733577313e+19
1.34387975830689e+20
8.980177656976769e+19
1.04855621274207e+20
2.062949244610814e+21
3.162191219359125e+20
1.883107000691028e+20
2.131159638667061e+20
2.114783424522035e+20
1.961520299703083e+20
3.184146267542557e+20
4.243100165924318e+20
1.336578297411016e+20
1.674770481928869e+20
6.473924464345088e+19
1.698009056006101e+20
4.438432540762445e+20
2.598852830469953e+20
2.082188622218941e+21
3.062076199642679e+20
2.366641604183196e+20
1.438753713956984e+20
9.205650372321073e+20
4.612519184358451e+20
3.367600961313447e+21
2.450847658215955e+20
8.059078943188818e+19
7.228615171901699e+19
2.487658955670175e+20
1.612997983539948e+20
1.809879033699937e+21
1.698937923429246e+20
8.456071250341528e+19
1.770798484983476e+20
1.152640029630136e+20
1.518174693385663e+20
4.134275184528537e+21
1.401824197012546e+20
7.573703493348963e+19
2.54532191939912e+20
1.320579259734782e+20
2.312413761070028e+21
1.465471318746359e+20
1.329169876023991e+20
2.254231757484028e+20
3.38837325164474e+21
6.637405130818637e+19
6.919893417445451e+19
1.292403614566045e+20
1.864168238358028e+21
9.102562976850562e+19
1.031420016159925e+20
3.006884586209254e+20
1.456002500529813e+20
6.624907641852684e+19
8.103946054476497e+19
6.040340410219993e+19
5.963328856591958e+20
7.465954872264124e+19
2.205300147532648e+20
5.839986521797349e+20
2.159338661535518e+21
2.531715419024927e+20
5.855557717508982e+20
5.920218149158954e+20
1.108009357322895e+20
1.845873490771743e+20
8.171804041861902e+20
1.937943955653798e+20
1.360775012308971e+21
1.013197326167677e+20
3.257652331810637e+21
1.531370240293858e+20
2.580596363480499e+20
2.465681389488607e+20
6.890394839886175e+19
1.372989900398306e+20
2.414022849962854e+21
1.170631910141481e+20
9.564970068590828e+19
1.002478759054536e+20
3.464844373317491e+20
8.456183840332212e+19
1.243567706106747e+20
1.176599179647747e+20
1.16091539394543e+20
1.890633641568271e+20
6.968644883411737e+19
9.06394461004586e+19
1.625072134140929e+21
1.652381962281303e+20
1.425094296287169e+21
6.323909560757377e+20
9.65695609097987e+19
1.645485825351892e+21
1.084372777628594e+21
1.31866522989315e+20
7.541164986041211e+19
2.313127581610966e+20
5.219109018168984e+19
7.596784441439237e+19
8.11379767866137e+19
1.425670757039473e+20
2.04617671369858e+20
5.302650791256706e+19
1.763429470093191e+20
2.701574308470739e+20
6.133452332515879e+19
2.627365119710835e+21
7.335575663051748e+19
1.891241627517966e+20
1.887889823495296e+21
1.28196089293008e+20
7.649195082102761e+20
5.69632169368423e+19
1.644117856965079e+20
3.521848685600933e+20
1.686969607419509e+20
1.112152668980076e+20
8.237427117932224e+20
2.747702427654082e+20
9.515317882699068e+19
1.606918124042998e+20
1.045116588526666e+20
2.372282362716477e+20
7.292678876601044e+19
8.972465242614897e+19
5.884988741073848e+20
2.264995360593444e+20
1.295145180839207e+20
1.629886482142588e+20
1.329440092001634e+20
1.752626460487036e+20
1.247508355780696e+20
1.090266300690962e+21
1.636000118636743e+20
1.217221648286629e+20
3.839712747300743e+20
9.291488981218755e+20
4.520217909995493e+20
3.142696262472145e+20
6.729165973226311e+19
5.439391334942743e+19
7.179829928938208e+20
1.391961313828604e+20
1.086589111595214e+20
8.759816527209531e+20
2.343370379008665e+21
2.352196308378405e+20
5.37434246782491e+20
2.802646343108002e+20
3.901051774225529e+20
1.9752787965647e+20
3.819051358110274e+21
1.475045971554149e+21
1.800482836027382e+20
3.054957134531713e+21
1.345000028714199e+20
1.153360605570516e+20
1.006380002231745e+20
1.116307239636325e+20
1.181744542222018e+20
2.804803004379559e+21
9.066083819868861e+19
1.697389811057337e+20
2.300574360599624e+21
7.838740331419717e+19
2.406250762905919e+20
7.849267495548695e+19
9.424457760216868e+19
8.239560698255691e+19
1.70463497695787e+20
1.028199942426355e+20
2.389204638316322e+20
7.163087797323458e+19
1.655259762443193e+21
1.588340775580095e+20
1.323136741373175e+21
8.808421626187927e+19
7.261378859190819e+19
1.077249771867954e+20
1.708717490020081e+21
1.124323646973044e+20
4.283857742552021e+20
1.295257770829892e+20
1.252068250403408e+20
2.001151976423943e+20
1.011874393777137e+20
5.817749998637207e+19
6.251446642752985e+19
2.023287168592469e+20
1.037995271615886e+20
1.836331489061251e+20
1.441050549766943e+20
5.451945118904038e+19
2.617362624938445e+20
1.087977346180351e+21
5.602590526439581e+19
1.969795664018376e+21
1.883405364166341e+20
2.353145441999873e+21
3.587657535155885e+20
1.659784754168794e+20
1.092989852565614e+20
1.629976554135135e+20
8.663253721699173e+20
1.306032632938375e+20
8.390318695781918e+19
7.966755150827723e+19
2.19448024942789e+20
7.557715714671798e+19
2.204669080634862e+21
1.426633401459823e+20
1.295381619819644e+20
7.988822789001839e+19
1.22972364085221e+21
5.538008907783088e+20
2.110341749389541e+20
2.034703793647853e+20
1.77651355291061e+21
2.381719655735632e+21
2.718744282050089e+20
2.3605707518855e+21
2.258284997148662e+21
1.254888629670049e+20
6.882513540538276e+19
1.971709693860008e+20
1.835954312592459e+20
9.288173205993103e+20
1.534286321052581e+20
9.282481781964014e+19
1.96340055254751e+20
7.034566322957373e+19
1.509981519763569e+21
8.044104474427811e+20
5.771171519491127e+20
9.029379482905792e+19
1.409432465633035e+21
2.68890793451876e+20
3.228022586912214e+20
5.975297172601695e+20
1.285946578600303e+20
8.238614942333943e+20
2.722234571761302e+20
1.814398958875957e+20
1.051061340034795e+20
1.741665824893923e+20
6.332511436045654e+19
3.289598052817437e+20
3.844914404870356e+20
9.858266994323331e+20
9.995176422995395e+19
1.006610811712648e+20
9.494545029417822e+19
8.247441997603589e+19
2.28941612957286e+20
1.095421796364394e+20
5.487788142438373e+20
3.36825961275895e+21
9.224666821747645e+20
1.799514562107498e+20
4.548432961660969e+20
1.042510130242325e+20
1.050954379543645e+20
7.696876943157546e+19
1.087253392540251e+20
1.067188730300409e+21
1.163932805695768e+20
1.970155951988566e+20
1.791576967764257e+20
6.998830259914188e+20
3.120015008848801e+20
2.069043740806553e+20
1.214215495535359e+20
2.290209889007184e+20
8.225486949420158e+19
7.555351324867428e+19
1.446757736394728e+21
1.854222038580981e+20
1.041727629807069e+20
1.331669373817182e+20
1.905923362303194e+20
1.188263502682637e+20
5.431678920580871e+19
1.77495868513926e+21
1.785322593781746e+20
4.356849833512628e+20
5.064342816974396e+20
1.430759824618401e+20
6.580547185523084e+19
1.29548295081126e+20
1.368216084793294e+20
1.189918575545696e+20
9.885063412106186e+19
3.826438387399068e+20
3.273441389154245e+20
4.74459850243016e+20
2.300550153751627e+21
2.728229988765239e+20
3.673536113500259e+21
2.338674250497225e+20
1.885488278994e+20
9.461950227114728e+19
1.63717105453986e+20
6.00037096352708e+19
1.627893639307476e+21
1.814567843861983e+20
1.286745967534161e+20
2.524363292633245e+20
2.590249829281768e+21
2.554109568172027e+20
1.927968482479172e+20
8.966892038076026e+19
3.924740708265498e+20
2.539805009855591e+20
2.403858225603879e+20
3.001919367620078e+20
1.454761758832472e+21
1.094616777931002e+20
5.90658350128709e+19
1.02820557192589e+20
1.069199587534029e+20
1.844055162422192e+20
4.00198870087397e+20
2.522560163932436e+21
2.735486413664839e+20
2.100726564185105e+20
3.78583618495851e+21
9.025044768264448e+19
3.767508786274925e+20
5.178520326527307e+20
1.362068671301933e+20
6.139982551975566e+19
1.741463162910692e+21
3.508427958711369e+20
3.412553078044092e+21
5.909736021026249e+20
9.553260709559665e+19
1.093372658533941e+20
9.268520623119165e+19
5.536049841945182e+19
1.472226718187415e+20
1.792737770568212e+21
8.588758554362931e+19
1.275515115963406e+20
9.472195916266996e+19
2.201618454837272e+20
3.321978934138231e+20
1.765090172455784e+21
6.279087485465972e+19
1.026595535059105e+20
4.478762275425548e+20
7.75165197362544e+19
5.287196689135384e+21
1.209588046918236e+20
2.301874212042074e+20
1.708733252618777e+20
5.542467471414185e+19
8.145322876052963e+19
9.814075422979758e+19
8.896635883889046e+19
1.050115584113047e+20
1.024760318210951e+20
1.075804116387568e+21
1.014447075064273e+20
2.724294968590824e+20
9.417026820831707e+19
6.790189748177181e+19
1.89365443101833e+21
6.954796314557573e+19
1.595557793982956e+20
9.298694740622547e+19
8.232805298814635e+20
6.316974017331226e+19
1.05209716794909e+20
5.910524150961039e+19
9.156955201350129e+20
1.795596430431685e+20
1.584121465679202e+21
5.811895319121625e+19
8.6143727772436e+19
2.90667949450026e+20
1.071541459340262e+20
1.147933768019534e+20
7.954032481880402e+19
1.817348816631885e+20
3.675072403923146e+20
1.057208753526156e+20
2.864976161950809e+20
6.153380760866993e+19
1.593609987144118e+20
1.474467259002032e+20
1.665482370647371e+21
1.856957975354608e+20
6.148089031304833e+19
5.066695947779698e+20
4.357716776440897e+20
2.617390772436116e+20
7.622511254310591e+19
9.571500288050515e+19
2.582960753284869e+20
2.15370015480205e+20
1.026820715040473e+20
2.563668458381121e+20
1.558414356056218e+20
1.775020609634136e+20
5.571966048973462e+19
1.779293399780604e+20
2.549379099713427e+21
2.099003937327635e+20
1.276939379345562e+20
3.197572623931655e+20
4.657847914607935e+20
8.838201678723914e+19
1.92891423840092e+20
4.357930697423197e+20
1.403310384889578e+20
3.327158073709707e+20
1.238647523513844e+20
1.547101313792263e+21
1.797155801802662e+20
7.575392343209227e+19
1.316852531043133e+20
4.949838796448502e+20
3.185159577458715e+20
8.346183419433687e+19
8.297234920983704e+20
2.682343938061867e+20
9.353526066085783e+19
2.116365313891149e+21
1.012060167261766e+20
8.801441046765502e+19
7.580121122817966e+19
2.452052371116277e+20
1.317094599523104e+21
1.293557661970559e+20
1.259258247208505e+21
2.068874855820527e+20
2.330883023141874e+20
1.464041425864669e+20
7.816560103254917e+19
1.384823108419222e+20
7.180989605842256e+19
1.900749852231252e+20
8.815289615619667e+19
7.492075750102873e+19
1.338616176242401e+20
1.864445209735112e+21
7.105666902074484e+19
1.395339013549132e+20
2.585073504460059e+21
3.143490021906469e+20
2.49338415669647e+20
2.204196765623942e+20
4.585576399587707e+20
5.377973495024478e+19
2.045084590788942e+20
7.944574922662923e+19
6.314891102503567e+19
3.04990522164971e+20
1.371093884955183e+21
9.786997530220193e+19
2.668703660690469e+20
9.649412561604025e+19
1.386286778298118e+20
3.725445165755285e+20
9.018007893846681e+19
7.723448180959032e+19
6.181213006564143e+20
1.586865846702131e+20
1.536003318410516e+20
1.356900790729525e+20
9.368162764874737e+19
2.64129925695792e+20
1.30249730723089e+20
7.441973204248376e+19
2.54056499229271e+20
6.07220337758364e+19
4.288822961141197e+20
7.684154274210225e+19
6.295244149129164e+19
8.332109670598155e+19
1.638573925823785e+21
1.191712134097296e+21
2.402287595233833e+20
9.355102325955363e+19
1.221466290935426e+20
3.837201990508484e+21
2.098699944352788e+20
2.457963345627201e+20
8.241362138106639e+19
6.852564603016262e+19
7.163763337267564e+19
2.755769500486609e+20
8.480221803343302e+19
8.432427352297832e+19
1.035467626325024e+20
1.560449983087789e+21
2.584987373117186e+20
9.209410878009927e+20
1.616094208283766e+20
2.215984937648584e+20
3.322885283563239e+21
3.655628112531974e+20
2.511314112712939e+20
9.309841149700289e+19
4.562194836222307e+21
1.54831503389184e+20
9.894858741295717e+19
2.292309692333446e+20
7.793704335146012e+19
2.932732818344599e+20
9.966071910403513e+19
1.404931680755432e+20
2.320265787020348e+20
7.214316243084798e+19
7.99017386889005e+19
8.341679819806317e+19
1.824121104571543e+20
7.343682142381015e+19
1.40050689412154e+20
2.234179480143161e+20
2.937112568982216e+20
1.810919928163813e+20
1.707573575714729e+20
3.726683655652812e+20
2.082404795001055e+21
1.171656479056708e+20
1.233175649966589e+20
1.542539167369737e+20
3.741230282449218e+20
9.958640971018351e+19
1.264926027339551e+20
2.628627253506406e+20
2.695066607009189e+20
1.659756606671123e+20
4.313463280602448e+20
1.597978478782668e+20
3.517480193962384e+20
7.07965861422642e+19
2.970399799728019e+20
2.56464236180054e+20
2.462903794418426e+21
9.605333580251136e+19
6.021368996789695e+20
2.928206700719091e+20
1.769098376124144e+21
4.15466410594155e+21
1.634383889320471e+21
8.255098116970119e+19
1.928373806445636e+20
1.834518790211235e+20
2.215838570660695e+21
2.239583799696006e+20
8.439970881673678e+19
1.130988974421553e+20
3.750079855717001e+20
7.473273221658601e+19
1.573881968976422e+21
9.860181024164964e+19
8.203892189206917e+20
8.399292118039454e+20
1.290585286216495e+20
1.161169847324376e+21
1.62864461454534e+21
3.114047739342535e+20
8.409155001223395e+20
3.607349524526562e+20
7.868070023992967e+19
7.972609830343305e+19
2.777482480190069e+20
7.713315081797448e+19
2.998676775888371e+20
1.371783498648124e+21
8.517995745217872e+19
1.599307040672742e+20
2.770727080749013e+20
8.696856204418891e+20
9.254446874283632e+19
2.145164707608276e+21
1.888089107778807e+21
6.627159441666369e+19
3.618912516569836e+20
2.569390281707695e+21
9.516106012633858e+19
2.714285718418993e+20
3.626613671932639e+20
2.581224615628518e+21
4.133977946953131e+20
8.770535094322672e+19
3.007740270138454e+20
5.792507322725795e+20
1.799272493627526e+20
6.732994032909576e+19
8.780330423512203e+19
6.076290394245478e+20
1.7240229733537e+20
3.193446200773077e+20
3.764142345553466e+20
2.335390000468965e+21
3.551752587126673e+20
1.030001382277304e+20
4.46429446162262e+20
1.82778984941799e+21
1.525076459814608e+20
1.463973871870259e+20
5.650857855445925e+20
1.383607136519832e+21
1.144934370667705e+21
5.164953232649853e+19
6.453601971026579e+19
1.167310505416296e+20
3.513258069311724e+20
1.261773507600392e+20
5.818234135597149e+20
1.635313319693569e+20
8.134289056965906e+19
9.726581741219018e+20
4.701960672958029e+20
6.29620116404998e+19
1.183219471099982e+20
1.973524644509839e+21
2.158935589368868e+20
8.463389599736005e+19
3.29508118536376e+20
2.12923603867622e+21
2.358191725382342e+21
1.276849307353015e+20
4.106483471228034e+20
1.838324331896363e+20
3.106279029985321e+20
1.042718421725091e+20
4.347048874823563e+20
2.154263104755471e+20
7.690234133707175e+19
9.45091640802767e+19
6.189522147876641e+19
1.816391801711068e+20
1.981269709969009e+21
7.77411367676695e+19
2.002638164300975e+20
3.223772314763883e+20
5.106091185520121e+20
1.360925319946534e+21
2.171466855332027e+20
2.577771480614231e+21
4.142658635234888e+20
2.258841191702642e+21
2.57801805269383e+20
9.283832861852225e+19
1.503492958600435e+20
1.608179131938662e+20
2.65442162037217e+20
7.696933238152888e+19
1.717706674876312e+20
9.785533860341298e+19
1.667896862997595e+20
1.559754176945361e+21
1.028174046728498e+21
1.122422002030387e+21
1.221308664948468e+20
3.232965287503253e+20
1.9080963491234e+20
1.213556844089856e+20
1.117331808551552e+20
1.036171313766801e+21
6.563568614927898e+20
3.684710107125719e+20
1.743656978879175e+21
4.016096226706708e+20
3.69103203510264e+20
1.794324163536953e+20
1.629863964144451e+20
9.982465013047141e+20
1.046795305287768e+21
3.144514590821696e+20
1.675187064894401e+20
1.027530031981784e+20
8.038024614930861e+19
6.820904297635848e+20
3.042676944247781e+20
1.047998892288183e+20
4.305266729280634e+20
9.209692352986638e+19
4.130020408780579e+20
1.480096758536245e+20
2.916133113068064e+21
1.694636985785107e+20
1.779344065276412e+20
1.585548543811125e+20
6.99148376302204e+20
1.24704335911917e+21
2.522533705284625e+20
7.260703319246714e+19
3.966399004818675e+20
1.982203080991782e+20
3.198174980381816e+20
1.929910659818476e+20
8.202518591320569e+19
1.422360611313355e+20
4.548432961660969e+20
4.134686137994535e+21
9.406736095683166e+20
6.514794630963475e+19
5.229602405300757e+20
1.121981775166812e+20
1.566475799389211e+20
1.233918743905105e+20
1.081086838750474e+21
1.70656026579857e+20
1.155375966403764e+20
8.262416466364596e+19
8.562975446496235e+19
1.013079106677459e+20
3.02859193641318e+20
9.090966207810083e+19
1.195638147072456e+20
1.503200224624656e+20
1.866138563195003e+21
2.247284955058809e+20
2.486290987283361e+20
6.330484816213338e+19
5.672936752619108e+20
9.240710895420152e+19
4.39597485527541e+20
3.964237276997537e+20
4.71555028483362e+20
1.005270990823505e+20
2.642442045363365e+20
7.193487094808209e+19
8.115824298493687e+19
3.626129534972697e+20
1.16151775039559e+20
1.26193113358735e+20
6.184230418314481e+20
2.815931962008745e+20
4.496574011951798e+20
7.616217473831341e+20
2.226311128644191e+21
2.457186474691479e+20
2.411497456471806e+20
1.817934284583443e+20
2.787075147396368e+20
1.653991999148088e+20
3.495776221458179e+21
3.220850604505626e+20
4.36184882909901e+20
6.560303505198054e+20
2.424726780377207e+20
1.557547413127949e+20
2.13695295663772e+21
2.092496235866085e+20
1.885173027020084e+20
3.509005545363579e+21
6.570301496370817e+19
1.158561137240222e+21
1.150174308834151e+20
9.809121463389651e+19
7.019749480183324e+20
1.327199551187017e+20
9.720907205688531e+19
4.956695526881173e+20
2.217671535709034e+21
1.793941357568627e+20
1.556494696715051e+20
1.192204152356586e+20
3.819063743009249e+20
2.692263116241151e+20
7.010303179964914e+19
3.103847086186541e+21
2.176510886914682e+20
1.091802028163895e+20
2.590402951669099e+20
1.147134379085676e+20
8.164857239436683e+20
1.51203347234379e+21
2.976143578102776e+21
1.58926964300324e+20
3.09891564459457e+20
7.174121616410516e+19
3.861161140526095e+20
6.024465221533512e+19
1.424038202174551e+20
1.132029868885429e+21
2.243045941909547e+21
3.545583781537083e+21
2.307279657494825e+21
5.451607348931985e+20
8.642790490892308e+20
1.587939955213259e+21
4.162024113632581e+20
8.590391109227853e+19
1.292749265837446e+21
1.638443321434592e+20
1.959825820343285e+20
8.872654215873298e+19
1.894692510732439e+21
3.896406311209896e+21
1.967200464733104e+20
2.007423238905056e+20
3.039473759012814e+20
9.297906610687758e+19
8.244739837827167e+19
1.822623657695442e+20
3.656922897424843e+20
1.024636469221198e+20
1.331106423863761e+20
2.540255369818328e+20
6.304597562605259e+21
8.80982900107148e+19
6.053783655107694e+20
3.714146760190119e+20
1.251212566474208e+20
1.140108763666978e+20
1.256436742041958e+20
3.456343829020829e+20
1.443696414548023e+20
6.909084778339762e+19
1.98242826097315e+20
1.01421626558337e+20
1.825607292448575e+20
1.716130415006733e+20
4.435809193979502e+20
4.749304764040762e+20
1.5564203873212e+21
6.574917685988871e+19
1.478824491641513e+20
1.728204565607713e+21
2.010637683139092e+20
9.821224887388209e+19
2.168719659559331e+20
5.69660316866094e+19
1.045634502483813e+20
1.117878995906277e+21
6.092244395925438e+19
1.884409666883245e+21
1.30275739010937e+21
8.69994117016364e+19
7.856867319919883e+19
1.568311016237365e+20
1.580605843220086e+20
1.392467968786684e+20
1.485005682130079e+20
1.047008100370161e+20
1.330605398405216e+20
2.089388752123199e+20
8.455204307413259e+20
1.967769044186059e+20
7.222388945416859e+20
7.32848249363864e+19
2.760312506610719e+20
1.195564963578511e+20
2.662145293733111e+20
4.49731147639078e+20
1.826232166896873e+20
1.247543821627761e+21
1.173514213902999e+20
2.875790430556033e+20
2.088713212179094e+20
7.400990447639305e+19
1.177718324155149e+21
4.865351267439031e+20
6.033697600769622e+19
2.031773639140295e+21
1.596987686864646e+20
1.56190464576743e+20
8.338189530095105e+19
2.501603226016421e+20
1.495116263293526e+20
2.543126414580777e+20
1.921348191026938e+20
1.043089968694349e+20
2.28999033852535e+20
2.829645422874088e+20
8.068896790376486e+20
3.746375645023489e+20
2.603356430097323e+20
1.621179898162974e+21
8.271085895647284e+19
3.242327145228649e+20
1.853051102677864e+20
4.623496708450167e+20
6.677487167502234e+19
7.487831107454076e+20
1.862913985861806e+20
1.568975297182402e+20
1.853737901621038e+20
5.516008823603384e+19
1.739155068101664e+20
2.140528814741852e+21
9.175802765790675e+19
7.886602336459597e+20
2.336805256651866e+20
8.037630549963466e+19
8.657888808643068e+19
7.01548231953639e+19
8.676522452101313e+19
3.228174583399637e+20
5.561157409867773e+19
2.437877291289128e+20
3.283946035285087e+20
5.604279376299845e+19
1.962477314623899e+20
1.766047187376601e+20
7.039351397561454e+19
7.812337978604257e+20
1.831662945097528e+21
3.296933290710516e+20
6.280382270358841e+19
1.878676584557602e+20
1.540264849557915e+20
2.174799519056281e+20
1.966558701786203e+20
1.14860930796364e+20
1.783847664903782e+20
1.885454501996795e+20
3.393090772254411e+20
3.74207470737935e+20
1.77513319962482e+20
2.203115901713373e+21
1.220436092520665e+20
2.698674553260666e+21
2.083455259614139e+20
7.547582615510214e+19
2.320006830041774e+20
2.119729502812795e+21
2.48007601979759e+20
1.57841146430165e+21
9.825447012038869e+19
3.526678796201288e+20
6.597210504144355e+19
7.928868618962469e+19
1.696314576646303e+20
2.726929574372835e+21
1.501832256237842e+20
6.478540653963143e+19
1.902905950552856e+20
1.232958351284569e+21
4.990958912846208e+21
1.943055541230864e+20
3.686415845484585e+20
1.811589838608385e+20
6.312920777666593e+19
1.247255028301656e+21
1.835993719089199e+20
4.166009799302804e+20
1.658276048293625e+20
7.093169413108531e+19
1.310682599553635e+20
2.030644924483686e+20
1.557918960097207e+20
1.017385673821132e+20
2.033893145714927e+20
1.738119240187369e+20
8.526890354481929e+19
7.196752204538053e+19
1.859795243119852e+20
2.366056136231637e+20
9.846445045301484e+19
1.398170651814842e+20
2.010159175678684e+20
4.042892644489563e+20
1.954292022301153e+20
1.957084254070123e+20
2.333979247885691e+20
1.050273210100005e+20
3.622222662295953e+20
2.087835010251757e+21
1.03217436909751e+20
8.457872690192476e+19
1.258305735887317e+20
2.04517466278149e+20
1.624955040550617e+20
1.172033655525501e+20
7.873080278578417e+20
7.380611659325453e+19
9.121590685276203e+19
7.833448601857556e+19
1.317387333498883e+20
1.924759667744671e+20
8.351475148995848e+19
7.592506021793235e+19
6.288995404646187e+19
9.581014142263335e+19
5.454928753657171e+19
8.54726914279578e+19
8.178311743323452e+19
9.531756021338971e+19
1.603945748288934e+20
1.126253439413373e+21
2.440534415069277e+20
2.337430131100164e+20
7.855617571023288e+20
1.365468889020598e+20
1.299513672477757e+20
8.532632444006826e+19
3.463189300454432e+20
9.23378661099307e+19
1.528155796059822e+20
7.614348479985982e+19
9.737232754337749e+19
5.125434145919677e+20
9.568009998339303e+20
2.25908438608252e+20
3.778542605361983e+20
9.600210735675002e+19
1.27724843886999e+21
1.147990063014876e+20
1.17153825956649e+20
7.439946584416059e+19
1.221781542909342e+20
1.784348690362327e+20
5.231268737162884e+19
1.215278345047419e+21
6.765076550755056e+20
2.077960868068747e+20
9.547687505020794e+20
2.934804474173189e+20
7.503109569189931e+19
5.270461312920076e+20
3.997822871218652e+20
1.788739699999014e+20
1.119369687382937e+20
8.334755535379235e+19
5.65639728298759e+20
1.474714956981537e+21
1.403102093406812e+20
7.283311389376114e+20
7.616600279799667e+19
6.914376507901923e+19
1.904347102433614e+20
3.106110144999294e+20
1.540653847975729e+21
1.006622070711716e+20
4.494333471137181e+20
1.515179799633461e+20
4.574784648980621e+20
3.334521459100457e+20
2.375012669990571e+20
1.375010890731089e+20
1.37403698731167e+20
9.85928030423949e+19
1.578736849374727e+20
4.930709757031245e+20
1.047345870342214e+20
2.045011407294997e+20
2.440680782057167e+20
2.817947322841993e+20
1.860943661024831e+20
6.413711337327144e+20
9.411960271250915e+19
2.407872058771773e+20
1.219248268118946e+20
2.156562192365244e+21
1.740855176960997e+20
3.888633098253055e+20
2.315503230414404e+20
2.104396997881412e+20
1.016850871365382e+20
8.499891274715842e+20
3.08146757373823e+21
6.250602217822854e+19
4.53634079666148e+20
6.101420480166206e+20
2.620836026151055e+20
1.255029367158405e+20
2.968570212379399e+20
1.631913101974905e+20
1.112974575912071e+20
2.013463691905267e+20
6.904581178712392e+19
1.424364713147535e+20
8.292877688344223e+20
9.479289085680104e+19
1.83333659530905e+20
1.26837465875421e+21
1.331601819822771e+20
9.324027488526506e+19
3.783170053979106e+20
3.218261034719888e+20
1.668167078975237e+20
9.429355424811634e+19
2.74628379377146e+20
3.688425576818299e+20
2.423497860628888e+21
4.042802572497015e+20
1.509527782101111e+20
1.17815292151919e+20
4.516401109311297e+20
2.43285577770461e+20
1.490511332674539e+20
8.964865418243709e+19
1.960923572752456e+20
8.953719009165967e+19
8.158889969930417e+19
8.193061032103091e+19
1.097318937707424e+20
3.58218735045849e+21
1.638884674198074e+21
5.817975178618575e+19
1.359208885538553e+20
1.713822320197705e+20
2.004991295106276e+20
1.768957638635789e+20
1.04032588442305e+20
8.231116448954371e+19
2.001872552364322e+20
1.605268680679474e+20
2.181700159585319e+21
8.176510303472504e+19
2.55357701751609e+21
1.147241339576826e+20
1.405280709726553e+20
1.216388482355566e+20
3.66209077799725e+20
9.465665696807308e+19
3.744360284190241e+20
3.583953324462372e+20
1.085401287193495e+20
4.674038355268332e+20
1.087540497016496e+20
1.822882614674016e+20
6.287362849781265e+19
2.505746537673602e+20
8.494577027155545e+19
2.065510666898881e+21
1.119358428383868e+20
7.889090575253719e+20
2.319682570868603e+21
7.562894854243274e+19
1.10437720422342e+21
1.391589766859346e+20
5.753461113956493e+19
3.320174116587562e+21
9.503327048691194e+19
1.118713850687201e+21
1.045533171492197e+20
1.116082059654956e+20
1.528307792547246e+20
5.033436864531566e+20
8.710468334292618e+19
1.564010078593226e+20
6.656320249253593e+19
8.031652021458132e+20
1.922338982944959e+20
3.051582812510906e+20
1.059882765804907e+20
2.415184778666715e+20
6.272748668990448e+20
3.622684281257759e+20
2.203341081694741e+20
1.353883378979187e+20
1.414614419954278e+20
1.982371965977808e+20
3.356662280768518e+20
8.423420153043091e+19
2.354329888701872e+20
9.203950263461741e+19
1.482888990305215e+20
1.198768148813479e+20
1.138172215827209e+20
1.475142798946138e+20
4.409451877160316e+20
1.225955253864007e+21
5.295523844846392e+20
1.372685907423459e+20
1.5686622970083e+21
1.120658842776272e+20
1.172157504515253e+20
6.379799232133045e+19
1.534843641506468e+20
2.126104348085337e+20
4.419235947350778e+20
9.05679514563741e+19
1.327109479194469e+20
1.27176586927362e+21
7.337940052856118e+19
7.829170182211555e+19
1.02059223675582e+21
2.469379970682585e+20
1.290709135206247e+20
5.516571773556805e+19
2.314827690470298e+20
2.454202839938347e+20
1.282411252892817e+20
9.290926031265333e+19
1.49608453721341e+20
1.44286324861696e+20
1.54029862655512e+20
3.964372384986358e+20
2.399225147487221e+20
1.097448416196711e+20
9.633593667912886e+19
1.199939084716595e+20
1.100938705907923e+20
2.430153617928188e+20
1.266254589229626e+20
1.403929629838342e+20
1.911256750161907e+21
1.84374553994781e+20
1.535716213934271e+20
3.148838046463972e+20
2.25142826671599e+20
2.442031861945378e+20
2.456341486811394e+21
5.999976898559685e+19
1.43717182458787e+20
9.241273845373574e+20
3.263522210974962e+20
9.33995897220833e+19
1.841606330124809e+20
2.22327513954539e+20
8.790182047697076e+19
1.934003305979849e+20
1.70549066088707e+20
8.658620643582516e+19
2.543452925553761e+20
3.371623238730642e+21
2.267866405355892e+20
1.019198372671149e+20
1.48919515568344e+21
1.037280325175041e+20
2.524155001150479e+20
2.363168202970586e+21
1.114111734817982e+20
9.346432896672675e+19
1.575910840608552e+20
2.972004207095269e+20
1.403389197883057e+20
2.034793865640401e+20
7.085851063714054e+19
2.352534078350458e+20
1.121182386232953e+20
5.782351705566075e+20
7.475750201453655e+19
2.506985027571129e+20
8.119821243162978e+19
1.03006330677218e+20
6.643597580306271e+19
4.102024907596937e+20
8.323440241315466e+19
1.355831185818025e+20
8.407207194384558e+19
1.835360963341553e+21
7.681525297927747e+20
8.746215656334872e+19
1.372550799434638e+20
1.631834288981426e+20
1.727198011090996e+20
6.351426554480611e+19
2.896276179361034e+20
1.88198673028372e+20
1.811111331147977e+20
8.951804979324335e+19
2.223330308640825e+21
6.694037896132821e+19
1.126012496833308e+20
1.415447585885342e+20
7.519435117839149e+19
1.102469929781229e+20
2.57379592804317e+20
1.686806351933017e+20
3.011388185836624e+20
6.216183457670675e+20
2.024958004054223e+21
1.597955960784531e+20
2.196681383745767e+20
3.649154188067629e+20
5.490732370694767e+19
6.128498372925771e+19
3.004689081390911e+20
1.785868655236565e+20
4.483502314033355e+20
2.554486744640819e+20
1.541615929446126e+20
2.275353639736396e+20
2.266211332492834e+20
2.651392949622764e+20
2.094883143668591e+20
6.128610962916455e+19
1.321063396694724e+20
2.015844970208239e+20
7.791041581866329e+20
1.311921089451162e+20
2.272251785493044e+21
2.573255496087886e+20
1.315304418671224e+20
2.053473670994827e+21
3.775998071572519e+20
1.738726100237157e+21
1.573433860813499e+20
1.664614864769149e+21
9.0639840165426e+20
2.560330165157332e+20
2.632635457174766e+20
3.05391342531807e+21
1.037949109719706e+21
1.684892322091384e+20
9.042327331834482e+19
9.922330699022677e+19
1.369792344662873e+20
1.497457009199852e+21
9.459248067338306e+20
2.205300147532648e+20
2.555443759561635e+20
9.547968979997504e+19
2.047899340556049e+20
1.733401719577699e+20
1.451071058937842e+20
2.141067557847276e+20
2.32661586249494e+20
2.836862441276949e+20
1.202790989180627e+21
4.568884933468766e+20
2.83757175821826e+21
3.029565839832598e+20
2.023489830575701e+20
2.876905071463807e+20
1.142855959439674e+20
2.038543112330187e+20
1.359730177195421e+21
1.0854350641907e+20
3.363896187669981e+20
2.105252681810612e+20
8.120271603125715e+19
1.769959689552879e+20
3.250743247032298e+20
2.052830782148019e+20
8.49232522734186e+19
1.061881238139552e+20
7.26430619894861e+19
7.229577816322049e+20
2.578513448652841e+20
8.600749388370805e+19
1.859825642417336e+21
5.631244679068726e+20
9.219093617208774e+19
1.459413977247546e+20
2.723045219694228e+20
1.172996299945851e+20
8.850023627745762e+19
8.510621100828053e+19
7.958502304510567e+20
1.609428880835257e+20
2.791758891008834e+20
2.638264956708979e+20
7.170293556727251e+19
9.566208558488355e+19
6.867595366772611e+19
1.470368983341125e+20
2.278671666761861e+21
1.178569504484722e+20
4.542122292683116e+20
5.672463874658235e+20
1.061256363691255e+20
2.382950264333811e+20
9.421305240477709e+19
2.901838124900837e+20
1.913903740842894e+21
9.448946083190696e+20
2.469650186660227e+21
7.885915537516423e+19
2.316077439366893e+20
7.496466759739559e+19
1.099283633044864e+20
1.298736801542035e+20
5.958937846955272e+19
7.870952327754484e+20
3.137960727463965e+21
2.152662638037895e+21
1.355725351226781e+21
3.141744877050863e+20
1.675997712827327e+20
1.070471854428762e+20
1.18323073009905e+20
5.222096030621837e+21
1.911126145772714e+21
7.396486848011934e+19
2.098339656382598e+20
1.804772514672453e+20
8.927598131327218e+19
9.482329015428579e+19
3.218311700215696e+20
1.626137235452802e+20
4.228430816038066e+21
1.078122344295757e+20
1.397455705373996e+20
1.067645845662587e+20
1.601009964281842e+21
1.553747500942355e+20
7.328144723666587e+19
1.26958725295388e+20
2.589265792763188e+20
8.348322629256688e+19
1.234684355841758e+20
2.304885994292878e+20
2.636835063827289e+20
1.050255195701495e+21
7.904155116007273e+19
1.023116504346961e+20
2.624048218585277e+21
9.848865730101196e+19
1.567438443809562e+20
9.246396689949707e+19
2.728584647235894e+20
6.392443088086887e+20
2.707950279643189e+21
1.24440087203781e+20
7.807102544037439e+19
1.359828130487316e+20
7.516586591074837e+20
7.353139701598493e+19
5.859408295190384e+19
1.235573816768164e+20
1.350717348441145e+21
8.512197360697632e+19
2.372563837693188e+20
6.086840076372594e+19
5.066482026797397e+20
3.101128037911516e+20
2.936977460993395e+20
2.180479684086302e+20
2.008120733897345e+21
8.343954137618139e+20
1.915617360501109e+20
2.118842293686203e+20
5.962034071699089e+19
1.533081608152259e+20
1.816825273175203e+20
9.204907278382557e+19
1.317963231301233e+21
8.803203080119711e+20
9.618562904156537e+19
4.792190291492397e+20
1.358811442871437e+21
2.215010471279212e+21
6.497118002426046e+19
6.84141819393852e+19
6.714191504465304e+19
1.643633720005136e+20
2.122911295949532e+21
2.147381604524849e+21
1.449978936028205e+20
2.099230243208911e+21
9.221232827031775e+19
2.083214879984028e+21
1.379677745844951e+20
1.512236697276975e+21
1.564342219065744e+20
8.495646632067046e+19
2.808287101641283e+20
7.752383808564888e+19
7.074597694145162e+20
1.021596539472723e+20
2.26767838007145e+21
1.083272210469655e+21
8.602888598193806e+19
7.094520492996742e+19
3.099411040553581e+20
1.835464546132982e+20
8.802623241667687e+19
9.21898102721809e+19
8.89303300418715e+19
1.457657573392872e+20
2.982666479213069e+20
2.177085095867171e+20
5.916041060504568e+19
4.387980965936827e+20
1.357109082212291e+20
3.7016549007237e+20
1.897738069980448e+21
5.337103328406091e+19
5.321903679663715e+20
3.591935954801886e+20
1.224100896717438e+20
8.972296357628871e+19
1.005551902850262e+21
2.305921822207173e+20
1.619719605983799e+20
1.693889388246964e+21
1.591887360286649e+20
1.308914936699893e+20
2.112739916191116e+20
1.108561048277248e+20
2.123356026412735e+21
1.763767240065244e+20
4.859271407942081e+19
3.434149527107194e+21
2.400812666355869e+20
2.361766457586567e+20
1.821548423284408e+20
2.841056418429938e+20
1.118581557448147e+20
1.310457419572267e+20
9.987632893619549e+19
1.27886917178589e+21
6.267096651458098e+19
1.263237177479287e+20
1.09595096932061e+20
3.552822192038174e+20
7.344470272315805e+19
1.459470272242888e+20
2.143285580663756e+20
3.004272498425379e+20
4.188088133526034e+21
1.814849318838694e+20
9.185902087955053e+20
2.437426931326391e+20
2.548592095678544e+21
1.694535654793491e+20
5.873746630504025e+20
2.989146033176948e+20
7.382323027183854e+20
1.821627236277887e+20
9.438644099043086e+19
7.409659876921993e+19
1.915245813531851e+20
7.685843124070488e+19
8.110194798959473e+19
9.014517604135469e+19
2.162206328598246e+21
3.93652888029014e+20
9.944510927187476e+19
1.398131245318102e+20
4.214569862284926e+20
5.70347115809268e+19
1.078116714796223e+20
2.155158758131365e+21
4.800713353787196e+20
1.337242578356053e+20
4.713639632691708e+21
4.481959831160981e+20
6.71937064403678e+19
2.977397267649045e+20
2.734202887771039e+20
2.029845535549827e+20
2.569697652382263e+20
5.738970782155428e+20
1.458715919305304e+20
7.668279085523744e+19
7.291215206722149e+19
2.949101151190277e+21
3.364605504611292e+20
8.799583311919212e+19
3.287909202957173e+20
2.587576942902924e+20
2.183559020331517e+20
1.451650897389866e+20
1.172636011975661e+20
1.097243502413666e+21
2.114473802047653e+20
4.052260131714493e+20
8.338279602087652e+20
2.094308934716102e+20
1.605082907194845e+20
1.531404017291063e+20
5.323851486502553e+20
3.453180050282602e+20
2.332690092492356e+20
8.235169688619005e+19
1.869751575996061e+21
8.700166350145008e+19
6.984294892116849e+19
1.002146618582017e+20
2.011451708771739e+21
1.914581532586814e+20
2.781164172885445e+20
2.220758753253597e+20
2.927249685798275e+20
7.818586723087234e+20
7.892896116938847e+19
5.913806149189485e+20
1.715922123523967e+20
8.296080873579191e+19
4.290072710037792e+20
1.525042682817403e+20
2.847153166425491e+20
5.919925415183175e+20
1.664659900765422e+20
1.674142229780851e+21
9.605952825199899e+19
6.267096651458098e+19
6.468632734782928e+19
2.146224179420615e+20
8.300697063197245e+19
1.915673655496451e+20
2.426719623212318e+20
1.106438726952849e+20
7.557040174727692e+19
1.931857340757407e+21
1.349098304375106e+20
1.210387435852095e+20
2.829910009352196e+20
2.441041070027356e+20
2.139840326948817e+20
1.477383339760754e+20
2.091640551936885e+20
1.631164378536854e+21
1.491040505630755e+20
9.157563187299824e+19
8.062794412881399e+19
3.016916354379222e+20
1.166516745981972e+20
1.107074860400215e+20
2.16157019515088e+20
1.264599516366567e+20
8.756799115459192e+19
8.689582891020688e+19
1.236440759696433e+20
1.209329089939662e+20
8.212088740528731e+19
1.533734630098228e+20
1.056578249578324e+20
5.065761450857018e+19
1.985201352443704e+21
1.326433939250364e+20
1.010697828374487e+20
8.645729089649168e+19
8.888754584541148e+19
1.048595619238809e+20
1.051892254166045e+21
1.563131876665889e+20
1.396892755420575e+20
8.084805756060172e+20
1.166719407965203e+20
2.750337033436093e+20
7.154018673573841e+20
2.214926591736152e+20
1.753262593934403e+20
2.643995787234808e+20
7.786611165732903e+19
1.235573816768164e+20
5.415218263942832e+20
1.598158622767763e+20
1.23646327769457e+20
6.498581672304941e+19
1.532766356178343e+20
7.655669006567106e+19
1.997898125693168e+20
2.211920438984882e+20
5.66104724960285e+20
2.786365830455057e+20
1.227838884408155e+20
1.791847183741899e+20
2.406307057901261e+20
1.726705992831706e+21
9.553879954508428e+19
1.155060714429848e+20
1.580898577195865e+20
5.893748242349084e+19
8.591967369097432e+19
1.959133391900576e+20
7.900552236305377e+19
2.458458741586212e+20
5.041959926826365e+20
2.373306931631704e+20
3.848511655072718e+20
1.080334737612703e+20
1.870153522262804e+20
2.700921286524771e+20
9.329431808079351e+19
5.730053654893235e+20
9.229902256314463e+19
8.915663592314687e+19
1.663016086901432e+20
6.718244744129937e+19
5.931465889228312e+19
7.860582789612464e+19
7.472057249759211e+20
1.163887769699494e+20
1.157627766217449e+20
2.811338290388827e+20
9.223934986808197e+19
1.697204037572708e+20
1.140795562610152e+20
5.543064198364812e+20
6.908747008367709e+19
7.959999751386667e+19
1.306055150936512e+20
1.875690698004656e+21
7.458861702851015e+19
3.045555870309577e+21
1.948994663239458e+20
5.074374585144364e+19
3.389836921523635e+20
2.622136440543458e+20
6.606668063361833e+19
8.705570669697853e+19
2.113574208022086e+21
7.866099699155993e+19
1.797240244295675e+20
1.287297658488514e+20
5.587559762683232e+19
2.025561486404291e+20
4.222428643634688e+20
2.386491219540831e+20
1.739802460548099e+20
6.396462550754315e+19
1.932978737064622e+20
8.820299870205116e+19
1.402182233182922e+21
1.372134216469106e+20
6.503085271932312e+19
2.076243870710812e+20
2.536517382127611e+20
2.58599843123353e+21
9.806430562612297e+20
1.417507982714864e+20
1.448310352366264e+21
5.858620165255594e+19
5.734827470498247e+19
3.73878707965137e+20
1.801800138918388e+20
1.070201638451119e+20
4.560671493648349e+20
2.711285195167257e+20
6.122531103419505e+19
3.589436457008696e+20
1.590586945894246e+20
3.110478636637844e+20
6.652942549533065e+19
2.840521615974188e+20
7.924815379297835e+19
5.676562150319142e+19
2.047116840120793e+20
3.044726082078234e+20
1.51092952748513e+21
1.316571056066422e+20
6.845088627634827e+20
1.238726336507323e+20
1.414963448925399e+20
5.992883729146577e+19
1.276182774608164e+21
3.196015504360491e+21
2.473219289364918e+20
1.730102269900696e+21
1.147337041068908e+20
1.962105767654641e+20
2.108889338509714e+20
1.302835077202942e+20
3.290566326737321e+20
2.433587612644058e+20
7.348410921989754e+19
6.782122675344654e+20
1.902725806567761e+20
9.096032757390875e+19
4.736334397113935e+20
1.269210076485087e+20
7.981594511599909e+20
1.237093781642402e+20
1.169224535257928e+20
4.713056416539964e+20
9.275050842578852e+19
2.590076440696114e+20
1.409908158343676e+20
3.836416112373508e+21
7.079546024235735e+19
1.842167028278417e+21
6.521437440413847e+19
1.904497973021131e+21
9.78691308772718e+20
6.890394839886175e+19
2.3819859310636e+21
2.123869436770255e+21
2.927632491766601e+20
3.354213448471135e+20
3.580440516753023e+21
1.62640182193091e+21
8.504597536326445e+19
1.289571976300336e+20
7.38950626858951e+19
8.82514123980454e+19
1.141887685519789e+20
7.627746688877409e+19
2.638490136690347e+20
1.40794909250577e+20
5.671608190729034e+19
1.975689750030697e+20
3.874334169436153e+20
2.147557244910317e+21
1.611185284689932e+20
3.991906267208194e+20
6.772332975654657e+20
3.580862729218089e+20
5.359435553058314e+20
1.357650640067482e+21
1.897564681394794e+21
1.696596051623013e+20
1.331016351871213e+20
1.287984457431688e+20
1.099925395991765e+20
1.181080261276981e+20
7.449404143633537e+19
1.47264048640318e+21
7.960450111349404e+19
1.552458345549021e+20
9.215941097469614e+19
5.65775962187487e+19
2.056909354560557e+21
1.816605722693369e+20
3.68663539596642e+20
1.302970185191763e+20
2.326559567499598e+20
1.758937129464889e+20
3.054082310304097e+20
4.71973300298754e+20
7.796068724950381e+19
9.795666959502882e+19
1.876255899757891e+20
7.150928078329558e+19
7.012892749750652e+19
1.607458555998283e+20
9.973784324765385e+19
7.435161509811978e+19
1.436783389120009e+20
1.749963707207354e+20
6.124974306217354e+20
8.44188491151531e+19
9.263679253519742e+19
4.600038583891101e+20
2.008031224854751e+20
5.697774104564057e+20
1.433231174913921e+21
1.093427827629376e+21
7.070842817955842e+20
2.474480297260582e+20
1.640520606762716e+21
1.966952766753598e+20
1.167546944396733e+20
2.948304014056232e+20
8.364310407933854e+19
2.012498795685103e+21
1.644821544406855e+20
2.220370317785736e+21
3.577682061981259e+20
1.793032193393851e+21
2.014246192340523e+20
1.186180587854978e+20
6.814846956137035e+19
1.388088218149066e+20
4.303560990921767e+20
2.813348021722541e+20
7.862496819454096e+19
9.347671386570201e+19
6.409860759645743e+19
2.312412635170121e+20
1.411067835247724e+20
5.055403171714066e+19
1.063834674477924e+20
4.78676570574123e+21
1.826277202893147e+20
1.468409917503219e+20
1.264593886867033e+20
2.895617527915531e+20
8.676015797143234e+19
7.410560596847467e+19
1.310119649600214e+20
2.678628468369287e+20
8.942009650134804e+19
2.064044745220172e+20
3.051639107506248e+20
8.007963087418163e+19
7.98094148965394e+19
1.888269251763902e+20
1.893437132336309e+20
1.988057760507363e+20
2.123683663285626e+20
1.020853445534207e+20
8.512366245683659e+19
1.172866821456564e+20
2.940236941223705e+20
8.682489721607579e+19
2.096695842518608e+20
1.694344251809328e+20
7.488866935368371e+19
7.761841367782366e+19
9.100761536999614e+19
1.473904309048611e+20
6.433335772703411e+19
3.325739439827085e+20
2.15728051650581e+20
8.566634621193473e+19
1.261987428582692e+20
3.586497858251837e+20
2.032155319208715e+21
7.146649658683556e+19
8.148813165764175e+19
1.940936597606186e+21
1.993827997529932e+20
1.950903063581557e+20
7.668504265505112e+19
6.900077579085021e+19
1.744367984670346e+20
1.535254594972465e+20
2.589637339732446e+20
1.917159843373483e+20
4.794920598766491e+20
1.501072273800723e+20
3.135158362595834e+20
1.116295980637256e+20
1.801034526981735e+20
2.840442802980709e+20
9.954306256377007e+19
8.593149563999617e+19
2.123810327025146e+21
8.551868443915232e+20
1.229189964296366e+20
1.769835840563126e+20
3.412264847667941e+20
6.393985570959262e+19
1.819927127418554e+20
2.273186282415724e+20
7.469433902976268e+20
1.584974334858636e+20
9.564879996598281e+20
3.305822270475039e+20
7.420130746055629e+19
1.637013428552902e+20
9.78823602011772e+19
8.20465780114357e+19
2.343690134582209e+20
9.125643924940836e+19
6.482188569661313e+20
1.84220868657497e+20
1.117309290553415e+20
1.032225034593318e+20
8.326930531026679e+19
1.267656334613645e+21
1.270966480339762e+20
2.185382978180602e+20
1.424736260116793e+20
1.928745353414894e+20
8.777740853726465e+19
2.001280891963277e+21
2.047662901575612e+20
1.831501378460896e+20
7.322064864169637e+19
7.048313560819921e+20
6.002059813387344e+19
6.002679058336108e+19
9.691357962633447e+20
7.557164023717445e+20
1.901217100692592e+20
1.268838529515829e+20
9.442021798763613e+19
3.727174548012195e+21
2.627625202589316e+20
2.88242761050687e+20
4.378906212687675e+20
3.607743589493957e+20
2.803608987528352e+20
3.743639708249862e+20
1.864310101746291e+20
8.024344931062723e+20
8.578569160206005e+19
1.240291337377835e+20
2.697236216129675e+21
6.781464023899151e+19
8.810166771043533e+19
9.122378815210992e+19
1.713709730207021e+20
1.025435858155057e+20
4.361263361147451e+20
1.648272427621328e+20
2.016387653963337e+21
9.312396942488822e+20
7.002207959634716e+20
4.197467442699987e+20
2.163457203394748e+21
5.706207094866308e+20
1.295449173814055e+20
3.677256649742421e+20
1.17708331660769e+20
9.394959182657592e+19
7.220846462544485e+19
1.905585592331141e+20
2.328582246682241e+21
1.175191804764194e+20
8.820615122179032e+20
3.528930596014973e+20
2.800732313266369e+20
2.221648214180003e+20
1.638809238904316e+20
8.881379940151329e+19
1.383303143544985e+20
1.076915379595622e+21
1.60204297744637e+20
6.766095490170749e+19
2.072207519544781e+20
2.215134883218918e+20
9.344338722845947e+20
9.01057695446152e+19
2.164847689779699e+21
1.860831071034147e+20
1.043780145337244e+21
7.430579097191129e+20
7.205309043830057e+19
1.109602505691077e+20
3.897066088555306e+20
5.434578112840991e+20
4.13563301981619e+20
3.873407553812822e+21
1.027451218988305e+20
9.317384679076135e+19
7.234920211380018e+19
1.948009500820971e+20
1.222535895846926e+20
1.310277275587172e+20
1.403389197883057e+20
1.006250523742458e+20
1.189648359568053e+20
1.781329026812175e+21
9.58742051273327e+20
2.992810837373721e+20
1.28846859439163e+20
1.034257283925169e+20
1.988980998430974e+20
2.077859537077131e+20
2.916840741159515e+20
7.267796488659822e+19
9.453055617850671e+19
2.008347039778621e+21
2.801956729415061e+21
3.2034047854491e+20
1.688692234276978e+20
1.430354500651938e+20
5.048310002300957e+19
1.871707264134247e+20
1.64668490875268e+20
2.431155668845278e+20
3.586745556231342e+20
2.654616401056054e+21
8.187544122559562e+19
1.364461208603973e+20
2.206516119432038e+20
4.842788233305905e+20
3.288055569945062e+20
4.051550814773182e+20
1.051781915975174e+20
1.519289334293437e+20
5.718558216844372e+19
3.078514338282582e+20
8.272774745507548e+19
1.721849986533493e+20
2.181295961518763e+20
6.508602181475841e+19
3.190941073480352e+20
1.548787911852714e+20
8.310441726890968e+20
4.103387246484217e+20
4.81234389982488e+20
7.872066968662258e+19
2.787582928254354e+21
5.774402852223766e+19
2.448507475259583e+21
8.759557570230957e+19
9.393270332797328e+19
9.005060044917991e+19
2.624562754842704e+20
1.006070379757364e+20
1.410561180289645e+20
1.013794053118304e+20
5.52504979985533e+20
1.515175296033834e+21
1.892339379927138e+20
1.465054735780828e+20
2.314107114529919e+20
1.778589712338827e+20
1.874882301871543e+20
7.288738226927095e+19
2.305899304209036e+20
1.150241862828562e+20
1.059426776342635e+20
3.264608704385065e+20
4.775448159877648e+20
1.820080249805885e+21
2.031517496911489e+20
7.130549290015706e+19
7.18346658563731e+19
3.500422810373718e+20
3.304899032551428e+20
5.371544606556406e+20
7.856191779975777e+19
7.380386479344085e+19
1.247542132777901e+20
2.485708897031524e+21
2.080094448392214e+20
2.581810083580076e+21
2.621494677596558e+20
6.392071541117629e+19
2.471035043545644e+20
3.404225922333084e+20
1.807210087970767e+20
7.964514610013106e+20
6.966291752606436e+20
2.626116496714147e+20
3.788027186177225e+21
1.16599320252529e+20
2.357065825475499e+20
1.559866766936045e+20
9.794203289623986e+19
2.168404407585415e+21
1.653913186154609e+20
1.798420187398046e+21
3.069951869491043e+20
5.822816548217999e+19
5.939448519567826e+20
8.863309246646505e+19
1.094065086976649e+21
2.360302787707672e+20
7.97035803052962e+19
1.024174850259393e+20
2.148734936212874e+20
2.726828243381219e+20
7.979263898792745e+20
1.548996203335479e+20
2.839504365408355e+21
1.982923656932161e+20
1.237836875580918e+20
1.347814778481305e+20
4.199572875525782e+20
2.843372394538313e+21
1.534759199013454e+20
2.41060630669554e+21
6.254711752482829e+19
6.267164205452509e+20
3.852626819232228e+20
2.195955178305854e+20
7.065810045372255e+19
1.656545540136807e+21
8.587069704502667e+19
2.628210670540874e+20
2.927891448745175e+20
1.563604754626763e+21
2.05085145011179e+21
9.026902503110738e+19
6.206298056488596e+19
1.093654133510651e+20
1.262122536571513e+20
9.342154477026673e+19
2.731253030015111e+20
2.537423731552619e+20
9.444723958540036e+19
8.976687367265557e+19
4.711931642533028e+21
1.537641502774972e+20
1.517814405415473e+20
9.617549594240378e+19
5.535543186987103e+19
3.516703323026662e+20
6.507363691578314e+19
9.299257690575969e+19
1.148085764506958e+21
6.466994550418472e+20
9.39783022742004e+19
4.501077611579169e+20
2.858581050479943e+20
2.569326105413005e+20
6.747855911679898e+19
8.505948616214656e+19
7.309905145175736e+19
1.939869244494499e+20
7.124187955542045e+19
8.651640064160091e+19
1.050122339512488e+21
1.572656989877777e+20
1.718973875221464e+21
2.737738213478525e+20
5.821578058320472e+20
6.760465990636536e+19
4.135464134830163e+20
3.506181788397218e+20
8.463051829763952e+19
1.493860884897396e+20
5.022256678456619e+20
7.490837260205346e+19
1.852860825593608e+21
1.13809340283373e+20
2.091922026913595e+20
6.583924885243612e+19
3.713420554750206e+20
1.247452060785354e+20
2.182219199442374e+20
3.068657084598174e+20
1.816515650700821e+20
1.409773050354855e+20
1.48806475217697e+21
2.89373164557157e+20
1.321457461662119e+20
1.827909757758068e+20
1.246607635855222e+20
1.047424683335693e+20
1.647551851680949e+20
4.278639196483806e+20
1.254229978224546e+20
8.904066823274208e+19
2.82283372843769e+20
1.012037649263629e+20
1.205973908217271e+20
1.758069060636714e+21
9.571838058022568e+19
1.480439032107925e+21
3.298976799041436e+20
2.446621029965668e+21
1.761551469048578e+21
1.107333817378789e+20
2.82723036757391e+21
1.496016983219e+20
4.231086813918307e+20
2.432461712737215e+20
1.794087724556516e+20
6.66206233877849e+19
3.998374562173005e+20
1.749275219414319e+21
9.004857382934759e+20
1.303634466136801e+20
8.02901741567612e+19
1.184638104982604e+20
1.515489985057796e+21
6.240075053693875e+19
3.794541643038217e+20
1.931785283163369e+20
1.124700823441837e+20
1.072262035280641e+20
1.58464106848621e+21
1.492141072789694e+21
6.492839582780044e+19
2.144580365556625e+20
4.439490886674877e+20
1.564139557082513e+20
2.092435437271116e+21
1.089713483836702e+20
1.17164522005764e+20
1.455721025553102e+20
1.525324157794113e+20
3.33364325717312e+20
9.920529259171729e+19
2.703334090025134e+21
1.184024489533374e+20
2.309727363892301e+20
2.849044678268986e+20
2.961364452975606e+20
1.03793334712101e+20
7.533283686693313e+19
1.419490692450813e+21
1.447783431209862e+20
1.840103816699128e+21
5.759315793472075e+19
1.551850359599326e+20
2.24321764164534e+21
1.019930207610596e+20
1.166522375481506e+20
6.632451171228529e+19
2.371865779750945e+20
3.55463489088819e+20
2.602596447660204e+20
9.545604590193135e+19
8.172400768812528e+19
4.235107402485642e+21
8.86556104646019e+19
9.033151247593714e+19
3.721572070075746e+20
5.805590279643306e+19
2.346450841153787e+21
6.321759091935307e+19
5.012686529248457e+20
1.307975936177586e+21
6.882175770566223e+19
6.252910312631881e+19
8.870740186031666e+19
1.399347217217492e+20
3.298357554092672e+20
7.216061387940404e+19
7.966192200874302e+19
6.820701635652616e+19
5.158423013190166e+19
9.726198935250692e+19
5.235541527309352e+20
7.515156698193147e+19
2.71452215739943e+20
2.355799188080301e+20
9.15981498711351e+19
9.903753350559773e+19
5.796470490397881e+19
6.583615262769231e+20
1.812964562394639e+21
8.374612392081464e+19
1.790952093315959e+20
1.215622870418913e+20
1.79434668153509e+20
9.865585343717809e+19
1.245647243234685e+21
7.182903635683888e+19
1.374554901268818e+20
7.991862718750314e+19
5.646894687773839e+19
6.092289431921712e+20
8.736206406163041e+20
1.160093487013434e+20
7.469749154950184e+20
3.558271547587292e+20
3.860159089609005e+20
7.864410849295729e+19
3.061535767687395e+20
1.832779274855163e+20
5.424135391205025e+19
4.833781034051164e+20
1.229426403276803e+20
1.317043934027296e+20
7.072903214785364e+19
7.258282634447002e+19
2.021305584756426e+20
1.548326292890908e+20
3.768679722178042e+20
6.622993612011051e+19
1.406654307612901e+20
1.792455169691594e+20
8.076001218788663e+20
1.169196387760257e+20
3.329629424005226e+20
2.362488159426853e+21
2.19708333001251e+21
4.416804003551998e+20
7.625720069045092e+19
1.781263724617579e+20
1.482861968707451e+21
1.418048414670148e+20
2.176612217906298e+20
3.379316512794098e+21
1.469075324348163e+21
1.20899131996761e+20
2.586935179956023e+21
1.065540412836791e+20
1.620226260941878e+20
1.408159635788349e+21
6.988629606758194e+19
1.787658836088445e+20
1.348456541428205e+20
1.540917871503884e+20
4.530790110120745e+20
1.295851120080798e+21
7.340529622641856e+20
5.788026241096561e+19
1.102216602302189e+20
7.801495562501363e+20
2.472859001394729e+20
3.464315200361275e+20
6.494686058627266e+20
2.108517791540456e+20
1.1370519454199e+20
2.291341418413561e+20
7.067611485223204e+19
2.54828866565365e+20
3.149310924424846e+20
1.279286880651329e+20
9.180137480432019e+19
2.264094640667969e+20
8.755335445580297e+19
1.06930654802518e+20
2.604679362487863e+20
3.819356476985028e+20
7.285360527206567e+19
3.775592747606055e+20
8.652259309108855e+19
7.902804036119062e+19
2.121414974973338e+20
4.535428817736937e+20
5.341944698005514e+19
1.365570220012213e+20
6.83770272424594e+19
1.407864650012757e+20
7.790833290383563e+19
6.64568049513393e+20
3.677239761243818e+20
8.847321467969339e+19
1.354513882927019e+20
3.27605347693812e+20
3.542092365925964e+20
1.257382497963706e+20
5.63479126377528e+19
1.576971438320798e+21
3.016443476418348e+20
7.067724075213888e+19
2.101300773137594e+20
2.21873213342128e+20
7.406845127154886e+19
5.134722820151129e+19
9.182614460227073e+19
1.944035074149817e+20
1.878822951545492e+20
3.797516270592095e+21
1.060693413737833e+21
9.072614039328548e+19
3.763759539585139e+20
6.490644077961701e+20
7.778617276394321e+19
1.357013380720209e+20
1.096448617079435e+21
1.375365549201744e+20
7.034397437971346e+19
2.729310852675807e+20
7.195288534659157e+19
2.082844458914677e+21
1.806466994032251e+20
3.354911506413377e+20
9.743481498820726e+19
7.215194445012135e+20
1.112685219636012e+21
8.692003575820399e+19
1.468794975271359e+21
5.26470796439611e+19
1.076090094963906e+20
1.455552140567076e+20
9.450860113032328e+19
3.244911085514853e+20
1.964740373436653e+20
6.289164289632213e+19
8.537811583578302e+19
2.363511602442173e+20
1.269756137939906e+20
8.328056430933521e+19
3.586829998724355e+20
7.453288498312144e+19
1.175230085361027e+21
3.583300302516404e+20
1.608449347916304e+20
1.454977931614586e+20
6.561857247069497e+19
2.736938824544666e+20
3.495603958772432e+20
7.656063071534501e+19
1.648633841491424e+21
2.8894419669265e+20
1.368227343792362e+20
1.203114122453891e+20
1.03989804245845e+20
5.970027961037672e+19
7.745628409123832e+19
7.18031406589815e+19
2.750871835891844e+20
9.70867993270022e+20
7.846396450786247e+19
2.117130925827802e+20
7.665576925747321e+19
1.407318588557938e+20
5.849883181978495e+20
1.833276359664034e+21
3.779803613257647e+20
1.532406068208153e+20
3.597497900341689e+20
4.07503708682992e+20
4.795207703242736e+19
3.471143783296276e+20
7.885352587563001e+19
6.03178357092799e+19
1.17418412434757e+21
1.031031580692065e+20
1.168954319280286e+20
1.630077885126751e+20
1.873101128218918e+21
3.518889257695797e+21
1.274957795509519e+20
3.610918627231253e+20
2.654369828976456e+21
6.161048139232591e+20
9.518143891465243e+20
3.377538716841194e+21
4.293365967265307e+20
3.325232784869006e+20
1.307608892807955e+20
1.38587582483212e+21
2.674150764439774e+21
5.139519153754278e+20
3.364256475640171e+20
4.180094807137405e+20
1.059798323311894e+20
5.396173667018589e+20
1.050408318088826e+20
1.227084531470571e+20
2.223089366060761e+21
3.906928971739247e+20
1.120452240143366e+21
1.908816925063779e+20
1.384001201487227e+20
9.838563745953586e+19
1.586713850214707e+21
2.990908066531157e+20
1.394989984578011e+20
4.316176699377939e+20
9.385332738454087e+19
1.845648310790374e+20
2.758128260791444e+20
1.619503433201685e+21
1.404593910783379e+21
1.762872149639304e+20
5.949029927775057e+19
5.610809595759532e+19
9.021610773548578e+19
3.44589547788533e+20
2.175430023004113e+20
4.989290329184267e+20
3.083750898749307e+21
9.037204487258348e+19
1.829013139666774e+20
9.053867805879619e+19
3.342650456427861e+20
1.924151681794976e+20
2.374252687553452e+20
2.891693766740185e+20
2.652839731003056e+20
2.10984635343053e+20
3.19950354227189e+20
1.255389655128594e+20
5.687595969406199e+19
3.088619289946494e+21
8.331377835658707e+20
2.233487051700453e+20
3.971825842369656e+20
9.740497864067593e+19
3.645112207402064e+20
9.255589662689077e+20
2.170398939270387e+21
5.065423680884965e+19
2.14032446390876e+20
5.984495774840599e+19
1.967003432249406e+20
2.756621243766136e+21
5.342958007921672e+19
1.162063811850409e+20
1.741699601891129e+20
4.783543380207846e+20
6.921300792329005e+19
2.850463312151608e+20
1.232511369021552e+20
1.5527510795248e+20
2.209522272183307e+20
7.959099031461193e+19
2.344286861532835e+20
6.122395995430684e+20
7.845495730860773e+19
5.098592692140549e+20
8.798063347044975e+19
1.632284648944163e+20
6.920400072403531e+19
1.118401413463052e+20
1.652517070270125e+20
1.176768064633774e+20
5.834492130251957e+20
1.125652208863119e+20
7.270115842467918e+20
3.219499524617415e+20
2.197598992169844e+21
6.337600503624583e+20
8.70945502437646e+19
1.052130944946295e+20
5.808742799382466e+19
1.577734798457637e+20
2.225763378339512e+20
3.112212522494381e+20
8.998023170500225e+19
2.437507996119684e+21
1.486293711623507e+21
2.126678557037827e+20
5.979654405241176e+19
6.547445728261911e+19
7.533283686693313e+19
2.229227772352867e+21
7.590704581942287e+19
1.430039248678022e+20
1.043665303546746e+21
1.42719072191371e+20
5.31965187985003e+19
2.17244638825098e+20
2.853030363939209e+20
1.049845368135405e+20
5.449130369136932e+19
1.541424526461963e+20
1.121368159717582e+21
1.193375088259702e+20
1.604508698242355e+20
3.241803601771967e+20
6.306840918169643e+19
2.022390952266622e+21
1.096212741048951e+21
1.02240718740565e+20
3.390906526435136e+20
1.144443478308322e+20
2.358343721869766e+20
6.781858088866546e+19
2.405025783807274e+21
7.714553571694975e+19
9.686454668539147e+19
2.159667424308316e+20
7.76417198058953e+20
9.379872123905901e+19
1.089054832391199e+20
7.421346717955019e+20
6.02154914077479e+20
1.238523674524092e+20
6.112758292228111e+20
1.806421958035977e+20
3.15121369526741e+20
4.146357216428866e+20
7.234244671435912e+19
5.876184203802339e+19
2.986101599828846e+21
1.840463541719364e+20
1.510788789996775e+20
1.610008719287281e+20
3.154055466632281e+21
2.046587667164577e+20
1.077109034379599e+20
1.133769947191454e+20
7.257832274484265e+19
6.894335489560124e+19
9.25517870922308e+19
1.433272833210474e+21
2.538279415481819e+20
1.246663930850564e+20
1.312371449413899e+20
1.019637473634817e+20
5.51281126786795e+20
1.982248116988055e+20
2.449141919857089e+20
1.218257476200924e+20
8.165589074376131e+19
9.803998618813517e+19
2.580016525028476e+20
1.829570460120661e+20
1.291024387180163e+20
1.55618507424067e+20
9.268250407141523e+20
1.294523121140677e+21
7.086076243695423e+19
8.458097870173844e+19
9.562267908814406e+19
9.020710053623103e+19
1.088345515449888e+20
1.832514688377055e+20
2.729789360136216e+20
2.086934290326283e+20
4.202894280250968e+20
2.976428993729161e+20
2.421529224641774e+20
2.129279385822634e+20
2.436019556442838e+20
8.112559188763843e+19
6.20427143665628e+19
3.562448636241678e+20
1.21750312326334e+20
1.049462562167078e+20
8.53882489349446e+19
1.88853383824201e+20
4.79960997187849e+20
1.278234164238431e+20
1.041496820326167e+20
3.631933548992471e+20
1.10382100966944e+20
6.46289064525803e+19
7.221431930496043e+20
2.537661296432963e+21
7.221747182469959e+19
2.016368513664921e+20
1.895351162177942e+20
1.157447622232354e+20
1.6335906928361e+20
1.021326323495081e+20
5.76242327721496e+20
2.022757995636253e+20
7.724236310893822e+19
9.856578144463068e+19
2.841264709912704e+20
6.503648221885733e+19
1.734702133970102e+21
1.000879981186819e+20
1.197934982882415e+20
2.438324836502098e+21
2.309969995322226e+21
1.56548500747119e+20
2.410157635582663e+20
7.567511043861329e+19
4.688213435095481e+20
8.847659237941392e+19
3.620933506902618e+20
1.447417513740138e+20
1.621848682707638e+21
1.911338940855107e+20
8.01528143681264e+19
9.661910050569978e+19
4.647602225455668e+20
2.723259140676528e+20
7.220508692572432e+19
8.094995150217098e+19
1.47654679612997e+21
3.293989062454123e+20
1.203688331406381e+20
9.002470475132253e+19
2.340683981830939e+20
1.997864348695963e+20
4.54792630670289e+20
1.207431385646679e+21
1.000384585227808e+20
2.716537518232678e+20
9.083084908462185e+19
5.795738655458433e+19
1.148361609984134e+20
5.209144803993426e+19
2.856526283149956e+20
2.590202541485681e+21
8.789844277725023e+19
9.018401958814076e+19
1.353140285040671e+20
6.086845705872128e+20
3.750046078719796e+20
1.87243346957416e+20
1.794923142287393e+21
5.665359446246058e+20
9.156718762369692e+19
2.433424357157566e+20
2.177693081816866e+20
1.897347382712774e+21
1.134783257107612e+21
1.283649742790344e+20
1.520966925154632e+20
3.173416441430346e+20
9.620870998965564e+20
3.293189673520265e+20
2.029158736606653e+20
1.754093508065652e+21
9.467861201625652e+19
8.57710549032711e+19
2.082047884730586e+20
2.096441389139662e+21
7.212571098229191e+19
1.584946187360964e+21
2.205874356485137e+20
1.665785800672265e+20
1.016377993404508e+20
6.497033559933033e+20
2.341944989726603e+20
1.017059162848148e+20
5.852833039734423e+20
8.285384824464186e+19
2.014313746334933e+20
1.535057562488768e+20
1.993833627029466e+20
6.839166394124835e+19
1.130606168453226e+20
2.094584780193278e+21
3.13675714046355e+20
1.894405406256194e+20
1.035315629837601e+20
1.595580311981093e+20
6.250726066812606e+20
1.453728182717991e+20
3.193097171801955e+20
6.153268170876309e+19
1.11966805085825e+20
8.572151530737002e+19
2.496277719457055e+20
1.83862832487121e+20
7.124469430518756e+19
1.150294780124183e+21
4.527919065358297e+20
6.835833730400581e+20
2.831424344726899e+20
4.084269466066029e+20
6.680515838251641e+20
4.731189034539664e+20
2.396213365236417e+21
8.592361434064827e+19
2.590583095654194e+20
3.849575630484684e+20
8.81906138030759e+19
3.307972739297108e+20
1.823361122134424e+20
7.797419804838593e+19
1.853535239637807e+20
1.591922263183761e+21
2.946874121174542e+20
9.411172141316125e+19
2.610950624968977e+20
8.699457033203698e+20
2.782245036796013e+20
9.900263060848561e+20
1.804659924681768e+21
1.194219513189834e+20
6.824304515354513e+19
1.038890362041826e+20
9.402390122042753e+19
2.649805430754116e+20
1.816279211720384e+20
7.502692986224399e+20
6.552850047814756e+19
1.507647529256684e+20
9.856578144463068e+19
7.152954698161875e+19
2.350833969491125e+20
7.758125898089785e+19
1.043354555172457e+20
2.832077366672868e+20
1.094194565465936e+20
1.316593574064559e+20
3.690913815612422e+20
6.863508350110773e+20
1.413477261048367e+20
5.5807424387473e+20
1.878699102555739e+20
3.463838944700681e+21
1.460573654151594e+20
1.189321848595069e+20
4.659345361484036e+20
4.539425762406228e+20
7.45582177310254e+19
1.509558181398596e+21
1.86985515878749e+21
6.784672838633652e+19
8.883913214941725e+19
1.901138287699113e+20
1.825889893325193e+21
8.46406513968011e+19
4.037105518968392e+20
6.116901603885292e+19
2.927260944797343e+20
1.865790660123789e+21
1.486379280016427e+20
2.199923975477474e+20
1.328573149073365e+20
2.011760205346214e+21
8.65687549872691e+19
1.436017777183356e+20
4.841639815400925e+20
1.379289310377091e+20
7.09947445258685e+19
1.25162914943974e+20
8.162774324609024e+19
3.467771713075282e+20
5.437387233108563e+20
3.583035716038296e+20
2.282525622142983e+20
2.805010732912371e+20
8.799132951956475e+19
1.12350849544049e+21
1.564167704580184e+20
8.855315357307922e+19
8.778236249685476e+20
6.377885202291412e+19
2.309519072409535e+20
2.438990806296996e+21
1.714261421161374e+20
2.410439110559374e+20
3.020113910114655e+20
8.848222187894813e+19
1.66349459436184e+20
1.079707611364592e+21
1.43970904002794e+21
2.130743055701529e+20
2.984574879555167e+21
4.613273537296036e+20
1.091869582158306e+20
5.737039863815193e+20
3.298959910542833e+20
7.261266269200135e+19
8.118976818232846e+19
1.147177163282136e+21
3.496313275713742e+20
1.026899528033952e+20
2.755597237800862e+21
7.163369272300169e+20
5.842519796587744e+19
1.832503429377986e+20
5.272814443725377e+19
1.504337383530567e+20
1.853389998549824e+21
7.738647829701408e+19
7.577531553032228e+20
1.033322787002489e+20
7.517830710471898e+20
2.184322380468356e+21
1.71092875743712e+20
1.002951637015409e+20
7.522080982620229e+19
1.252614311858227e+20
1.056690839569008e+20
9.080495338676447e+19
1.50173655474576e+20
2.188426285628797e+21
3.68362924321515e+21
9.502820393733115e+19
9.418096425743208e+19
1.344870550224912e+20
1.712471240309494e+20
3.619847013492515e+20
1.409694237361376e+20
3.508833282677832e+20
8.725442803053625e+19
1.361404390356896e+20
2.644468665195682e+20
2.000915537443506e+20
1.363757521162197e+20
2.566784386373308e+21
2.564450958816376e+20
2.026812361200793e+21
5.833490079334867e+20
9.232491826100201e+19
5.752785574012387e+19
1.439327922909474e+20
4.726888096895525e+20
3.113968926349056e+20
1.456486637489755e+20
1.024715282214677e+20
9.72878850503643e+19
1.710906239438983e+20
7.258451519433028e+19
1.791745852750283e+20
1.006779696698674e+20
9.98819584357297e+19
1.077463692850254e+21
9.535358901040867e+19
1.572071521926219e+20
2.017308640087135e+20
1.508491954186816e+20
8.509664085907236e+19
1.12177911318358e+20
4.551078826442049e+20
1.619229839524322e+20
2.555573238050922e+20
5.101044902137652e+21
2.92578601591938e+20
1.376311305123492e+20
1.015675994812591e+21
1.395733078516527e+20
1.256234080058726e+20
2.248050566995462e+20
1.366296425452127e+20
9.316393887158113e+20
8.644321714765614e+19
1.946399463954186e+20
1.604891504210682e+20
9.50056859391943e+19
2.112229883533316e+21
5.304227051126286e+19
4.494907680089671e+20
2.997657836472678e+20
1.71414883117069e+20
2.259737408028488e+20
8.052379838743105e+19
3.096725769275761e+20
1.628051265294434e+20
2.004980036107208e+20
8.778754163642624e+19
5.983336097936551e+20
1.820208602395265e+20
1.145130277251496e+20
1.943843671165653e+20
1.046062344448414e+20
8.971283047712712e+19
9.333879112711379e+20
1.184047007531511e+20
1.363183312209707e+20
4.42008037228091e+20
2.291971922361393e+20
4.7527500177557e+20
5.237100898680329e+20
2.082132327223599e+20
3.641154669229512e+20
1.985608928209981e+20
1.165081223600747e+20
9.744663693722911e+19
9.914899759637515e+19
8.892470054233729e+19
2.611446020927987e+20
2.147271266333979e+21
5.05794770550353e+20
7.53902577621821e+19
1.973426691217943e+20
1.315422638161443e+20
7.920199189679781e+19
2.145232261602687e+21
6.618557566378091e+20
2.533049610414535e+20
8.278742015013814e+19
7.958310901526403e+19
1.780363004692104e+20
3.612067045136233e+20
2.763092916430667e+21
2.791691337014423e+20
8.602156763254358e+19
5.412662471154299e+20
2.062727442329166e+20
1.162680804999359e+21
8.811247634954102e+20
8.275251725302602e+19
5.528618902560021e+20
1.707472244723113e+21
3.297907194129935e+20
1.667660424017158e+20
6.674109467781707e+19
9.01558720904697e+19
7.299377981046758e+19
1.184506374693503e+21
8.184504192811087e+19
6.261467151923885e+19
2.93773181393098e+20
7.361640245895155e+19
1.266063186245462e+20
5.630557880125552e+20
1.895098960598809e+21
3.327844872652881e+20
8.515012110464739e+19
1.109450509203653e+20
1.632622418916215e+20
8.842142328397863e+19
3.20483467833079e+20
9.004609684955254e+19
9.085730773243265e+19
5.390921343953168e+19
2.091978321908938e+20
1.672225948139405e+20
1.461406820082658e+20
9.85928030423949e+19
1.11290702191766e+20
1.476291216851117e+20
6.217343134574722e+20
8.037799434949493e+19
1.993527382254805e+21
7.219123835687016e+20
4.420812207220358e+20
2.741121542698587e+20
2.733617419819481e+20
1.46833110450974e+20
7.37240384900457e+20
2.124696973201784e+20
6.277060865633655e+19
3.453028053795178e+20
1.282523842883501e+20
2.408209828743825e+20
5.498737519032418e+20
3.356476507283889e+20
1.369578423680573e+20
5.896450402125506e+19
3.088816322430192e+20
1.466732326642023e+20
6.70141254052264e+20
1.72788481003417e+20
8.542990723149778e+19
5.225582942633329e+19
7.101163302447114e+19
6.68739508668245e+19
3.894515925266307e+21
6.574805095998187e+19
1.159708429245294e+21
1.198745630815342e+20
8.484049863026567e+19
2.672750144955661e+21
9.451575059473173e+20
7.412136856717047e+19
1.058998934378035e+20
8.592248844074143e+19
1.440386268821906e+21
8.895521242981272e+20
9.123842485089888e+19
2.817958581841061e+20
2.434173080595616e+20
6.400628380409633e+19
7.869702578857889e+19
1.623964248632596e+20
1.715291619576135e+20
2.037619874406576e+20
2.725139393520956e+20
7.413668080590353e+20
9.626444203504435e+19
1.204881785307634e+20
1.632070727961862e+20
3.470755347828415e+20
8.834598799022018e+19
2.165724765807129e+21
2.137216980165874e+20
2.582499134323064e+20
2.058575123472731e+21
1.607428156700798e+21
3.647642667442692e+21
6.484654290457298e+20
1.573107349840514e+20
5.06453421995856e+20
7.551765333664135e+20
1.742667875811013e+20
2.184182768879907e+21
1.463497616209664e+21
1.263738202937832e+20
1.535716213934271e+20
6.107725519644525e+19
7.244602950578864e+19
5.076423722974818e+20
3.130305733997342e+20
1.778223794869103e+20
3.781728902098348e+20
1.795855387410259e+20
1.058233322441382e+20
7.500632589394877e+19
3.839273646337074e+20
1.667902492497129e+20
2.409482095638557e+20
1.249850227586928e+20
2.363615185233603e+21
2.826459126137723e+20
2.996931631032765e+20
2.089737781094321e+20
1.534740058715038e+21
7.202381704072266e+19
2.584998632116254e+20
6.258990172128831e+19
1.239075365478445e+20
1.097191711017951e+21
3.338698547754844e+20
1.608787117888357e+20
1.079923784146705e+20
1.270972109839296e+20
3.394318003152869e+20
1.095872156327131e+20
8.556332637045863e+19
2.503652363846875e+20
1.999621878450544e+21
1.054270154769296e+20
8.395554130348737e+19
2.028884017029384e+21
7.683478734266119e+19
4.560862896632512e+20
4.354496702707327e+20
1.64504109488869e+20
8.433102892241938e+19
6.294568609185058e+19
5.776429472056082e+19
1.724113045346247e+20
1.311538283482836e+20
1.925029883722313e+20
4.249438982399842e+20
6.600475613874199e+19
1.405697292692084e+20
4.425000554873812e+20
1.489182770784465e+20
1.263980271417803e+20
9.910396160010145e+19
1.67136463471067e+20
1.242267291714343e+20
3.652453074794678e+20
1.07043864038151e+21
1.834620121202851e+20
2.606677834822509e+20
2.034737570645059e+20
2.071047842640733e+20
1.716758667154751e+21
2.657461550120645e+20
4.586983774471261e+20
1.455979982531676e+20
1.997346434738815e+20
1.56698245434729e+20
1.084726873149296e+21
1.8403543294284e+21
1.00583619257674e+21
1.407746430522538e+20
8.083736151148672e+19
3.953425260192127e+21
5.590250663460586e+20
7.697180936132394e+20
8.172569653798555e+19
2.587261690929008e+20
9.994444588055947e+19
8.407770144337979e+19
1.66978837484109e+20
1.026651830054447e+20
4.266158596016455e+20
6.961101354035891e+19
4.040919504902821e+21
1.640323574279019e+20
1.037392915165725e+20
4.412199072933012e+20
8.689582891020688e+19
2.465726425484881e+20
1.720116100676956e+20
2.315838185636689e+21
2.161108576189075e+20
1.129018649584578e+20
1.122111253656099e+20
1.985670852704857e+20
1.213810171568896e+20
2.304334303338525e+20
2.74758195636405e+21
8.528691794332877e+19
1.317865840959291e+20
8.1801131831744e+19
1.785485849268238e+20
1.902321608501204e+21
1.559433295471911e+20
9.368162764874737e+19
1.779665509699815e+21
8.856779027186817e+19
7.054663636294513e+19
9.568235178320672e+19
9.083816743401633e+19
1.17972918138877e+20
1.607064491030888e+20
1.583251708001166e+20
1.17898045795072e+20
2.416271272076819e+20
8.296306053560559e+19
9.26891468808656e+19
3.931574920700032e+20
9.933477108100419e+19
6.734795472760524e+19
9.356847470810969e+19
2.188765181500757e+21
5.736797795335222e+19
1.269001785002322e+20
1.526589669289404e+21
5.249620905644419e+19
1.303600689139595e+20
3.546111828593392e+20
2.170321815126768e+21
3.219206790641636e+20
2.159701201305521e+20
1.325420629334205e+20
8.797106332124158e+19
2.884542613481874e+21
1.529658872435457e+20
3.873624852494843e+20
1.152752619620821e+20
2.512116879346517e+21
8.691947280825057e+19
2.193433162514526e+20
4.77879208260097e+20
7.861652394523964e+19
9.942596897345844e+19
6.806965656789136e+19
2.034596833156703e+21
1.699084290417135e+20
5.229726254290509e+20
8.595795428780697e+19
2.596595401156733e+20
2.592508384494894e+20
9.013842064191363e+19
2.373509593614936e+20
5.994516284011499e+19
5.376926408111114e+20
7.887829567358055e+19
5.014679372083568e+20
7.900552236305377e+19
1.317741991969539e+20
2.033769296725174e+20
3.399260703743908e+20
8.106591919257577e+19
6.969433013346527e+19
5.843949689469435e+20
2.678741058359971e+20
2.44166031497612e+20
1.660572884103583e+20
5.360792262446059e+20
1.877822026528309e+21
2.1821741634461e+20
7.579783352845913e+19
7.85574142001304e+19
7.554011503978286e+20
6.433279477708069e+19
8.887290914662253e+19
3.469798332907599e+20
1.566948677350085e+20
3.733011213129267e+20
9.91264795982383e+19
1.456464119491618e+20
3.01773713541131e+21
2.379105316151943e+20
2.399737431944835e+20
1.931835948659177e+21
1.139112342249422e+20
2.438703701820751e+21
2.515789564842638e+20
2.764478336266037e+20
8.983600392693571e+20
3.376191014652703e+20
1.089713483836702e+20
1.081663299502777e+20
7.312945074924211e+19
4.08111694632687e+20
1.477017422291031e+20
8.220532989830051e+19
3.0615695446846e+20
1.746602895985428e+20
6.036061990573992e+19
1.07978304665835e+20
8.315446351976884e+19
6.926873996867876e+19
5.975207100609148e+19
2.108788007518098e+20
1.079124395212847e+20
9.916138249535042e+19
2.208240998089321e+21
3.129742784043921e+20
2.925808533917516e+20
1.709534893352449e+21
7.506712448891827e+19
1.376588276500575e+21
8.269470229280965e+20
3.349929399325599e+20
1.922904747648148e+21
1.588565955561463e+20
1.016507471893795e+20
1.561994717759978e+20
1.252242764888969e+20
2.11549837096288e+20
1.931637790275573e+21
1.779833831735888e+20
8.565902786254026e+19
1.667221323053489e+20
1.421178416411171e+20
1.128162965655378e+20
2.645864781080166e+20
2.689054301506649e+20
8.465416219568321e+19
1.839641634787369e+20
7.393311810274638e+20
1.159710681045108e+20
1.000114369250166e+20
1.082620314423594e+20
1.688140543322625e+20
7.301798665846469e+19
1.716563886470867e+20
7.730822825348851e+19
3.110081193970728e+21
7.904188893004479e+20
6.634928151023583e+19
2.688525128550433e+20
2.163731922972018e+20
1.423193777244419e+20
2.043069229955694e+20
1.30027928441441e+20
9.738020884272539e+19
3.646834834259533e+20
8.126013692650612e+19
2.442313336922088e+20
2.232559310177214e+21
1.773607605251049e+20
1.310558750563883e+20
4.509960961844157e+20
5.615268159390629e+20
2.232209155306186e+20
2.412657133375854e+20
5.872693914091127e+19
4.105273128828178e+20
2.175649573485947e+20
1.388009405155587e+20
2.613979295718383e+20
7.83635342361721e+20
2.043508330919363e+20
2.411474938473669e+20
1.471686286232131e+20
2.896439434847527e+21
1.347576087701055e+21
1.095770825335515e+20
2.686419695724638e+20
5.411412722257704e+19
1.884080904110447e+20
2.15837151351554e+21
3.014461892582305e+20
2.63639596286362e+20
2.820823997103976e+20
9.894746151305032e+19
6.921582267305715e+19
1.62582592412856e+21
1.076033799968564e+20
2.906983487475108e+20
1.084761213096455e+21
2.052155242203914e+20
2.022544074653953e+20
1.266671172195157e+20
3.897550225515248e+20
1.368756516748578e+20
6.128498372925771e+19
1.928047295472651e+20
3.727708224568039e+20
2.263738293347454e+21
7.260928499228082e+19
1.114179288812392e+20
1.740731327971244e+20
5.09250157364453e+20
1.086639777091022e+20
1.716997357935002e+20
9.709310436648052e+19
1.253565697279509e+20
1.803130952608276e+21
1.282062223921696e+20
6.830384374851463e+19
6.662625288731912e+19
1.875512805819375e+20
1.351986237636157e+20
2.46544157280845e+21
6.690046580963064e+20
6.937620711478688e+20
6.090668136055859e+19
5.88597953299187e+19
1.924284537983983e+21
1.449596130059878e+20
1.447715877215451e+20
5.062721521108543e+19
1.562911200284147e+21
1.875034298358967e+20
1.369071768722494e+20
1.106376802457973e+20
1.736317800336421e+20
5.342406316967319e+20
4.651317695148248e+20
1.668549884943563e+20
1.652061080807853e+20
2.159173154249212e+21
4.022040978214837e+20
1.785722288248675e+20
8.014155536905798e+19
1.584737895878199e+20
6.49494501560584e+20
1.464277864845106e+20
2.004923741111866e+20
3.680026363513253e+20
1.629830187147246e+20
7.231767691640858e+19
1.410685029279397e+20
8.144309566136805e+19
6.597142950149945e+20
1.254837964174241e+20
4.51816877216504e+20
8.398875535073922e+19
1.96602502523036e+21
5.18837195071218e+20
4.642873445846929e+20
7.55884161457864e+19
2.673764580771727e+20
1.166512242382344e+21
1.978504499797804e+20
6.901484953968574e+19
2.778360682117406e+20
3.581847891636577e+20
8.1801131831744e+19
1.128635843616252e+20
5.471670885271921e+20
8.826041959730014e+19
1.563255725655641e+20
6.158604936434743e+20
4.44823349945151e+20
7.990511638862103e+19
3.465705686746226e+20
5.293418412020597e+19
6.214888672777805e+20
2.80186947217228e+20
1.565080809404633e+21
3.186206664372079e+20
3.119902418858116e+20
6.431478037857121e+19
1.77241978084933e+20
1.579457425315107e+20
3.752680684501808e+20
7.386939216801909e+20
1.08021088862295e+20
2.284023069019084e+20
7.439079641487791e+20
4.280890996297491e+20
8.541752233252251e+19
1.427522862386229e+20
3.114137811335082e+20
1.047841266301225e+20
2.587453093913171e+20
9.970327812051378e+20
1.06440325393088e+20
6.315285167470962e+19
8.758375375328772e+19
1.347465749510184e+20
2.456781150725016e+20
1.5990368246951e+20
1.670711612764701e+20
1.338357219263827e+20
4.621109800647661e+20
3.71195688487131e+20
1.531865636252869e+20
1.695293385430796e+21
1.559928691430921e+20
2.470021733629485e+21
8.465979169521743e+19
5.038514673111427e+19
9.667201780132138e+19
1.399555508700258e+20
4.13906701453206e+20
3.094716037942047e+20
9.69974028743989e+19
9.191734249472498e+19
1.57199270893274e+20
3.400938294605104e+20
8.219525309413426e+20
3.155897438879875e+20
1.04791444979517e+20
1.925390171692503e+20
1.150247492328096e+20
2.649355070791379e+20
1.978611460288954e+20
2.394732806858919e+20
3.125948501357861e+20
2.741470571669708e+20
2.145312200496073e+20
7.979815589747098e+19
1.705192297411757e+20
2.981889608277348e+20
2.158367009915913e+20
6.214742305789916e+19
1.605037871198571e+20
2.507604272519892e+20
1.717492753894012e+20
4.489604691528442e+20
1.49000467771646e+20
2.458137860112761e+20
2.677096118596074e+21
7.876626863284971e+19
5.049717377184511e+19
2.505296177710865e+20
3.968301775661239e+20
1.057651232189545e+21
7.885239997572317e+19
2.007862339868725e+20
7.075346417583212e+20
2.82991563885173e+21
2.904878054649312e+20
7.493077801019963e+20
7.406580540676778e+20
2.121668302452378e+20
8.271085895647284e+19
4.302795378985114e+20
1.057769451679763e+21
8.457760100201791e+19
2.487017192723275e+20
2.170318437427047e+20
1.65018645746296e+20
1.933074438556704e+20
1.739414025080238e+20
2.155670479639025e+20
9.072782924314575e+19
7.509527198658934e+19
1.139282353135355e+21
2.120457960052522e+20
9.989997283423918e+20
6.489912243022253e+19
1.058913365985115e+21
2.601121518782241e+20
3.88158496483622e+20
3.8842308296173e+20
7.20063655921666e+19
3.540876394026573e+20
2.492485688570809e+21
8.250313042366038e+19
2.728550870238689e+20
6.235008504113083e+19
4.008620251325273e+20
1.125674726861255e+20
1.306859043469998e+21
1.032742948550465e+20
2.77865904559272e+21
1.766550464634959e+21
1.292406992265766e+21
6.83533833444157e+19
1.991631366811682e+21
7.835430185693599e+20
1.872247696089531e+20
7.051370379066999e+20
1.266997683168142e+20
7.126721230332441e+19
2.326672157490282e+21
9.507380288355828e+20
1.94966457368403e+20
5.62448927962767e+20
2.785391364085685e+21
9.652002131389763e+19
9.860867823108138e+20
6.248721964978426e+20
1.597483082823657e+20
2.883046855455634e+20
1.4973005091128e+20
1.583065934516537e+20
2.143739318326213e+21
2.927936484741449e+21
7.042053557337876e+19
2.770451235271837e+20
1.61044782025095e+20
6.527370932922907e+20
4.227084239749482e+20
2.884442971340118e+20
1.235337377787727e+20
1.575179005669105e+20
3.012266387763962e+20
1.763924866052202e+20
7.639523601902983e+20
3.580294149765134e+20
1.030671292721875e+20
1.090828124744476e+20
1.715573094552846e+20
6.693137176207347e+19
1.043208188184567e+20
5.441733206748976e+20
1.234346585869706e+20
4.160307116274646e+20
1.967538234705157e+21
2.944926314335704e+20
1.612750285560443e+20
3.276864124871047e+20
2.586884514460216e+20
5.824359031090373e+20
7.768934537195474e+19
3.89389105081801e+20
1.622802319928734e+21
5.662510919481746e+20
3.288905624374728e+20
1.173046965441659e+20
7.011879439834494e+19
2.670229255064241e+20
1.323889405460899e+21
1.068131108522436e+21
1.60315198885461e+20
1.124698571642023e+21
1.853636570629422e+20
1.783476117934524e+20
5.529857392457548e+19
1.209329089939662e+20
1.506571168945743e+21
9.7554723328286e+19
2.024202525216732e+21
3.320864293230456e+20
1.677489530203894e+20
4.667316732824482e+20
6.711264164707513e+20
8.052210953757078e+19
2.355540231101727e+20
2.283021018101994e+20
2.349542562297977e+21
1.243128605143078e+20
5.503590147630909e+20
2.072995649479571e+20
1.061813684145142e+20
4.319725535884307e+21
5.520647531219575e+20
1.237887541076726e+20
6.485352348399541e+19
1.802025318899757e+20
2.067073415969579e+20
6.219808855370708e+19
2.080741840838648e+20
4.491935304335606e+20
1.654994050065178e+20
1.76158299424597e+20
7.657245266436686e+19
1.043411976067706e+21
4.742008932644422e+20
2.683762571944489e+20
2.152878247870055e+20
1.002546313048946e+20
1.181598175234129e+20
7.066035225353624e+19
2.611001290464785e+20
1.008828834529128e+20
6.855097877806658e+19
1.220678161000636e+20
8.354796553721034e+19
2.304818440298467e+20
1.165987573025756e+20
7.023149697901988e+20
1.89994990034744e+21
2.431217593340154e+21
1.817348816631885e+20
6.644047940269008e+19
1.942014083817034e+20
9.89440838133298e+19
6.937907815954933e+19
1.264948545337688e+20
2.381008086994508e+20
2.488046828188082e+21
1.9165867603209e+21
1.214246457782798e+21
1.189333107594137e+20
2.512107872147263e+20
1.884159717103926e+20
3.09966436803262e+20
5.031084859626172e+21
2.599117416948061e+20
1.432645706962363e+20
2.914729678834185e+20
1.095151580386752e+20
1.530447002370247e+20
1.974957915091249e+20
7.261457672184298e+20
9.09456908751198e+19
1.131641996367521e+20
1.106568205442136e+20
8.883237674997619e+19
9.281186997071145e+19
7.526190517280204e+19
7.873980998503891e+19
1.912566171753565e+20
2.542811162606861e+20
1.403265348893304e+20
2.0858922699625e+21
1.602707258391407e+20
2.405760996446443e+20
1.340629285275836e+21
1.14402689534279e+20
1.422653345289134e+20
1.765078913456716e+20
1.240077416395534e+20
1.799300078175244e+21
6.596760144181618e+19
1.985850996689952e+20
4.517932333184603e+20
5.653030842266131e+20
6.846484743519312e+19
1.471472365249831e+20
2.043339445933336e+20
4.591252061018101e+21
1.685568424985443e+21
9.896209821183928e+19
1.034342289368135e+21
8.024829068022666e+20
1.293354999987327e+20
8.384464016266337e+19
9.507830648318565e+20
1.801158375971488e+20
7.45289443334475e+19
9.308152299840025e+19
2.692274375240219e+20
7.1277345402486e+19
5.551834958639116e+20
6.269235861281099e+19
1.958806880927592e+20
4.810576236971137e+20
3.518155733906489e+20
6.630311961405528e+19
1.375568211184976e+20
1.399426030210971e+20
1.819859573424144e+20
4.071417318629421e+20
1.760340000748815e+21
1.050059289117705e+20
6.802236877180397e+19
1.546879511510615e+20
1.810362607709926e+20
2.258555213126304e+20
1.121446972711061e+20
1.521833868082901e+20
1.479014768725769e+21
1.826907706840979e+20
1.193701599232687e+20
1.870851580205046e+20
4.490212677478137e+20
2.952188368734839e+20
2.754908187057875e+20
1.009515633472302e+20
1.876705133820721e+21
8.05198577377571e+19
1.81887666280547e+21
4.658478418555767e+20
1.945712665011012e+20
7.688094923884174e+19
1.291440970145695e+20
8.159925797844712e+20
8.317022611846463e+19
1.177049539610484e+20
9.542339480463291e+19
1.080430439104785e+20
3.393923938185474e+20
6.477358459060958e+19
1.690291012144695e+20
1.736914527287048e+20
2.136130486755771e+20
3.634196607805224e+20
7.180201475907466e+19
8.78843690284147e+19
2.818408941803799e+20
1.029653479206089e+21
1.241237093299582e+20
4.169657715000974e+20
8.372529477253805e+19
4.704831717720478e+20
1.184925209458849e+20
1.69655101562674e+20
8.540851513326777e+19
9.748660638392202e+19
4.988457163253204e+20
6.038584006365319e+20
7.588340192137917e+19
4.212121029987543e+20
2.0450282957936e+20
8.319612181632202e+19
1.488462194844086e+20
3.761518998770523e+20
1.656756083419387e+20
3.07408955164869e+20
4.805802421366125e+20
2.068011290591979e+21
2.53179986151794e+20
2.966365700361801e+21
7.758013308099101e+19
8.702924804916773e+19
5.596240450964989e+20
1.818418421543385e+20
9.601561815563213e+20
9.785308680359929e+19
1.813937339914152e+20
6.490812962947727e+19
4.958012829772179e+19
7.495903809786138e+19
3.360676113936412e+20
3.379579973372299e+20
7.501308129338982e+19
1.659756606671123e+20
5.733645275596063e+19
2.02077641180021e+20
5.206498939212346e+19
9.33115443493682e+20
1.999091579594421e+20
1.305085751116721e+21
1.799262360528365e+21
1.838031597920584e+20
2.837267765243412e+20
8.470370179158429e+19
1.392535522781094e+20
3.715098145611401e+20
3.427667158393548e+20
6.246380093172194e+19
7.799671604652278e+19
4.317071789803878e+20
7.011395302874551e+20
3.054667778255655e+20
1.488417158847812e+20
8.126970707571429e+19
1.936662681559811e+21
2.622575541507127e+20
3.020249018103476e+20
9.924920268808415e+19
8.524469669682217e+19
1.131034010417826e+20
2.287693502715391e+20
1.452405250327451e+20
2.464594896078504e+20
2.093081703817643e+20
1.144038154341859e+20
7.234413556421938e+19
2.075911730238293e+20
8.473973058860325e+19
2.936988719992464e+20
2.823762595860835e+20
3.737058823294367e+20
7.004245838466101e+20
3.250889614020187e+20
1.472761520643165e+20
3.879001024550016e+20
6.030545081030463e+19
7.346890957115517e+19
1.637621414502597e+20
1.784687586234287e+21
9.09563869242348e+19
1.161320717911893e+20
1.244941303993095e+20
1.802042207398359e+20
1.892181190990226e+21
5.176246008715485e+20
2.787266550380532e+20
3.012943616557927e+21
4.507652867035129e+20
3.852851999213596e+20
7.044305357151561e+19
8.017420646635641e+19
9.482497900414606e+19
7.401440807602042e+19
2.346420441856302e+20
2.590143994690525e+21
1.174279825839652e+20
3.225680715105981e+20
8.355922453627876e+19
7.019985919163761e+19
2.05400734755067e+20
3.129134798094226e+20
2.31767621723461e+20
1.55857761154271e+20
1.327485529763355e+21
7.971934290399199e+19
2.360505449690903e+20
8.063920312788242e+19
2.130675501707119e+20
2.169811782468968e+20
1.173153925932809e+20
2.491965522813848e+20
1.475058919403078e+21
1.450508108984421e+20
8.497729546894705e+19
3.118551338969905e+20
2.102567410532792e+20
1.719828996200711e+20
1.550578092704593e+20
4.785178749822535e+21
3.483534311771079e+20
1.674663521437719e+20
2.591202340602957e+20
8.128546967441008e+19
9.960386115873957e+19
2.00017244350499e+20
1.121036019245064e+20
1.173379105914177e+20
6.073948522439246e+20
2.680339836227688e+20
2.433052810188308e+20
3.544339662140021e+21
1.654599985097783e+20
1.675699349352014e+20
1.412701516012552e+21
1.64632462078249e+20
6.635434805981662e+19
6.514850925958817e+19
9.416689050859654e+19
1.567106303337043e+20
7.248093240290076e+19
2.499396462199009e+20
1.771063071461584e+20
8.243400016938024e+20
2.810628973447516e+20
8.595232478827276e+19
1.304923621530135e+20
3.727086727819461e+21
9.377856763072652e+20
1.842146762080093e+20
3.559949138448488e+20
4.086926589846178e+20
6.527190788937813e+20
7.509189428686881e+19
7.729809515432693e+19
1.353630051500147e+20
1.120984227849349e+21
1.569636200427718e+21
1.11333486388226e+20
2.626848331653594e+20
6.737047272574209e+19
1.528183943557494e+20
3.299686115982747e+20
1.077553764842802e+20
8.412949283909455e+19
3.368478600290831e+20
6.398083846620169e+20
1.972610413785483e+20
1.113396788377137e+20
7.071338213914853e+20
2.256477927798179e+20
1.410673770280329e+20
2.151932491948307e+20
1.783639373421017e+20
8.437325016892598e+19
1.588746099546558e+20
8.885039114848567e+19
1.790214628876977e+20
2.245196410731616e+20
1.443790990140198e+21
6.095565800650624e+19
2.784136548639509e+20
7.581922562668914e+19
2.355270015124085e+20
1.207724682572412e+20
1.039076135526455e+20
1.919366607190895e+20
4.345669647437681e+20
3.174806927815297e+20
1.453863290706812e+20
2.228955304575411e+20
2.454957192875931e+20
1.615576294326618e+20
1.741634299696532e+21
3.974212750172163e+20
9.869638583382442e+19
1.863161683841311e+20
8.316729877870684e+20
5.398127103356961e+20
5.743440604785594e+19
7.660848146138582e+19
2.207596983342607e+20
6.531683129566115e+19
3.1129725049315e+20
5.491959601593225e+20
2.449687981311908e+20
1.16889239478541e+20
1.102571260772845e+20
2.771458915688461e+20
8.187375237573535e+19
1.331697521314853e+20
2.165803578800608e+20
7.249331730187603e+19
1.015010025017694e+20
2.194440842931151e+20
1.577448819881299e+21
4.794419573307946e+20
1.807688595431175e+20
3.437304861596121e+20
8.583410529805428e+19
9.245158200052181e+19
2.058854346649628e+20
1.288924583853902e+20
5.157297113283323e+19
6.602164463734463e+19
3.145516641738786e+20
1.785733547247744e+20
3.380334326309884e+20
7.99889959316808e+19
9.337200517436565e+19
1.089600893846018e+20
1.259994585747581e+20
2.730926519042127e+20
2.154949903698645e+20
1.832514688377055e+20
6.186482218128166e+19
6.298509258859007e+19
5.507902344274117e+19
2.834599382464195e+20
8.238434798348848e+19
9.693266362975545e+19
2.798339775964329e+20
9.557145064238272e+20
3.103092733248956e+20
1.982498066767374e+21
1.727288083083543e+20
5.690421978172374e+20
5.815498198823521e+19
1.23910914247565e+20
1.908825932263034e+21
1.169888816202965e+20
5.671596931729966e+20
1.626598854414607e+20
2.464994590545433e+20
6.311907467750434e+19
9.297794020697073e+19
9.477487645829156e+19
8.899056568688758e+19
1.388031923153724e+20
9.356791175815627e+19
1.291486006141969e+20
7.622342369324564e+19
1.151502870724225e+20
3.543319596824422e+20
1.361100397382048e+20
8.715028228915331e+19
1.23499397831614e+20
1.919558010175058e+20
1.520854335163948e+20
8.626307316256132e+19
6.891745919774386e+19
2.31789013821691e+20
6.73618032964594e+20
3.649959206501021e+20
4.694811208549579e+20
2.394462590881277e+20
1.355774890822683e+20
1.124717711940439e+20
1.239807200417892e+20
8.366156883781076e+20
8.818385840363484e+19
1.682460378292604e+20
3.157237259769018e+20
3.077557323361765e+20
2.456499675748305e+20
7.611871500190928e+19
9.966916335333645e+19
2.259929936912559e+21
4.038985771812819e+20
2.577904899753192e+21
7.826130252463079e+19
6.632788941200582e+19
1.071011160484139e+21
5.868753264417178e+19
1.07302201771776e+21
9.011928034349731e+19
1.449748126547302e+21
1.478402279176447e+20
1.587136062679773e+20
2.127917046935354e+20
1.934538108435599e+21
2.157528214485315e+20
6.121101210537815e+20
9.548042163491449e+20
1.641336884195177e+20
1.973364766723067e+20
2.262957481762058e+20
1.087022583059348e+20
2.598205438023518e+20
9.494713914403848e+19
1.130099513495147e+20
6.540425742342748e+20
5.978686131321291e+20
1.281915856933806e+20
1.698856858635953e+21
8.314770812032778e+19
7.798601999740777e+19
1.035174892349245e+20
9.839486983877197e+20
1.615655107320097e+20
1.285032347875947e+21
1.369871157656352e+20
5.48090326450803e+20
8.526890354481929e+19
2.004799892122113e+20
9.073852529226075e+19
2.650278308714989e+20
1.243139864142146e+20
6.727251943384678e+19
1.005881228573014e+21
1.480659708489666e+20
9.331503463907941e+20
1.377200766049898e+20
1.668031970986416e+20
1.740051284427511e+21
2.123249065921585e+21
1.279697834117326e+20
2.399619212454616e+20
2.339777632405931e+20
6.464579495118294e+19
1.628446456161736e+21
3.928332328968326e+20
9.87408588801447e+19
7.327018823759744e+19
1.242818982668696e+20
1.233535937936779e+20
8.783820713223415e+19
2.327848722892933e+20
2.286826559787122e+20
9.563844168683985e+19
4.5351923787565e+20
1.643583054509328e+20
1.877730828635855e+20
1.126082302627533e+21
8.315446351976884e+19
9.617155529272984e+19
4.058857905168591e+20
1.26099663666467e+20
1.395575452529569e+20
1.13816095682814e+20
2.740125121281031e+20
4.356562729036384e+20
2.736420910587519e+20
2.345568135626822e+21
1.069592526601518e+21
2.463840543140919e+20
8.0084134473809e+19
9.397942817410725e+19
6.415265079198587e+19
8.848785137848235e+19
1.898312278932938e+20
2.160447672943758e+21
8.397524455185711e+19
1.253869690254357e+20
6.513443551075264e+19
2.731219253017906e+20
5.191029074492329e+20
8.339315430001947e+19
1.519058524812534e+20
1.840486059717501e+20
1.343243624859524e+20
8.390769055744655e+19
1.644951022896142e+20
1.383053193765666e+21
1.868768665377387e+20
2.072117447552234e+20
2.111453575547548e+21
2.571296430249979e+20
2.776784422247827e+20
3.30463275722346e+21
6.579196105634873e+19
2.489815053991779e+20
8.703037394907457e+19
4.639225530148758e+20
7.443042809159877e+19
1.770669006494189e+20
2.802984113080055e+20
9.675195669470721e+19
2.121338413779673e+21
5.342485129960798e+20
9.897223131100086e+19
9.61890067412859e+19
1.505193067459767e+20
2.3301962241987e+20
6.876771451013379e+20
1.529748944428005e+20
6.160811700252154e+19
1.363419751190144e+20
1.082952454896112e+20
1.261508921122284e+20
3.495592699773363e+20
1.287995716430757e+20
1.007128725669796e+20
8.298670443364929e+19
8.361720838148116e+19
1.712054657343962e+20
1.947165075890839e+20
5.579791053326018e+19
2.178222254773083e+20
7.607255310572873e+19
8.704726244767721e+19
1.016496212894726e+20
3.676727476786205e+20
4.759786892173467e+20
8.27598356024205e+19
5.919869120187833e+19
2.091828577221327e+21
1.19568318306873e+20
2.163536579338181e+21
3.377114252576314e+20
5.752453433539869e+20
1.705580732879617e+20
8.773237254099095e+19
2.988656266717472e+20
5.443838639574771e+19
1.551625179617957e+20
8.942572600088225e+19
1.650009691177586e+21
1.184559291989125e+20
4.38853265689118e+20
1.26071516168796e+20
1.924917293731629e+20
1.810953705161019e+20
1.219445300602643e+20
1.059708251319346e+20
1.489610612749065e+20
9.170657403216404e+20
7.239311221016704e+19
7.830971622062503e+19
2.453639889984925e+20
5.24489212603568e+19
7.352132021181869e+20
1.289628271295678e+20
1.694028999835412e+20
2.051716141240245e+20
8.394934885399973e+19
5.262568754573109e+19
1.62853427635447e+21
1.277108264331588e+20
7.554563194932639e+19
1.817461406622569e+20
6.414251769282429e+19
1.179077285342708e+21
3.116170060666933e+20
8.248241386537448e+20
1.192314490547457e+21
1.313137061350552e+20
2.89759348225204e+20
7.863453834374912e+19
1.045691360429109e+21
2.796273749635273e+20
2.821302504564384e+20
1.857498407309893e+20
2.778788524082007e+20
1.841184117659743e+20
1.383533953025887e+20
9.039962942030112e+19
1.513001183313721e+20
4.34574846043116e+20
1.029680500803853e+20
1.065112570872191e+20
9.223090561878065e+19
3.282820135378244e+20
3.187636557253769e+20
2.504282867794706e+20
2.529058295244778e+20
9.831583166531161e+19
4.163572226004489e+21
1.418757731611459e+20
7.347059842101543e+19
2.202169019891718e+21
1.008682467541238e+21
3.923108153400576e+20
1.884804857750547e+21
3.096956578756664e+20
1.774375468987515e+21
1.577340733490243e+20
2.070383561695696e+20
7.026741318604816e+19
7.570550973609804e+19
1.931351811699235e+20
2.091924278713409e+21
2.625030003304044e+20
2.848177735340718e+20
1.184615586984467e+20
9.904609034488974e+20
2.194688540910656e+20
7.399706921745504e+20
1.067229262697055e+20
1.292026438097253e+20
2.20192582551184e+21
1.651717681336266e+20
1.809039675319386e+20
6.265970751551255e+19
2.005987716523832e+20
2.754502863091411e+20
1.441095585763217e+20
6.689759476486819e+19
2.231460431868136e+20
2.721829247794838e+20
9.903190400606352e+19
5.070619708955044e+20
2.08412517005871e+20
1.344650999743077e+20
2.386888662207947e+21
2.225217316884694e+20
1.533313543533069e+21
2.918827954495092e+20
1.957134919565931e+20
5.44777928924872e+19
1.745021006616315e+20
8.985807156510982e+19
3.355418161371456e+20
2.661165760814158e+20
8.598368110067833e+20
3.606107656929315e+21
6.895348799476282e+19
8.172513358803213e+19
7.27883030774688e+19
9.397267277466619e+19
1.861719406060646e+21
2.474829326231703e+20
8.390600170758629e+19
3.075553221527585e+20
8.342648093726202e+20
9.60966829489248e+19
1.670418878788922e+20
2.077285328124641e+20
2.611254617943824e+20
1.072791208236857e+20
7.994227108554683e+19
8.015844386766062e+19
1.92948844735341e+20
1.932692758488284e+21
3.208876658996355e+20
6.998030870980329e+19
7.393593285251349e+20
2.047831786561638e+20
2.404054132187669e+21
1.268602090535392e+20
1.938127477338613e+21
3.057651413008788e+20
1.318524492404794e+20
1.361670102734911e+21
2.394732806858919e+20
8.564833181342525e+19
1.656429572446403e+21
3.151523317741791e+20
5.926849699610257e+19
2.015501570736652e+21
2.113882704596561e+20
8.662561293256465e+19
4.96802207994401e+20
8.975223697386661e+19
2.517581434544378e+21
4.128607404397492e+20
8.481966948198908e+19
4.140024029452876e+20
1.428451729809374e+20
1.846098670753111e+20
1.174550041817294e+20
5.11425395984473e+20
5.414351321014563e+20
2.046552764267465e+21
2.777797732163985e+20
8.53274503399751e+19
7.770173027093001e+19
2.248726106939568e+20
4.288023572207339e+20
3.6555830765357e+20
7.521686917652834e+19
1.124098466991676e+20
4.895806859919124e+20
1.069965199470682e+20
9.503889998644616e+19
1.939914280490773e+20
8.847265172973997e+19
8.114642103591502e+19
1.554349857392516e+20
1.431508548056452e+20
1.542000987214266e+21
2.805382279881629e+20
1.052401160923938e+20
6.61027094306373e+19
1.9513956447908e+21
3.137151205430945e+20
1.484765865449921e+21
1.779946421726573e+20
8.451004700760736e+19
2.822540994461911e+20
1.234864499826853e+20
8.223347739597157e+19
2.667712868772448e+21
1.005394839813258e+20
4.482939364079934e+20
7.012757641761831e+20
8.169023069092001e+19
5.083224158412147e+20
2.18716302593332e+21
1.525673186765235e+20
2.875604657071404e+20
2.071464425606265e+20
1.900215049775502e+20
1.74426665367873e+20
9.577017197594044e+19
8.067523192490138e+19
3.396378399982391e+20
8.175440698561004e+19
3.417759239213333e+20
1.967425644714472e+20
2.384809125080008e+21
3.560309426418677e+20
7.891207267078583e+19
4.570849628806206e+20
5.75154708411486e+19
2.161862929126659e+20
1.401452650043288e+20
1.914851748564456e+20
1.112755025430236e+20
2.721986873781796e+20
2.37176444875933e+20
5.938221288669368e+19
1.929533483349684e+20
1.923791393824786e+20
1.009374895983947e+20
1.515224835629735e+20
7.101219597442456e+19
8.993598383866333e+20
2.231421025371397e+20
3.549455751316714e+20
6.560055807218549e+19
4.151485690504534e+20
7.206660123718268e+19
1.422445053806369e+20
8.498855446801547e+19
1.12839377513628e+20
2.066183955043173e+20
1.649488399520718e+20
6.55110490295915e+19
7.985895449244048e+19
7.033947078008609e+19
1.902191004112011e+20
1.434396481317503e+20
1.610357748258402e+20
1.239289286460745e+20
3.303750614646448e+20
1.389895287499548e+20
3.480933482986272e+20
9.907131050280301e+19
1.939762284003349e+20
2.294043578189983e+20
1.042206137267478e+20
6.335213595822077e+19
1.549125681824766e+20
3.171125235119922e+20
4.842596830321742e+20
4.181963800982764e+20
8.098823209900363e+19
5.00135997618562e+19
1.316953862034749e+20
1.981356967211789e+21
2.866361018836226e+20
1.456013759528881e+20
7.207076706683799e+20
1.692948135924843e+20
1.686164588986116e+20
1.252552387363351e+20
7.340304442660487e+19
2.459714119982341e+20
6.302562498523641e+19
1.164653381636147e+20
1.579209727335601e+20
1.568209685245749e+20
7.490927332197893e+20
8.022487196216433e+19
1.837440500469491e+20
7.096535853829991e+20
8.642858044886719e+19
2.682456528052552e+20
1.977128650111642e+21
1.225091688635459e+20
9.602124765516635e+19
8.933644213826963e+20
9.607135020102084e+19
8.94296666505562e+19
1.628321481272077e+20
1.667041179068394e+20
6.292992349315478e+19
1.797679345259344e+20
8.215821098719914e+20
4.09370450728537e+20
6.193913157513327e+19
1.240903826927157e+21
1.617191960692937e+20
2.686534537515136e+21
1.440690261796753e+20
3.033512119006082e+20
1.05399430929212e+20
1.374532383270681e+20
2.230745485427291e+20
1.925429578189242e+20
1.008119517587817e+20
6.676248677604708e+19
1.872641761056926e+20
6.003298303284871e+19
2.209932099749398e+21
5.931916249191049e+19
1.232886293690531e+21
2.079919933906653e+20
2.137183203168669e+20
6.558085482381574e+19
2.210572736796392e+21
3.157226000769949e+20
4.097037171009624e+20
1.001471078637911e+20
9.375931474231951e+19
2.156250881041002e+21
8.06650988257398e+19
2.661312127802047e+20
1.045127847525734e+20
7.888279927320792e+19
1.26099663666467e+20
5.741076214981224e+19
1.969531077540268e+20
3.396716169954444e+20
3.058293175955688e+20
3.832383138907197e+20
9.719893895772373e+19
3.342599790932053e+20
2.471784329933648e+21
1.751067089116059e+20
1.150834086179561e+21
6.074567767388009e+19
9.513066082885383e+19
1.674562190446103e+20
2.071909156069468e+20
8.910146682771158e+19
1.964531519003933e+21
4.193639383016722e+20
7.205083863848688e+19
1.138509985799261e+20
3.465967458474567e+21
1.822683893340458e+21
8.897272017336412e+20
2.154082960770377e+20
2.357015159979691e+20
1.320905770707766e+20
1.435984000186151e+20
2.26599515971072e+21
1.555323760811935e+20
1.145890259688615e+20
4.227213718238769e+20
2.859065187439886e+20
2.816337285975208e+20
5.384920297449697e+20
7.615192904916114e+20
2.323727929233889e+20
6.391733771145576e+19
3.279025852692184e+20
3.430577609652736e+20
2.638174884716431e+20
2.718354157732368e+21
7.533846636646734e+19
1.798276072209971e+20
6.339942375430816e+19
7.195175944668473e+19
1.076216195753473e+21
1.422146690331055e+20
1.871228756673838e+20
2.921619060364155e+21
7.44287392417385e+19
1.922298450548313e+21
8.126858117580744e+19
1.14052534663251e+21
1.998776327620505e+20
8.177523613388662e+19
6.010222587711953e+20
9.89812385102556e+19
1.462453344046068e+21
6.556250265533421e+20
1.278267941235636e+20
1.244018066069484e+20
7.005349220374807e+19
8.082722841232513e+19
3.919589716191693e+20
1.339820889142723e+20
3.08767916352428e+20
1.603024762165136e+21
4.131557262153419e+20
1.868025571438871e+20
2.916170830714944e+20
8.408276799296058e+19
1.330965686375405e+21
1.032551545566302e+20
1.379385011869172e+20
3.648630644610947e+20
3.573482455328736e+20
1.123524258039186e+20
2.432538273930881e+21
2.206549896429243e+20
6.550800909984302e+20
2.360167679718851e+20
3.266759173207134e+20
8.316741136869753e+19
2.480672746748217e+20
9.849597565040643e+19
3.431410775583799e+20
1.881750291303283e+20
5.064506072460889e+20
1.701932817181447e+20
2.863512492071914e+20
6.431309152871095e+19
2.787741680141219e+21
1.06318728203149e+20
1.63580871565258e+20
5.280808333063959e+19
1.753906608681116e+21
1.279680945618724e+21
2.426032824269144e+20
1.522132231558214e+21
1.395207846209985e+21
4.542780944128619e+20
8.034196555247596e+19
1.779090737797372e+20
4.292639761825394e+20
6.833424304599938e+19
8.650570459248591e+19
2.861913714204198e+20
7.344582862306489e+19
1.187023886885203e+21
3.152677365146305e+21
1.009279194491865e+20
1.966788385367199e+21
6.693812716151452e+19
9.226400707604182e+20
3.378525005159588e+21
1.007246945160014e+20
1.832277686446664e+21
1.176306445671968e+20
1.946585237438815e+20
7.826468022435132e+19
1.027811506958495e+20
1.850417622795759e+21
8.810746609495557e+20
2.439245259675942e+20
1.338768172729825e+20
3.915463293033115e+20
8.43580505201836e+19
3.663643393968786e+21
1.442602039838572e+21
4.281346985759762e+20
3.913160827723621e+20
2.031590680405433e+20
1.351845500147802e+20
3.966961954772096e+20
5.743496899780936e+19
2.242443585459386e+20
2.412910460854893e+20
1.29578244018648e+21
5.367502625890841e+19
4.624662014853749e+20
2.666254828393086e+20
4.202924116598499e+21
6.121292613521978e+19
4.306319445693531e+20
1.79498844448199e+20
3.500490364368129e+20
1.554214749403695e+21
8.331659310635418e+19
2.622327280577668e+21
1.389187659408098e+21
1.788739699999014e+20
8.210681365645178e+20
2.82748369505295e+20
4.776630354779832e+19
5.156846753320586e+19
2.381649849941408e+20
7.300537657950806e+20
2.719217160010963e+20
4.555267174095504e+20
4.747435770195403e+20
2.361361133620104e+20
6.227453715738169e+20
7.159867723589888e+20
1.54727357647801e+20
1.312697960386884e+20
1.786574031528202e+21
2.081745017655645e+21
3.887642306335033e+20
3.615388449861418e+20
1.599487184657837e+20
9.571950648013252e+19
1.518884010326973e+20
3.84831462258902e+20
2.878892284799384e+20
1.583458873584025e+21
5.871680604174968e+19
2.329230202078629e+21
1.278819632189989e+20
7.491625390140136e+19
2.076598529181467e+20
1.677427605709018e+20
1.757625456073418e+21
2.184322380468356e+21
1.565625744959545e+20
1.248116341730391e+20
1.269744878940838e+20
9.384426389029079e+20
1.189468215582959e+20
5.078033759841603e+20
5.807729489466307e+19
5.60703783107161e+19
8.158749232442062e+20
3.05634536911685e+20
5.388669544139483e+19
1.961520299703083e+20
5.660349191660608e+19
8.011903737092112e+19
2.526947232919448e+20
5.319404181870524e+20
3.124327205492008e+20
2.486043289303856e+20
9.778328100937505e+19
1.047430312835227e+20
7.891038382092557e+19
1.149949128852782e+20
1.049850997634939e+20
2.274558754402165e+21
7.45543333763468e+20
1.907961241134579e+20
2.343201494022639e+21
1.135425020054513e+20
1.299592485471236e+20
7.200692854212002e+19
1.453649369724512e+20
1.119927007836824e+21
8.802735831658371e+19
9.384150543551903e+20
1.2225809318432e+20
1.596514808903772e+20
2.147867993284605e+20
2.417644869963167e+20
5.953195757430374e+19
1.18512787144208e+20
8.664925683060834e+19
7.167478806960144e+19
5.467516314615672e+20
7.359219561095443e+19
1.387756077676547e+20
7.819881507980103e+19
5.843994725465708e+20
7.599599191206343e+19
1.061025554210352e+20
1.330340811927108e+20
5.287000782551594e+19
1.353276518929399e+21
6.803813137049977e+19
1.083436591856054e+20
9.704694247029998e+20
4.655753740781208e+20
9.869300813410389e+19
1.602178085435191e+20
1.27343107523584e+21
2.483791489490171e+20
5.852652895749328e+20
1.386151670309297e+20
2.834576864466059e+20
1.694107812828891e+20
1.848097143087757e+20
2.358349914319253e+21
1.732230783674582e+20
7.947051902457977e+19
2.356651494309781e+21
1.08087066596836e+21
1.118626593444421e+20
2.135798346283252e+20
1.179422936614109e+21
1.718962053272442e+20
2.12654907854854e+20
3.004030429945408e+20
1.818868781506122e+20
1.969264239262346e+21
1.630358234203555e+21
3.892990330892536e+20
9.991517248298156e+19
7.522024687624887e+19
7.213753293131376e+19
5.000346666269462e+19
2.525697484022853e+20
1.194928830131145e+20
5.446180511381004e+20
1.556393365723435e+20
1.534207508059102e+20
2.437241157841762e+20
1.853569016635012e+20
2.575518554900639e+20
1.262268903559403e+20
1.835109887662327e+20
1.757946337546868e+20
3.052275240953614e+21
5.943062658268791e+19
1.056094112618381e+20
2.519110969567824e+20
8.86978317111085e+19
3.19564170559142e+20
1.068456493595513e+20
1.037820757130326e+20
2.411834100543952e+21
1.870131004264667e+21
1.073083942212637e+20
1.233254462960068e+20
5.811839024126283e+19
8.179156168253584e+19
1.075977504973222e+20
2.002897121279549e+20
1.068721080073621e+20
2.956134647908323e+20
8.282964139664474e+19
7.835587811680557e+19
1.409524789425396e+21
1.20583880022845e+20
8.501276131601259e+19
7.349987181859334e+19
2.943259982473577e+20
1.357092193713688e+20
8.017420646635641e+19
1.265838006264094e+20
1.930828268242553e+20
5.755453956791604e+20
3.221357259463705e+20
5.803158335844526e+20
1.045071552530392e+20
2.277346482571507e+20
2.22660217377011e+20
6.113636494155448e+19
7.114223741366488e+19
9.982622639034099e+19
2.081924035740833e+20
5.35134596222765e+19
1.083532293348136e+20
9.284395811805646e+19
1.212301465693727e+20
1.333532738163007e+20
2.205367701527058e+20
1.398592864279908e+20
1.496467343181737e+20
2.653610972439244e+20
2.022071196693079e+20
6.943537315489146e+19
5.145700344242844e+19
1.726758910127327e+20
3.159252620602266e+20
9.786772350238825e+19
1.922034989970112e+20
1.821766847866335e+21
2.592902449462289e+20
1.131574442373111e+20
1.571451151077549e+21
1.719395524736576e+20
5.944920393115081e+19
1.432887775442334e+20
5.706544864838361e+20
7.46426602240386e+19
3.517632190449808e+21
9.708860076685315e+19
6.820994369628395e+20
9.464596091895808e+19
2.674434491216298e+20
1.023600641306903e+20
5.650216092499024e+19
7.168379526885618e+19
3.45762735491463e+20
4.756409192452939e+20
2.97815162058663e+20
7.857542859863989e+19
2.013097774435543e+20
1.152853950612436e+20
1.329175505523526e+20
1.143126175417316e+20
2.78974915967512e+20
7.290314486796675e+19
9.578863673441266e+20
2.037856313387013e+20
2.238300273802205e+21
4.376699448870264e+20
3.75087924465086e+20
3.324883755897885e+20
1.690065832163326e+20
1.603095693859268e+20
1.447091002767154e+20
1.02662931205631e+20
2.305527757239778e+20
1.136646621453437e+20
6.177621385861315e+20
5.962501320160429e+20
5.142356421519522e+20
2.073479786439513e+20
1.004370270898031e+20
2.246496825124019e+20
2.39808798858131e+20
2.613607748749125e+20
2.106527763455111e+21
2.254458063365303e+21
3.36165001735583e+20
2.430361909410954e+20
1.200963653631822e+20
2.940381056411781e+21
9.111907946077356e+19
2.312305674678971e+20
9.061242450269438e+19
2.276434503646965e+20
1.51173904951815e+21
4.572302039686033e+20
8.425897132838145e+19
2.015940108750367e+21
1.282974202846238e+20
1.033913884453582e+20
3.306362702430323e+20
1.057490228502866e+20
2.096436885540034e+20
2.800721054267301e+20
1.552784856522005e+20
7.347904267031675e+19
7.162524847370037e+19
9.641474967260784e+19
1.461857180045395e+20
6.852114243053525e+19
1.584439532402885e+20
2.143949861608793e+20
1.710408028730205e+21
2.668225153230061e+20
1.192176004858915e+20
1.278695783200237e+20
3.873061902541421e+20
3.022849846888282e+20
3.730005060377997e+20
9.567559638376566e+19
1.180461016328218e+20
1.611444241668506e+20
1.666455711116836e+20
1.142459642672465e+21
2.08122597779859e+21
1.348732386905382e+20
5.292427620102575e+20
7.091367973257583e+19
3.336199049961653e+20
1.104406477620998e+20
1.102346080791476e+20
8.15314788040552e+20
2.479546846841374e+20
1.389079010067087e+20
1.76022065535869e+20
3.66359948387242e+20
4.792212809490534e+20
5.053860688841692e+20
1.0847933012438e+20
1.01074286437076e+20
1.807480303948409e+20
1.100094280977791e+20
5.017910704816207e+19
1.653147574217956e+20
8.518648767163841e+20
7.64705587227976e+19
1.477653555738397e+20
1.092308683121974e+20
1.067741547154668e+20
1.379801594834704e+20
7.824891762565553e+20
1.39721926639356e+20
8.532970213978879e+19
1.267898403093616e+20
1.056409364592297e+20
1.116774488097665e+20
1.954731123264822e+20
2.104453292876754e+20
4.559646924733122e+20
1.568057688758325e+20
1.535018155992028e+20
1.225902336568386e+20
2.160269780758477e+20
1.240571686454638e+21
5.511105529509084e+20
5.036093988311715e+19
6.625740807783747e+20
3.381133715243742e+20
8.005992762581189e+19
1.663809846335756e+20
4.283154055110244e+20
6.847610643426155e+19
4.110998329854473e+20
1.359868662883962e+21
1.409255136397707e+20
9.624136108695408e+19
4.793507594383403e+20
1.803871794746978e+20
4.147905328800774e+20
3.339959555650507e+20
9.568539171295519e+20
2.683852643937037e+20
2.856379916162066e+20
1.702090443168405e+20
2.979817952448757e+20
9.218530667255353e+19
4.369099624499076e+20
1.610132568277034e+21
2.888338585017794e+20
2.199417320519395e+20
5.616101325321693e+19
2.663905075287506e+21
2.085943498408261e+20
2.236346837463833e+20
3.405762775705924e+20
3.348561430938785e+20
1.543710103272853e+20
6.200781146945067e+19
9.01164655937302e+19
1.35518548222145e+21
2.78396878955339e+21
9.809459233361704e+19
6.480623568790802e+19
8.869952056096876e+19
4.229341669062701e+20
1.013219844165814e+20
2.142002054769955e+20
6.953411457672156e+20
3.790353295384762e+20
6.674785007725812e+19
7.559291974541378e+19
4.733913712314223e+20
1.301917468778866e+20
1.045668279481019e+20
9.825278127052843e+19
1.03599679928124e+20
5.050066406155632e+20
1.915729950491793e+20
2.180631680573726e+20
2.598177290525847e+21
2.007196933023781e+21
2.202141998293954e+20
3.531970525763448e+20
1.410685029279397e+20
5.501614193294401e+20
8.201843051376463e+19
1.024388771241693e+20
1.141369771562642e+20
3.831414864987313e+20
3.493126978977378e+20
4.680287099751309e+20
2.372034664736972e+20
1.003941303033524e+21
4.571333765766148e+20
8.663462013181939e+19
2.739753574311773e+20
1.372224288461653e+20
3.80206828391546e+20
1.060485122255068e+20
1.366121910966566e+20
1.383967424490022e+20
1.110131678647293e+20
5.797934160276777e+19
1.315788555631167e+21
4.790433887637723e+20
4.229296633066428e+20
6.859770362420055e+19
1.412700390112646e+20
6.254824342473513e+19
7.38421453902735e+19
8.890893794364149e+19
3.694741875295686e+20


==> data/mlp_linfty_absolute_errors_clean_noisy.csv <==
               errors         errors-no-mean
1.323897286760247e+21  4.071576220636273e+20
5.411063693286583e+20  1.681830352852233e+20
4.018233747679849e+21  3.800574220837704e+21
5.850496797427724e+21  3.204062468620683e+21
1.501435939470633e+21  7.557875831712299e+20
3.886918352694933e+21  2.995026975246107e+21
7.936592292323409e+20  6.004013582804438e+20
8.994938204755476e+20  2.981614780801337e+20
5.261836919633661e+20  3.531433677922868e+20
8.089444463676364e+20  1.788663898787785e+20
5.016082243367494e+21  3.966065128114675e+21
1.074281899713517e+21  4.738613851844082e+20
4.057538350477772e+21  2.928748007592428e+21
2.159780014299e+20     1.358050282930666e+20
1.178830713263109e+21  3.321340126678586e+20
1.462790551068167e+21  5.802045426007859e+20
3.059895331523125e+21  2.652390284426619e+21
1.94032523395677e+21   5.126238760905603e+20
1.768124472704725e+20  1.651206921534777e+20
2.178543699196486e+21  1.966747418560839e+21
6.316084556404821e+20  2.713940686392541e+20
1.069461922212324e+21  1.063158194876522e+21
5.023889233321541e+20  2.827165989555487e+20
2.337550602390196e+21  1.262093473811043e+21
6.445856905567408e+21  3.071366260607516e+21
2.009689675417531e+21  5.089721553198301e+20
8.321244736497123e+20  4.625060935264493e+20
2.277754058337784e+21  1.285495095552409e+21
1.154170127603535e+21  3.877892970156697e+20
2.986913936611633e+21  1.800606210262674e+21
3.633869533882287e+21  3.770326922186001e+21
1.583885589648719e+21  6.272168192528477e+20
2.760244389666355e+21  2.406026825636573e+21
1.228335406267073e+21  2.975811615897743e+20
1.377341503538253e+21  1.618091160653537e+21
1.498292426930729e+21  6.31533511051433e+20
5.724739407332938e+20  1.240733431358756e+20
9.245619819013986e+20  1.693896031056414e+20
7.473183149666054e+20  1.932442686736475e+20
3.262484694210806e+21  2.788875876053875e+21
2.389016613031879e+21  1.14310969693393e+21
3.894307633783542e+21  2.449722346122689e+21
1.255633975408379e+21  1.059604959385393e+21
4.250392056670984e+21  4.297788947768098e+21
7.909424327571297e+20  3.441869480307192e+20
7.9166976409695e+20    8.955035580222034e+20
4.162451955597181e+21  3.30004406301938e+21
2.049961989185384e+21  1.402813311339706e+21
5.025061295124564e+21  5.197522040738848e+21
1.802464419863425e+21  6.803743776924466e+20
2.077707540589707e+21  8.563561608752735e+20
6.225708570882563e+20  1.989179062989586e+20
2.251648943097731e+21  1.410209206152017e+21
1.27383076970277e+21   3.15231218889402e+20
2.770873447736903e+20  2.329628465714426e+20
1.041418007332688e+21  5.277127935153477e+20
2.608060439908112e+21  1.26327262127748e+21
7.883157082744658e+20  4.816194848115001e+20
2.352534078350458e+21  6.70030123040209e+20
8.60986917761623e+20   3.050359193874649e+20
5.97334486216323e+21   2.073442314614114e+21
3.046538780928251e+20  2.230714649843592e+20
8.278961565495649e+20  7.126483238548383e+20
2.731022220534208e+21  1.295821736438854e+21
1.205104713489189e+21  2.716245304985606e+20
4.961219392706867e+21  2.015444626003239e+21
6.916143044855759e+21  6.733360799495479e+21
8.986786689429935e+20  4.800240822978793e+20
4.394353559409556e+20  1.398883355838372e+20
3.731036947642619e+21  3.014132709004417e+21
1.212226030399969e+21  8.998514025329611e+20
1.224541123581013e+21  1.184224519256449e+21
2.727360794037156e+21  1.961506080056384e+21
6.006146830049183e+20  6.455436413818546e+20
6.133801361487e+21     5.81859024319481e+21
6.070176757751323e+20  1.266411004874184e+20
1.377975385185805e+21  3.905176480386749e+20
2.437719665302171e+21  7.87891003817606e+20
2.813317059475103e+21  2.789949583932287e+21
1.004458091090765e+21  2.525148748555756e+20
1.938832290680297e+21  6.365350328757302e+20
1.756305901382598e+21  3.959948728943623e+20
3.722115879730751e+21  1.440472775464748e+21
1.978817499971906e+21  1.978972629744945e+21
2.928548974290771e+21  1.673507284627011e+21
3.311696090289037e+21  2.792809038024319e+21
1.202253934925063e+21  1.222235987073991e+21
2.118429088420391e+21  2.021161304905489e+21
9.728760357538759e+20  8.820631724511409e+20
5.358935653499676e+21  4.69657653938314e+21
1.753658910701611e+21  5.131715048918743e+20
3.998124612393686e+21  2.169112628650816e+21
1.56203299835681e+21   1.321610865993552e+21
1.570581956349466e+21  1.361005826011998e+21
3.770745185557144e+21  3.377829328964773e+21
2.32940471656419e+21   1.808576225362857e+21
1.284766635497932e+21  3.400284902050416e+20
2.782654864362104e+21  1.582745077437585e+21
1.310899898235656e+21  6.533905932765949e+20
4.221786880687787e+20  4.629803122464622e+20
3.21705519591966e+21   2.559332123851285e+21
1.849617107961994e+20  8.380774207709133e+19
1.14959503333208e+21   7.420543552565223e+20
3.527703365116515e+21  3.586747473075934e+21
1.018647807616702e+21  4.393142428879766e+20
2.944591922063372e+21  8.135762737971473e+20
9.347919084549707e+20  2.585205534989135e+20
2.635461465940941e+20  2.597137475049382e+20
5.264550338409152e+20  2.359996589845507e+20
1.758319010416033e+21  1.484156981125926e+21
5.115188456767409e+20  1.125530986973149e+20
3.751719165981364e+21  3.46479272312839e+21
2.011243417288973e+21  1.846434024262489e+21
1.343639941626733e+21  5.038941314116126e+20
1.710112480004659e+21  8.831273509942154e+20
7.557057063226295e+20  5.638491219505394e+20
3.048782136492635e+21  3.023182962671595e+21
8.575799446435172e+20  5.123195322102419e+20
2.843219272150983e+21  2.883027842290082e+21
2.535903766678382e+21  2.549459745109005e+21
1.890461378882524e+21  8.349573091223225e+20
9.34625275268758e+20   9.985905448848729e+20
5.460772174173684e+20  5.095665310161512e+20
1.520006532534096e+21  4.026328419133843e+20
4.250537297758967e+21  1.954072419746448e+21
3.793081350859042e+21  3.199697585960459e+21
6.143642289622758e+21  5.479870535164104e+21
2.022341412670721e+20  7.606318890237854e+19
7.718925441033245e+21  4.224498961518888e+21
1.294861454062683e+21  4.729096038216589e+20
4.062539597863966e+21  1.660133426604944e+21
6.01146107760948e+20   2.075628857269198e+20
4.00610386503348e+21   4.120070692442822e+21
7.846565335772273e+20  1.86291212343571e+20
6.527624260401947e+20  6.182444787974725e+20
1.935840774627816e+21  1.477247625662483e+21
1.063332523119473e+21  2.869714446031262e+20
2.326604603495872e+20  1.783157563320882e+20
2.363504847042732e+21  2.016514485180468e+21
4.570887909403039e+21  3.012216417980471e+21
6.268177515368667e+20  2.272896184922226e+20
2.199491629913247e+21  1.598733444397452e+21
2.687542780881713e+21  3.082321793997551e+21
2.981629525398867e+21  1.2181656135584e+21
1.118843892126441e+21  9.017876928231267e+20
6.823099802454191e+20  1.412886599883489e+20
2.927141599407218e+21  2.02493490011901e+21
3.393788830196653e+20  1.287277898945149e+20
1.657820621781307e+21  5.942798930289362e+20
1.012937243289197e+21  4.705472340693723e+20
1.698292782782625e+21  1.75286269305249e+21
1.876943824600972e+21  5.278626400030744e+20
3.115844112643902e+21  3.085794268688362e+21
2.352499175453345e+21  5.783276238274578e+20
9.311575035556827e+20  2.843605427671532e+20
2.485060941635136e+21  2.391072819168123e+21
3.030145678284622e+20  1.340346581191727e+20
8.566037894242847e+20  3.094852731573237e+20
1.467201826903177e+21  8.150079549831895e+20
2.602945476631326e+21  2.295428893879612e+21
2.925708328825807e+21  9.234145416528382e+20
3.298099723014005e+21  2.657275679996274e+21
1.290920804388734e+21  3.84518254262442e+20
2.267429556192037e+21  2.184937884145554e+21
1.873253124706341e+21  6.896206036209104e+20
2.944892537338499e+20  2.237633023296163e+20
3.015216245519889e+21  1.110733399902256e+21
1.9539542523291e+21    1.303722319168282e+21
2.05876427465708e+21   7.516478035558818e+20
2.933057077517769e+21  1.799901712642089e+21
2.569919454663911e+21  9.584835967275867e+20
7.370838848134059e+20  5.052499893375534e+20
4.851074856620267e+21  3.806821182645828e+21
8.561894582585666e+20  7.007836464624011e+20
4.073852640127921e+21  3.143298124933722e+21
2.133432830578976e+21  1.129757085581355e+21
2.795208648323399e+21  1.172550269068256e+21
1.895300496682134e+20  1.531882487221475e+20
2.886865907939644e+21  8.985780205281962e+20
2.618710327126936e+21  1.345331376834658e+21
9.877992760691214e+20  3.186749657749651e+20
1.844860180855584e+20  1.05316883231917e+20
1.073657025265219e+21  8.983269575153443e+20
6.30042328870064e+20   3.066045245450529e+20
3.719331529261129e+21  2.15906035737442e+21
2.923005606099432e+21  2.395320288763935e+21
3.108765579929583e+21  2.728255824415101e+21
1.769236861812686e+21  8.359678357200862e+20
4.954229806085188e+21  4.68421389475778e+21
3.418104890484733e+21  2.601661859727282e+21
8.246316097696747e+20  2.860114605904307e+20
3.31348852294073e+21   2.772236155825527e+21
1.238626131415614e+21  4.915193129935097e+20
2.310820612701845e+21  2.207250034471563e+21
2.967702143551224e+21  1.732083321749033e+21
4.980238093933252e+20  3.434025227757479e+20
2.200565738424374e+21  1.193618091705721e+21
2.71326340130358e+21   2.790700735561136e+21
1.528712553563756e+21  6.780447467638261e+20
3.318680610361135e+21  2.873531191358713e+21
2.062013621788228e+21  5.975817568229888e+20
2.532007027100799e+21  1.464120877806345e+21
2.443387445433216e+21  1.880239843098008e+21
2.466475148922931e+20  1.037887147694832e+20
4.089245943654274e+21  1.140491295666327e+21
2.184025142892949e+21  1.809518795926119e+21
8.677107920052871e+20  1.777216930729912e+20
7.388110152705025e+20  3.661085415057934e+20
5.105572145663067e+21  3.165666395740588e+21
1.892304477030026e+21  5.114367966592797e+20
3.710845058713303e+21  3.673433989218334e+21
2.242163236382582e+21  7.455263462794985e+20
4.560555525957944e+21  4.278008572909108e+21
1.878840965944001e+21  6.353015213322914e+20
1.477041066189074e+21  7.635666714490853e+20
3.979540508531342e+21  2.904219333773315e+21
4.369707047498818e+21  3.815286577754773e+21
3.893868532819873e+20  1.435294925986915e+20
2.298749839800585e+20  2.721519085826751e+20
1.764262636024255e+21  6.570168776228047e+20
1.173704490987255e+21  3.576830088830502e+20
1.6576055748991e+21    1.178924017057514e+21
1.082368112844461e+21  3.822045979769998e+20
6.241189694601649e+20  1.451718573356767e+20
5.460389368205358e+20  1.699091529015286e+20
3.855751191473716e+21  3.371936650327335e+21
3.744433467684186e+21  1.540110737786041e+21
4.991553387997021e+20  4.462738247462632e+20
1.378382960952082e+21  8.534071259645278e+20
9.089007141972177e+20  3.177647976727727e+20
1.252124545398751e+21  4.824583576477165e+20
1.335137145530257e+21  7.066212057316493e+20
8.560442171705839e+20  1.83041154018982e+20
1.422916805867336e+21  6.916121619918781e+20
1.967619299498449e+21  5.250998838245408e+20
3.914855307083419e+20  4.565008854154474e+20
2.491425090858564e+20  1.15893594931921e+20
2.837214847947791e+21  2.93982916232632e+21
3.130033266219886e+21  2.598984644732421e+21
1.328674480064981e+20  1.210800340877931e+20
1.445115048430645e+21  6.089739629858934e+20
1.912808240233537e+21  2.01230738988619e+21
2.092282314883785e+21  1.133402915549947e+21
1.451090199236259e+21  6.909376850849346e+20
7.924061026360251e+20  6.009930548041117e+20
2.445385917767862e+21  1.235602410872798e+21
1.463844393380972e+21  3.996963317008522e+20
2.036582920592374e+21  8.526461499207413e+20
2.354018014427676e+21  1.739956919941569e+21
7.679977185555838e+20  6.314411910120716e+20
1.670429011888084e+21  7.363793646748231e+20
5.237380121857226e+21  4.532014125167595e+21
3.472610830874892e+21  2.604350145132978e+21
6.940666270726698e+20  2.463209363653143e+20
2.780467240843109e+21  7.532463867367395e+20
7.879340282060462e+20  2.026884324969839e+20
3.056803610378935e+21  2.852883587405229e+21
2.023606924166012e+21  1.05506826955976e+21
8.356992058539377e+20  2.91747289173596e+20
8.749942385026521e+20  4.252163566349409e+20
3.284995936948217e+21  1.872770392306533e+21
2.516139156763713e+21  2.518271383192541e+21
3.19521724132654e+21   3.391246371816017e+21
4.83688851779405e+20   2.629736541698373e+20
5.164514131686185e+21  4.526781710827277e+21
2.996503789068165e+21  1.684508369112528e+21
1.034774071982409e+21  8.011862688658008e+20
4.18754939042061e+21   3.458858781666741e+21
9.26068435976754e+20   5.3989684273711e+20
8.602809785200327e+20  2.264445086396473e+20
2.000845731649282e+21  8.600953837720138e+20
2.073453890741656e+21  1.944342262334775e+21
4.205012097975739e+21  2.541655831676453e+21
1.121947998169606e+21  3.187295822411961e+20
2.015589390929386e+21  2.035472752791104e+21
4.37298510507759e+21   1.178237362135703e+21
1.90920536053164e+21   1.283130378767942e+21
5.279532688469507e+21  2.94693246296209e+21
1.727355637077954e+21  5.432379507106654e+20
1.544643474295626e+21  5.448068654907278e+20
8.682253282627142e+20  5.809928545560607e+20
2.60508693825414e+21   9.458703483627114e+20
5.038987551072301e+20  2.206991596345197e+20
2.28979780964128e+21   1.46510909798133e+21
1.029579169812238e+21  4.679075922309022e+20
4.004261892785885e+21  3.63664691831536e+21
9.783360873521092e+20  4.144490225747091e+20
3.716359153507065e+20  2.835635857770937e+20
1.493607557418357e+21  4.74653249353889e+20
2.919526012437335e+21  1.431951082076586e+21
4.08559915385601e+21   4.035500488134067e+21
6.266544960503745e+20  2.76639114638277e+20
5.088235538897504e+21  4.060245371327042e+21
2.163963295402874e+21  1.445100263019243e+21
9.490739487732694e+20  5.367076275743618e+20
1.80884939823513e+21   1.482967941221432e+21
3.121861484696023e+20  1.200781407966901e+20
3.174356004902606e+21  1.896796678328214e+21
1.52291304314361e+21   1.038389775684245e+21
8.613438280320921e+20  7.895889279619941e+20
1.730986664277521e+20  1.295322899448253e+20
1.859527278942023e+21  6.863220706140822e+20
4.030136198545036e+20  7.894874510725154e+19
1.354544282224504e+21  1.296407407052395e+21
5.067208232237311e+21  1.838532850904735e+21
2.2155762359824e+21    9.840164883519857e+20
3.051368328578652e+21  2.361336134420047e+21
8.506308904184845e+20  2.451348993296975e+20
5.267324555779612e+21  2.779827650413904e+21
7.471190306830942e+20  2.53058667152957e+20
1.659255018262624e+21  1.237232896896641e+21
5.469477632253392e+21  2.395627558107512e+21
5.888445253787855e+20  1.972884542265301e+20
1.665988462655497e+21  5.516237221781986e+20
9.633691621204781e+21  4.025857762948785e+21
5.712565614590202e+21  4.798428986380456e+21
5.983673867908604e+20  3.175555698165843e+20
1.686614948948853e+21  7.092995302070438e+20
2.730420989983954e+21  1.062660270803095e+21
4.044851710327469e+21  3.178368533433983e+21
1.035552068818038e+21  7.527468493425714e+20
4.731372556224479e+21  1.966224966757942e+21
3.676856955275491e+20  2.771813804030348e+20
1.626736214203242e+21  5.573481815179297e+20
1.376799945683062e+21  8.600547054775046e+20
3.726019374707775e+20  1.618905303567425e+20
2.131351041651224e+21  1.942948424051977e+21
2.564275318430909e+21  2.165776373774984e+21
3.617169623514043e+21  1.561142139907145e+21
1.868793435175338e+21  8.219155451294029e+20
1.178632554879505e+21  2.54149621941441e+20
2.749879918073915e+21  9.253282205889997e+20
3.457312102940714e+20  1.167657094937619e+20
1.980786698908974e+21  6.240729234378498e+20
3.209284234762632e+21  3.165154175553094e+21
5.666316461166874e+20  5.298407898444015e+20
3.435631774334552e+21  2.498567603304214e+21
4.45442031943961e+20   2.198036732671125e+20
3.423309925754067e+21  3.430175905923598e+21
2.905303081864145e+21  2.2585676416539e+21
3.447631615541681e+21  1.092032684240936e+21
8.988937158252005e+20  2.684405892386261e+20
2.803134983667571e+21  2.169514669680801e+21
2.790168557390418e+21  2.443189222310367e+21
3.241947716960043e+21  2.1472253845054e+21
1.812142655462644e+21  8.4496255155961e+20
2.505935688857951e+21  1.110601438803675e+21
2.96173037044533e+20   2.993469925105438e+20
2.980628600381684e+20  1.265052766139065e+20
1.167515419199341e+21  4.733632565724985e+20
2.009329387447341e+21  1.833364350618253e+21
1.692725207743288e+21  8.900543661976966e+20
3.423048716975679e+21  1.766097259898458e+21
4.581952690737534e+21  4.281068166499457e+21
2.206808853407817e+21  7.894926034719641e+20
4.901257341368149e+21  5.051344933053846e+21
4.67197795843881e+20   8.752820935788349e+19
3.351837799667697e+20  1.403033028830027e+20
6.133745066491658e+20  3.44832065690217e+20
1.276419213588601e+21  3.493531805671382e+20
1.406332300239544e+21  7.449143108431386e+20
9.446784355369558e+20  2.88521319008389e+20
1.211328125224262e+21  6.249641740759824e+20
5.503387485647678e+20  4.692662339443627e+20
9.165849810614186e+20  2.943553115205573e+20
4.895367758955455e+20  2.724196194330246e+20
1.927608194508983e+20  2.175345181754882e+20
1.843104902900817e+21  5.508907772890927e+20
9.908560943161991e+20  2.257448608329115e+20
2.258482029632359e+20  2.321355493936435e+20
4.895885672912603e+20  2.941834818371496e+20
2.102565158732979e+21  5.339705738142016e+20
7.911023105439013e+20  8.514800994849706e+20
3.004027052245687e+21  2.073079033626672e+21
5.503713996620662e+20  1.271592977960425e+20
4.347125436017229e+21  2.746782084231481e+21
4.205393778044159e+20  4.123777406387128e+20
4.486997107344195e+21  2.005558738807701e+21
4.502732684442227e+20  2.139297934051195e+20
8.384745491243047e+20  4.564288831781549e+20
8.203059023275853e+20  7.022778699808934e+20
4.720612330814784e+21  2.808732412881188e+21
1.022315989513196e+21  4.224767006386211e+20
6.974826073900303e+20  1.891547975500119e+20
2.540036945236401e+21  2.159526152955755e+21
6.258348409181931e+20  5.417608249205083e+20
2.342372831691203e+21  7.388094150852599e+20
2.198890399362993e+21  1.243467287094055e+21
1.929668591338505e+20  8.587383830576675e+19
1.673620938123983e+21  8.197411091821915e+20
2.70345681311498e+21   1.518306455575261e+21
5.756501043704968e+20  4.145681563894769e+20
6.667579248322019e+20  3.19331200757793e+20
2.472426655830501e+21  2.442329120631407e+21
3.293032047533307e+20  2.406270053324323e+20
2.393082237595488e+21  1.917514907168105e+21
1.006849502492899e+21  8.649196082614807e+20
9.605524983235299e+20  8.725017348935077e+20
2.919053134476461e+20  9.497919023051157e+19
1.850706979071818e+21  1.946444028948999e+21
1.83843579598714e+21   1.128624107517098e+21
3.254748073000937e+21  2.423988896540509e+21
2.1178875305652e+21    6.622241083969566e+20
1.046342693525217e+21  4.495206756634925e+20
1.819135619784044e+21  4.165679666685119e+20
1.763232437609494e+20  1.41472208413287e+20
4.314613950307241e+21  3.52644473146228e+21
2.793136992494809e+21  1.379219090345526e+21
5.692808885974881e+20  3.103066133863657e+20
2.87649411799781e+21   1.469373563036236e+21
3.532908400385848e+21  1.343528694740812e+21
2.368229123051844e+20  2.316821968827791e+20
6.384651860731536e+20  3.004255150184314e+20
1.595402419795812e+21  8.299797365964187e+20
6.047138030907556e+21  4.741208830640622e+21
3.357846727470516e+21  2.192664479216752e+21
1.290679861808669e+21  8.188980250111986e+20
8.868218170240338e+20  7.826344759851581e+20
1.07270113624431e+21   4.568434174749812e+20
1.303576482291598e+21  6.109207457249409e+20
3.112648808708283e+21  2.534611744931534e+21
7.887829567358055e+20  3.156584936819241e+20
2.016530643251506e+21  1.825894003798103e+21
1.450851508456008e+21  5.074918099250644e+20
6.847194060460623e+20  1.648634470118872e+20
2.362682940110737e+21  1.542826836672435e+21
4.250053723748978e+21  3.226508852486585e+21
9.941474375138722e+21  5.440188452842665e+21
1.778271082665191e+21  1.81427933435648e+21
2.072844778892054e+21  7.267426405360443e+20
4.625848713355561e+21  3.607038372235682e+21
1.135104138581062e+21  4.034673396902127e+20
8.994791837767586e+20  7.835642441282287e+20
3.493831792319061e+21  1.179667354002761e+21
2.932915214129507e+21  1.454850885538223e+21
3.266957331590738e+21  2.5425759241172e+21
3.360655847738088e+21  2.188273470518316e+21
1.542200271497777e+21  1.019429872703994e+21
2.238928525950223e+21  7.946952888943669e+20
1.839225051821837e+21  5.237954776478429e+20
7.769620210238741e+21  3.30179012642166e+21
1.480437906208018e+21  6.016918262854201e+20
4.202804208258421e+20  8.820641299351867e+19
3.409537918093568e+21  2.601191673605436e+21
6.465716654024205e+20  3.378288767902884e+20
5.068328502644619e+20  2.304743539807164e+20
2.210694333986331e+21  2.200521139652565e+21
1.414245124784834e+21  8.585283379857968e+20
6.045136743823143e+20  2.683465794111545e+20
3.568831362813569e+21  2.378841795056622e+21
5.559232121027072e+20  1.517852484288572e+20
1.046964190273794e+21  3.431249584247137e+20
4.458878883070707e+20  1.33388487743262e+20
7.306752625436577e+20  2.417821120211084e+20
2.219460590661007e+21  9.020040673289739e+20
3.713905817610055e+21  3.908091500453934e+21
6.009918594737106e+20  1.814666913671286e+20
2.517449141305324e+21  9.724162961066649e+20
4.477961760591783e+21  4.177555421994389e+21
2.798411270608413e+21  2.921316982357399e+21
2.594591299322553e+21  9.96797729427211e+20
1.253762729763207e+21  3.961033444370123e+20
1.662274118862823e+21  8.116868978795999e+20
7.46083202768799e+20   3.733115659110625e+20
1.638573925823785e+21  5.054413932599666e+20
1.157493784128535e+21  4.977947633531516e+20
2.235142124563511e+21  1.666029840415323e+21
2.014427462225524e+21  1.231454683811483e+21
9.709366731643394e+20  2.262797894832763e+20
5.468428293540214e+20  3.546629123305591e+20
1.764401121712797e+21  5.330314034686589e+20
8.106310444280866e+20  5.288568513729379e+20
1.011400389916357e+21  2.205403294037863e+20
2.280983139270609e+21  8.539888798537683e+20
2.413121004137473e+21  9.340307672791978e+20
7.973206557293931e+20  4.303498311135703e+20
2.091372587759056e+21  5.900158004592488e+20
3.435244464766599e+20  1.652579581171202e+20
6.443705310845432e+20  1.648417363778086e+20
2.043428392025977e+21  8.510668182209157e+20
1.767218123279717e+21  3.251295571305348e+20
1.821345761301176e+21  9.567158292589774e+20
2.042670661388672e+21  1.397878807299989e+21
1.85579492075084e+21   1.814599894479331e+21
6.601736621769863e+20  1.49432893556242e+20
4.099004681096832e+21  2.78983956193164e+21
2.983099950677203e+21  1.336089228540357e+21
1.87946921809202e+21   1.521279361909656e+21
1.272486445213999e+21  4.002192868748327e+20
4.435639183093568e+21  3.894666165819002e+21
2.155703130736323e+21  4.545483066375044e+20
2.116298885796645e+21  1.173700183012736e+21
8.082767877228787e+20  4.667907070293137e+20
2.525813451713258e+21  1.279493094379642e+21
7.972181988378705e+20  7.810167736165074e+20
1.23311822907134e+21   5.436622653246825e+20
2.051058615694649e+21  5.948722965239204e+20
3.464800463221124e+21  2.489508823290867e+21
3.299325828012557e+20  2.0380075405095e+20
1.100180975270618e+21  2.556488585292686e+20
8.839789197592562e+20  3.374924874529964e+20
3.58664985473926e+21   1.368168257034376e+21
2.245623126796309e+21  1.100663311728959e+21
3.926436876475156e+21  3.080839969451783e+21
4.607453760677566e+21  5.213559577624146e+21
8.580933550010375e+20  4.508132547307941e+20
6.948107906160974e+21  3.722787546579177e+21
6.453928481999563e+20  3.908329319130882e+20
9.788258538115857e+20  3.521296938351585e+20
1.762945333133249e+20  1.092277387795814e+20
1.685093858174709e+21  4.607026453515422e+20
2.164444617613049e+21  2.053704264209122e+21
2.424681744380933e+20  1.303205882954762e+20
9.238211397626962e+20  5.907198852498675e+20
6.902002867925722e+20  1.195520668799676e+20
9.564913773595486e+20  3.331115494601018e+20
1.953382295176424e+21  7.930582585773155e+20
3.325713544129228e+21  1.118323236133896e+21
1.582158459191622e+21  1.497703243509478e+21
4.70430873721375e+21   3.795811160391552e+21
1.014731927740704e+21  9.811636339099069e+20
1.810604676189897e+21  1.315555124679981e+21
4.927759899275318e+20  2.323330139414302e+20
2.875244369101214e+20  2.477941046172989e+20
2.605866060989675e+21  9.345792315920676e+20
1.508235249008056e+21  6.442844762090384e+20
2.235048674871243e+21  9.277797930452807e+20
2.328401539747193e+21  2.221295105229094e+21
6.019336747457844e+21  3.446624155144664e+21
1.205101335789468e+21  6.458113461335796e+20
3.05327504007089e+21   1.026029995535897e+21
1.997597510418041e+21  1.696911905953379e+21
2.652506464630631e+21  1.417871609916527e+21
5.027773588000148e+20  2.428048597932358e+20
1.56985687680946e+21   6.28366555398968e+20
4.16741267058673e+21   2.164186357285043e+21
1.231539717401947e+21  1.240851446310491e+21
2.23216862290954e+21   1.822695069773534e+21
2.389407300299554e+20  1.116061146064187e+20
2.950927360839175e+20  2.034419062943912e+20
1.200184530896287e+21  6.97868360401363e+20
2.15352564031649e+21   2.013335083173658e+21
2.45612362517942e+21   8.164469943942477e+20
1.783391112491558e+21  1.737296371549204e+21
2.336107198709624e+21  9.833630502921764e+20
7.780362421249927e+20  3.5004689628874e+20
3.546939365024921e+21  2.473345878044444e+21
4.460792912912339e+20  1.436152082968494e+20
1.20794648485406e+21   4.990240457350653e+20
1.051407554256149e+21  1.152828443819172e+21
1.448237168872319e+21  4.496904923316918e+20
3.111101259286328e+21  2.538661363889717e+21
2.321484010719552e+21  1.053570370916322e+21
3.377607959685464e+21  2.702153362076703e+21
1.380281228195019e+21  4.508211153886436e+20
8.797534174088759e+20  3.236372227782611e+20
7.430297622214418e+20  2.208315251188177e+20
1.299339157992196e+20  8.586244138395974e+19
8.044205805419427e+20  2.633578928457952e+20
2.072941043334089e+21  2.14391345328968e+21
3.458895118209735e+21  3.35610750297192e+21
4.501786365570526e+21  2.726090311693776e+21
2.864203794614715e+21  1.876741213752361e+21
1.59937572056706e+21   5.95974207256748e+20
2.267358624497906e+21  1.641185389671462e+21
1.194038243304833e+21  1.067950818639478e+21
4.791165722577171e+20  2.04703892315599e+20
5.786069427058469e+21  6.195073752964049e+21
5.784716095370444e+20  1.251566530639921e+20
4.863355046904199e+21  3.811857518233494e+21
3.099309709561965e+20  1.01617129225536e+20
2.946289779122891e+21  1.647475878300859e+21
1.988145580700097e+21  7.750184747779339e+20
1.541712756838115e+21  1.21300446633656e+21
1.264864102844675e+21  4.414837398875966e+20
4.251471231731693e+21  2.435742401637895e+21
9.804280093790228e+20  2.700309233261662e+20
1.996896074776078e+20  1.201635140336263e+20
1.125528359873366e+21  1.103351228402435e+21
2.022533941554791e+21  1.655757161565788e+21
2.230883971115833e+21  5.540843646964791e+20
4.836944812789392e+20  3.075406854539696e+20
5.830311100947896e+21  4.338650627446812e+21
5.751069702554359e+21  3.801912763361328e+21
1.300863626466061e+21  5.126429122432352e+20
7.824131780128434e+20  2.476828624226281e+20
1.594855232441086e+21  6.340352315586898e+20
2.720180930331221e+21  1.703739485899213e+21
1.675627291757976e+21  5.142853435959649e+20
1.525891611347162e+21  1.534974047455803e+21
5.023749621733092e+21  4.482905480591362e+21
3.20562280826558e+21   2.422887110125796e+21
2.426220849553587e+21  1.047808650857423e+21
8.793616042412946e+20  2.309276093827139e+20
4.079131984791106e+21  1.310533775758324e+21
1.957787941511899e+20  1.688917583143333e+20
7.71230177188129e+20   5.223402140191269e+20
1.999439482665635e+21  1.980942115786489e+21
3.985261205958009e+21  3.021016200201374e+21
2.043949683682845e+21  6.408521318747818e+20
5.077493327886318e+20  3.230903600580088e+20
2.378652704389393e+21  2.531278136858733e+21
2.899248555115099e+20  2.456108866508141e+20
6.018790686003026e+20  1.234294189302791e+20
1.793215152128713e+21  7.570547258140112e+20
1.623806622645638e+21  3.826156588726134e+20
1.895437856470769e+21  5.06472456741156e+20
4.611821126416209e+20  4.84144480484581e+20
9.051886222043576e+20  8.416724304324609e+20
1.252914927133354e+21  8.160466778676201e+20
1.785215633290596e+21  1.171725177246899e+21
1.886142989789829e+21  1.528375163113797e+21
9.032813477621662e+20  4.651360085279741e+20
1.715528058556572e+21  6.227441363677942e+20
3.319929796307777e+21  2.267716004362461e+21
4.533354910108533e+21  1.509834729624964e+21
2.05375402007163e+20   1.142380815605238e+20
5.91123346790235e+20   1.79025689703598e+20
1.192522782030223e+21  2.802305913197419e+20
2.718433533675801e+21  8.710240076851505e+20
9.01808670684016e+20   2.899664345259446e+20
4.48554019286474e+21   3.977018324324154e+21
1.139451238121382e+21  2.675306819699121e+20
1.851548026302229e+21  1.29330305706425e+21
3.798056139597426e+21  2.74813029026018e+21
4.923627846617205e+20  2.175309045059123e+20
3.005805974098499e+21  3.090011872850896e+21
8.21538762725578e+20   3.417582660577943e+20
6.613941376760037e+20  5.108299159679932e+20
1.649277856238138e+21  4.246917853254691e+20
1.410356266506599e+21  4.030091992899943e+20
6.236608407880707e+21  2.954866028929289e+21
3.373285066993142e+21  3.036363442224287e+21
4.436166104249971e+21  2.794760022715644e+21
2.846094820513059e+20  2.100822922452132e+20
5.319145224891951e+20  3.77091516829558e+20
5.721620664590983e+20  4.386303548651867e+20
6.982245754286396e+20  3.915094438841134e+20
5.521146304878306e+21  2.352774285342583e+21
2.710253870852589e+21  1.350005147788698e+21
7.622274815330154e+20  4.297308563807845e+20
1.329873563465768e+21  1.352960862100641e+21
1.097342581605468e+21  6.326210670295733e+20
7.323922599015927e+20  1.873874011592469e+20
1.154275962194779e+21  5.355181659265283e+20
1.27511429559657e+21   8.868891730477108e+20
1.768994793332715e+21  1.143684445380125e+21
3.3572353638211e+21    1.081981839573546e+21
1.528472173933645e+21  5.041508830337439e+20
4.230267158786126e+21  4.223965188323303e+21
1.592077637370906e+21  1.45109730741767e+21
1.014444823264459e+21  4.538780443492122e+20
4.942497929055888e+20  2.744696354654055e+20
1.695360939425207e+21  6.596965053273414e+20
4.404231079292287e+21  2.196412186707541e+21
8.51822092519924e+19   6.979925743703355e+19
4.843875852615915e+21  4.171045141283803e+21
4.279316988227725e+21  1.422164354762344e+21
1.068245950312934e+21  6.460196732698426e+20
1.147241902526779e+21  5.387834271837344e+20
4.611899939409688e+21  1.971653374001043e+21
9.176027945772043e+20  2.518339404435413e+20
1.25176087972884e+21   3.212143546709801e+20
3.115071182357855e+21  2.589281067002799e+21
1.148829984345381e+21  6.210262748816806e+20
2.112468574313566e+21  1.094878666002333e+21
6.604990472500638e+20  2.374204302004955e+20
1.079866363251456e+21  2.306595757743911e+20
3.097637748200303e+21  1.279669359170433e+21
2.388605659565882e+21  1.370053792694991e+21
7.999789054094486e+20  3.402465108703775e+20
3.266888651696421e+20  1.268766340566802e+20
3.604637231650978e+21  2.378448806731013e+21
3.512410266681871e+21  1.58509592032045e+21
4.652943494613729e+21  4.105352290850628e+21
6.585219670136481e+20  6.446634625619309e+20
9.334216882683432e+20  4.228820752705802e+20
1.469706954195901e+21  6.319198861224642e+20
1.582477088865259e+21  7.464185694136756e+20
1.288566547683526e+21  1.419277248568599e+21
2.338680442946713e+21  2.354587807506906e+21
5.560139596351987e+21  3.677784343078509e+21
1.695041183851664e+21  4.853695280754702e+20
1.019468588648791e+20  8.587547367538144e+19
1.360371940142321e+21  7.815255241557882e+20
8.269644743766526e+20  6.162411341309799e+20
1.973108061544307e+21  1.223988496253238e+21
3.555862121786649e+20  1.445846827075097e+20
8.38973322783036e+20   1.014007405521151e+21
3.599141714205679e+20  3.714846511673471e+20
1.187563192940581e+21  3.016699778149641e+20
5.26744108641997e+21   5.757612009956921e+21
1.928424471941444e+21  5.219744795081379e+20
4.063484227885807e+21  4.108730224664512e+21
3.845283137089847e+21  3.992355399470908e+21
1.733402845477605e+21  7.197239953760196e+20
1.456822155661994e+21  7.006730863754239e+20
1.165456148269726e+21  1.541368265712743e+21
1.100128057974996e+21  6.418363687097207e+20
4.28519193394163e+21   1.6373210366047e+21
1.509095436536884e+21  5.018119226170203e+20
2.404791596626651e+21  8.613833048975758e+20
2.755509980558082e+21  2.542565566776307e+21
1.298365254572777e+21  6.26501868589878e+20
1.262792447016084e+21  1.232175605966083e+21
1.837499047264647e+21  8.707945811846332e+20
1.321269436377677e+21  8.521642760196117e+20
1.033230463210128e+21  3.225124919308218e+20
4.135283990845068e+20  1.07820365303403e+20
2.547805654593615e+21  1.467461738551046e+21
5.783897003188216e+21  4.526414877625628e+21
2.557634760780351e+21  1.348112237483693e+21
9.664094296389253e+20  3.505107740872335e+20
4.201272984385115e+20  2.167288865957715e+20
2.932986145823638e+21  9.263452032844792e+20
9.82379193917581e+20   2.109791418897575e+20
1.617993601426609e+21  5.580187656259453e+20
9.077106379956851e+20  7.99062853541993e+20
7.223976464285507e+20  4.491349644042814e+20
3.938780680103825e+20  1.942380367204228e+20
3.482907185522967e+21  3.43245299907869e+21
5.281652757994091e+20  3.197550049638523e+20
5.155938715045718e+21  4.052866138895102e+21
3.077856812736985e+21  2.937490042876234e+21
5.392677747807842e+20  1.759292599521728e+20
5.916221204489663e+20  5.735199753993695e+20
3.221880802920387e+21  1.000733739924419e+21
2.646844313999119e+20  1.200581490364692e+20
7.895587017716201e+20  7.493039206109407e+20
1.529392034157536e+21  4.778180390564082e+20
1.083510901249906e+21  1.076922548763279e+21
2.258104853163567e+20  1.699297704744477e+20
3.747760501908906e+20  1.012221808958392e+20
6.449655691853095e+20  6.080706220592612e+20
1.719547521224e+21     6.019789917479099e+20
2.109774295836492e+21  7.039958478099973e+20
2.123446098405282e+21  8.955077346417327e+20
4.421385853222894e+21  4.294724106076809e+21
1.819150256482833e+20  1.012418437994623e+20
4.208296348003999e+21  1.346991619454789e+21
1.290819473397118e+21  5.858047115041758e+20
4.796029610174731e+20  2.873383922712648e+20
4.718415700096534e+21  4.896873721856976e+21
7.670654734327181e+20  4.38084560342471e+20
4.356884736409741e+21  2.746479927411732e+21
2.122092766717257e+21  1.377060404330636e+21
3.630194033636399e+21  1.69587510272829e+21
1.919613179270493e+21  4.442776764566752e+20
1.107995846524013e+21  1.890516411931721e+20
7.504663311061373e+20  4.165301228270181e+20
1.583255085700887e+21  1.581783147963676e+21
1.418238691754404e+21  6.423943450003036e+20
3.071704895645997e+21  2.74677243526928e+21
2.434736030549038e+20  1.446711621411044e+20
1.199226390075564e+21  1.205470331188062e+21
1.696373123441458e+21  6.933978162570075e+20
1.747242407132515e+21  9.692791083094869e+20
1.49804754370099e+21   1.027378338549085e+21
2.731026724133836e+21  3.062139516031315e+21
7.843846287497248e+20  2.302379755173995e+20
3.544517554325303e+21  3.683846556909169e+21
2.28297598210572e+20   2.277624495406004e+20
2.876572930991288e+20  9.223160742972259e+19
2.891306457172231e+21  2.790514853239516e+21
7.652674112814905e+20  1.314761139127426e+20
1.422039729839905e+21  9.464840304276852e+20
9.129505761621306e+20  1.780097550332818e+20
7.021995650497475e+21  4.937850592824285e+21
3.97044436318396e+21   2.06393678502373e+21
1.018054458365796e+21  2.363199244969268e+20
1.546575518535768e+21  7.123681605515191e+20
1.844546054781575e+21  1.301521387043263e+21
4.200282192467093e+20  2.44515980891907e+20
3.030451923059284e+21  1.926417010234292e+21
3.885452431016224e+21  4.08430444449226e+21
3.296249306517109e+21  2.865774134127285e+21
8.551817778419424e+20  2.264531996486782e+20
1.891223613119457e+21  1.926734372801408e+21
3.480761220300525e+21  3.671777864107987e+21
1.571882370741869e+21  8.795013199754845e+20
2.952201879533721e+21  3.025623019986579e+21
1.014244413081041e+21  1.097752586969919e+21
5.864790096745092e+20  2.50234809324729e+20
2.293557189430227e+21  1.555045672448319e+21
4.051807519951943e+21  2.293654545056922e+21
1.000043437556035e+21  5.998175599446225e+20
8.469683380215255e+20  8.590676473250492e+20
1.53129818269982e+21   8.224448311447345e+20
3.496707340681137e+20  3.759595942964637e+20
8.451500096719746e+20  7.615077246848184e+20
2.53440294210256e+21   1.344669115003454e+21
2.90049267451216e+21   2.91701320416162e+21
6.199857909021456e+20  1.217548595545828e+20
7.905235979917842e+20  7.56698324075e+20
5.148946313674272e+21  2.486426250552544e+21
2.275227538946829e+21  2.313766651311464e+21
3.483624383763626e+20  1.451763215288073e+20
4.84218024735621e+20   2.859970997371189e+20
1.350593499451393e+21  3.438019535944488e+20
1.389775942109423e+21  4.008865378499991e+20
2.350090875552609e+21  1.131246370152256e+21
4.3874664296794e+21    4.273497860409076e+21
3.666026924071572e+21  3.800417290563064e+21
6.68460285491348e+20   1.570860579046413e+20
1.39922674592746e+21   3.162978228085258e+20
4.392909029829077e+21  3.928164875282556e+21
1.537892015504244e+21  1.486077114283303e+21
2.38970453787496e+21   1.127319194685442e+21
1.541064238491773e+21  6.756871142353975e+20
3.126770408289856e+20  2.498567030502637e+20
6.230097328719436e+21  3.8079512610487e+21
4.144082898617044e+21  3.25621860477064e+21
3.941553771574379e+21  3.455010144286179e+21
8.490343643505817e+20  1.726604666531339e+20
2.847458285300245e+21  1.508956868282349e+21
1.77446666687997e+21   6.275650797972825e+20
3.888531767261439e+20  1.872979437203987e+20
2.358372995267343e+21  1.114658370950878e+21
2.969559878397514e+21  2.202895558879479e+21
2.09551308466647e+21   1.99165314359238e+21
3.39984504579556e+21   2.204949309615676e+21
1.16540824122869e+22   7.18148393829498e+21
5.045551547529193e+20  3.740104115141148e+20
3.508256821925529e+21  3.655029098128036e+21
3.517465557263595e+21  1.071328240168904e+21
3.477547901966396e+21  1.250671451003855e+21
1.355046433582955e+21  4.629761722186798e+20
1.07434326125844e+21   7.884186647840721e+20
1.468999889054404e+21  7.749079160983315e+20
7.453361681806089e+20  7.548179661465814e+20
3.030304430171487e+21  2.399520635226522e+21
3.879563974503437e+21  3.65938254774383e+21
2.234741304196675e+21  5.775640840157584e+20
2.23389462746673e+21   2.165411032390713e+21
4.743559296816144e+21  4.244126068092684e+21
3.10435374114462e+21   1.576723963175649e+21
1.403829424746633e+21  3.47006879752147e+20
3.262428399215464e+21  3.414577110183123e+21
2.533955959839544e+21  2.850951295467107e+21
5.187291086801611e+20  2.902555585851474e+20
2.48698679342579e+21   6.66064102619234e+20
4.894575125421038e+21  4.10506558794535e+21
4.090666829336709e+21  1.801547538583038e+21
3.62440071566574e+21   2.902728429313923e+21
4.69932156357639e+21   3.779811672355355e+21
6.635006964017062e+20  4.092027244811648e+20
9.071795510096274e+21  4.418307133407878e+21
1.928235320757094e+21  9.743667530324084e+20
2.447726663674188e+21  2.021040906798951e+21
2.491586094545242e+21  1.932633604645429e+21
1.242444057999718e+21  1.293973997707236e+21
4.522169094534051e+21  4.526372533468382e+21
2.338602192903187e+21  1.89311134147014e+21
1.843373992978552e+21  1.681991967339611e+21
2.11850452371415e+20   1.437551937778919e+20
1.423468496821688e+21  5.945917485381331e+20
8.031922237435774e+20  2.336333645328387e+20
4.234283243753833e+21  4.343163779865767e+21
2.579665244257541e+21  1.832669248163266e+21
3.670375712461752e+21  3.95278775267775e+21
1.223242960988424e+21  1.10888226658242e+21
2.182618893909303e+21  5.386586835726807e+20
1.423533799016285e+21  1.324222347198852e+21
4.32646404682676e+21   4.092853744477012e+21
2.588269371345632e+21  1.119766547865975e+21
1.972207341618833e+21  1.083179716384933e+21
3.375503089809622e+21  1.636040538912524e+21
1.321594821450754e+21  1.003712240104852e+21
2.519609743226555e+21  1.278195604981371e+21
3.542490934492986e+21  3.059462279456706e+21
1.753557579709995e+21  7.090494973926065e+20
2.675105527560776e+21  7.380262212833116e+20
1.742927958689494e+21  7.842505434533191e+20
1.965562280368648e+21  8.433487720138847e+20
2.296615696527165e+21  1.941229410864083e+21
1.167820538074095e+21  4.682861338533315e+20
1.368982822629853e+21  3.68442304956197e+20
1.249265885535277e+21  4.638669180783541e+20
3.570528093973181e+21  2.219242414246184e+21
8.316326242754081e+21  8.015538672571732e+21
2.202989800923807e+21  9.372553042676485e+20
8.380602179585866e+20  1.665671953426685e+20
1.336036739555825e+21  2.815350669269341e+20
1.432803332949321e+21  8.053669979298858e+20
5.269369190010438e+20  2.53756368091104e+20
6.484406592477793e+20  1.295575513857351e+20
5.757491835622989e+20  2.375446178984702e+20
2.8598409324757e+21    1.267459827080779e+21
3.184360188524857e+20  2.849313336751757e+20
8.089523276669843e+20  2.131018929326203e+20
4.080168938605308e+21  2.950618150725634e+21
4.907861870221688e+21  3.034432472280307e+21
3.310023003027469e+21  1.7143308999755e+21
1.809951654243929e+21  5.386295269872181e+20
2.02448850379307e+21   5.656686704941143e+20
1.625382882515217e+21  5.89391011391694e+20
1.007523916537097e+21  4.234384682644191e+20
8.014223090900208e+20  5.98423350114855e+20
7.389179757616525e+20  1.255415869831425e+20
1.059516848335183e+20  8.487770399268728e+19
1.571036819911831e+21  4.339820306564158e+20
9.881494309401495e+20  2.317818906282804e+20
8.295067563663032e+20  2.970685309179395e+20
1.004182245613588e+21  2.465390597690167e+20
4.695021188882205e+21  3.514811788665169e+21
1.057328098916281e+21  3.172554377401674e+20
1.062892296255897e+21  3.451118227313198e+20
1.853208728664822e+21  1.420109885326706e+21
9.252589139437342e+20  4.54666417290732e+20
1.027179877110756e+21  5.718843027299556e+20
6.320329199053617e+20  4.221608927516261e+20
3.945609263038826e+21  2.553026964746102e+21
3.781624193407011e+21  2.192216414213325e+21
6.344018133093586e+20  1.988842836438656e+20
7.018758688265302e+20  4.080027891494479e+20
3.791712256572321e+21  1.614999840142064e+21
3.307333228150022e+21  2.440746309431745e+21
8.75624742450484e+20   4.569243030625386e+20
4.973407259198438e+21  3.580273383479602e+21
2.256141283726033e+21  8.09976305953885e+20
1.441321328694539e+21  8.34676496080932e+20
2.455452588834942e+20  1.869881584596554e+20
2.350085246053075e+21  2.428568716307699e+21
6.011427300612275e+20  3.265612476990762e+20
1.763445232691887e+21  1.657281582658032e+21
1.253781870061623e+21  4.164998938218943e+20
1.082800458408688e+21  4.002185813108911e+20
1.054603421141722e+21  4.881089527931841e+20
1.515390342916041e+21  1.5749050090134e+21
1.398837747509646e+21  1.391617497774052e+21
1.46364173139774e+21   4.248093574232411e+20
5.417180707480458e+21  4.133701780125356e+21
1.588051419304036e+21  1.249677381778855e+21
1.285578409330765e+21  9.058828126804199e+20
1.899269293853754e+20  1.173433608852168e+20
1.515804674081759e+21  5.79632450340121e+20
1.438699670761455e+21  6.26103766802192e+20
4.41451223429162e+21   3.600101118379923e+21
1.511764945216008e+21  8.944847635661238e+20
2.848559415409137e+21  1.317561660334459e+21
1.66759174412284e+21   6.3270927331215e+20
6.996409575114476e+20  6.446096839528806e+20
6.568772524297324e+21  4.40476922567076e+21
1.673144119513435e+21  1.13316780606965e+21
2.828755961947682e+20  2.253228674492023e+20
5.478595169699003e+20  1.807280405111199e+20
4.529641692215766e+20  2.213025415918456e+20
1.875167154547974e+21  8.845401062719484e+20
6.216881515612917e+20  2.522768319368963e+20
1.821943614151709e+21  8.038574804685339e+20
3.31487225392624e+21   2.725997340508968e+21
4.249406331302544e+21  4.445137950247637e+21
2.609474570191106e+21  2.677094865094178e+21
2.676310240461098e+21  1.390023523276813e+21
4.780065475395609e+21  4.647603125237343e+21
2.287046110268956e+20  1.935350027697171e+20
1.785883291935354e+21  7.737157982649679e+20
2.821066065583947e+20  2.585222367192742e+20
1.835364341041274e+21  1.48674110202524e+21
2.199248435533369e+21  8.390480149828559e+20
1.574639699613727e+21  5.233060803897107e+20
2.957120936226717e+21  9.656541220320447e+20
2.42357723657232e+21   2.001403532487129e+21
2.469377155932818e+21  1.936361703181964e+21
6.134533196426447e+20  2.886264592946897e+20
7.049473237723969e+21  4.629242606800624e+21
1.806278968747808e+21  9.985187096560665e+20
4.2447755049857e+21    3.741810968140922e+21
3.283317783137069e+21  2.820865570958036e+21
4.271178983701066e+21  4.322091420320803e+21
2.811605128666749e+21  2.814385559597319e+21
2.543379742059817e+21  1.84862170032348e+21
1.44241739225385e+21   1.044633909607103e+21
2.253038303582775e+20  1.777465477825597e+20
2.690698678320593e+21  2.510855408893642e+21
8.511476784757253e+20  4.624466957386138e+20
3.91584272130172e+21   1.537907112883745e+21
6.592436688539343e+20  4.572171088144368e+20
4.089336015646821e+21  2.839002804678229e+21
1.302483796432007e+21  6.594142267395722e+20
4.359439403298366e+20  1.738224694787394e+20
1.061766396349054e+21  5.961278137810386e+20
3.254211018745373e+21  1.80270046524802e+21
1.199411600610239e+21  7.421789581300876e+20
6.00294927431375e+20   4.076612882265788e+20
1.291613232831442e+21  3.667630796636367e+20
4.262087341953312e+21  4.012116669684978e+21
2.049548783919573e+21  9.335768963852513e+20
3.031534475819713e+21  2.440655170179911e+21
2.533640707865628e+21  9.9634264490699e+20
2.020813566497136e+21  2.069719691704125e+21
3.404597469302342e+21  2.97060686820201e+21
2.691751394733491e+21  2.32787438402831e+21
9.285690596698515e+20  1.601854074898249e+20
2.979947430938044e+21  2.504960288929906e+21
6.283947995363812e+21  3.389706563425046e+21
3.50599939261231e+21   1.185761428455159e+21
2.560136510373355e+21  1.780209405673813e+21
3.584632805056152e+21  3.533739367059094e+21
7.675158333954552e+20  3.901853837171666e+20
4.633967577583803e+20  1.094900415573783e+20
3.738227507397669e+21  3.063607020537644e+21
4.203504518000477e+21  3.507095808015342e+21
4.082788907688531e+20  2.865236197916794e+20
2.840318953990956e+21  1.947005246893063e+21
2.52079531582846e+21   1.468112288677595e+21
2.753845337545815e+21  1.045341499699431e+21
4.402613161126154e+21  3.347787466701323e+21
3.901734069569076e+21  1.552377330013849e+21
1.943476627796023e+21  8.115718191809966e+20
3.092254820745689e+21  2.516097376963795e+21
3.99153359433903e+21   1.341836701274184e+21
8.269104311811241e+20  1.157147954589649e+20
1.374671994859129e+21  5.631033619748689e+20
1.069610541000027e+21  4.81039720950345e+20
3.748987732807364e+20  1.470785753956641e+20
4.849420909657115e+21  1.718059119077151e+21
3.526829666788805e+21  1.476136384972428e+21
4.747498820590186e+21  3.084252820236527e+21
1.286137981584466e+20  9.430439197296963e+19
3.179665185913323e+20  3.034323845926419e+20
1.544364251118729e+21  9.909354444577587e+20
3.597948260304426e+20  2.290419728602322e+20
1.141504879551463e+21  5.979174016589673e+20
1.784889122317612e+21  1.844960566560403e+21
2.214162668649359e+21  1.443883808859393e+21
1.134636890119723e+21  3.462435801324277e+20
2.413291015023406e+21  1.912521059289923e+21
1.109378451609615e+21  8.075577172044998e+20
1.649298685386415e+21  1.685111277722768e+21
5.218748730198794e+20  2.410039416092445e+20
3.362421258792018e+20  7.490556207441101e+19
7.40825250203844e+20   2.419558857583552e+20
1.292796553633534e+21  6.2901585296187e+20
1.055388173376791e+21  7.479472412471928e+20
3.914826033685842e+21  2.182447829837832e+21
6.291810154413294e+20  1.35107782406132e+20
1.260334607519447e+21  6.53430849827764e+20
3.320853597181341e+21  2.43276308142703e+21
1.680356071366715e+21  4.931708692958593e+20
3.217741994862834e+21  2.514412576121071e+21
8.979592189025211e+20  2.761480515174078e+20
8.348367665252962e+21  5.423025537248355e+21
1.657827940130701e+21  8.991998339361221e+20
2.258629522520155e+21  1.612196401916022e+21
1.576147279588989e+21  1.163363128490403e+21
4.051680293262469e+21  2.86324114784874e+21
7.854964549077319e+20  3.095627937115346e+20
3.103433880920729e+21  1.151226373163353e+21
1.014381772869676e+21  2.57044158136321e+20
1.246076211099192e+21  9.631689747714167e+20
4.845310249097232e+20  2.739191750258258e+20
2.161238054678362e+21  1.411335722489059e+21
1.077657347634231e+21  6.710881734039156e+20
1.169265067654575e+21  5.417756032950356e+20
3.006118974272601e+20  3.088371380860756e+20
3.391021368225634e+21  1.618516368012355e+21
4.055722273928034e+21  3.650605257250066e+21
5.643854758025363e+20  3.048944284844219e+20
1.333972965026582e+21  4.224440955155688e+20
1.017601846603246e+21  2.304541126460162e+20
2.310709148611068e+21  9.263407306470992e+20
2.702947906357087e+20  1.722253903125073e+20
5.940416793487711e+20  5.064089029752895e+20
2.359176887800829e+20  1.185526275815366e+20
2.04191180485146e+21   9.768450900059749e+20
3.952625308308316e+21  3.627385498367653e+21
1.624724231069714e+21  6.98505897001488e+20
3.27513699441395e+21   2.521187616886001e+21
5.275664096389595e+21  1.959290328742966e+21
1.652976437432116e+21  4.930055548199125e+20
6.440192503136083e+20  3.375233385178188e+20
3.779505249782333e+21  2.165045706487565e+21
2.519283232253571e+21  2.178299897768908e+21
3.727077720620207e+20  1.596059255727715e+20
1.805166579639847e+21  1.300692241043991e+21
7.846126234808604e+20  3.741305389355504e+20
2.322708989818196e+21  2.356227866025582e+21
2.012066450120875e+21  1.213742495601996e+21
1.507975166129575e+21  3.962395525238674e+20
2.399919827729743e+21  7.8274902785643e+20
6.366782703310037e+21  3.470877089508842e+21
1.527739213094291e+21  9.206243200843273e+20
1.982423757373523e+21  1.090979246313847e+21
3.025558762064146e+21  1.500809156621994e+21
7.24169812881921e+20   9.108759812656583e+20
2.532193363535382e+21  1.566104652583545e+21
7.074513251652149e+20  2.050102914323724e+20
5.190668786522139e+20  3.485819133290782e+20
2.807462942909475e+21  1.272268491633533e+21
9.551656302192414e+20  6.309746781386711e+20
7.424837007666231e+20  1.700783132639073e+20
2.216293434223059e+21  1.149329658724038e+21
1.636170129522676e+21  4.24142986526502e+20
5.367933282605209e+21  3.757139928833223e+21
7.825601079506863e+20  8.954823015010872e+20
1.784407237157483e+21  5.202600252766175e+20
2.624933738862009e+21  2.247476588852453e+21
4.806342853321409e+20  2.209353753114751e+20
5.310636799295941e+21  4.998134963504459e+21
2.081902080692649e+21  1.470187556768386e+21
3.913297061612349e+21  2.967469245056869e+21
1.874290078520544e+21  8.974279269088554e+20
2.145671362566355e+21  1.145057607918509e+21
4.379605396529825e+21  4.773591990032227e+21
2.320676740486346e+21  1.392762511239188e+21
1.178700108873916e+21  4.821789538577094e+20
5.396168037519055e+20  2.590679158372495e+20
2.20652963023092e+21   1.471366082644249e+21
2.846556439474864e+20  1.470646991484372e+20
5.578382552542558e+21  2.869322683529177e+21
4.553444342146326e+21  3.990591115255136e+21
4.196717593362029e+21  3.939434120509259e+21
2.223160297754892e+21  2.233197796286261e+21
1.766273493257876e+21  6.98954551694991e+20
5.751863461988683e+21  5.540851194247166e+21
8.636755667391632e+20  3.104508256833085e+20
5.016362592444298e+21  5.037598437346986e+21
7.645749828387823e+20  4.45860642467575e+20
8.243107282962245e+20  5.420905329801032e+20
9.149783218943542e+20  3.989183752099706e+20
1.978135204628359e+21  5.663971422767153e+20
5.349760695158815e+21  2.146675274502166e+21
2.181420936408422e+21  1.896468706969226e+21
1.201719132469313e+21  2.594418848986822e+20
3.2703406608108e+21    2.902619821255909e+21
1.003617043860353e+21  4.437636449777064e+20
1.614704847798722e+21  5.237376753540005e+20
7.75451175938882e+20   3.927746359053059e+20
1.25278432274416e+21   6.107660663118641e+20
1.908249471510731e+21  1.093351530553064e+21
4.982605298487389e+21  4.968130240925936e+21
1.028107618633994e+21  7.145439020734975e+20
4.118643190221934e+20  3.483009431308257e+20
3.486725112107071e+21  3.107544582294483e+21
8.127409808535097e+20  6.889724202297914e+20
1.317690200573824e+21  1.274753823729396e+21
3.065782662136005e+21  1.871234100945396e+21
9.744539844733158e+20  1.048668464493657e+21
3.914936934826666e+21  3.897878977967297e+21
1.943176012520896e+21  1.84944057905385e+21
1.452511084918694e+21  6.89216125955877e+20
1.354491364928882e+21  8.213285304728477e+20
4.993395360244615e+21  3.204826113047249e+21
1.305300797998928e+21  7.668243361657949e+20
4.07230734250578e+21   3.492596820389618e+21
7.977012098979059e+20  7.627587298980598e+20
2.361635853197373e+21  2.179387481894546e+21
1.403032287612588e+21  5.654258410934562e+20
4.65774658361632e+20   1.439099505965873e+20
4.39179889252093e+21   3.310042245126002e+21
1.228706953236331e+21  1.247033156589514e+21
1.597978478782668e+21  8.257693958956589e+20
5.17871172951147e+20   3.261860326417467e+20
2.510228745202742e+21  1.976889521168678e+21
1.639136875777207e+21  8.103389503387546e+20
1.596599251396786e+21  1.779225614976712e+21
1.716361224487636e+21  1.103398872733493e+21
1.493270913346211e+21  4.411196956338427e+20
2.064645975770426e+21  9.049823625017986e+20
2.933350937393455e+21  1.726928997949754e+21
2.657516719216081e+21  1.954338503671432e+21
1.810351348710858e+21  1.340757644432965e+21
3.020170205109997e+20  2.835300827488658e+20
8.473931963513726e+21  6.733140555177827e+21
1.675292899485644e+21  7.710618786083041e+20
2.395783271472003e+21  1.150989207508351e+21
1.28492426148489e+21   3.953778844366622e+20
7.882627909788442e+20  4.277850705322795e+20
4.719501067606731e+21  2.404353510380274e+21
6.393733369380129e+21  2.683773261425855e+21
1.679522905435652e+21  8.256118717088174e+20
2.955095442294307e+21  1.496115417833105e+21
5.492816411422332e+21  5.406430894768402e+21
3.041937228008985e+21  1.500184400393186e+21
2.306697567242988e+21  1.07576173329295e+21
2.210748377181859e+21  7.574912456521432e+20
8.629426058998086e+20  8.419302995102496e+20
3.226637730026797e+21  1.669596331501355e+21
3.673934682067281e+21  3.040003266924252e+21
2.594719651911933e+21  1.014867184442138e+21
2.5754791484039e+21    2.604655835401935e+21
8.167018967257821e+20  2.2907306083316e+20
1.736724250202791e+21  6.134297902110916e+20
4.184959820634872e+21  3.902601169654206e+21
1.188350196975464e+21  3.920257022992729e+20
8.47088696721567e+21   5.96038553937624e+21
4.403665877539052e+21  2.397923075207205e+21
1.311100308419074e+21  7.355711308589467e+20
1.747492356911834e+21  4.589382499531539e+20
1.32346663004588e+21   7.612130935676962e+20
2.481380937789621e+21  8.0354486216215e+20
1.209546388621683e+21  4.226469193469121e+20
3.169733622835064e+21  1.230534463768747e+21
1.377169240852506e+21  6.263395124159363e+20
6.515588390397799e+20  2.586497617722227e+20
4.830853694293373e+20  2.743866524201466e+20
7.451520835458402e+20  2.645610585719949e+20
3.176698439658793e+21  1.851833016432274e+21
1.296644879515122e+21  1.171358623174603e+21
6.231218725026651e+21  6.044826578102056e+21
2.596295911781513e+21  9.294206035712694e+20
7.559483377525541e+20  5.013014865117541e+20
4.849358985162238e+21  3.871885623304997e+21
2.213951562416826e+21  2.078037142157936e+21
8.188658763467336e+20  1.862543090976244e+20
1.883281515176589e+20  6.742076620545579e+19
1.006625448411437e+21  4.178654832760299e+20
1.908752748769089e+21  7.410094694774766e+20
4.729886931297401e+21  4.93153614973612e+21
2.331085685125106e+21  1.041339125846964e+21
1.198162414663597e+21  2.704752020220314e+20
1.820395501779801e+21  8.610976420423366e+20
2.602649364955826e+21  9.508448251329964e+20
1.500409118755593e+21  1.284590540530377e+21
4.663873730909357e+21  2.655394331745063e+21
7.576135437147743e+20  7.430512701935372e+20
5.052413907461399e+21  1.688865600344634e+21
9.80640804461416e+20   4.905440678767019e+20
4.023582335187305e+21  3.62611850115361e+21
5.385074545736934e+21  4.624348344769202e+21
1.296107825259558e+21  3.419355314921273e+20
7.816560103254917e+20  2.125569404892099e+20
2.851459733569164e+21  1.964284299531888e+21
2.345141419562129e+21  2.014788478746779e+21
5.715799762072607e+20  4.421622020110854e+20
4.338969417092061e+21  2.560581867118381e+21
8.904033046277002e+20  2.424195491667416e+20
6.520142655520978e+20  3.233705627678247e+20
4.333857831514995e+21  3.412625271684369e+21
1.894092406082092e+21  9.1273025631536e+20
9.023265846411636e+20  2.615024238730674e+20
6.0194774849462e+20    1.192722845061169e+20
1.715941263822383e+21  3.127257758755783e+20
2.771632304274115e+21  2.77697654486968e+21
6.774370854486042e+20  2.744230654305088e+20
1.527806767088701e+21  5.681083998907502e+20
2.110874300045477e+21  1.820190031614552e+21
3.638249284519904e+21  3.236292055264995e+21
4.664306639423538e+21  3.946223147765783e+21
5.52125551716927e+20   9.127443019166979e+19
3.663608491071674e+21  3.360944051843242e+21
1.224631195573561e+21  9.327539916244637e+20
1.059825344909658e+21  2.837610296833821e+20
6.259023949126036e+20  2.207286136452076e+20
1.661309222642659e+21  5.163329215859225e+20
7.410887107820451e+20  4.258294288374651e+20
3.722871358568243e+21  3.691941244782537e+21
3.153038216066448e+21  3.216271690149612e+21
5.923348150899976e+20  1.48066269212442e+20
3.051337929281168e+21  3.009699939740185e+21
8.400902154906239e+20  2.518346319337341e+20
1.706806837878169e+21  7.728360444722589e+20
8.955261492038342e+20  5.839516763517467e+20
4.345376913461902e+20  1.156300517877266e+20
5.909466930948514e+21  2.943309732237461e+21
1.735227366276644e+21  9.989454374488839e+20
7.723290554972074e+20  3.050415118261271e+20
1.602569898602772e+21  5.148658467980588e+20
1.901946683832226e+21  7.700239480759328e+20
7.143350771956507e+20  1.968069274778718e+20
2.667239990811574e+21  1.423124820097249e+21
2.903396370371907e+21  1.227042846433895e+21
1.333179205592258e+21  3.926310996174322e+20
8.565970340248436e+20  2.075694417482524e+20
2.275590078716833e+20  1.495954763175398e+20
3.345796220767579e+21  2.432326943925741e+21
1.856956849454701e+21  1.071125254958574e+21
3.460892464644473e+20  1.977214973795749e+20
7.682623050336919e+20  6.810789583481493e+20
9.887011218945024e+20  2.234153636049049e+20
1.277336822012677e+21  5.169435233764011e+20
1.564502096852516e+21  1.431364035988659e+21
7.467414038543392e+21  4.432103551985733e+21
2.737764109176382e+21  2.34255705612521e+21
2.557357789403268e+20  1.994813840179613e+20
9.057335577592694e+20  4.637976170625881e+20
2.004976658407487e+21  5.286677114475874e+20
4.1618462214473e+21    2.851876966741892e+21
5.178853592899732e+21  2.00772588971339e+21
4.808654325830157e+21  2.768283124067352e+21
3.147064754110695e+21  1.278675425053421e+21
1.393241462022685e+21  4.231351691253891e+20
2.23971778178492e+21   2.244073222367049e+21
2.270829773910702e+21  1.163376063203833e+21
1.958710053535603e+21  1.512806317249094e+21
2.486123228197242e+21  1.430149882886743e+21
4.557113649942726e+20  3.624098261420765e+20
1.003826461243026e+21  4.167918556179872e+20
1.02236440320919e+21   3.234700899739647e+20
3.341557207618317e+21  1.47935298202091e+21
3.810878450686503e+21  3.481753396137182e+21
1.785276431885566e+21  9.209137392231306e+20
1.096144624104587e+21  4.413114790783495e+20
6.537142055264441e+21  4.538656086440037e+21
1.879539023886244e+21  6.486205696086434e+20
5.534968978034613e+20  5.952748826771103e+20
5.618899186590197e+20  5.131894231197667e+20
2.030572866889648e+21  2.200282749581414e+21
8.538487123522408e+20  2.588055075063363e+20
2.645642978798518e+21  1.147296438772642e+21
9.144221273403739e+20  3.342724615701725e+20
4.430086244753021e+21  3.417318092864833e+21
4.941374280948859e+21  1.997863132254938e+21
3.037876107045004e+21  1.799392823710945e+21
1.481355514632095e+21  1.060069289889474e+21
1.846854149590602e+21  1.144262052204708e+21
2.430892208267077e+21  7.452197032177453e+20
1.231449645409399e+21  6.544576180008089e+20
4.003732719829669e+21  1.89555398835491e+21
2.253803915519428e+20  7.952464900822604e+19
1.398152637416332e+21  5.164934186176429e+20
2.160583906832486e+21  1.604410093805014e+21
5.40671771964617e+20   2.534095552662994e+20
7.070189796009873e+20  5.771344589071807e+20
1.288264806508492e+21  6.095670119968242e+20
6.496406433684922e+21  4.534257148591506e+21
3.921171605560807e+20  4.521059435733365e+20
3.526174393043023e+21  1.128978700310259e+21
3.906701539958065e+21  2.829991103700361e+21
2.251842597881708e+21  1.078548808440346e+21
1.91745708094889e+21   1.621908981684524e+21
3.015086767030602e+21  1.589752538658535e+21
1.124594988850593e+21  5.145174877373822e+20
5.466615594690198e+20  1.582899174666585e+20
3.051385780027208e+21  2.283189209252203e+21
4.564128006362355e+20  2.690052195976583e+20
5.080454444641314e+21  4.59074518838604e+21
2.499373944200873e+21  1.293959178049713e+21
1.641056535118373e+21  1.697470761853264e+21
3.625971908985739e+20  1.453469816836868e+20
1.130716506644097e+21  6.701386091257329e+20
8.819624330261011e+20  5.665182487619449e+20
1.036451662843605e+21  3.924102712392036e+20
2.776135903901485e+21  2.62302141147486e+21
7.897298385574602e+20  2.588826738712015e+20
3.914900343079693e+21  2.644106639586636e+21
8.779699919564371e+20  2.56820168324979e+20
3.302128192880688e+21  2.644275276874683e+21
1.194911941632543e+21  6.269651979812919e+20
5.024981356231178e+20  5.759201125257812e+20
3.573803336802186e+21  2.778310018498098e+21
2.555844579928471e+21  1.798541171441661e+21
5.239804184356658e+21  5.866836491132772e+21
7.670891173307618e+20  3.465092343389474e+20
4.318054700422552e+21  3.683136389444304e+21
2.383469304190866e+21  1.009035176328555e+21
3.328283973616549e+20  1.934699618777236e+20
2.625675143950664e+21  2.29998267392758e+21
3.403718141475098e+21  3.210705086198945e+21
3.876333204720753e+21  3.72047588782782e+21
6.775665639378911e+20  2.602390905249711e+20
4.911248577141471e+21  3.41914456803846e+21
2.077279135675154e+21  1.540295965209215e+21
3.840062902171771e+21  1.759686190203787e+21
3.26374739095633e+20   2.980608559363342e+20
1.552695910429364e+21  1.89847262772117e+21
9.829511510702571e+20  3.300940133916488e+20
1.278647932454196e+21  4.438143850643832e+20
3.444769577978487e+21  1.517152599573731e+21
1.031815207027227e+21  3.69705219375703e+20
3.087673534024746e+21  2.936172775638725e+21
3.1717140807712e+21    2.085260892973115e+21
1.394251394239122e+21  4.849135470574482e+20
1.863461173216531e+21  5.724624664058682e+20
2.490479334936816e+20  1.711502314305913e+20
1.96267322120769e+21   2.02704010072795e+21
1.528243616252556e+21  1.241402420911028e+21
6.227793737510036e+21  5.8319405563042e+21
3.395449532559246e+21  3.413039670873206e+21
9.716685081037872e+20  5.755125372286292e+20
1.621808150310992e+21  5.816538408364954e+20
5.4274303372824e+21    5.06640156482968e+21
1.318175463433673e+21  3.443159785056682e+20
9.113776939922715e+20  4.307767188779994e+20
6.363973583042465e+21  4.742994243306397e+21
1.29383913694727e+21   3.327335712567509e+20
4.371009150741081e+21  3.818769884540938e+21
1.740446475294813e+21  1.045440819552339e+21
1.620443559623899e+21  5.559958340540734e+20
1.026695740150814e+21  2.93872310781271e+20
8.912263937545975e+21  8.559893504730985e+21
5.883877477865795e+21  3.108249391883167e+21
1.936553469268847e+21  7.848186429914393e+20
1.672155579395227e+21  1.245279858342083e+21
3.336183287362957e+21  3.368388172232438e+21
1.620481840220731e+21  4.40397373141233e+20
2.740113862281962e+20  1.636988475796216e+20
1.410922594159741e+21  4.366478398160958e+20
1.29851387336048e+21   6.966411027627817e+20
5.064687905295844e+21  4.501048798393177e+21
1.507254590189196e+21  1.717952707931331e+21
1.128062760563669e+21  3.378131489068397e+20
7.640154105850815e+20  2.342464245381139e+20
1.365909115884173e+21  5.656559867625388e+20
8.356372813590613e+20  3.272033498233234e+20
3.538835137495468e+21  2.612657840602346e+21
1.080178237525652e+21  5.972477084192531e+20
1.393780768078062e+21  5.259316254922222e+20
6.636819662867079e+20  5.657270333922854e+20
7.134838968660777e+20  2.3790502408815e+20
2.92143891637906e+21   2.190535256125925e+21
3.763465679709453e+21  1.959335677645589e+21
7.809410638846466e+20  4.123662953970348e+20
2.799686352252913e+21  1.871672223314396e+21
1.845724871984039e+21  5.013931821457921e+20
3.09490744092621e+21   1.177205728667686e+21
3.531553942797917e+20  1.585039238297015e+20
4.537447556269906e+21  4.282274631112383e+21
6.26198956948066e+21   6.149511917805228e+21
2.129001851495597e+21  2.026097918600157e+21
2.66504110829351e+21   8.311358115590147e+20
8.321042074513892e+20  2.884141685216297e+20
9.415326711972375e+20  4.811382043534465e+20
2.814014554467392e+21  8.819393553618856e+20
1.602611556899325e+21  6.477693723905718e+20
4.50420085792075e+21   4.519624705235075e+21
2.542709831615245e+20  2.776487151833673e+20
1.860091354795351e+21  7.197936918641279e+20
1.395677346471139e+21  5.150035739115382e+20
1.922082277766199e+21  8.766462808184615e+20
4.433771315148116e+20  2.454988070680876e+20
7.749974382764244e+20  4.687601804044838e+20
2.352317905568344e+21  8.892442690174743e+20
1.348114267856525e+21  1.417550742047701e+21
4.199640429520193e+20  2.491762949964359e+20
5.050449775073912e+21  5.107288848410526e+21
2.459312736665552e+21  2.04276452344178e+21
2.351781977212687e+21  7.839218477653905e+20
1.336532135514835e+21  5.423173122084644e+20
2.01651150295309e+21   5.710872003111582e+20
1.346217126513496e+21  7.736373441520842e+20
5.823683491146267e+20  2.982309873873825e+20
1.921089234048364e+20  7.947648019546155e+19
1.189693395564327e+21  1.322749836660063e+21
2.651135118544097e+21  1.78907717911359e+21
6.234055992791894e+21  5.271710096357501e+21
2.310381511738177e+21  1.50255810842666e+21
9.500681183910114e+20  3.154983639750483e+20
5.417548876749996e+20  4.932008651458774e+20
1.01995722920836e+21   7.863449377687781e+20
1.704673257554702e+21  1.676369011160356e+21
1.230711055070511e+21  6.867424994660458e+20
1.167814345624608e+21  5.121976408789522e+20
3.409236176918534e+20  1.873376382598643e+20
2.197998686636773e+21  2.597863433260441e+21
1.199354742664944e+21  4.071168499441258e+20
4.388860293764071e+21  4.179239457694302e+21
6.146659138423142e+20  3.999224780796408e+20
2.686723688699485e+20  1.787399508501151e+20
5.626499010961384e+21  5.275034875498532e+21
5.195044033560129e+21  2.669380008467758e+21
1.135528602845942e+21  1.238077217681032e+21
1.638024486669246e+21  4.759098577956668e+20
1.942123296107998e+21  5.621312093298052e+20
5.632652616902233e+21  4.410624136934073e+21
4.806386200467823e+21  4.153795081974954e+21
4.796097164169141e+20  6.059730700636884e+20
5.599054074832189e+21  5.347998733111601e+21
1.562174861745072e+21  6.300962866848495e+20
5.777235616389382e+21  5.094678931302e+21
9.793122425713417e+20  2.993309413999968e+20
4.697873656296191e+20  2.278076520762354e+20
8.758262785338088e+20  3.342454118249106e+20
1.716809332650559e+21  5.711354751461639e+20
1.267536989223519e+21  5.711348662219643e+20
1.065094556473681e+21  7.258723818325499e+20
9.130451517543054e+20  2.191159515551399e+20
1.130409135969529e+21  9.149641899740235e+20
8.648183551446084e+20  2.230741361818882e+20
2.22269755289318e+21   1.744391423091656e+21
4.132125841606375e+20  3.80115083030262e+20
5.540216797500407e+21  5.617751934929871e+21
2.519375556045932e+21  9.030950746594535e+20
2.549438209458537e+21  2.310100937481391e+21
1.185454382415065e+21  4.108665943754956e+20
2.219631727446847e+21  9.144650724466957e+20
1.262687738324748e+21  4.782429203733784e+20
1.881069121859643e+21  1.785468795168525e+21
2.500477889059532e+21  2.038443009038594e+21
1.212215897300807e+21  2.83964885120515e+20
5.392675496008029e+21  1.619906276904479e+21
9.106042007562706e+20  8.486196869706423e+20
5.712264436365121e+20  1.406562288751764e+20
1.46361696159979e+21   1.062835055973758e+21
2.973884459939696e+20  1.899116912683862e+20
4.25768056971793e+20   3.584571785972451e+20
3.112119635752067e+21  2.809853862199524e+21
6.766680958122307e+20  3.0282146098244e+20
7.932730455642939e+21  3.694680471998642e+21
3.29142989196587e+21   3.014326975058218e+21
5.242021081273231e+20  6.134660713973396e+20
4.064070258787319e+21  2.947922286606191e+21
2.25840321663888e+20   1.745692216537028e+20
9.982037171082541e+20  5.117889795575149e+20
2.490259784454982e+21  1.167665817847147e+21
1.254851474973123e+21  1.059709310134384e+21
5.713670685348768e+21  5.095456507801663e+21
2.663321859135761e+21  9.062186812890051e+20
1.768001749614879e+21  6.40705272305683e+20
1.945793729804305e+21  9.995733419753058e+20
1.665111386628066e+21  8.071508793717868e+20
7.225784659535897e+21  5.758186273797032e+21
6.694603097886056e+21  4.039855028465396e+21
5.147862072063982e+20  5.268000682129919e+20
1.857558080004955e+21  5.586055992002655e+20
3.310060157724395e+21  1.315439491475673e+21
3.09629454961144e+21   2.32876790194738e+21
1.216959313608335e+21  5.08867031922028e+20
2.885249115673418e+21  1.313233374112458e+21
6.34506522000695e+20   2.894405674933301e+20
3.041641116333486e+20  2.61242048729736e+20
9.813366106038448e+20  3.812998088616123e+20
2.9626468529695e+21    2.598700135455461e+21
2.813187580985816e+21  1.607614009467545e+21
5.220823763727105e+21  4.103081346516402e+21
7.673142973121304e+20  4.917385027182488e+20
1.686620578448388e+21  4.763458273502195e+20
1.080341493012144e+21  3.291894649373666e+20
5.42810981787618e+20   4.551319726800867e+20
1.871587918744121e+21  1.442483938567844e+21
1.538176305230722e+21  5.078266717914828e+20
4.115623526671783e+21  2.054951102654458e+21
1.785134568497304e+21  1.874874430423819e+21
1.445465203301673e+21  3.347484348175403e+20
1.697683670933023e+21  9.43552065097777e+20
6.003861253238292e+20  5.462770050719629e+20
2.699128853873077e+21  1.506613586286483e+21
7.523589688495398e+20  1.802604631931824e+20
5.004929078890311e+20  1.555242625649898e+20
4.340746087145058e+21  2.594918918837821e+21
1.699146777861965e+21  1.039171214958838e+21
3.458068707678112e+21  2.971298162300563e+21
5.106300602902794e+21  2.286650744418044e+21
1.433231174913921e+21  5.864049371887629e+20
3.970550197775204e+21  1.312451766891129e+21
5.690117985197527e+20  4.334811632929827e+20
1.211588771052696e+21  9.51555474858322e+20
2.232333004295939e+20  9.525871786950835e+19
7.725913901755017e+21  5.921484637372414e+21
4.084752477126065e+21  2.351250016246826e+21
8.828350054539041e+20  3.304563223521713e+20
1.005779897581398e+21  2.778113861401578e+20
3.142786334464693e+21  1.726503394649469e+21
7.191719431954466e+20  3.922311006884032e+20
1.555095203130846e+21  8.860484846978947e+20
3.711593782151353e+21  3.224367747867867e+21
3.160918952464393e+20  2.153455834522265e+20
3.933684857125456e+21  3.196288822192377e+21
2.17609430394915e+21   2.148905642811125e+21
4.906139243364219e+21  1.714411952571544e+21
3.092644382113456e+21  2.986040700841134e+21
4.307738079576153e+20  1.686992341215128e+20
3.947573395426313e+21  3.761457746062591e+21
1.487395967632306e+21  7.371485044311843e+20
2.061922423895774e+21  5.667688454645854e+20
3.863232796354685e+21  2.766947661349099e+21
1.71442692844768e+21   1.380271561406069e+21
3.493509784945704e+20  1.093277923439279e+20
9.043205533761819e+20  2.79838291200451e+20
1.527363162525405e+21  1.335338385126607e+21
7.72868361552585e+20   2.408724562033736e+20
1.414741646643751e+21  5.069452572964114e+20
8.810335656029559e+20  6.538357365697636e+20
1.76651105813822e+21   1.940670764663056e+21
6.43964081218173e+20   2.752100947981397e+20
1.526144375876248e+21  1.72352037773391e+21
4.600894267820301e+20  1.429928708763418e+20
1.921353820526472e+21  1.55488401527057e+21
2.538770307841203e+21  8.215304146468937e+20
1.772372493053242e+21  1.814237341104704e+21
8.831671459264227e+20  4.210438016041796e+20
4.704538983744699e+20  4.157546667721796e+20
6.282620559373644e+21  2.306917784820517e+21
9.019178829749798e+20  5.114749491849979e+20
2.026049001063954e+21  9.261246831213501e+20
5.483309875558907e+21  5.039910986497521e+21
1.233926625204453e+21  3.540623502833748e+20
1.846645858107837e+21  8.202320587748201e+20
9.279464370213675e+20  7.433986755231678e+20
2.096810684309106e+21  1.183294889036117e+21
2.698749425604471e+21  1.244591633728151e+21
2.713475070486066e+20  1.880850894310199e+20
5.781158251664821e+20  1.807249391260015e+20
2.259355727960069e+21  7.154722848905577e+20
1.128215882950999e+21  3.495005275570717e+20
4.092623643374801e+20  1.835524730174253e+20
2.030981568555832e+21  1.400818013104548e+21
2.434937566632362e+21  2.368188225675978e+21
5.146105668209308e+20  1.943654398008814e+20
2.522441381492264e+21  1.134146731002654e+21
4.304945847807183e+20  1.692081479162801e+20
3.516359923555075e+20  2.232088463527423e+20
2.863141508052609e+21  2.33174328619982e+21
1.886186336936243e+21  1.490023360618039e+21
7.728323327555661e+20  2.381742675697478e+20
6.732937737914234e+20  2.458658945354647e+20
4.745746920335139e+21  4.77660185356194e+21
8.122388294950579e+20  3.847721170130623e+20
8.889734117460101e+20  2.975855582289105e+20
1.642300654515435e+21  1.279825744790993e+21
1.697662278834793e+21  1.270504447609741e+21
2.190224910729978e+21  1.385528416218615e+21
2.437008096561046e+21  1.172396861922074e+21
5.376115760178187e+20  2.336615617577557e+20
1.384430732301688e+21  7.192425000587337e+20
3.294322328826548e+21  3.343321294801606e+21
2.336772605554568e+21  2.704783938075298e+21
4.515207655410043e+20  1.013866425026066e+20
9.31270093546367e+20   8.23664485205945e+20
1.165957173728271e+21  5.495985153502649e+20
2.601556116146282e+21  2.123648880953629e+21
4.209967183465753e+21  2.5113913203608e+21
4.202533992280778e+20  4.196372312699348e+20
1.954201950308606e+21  1.661713789441434e+21
3.5239000752312e+21    1.115888662889708e+21
6.683285552022474e+20  3.397323067534229e+20
2.594553018725721e+21  1.230448216082883e+21
4.594206422373656e+20  4.701643727443004e+20
1.742191620150419e+21  1.676211289002781e+21
1.837804166139401e+21  1.39648546066015e+21
1.172751979666066e+21  5.919779456334002e+20
2.312807826037422e+21  1.156012964917558e+21
4.227080862049761e+21  3.2622234042738e+21
5.354442186971467e+20  1.812357200381143e+20
2.648345138574941e+21  1.340994128918523e+21
2.396470070415177e+21  1.134875036245893e+21
1.783342698795563e+21  5.969927502618484e+20
1.10795756592718e+21   4.249908707840976e+20
1.044674109863277e+21  4.56910556762926e+20
6.019488743945268e+20  4.221318328059055e+20
1.305512467181414e+21  1.180432778758554e+21
3.274114677298537e+21  2.089300410263509e+21
3.91599077713947e+21   3.606832463907719e+21
1.102664710465113e+21  3.836297292403339e+20
1.383434873834085e+21  7.16091216932972e+20
3.334824326175398e+21  1.972570422759041e+21
7.05240057748176e+20   1.933881891748645e+20
7.520403391759033e+20  2.33032506467804e+20
1.03127927867157e+21   3.994839339673011e+20
2.875590020372615e+21  2.442949051440864e+21
1.68285782095972e+21   4.158755513613026e+20
4.675890460615089e+21  3.521982415769743e+21
1.698976204026079e+21  6.312962543861887e+20
7.518413926623642e+21  3.942430925945678e+21
4.220942455757655e+20  1.17778793291689e+20
2.15817898463147e+21   9.437586564716837e+20
1.275466702267412e+21  3.720525025383629e+20
2.867468904344559e+21  1.311712571850165e+21
3.251023596109102e+21  2.937256187836083e+21
4.032669473335432e+20  3.425267321507111e+20
1.178853231261246e+21  4.1574457073389e+20
2.817530739876461e+21  2.323954919099358e+21
7.640115262304029e+21  3.711775341486456e+21
2.429320451997125e+20  2.020185670884088e+20
2.158481851706411e+21  1.256804764475383e+21
9.889105392771751e+20  5.101697712977389e+20
1.052223268738656e+21  1.122189342789762e+21
2.950823778047746e+21  2.413784614702941e+21
4.786560791958184e+20  1.495183972099174e+20
2.879939371712748e+21  9.873889634278209e+20
6.854805143830879e+20  7.76290645502049e+20
2.140572161888265e+20  1.447486883248148e+20
3.416775202694752e+21  2.875517366520751e+21
2.419481212711227e+21  9.199448291697985e+20
5.604575487975345e+21  5.652126702888815e+21
4.004859745636419e+21  2.258559335327338e+21
2.569014231138809e+21  2.428288228839031e+21
1.123628966730522e+21  9.839242255458696e+20
1.004163105315172e+21  7.609509803163835e+20
6.740312382304053e+20  4.447817817205904e+20
1.20067542325567e+21   3.666446110680638e+20
3.042958419224491e+20  2.233775169486614e+20
1.153645458246947e+21  4.29759408733297e+20
4.775947496486332e+21  4.385178521786577e+21
1.480076492337922e+21  7.125076487601028e+20
2.741200355692066e+20  1.883291957898225e+20
1.187973020506672e+21  8.446895058202018e+20
1.241228086100328e+21  6.323066449377136e+20
1.122841962695639e+21  5.024072675255113e+20
1.599581760250012e+21  1.12292969938413e+21
7.390024182546657e+20  4.543570898959508e+20
6.407856657811563e+20  4.002241493550554e+20
7.778538463400842e+20  3.781429759875599e+20
4.350052775775019e+21  1.507461662416188e+21
2.207833422323044e+20  1.153677480716797e+20
2.786158664872198e+21  2.806828556952589e+21
4.012358239015991e+20  4.300215759339802e+20
3.064522780140248e+21  1.420146980444762e+21
1.094033561779257e+21  5.432788485556565e+20
1.045788750771051e+21  2.999269914033045e+20
1.360785145408132e+20  1.335227803929006e+20
1.08084927387013e+21   1.379194790610786e+21
4.288730637348836e+21  3.033443721055866e+21
2.325359358198904e+21  2.040008601006557e+21
2.310719281710229e+21  7.35965602088558e+20
2.641237332463043e+20  1.541199848444303e+20
1.316637484160926e+21  3.497963103759735e+20
4.50915031391123e+20   3.051809723563381e+20
5.016501641082793e+21  4.022610719690322e+21
2.304055080161628e+21  1.534906549287263e+21
1.547570814053417e+21  1.011511013804328e+21
4.157169233234275e+21  3.074653138204684e+21
1.272674470498442e+21  1.133275656959977e+21
9.36399693521942e+19   8.593843587467194e+19
1.155509385542725e+21  8.236745798368597e+20
1.691110667276876e+21  8.873979132662425e+20
7.181513149298938e+20  4.373201540569682e+20
1.710230136544924e+21  1.717964828712953e+21
5.294749225710485e+21  2.882663639002966e+21
5.750218522224786e+20  2.612345694704798e+20
3.405193070353062e+21  2.466465970023941e+21
8.983307658717792e+20  8.475736508971917e+20
1.406806304100324e+21  1.425816751542143e+21
7.266569257761364e+20  5.181341634661371e+20
2.097134943482277e+20  2.356215034519644e+20
2.419045489447279e+21  6.569566691870364e+20
9.129855916492334e+21  5.029294481741809e+21
2.010501449250364e+21  6.418296043969054e+20
2.577171375963884e+21  1.205020325414671e+21
1.035058924658841e+21  1.757256273493964e+20
1.270109670510655e+21  6.614851164871011e+20
1.511326970152246e+21  3.597013434994274e+20
1.262948947103136e+21  9.186541641323386e+20
7.695593417263746e+20  3.026202767428361e+20
1.644835055205737e+21  6.200583762617649e+20
6.222533533145267e+20  2.286692146103244e+20
2.869050793713673e+21  2.064624641374566e+21
9.914956054632858e+20  4.143392276305436e+20
6.840596287006525e+20  4.997410530418649e+20
3.493580716639835e+21  3.842020227086946e+21
3.974220631471511e+21  3.697471231653483e+21
2.303930105271968e+21  6.137104601693689e+20
1.594476367122434e+21  1.643377708193069e+21
1.303859646118169e+21  3.870404778761273e+20
3.680392280982977e+21  1.068695706511846e+21
1.049800332139131e+21  1.017463149339347e+21
6.430757461916742e+20  2.625387260726984e+20
1.001383258445178e+21  2.474367378882425e+20
3.601546636406695e+21  2.499628783669662e+21
7.894326009820537e+20  2.897121847472313e+20
2.246880756992253e+21  1.476307594941762e+21
2.323411551360066e+21  2.074774401040021e+21
8.514882631975452e+20  9.415204490846237e+20
5.777938177931252e+20  1.368301545287473e+20
1.262736152020742e+21  5.974485638022592e+20
1.757602938075281e+21  7.99307038713789e+20
4.54141860524134e+20   1.111740087650463e+20
9.62133261792737e+20   3.557593540045891e+20
6.209157842251977e+20  4.55199263964519e+20
2.153404606076504e+21  2.029196708519262e+21
1.083166375878412e+21  3.769607904678743e+20
1.429468417425253e+21  4.519165592338812e+20
1.988237904492458e+20  1.590313478880623e+20
5.128778068643e+20     4.153030856771686e+20
7.481143262007431e+20  2.140167086558031e+20
5.446398935962931e+21  3.289202444898044e+21
3.996265751647489e+21  2.659116905396931e+21
9.447617521300621e+20  3.111937732548367e+20
6.754915304095802e+20  2.526553881021994e+20
4.029377342007824e+21  4.331793462604427e+21
2.445589705651e+21     9.843432085547027e+20
1.684906958790173e+21  5.80574820117899e+20
1.984869211971185e+21  1.089106869139269e+21
5.949806798710778e+20  2.560200461488064e+20
1.727632608455037e+21  1.402938969744434e+21
2.00358842382235e+21   8.442997807278229e+20
3.283026175061196e+21  2.443997385288375e+21
1.032427696576549e+21  4.330310993480962e+20
5.438513695965359e+21  5.458289896550444e+21
1.778680347281328e+21  1.121034914924905e+21
3.778239738287042e+21  9.488192350299695e+20
1.177649644260832e+21  6.58818993951947e+20
9.728833541032703e+20  2.745923829497494e+20
3.355744109394487e+21  1.966978763782447e+21
6.092435798909602e+20  1.075094818211256e+20
2.460716170899431e+21  1.84135390758782e+21
9.627975427377741e+20  3.959158835098979e+20
4.466626200329691e+21  3.56092788652138e+21
3.930525581986855e+21  2.928087279799847e+21
3.287152598219774e+21  1.829295688001396e+21
9.214522463586993e+20  6.60026349433175e+20
5.99057563433755e+20   4.706838000985727e+20
1.566033320725822e+21  9.98545111539757e+20
1.938733211488495e+21  6.441160556567236e+20
4.491045843409201e+20  8.990188783648445e+19
1.792016068727926e+20  9.712218073157473e+19
1.09995917298897e+21   3.407208886237523e+20
1.079734632962356e+21  5.435210390081176e+20
3.287264062310552e+21  1.999339221278931e+21
1.850234664060897e+21  1.758087565739933e+21
8.380467071597045e+20  2.37110140161294e+20
1.552849032816695e+21  7.845357925403424e+20
1.752719910179304e+21  6.889439842202692e+20
1.869561861861758e+21  1.109918390514566e+21
1.40933957889072e+21   3.568566710657966e+20
1.315065727890974e+21  6.183791106244579e+20
3.174231030012947e+21  3.053488379807364e+21
4.040562031682398e+20  3.906723560683743e+20
9.169610316303041e+20  2.932037049732167e+20
1.997788913402204e+21  1.163041169436917e+21
4.65327282033648e+21   3.207742701868304e+21
1.976265084883094e+21  8.744714010790368e+20
9.062739897145539e+20  3.143209170865957e+20
1.247936197745296e+21  1.41669608690954e+21
6.047940234591181e+20  5.920833270499309e+20
2.803152435116128e+21  2.427096267224279e+21
2.563662828881586e+20  1.614738488749688e+20
1.800042609163807e+21  1.179369395851414e+21
3.157984857307161e+21  1.494735817023754e+21
8.812801376825545e+20  2.918324428600504e+20
1.298196369586751e+21  8.228466150942407e+20
2.434205731692915e+21  1.734824854714323e+21
3.421716214435931e+21  3.211393353034123e+21
2.564823631685541e+21  1.098434035073785e+21
6.56942836099306e+21   5.748090329332374e+21
6.34677658786535e+20   2.145745460853975e+20
2.863619452563064e+20  2.850421198803842e+20
8.149522482705486e+20  7.57034120438341e+20
5.047879908536544e+21  3.119677125348507e+21
3.63841310295635e+21   3.405335415063535e+21
2.155604051544521e+21  1.826427001530127e+21
9.218545303954141e+21  5.220210369235732e+21
8.005835136594231e+20  2.664490430649073e+20
1.818258543756614e+21  7.336848441292688e+20
5.940022728520316e+21  5.840186605000669e+21
1.551362844939663e+21  5.92840755570761e+20
9.17376488695929e+20   2.037309961074718e+20
6.701558344560576e+21  5.915769778205889e+21
2.527856960044177e+21  1.769741630419296e+21
1.462050834829372e+21  6.306255445526835e+20
1.026863499236933e+21  7.789894885649958e+20
3.586828309874495e+21  2.741352685727337e+21
5.548139755144858e+21  2.185362741068026e+21
1.313068381456235e+21  9.087503155494118e+20
4.207299926586443e+21  3.583359641663619e+21
6.998807178966097e+21  4.291321095188125e+21
5.282426251230092e+21  1.700990499945665e+21
1.405332501122267e+21  9.939546252783256e+20
1.103170239523285e+21  3.305422468109369e+20
6.481884576686465e+20  3.731521774216254e+20
3.858242807967559e+21  3.057436901867287e+21
9.41371667510559e+20   6.059246413556954e+20
3.654591158717772e+21  2.924755196852295e+21
3.93273459760408e+20   3.11025085770419e+20
1.469169899940337e+21  3.556679562649013e+20
9.236060928804892e+20  3.440353587437618e+20
5.839474237339735e+21  3.318867797319272e+21
4.763344735879089e+20  2.503906179215874e+20
2.521514202918979e+21  2.397527708887168e+21
3.975349909078074e+21  2.500971819003039e+21
2.254659599448628e+21  1.197958478067846e+21
1.299435985384184e+21  4.536823207241565e+20
5.366329438187911e+21  2.567178614127064e+21
5.272420378757982e+20  3.409873070348337e+20
2.064522126780673e+21  8.96839173675194e+20
2.690179075513585e+21  1.532145661633449e+21
2.337540469291034e+21  2.26109368582127e+21
5.842696562873119e+21  3.333232455234485e+21
2.910307144000107e+21  9.412411367739842e+20
1.36209287814993e+21   7.908445409206043e+20
2.965879311602045e+20  2.287268677224291e+20
4.147115510016124e+21  4.072898926439457e+21
1.108871796651536e+21  1.068413934579035e+21
2.314653175984737e+20  2.019961513595135e+20
2.394023489917608e+21  1.046219356819922e+21
4.925406768470017e+20  2.684153831544616e+20
2.114492942346069e+21  6.800508611440894e+20
3.129257521184072e+21  1.674497561445826e+21
3.700064004155332e+21  2.098709176262899e+21
5.282789916900002e+20  2.248787491940739e+20
2.539403063588848e+21  1.909269493197709e+21
1.04889848631375e+21   4.18223868006252e+20
5.129663025969778e+21  5.460724510608503e+21
2.523524497202647e+20  1.597573783443653e+20
2.900074965646721e+21  2.154940951387011e+21
1.772284672860509e+21  1.829173666722492e+21
1.848851496025341e+21  4.626964189305767e+20
2.365717240359678e+21  1.199357645141078e+21
9.34704088262237e+20   4.431292613664455e+20
1.305151053311318e+21  7.202647247565294e+20
1.245029124185828e+21  4.009630924759149e+20
1.054463809553273e+21  4.989647732035946e+20
2.71223995828826e+21   2.133348396999337e+21
2.670321578856602e+21  1.231600210596567e+21
1.430374766850261e+21  9.819094703529461e+20
3.453180050282602e+20  2.165027111312354e+20
1.382978884371814e+21  1.088668635587653e+21
2.927617855067813e+21  1.48972090027444e+21
2.454250127734434e+21  1.408795706842096e+21
2.096051827771894e+21  5.994465937520664e+20
2.598458765502558e+21  1.104816473133825e+21
7.667581027581501e+20  7.310519520607403e+20
2.032719958011997e+21  2.188692154694549e+21
5.700979541598838e+21  5.241642369358441e+21
1.058304254135513e+21  8.505898476138804e+20
1.559968097927661e+21  6.532626849485531e+20
2.85480253039258e+21   1.351237808339457e+21
2.015169430264134e+21  7.867795243429453e+20
3.751765890827498e+21  3.225039088205319e+21
1.469615756303447e+21  8.016199847440401e+20
6.439100380226446e+20  2.017954850338667e+20
2.892728468754573e+21  1.546548928532968e+21
6.318888047172859e+20  1.830242594217549e+20
4.111908056979202e+21  3.257070990751363e+21
1.99920979908464e+21   1.821001279089179e+21
1.696862889900935e+21  1.420905799921102e+21
2.417436578480401e+21  1.131039805518472e+21
2.880185943792346e+21  2.967995111620358e+21
3.642500119618189e+20  3.057090325481462e+20
5.547612833988456e+20  2.581659288052553e+20
1.266466258412112e+21  1.012906153439769e+21
1.60780364431973e+21   1.354018075545417e+21
1.533557863812853e+21  1.545122776922843e+21
2.662383984513361e+21  1.544349206281224e+21
1.709558537250492e+21  5.408525792924069e+20
1.342664912307407e+21  4.893709655545148e+20
2.959725142711244e+21  1.464781854235156e+21
4.633805447997218e+21  1.745961972303084e+21
6.821726204567843e+20  4.411318891298338e+20
4.963518480316639e+20  2.090480063446654e+20
1.39257267747802e+21   4.595919779321893e+20
1.833378253605603e+21  1.117429535256091e+21
1.055641500855831e+21  3.48971810121193e+20
9.206202063275426e+20  2.47735812556997e+20
3.241552526092741e+21  1.884395336992181e+21
6.283345638913651e+21  6.243356370752877e+21
4.64343639580035e+20   2.073692445475668e+20
6.890974678338199e+20  4.418398216833843e+20
3.148835794664158e+21  2.559576708717549e+21
1.627144915869426e+21  9.003238854906177e+20
2.703039104249542e+21  2.656879042347593e+21
9.763094675197924e+20  7.704264915387512e+20
4.204538094114958e+20  3.831303368057788e+20
3.657632214366154e+20  3.260578963189737e+20
1.716226116498814e+21  1.275649670853898e+21
2.83643966586193e+21   2.678739285536743e+21
4.685675656705458e+21  3.924850441285168e+21
2.146310873713442e+21  8.760251523329788e+20
2.461542581431054e+21  1.003691754825172e+21
1.679990153896991e+21  1.443935239967138e+21
3.063712132207322e+21  2.739890439642699e+21
2.246787307299985e+21  2.155636428672842e+21
1.208184049734403e+21  1.176101728452282e+21
1.311387412895319e+21  5.657526462077912e+20
2.655835750655165e+21  9.283989268114284e+20
4.877983864393805e+20  4.125303310383373e+20
2.490107787967558e+20  1.047396395100534e+20
1.76758066304972e+21   6.546502393024963e+20
7.892310648987289e+20  2.909391322942133e+20
7.693589315429566e+20  3.74639835536286e+20
8.418454934453915e+20  2.581198762151907e+20
5.859655993169889e+20  1.86028014944473e+20
1.39024769417039e+21   3.273670899159005e+20
5.046992699409952e+20  1.240912393148948e+20
2.406699996968749e+21  2.166259186395161e+21
2.203003311722689e+21  2.238374442458568e+21
6.250455850834964e+20  3.933962546263729e+20
3.096922801759458e+20  1.921307386537814e+20
5.709909053760007e+21  3.369700882390074e+21
4.437772763417035e+21  2.373649122168266e+21
2.117604929688582e+21  5.866931323805425e+20
3.494896893630934e+21  9.363209715387054e+20
2.58780831533378e+21   2.802911433426318e+21
3.472815744657937e+20  1.357061071963764e+20
2.22365681961381e+21   5.88751928555697e+20
3.864257365269912e+20  7.870246669987871e+19
4.19629650679687e+20   9.5992849644766e+19
1.225379919011611e+21  1.123946630944989e+21
1.967417763415124e+21  9.973359480509286e+20
2.235533937731093e+21  2.281404602073987e+21
1.364301330817202e+21  1.608571369664333e+21
1.806555940124891e+21  7.839651306416843e+20
1.945731805309429e+21  9.319728042699744e+20
1.780363004692104e+21  4.813717037968766e+20
2.31078683570464e+21   1.749739124422061e+21
1.474031535738084e+21  9.862610725546429e+20
3.017401617239071e+21  1.468688597433411e+21
6.998256050961698e+20  1.874985542201751e+20
5.274255595606135e+20  1.685710161709966e+20
2.158253294025322e+21  6.427626559455794e+20
1.134478138232858e+21  9.327805309617679e+20
4.716496040755368e+21  4.108977793634653e+21
3.081586919128355e+21  1.77553144543387e+21
3.052277492753428e+21  1.023618031769214e+21
7.60821232549369e+20   1.685374404283997e+20
2.774842244908523e+21  8.059258777551439e+20
1.661118945558402e+21  7.393355443587277e+20
2.000594655970056e+21  7.320837159454967e+20
1.159863803432439e+21  6.797133233888925e+20
2.027227818266418e+20  1.394876184244927e+20
1.951601121523799e+20  1.739971139119142e+20
1.258695297255084e+21  3.554340552505044e+20
2.271193439580612e+20  2.346646733663829e+20
6.093888209789429e+20  4.417771325148211e+20
3.976125654113888e+21  3.258791160332285e+21
1.225491383102388e+21  1.211305843665105e+21
5.219006561277461e+21  3.374813750085658e+21
1.919732524660619e+21  1.617069565990564e+21
2.607313968269875e+20  1.574314572559378e+20
4.033354583428745e+21  2.928844804022169e+21
3.503048408956475e+21  3.044055821666442e+21
8.496986452956189e+20  4.300027020985419e+20
3.928259145474381e+20  3.081293955281345e+20
2.085377170755119e+21  2.014771887673401e+21
5.431646269483573e+21  1.841795940113371e+21
6.115956410913498e+21  5.387732059829051e+21
3.456941681871363e+21  1.261586399455248e+21
1.613171372125602e+21  1.653204616529362e+21
1.847641716575439e+21  1.56987119591065e+21
1.849349143784166e+21  1.606286257756279e+21
2.082381151103011e+21  1.303705286648316e+21
5.518688465381669e+20  2.279969393068236e+20
2.627808724274131e+21  1.944667325588129e+21
1.156411794318059e+21  4.624462533537754e+20
1.659812901666465e+21  6.080732421221694e+20
1.990475067607354e+21  2.534033338248892e+21
7.734226420767237e+21  7.380451762304559e+21
6.565318263383131e+21  7.409436704795458e+21
2.147665331301374e+21  1.541475666243106e+21
3.640400316291927e+21  1.650711525575766e+21
5.297248723503675e+21  4.409759102406146e+21
1.426476901372772e+21  5.26889551453713e+20
2.097495231452466e+21  9.212066101833984e+20
3.442749713545611e+21  3.030075709234912e+21
2.053685340177313e+21  2.11160208737476e+21
9.182141582266199e+20  6.027892456158691e+20
8.671196945541948e+20  4.753214789237245e+20
6.517485531740829e+20  1.881263935382274e+20
3.51429727492574e+21   3.523016824581031e+21
3.35985645880423e+21   2.529988449477692e+21
9.846019455136697e+21  8.743856845364541e+21
1.332672550634179e+21  1.25356085590991e+21
1.146714418420424e+21  3.210314700578621e+20
5.280797074064891e+20  1.576394011171075e+20
1.320470047443818e+21  5.406855923859735e+20
9.275872749510847e+20  1.920927034093035e+20
2.323233659174785e+21  2.20571726670801e+21
2.971935527200952e+21  1.955322259184161e+21
3.22151601135057e+21   2.798231515058787e+21
1.758984417260977e+21  8.497833284497371e+20
1.95941374097738e+21   1.545852846075937e+21
6.457790318680033e+20  4.476627986723389e+20
6.396602162342764e+21  5.961023127110985e+21
3.308420284510078e+21  2.75544474685573e+21
5.139984150415804e+21  2.621101869414934e+21
6.14551184641807e+21   6.806823203710798e+21
3.438743761677065e+21  1.502039358488831e+21
5.290265892281437e+20  1.050340998656896e+20
2.765654901668687e+21  1.866324131202899e+21
2.413698590789683e+20  2.526926286489932e+20
2.349783504878041e+21  1.246185468426152e+21
6.328052872414558e+20  3.908522997371107e+20
1.21044260494753e+21   5.575390070092657e+20
7.654543106660264e+20  2.81667046790514e+20
3.471006423507641e+21  2.316748936392084e+21
1.713179431350898e+21  1.602081969236643e+21
1.968281328643673e+20  1.769299433700009e+20
3.537387230215268e+21  2.891056380729173e+21
7.982405159532836e+20  5.451196390774738e+20
5.281968009968007e+20  2.974700807740901e+20
3.914218047736147e+21  2.465910675720761e+21
7.284302181294135e+20  5.957798628590782e+20
2.706401041371374e+21  1.319775117157692e+21
9.821900427332315e+20  5.878113611560199e+20
2.797791462709696e+21  1.491024833573177e+21
2.520010563593391e+21  1.061884333895171e+21
2.761362971223803e+21  1.121590189524837e+21
2.589901926210554e+21  8.75741661995435e+20
3.989522737105409e+21  3.558241205053927e+21
3.607864060783989e+21  2.553891399732328e+21
2.731153950823309e+21  1.041425146476347e+21
2.921431035079712e+21  1.931663905054787e+21
1.447103387666129e+21  9.339254571696612e+20
1.820343710384086e+21  1.506833376022047e+21
1.237108418341191e+21  1.255752507335822e+21
5.664289841334557e+20  3.24996149719698e+20
2.067501257934179e+21  6.36691440076039e+20
3.858151047125151e+21  2.713905664806814e+21
6.018093191010737e+21  5.125185877484219e+21
5.694351368847255e+20  3.608514535381419e+20
2.270290467855324e+21  2.138810903997617e+21
2.401678483384231e+21  1.926827236087475e+21
1.709717289137357e+21  1.228555129386893e+21
1.207797866066356e+21  7.89055659544867e+20
2.508651359433256e+20  1.685600813372763e+20
2.070586223678928e+21  1.899691655031433e+21
1.154666649462453e+21  1.131132308516568e+21
7.075943144533839e+20  5.516388115825751e+20
2.092057134902417e+21  1.890299678076153e+21
1.546894148209404e+21  9.569986919073232e+20
9.026172919971104e+21  3.734920996920876e+21
1.078489387665388e+21  4.444125517595156e+20
5.629893599180515e+20  3.286113599020741e+20
3.61480298190986e+20   1.755819817554067e+20
2.727145747154949e+21  2.584077770310572e+21
4.660687434172993e+21  2.614465231303427e+21
3.269981498740518e+21  2.951809281989205e+21
2.976181295749655e+20  3.429979315824739e+20
2.176151724844399e+21  1.935765994701628e+21
2.666636508461506e+21  1.485284668867996e+21
2.714206905425514e+20  2.254640041628996e+20
1.593148368182313e+20  1.53121516165544e+20
5.009432678517682e+20  1.088808288459098e+20
3.432757351872383e+21  2.049509885016042e+21
3.749301858881373e+21  2.618169685003669e+21
1.412120551660622e+21  6.422657165654464e+20
1.867371423592996e+21  6.784177072065922e+20
1.717055904730157e+21  6.886893675858362e+20
2.848794728489667e+21  1.671373721661168e+21
6.982245754286396e+20  2.22537182319066e+20
1.999378684070666e+21  1.339906941203478e+21
1.755594332641474e+21  7.872951072181607e+20
1.269582749354252e+21  1.368861017148432e+21
3.874107863554878e+21  2.566231646455542e+21
5.574499323763858e+20  6.225085727745347e+20
4.682672881653909e+21  2.701979186768489e+21
4.0375840264288e+21    1.613367876374593e+21
4.390007585769144e+20  3.826105852861583e+20
9.524133678969646e+20  2.798593783674562e+20
8.106895912232425e+20  2.80506985203998e+20
1.965007211714574e+21  7.248833688363811e+20
1.861427797984773e+20  2.003679185428591e+20
1.523529473342606e+21  7.014431700112069e+20
1.820595911963219e+21  9.064791465043291e+20
1.179195504832926e+21  1.094571490483749e+21
5.717736309912376e+20  3.628242384664129e+20
3.773125900910163e+21  2.278907136061003e+21
6.076372021988725e+21  5.64100714652385e+21
4.459588200012018e+20  1.521248686297569e+20
4.023651015081622e+20  2.793012045752647e+20
9.027544266057638e+20  5.961840299633871e+20
3.944547539426673e+21  2.678334606617101e+21
2.159150636251075e+21  9.367845406529745e+20
8.334474060402524e+19  7.460287842733017e+19
2.795387666408587e+21  1.943638236653901e+21
3.911323359075654e+21  4.038974786313602e+21
1.487412856130908e+21  7.618219741386922e+20
3.215188453874114e+21  2.295286775756496e+21
1.438357397189775e+21  4.241938804861659e+20
2.424287679413538e+20  2.041059601829471e+20
1.897031004838951e+21  6.800980283750618e+20
1.121388425915906e+21  4.561617174510103e+20
1.818576047530343e+21  7.329474566267805e+20
6.291587226231739e+21  5.030649713385927e+21
3.767097832808928e+21  1.384996602557992e+21
1.985007697659727e+21  1.901589832202377e+21
2.052780116652212e+21  1.758421217263951e+21
3.171180404215357e+21  1.07619417362042e+21
1.030207421960256e+21  2.461251207917662e+20
3.795664165245339e+21  3.048854643508385e+21
1.430948975802751e+21  4.218144158202937e+20
1.206396120682337e+21  4.856892723900144e+20
7.803893729302938e+20  3.393325480163741e+20
2.914480854954773e+21  3.017088245048874e+21
8.135572582859706e+20  4.573089442477133e+20
9.469133468520384e+20  3.162688688850464e+20
1.908195428315202e+21  8.203495023323529e+20
2.809401742549058e+21  2.399480520820216e+21
7.713911808748075e+20  1.627912296407183e+20
1.560561447178567e+21  6.7330106586982e+20
8.866112737414543e+20  2.359674385439666e+20
2.029356894990258e+21  1.552549166734131e+21
5.987970864903069e+21  5.645183180116199e+21
1.340524576584499e+21  8.396606344797926e+20
1.315818954928652e+21  4.818778075331265e+20
5.952510084387107e+21  5.406864205791799e+21
2.362565846520425e+21  7.514368554184608e+20
3.081689376019878e+20  2.647170468437133e+20
8.261029357679366e+21  3.466791464740763e+21
2.632460942689205e+21  1.819647679061676e+21
3.023712286216924e+21  1.290977458264671e+21
1.156514251209582e+21  3.113511121373185e+20
7.392692565325874e+20  1.30969101012318e+20
2.99794606684883e+21   2.152023540659024e+21
7.615733336871398e+20  3.188888928558897e+20
3.896366904713157e+21  3.07574140021589e+21
3.351962211607403e+21  3.37452941016281e+21
2.050146636770107e+21  1.31805922834204e+21
2.475758193654849e+21  2.636452336202831e+21
1.895265593785022e+21  7.844316641565831e+20
1.825376482967673e+21  8.95535541554682e+20
3.045245121935289e+21  1.214070210818755e+21
1.665514458794716e+21  1.031266264206897e+21
3.086210990045758e+21  2.526905954614114e+21
2.502007987032931e+21  2.598753692168405e+21
1.215792318354893e+21  8.10902346430014e+20
4.253019344103602e+20  1.133597600063214e+20
1.215458489032514e+21  3.307065700258407e+20
4.031723717413684e+21  2.837408702579002e+21
1.875685068505122e+21  7.729951392894703e+20
1.094625785130256e+21  2.455040912916504e+20
9.14049454471209e+20   3.791910105333451e+20
4.922147288239707e+21  3.552318940112563e+21
4.386091705893145e+21  2.884532203129861e+21
8.996717126608287e+20  3.892524203639854e+20
6.809960550541338e+20  4.655391956302392e+20
1.998492600843981e+21  7.916430671336589e+20
3.913177716222224e+21  2.266819616336879e+21
1.20728670750865e+21   1.280692242519674e+21
3.613767153995565e+20  4.004989613499424e+20
5.065919076843976e+20  5.430973858602958e+20
3.351966152257077e+21  1.986127435610204e+21
2.147759906893548e+21  1.661795939320762e+21
2.842578635103989e+21  3.015944073663044e+21
1.769772790168343e+21  7.014797256355573e+20
1.812725308664435e+21  1.092272246186239e+21
2.458245946503818e+21  9.274813409053497e+20
1.280427980206914e+21  9.412575256545032e+20
1.795943207602993e+21  5.12297461288193e+20
2.553112020854564e+21  1.306731942975139e+21
2.208862494837898e+21  1.72144037148101e+21
8.65143740217686e+20   5.091737716235232e+20
1.504837283089205e+21  1.399106790674885e+21
1.920061287433417e+21  1.043171358122115e+21
3.296955808708653e+21  1.553633952060251e+21
1.437909289026852e+21  4.180652066605047e+20
6.065267834157489e+20  2.078692918805677e+20
4.568777972977616e+20  5.007761894659673e+20
1.363667449169649e+21  8.203936915580716e+20
2.143059274782481e+21  6.626656084656768e+20
8.171229832909412e+20  2.653236390231487e+20
2.574999515043585e+21  1.745450692711137e+21
1.5169632250859e+21    4.432451230346091e+20
2.234679379701799e+21  1.240046921865683e+21
1.156809236985175e+21  5.53131831795542e+20
1.667150391359358e+21  5.876074700653899e+20
1.714115617123438e+21  1.483584329668307e+21
3.816260252241211e+20  1.270680567440918e+20
1.917629343634637e+21  5.51243709379891e+20
2.247827638813907e+21  5.651467516171731e+20
1.871876149120273e+21  1.636887688051305e+21
1.26284761611152e+21   3.454784410737356e+20
5.062731654207705e+21  2.475623125541649e+21
1.20041871807691e+21   3.699147502866163e+20
1.217679889548714e+21  6.444013868406152e+20
6.488955228101437e+20  2.17224685063999e+20
1.466133347891583e+21  5.392920304177773e+20
1.960743428767361e+21  7.976644544263221e+20
1.044035724616097e+21  3.351580620672726e+20
6.149086578622295e+21  2.039128441420756e+21
1.554195609105279e+21  8.009590491291011e+20
5.012528903261499e+20  2.815926487320448e+20
1.006769563599513e+21  6.247384442801594e+20
4.168004330987775e+21  3.957706356196033e+21
2.152264632420826e+21  1.488692158023558e+21
8.585898768599551e+20  1.039323716693845e+21
1.995710502174173e+21  1.824382718204772e+21
6.193135160677699e+21  5.384651607535553e+21
7.93723405527031e+20   2.424862258974747e+20
3.373692642759419e+21  2.902467515615136e+21
3.742253725464538e+21  1.952516556022806e+21
1.327025036701456e+21  5.329421186677963e+20
2.384024372844939e+21  1.018118381333007e+21
1.00291560821839e+21   3.967231162131072e+20
6.423084454051609e+20  2.357731724901652e+20
1.039424038597669e+21  3.856559784639313e+20
4.473885439979059e+21  5.206940888702779e+21
2.301445244177567e+21  1.968396101003676e+21
5.525014896958218e+21  4.56361205850792e+21
6.739462327874387e+20  3.554485521500549e+20
4.171583003841675e+20  3.304056957937351e+20
4.602408603195005e+20  2.924203333729081e+20
3.520388393421758e+21  3.24689613055486e+21
1.055614479258066e+21  4.224006292114152e+20
2.92568243312795e+21   2.578176825691318e+21
3.10906788405457e+21   1.051820322297496e+21
9.197645223983422e+20  3.642448529946207e+20
2.87602518068661e+21   2.444624911230953e+21
2.733766038607184e+21  2.746905023118809e+21
3.845907448588191e+21  1.997320616915701e+21
3.255969674399861e+21  1.092407915717639e+21
4.966776834647042e+21  3.071908888536744e+21
8.627838540129438e+20  1.007571708173393e+21
1.850327550803212e+21  7.986315841504265e+20
1.691866146114367e+21  4.145376308973776e+20
1.15554485138979e+21   4.497153254615121e+20
3.139978340097027e+21  1.989111379047562e+21
2.537395584054948e+20  2.239232556455068e+20
1.995246631412553e+21  6.794938686085502e+20
5.569297666194245e+20  2.813618946078875e+20
5.18329414213232e+20   1.305886641250455e+20
3.88369940486127e+21   3.86963203331046e+21
2.661323386801116e+20  1.992066503669428e+20
3.388636712222941e+21  3.826495366847729e+21
1.462531594089593e+21  4.548583808792238e+20
6.035064443256529e+21  5.137658935829569e+21
1.410037636832963e+21  9.499109591833898e+20
4.511734254197434e+21  1.855800442820758e+21
2.950871065843833e+20  3.029273232520559e+20
5.047506109767472e+21  3.603395825672693e+21
5.701883639224032e+20  2.259286030064586e+20
3.17968770391146e+20   1.165813588651401e+20
6.222409684155514e+20  2.363693097507156e+20
3.035736897222003e+21  3.264602497861828e+21
1.690079342962208e+21  6.360191225512918e+20
8.225948568381964e+20  3.020337785928631e+20
3.907052820729e+21     3.87613913523031e+21
1.503155188628382e+21  7.676674236206626e+20
9.042000820861498e+20  6.458888892057886e+20
1.939459416928408e+21  5.839853482649607e+20
3.746431940018831e+20  3.417412532410769e+20
1.622870999823051e+21  1.571997529660841e+21
3.369216064729813e+21  1.507064231946321e+21
3.138208425443471e+21  1.093249612216996e+21
1.635353852090216e+21  5.010783655198401e+20
2.225723971842773e+20  1.695378902219971e+20
1.112677338336664e+21  9.497158275940351e+20
2.716198622360718e+21  1.675410276427432e+21
2.713804959158771e+21  1.797431884657069e+21
3.088377221466523e+21  1.252513707541176e+21
2.244008586329897e+21  1.311763109274859e+21
2.644422503299501e+21  1.013626382696802e+21
6.935081807188758e+20  1.415586099721381e+20
2.842960315172409e+21  1.409738677568949e+21
4.105494931109826e+21  1.327326988044473e+21
4.276010220201328e+20  1.518676647711631e+20
5.74282135983683e+20   1.824634322587829e+20
5.497690432119054e+20  2.298299601810338e+20
3.414576320176688e+21  1.493301227262952e+21
7.549406573359299e+20  3.636242757309675e+20
4.173081576617682e+21  3.583018321822985e+21
1.874270938222127e+21  7.331890578582903e+20
8.416439573620667e+20  2.359039828252169e+20
2.905595252889971e+21  1.452462742529694e+21
8.516138010371582e+20  2.025405872963417e+20
1.215667906415186e+20  7.840663086985627e+19
2.002426495118489e+21  5.380451694544431e+20
9.137702312943121e+20  8.848210042249569e+20
2.351442518390774e+21  2.329112478453494e+21
7.097065026786207e+20  2.681429491540029e+20
2.54583195205692e+21   2.119493631473561e+21
7.477101281341866e+20  1.618872033225177e+20
7.51577594314191e+20   2.890354311768512e+20
1.956421099024992e+21  5.688794105174565e+20
8.040512853724983e+20  2.983504162817509e+20
1.663011583301805e+21  6.693113851314277e+20
2.226434414683991e+21  1.892643618723465e+21
1.853936060004643e+21  8.532694490474193e+20
2.312018570202726e+21  1.136126508238471e+21
2.638823403062773e+21  9.268981064577318e+20
2.633848051374435e+21  1.149283507617731e+21
4.72771000382752e+20   1.346594504706021e+20
2.103754671984558e+21  1.235042295841517e+21
6.075049652548138e+21  3.555932587170569e+21
5.372820251150859e+21  4.167058718149141e+21
4.780998846418382e+20  1.605665166331668e+20
7.455011125169614e+20  7.571623515243562e+20
1.880870963476039e+21  1.086285085781619e+21
1.345099107906001e+21  1.266107955778758e+21
1.039281612259454e+21  5.26003660568262e+20
4.65747186403905e+21   4.975435557559866e+21
2.036326215413613e+21  1.287273569390882e+21
2.555860342527167e+21  1.020626704304968e+21
8.089883564640033e+20  2.522083758151854e+20
2.508298952762414e+21  1.982081568713461e+21
1.387106433430299e+21  4.173135971656932e+20
8.183704803877228e+20  2.096062505056011e+20
4.546834183793253e+20  3.979199609495798e+20
3.916870667916668e+21  2.423272283767802e+21
1.01750389331135e+21   9.109701942242382e+20
1.348933922988707e+21  5.92899046223688e+20
1.334710429465564e+21  5.16525699106222e+20
6.363147172510842e+20  2.174502197038381e+20
2.999318538835271e+20  1.802588780199385e+20
4.220344602907122e+21  3.538524351591182e+21
3.693767971876268e+20  3.673174877897648e+20
3.422929934535507e+21  3.602654590876397e+21
4.212680039291291e+21  4.177431527030391e+21
3.919071802234545e+20  2.517160892164174e+20
2.464021813025921e+21  9.476906958260952e+20
1.205095706289934e+21  4.287279225705176e+20
3.44489680466796e+21   1.745213265284407e+21
4.020126948373205e+21  3.32114065568334e+21
1.709274810473968e+21  7.619470836672156e+20
4.263552137732114e+20  3.124115517544523e+20
1.001132182765952e+21  4.470269983036953e+20
2.526574560050284e+21  1.271684127063884e+21
2.489549341613764e+21  2.206878867493524e+21
4.105865352179177e+21  2.035051889998552e+21
6.151669393008592e+20  4.547409462350654e+20
1.014831006932506e+21  5.644332289705852e+20
5.137470015923825e+20  3.322342393393158e+20
8.428200724047545e+21  5.300888697854502e+21
3.728119178034036e+21  1.322564141519302e+21
1.134393695739845e+21  6.089968501853747e+20
2.097560533647063e+21  8.349078300435414e+20
2.052810515949696e+21  1.697092106233469e+21
3.197530965635102e+21  1.412129682239741e+21
5.904381241069306e+21  3.050907519795655e+21
5.677728582622631e+21  4.971422115173065e+21
3.633436625368106e+21  1.509565925713455e+21
4.616011725869477e+21  4.645115082537455e+21
6.33525863181835e+20   2.587754239299504e+20
1.66033869692296e+21   8.759402726155019e+20
4.751871815828363e+20  3.221688442921303e+20
4.010858540340076e+21  3.345604274067586e+21
2.979692977559098e+21  1.180586838926682e+21
4.849284675768387e+21  2.491497133440603e+21
1.831794112436676e+21  9.122344095272615e+20
2.139281880595024e+21  8.709569706664471e+20
3.496215322421847e+21  2.978332358953051e+21
4.876490921117332e+21  1.497974022906199e+21
9.102456016359412e+20  9.213272297169182e+20
2.424341159659113e+21  2.376126471164664e+21
9.492833661559421e+20  5.352525262628824e+20
3.449815861360956e+21  3.764842550680656e+21
1.736629674610616e+21  8.629553295070058e+20
1.140181947160923e+21  3.823400732906655e+20
3.258984834350386e+21  3.172565918813969e+21
1.233453747243579e+21  1.033730431730136e+21
5.469238941473141e+20  3.339337120652008e+20
3.949983384176909e+20  3.348094201242443e+20
1.015128244507912e+21  5.857426828635581e+20
2.865997353166316e+21  1.272306330783777e+21
3.181212172385325e+21  2.288648557632119e+21
1.322013093266146e+21  9.684709842688514e+20
1.404069804376743e+21  1.351361103292631e+21
1.236945162854698e+21  8.053457780005165e+20
2.998984709512893e+21  2.85349192285302e+21
9.167364145988889e+20  8.759689783718767e+20
7.197821809449553e+20  2.092073085151097e+20
6.947556778156575e+20  2.906453526388957e+20
7.156354915880539e+20  7.25600964425882e+20
2.147226793287659e+21  1.720903690648915e+21
1.53950711892061e+21   7.379100809549211e+20
1.064649826010478e+21  1.098209790996714e+21
1.417174716342438e+21  1.262111735438407e+21
2.114513208544393e+21  1.229362674527326e+21
9.336209725518544e+20  2.647540176436543e+20
3.702665958840045e+21  3.126779387810739e+21
3.583939250713537e+21  2.483457669081166e+21
1.216774666023613e+21  4.242127965428508e+20
1.967499954108324e+21  1.144075910456985e+21
2.933935279445106e+21  9.314157962533115e+20
8.024288636067381e+20  2.370070729381969e+20
1.348672714210319e+21  3.372015291151954e+20
5.002035516129726e+20  1.802299353554583e+20
7.361572691900744e+20  5.318901617682107e+20
1.364499489200806e+21  4.535807636143093e+20
2.34069073723038e+21   2.433003446514267e+21
2.211645719407613e+21  9.650180537930482e+20
4.569551466213616e+21  3.268076857027608e+21
5.770516245745345e+21  2.124692582192148e+21
3.592418965861922e+21  1.050665946036385e+21
4.014709118021478e+21  3.615541989769964e+21
4.642276718896302e+20  8.155441526165743e+19
1.670604652273551e+21  1.19963101739146e+21
3.013368080822807e+21  2.266371144602111e+21
2.477984097770676e+21  2.379218960266415e+21
2.618906233710727e+21  7.74018597785914e+20
8.618020692941771e+20  3.208972857760895e+20
3.359069454769347e+21  2.163977306288965e+21
2.265469927404178e+21  2.435143049463986e+21
1.640109653296719e+21  1.028796781497848e+21
4.622945017495814e+20  1.090241380773024e+20
1.391166428494374e+21  7.470225476288272e+20
1.837051502051677e+21  2.015564286645338e+21
3.887292151464005e+21  1.155202594706609e+21
7.712211699888743e+20  1.64567076848534e+20
1.885384696202571e+21  1.304250212820728e+21
3.959912132505401e+21  4.097443059333416e+21
1.3181799670333e+21    5.502717739396843e+20
5.253537348470371e+21  3.430183908726311e+21
2.687579372628686e+20  1.178334121035448e+20
3.528841649922333e+21  3.646585595673655e+21
3.856229698934124e+20  2.886776351984553e+20
1.804713967877297e+21  1.405727373922846e+21
5.840186931980767e+21  5.981962314276719e+21
1.435461582629376e+21  1.413422509005022e+21
6.325858493496121e+21  3.577133677888757e+21
2.3951246200265e+21    2.369781744183754e+21
7.759353128988243e+20  3.618594773542376e+20
2.264978472094841e+21  1.34996312122905e+21
6.467506834876085e+20  4.277059418177017e+20
2.351641239724331e+21  1.155656207112702e+21
3.225622168310825e+21  2.858989061594184e+21
5.093807617536468e+20  1.328116681103633e+20
1.980854252903384e+21  1.235743579486993e+21
6.96111261303496e+20   4.470235544573553e+20
3.589343007316428e+21  2.806157475102989e+21
8.923567409660722e+20  5.086273817812318e+20
1.03049114873678e+21   4.903226000811512e+20
6.533259389435694e+20  7.873940653757229e+20
4.231402065892223e+20  4.239056477643894e+20
1.890032411018017e+21  5.727256450399677e+20
3.918514481780658e+20  1.711788503988484e+20
3.856162144939713e+20  4.735659589004769e+20
4.276832127133323e+20  4.778389671900516e+20
1.663704011744513e+21  1.15449481930992e+21
3.704710593070871e+21  1.417826199558534e+21
1.729072634435889e+21  1.437102601446848e+21
1.291251818961345e+21  4.317567143541643e+20
3.746093044146872e+21  3.453854148136576e+21
4.920920057341249e+21  3.719888319603811e+21
6.916921041691387e+20  4.235710260899512e+20
4.11147008191544e+21   2.935899320353226e+21
6.018852610497902e+20  5.222925781323183e+20
4.563193509439676e+21  4.120266771664598e+21
8.880918321189523e+20  3.440685943707619e+20
1.8883840935544e+21    8.993135099510915e+20
8.556839292003942e+20  3.829355528380203e+20
6.112735774229974e+20  3.867196616110467e+20
9.561468519880547e+20  8.408554239798103e+20
1.827118250123558e+21  1.425497873232277e+21
7.077553181400624e+20  1.730819871588822e+20
1.934987342498429e+21  8.154512297516377e+20
1.099606766318128e+21  5.87531617719541e+20
6.518161071684935e+20  2.708528110240379e+20
6.453982525195091e+21  2.253214130679977e+21
1.786018399924175e+21  4.662782973153357e+20
3.667258658569658e+21  3.375102270850161e+21
4.345725942433023e+20  1.464557444556974e+20
1.110491966617483e+21  8.245069566997386e+20
2.349239132273083e+21  1.947162551998548e+21
1.802719436192325e+21  1.580050352822673e+21
2.000076742012908e+20  1.226635935417688e+20
8.449349627897677e+20  5.472323639816662e+20
6.511214269259716e+20  2.599000379652744e+20
9.76942223267438e+20   5.003102343821456e+20
3.231400849582695e+21  2.996380648457104e+21
1.297304093910578e+21  1.207674962832526e+21
3.701967900897802e+21  3.817060460267251e+21
2.1148599857157e+21    7.539137972143927e+20
2.924835756398004e+21  1.620909457474475e+21
5.437192452424679e+21  4.785482593615644e+21
6.904744434198884e+21  3.269664723517853e+21
2.480304577478679e+21  2.609068883121923e+21
2.081098188159164e+21  1.640188082076855e+21
3.424326050419992e+21  2.423788761264319e+21
1.503620185289908e+21  7.695957317496136e+20
1.228714834535679e+21  4.143344510001888e+20
3.735497200123576e+21  3.736270129940498e+21
3.120893210776138e+20  2.228131614968564e+20
1.580212904152598e+21  1.127005732892377e+21
1.998371003654042e+20  1.164021301428446e+20
2.501760852003379e+20  1.795446362047852e+20
2.750873524741704e+21  2.101388820386809e+21
1.746801054369033e+21  1.764574004581742e+21
1.00414959451629e+21   4.658370313399712e+20
6.014732942738765e+21  4.369801426058509e+21
2.624333071261708e+21  1.585573858263156e+21
1.97234019780784e+20   5.995984551315014e+19
1.915665774197103e+21  5.286979306010871e+20
7.869246589395618e+20  7.550252598005549e+20
2.035759887760472e+21  1.990246745896121e+21
1.501908817431507e+21  8.992429042988085e+20
4.380416044462751e+21  4.264331847342976e+21
2.121232579188429e+21  1.791704252625226e+21
1.106495021948191e+21  4.307644348408908e+20
2.674220570233998e+21  8.268164940680216e+20
2.823687160567077e+21  1.768392928525513e+21
3.401437631213788e+21  2.979538290170896e+21
2.580846313259819e+21  2.282822236251316e+21
8.007383248966139e+20  4.943444946923781e+20
3.409631367785836e+21  2.903564672704732e+21
7.459500088098195e+21  2.80417880781683e+21
1.036595778031681e+21  5.459266015647055e+20
3.764346133436604e+21  3.125765174359905e+21
7.074620212143299e+20  3.614191454066708e+20
3.219182583793639e+21  2.374588571643161e+21
3.998668422048691e+21  3.816228206315112e+21
4.352076017907616e+20  1.443133985323309e+20
4.606101554889448e+20  1.824164629985442e+20
2.937445835354642e+21  2.885390502899844e+21
4.701746751975729e+20  2.551137516114185e+20
1.145509705520102e+21  3.523315536147065e+20
1.13974059439744e+21   9.088632062491962e+20
2.352022919792751e+21  1.330221651372217e+21
6.442759554923684e+20  2.875836085797255e+20
4.851705360568098e+20  2.784279007816472e+20
4.234971168596914e+21  3.395219405186037e+21
1.261109226655355e+21  5.401568566542213e+20
3.991585948684698e+21  3.126011562542519e+21
9.560094921994199e+20  3.004761837981141e+20
4.73916040588011e+20   1.489409677145691e+20
8.152455451962811e+20  8.508952024584902e+20
1.516741985754205e+21  1.267451518408591e+21
2.814117011358914e+21  3.169558734456909e+21
7.918206346844669e+20  1.773664022218881e+20
3.450220059427512e+21  1.139067906263974e+21
8.619574434813213e+20  2.337849852511686e+20
3.350626331367934e+21  9.912354423644367e+20
3.838654401388311e+21  2.367053472911993e+21
9.831898418505077e+20  3.314723151939826e+20
1.048699202030239e+21  1.006254334444518e+21
6.638868800697532e+20  2.567761944276174e+20
1.819937260517716e+21  1.001677545693703e+21
1.316152221301077e+21  1.222419020399722e+21
5.106361401497763e+20  1.861017491911222e+20
3.108182926727792e+21  9.775006888553554e+20
2.89693370490663e+21   2.255752288592094e+21
5.805950567613496e+20  2.564565270495668e+20
2.108032528680606e+21  6.051817913621591e+20
2.374427202039012e+20  7.451911757288556e+19
4.280389970838946e+21  1.449281291385053e+21
2.031151579441765e+21  6.292925986898469e+20
8.940647311247524e+20  8.153089694836583e+20
5.560963192133842e+21  5.365815980917895e+21
8.644614448741393e+20  3.345929499169052e+20
5.272523398599458e+21  4.717551990377498e+21
1.932512614503189e+21  7.300899662918353e+20
1.105474956632592e+21  8.451719393874102e+20
1.843408895875664e+21  9.253255859832177e+20
2.002242973433674e+21  1.061880525538736e+21
6.853803092913789e+20  1.421065939010477e+20
3.154133716675806e+21  3.697042656446569e+21
4.449466359849503e+20  1.029595842513358e+20
1.938324509822311e+21  8.168617449576812e+20
2.430847172270803e+21  9.886648167828813e+20
2.764678746449455e+21  1.742429777066464e+21
5.974486524668768e+20  4.173988756393872e+20
6.194408553472338e+20  1.350468843566707e+20
2.987631697802245e+20  1.017285797116896e+20
1.529644235736668e+21  1.425772877568398e+21
3.561367772331109e+21  1.995012971059262e+21
9.709028961671342e+20  9.37573885152289e+20
4.481178456625632e+21  1.774320796695414e+21
1.93396727718283e+21   9.151091031436583e+20
9.305315032074782e+20  3.974654736254342e+20
1.27699004484137e+21   4.062881801066902e+20
2.393167805988408e+21  6.972717010047308e+20
3.012047963182034e+21  1.540592285176198e+21
2.829607142277255e+21  1.03312130064641e+21
4.653929782932123e+20  1.378936884941251e+20
3.154014371285681e+21  2.204167984338448e+21
2.701035002415362e+21  7.56687071174556e+20
9.869908799360084e+20  1.036782240660878e+21
4.677696404065664e+21  1.829705014072903e+21
3.485268197627616e+20  3.262629419261331e+20
1.923654034036152e+21  4.697684702144325e+20
6.535344556063167e+21  5.037288964523468e+21
1.425626846943106e+21  1.27021246329565e+21
1.647457276088774e+21  1.475573806096851e+21
1.096218933498439e+21  3.088049218676162e+20
5.244587007160925e+21  5.049262960698235e+21
8.702271782970804e+20  2.215714130573491e+20
4.036299374635092e+21  1.619277196281779e+21
1.774383350286863e+21  1.100640096142005e+21
1.553410856870209e+21  5.944960278119281e+20
1.483847131125938e+21  1.390274053832834e+21
2.417977010435685e+20  1.217178521628948e+20
1.076739851800145e+22  7.834777774548331e+21
2.993114830348568e+21  1.066879622456109e+21
7.01183440383822e+20   1.695464067165424e+20
4.704638062936501e+21  2.118935183712392e+21
7.761548633806587e+20  1.488855692170278e+20
3.009665558979155e+21  2.626169142855541e+21
2.519420592042206e+20  2.136647227900516e+20
9.870359159322821e+20  5.521715419133717e+20
8.16033675131071e+20   1.033169854141643e+21
3.025240132390509e+21  2.775904666578618e+21
3.037525952173976e+21  2.629022520371951e+21
2.71898297283034e+21   2.444681475034898e+21
5.263525769493925e+20  1.913690082570573e+20
2.71776362323123e+21   7.140178563042726e+20
4.204638299206667e+21  3.062392047405296e+21
3.155174611139682e+21  1.516079753008749e+21
4.849802589725534e+20  2.00274361420975e+20
3.699360879663508e+21  3.155815533883777e+21
5.618020984662859e+20  5.212138571845721e+20
1.957987225795411e+21  6.168314631553859e+20
5.956280723175123e+20  1.755092331403009e+20
3.320574936954398e+21  3.231867688028818e+21
2.983069551379719e+21  2.392137156275434e+21
7.460094563249008e+20  5.822769185361917e+20
1.328319821594325e+21  5.82444488095827e+20
2.585773251252162e+21  1.918687342394597e+21
2.945851804059129e+21  1.513122223652331e+21
7.295167115395166e+20  2.089085575425785e+20
3.730632186626109e+21  2.943290206787451e+21
4.970589131731611e+20  2.429663490242492e+20
2.174612619671745e+21  6.46421382159355e+20
1.976269588482721e+21  7.484277087116887e+20
1.52760748280519e+21   5.958733923025895e+20
2.256540978192962e+21  1.942301587518621e+21
1.408573966954067e+21  1.393225367283516e+21
4.640373948053738e+20  4.27732031264168e+20
1.095442062562717e+21  3.298275855980682e+20
1.583037787018866e+20  9.995600699610289e+19
8.835116712979165e+20  3.476704997001139e+20
2.212072435472306e+20  2.085020105673413e+20
2.411650578859136e+21  2.375956349096115e+21
4.609411700615566e+20  1.475352375831297e+20
2.28085985323081e+21   1.670307038459926e+21
3.423876253407209e+21  1.630957397320105e+21
4.225950458543291e+21  1.410928068848038e+21
1.803257053397842e+21  9.567060512874113e+20
5.146769949154345e+20  3.044283486133605e+20
3.240902881846493e+20  8.507560623406278e+19
2.840228881998409e+20  2.517288470697368e+20
7.874352545473149e+20  2.748630929159757e+20
3.610209310289942e+20  1.332564023265658e+20
1.014709409742567e+21  8.503951124351179e+20
3.035413763948739e+21  2.238209607897457e+21
9.806779591583418e+20  5.561792112484007e+20
6.05202725125302e+20   2.572708646503132e+20
4.049839446914782e+21  3.79902767862704e+21
8.802476874679798e+20  9.365150471277726e+20
5.100382872992429e+20  2.980023973366711e+20
1.429960435684543e+21  1.382698381422023e+21
2.623264592250114e+21  1.577568368871658e+21
3.268570746157244e+21  3.137300936044806e+21
6.103807387968712e+20  1.348444217515475e+20
5.51624526258382e+20   3.251202862830519e+20
1.066134887987604e+21  3.385134745991445e+20
2.536089540163011e+20  1.574737408960642e+20
1.900181272778297e+20  1.540277783333095e+20
1.157171776755178e+21  9.217375128033463e+20
4.765235121822678e+21  4.569363327400933e+21
1.014718416941822e+21  1.005170691437679e+21
2.899378033604386e+21  2.25813000811311e+21
1.665491940796579e+21  7.387892614769274e+20
2.884595530777496e+21  1.81710817663742e+21
9.057673347564747e+20  4.793264934805981e+20
6.574760060001913e+20  2.26169508525651e+20
1.720735345625719e+20  1.259704568005327e+20
5.541138909524111e+20  1.252144079762134e+20
2.192692320375824e+21  6.897859302941063e+20
4.414115917524411e+21  3.990608133232228e+21
1.926959676162641e+21  7.551062406204795e+20
1.590424816307661e+21  1.110337589790006e+21
5.658097954796876e+21  4.360713729182553e+21
7.743624307289652e+20  2.363239552185933e+20
1.655864933643121e+21  1.672480003700384e+21
7.525638826325852e+20  4.7958571504565e+20
1.751705474363239e+21  7.88410775978725e+20
4.024905267577845e+21  4.078427507342895e+21
5.135308288102687e+20  1.158414019652394e+20
1.33176282350945e+21   8.753085217335231e+20
2.949496342057578e+21  2.641385889326251e+21
2.614314813890622e+21  9.086346452842324e+20
8.607392197821176e+19  8.071300961977564e+19
2.137041339780407e+21  2.148581984587029e+21
7.482237636716882e+21  4.344425134444778e+21
5.945899926034034e+20  2.439841207879133e+20
1.487937525487497e+21  5.32755116544894e+20
2.448289613627609e+21  2.286189206614857e+21
7.342274767497462e+20  4.320959160955986e+20
1.32094742900432e+21   4.237774509244965e+20
3.029132368368464e+20  3.100879969323291e+20
1.006119356403311e+21  6.023019458154386e+20
4.931148857994914e+20  1.234854357345192e+20
1.912521135757292e+21  1.054169657412736e+21
7.535873256479051e+20  4.548840954948462e+20
3.074324301779267e+21  3.092261249634157e+21
2.011222025190743e+21  5.610799626854107e+20
1.208365319619405e+21  7.900481604851221e+20
4.313536464096393e+20  1.073884016068938e+20
1.623423816677311e+21  6.331949813715873e+20
1.581214955069688e+21  1.412081238050625e+21
2.045342421867609e+21  1.628007001946972e+21
3.824479321561162e+20  2.094159762360944e+20
1.53042448437211e+20   1.233388632698967e+20
1.488534252438124e+21  5.483801762463208e+20
2.748524334586077e+21  2.206717734797481e+21
1.026551062012784e+21  7.609652389004538e+20
1.405601591200003e+21  1.296127053753467e+21
1.912513254457944e+21  1.064640184554276e+21
7.179604748956839e+20  4.500017543978129e+20
1.297861977314418e+21  8.259782146748811e+20
5.149678148613719e+21  4.546322394731598e+21
1.299843561150462e+21  6.761172694551813e+20
1.302988199590273e+21  3.403665402446962e+20
2.075470940424764e+21  1.309085518510904e+21
1.860439257866566e+21  1.12464270401952e+21
4.591599964089315e+20  3.771095284133177e+20
1.597407647529899e+21  4.84475056894479e+20
1.501927957729924e+21  1.053190368438763e+21
1.904781699797655e+21  5.439762928824497e+20
1.661073909562128e+21  8.399286127313699e+20
6.383244485847983e+20  2.88444971735706e+20
2.211596179811712e+21  5.862787163032065e+20
5.449648283094079e+20  4.693555802005952e+20
9.624417583672118e+20  1.814738985339073e+20
3.590464403623643e+21  2.535463065060345e+21
8.192284161167369e+20  5.215692221574191e+20
1.441794769605366e+21  6.295737269832113e+20
1.531589790775692e+21  7.995804742960399e+20
3.584313612432562e+20  2.53977795541908e+20
9.176320679747823e+20  4.24322656695386e+20
2.037870950085802e+21  9.203314261369364e+20
6.048570738539013e+21  3.127460887987476e+21
9.70660827687163e+20   6.553473421063178e+20
7.114358849355309e+20  4.738553855452796e+20
1.143136308516478e+21  2.123245481806881e+20
5.071569968476419e+21  4.135194555924218e+21
6.31512360083433e+21   4.490945673501864e+21
1.002080190487513e+21  5.449680816910137e+20
9.244752876085717e+20  5.724256959222856e+20
2.716985626395601e+21  2.761925846586356e+21
2.269009193761338e+21  2.430990444441324e+21
2.482664463683421e+21  2.515624739194901e+21
2.467447926442443e+21  1.165017200240795e+21
2.347179298393514e+21  1.803361601648442e+21
1.653163336816652e+21  8.56327547067391e+20
1.877645260242935e+21  5.867212967667122e+20
2.819116006945296e+21  8.167992129459801e+20
4.424904853381731e+21  2.656073975125204e+21
2.112632955699965e+21  1.019573672170971e+21
3.073998353756236e+21  9.547527467731536e+20
7.493787117961274e+20  2.761712947827346e+20
8.928487592253624e+20  6.304279594397818e+20
7.063963569525034e+20  4.136370967453881e+20
3.236649231998442e+21  2.843745357326704e+21
4.75375206867279e+20   4.820195029746525e+20
2.00437655375714e+21   1.222073944744649e+21
7.206558792726652e+21  8.01561319166444e+21
2.396055739249459e+20  1.73426693612611e+20
3.09271081020796e+21   2.566283484763752e+21
2.745828930209096e+21  8.341014516168865e+20
2.293746340614577e+21  1.354275589964735e+21
2.615372596853101e+21  1.448486518640813e+21
2.23142327717121e+21   6.617194706762105e+20
2.577314365252053e+21  1.303205380052803e+21
2.152031571140109e+21  2.181297437385891e+21
5.349446569084806e+21  5.400740702192335e+21
4.128472296408671e+20  2.019679475668471e+20
1.295799328685083e+21  8.341561417357364e+20
9.395882420581203e+20  3.602619970861637e+20
1.824278730558501e+21  1.052315743589255e+21
3.446125724416279e+21  2.669621168252679e+21
4.211518673537382e+20  2.444156214580858e+20
3.107196638409397e+21  2.080762614161054e+21
5.730357647868082e+21  4.566592026111232e+21
1.390862435519526e+21  9.615831494438785e+20
9.034029449521052e+20  7.497335752743909e+20
2.491405950560147e+21  2.091455865414791e+21
2.55218653113114e+21   1.1236506848706e+21
1.445880660367298e+20  1.448724814886971e+20
9.305990572018888e+20  5.967211747600686e+20
3.087442724543844e+20  9.346081803551724e+19
4.367428789037322e+21  4.356466229562743e+21
7.606985094595231e+20  1.615795985545941e+20
6.596591259195592e+20  2.873733721048706e+20
5.123717148561742e+20  5.06531256394666e+20
4.829468837407957e+20  1.65817433731079e+20
8.284439068542438e+20  3.020253230845627e+20
1.743159894070304e+21  1.191143873180189e+21
1.542608973163961e+21  6.221446148397737e+20
2.432540525730694e+20  1.939878223546256e+20
3.570431266581192e+21  2.561150400127966e+21
2.469490871823409e+21  1.786921128173608e+21
2.186754887217089e+21  2.176683371496535e+21
1.434099243742097e+21  5.279585896622604e+20
9.272055948826651e+20  1.820944969081838e+20
2.248372574368819e+21  2.182741944448372e+21
5.191817204427118e+20  2.256921142987757e+20
1.747275058229813e+21  1.120326070861555e+21
1.839222800022023e+21  8.190145185906849e+20
7.114831727316183e+20  1.948629787227148e+20
3.556781982010539e+21  2.555850970817817e+21
3.941451314682856e+21  1.533503889109569e+21
3.428799813699831e+21  1.889778263508545e+21
2.763558476042146e+21  2.044755263658816e+21
3.617826023159733e+21  2.741463827529266e+21
3.010309573725869e+21  1.366709932834413e+21
4.211881213307386e+21  3.444544724038967e+21
1.350756754937885e+21  4.013174188060979e+20
3.218284678617932e+21  3.014785772702507e+21
6.892973150672844e+20  1.886568800443347e+20
1.220803135890296e+21  9.45013589668225e+20
3.316968679552781e+21  2.706226584119058e+21
6.558552730842914e+20  6.867405704242054e+20
2.571123041664326e+21  1.126570837164861e+21
2.837677592809503e+21  1.692755590152275e+21
2.381875029922776e+20  1.134337156799523e+20
9.994512142050357e+20  2.121189433765749e+20
6.291438607444036e+20  4.236321038142726e+20
1.104818556986903e+21  3.481664862874508e+20
4.370538524580021e+21  4.11775160275208e+21
7.932313872677407e+20  2.154502067628199e+20
4.598659356505219e+20  1.851112265508284e+20
1.400204027046599e+21  1.49031203150253e+21
8.290417597047772e+20  2.340760205254632e+20
7.196549542554821e+21  3.241333696655973e+21
1.097633063781433e+21  9.153966073143701e+20
7.681046790467339e+20  2.431093566082916e+20
2.624480564149504e+21  2.278239482107495e+21
1.649119104351273e+21  9.58786925421489e+20
2.58117563898257e+21   1.828700695405751e+21
3.871630320809871e+21  2.82600370290928e+21
3.365211238761174e+21  1.069081277971818e+21
8.782649777320299e+20  1.796435666839746e+20
1.271383063305294e+21  7.680477713741924e+20
6.497934279858507e+20  2.883034803635381e+20
4.269588087132698e+21  2.797956500871041e+21
2.53007047926103e+21   1.876316959655464e+21
4.337900938080467e+20  2.441871956011108e+20
3.210089253196024e+21  1.154298946503127e+21
2.090105950363858e+21  5.093621196659393e+20
3.272528284329796e+21  3.008267651975568e+21
1.732247672173185e+20  1.508850431334656e+20
2.315052870451667e+20  2.168934410892812e+20
1.955224267424019e+21  7.795827289789108e+20
2.832566570182391e+21  2.306180810617119e+21
2.273978915950141e+21  2.102715082157199e+21
5.317164766955815e+21  3.248348346747828e+21
1.614850088886705e+21  1.561267152795927e+21
5.22599952559886e+20   4.015148519225122e+20
2.648055782298882e+21  2.638416330198454e+21
2.129731997585184e+21  9.467337024850272e+20
5.66699875651042e+21   2.630674820706489e+21
4.658544846650271e+21  3.948636703273459e+21
1.780973242441613e+21  4.620266679884921e+20
7.825871295484506e+20  1.654472383108341e+20
2.250034402631319e+21  6.830721234721091e+20
1.341828368676623e+21  1.387845224554671e+21
4.832857796127553e+20  1.426585597626278e+20
8.663518308177281e+20  6.316638625822727e+20
4.567393116092199e+20  4.467820109282157e+20
5.333349578116677e+21  2.187127693317743e+21
2.132834977728443e+21  1.788149753780576e+21
3.124183090303932e+21  3.276126297329345e+21
1.028055827238279e+21  8.006247258181382e+20
4.90433104811383e+21   4.759452450173889e+21
1.992377838449918e+21  6.270186636839931e+20
2.865449039911683e+20  2.541649074400513e+20
1.080282946216988e+21  1.205010756203713e+21
2.089478824115747e+21  1.647989532134235e+21
3.16813034136772e+21   1.809924097843709e+21
5.980282657389194e+21  4.545731300095256e+21
4.940453294825061e+21  4.904336281202771e+21
2.382933375835208e+20  1.630546132824258e+20
9.005758102860233e+20  7.859343553806248e+20
1.360217691855084e+21  1.092842349357069e+21
1.357239686601485e+21  2.870186648452192e+20
3.64304167747338e+21   1.135601258105181e+21
1.641496761981949e+21  4.688427215340293e+20
5.375654141216382e+20  3.368524349357046e+20
4.31479803494201e+21   2.611241223487933e+21
6.055956641927901e+20  5.212898643416582e+20
1.561530846998358e+21  3.569048910131819e+20
2.144737991543583e+20  7.91036989584306e+19
1.75574182552927e+21   1.212734109152305e+21
3.859592761955863e+21  1.745916406195604e+21
3.011053793564292e+21  1.025238117292668e+21
4.960816320540217e+20  8.894763981468928e+19
7.199555695306091e+20  2.292781547601904e+20
3.836706594549473e+20  2.876610695550664e+20
3.104537262829435e+21  3.186360051345887e+21
3.214771307958629e+21  2.012221872158766e+21
5.499604461960686e+20  4.03229736810747e+20
1.146778594715114e+21  9.79318379194959e+20
1.209561025320472e+21  7.305788672157585e+20
2.930426975335385e+21  1.964505377484596e+21
2.196236090332611e+21  1.392787988008455e+21
4.495301745057066e+20  2.705104286153668e+20
4.8703975508215e+21    3.656022192980492e+21
1.410009489335292e+21  1.207014083043457e+21
1.861399650487102e+20  1.37608592341839e+20
9.044849347625809e+20  3.550636435636524e+20
3.586626210841217e+21  1.805534454298909e+21
9.963178347642927e+20  5.976975678256565e+20
3.95623775815942e+20   3.0853753377524e+20
7.223210852348854e+20  3.549151082801923e+20
2.641128120172079e+21  1.409689009432808e+21
5.826430686918963e+20  5.655391164757087e+20
6.661071546860469e+20  2.055036696849251e+20
7.215183186013066e+20  4.11169065039844e+20
1.282780548062262e+21  1.082403751329512e+21
5.394121151488415e+21  3.161734084293699e+21
4.0212038716341e+21    3.427119077824896e+21
4.338133999361183e+21  1.744775353552515e+21
1.764223229527515e+21  6.309647603678666e+20
1.4178266123885e+21    7.059036129568982e+20
1.785743680346905e+21  1.820171928082299e+21
4.745392261864484e+21  3.402710824161194e+21
1.279191179159247e+21  4.323821719247887e+20
1.259150160817449e+20  1.272485394374086e+20
1.849936863535538e+21  7.168740373114512e+20
1.612624184770877e+21  5.424773509050977e+20
2.017289499788718e+21  6.46507543526226e+20
3.87957748530232e+21   3.208982935034186e+21
2.06409541071598e+21   5.305536472717944e+20
1.72827324550203e+21   6.546589068552792e+20
1.354608458519194e+21  7.812488140813082e+20
4.955012869470397e+21  3.247066964755099e+21
4.529373165087984e+21  3.563812547166703e+21
2.030830697968315e+21  1.680681669422525e+21
1.002003629293848e+21  5.372185698654612e+20
8.618988966861655e+20  2.932617929641605e+20
5.769678576214654e+21  4.757632903037688e+21
8.064629629729552e+20  3.037374987761467e+20
6.753080087247648e+20  4.274362484452662e+20
7.642816859130498e+20  6.626256526236077e+20
1.120506846288848e+21  5.008838006334385e+20
1.144923111668637e+21  3.396122060721101e+20
2.682539844645658e+21  2.352817817793356e+21
4.442822424499224e+21  4.244941624949205e+21
2.577733762967352e+21  2.56754535631847e+21
6.408658298545235e+21  5.209730962966052e+21
3.677644522260328e+21  2.935809846964129e+21
6.174547679115634e+20  2.971836795161621e+20
2.0321446231596e+21    3.068162958091308e+21
2.036194485124513e+21  8.563969175136514e+20
4.828386847597481e+21  1.833740210722405e+21
3.374874837661604e+21  1.576119559933283e+21
5.40953472121309e+21   5.891967357677435e+21
7.178867284517858e+21  5.17221327778678e+21
1.760574187929439e+21  1.394563653195786e+21
2.336983148837147e+21  1.117800997313731e+21
2.470662370676479e+21  9.779758486400404e+20
1.00892791372093e+21   5.66832580781812e+20
1.278603459407875e+21  5.366021284074658e+20
1.764068981240278e+21  1.552182402962977e+21
5.573812524820684e+20  3.191843904468151e+20
5.299667156503573e+20  4.347194744538994e+20
2.459751274679267e+21  1.300948899310255e+21
2.566799023072097e+21  2.643127730603881e+21
1.018531839926298e+21  6.781231305079656e+20
3.047483410950092e+21  2.282189112240576e+21
3.579348393843386e+20  3.621128240674006e+20
1.217196878488679e+21  9.567503061906247e+20
1.292054585594924e+21  6.63665334868584e+20
5.529682877971987e+21  2.572215223214583e+21
2.731237267416415e+21  2.445455915434195e+21
1.421998071543352e+21  1.041195144359502e+21
1.770222024231173e+21  4.991961470418256e+20
7.448706085691295e+20  3.57872012293037e+20
6.074342587406641e+20  6.430755923186869e+20
4.620352070010356e+21  2.281702988067298e+21
5.410001406724477e+21  3.858355304133251e+21
4.735510238382126e+21  4.580153296271417e+21
2.003612630670348e+21  1.885770113789556e+21
1.116267833139585e+21  3.115306199889659e+20
1.672408343924313e+21  4.784224995320199e+20
2.739339806096008e+21  2.244688138230671e+21
4.400973850861791e+20  3.532172892197955e+20
3.14076534413191e+20   1.229772153064446e+20
1.784582877542951e+21  1.129565710275564e+21
1.777888276696864e+21  9.555264891145088e+20
6.052905453180357e+20  2.984172567370955e+20
1.521312576426033e+21  5.479623815310142e+20
8.034658174209402e+20  4.072328359304041e+20
3.553322091596812e+21  3.507422676461546e+21
1.046682715297084e+21  3.198769052085162e+20
1.798406676599164e+21  6.951218800442328e+20
1.83977674277619e+20   1.165040545775363e+20
2.662618171693985e+20  3.067003738114973e+20
2.01305273843927e+20   1.910121495903339e+20
2.015734632017369e+21  6.9816105919277e+20
1.704618088459267e+21  7.28337246475481e+20
1.384611326646745e+22  7.37484528273219e+21
1.245386597406251e+21  1.247629313553313e+21
3.610177785092551e+21  2.964476101609898e+21
5.134292726386715e+21  2.161300799672795e+21
5.000869083826237e+21  1.630325513675762e+21
2.162653310861263e+21  6.230839920694243e+20
1.139614493607874e+21  6.697402755903162e+20
7.908962708609491e+20  4.825585280241784e+20
4.394409854404898e+20  1.729851503843945e+20
1.472840333636644e+21  5.20218213107077e+20
2.137569386836716e+21  6.865318740865981e+20
2.89089325190642e+21   1.467586124219754e+21
1.475643824404683e+21  6.455470134520756e+20
4.609381301318081e+21  3.28133849472946e+21
1.59607345614029e+21   6.802967126477476e+20
5.013458896584551e+21  1.791415998792826e+21
2.880873868635427e+20  1.137683997480104e+20
1.439506940994662e+21  5.50339700419314e+20
3.863674149118167e+21  3.31950747500572e+21
5.843296104573512e+21  4.734914363831554e+21
9.942686969338391e+20  3.895386288115544e+20
1.941734860640137e+21  1.005840993601593e+21
5.949727985717299e+20  1.060256705311467e+20
7.843525406023798e+20  3.569657107187747e+20
6.701322468530093e+20  1.753268758236392e+20
1.291552434236472e+21  2.97326790776821e+20
7.010944942911814e+20  1.785581775940301e+20
1.073957640540346e+21  2.069737008982942e+20
1.97127397059606e+21   1.673323125870499e+21
2.471901423523959e+21  2.057574721999004e+21
2.724896199141078e+21  2.221597648607811e+21
5.260260659764081e+20  2.974615281569228e+20
3.786057987240158e+21  3.30918687973265e+21
2.099956448648824e+21  5.288530223750047e+20
5.331676490855109e+20  7.207340777124451e+20
1.905912103304125e+21  7.74096298953235e+20
3.351903101862294e+21  3.284071096493739e+21
2.074915308820738e+21  2.117331220606479e+21
1.970050680347276e+21  1.607025693927473e+21
9.331109398940546e+20  8.794155010698352e+20
2.845969845623399e+21  1.276960585201182e+21
1.315237990576721e+21  7.090048667202994e+20
6.297996974401394e+20  4.827007099482892e+20
1.329410818604056e+21  4.433306515519074e+20
5.956141674536628e+21  4.940361947750869e+21
1.435667622312328e+21  5.668230664584742e+20
7.111161293619876e+20  4.992164207461481e+20
2.654137893595646e+21  1.582551006539768e+21
2.930633015018337e+21  1.030836721195187e+21
9.908560943161991e+20  2.601271202483606e+20
1.961473011906995e+21  1.090841646802357e+21
1.391321802681518e+21  8.380048039799216e+20
1.418060799569123e+21  8.222255471258782e+20
6.905301754652771e+20  3.28813354789611e+20
2.973267466790747e+21  2.122154983476984e+21
1.956793771894157e+21  6.845976249591385e+20
3.401805237533373e+21  3.117791856619995e+21
9.876056212851445e+20  6.079761252800798e+20
2.260731014696277e+21  2.120706031924621e+21
5.082875129441026e+20  4.794236680250579e+20
1.991326247936927e+21  1.513227211473019e+21
1.926777280377733e+21  4.868399983898029e+20
1.884207004900013e+21  1.665935101098537e+21
1.57004940569353e+21   7.895815917858512e+20
2.635478354439543e+21  2.289165643114586e+21
3.841404974860727e+21  2.032616267321826e+21
1.699374209643147e+21  1.6036446085321e+21
1.957951196998392e+21  1.942800994965175e+21
1.45641345399581e+21   4.924019397074808e+20
2.866169615852063e+21  2.02394040258292e+21
1.702179389261046e+21  5.968732613194849e+20
3.038729539174391e+21  9.492673628961412e+20
1.167993926659749e+21  3.812845106966282e+20
8.153809909550743e+21  5.336203006767708e+21
1.404861874961207e+21  4.548193459294536e+20
7.255232571599365e+21  5.486825178543924e+21
2.831686679405194e+21  1.277656610424968e+21
1.206038084511961e+21  4.810850107432227e+20
9.452841696868371e+20  1.872265170994335e+20
3.486845583397103e+21  3.870160932297699e+21
2.127176204796652e+21  1.719857394680236e+21
1.421846075055928e+21  4.505186761556676e+20
5.177719811693542e+21  2.709054292524968e+21
1.112768536229118e+21  4.10838900521662e+20
2.458803266957705e+21  1.271968974110815e+21
2.167751385639446e+21  6.496536437594165e+20
9.031496174730656e+20  3.02631614085773e+20
3.493786756322788e+21  1.991148814086733e+21
4.586479371312995e+21  3.267334718227513e+21
1.292105251090732e+21  6.459421142473848e+20
4.197477575799148e+21  3.724427272957381e+21
1.051994711057567e+21  6.988957088819848e+20
4.861117883789303e+21  2.455545719522236e+21
9.783788715485692e+20  3.127289086920691e+20
8.587384956476583e+20  3.178250534901622e+20
1.422184970927888e+21  7.163663545005821e+20
2.215914005954453e+21  7.92352103538243e+20
4.673845826384262e+21  1.939819314117505e+21
2.941213096442937e+21  2.311017204677204e+21
2.75837595877095e+21   7.52779547821491e+20
7.280039524246829e+21  6.263464688354233e+21
8.177591167383073e+20  8.562570905968456e+20
2.415102587973516e+21  2.327461533420969e+21
1.894874906517347e+21  9.017357794549221e+20
1.737856905509075e+21  1.16136293822015e+21
1.181969722203387e+21  4.452000540051074e+20
3.140651628241319e+21  2.179754470376556e+21
1.957138297265651e+21  1.478500761641298e+21
2.828156983197242e+21  1.280595192762454e+21
2.840917932741396e+21  1.929397364865696e+21
2.992641952387695e+21  2.576367698758756e+21
1.409518596975908e+21  1.256103764650508e+21
5.340451754729041e+21  2.310671277560326e+21
3.363051762739849e+20  2.426203829699995e+20
6.47240449947085e+20   4.133833836456305e+20
8.464605571635395e+20  6.456169027505429e+20
3.902769897483371e+21  1.922527000723403e+21
2.182160652647218e+21  1.673152085724401e+21
1.131729816560255e+21  1.343555326964859e+21
1.442559255642112e+21  6.064064167405831e+20
9.853718358699687e+20  2.155388840468578e+20
9.447583744303416e+20  6.535349580391501e+20
1.823759690701447e+21  5.448978081792032e+20
9.872796732621136e+20  6.164568903301282e+20
3.006215801664589e+21  1.561260436802982e+21
1.731509081834296e+21  1.19840567753572e+21
3.209476763646702e+21  9.150332020088133e+20
2.997295296702675e+21  1.495435726602218e+21
4.418382515221391e+21  3.577693869856532e+21
1.416921388863399e+21  6.765017586438685e+20
1.044201231902403e+21  3.697395959146086e+20
1.641572197275707e+21  5.179200435748534e+20
1.786906734950674e+21  5.722031547688237e+20
2.170551498707764e+21  1.296660256493099e+21
1.304858882285492e+21  3.698578688850727e+20
5.625525107541966e+20  4.210005267030103e+20
4.082603134203902e+20  2.746248529648128e+20
2.30283122696289e+21   7.923578587632669e+20
1.585985955924934e+21  1.124126747720836e+21
7.288422974953179e+20  3.48565309589327e+20
4.239812538196338e+20  2.71557871594576e+20
3.764570187518066e+20  4.154501038105043e+20
3.197730249918613e+21  3.29531149241183e+21
1.272164437840642e+21  4.2806497675512e+20
6.293808626747939e+21  2.442342702737284e+21
1.110266786636114e+21  5.499403122909845e+20
7.797307214847908e+20  6.540328478664545e+20
1.97604891210098e+21   1.223302870591592e+21
8.016170897739046e+20  4.333836894467977e+20
6.309498041949791e+20  4.177097595907895e+20
2.143680771531058e+21  7.369165545075009e+20
6.19968902403543e+21   5.307000547920806e+21
3.504908395602579e+21  3.621820734325084e+21
2.056495586344792e+21  5.847903939076008e+20
4.282653029651699e+20  1.815284685567672e+20
4.386605679200619e+21  4.317237967000629e+21
5.079451267824318e+21  3.41099582336494e+21
1.313525496818413e+21  5.4274424313239e+20
2.321549312914149e+20  1.315252228519293e+20
4.454375283443336e+20  2.717656390647602e+20
3.279104665685663e+21  1.592334241218674e+21
1.291644758028834e+21  1.614755532997778e+21
4.336080357931103e+21  3.621829805325333e+21
2.758239724882222e+21  2.188791506917079e+21
3.428272892543429e+21  3.388323892661949e+21
2.891926828020901e+21  1.998329344419239e+21
1.126528158990642e+21  5.803581646062001e+20
1.307233968138976e+21  6.048200401912155e+20
1.201730391468382e+21  5.375002634544038e+20
1.218620015970928e+21  7.988039974252859e+20
9.399113753313841e+20  1.860922254852852e+20
2.617739801407238e+21  2.206298562262164e+21
2.849784394507782e+21  1.288058728357293e+21
1.689004671501127e+21  1.019198336079402e+21
6.446103477647007e+20  2.06558681995383e+20
8.639367755175507e+19  9.073776249507386e+19
1.836685584581953e+21  1.781555456073316e+21
9.212923685719276e+20  2.237847028720957e+20
7.732894481177442e+20  3.030172690499887e+20
2.627005957640552e+20  1.173956730096385e+20
1.060857795124232e+21  7.061811233585618e+20
1.096732343855959e+21  8.638799522875023e+20
8.603665469129527e+20  5.269818635179501e+20
3.282474484106843e+21  2.508362358753918e+21
3.128076452181794e+20  3.08093590503722e+20
6.455977619830017e+20  1.797405230853274e+20
2.088614132987292e+21  1.08135109214986e+21
2.465636353492333e+21  7.066117284691834e+20
2.225681187646313e+21  1.617194000448269e+21
5.409059591452403e+20  5.178973651359798e+20
1.271285110013398e+21  6.71063004849748e+20
3.084954485749721e+21  1.224484170872475e+21
1.635666852264318e+21  5.908860056824977e+20
1.261465011025917e+21  4.740462659242361e+20
1.47626532115326e+21   5.639733312282623e+20
1.582610508004219e+21  1.589449357269871e+21
2.754696517875388e+21  8.059240181437977e+20
3.881079998728001e+21  3.537138705168456e+21
3.229294853806946e+20  2.087557973197179e+20
1.232623959012236e+20  1.040802571678609e+20
1.159923476127501e+21  7.962085480964093e+20
2.324439497975014e+21  1.025937958848013e+21
3.916791854923189e+20  1.783586127737922e+20
2.23587733720268e+21   1.82613442846421e+21
5.63113997037739e+21   2.268047147944438e+21
2.12273002606453e+21   1.683629170294648e+21
5.93405545901405e+20   2.53672974561504e+20
3.759206963311821e+21  2.461899088254056e+21
2.534608981785513e+21  1.870845322547189e+21
7.234875175383744e+20  3.789212941737865e+20
2.692136452501631e+21  2.376600573072562e+21
4.524621867481108e+21  3.956839316158897e+21
2.22726532881524e+21   7.106286738120699e+20
4.75633037945946e+20   1.810810659577854e+20
4.929595116123471e+20  4.237623117928741e+20
5.046936404414609e+20  2.824675958704013e+20
5.467333918830763e+21  4.718576226683127e+21
8.581586571956343e+20  6.73683780358779e+20
1.444237972403214e+21  6.666834118381172e+20
3.123458010763925e+21  1.129925364457931e+21
1.710557210467862e+20  7.988557264273808e+19
4.280593195772131e+21  3.403604600568117e+21
5.267275016183711e+20  1.458664606417049e+20
6.978777982573321e+20  2.90708111707078e+20
6.352021029631423e+21  4.006013610551323e+21
1.149642884078121e+21  2.421578238817718e+20
4.770339952000303e+21  3.585040741110399e+21
5.622323048206905e+21  4.449858855593903e+21
1.787085753035862e+21  1.01299600353621e+21
3.092108453757799e+21  2.301296349544386e+21
1.430540274136567e+21  1.475743412127943e+21
5.083174618816246e+21  2.673870247416234e+21
5.816635357729433e+20  4.5796386380415e+20
2.375124134081348e+21  2.373775963706146e+21
2.642701002341939e+21  1.352161623286771e+21
1.34157616709749e+21   3.614191045927992e+20
2.479109997677519e+21  1.381214569193794e+21
7.904005371319663e+21  7.328969213600618e+21
9.74559819064559e+20   2.937389667023039e+20
1.202284334222548e+21  6.315753734173443e+20
1.670164425409976e+21  9.781731574383401e+20
4.065770930596605e+20  3.637186308344106e+20
5.929359330502609e+21  3.494358531924104e+21
1.755106817981811e+21  4.465812507775766e+20
1.486140589236176e+21  4.652994146035788e+20
3.189253349519995e+21  2.532104837778707e+21
1.327768130639972e+21  4.746712881468965e+20
3.768718002774874e+21  1.313064687566291e+21
2.944012083611348e+21  1.194920510199959e+21
8.704793798762132e+20  4.561217944476885e+20
3.009425179349044e+21  3.195527918862959e+21
2.073682448422745e+21  1.635743916359942e+21
2.841006878834037e+21  2.329341071788081e+21
1.571063841509595e+21  6.642429679641653e+20
1.075242292334054e+21  9.091791525280546e+20
1.254953931864646e+21  4.129730123637098e+20
7.699849318911611e+20  3.126105414274878e+20
2.63584314600936e+21   7.461738020578028e+20
8.612413711405694e+20  2.811315931893177e+20
1.605020982699968e+21  5.136383011167514e+20
6.02777536725963e+20   1.223882181278034e+20
2.10338481386516e+21   1.964816254399124e+21
1.245205890471203e+21  4.736914643704675e+20
3.347526728924397e+21  2.042181307759161e+21
1.131047521216708e+21  4.322007129824277e+20
1.061921770536199e+21  5.901412543254937e+20
2.331163372218678e+21  9.271125983651096e+20
9.159229519161952e+20  8.376697295998958e+20
2.140768631422009e+21  1.965682617958066e+21
2.335643327948005e+21  1.909669844439584e+21
3.596616320714631e+21  1.447052704812697e+21
1.315835843427254e+21  4.144444598653366e+20
3.814494841187282e+21  1.941616465697183e+21
8.400800823914623e+20  3.247962874742347e+20
1.186906793294892e+21  4.471506648038381e+20
2.655473210885161e+21  2.354221479552841e+21
2.618695690428147e+21  1.600770515395654e+21
5.93369517104386e+20   2.70904876857855e+20
2.203372606892133e+21  1.562918468906296e+21
7.607649375540268e+20  3.736387608682403e+20
2.846730953960425e+21  2.219552935563992e+21
1.660357274271423e+21  1.300918488284647e+21
6.916177947752871e+21  3.543097367169935e+21
4.602566229181963e+20  2.277433007979348e+20
2.248485164359503e+21  8.591402270551689e+20
1.106505155047353e+21  3.7168838744674e+20
1.249976328376495e+21  4.524195564246381e+20
6.694630682433774e+21  5.762632680993009e+21
3.080744745998037e+21  9.670246921858932e+20
1.642465598851787e+21  1.861480145293567e+21
4.942897623522817e+21  2.372704702783533e+21
1.801636883431896e+21  1.412615233611441e+21
1.306165489127383e+21  6.887924939186785e+20
3.40236255798726e+21   1.897864783447214e+21
4.330447480697169e+20  3.732848445532735e+20
2.278598483267916e+21  1.216548592359193e+21
5.187336122797885e+20  2.660004573327735e+20
1.293869536244755e+21  3.957341759313075e+20
1.281742468348153e+21  3.051501757100113e+20
1.604467039945802e+21  6.093416499949708e+20
9.644931479974791e+20  3.257267508604978e+20
1.232768637150266e+21  1.517522055653037e+21
1.162876711583149e+21  7.945803917471235e+20
1.06801176313231e+21   7.514368957632074e+20
1.566096371120605e+21  5.929509980601394e+20
5.644834290944317e+20  1.509217033726823e+20
4.601122262551437e+21  4.431024169102666e+21
9.156189589413476e+20  4.016387056035145e+20
6.006721039001673e+20  3.638781103340901e+20
3.27953194470031e+21   3.061131221530117e+21
1.769753649869926e+21  1.09697997803447e+21
3.029687437022537e+21  1.945731549636325e+21
1.869750450096154e+21  1.638673819885645e+21
2.614801202650378e+21  2.448624293942668e+21
8.608585651722429e+20  4.163158504701221e+20
4.322354512166784e+21  3.627982619383247e+21
3.48804128909817e+21   2.296581599117611e+21
1.875422733826827e+21  5.57699772380464e+20
3.517753787639747e+21  1.425404910022594e+21
1.058985423579153e+21  4.129921920686228e+20
1.160094612913341e+21  5.747249256769214e+20
1.445801847373819e+20  1.131916284349827e+20
9.316371369159977e+20  7.931339120141808e+20
4.042288036239588e+21  3.319395429199991e+21
2.874650456900355e+21  2.322663517535709e+21
8.345620469480266e+20  1.777019579241241e+20
2.726968980869575e+21  1.412845554264135e+21
4.7888339838701e+21    4.333572390086738e+21
5.150361569857173e+20  1.953749000776083e+20
8.117828400327866e+20  3.322916081616941e+20
2.071218979426573e+21  6.451133674734556e+20
2.518071763953808e+21  8.302026380378508e+20
4.08374479670944e+21   3.220510744581871e+21
1.140076112569679e+21  3.772926724525393e+20
9.92209426004224e+20   2.400708919370704e+20
9.644520526508794e+20  5.780745585892715e+20
3.632457655399106e+21  3.677392167277333e+21
3.696294491267222e+21  2.170282918099736e+21
2.034602462656237e+21  1.486714473554193e+21
3.695356616644823e+21  2.1624960400019e+21
2.580017650928382e+21  2.627565866725976e+21
1.937609563381466e+21  9.46060587447846e+20
1.67343629053926e+20   5.699123214127431e+19
3.40351435359196e+21   2.538203025518765e+21
2.050173658367871e+21  1.976700755605046e+21
3.88301485771791e+21   2.789879897295802e+21
5.775905928599401e+20  6.519906014816807e+20
7.675282182944305e+20  4.065784234980504e+20
2.304015673664888e+21  1.090017792532648e+21
1.489227806780739e+20  1.579278017856201e+20
2.446383465085324e+21  8.277487884490082e+20
5.687370789424831e+20  1.248714935798363e+20
2.692896997888703e+21  1.604300299799098e+21
1.570955192168585e+21  1.816663963149925e+21
4.140440612418408e+20  4.143426011081395e+20
5.544584163239049e+20  1.806580062530396e+20
2.010109636082783e+21  1.026189842360422e+21
1.453394916345565e+21  1.116601912974693e+21
1.935342000969085e+21  9.873137584744184e+20
4.102250087578306e+20  1.989993431083455e+20
2.589234267565796e+21  1.047703010014789e+21
2.640288198841575e+21  2.52392112359233e+21
8.106226001787853e+20  7.759638966827093e+20
2.38699787449891e+20   9.158809230109226e+19
3.294082512146391e+21  2.150662345029275e+21
3.301127267863505e+20  2.435103998094842e+20
2.594580040323485e+21  2.045380951100671e+21
6.539339248932644e+20  3.02669950508476e+20
8.066678767560006e+20  3.221603207607106e+20
3.026132971016635e+21  1.044159197836756e+21
1.449769518645532e+21  7.001902929893704e+20
9.918699671823109e+20  7.39612128707718e+20
4.807060051562068e+21  4.933191277955923e+21
3.269647106468185e+20  8.95913773085512e+19
1.610480471348248e+21  5.35491386866369e+20
2.135346860420609e+21  9.672916529054298e+20
3.997943905458638e+21  4.451364506527324e+21
2.905316029713074e+21  1.004464902785201e+21
1.63286842804586e+21   9.407077998646126e+20
3.102049024035313e+21  1.233863276446195e+21
1.195072945319221e+21  7.717349124868671e+20
2.589101411376789e+21  1.355742684455847e+21
1.581780156822923e+21  6.950398615198941e+20
1.542254314693306e+21  6.149511061652173e+20
4.719400862515022e+20  1.183037314568804e+20
2.951330433005825e+21  1.972624597309559e+21
2.144492545363891e+21  9.872262263244107e+20
7.974996738145811e+20  6.140896637271185e+20
2.113574208022086e+21  1.528939928111693e+21
1.564110283684935e+21  4.242011810088119e+20
3.71065196687928e+21   2.839995357222231e+21
1.330606524305123e+21  5.83978249466048e+20
1.39988990097259e+21   9.1080785634617e+20
5.998354476793925e+21  3.710390455984417e+21
1.976966520525057e+21  1.698984473760894e+21
2.115633478951701e+20  1.754707573874844e+20
1.015020721066809e+21  4.944506815964672e+20
4.41035259708579e+21   1.485903853768764e+21
2.810829383630934e+21  1.889595977498878e+21
3.308233948075496e+21  2.049900038888635e+21
1.093396302431984e+21  6.136477259648095e+20
2.337157663322708e+21  1.23686320109448e+21
6.001350496446033e+20  3.14444964047082e+20
3.378701771444962e+20  1.965721079168009e+20
2.000350335690271e+21  6.271541328990344e+20
2.144343926576188e+21  1.898037595947415e+21
4.094785371195939e+20  7.54367198983378e+19
6.685312171854791e+20  5.61199417850777e+20
3.188161226610357e+21  1.744864884174857e+21
1.832870472747617e+21  1.867090257769634e+21
8.426820370761756e+20  7.316212703855097e+20
5.606497399116325e+20  4.787058359965765e+20
1.379558400454826e+21  7.778762221933578e+20
3.473280741319463e+21  3.381147726598958e+21
4.504782948172588e+21  1.999270840217214e+21
1.274264241166904e+21  5.594264599835971e+20
1.577568165271425e+21  1.468895038218205e+21
6.918407229568419e+20  2.085386572019341e+20
1.012256073845557e+21  2.158193480592771e+20
3.594004232930756e+21  1.979358550233889e+21
4.574587616496923e+21  1.807012838751337e+21
3.506435115876258e+20  3.078521103064522e+20
2.962602942873133e+21  1.743992267649308e+21
3.043384009389278e+21  1.099769000988705e+21
1.405993404367584e+21  6.291735249230741e+20
1.927798471593239e+21  8.952317667229416e+20
4.355504383123951e+20  3.005651022123819e+20
5.939440075318525e+21  3.3244481653963e+21
2.507793423704242e+21  2.45357420123136e+21
2.915818424044102e+21  1.51185664882517e+21
1.741885375375758e+21  4.392262767973799e+20
2.666113527954778e+21  2.216701848315642e+21
6.310432538872471e+20  2.285147266002317e+20
2.674499793410895e+21  8.031595707697791e+20
3.168361150848623e+20  3.184211138142189e+20
2.911528745399031e+21  2.650108150054693e+21
2.461431117340276e+20  1.033742710137745e+20
3.526368047826999e+21  1.472096355866701e+21
1.458934343887231e+21  5.305712929380844e+20
7.597414945387069e+20  5.877863488204644e+20
5.223961646767475e+20  2.423775151010945e+20
1.948801571405435e+21  1.683600752580999e+21
2.208927797032495e+21  6.74639106429735e+20
7.935054313050662e+21  3.95975279655796e+21
1.32781541843606e+21   5.405863996659308e+20
4.866237350665716e+21  2.381551788281647e+21
3.242453246018215e+21  1.866495784495321e+21
6.417494361014136e+20  5.949794352825557e+20
9.12210859923335e+20   4.539925525918628e+20
2.894876685776829e+21  1.537192234466019e+21
2.320192603526403e+21  1.480384990319772e+21
2.031364374524158e+21  9.371811895606557e+20
6.548706736157575e+20  2.142995994516466e+20
1.89039495078802e+21   8.764457608598026e+20
4.500402071635063e+21  3.430326011368303e+21
6.350689090041629e+20  3.424633116163335e+20
1.577998259035839e+21  5.482716742105483e+20
1.969142642072407e+21  9.717987404768866e+20
9.212090519788213e+20  8.503171433974441e+20
2.99664452655652e+21   1.156106925486909e+21
6.996970273268084e+21  4.120293377617647e+21
4.349707687453572e+21  3.981764067022364e+21
1.153845868430365e+21  4.562121418165881e+20
1.730960768579664e+21  1.763733898416003e+21
1.779845090734957e+20  1.155669399375735e+20
4.166223720285104e+20  2.708154485047543e+20
2.144866344132963e+21  1.119189491794096e+21
2.460237663439023e+21  1.255249359555952e+21
2.166607471334094e+21  5.238996294878503e+20
1.230984648747873e+21  6.817593086996068e+20
1.783068542168247e+21  6.267635976278473e+20
3.545034342382543e+21  1.798492453752692e+21
2.061805330305462e+21  1.381829001858706e+21
1.336106545350049e+21  5.118624600075602e+20
2.448048671047545e+21  2.196907492125434e+21
4.878265339370516e+20  4.744535592772865e+20
4.83738391375306e+20   2.454868640848258e+20
1.644310385849149e+21  1.065913417846428e+21
1.392260803203825e+21  4.699321999862604e+20
1.003141914099666e+21  4.885028788995906e+20
1.815609301275813e+21  1.42162088475381e+21
4.743961243082887e+21  2.66658824207075e+21
3.0173734697414e+21    1.013435578316089e+21
8.424292725470894e+20  3.968901378347878e+20
3.77152937484226e+21   1.317568939746482e+21
3.137398903410451e+20  1.482519028978326e+20
3.089914074839363e+21  2.456618538877971e+21
5.306872915907366e+20  1.922156441731313e+20
4.843216075270505e+21  4.119736768357201e+21
2.477395252119398e+21  1.094883227304331e+21
9.095334699448633e+20  9.125290415826335e+20
2.599095461899877e+21  2.31953087884328e+21
4.520995906831121e+21  2.71388358215664e+21
1.601168153218753e+21  5.840015715443683e+20
3.399629998913353e+21  1.131322714610189e+21
1.928209425059237e+21  8.258517437457203e+20
1.17215525271544e+21   6.399791846161348e+20
2.376174598694432e+21  2.720059066678304e+21
5.409109131048304e+21  4.440124204434226e+21
2.437280564338502e+21  1.238661389909447e+21
4.093245140123379e+21  1.085441562509662e+21
3.068169569938511e+21  2.335369842169383e+21
4.030251040335534e+21  3.694901751205959e+21
2.914336739766697e+21  1.398663106829471e+21
1.376953068070392e+21  1.256754673188527e+21
9.231523552180316e+20  2.953418663019294e+20
2.905209069221924e+21  2.089112997656265e+21
2.049660248010351e+21  8.203200314331663e+20
1.717527656791124e+21  1.475644832085099e+21
4.947648921129693e+21  4.502634427157357e+21
2.386943831303382e+21  1.575004506664668e+21
3.275978041644361e+21  2.737440756821761e+21
1.852893476690906e+21  8.524732515706719e+20
3.198562852899723e+21  2.490766006879846e+21
1.610632467835672e+21  1.312081836057362e+21
2.90072460989297e+21   2.329612188954773e+21
3.398495091807255e+21  1.145582319027219e+21
3.212002720087703e+21  3.195358344732365e+21
4.719460535210084e+21  4.554159793834754e+21
9.058236297518168e+20  6.732154036519077e+20
4.41929224234612e+20   5.075265631713138e+20
2.54811415116809e+21   1.229176522927979e+21
2.686111199150163e+21  9.896627450298123e+20
4.824244661840207e+20  1.069376414805649e+20
4.145100149182876e+21  3.000345777540652e+21
2.101752259000238e+21  1.946872829335895e+21
1.479226437908256e+21  6.891231979305659e+20
3.30533700761519e+21   1.901730771414465e+21
7.580064827822624e+20  2.455058992992508e+20
5.311815616498405e+20  4.897149096801817e+20
7.98599621728571e+21   3.310381807624531e+21
3.272676903117499e+21  2.856548332492256e+21
3.059319996670728e+21  1.619755174569231e+21
4.712746794065582e+20  4.281650945895862e+20
4.64300855383575e+20   1.712936011791039e+20
3.026344640199122e+21  2.684187998853789e+21
5.665494554234879e+20  1.399080158450839e+20
1.113911324634564e+21  4.469149384242172e+20
2.837195707649375e+21  8.157848925346553e+20
1.614971686076644e+21  1.495348334720574e+21
7.339434122032498e+21  6.627863403077123e+21
1.659131732222825e+21  5.927452253092901e+20
5.192920586335824e+20  5.771088681405482e+20
1.14381297436049e+20   1.121597191214882e+20
2.155680612738186e+21  2.03951170760067e+21
6.280517378347662e+20  1.122660711575636e+20
6.258449740173547e+20  1.386622582636583e+20
1.041294158342935e+21  1.196666810510344e+21
1.680741129134855e+21  4.487613706428177e+20
8.221748961729441e+20  2.862282685677419e+20
5.681611811401331e+21  4.894838670441733e+21
1.294277112011032e+21  3.454065547103085e+20
2.956492121128745e+21  1.507562577763088e+21
7.006818519753236e+20  1.884722052503648e+20
9.242287155289732e+20  2.439150125825064e+20
2.500717142789736e+21  8.299814714205252e+20
4.068207377995012e+21  2.047829274866596e+21
2.728780553819685e+21  2.360219334599202e+21
2.857700596752792e+21  2.271654349694601e+21
4.210223888644513e+20  2.45148840316169e+20
1.879714664271711e+21  9.806469654795312e+20
2.768331165747252e+21  1.237481885438915e+21
8.660838666398996e+20  8.636604923467854e+20
8.31604307892751e+20   6.035270192082006e+20
3.027938914467211e+20  2.542955193352444e+20
2.850063617684679e+20  1.945912662364464e+20
1.215308744344904e+21  3.302726955833646e+20
1.40893312902435e+21   5.362246146378265e+20
2.467546442684292e+21  2.258685519152022e+21
4.915095777123152e+21  2.798539036791592e+21
3.029510670737163e+21  2.512928655524976e+21
2.434893656535996e+21  7.238056203846795e+20
3.539241587361838e+21  3.021154577991174e+21
2.204578445692362e+21  1.151941043289596e+21
2.96398779975855e+20   2.995572402443978e+20
3.880730406806926e+21  2.821355285344642e+21
7.974309939202637e+20  4.147413807813943e+20
2.548623057925983e+21  1.884753724068028e+21
2.591147171507522e+21  1.143350441074135e+21
2.132936308720058e+21  1.434158370375704e+21
3.825988027436331e+20  2.760313275975655e+20
1.151076154659532e+21  6.06514890628858e+20
2.692050321158758e+21  1.271332144951132e+21
1.7571289342145e+21    6.823207644900268e+20
7.475401172482534e+20  5.149386320049116e+20
4.996147059616939e+21  3.974279048788177e+21
1.053418974439723e+21  2.811257403863019e+20
3.83655797576177e+21   2.23248623927326e+21
3.237424977034256e+21  2.432540268181091e+21
2.855570957079e+21     2.067307979388421e+21
1.095984746317815e+21  5.39097861003718e+20
1.101062554897676e+21  7.146200152528248e+20
1.956261221238221e+21  1.775814022385114e+21
6.907080676505582e+20  5.836622149916968e+20
4.071138658402477e+21  2.877956183938462e+21
1.92323745107062e+21   4.876786127381656e+20
9.236170141095856e+21  6.220135125213462e+21
1.909601677298849e+21  5.425731199511738e+20
1.288891932756603e+21  8.232448594959149e+20
3.865372006177686e+20  3.718083018854431e+20
1.548054951013359e+21  7.935235540714417e+20
3.025044225806718e+21  1.006408819639861e+21
9.873522938061049e+20  2.972155715692733e+20
3.434405669336001e+21  2.446464620419735e+21
3.498486262533949e+20  2.747991084933948e+20
9.786884940229509e+20  3.543265150181427e+20
4.432646541141181e+21  2.279870968305755e+21
1.082631573422662e+21  1.980369693730977e+20
2.856571882096183e+21  2.012957270571419e+21
2.536033245167668e+20  1.343900104256457e+20
1.476353141345993e+20  7.042673787449058e+19
4.127828281661957e+21  2.428436789455239e+21
4.383587141550374e+21  4.226574440715913e+21
5.718119115880703e+20  2.185898049240484e+20
4.400871393970268e+21  1.720871568255448e+21
2.228318045228138e+21  1.398454826136579e+21
2.775688921638469e+21  7.11098950944159e+20
7.478069555261751e+21  4.174474398775815e+21
8.759287354253315e+20  2.455089472041236e+20
1.403052553810911e+21  9.986172244905403e+20
1.221841215604405e+21  3.388375986643264e+20
2.797388390543047e+20  2.257472697895871e+20
1.059588905929221e+21  3.403628885759983e+20
2.167167043587795e+21  1.895911303949345e+21
7.608662685456427e+20  2.366978229490343e+20
1.40353443897104e+21   8.437465219578498e+20
5.954862089292501e+20  4.348061809439753e+20
1.000225833340943e+21  1.161791196767715e+21
2.307330322990633e+21  8.80692195565951e+20
1.136600459557256e+21  4.038266720528564e+20
1.349660691378574e+21  5.624517642922824e+20
3.798709724493348e+21  1.160119856058378e+21
1.395226423558448e+20  1.145732385065427e+20
1.988986627930508e+21  9.629304697646506e+20
4.111813481387027e+21  3.127071152105223e+21
2.321924237583127e+21  2.310423488570578e+21
3.684692092727209e+21  4.026667456681541e+21
2.360579759084755e+21  1.041592230022522e+21
8.553517887278757e+20  3.901890668172368e+20
5.428807875818422e+20  4.249779717241649e+20
9.288989483425564e+20  7.079300244977321e+20
2.12033748876249e+21   9.575173104901625e+20
2.159342039235239e+21  1.29714459095465e+21
2.158633848193835e+21  1.936453431185625e+21
4.082597504704368e+20  3.418826066905063e+20
2.933864347750975e+21  1.738718158889815e+21
3.746309216928986e+21  3.356711846635417e+21
3.298121115112235e+21  2.160572957455892e+21
4.837046143781008e+20  1.564246358071176e+20
1.346114669621973e+21  6.512907913577082e+20
8.984737551599482e+20  4.850139876498877e+20
1.831975382321677e+21  1.059444963379131e+21
4.197511352796353e+21  2.060668094463057e+21
3.325153971875527e+20  1.835091103898881e+20
1.736322303936048e+21  1.332680585337389e+21
3.235022306633054e+21  1.531483050773274e+21
3.142659107775219e+21  2.698536161866242e+21
1.271397700004083e+21  4.540006510960677e+20
2.489071960053263e+20  1.619492197658865e+20
2.927314987992872e+21  1.99446428531941e+21
1.209606061316746e+21  3.713996677732537e+20
3.667401647857827e+21  3.614472204245354e+21
3.663042163418532e+21  3.910854247719093e+21
4.159141809871064e+20  2.302408958202829e+20
2.943985062013584e+21  1.910824430868678e+21
5.505053817509805e+20  1.619608423367998e+20
4.112663535816693e+21  3.683829116250487e+21
3.008698410959177e+21  8.719557602268069e+20
1.823817111596696e+21  6.98342143304287e+20
1.714396529150195e+21  1.449316300773532e+21
1.867128229213118e+21  9.000638551541327e+20
2.304221713347841e+21  1.157776661319754e+21
7.203507603979108e+20  3.39688736303528e+20
1.566928411151762e+21  8.674613990772971e+20
1.378698212925998e+21  5.650771437936825e+20
6.113636494155448e+20  1.430465945977717e+20
4.353364610350997e+21  3.46171544774913e+21
1.166793717359055e+21  3.65424286158159e+20
7.128894217152648e+20  3.738900190370761e+20
6.689984656468188e+20  3.576035311395011e+20
6.049803598937006e+21  5.399909656236971e+21
2.154300259452397e+21  9.557510038766824e+20
1.734707763469636e+21  5.738173659095132e+20
1.043572979754384e+21  2.633916792254997e+20
1.435779086403106e+21  1.47749452659868e+21
4.059454632119218e+20  3.406909776853521e+20
4.901366553659113e+21  4.44789829887687e+21
2.34843242498983e+21   2.064943351737696e+21
1.715794896834494e+21  6.409647504820888e+20
3.176486770476306e+21  1.586080964050323e+21
4.919979930919035e+20  3.310188904378742e+20
4.107305378160029e+20  2.264569352907441e+20
4.319347233515607e+21  1.398016939737435e+21
1.919927305344502e+21  5.97734605241342e+20
2.06773994871443e+21   8.271599690687273e+20
1.26886329931378e+21   3.953251149154033e+20
2.619940935725115e+21  8.404086866000234e+20
4.275951110456219e+21  4.118940062348996e+21
4.6110791583776e+21    4.030106187683019e+21
3.665727434696352e+20  1.822812987147277e+20
6.11648502091976e+20   1.791609867497785e+20
6.053950288293907e+21  2.747848498154996e+21
2.538987606523223e+21  9.213709127568038e+20
1.050310364796931e+21  2.998660060966004e+20
3.444924952165631e+21  2.067174189640741e+21
2.02478799316829e+21   7.35996543225373e+20
4.850245068388924e+21  4.315682567710698e+21
1.289355803518222e+21  2.831320419474248e+20
6.912766471035138e+20  1.629429545047895e+20
2.474988078118568e+21  1.785243465536293e+21
9.01179630406063e+21   3.732689870975105e+21
4.389061829847396e+20  2.621556616165183e+20
3.957051783792067e+21  2.051891484200487e+21
1.703968444213019e+21  6.860917884296359e+20
9.594513682146378e+20  4.555964781677784e+20
3.180285556761993e+21  1.678798731775945e+21
1.396686715737623e+21  6.181980241673161e+20
2.261466790285399e+21  1.039364324150485e+21
2.358021714496409e+21  1.035926880897026e+21
2.804553617550193e+21  1.802167915530333e+21
7.610340276317622e+20  5.480089951945324e+20
5.100509536731949e+21  4.446281751024748e+21
4.361007781868598e+21  1.689679496029667e+21
2.573232415139795e+21  2.746844062206603e+21
1.729256156120704e+21  1.132027625529864e+21
1.427188470113896e+21  9.709228926186046e+20
3.577652788583681e+21  2.546550903417559e+21
2.004837046819039e+21  1.28272853664694e+21
4.280906758896187e+21  2.624426319230243e+21
3.500738062347634e+20  2.379655421463928e+20
1.862362294907453e+21  8.951239740041103e+20
3.216906577131956e+21  1.899789459610715e+21
2.437568794714654e+21  1.1054373966117e+21
1.450567781679484e+21  6.956457941096339e+20
1.624619522378378e+21  9.331771221670786e+20
1.109444879704119e+21  6.635633358430234e+20
2.112792833486737e+21  8.397097237157309e+20
5.554908665384796e+20  1.271296101611239e+20
9.600041850688976e+20  6.601852284529043e+20
7.365952442538362e+20  2.574182909223651e+20
4.084573459040877e+20  1.285416298509179e+20
1.983149962813436e+21  1.045394529115919e+21
1.703046332189315e+21  5.208942390646424e+20
1.449155903196303e+21  7.145561912709807e+20
1.824640144428598e+21  5.399857330038801e+20
2.123773735278173e+21  1.012933402563139e+21
8.579559952124027e+20  2.852629369996138e+20
3.544935263190741e+21  1.995892452290368e+21
2.332710358690679e+21  9.650196445957916e+20
3.577749053025716e+21  3.670082198800287e+21
3.542340063905469e+20  3.471384458475112e+20
2.176066156451479e+21  1.215892428214235e+21
3.004593379898829e+21  1.258063534175856e+21
1.489361788869653e+21  3.509002449138836e+20
3.664619549188019e+21  2.719590098873981e+21
9.098059377223192e+20  3.132527256486033e+20
6.490103646006417e+20  3.220321783393131e+20
6.677577239494782e+20  2.730864646150996e+20
1.028199942426355e+21  2.514279376532592e+20
3.892973442393933e+21  1.7043596503329e+21
3.925720241184451e+21  3.654023968343826e+21
5.087919161023681e+20  2.293385212910707e+20
1.721857867832841e+21  9.185731969170379e+20
2.262813366573983e+21  1.816004183928015e+21
1.723352499959175e+21  6.305778791110024e+20
2.350483814620097e+21  1.251287454299137e+21
3.037665563762424e+21  1.97825194637495e+21
6.345446337125416e+21  4.154133229592601e+21
3.317238895530423e+20  2.109283952353313e+20
3.533016486776905e+21  2.888054338919937e+21
5.336427788461985e+20  4.306825584614153e+20
5.118665235679739e+21  4.07320466455916e+21
1.115557390298368e+21  1.106242157495488e+21
1.808905693230472e+21  1.312361242662119e+21
1.106760734326206e+21  5.083271286705748e+20
7.639197090929999e+20  6.34878988924002e+20
1.273190132655776e+21  9.057592869177655e+20
1.657269493776907e+21  1.028795309383719e+21
2.611466287126311e+21  7.605532693097904e+20
3.169937410718203e+20  1.533825949963172e+20
4.705976757925737e+21  3.889239056175543e+21
5.124411828804264e+21  4.740732827369257e+21
2.810795606633729e+21  1.786965226389084e+21
2.288390434757726e+21  1.219317782117444e+21
1.704321976783767e+21  1.495644655156681e+21
1.884533515872998e+21  1.475512020932088e+21
1.351362489087766e+21  8.469121485792996e+20
1.585848596136299e+21  9.030164596367081e+20
7.954820611815191e+20  3.687359771818985e+20
1.878757649350895e+21  8.272252215360782e+20
2.235504664333515e+21  1.112397889979786e+21
3.182276710747244e+21  2.656396210024167e+21
7.145321096793482e+20  4.032605869373194e+20
3.022317296232346e+21  2.357223859601173e+21
3.797158234421719e+21  2.344812993151928e+21
2.285979883057176e+21  1.323601457028849e+21
9.147486383133583e+20  1.12222092052915e+21
5.020714195584245e+21  3.038776404758013e+21
3.19504948224042e+21   1.241748120971425e+21
2.689884089737992e+21  1.189130519263525e+21
3.535550887467208e+20  1.093192889848815e+20
4.874245876703088e+21  3.181383722470256e+21
2.47086165495999e+21   9.929531321508144e+20
1.577645852364997e+21  5.890600915823245e+20
1.015447437131502e+21  2.718695141210405e+20
1.176760183334426e+21  4.273212860896532e+20
2.782731425555769e+21  2.340216774183471e+21
7.581922562668914e+19  6.996058669643511e+19
5.988673989394892e+21  4.962722104103282e+21
2.117295307214201e+21  1.656267740285043e+21
9.760099781445723e+20  7.592844185830255e+20
1.318951208469488e+21  4.715330513863054e+20
6.626133746851235e+21  3.095396720903102e+21
9.959840054419139e+20  9.889033114688982e+20
7.07320045236077e+21   4.127333325742159e+21
8.293772778770163e+20  2.493102498761024e+20
2.607046004092046e+21  1.112956736028047e+21
1.555979034557717e+21  6.234807939118428e+20
1.290458059527021e+21  1.294538412268787e+21
1.556684973799308e+21  3.653189014577535e+20
2.310275677146933e+21  2.163388608412049e+21
3.189814047673602e+21  2.47301218242268e+21
2.124512325617062e+21  1.7477417418647e+21
2.103882461623985e+21  6.563874029351377e+20
8.221546299746209e+20  3.04711638165421e+20
1.104368197024166e+21  7.854042521496108e+20
6.302438649533888e+20  1.735528544501724e+20
2.977318454655566e+20  2.19454950165466e+20
1.87812489360325e+20   1.814169781949919e+20
2.356788854098416e+21  1.026507433860519e+21
6.021786705655134e+21  5.708919165376661e+21
3.548073146231112e+21  2.509478285064086e+21
7.583836592510547e+20  6.99899001572847e+20
1.411910571327996e+21  4.482524559098005e+20
1.123713409223536e+21  5.10098811925235e+20
1.841310218449309e+21  1.326518779092219e+21
1.60377235970328e+21   1.060914251498561e+21
4.789335009328644e+21  2.529403871456185e+21
2.353402147178633e+21  1.841578042358775e+21
4.197917802662724e+20  7.201070171418282e+19
4.434423211194178e+21  2.675889417544167e+21
9.98998602442485e+20   4.833528879384528e+20
5.272635425640189e+21  3.444020747579945e+21
3.196705681003386e+21  1.096371245237836e+21
6.489402210364454e+21  2.427302562111211e+21
1.11335625598049e+21   6.001535955616938e+20
4.25377932654072e+20   3.757090825054411e+20
7.626001544021803e+20  5.404199874375748e+20
3.057006272362167e+21  3.159448691379793e+21
1.962784685298467e+21  5.840318709182363e+20
4.570795585610677e+21  1.603257391850889e+21
1.366524983133216e+21  5.20225211513248e+20
2.483392920923148e+21  2.656495737699432e+21
4.072132265070266e+20  1.156198182958233e+20
2.870129405824428e+21  2.594547605961918e+21
3.022765404395269e+21  1.567781450623556e+21
1.103935851459938e+21  1.128709978026493e+21
3.59925205239655e+21   3.162346714111384e+21
3.565951310851866e+21  2.768247808340274e+21
9.785759040322666e+20  2.72459655495462e+20
2.67578894880423e+21   2.369296255205674e+21
1.761794663428456e+21  8.615314006109473e+20
2.65885766600513e+20   2.918052992897963e+20
1.778322874060906e+21  5.419705059514093e+20
2.34081908981976e+21   2.657996402303641e+21
1.341669616789758e+21  6.406826820623022e+20
2.537791900822157e+21  1.857103273206711e+21
7.433630285938672e+20  6.607601190439626e+20
1.576142775989362e+21  4.523283726059327e+20
2.246151173852619e+21  6.246608191110821e+20
3.252254204707281e+21  2.961751426650088e+21
2.562297112294586e+21  9.843103885724182e+20
5.944728990130918e+20  4.435406281315339e+20
2.5993707444271e+21    2.148296182401677e+21
2.938713598649747e+21  1.948913716665656e+21
7.632588058476832e+20  2.627164761131163e+20
3.54251795609075e+21   2.993636850556501e+21
2.3028987809573e+21    1.743538132168883e+21
9.215535773503151e+20  5.387994956519048e+20
4.977096833193162e+20  2.315104014454935e+20
1.69800567830638e+21   4.400917809193928e+20
4.009538985649257e+21  1.294482120557319e+21
3.604578684855822e+21  3.61210774125749e+21
1.701190849142838e+21  1.09939722837034e+21
6.513556141065948e+20  4.95169015119532e+20
1.854508017157319e+21  5.956505035275314e+20
3.831707598963092e+20  1.493577711688326e+20
2.873671486931355e+21  2.079351577757179e+21
3.424108188788018e+21  3.005320920468382e+21
3.186588344440498e+21  1.054142197652258e+21
9.98011188224184e+20   3.301910725313682e+20
1.340371454197169e+21  8.474808082526236e+20
2.327907832638042e+21  2.004963598906818e+21
3.106483943768366e+21  2.444506775714103e+21
6.369646992673045e+21  6.384330375963386e+21
9.325919000370002e+20  3.122976740157496e+20
1.440945841075607e+21  1.225868224146833e+21
7.738974340674392e+20  4.08678274675058e+20
1.565096572003329e+21  5.194411695333699e+20
1.919925053544689e+21  1.782263071967517e+21
3.357066478835074e+21  1.313472210321447e+21
3.039722582892226e+21  3.16811015773539e+21
1.751900255047123e+20  1.575768963146541e+20
3.749734204445601e+21  4.322454432030517e+21
1.205944634819694e+21  5.000479381720981e+20
3.311004787746235e+21  9.352861189352046e+20
5.639024647425009e+20  2.493501902370478e+20
3.411319091746193e+21  2.78876601496309e+21
1.557351506544159e+21  5.372585064734069e+20
1.8379685475258e+21    1.156707031544631e+21
9.567402012389608e+20  3.66537830251774e+20
1.265743430671919e+21  3.119878024360135e+20
2.289028820004906e+21  9.911555958886683e+20
1.749745282625426e+21  7.161129294435506e+20
3.223800462261554e+20  1.237787303146269e+20
2.314692582481477e+21  8.127007266479654e+20
1.24783486675368e+21   2.963635477530201e+20
9.800706487485909e+21  4.963172768528119e+21
4.951082915845563e+21  3.421403675411666e+21
1.287925910636532e+21  5.467109292416849e+20
2.152809567975738e+21  7.379127225975776e+20
9.657496522935155e+20  2.037005264412429e+20
4.955997468938931e+20  3.520377969465121e+20
8.904449629242534e+20  2.229193127474484e+20
3.171473138191136e+21  2.356438229633302e+21
9.481360741508695e+20  6.443954092503597e+20
2.506921977176346e+21  8.899621460819518e+20
4.238607825296016e+20  1.84529472192463e+20
2.632669234171971e+20  9.582375449075701e+19
3.199925191787002e+21  2.975247009933209e+21
2.765484890782754e+21  1.528870445075442e+21
5.732631965679904e+20  2.271144425404668e+20
4.0024379349368e+21    2.961621383334348e+21
3.002313432587473e+21  1.911607953996349e+21
1.695089597547658e+21  1.659074529001558e+21
3.766641843346656e+21  3.167519282180405e+21
2.737188211374032e+21  2.564346877345113e+21
4.670539058357866e+21  3.996367028220609e+21
2.398734255127838e+21  8.628403723117675e+20
1.939399181283392e+21  1.211848310684471e+21
1.712673902292726e+21  5.849022956919671e+20
9.938243042406084e+21  4.825182027462024e+21
2.345038962670606e+21  1.982370349373192e+21
3.92354162486471e+21   3.074191358802141e+21
3.889691444165487e+20  1.589253575473319e+20
4.531704340845102e+21  2.310987750666516e+21
1.579771551389116e+21  1.839182356759119e+21
1.052295889282648e+21  7.70762329185089e+20
3.364750182749322e+21  3.402255256911388e+21
1.339168204966726e+22  6.338688845387033e+21
2.844631150634163e+20  1.975315571270407e+20
7.686000750057446e+20  6.109194945686693e+20
8.107402567190504e+20  2.206410711744509e+20
6.376242514327329e+21  2.367014139129622e+21
2.634342321433539e+21  9.479349598108848e+20
1.594213469494186e+21  1.050431068303819e+21
1.23552878077189e+21   3.784157782511131e+20
1.885695444576859e+21  5.327393286134503e+20
2.362906994192199e+21  1.513365810220676e+21
3.98381329867781e+21   3.576181420364173e+21
9.243311724204959e+20  3.146013651487663e+20
8.481989466197045e+20  7.136864246795705e+20
8.047110627179081e+20  5.229406653528204e+20
8.679528604852583e+20  2.328145580477121e+20
3.699527512849721e+21  2.890397250307084e+21
3.119627699280847e+21  2.748728597223676e+21
7.447580185784452e+20  5.68046147477526e+20
7.724281346890096e+20  2.648332354919748e+20
1.433513775790538e+21  4.10384708746242e+20
3.039140492640388e+21  1.126350618649082e+21
7.226228264099193e+20  6.405270127955573e+20
6.642865745366824e+20  6.065556519584853e+20
2.383697861871955e+21  7.736854266458558e+20
4.366655295801321e+21  3.231055536550391e+21
1.11181602490793e+21   9.236154749105879e+20
7.066429290321019e+20  2.448168476180132e+20
6.446008902054832e+21  6.509657083072807e+21
1.715713832041201e+20  6.796406404512812e+19
8.147867409842428e+20  2.361879802868439e+20
3.77807817165041e+21   3.682396544196144e+21
1.322482030577346e+21  1.23089319940444e+21
1.541112652187767e+21  1.586022726877641e+21
1.302167418558185e+21  3.66168808113057e+20
5.962368463971421e+21  1.694966910580434e+21
2.142492947129339e+21  1.536654729850493e+21
2.569147087327817e+21  1.170863421902451e+21
1.781593613290283e+21  7.98261684748032e+20
1.053818668906652e+21  2.60450319199119e+20
1.786680429069398e+21  1.851626101362144e+21
6.271352553105963e+20  1.504591184825817e+20
1.912599948750771e+20  1.745506227254917e+20
8.773980348037611e+20  2.020181931958147e+20
2.284783051456203e+21  1.748849444414298e+21
1.439542969791681e+21  1.663558097462211e+21
1.805156446540686e+21  1.941385130327199e+21
1.479206171709933e+21  6.815095944210184e+20
1.857554702305235e+21  4.825490033800915e+20
2.587501507609165e+21  1.426254221358322e+21
1.359866411084149e+21  4.924556432565374e+20
4.070139422235154e+20  1.187999244592002e+20
3.417751920863938e+21  3.234393776293934e+21
2.979184070801205e+21  9.807501518603686e+20
2.332686714792636e+21  8.417699300805187e+20
3.362896388552705e+21  2.687958417622198e+21
2.365690218761914e+21  9.60563568734364e+20
1.450965224346599e+21  8.711545717295975e+20
2.96718648139389e+21   1.566134592138568e+21
5.414372713112793e+21  5.360649887242465e+21
3.721201649006395e+21  2.475417086796947e+21
3.169937410718203e+20  3.172071760406606e+20
1.350989253268648e+21  6.188071280417937e+20
1.36840973957727e+21   7.168088458303452e+20
1.598321878254255e+21  1.00457840475481e+21
2.717657788639986e+20  2.388363745897148e+20
7.559652262511567e+20  2.259366273889196e+20
1.615148452362018e+20  1.051921414973632e+20
7.585221449395963e+20  1.632164224566627e+20
3.890372613609127e+21  3.859491978902202e+21
3.396408236329922e+21  2.483011380184842e+21
1.358903766663798e+21  9.146474433679812e+20
2.538936941027416e+21  7.08890802269862e+20
6.085556550478793e+20  3.912836920394172e+20
3.101820466354224e+21  2.953302984309865e+21
3.158688544748938e+21  1.337295698782783e+21
1.764615042695097e+21  4.313471429303024e+20
1.370868704973815e+21  4.870676056237206e+20
5.095946827359469e+20  2.766231151314758e+20
2.218362275301882e+21  2.133298462400219e+21
2.772803240177231e+21  2.086488264139937e+21
7.670211129763885e+21  7.113458191823455e+21
1.588937502530722e+21  8.595041441760582e+20
2.575878842870829e+20  2.070495335408948e+20
2.333293574842424e+21  8.099232024156538e+20
3.22454693389979e+21   2.588403403630917e+21
1.138127179830935e+21  6.564291222179359e+20
5.625975467504703e+20  6.41702296548814e+20
2.616053203346787e+21  2.733549672545586e+21
1.456501837138498e+21  1.011512304367097e+21
3.632991894904903e+21  2.837533137974955e+21
3.193630848357799e+21  1.610506448673849e+21
4.553375662252008e+20  2.288317040157549e+20
3.898208876960751e+21  3.861780099308632e+21
3.735943056486685e+21  3.368570211951501e+21
3.313846559111106e+21  2.907196009526773e+21
4.987948256495311e+21  5.048754605162171e+21
1.411799670187172e+21  5.779276080099303e+20
4.848000023974679e+21  1.408951189397106e+21
1.545962466036492e+21  1.281141444682007e+21
2.841718447575161e+21  2.676769535377846e+21
3.157515357046008e+21  3.036809776625732e+21
7.563457804196695e+20  1.615979188225783e+20
3.856499914911766e+21  2.948875479565949e+21
1.808663624750501e+21  9.136615120536825e+20
3.01935955717707e+21   8.921915142164931e+20
1.388163653442824e+21  5.687068841834814e+20
2.647652710132232e+21  1.707640580832935e+21
6.213132268923131e+20  6.695867178550215e+20
7.415750995418011e+21  7.118297500556924e+21
3.530335156148759e+21  2.21524423906212e+21
2.675689869612428e+20  1.569757975885143e+20
2.167056705396924e+21  1.796835168027192e+21
6.137212838204733e+20  1.987651723470959e+20
1.23111412723716e+21   1.028319444504218e+21
1.754456047835656e+21  1.703340816939449e+21
1.490994343734575e+21  6.121622577254677e+20
4.284429136754744e+21  3.284797774342488e+21
5.577618629455765e+21  4.396472441109739e+21
2.792011092587966e+21  2.579383614938718e+21
1.21065652592983e+21   1.19655899574264e+21
5.062315071242173e+21  4.214217556945076e+21
1.037405300064701e+21  3.814961540772417e+20
2.017456695924885e+21  1.810432633054632e+21
1.175019542078447e+21  3.56407949756549e+20
5.114975661685016e+21  3.628910809859074e+21
5.309473744692173e+20  5.735897272442232e+20
7.651931018876389e+20  6.222414075165151e+20
7.211028615356817e+20  3.545324707277269e+20
4.612541702356588e+21  4.32014203487647e+21
1.261388449832252e+21  7.547874608268555e+20
3.927416409394109e+21  3.428354698085035e+21
1.186501469328428e+21  2.70672921773797e+20
1.243048666249692e+21  4.580181162294111e+20
1.238045167063684e+21  4.460593975781299e+20
1.633257426463675e+21  7.027465999388606e+20
5.569410256184929e+20  3.126771041608554e+20
1.697386433357617e+21  1.248310841877548e+21
6.586909082946699e+21  6.810755811644663e+21
3.029754428066995e+21  2.940330923372804e+21
1.21703249710228e+21   4.037140783091724e+20
5.591545448353455e+20  6.119971792193763e+20
2.981149892038552e+21  2.791564442465422e+21
2.067005861975168e+20  1.661726476456885e+20
2.94477431784828e+21   2.111233422709263e+21
3.355803219139597e+21  1.884197835852647e+21
1.379959220821662e+21  5.39257263566904e+20
3.172204973130584e+21  3.038668723221797e+21
3.075261613451713e+21  2.205128933810314e+21
2.458781874859475e+21  2.233673237545923e+21
1.361707257431836e+21  5.846122061735942e+20
3.147179595901193e+21  1.451812779278472e+21
8.93953267033975e+20   2.167523240788323e+20
1.295432285315452e+21  3.507856264268671e+20
2.421092375477919e+21  1.687269893838038e+21
1.923392825257764e+21  1.787276965555291e+21
9.85684836044071e+20   3.053832412128523e+20
1.867436725787592e+21  4.694289597887737e+20
2.331843415762411e+21  1.136238030969869e+21
6.210948023103856e+20  4.501674732594762e+20
6.228268867270723e+21  3.051833265192184e+21
3.256104219438729e+21  2.996174757955889e+21
1.295797076885269e+21  1.234757430967837e+21
7.282770957420829e+20  4.355576506395484e+20
8.077780140641474e+20  2.66820183302824e+20
9.226569592590209e+20  4.512669056051338e+20
4.155683608307196e+21  3.514901386841505e+21
2.318442392121216e+21  2.476608439487499e+21
2.029920970843586e+21  1.720709867449077e+21
2.638368539500408e+21  2.424317070092356e+21
1.633797295469006e+21  8.36577684095877e+20
8.496682459981341e+20  6.908266769836194e+20
2.967442060672743e+21  2.656866345011393e+21
1.809441621586129e+21  1.118662288693592e+21
2.373007442256484e+21  1.110146262334961e+21
6.696492357929738e+20  7.58448242746211e+20
1.495796869787212e+21  1.236465472261138e+21
1.37870834602516e+21   1.425222913932152e+21
2.001745325674849e+21  1.819961540080082e+21
1.257428659859886e+21  4.305701185907187e+20
1.111277844752459e+21  6.606758304239367e+20
2.01755633806664e+21   9.404059409392135e+20
2.335262773779492e+20  2.165063782810569e+20
7.874262473480602e+20  3.025867812206075e+20
5.513013929851182e+20  1.614745567845353e+20
4.870676773998397e+20  1.331072041695355e+20
2.814797054902647e+21  2.645208496370093e+21
1.277502329298983e+20  1.054823126434793e+20
8.06457333473421e+20   3.29723962461892e+20
1.862873453465159e+21  1.170989795722745e+21
1.408236196982015e+21  6.26062928536071e+20
7.324958426930222e+20  5.721715592026879e+20
2.337273068063159e+21  2.642735288808852e+21
8.761100053103331e+20  1.605706763641977e+20
2.410941261917826e+21  1.053552174028202e+21
7.375274893767019e+20  2.688090151195174e+20
1.45743351931141e+21   5.114821807462746e+20
1.035089323956325e+21  1.155621871856793e+21
1.420936347931199e+21  4.341052899560923e+20
2.414264918442825e+21  8.256220545352249e+20
1.827453768295797e+21  1.683717759383193e+21
2.39610527884536e+21   2.065986733502116e+21
2.922571571685344e+21  2.908746595594603e+21
2.473238429663335e+21  2.491585061532078e+21
1.229332953584535e+21  6.783027753441017e+20
2.433677684636605e+20  2.322701047532604e+20
5.71966047285317e+21   4.156594265237598e+21
7.07744059140994e+20   1.921043550659644e+20
5.882792673305552e+21  4.084906098193229e+21
1.893363948842364e+21  8.151542680217084e+20
4.294314537936822e+21  3.345432955261261e+21
1.87985427586016e+21   5.510412453673929e+20
1.409709999960072e+21  3.043035740400594e+20
1.066167539084902e+21  3.037644687701652e+20
4.918164980269205e+21  4.508316479007972e+21
2.258328907245028e+21  1.493790484721846e+21
7.804452175656732e+21  2.753297307642659e+21
1.599200080181592e+21  7.550286745611474e+20
4.817512906297195e+21  2.472920909939356e+21
2.45151644276062e+21   6.900508930104331e+20
3.098372960839472e+21  1.714156800196405e+21
1.392883425852309e+21  3.829582458197677e+20
2.069268920787922e+20  1.807773333472914e+20
6.62368604045376e+20   2.889497825635628e+20
1.291796754516257e+21  4.838334088831943e+20
3.60208706836198e+21   2.993306809418184e+21
3.659433654217102e+20  2.952523089394644e+20
1.855600140066956e+21  5.226526212192782e+20
8.519047335730863e+21  8.142450269104394e+21
1.732891686919899e+21  8.898686339960641e+20
2.785513524225578e+21  2.372898882987466e+21
5.03219837463404e+20   1.848466499243446e+20
1.665714868978134e+21  4.110587578112209e+20
1.326887676912821e+21  3.643533508082686e+20
1.472761520643165e+20  9.334927184787161e+19
1.795595304531778e+21  8.172595901340134e+20
1.723574865190776e+21  1.186873110122678e+21
1.016506345993888e+21  6.833462533593024e+20
3.060810688147388e+21  2.574908625835355e+21
2.729443708864815e+21  2.767146615837762e+21
2.686814323641986e+21  2.115299247120106e+21
5.353693463533417e+20  1.873927430851799e+20
2.550197065995749e+21  1.668062780299117e+21
1.773256324480114e+21  4.076850977257338e+20
1.844077680420329e+20  1.517169133413863e+20
7.423407114784541e+20  1.999775723290315e+20
1.123443193245893e+21  3.721162828915857e+20
3.526870199185451e+20  1.866745296581052e+20
8.144726149102337e+20  7.99901804722078e+20
1.666390408922239e+21  5.17972635297752e+20
1.605315405525608e+21  1.362437843091512e+21
1.527910349880131e+21  1.468828658912697e+21
3.325519889345251e+21  2.542639520104313e+21
2.235195041859133e+21  2.217542346200723e+21
5.868930593652505e+21  5.202936391590738e+21
4.926892956347049e+20  2.796605852577794e+20
1.950694772098791e+21  1.192415761021953e+21
3.764642245112104e+21  1.387983522124103e+21
1.924417957122944e+21  1.397282350096215e+21
2.685374860611088e+21  2.706099655793061e+21
3.644543627949108e+20  1.776820585815205e+20
1.009063021709751e+21  3.624204311809491e+20
9.364312187193335e+20  2.933660165802869e+20
2.582431580328653e+21  1.906302536306071e+21
3.335400786927701e+21  1.735505076525541e+21
1.392935217248023e+21  4.718365799274413e+20
1.325337312741099e+21  6.023607098154514e+20
1.933295114938445e+21  9.706233521087637e+20
2.365873177496776e+21  1.749284151084455e+21
1.624898745555275e+21  8.481169904889856e+20
1.169081545969759e+21  6.420142965484989e+20
1.440626648452017e+21  6.076085189604957e+20
7.285923477159988e+20  3.762236877242375e+20
3.292325545341763e+21  3.081928188303493e+21
2.528306194107008e+21  1.531938447261595e+21
6.674041913787296e+20  3.620380830785847e+20
1.028139143831386e+21  1.216869689161e+21
4.300222697697979e+21  2.576897648116783e+21
8.926652375405471e+20  2.980032389468515e+20
7.826287878450037e+20  2.840779484582851e+20
1.945607956319676e+21  8.468043999582148e+20
3.855272684013308e+21  2.049179411813635e+21
4.031891476499803e+21  3.533059704444829e+21
2.065478015801583e+21  7.049314757929582e+20
1.331171726058358e+21  5.53944675702412e+20
2.100002610545005e+21  1.947645337878602e+21
4.606046385794013e+21  2.338004232623037e+21
2.046261156191593e+21  1.501543039291897e+21
3.790387072381967e+21  1.086897277436591e+21
4.308267252532369e+20  4.987779704588007e+20
1.110467196819532e+21  2.75107818519727e+20
2.194852359347101e+21  2.097496552508357e+21
1.044812595551818e+21  6.541854720430763e+20
1.861537010275737e+21  6.43370452837915e+20
2.830135189333564e+21  2.085963945219694e+21
1.312678820088467e+21  7.389482169640254e+20
6.977190463704673e+20  3.34123362867634e+20
2.393135154891109e+21  7.633478659376893e+20
2.586800634917156e+21  2.604937645333868e+21
2.734583441939551e+21  2.115633941978038e+21
2.893336454704268e+21  1.324153061195084e+21
2.50754797752455e+20   1.177475270512759e+20
1.345578741266316e+21  1.197837899817323e+21
6.318189989230616e+20  1.623343830871429e+20
2.547315325184185e+21  2.075610321203732e+21
2.203616927171918e+21  2.062205739249707e+21
6.960088044119733e+20  1.593517001885562e+20
7.257426950517802e+20  1.549663552357763e+20
3.709061070310911e+21  2.495966079745341e+21
2.096799425310038e+21  7.217808662623334e+20
3.851703581308617e+21  2.171782184242436e+21
9.216943148386704e+20  3.043992417551438e+20
6.925764985459636e+20  4.656327518138734e+20
3.462061148747776e+21  1.83162285977697e+21
1.037968250018122e+21  4.411599695426355e+20
2.503619712749576e+21  2.536303579364801e+21
9.134493498208619e+20  2.707157538210031e+20
3.070919017511021e+21  9.239277474718754e+20
7.547695205500899e+20  3.903865346488983e+20
8.653036180044576e+20  8.075876628581472e+20
3.380187959321994e+20  3.274179271114443e+20
3.982825884459509e+20  1.80547921389648e+20
1.542286965790604e+21  4.775803024763286e+20
4.707196107524848e+20  2.376581133003295e+20
1.585657756102089e+21  6.251392299317482e+20
8.692589043771958e+20  4.045957147003505e+20
2.37163778501981e+21   1.286413660991406e+21
1.230668270874051e+21  8.760707076505846e+20
2.694969779617201e+21  2.010856926344077e+21
1.814142253697197e+21  8.232525873914005e+20
7.313429211884154e+20  2.65138537794589e+20
3.201105697839327e+21  2.474566222188473e+21
1.483417037361524e+21  1.087654469049316e+21
3.708140084187114e+20  3.199918417622563e+20
3.879082089343309e+21  4.180682410076662e+21
1.572702588824004e+21  1.439471798374694e+21
8.798254750029138e+20  2.166018217544099e+20
2.920385074066256e+21  1.946774766737884e+21
6.257470207254594e+21  2.486745829265978e+21
1.178800313965625e+21  5.568294658262234e+20
2.210344179115303e+20  2.528590526054732e+20
3.514844462280465e+21  3.41108253783014e+21
1.19692392476607e+21   4.714436690074509e+20
1.400093688855729e+21  6.264054540278554e+20
1.13325428503412e+21   1.04993739450254e+21
6.202019636842594e+20  3.852867625766053e+20
2.882420855107429e+21  8.306500171805844e+20
3.48207176779209e+21   2.633686825322525e+21
1.418794886308385e+21  1.588931848167565e+21
1.806116839161223e+21  1.787082322325021e+21
2.978823782831015e+21  2.294465554216069e+21
8.013142226989639e+20  1.537645302687157e+20
8.841703227434195e+20  5.130892977793012e+20
1.133830745786423e+21  8.887184137129837e+20
2.510950447043028e+21  1.236283327458084e+21
9.535392678038072e+20  4.951800878759908e+20
5.679028997015034e+21  4.894125913407081e+21
1.59462554886009e+21   8.787592618648826e+20
1.944328934025503e+21  1.776102282316138e+21
8.534918020817717e+20  4.120966986643413e+20
1.57572619302383e+21   5.043529276485266e+20
5.576562535343147e+21  3.424504242376123e+21
2.208376669028095e+21  1.593032777199252e+21
4.359825586966413e+21  1.939619806999638e+21
1.178669709576431e+21  9.440989967793987e+20
3.73511777185497e+21   1.95770702449297e+21
2.788385694887933e+21  2.033420332024172e+21
4.161326055690338e+20  1.275128481935396e+20
1.319466870626822e+21  1.407643564084924e+21
2.974073611124046e+21  9.715432479861513e+20
5.3009878370943e+21    4.509730208189125e+21
1.333378489875769e+21  1.163616332120453e+21
1.999814407334614e+21  7.081300589120562e+20
1.916542850224534e+21  1.886118043600893e+21
1.089680832739404e+21  1.131763945401181e+21
2.806457514292664e+21  1.154607004445763e+21
1.444900001548438e+21  4.841302697512569e+20
1.258973394532074e+21  7.361124447691582e+20
3.359031174172514e+21  1.070607527713161e+21
3.27040145940577e+20   2.819541672170076e+20
1.834704563695864e+21  4.990916320990982e+20
2.67252946857392e+21   1.834582408247221e+21
4.960714989548601e+20  1.417207662988462e+20
1.870101730867089e+21  9.156474723564884e+20
1.166051749320446e+21  4.53826632944716e+20
2.832617235678199e+21  3.329934770405587e+21
1.251763131528654e+21  1.013419893592137e+21
3.51410474604167e+21   2.910542154495038e+21
1.139986040577132e+21  7.547249644686515e+20
4.260782986911235e+21  4.26432750559146e+21
8.450734484783094e+20  2.473613804692276e+20
1.766250975259739e+21  1.009478324902389e+21
8.055712502467359e+20  1.96227981301524e+20
9.732954334691747e+20  8.179229220392539e+20
3.288574609802117e+21  1.672560704921832e+21
3.048182594792241e+20  1.723327261036263e+20
4.18978880533532e+20   2.098256790149455e+20
9.790082495964942e+20  2.994852577103536e+20
2.525667084725368e+21  2.339660872363466e+21
6.189486119079622e+21  2.820250772375655e+21
3.287716674073103e+21  2.126198070808333e+21
3.332085574652003e+21  2.4296860490545e+21
2.44661314866632e+21   1.478091256833181e+21
1.822294894922644e+21  9.262762573963088e+20
1.394603800909964e+21  6.254601414291958e+20
1.009142960603137e+21  2.711324235746527e+20
1.130916916827515e+21  4.758087838845297e+20
3.049114839915107e+21  1.673153129996564e+21
6.686274816275141e+21  5.895587964204239e+21
2.549544606999733e+21  2.586319124118746e+21
2.960276833665597e+21  2.300883092674829e+21
9.435784313279705e+20  4.263901077569493e+20
7.932111210694176e+20  2.490375728689138e+20
7.145366132789755e+20  2.801296393810947e+20
2.979862988445031e+20  1.558011715484533e+20
1.614711603198163e+21  3.873865734088662e+20
1.53379092509357e+20   1.045229520978572e+20
2.555554097752506e+21  2.170046526970045e+21
2.517121504432433e+21  2.251517095058265e+21
8.436503109960603e+20  5.468314211732153e+20
1.644486026234616e+21  5.790327134837435e+20
2.522993072446617e+21  1.652124347000119e+21
1.108380904292153e+20  7.103828448264099e+19
1.188987456322737e+21  2.997508992504994e+20
6.64203257943576e+20   4.120543624822192e+20
1.710171026799815e+21  5.338024957231084e+20
4.827537919067722e+20  1.833559804965582e+20
9.748503012405244e+20  3.785065098333559e+20
2.804350955566962e+21  1.00914999982318e+21
8.80396306255683e+20   2.085115680501755e+20
3.190086515451058e+21  1.31560970596184e+21
1.995987473551256e+21  5.542469723213999e+20
1.376705370090887e+21  7.486378818546739e+20
2.790547422709071e+21  2.769086856629226e+21
8.673797774326754e+20  1.823991485344768e+20
8.653734237986819e+20  3.177786542167513e+20
7.196020369598605e+20  2.106722398710257e+20
6.110261046234734e+21  4.944035995116753e+21
3.128056748933424e+21  3.08840959249622e+21
3.205231558047952e+21  2.837673292810109e+21
1.297302405060718e+21  2.615649934147654e+20
3.803467777499665e+21  2.075782235798758e+21
2.405335406281656e+21  1.493176975294858e+21
3.0004421869423e+21    8.413919265444198e+20
8.471912662030803e+20  3.229532915959748e+20
2.741550510563094e+21  1.330004768334912e+21
1.345788158648988e+21  1.188453689225776e+21
1.61405295175266e+21   3.753953753600223e+20
1.438601154519607e+21  7.226799329914442e+20
4.820262353869705e+21  2.439835217153379e+21
2.057582079754895e+21  1.817759491437655e+21
1.006660351308549e+21  5.939053797825485e+20
1.194325347781078e+21  6.094381518142362e+20
5.539111163791887e+21  1.886955483260353e+21
2.786478420445742e+21  2.108431786392197e+21
2.702496420494444e+21  9.017654882004639e+20
5.214996105809287e+21  2.10693073147602e+21
1.501129694695972e+21  8.084345126952035e+20
1.930884563237895e+21  5.880178526063097e+20
8.654679993908566e+20  2.638661995928627e+20
5.906169733071325e+21  5.456962489176899e+21
1.657160281485944e+21  6.475875813077383e+20
3.10928518273659e+20   8.35068795731098e+19
2.775838666326079e+20  1.755533144672786e+20
3.974555586693796e+21  3.053569598473644e+21
2.206187919609193e+21  2.105774002553228e+21
3.597008133882213e+21  2.786387402697273e+21
3.652163718518619e+21  1.084392901682054e+21
2.880867113235986e+21  1.111149752527432e+21
2.115149341991759e+21  6.648287849446947e+20
1.371974901632288e+21  7.058980664924821e+20
2.749437439410526e+21  1.630665805194481e+21
5.498015817192132e+21  5.013424634512136e+21
2.124933412182221e+20  1.709515387136563e+20
1.479561956080495e+21  6.238188833579941e+20
6.239241887762811e+20  5.182462538387377e+20
1.536913045535244e+21  9.973225662614109e+20
2.977177717167211e+21  2.45858553949547e+21
3.35038538878787e+21   2.433853735506414e+21
3.006254645211375e+21  2.046872061036796e+21
1.371158061249873e+21  4.509777515219335e+20
2.264432410640022e+20  1.51022225592865e+20
3.140232793475974e+21  3.13183083625903e+21
5.811163484182177e+20  6.202992461274603e+20
3.862201472040017e+21  3.006718819027719e+21
3.488164012188016e+21  2.697707473263808e+21
4.377915420769654e+21  4.287650569074201e+21
8.466891148446285e+20  8.549775527343401e+20
1.960007090228286e+21  1.940741603470445e+21
7.203023467019166e+20  6.848035346944764e+20
3.410326610978311e+21  3.114514971853626e+21
3.744984032738632e+21  3.650841141255675e+21
1.267505464026128e+21  1.157639617721344e+21
3.509024685661996e+20  1.553081329423725e+20
2.180179068811175e+21  2.135139287637283e+21
1.0554061877753e+21    9.628724953019476e+20
1.427986733147848e+21  8.718987657661477e+20
1.20380992859632e+21   5.304560275277465e+20
1.615362373344318e+21  9.586309601368938e+20
2.783610753383014e+21  3.021881644744517e+21
2.114120269476905e+21  1.289870260962656e+21
5.345747424940875e+21  5.173737920306005e+21
2.809176562567689e+21  1.011564472470155e+21
1.825585900350345e+21  1.195142140781871e+21
7.835880545656337e+20  3.190065362606558e+20
1.819382191863642e+21  1.700000266755472e+21
9.169475208314219e+20  5.680367555958031e+20
3.977612967890827e+21  1.936738323268553e+21
4.535361263742526e+20  1.335819440873804e+20
2.946723250587025e+21  1.469865202711683e+21
2.831871889939869e+21  3.000379279161505e+21
2.761710874295018e+21  2.935871203817802e+21
5.947521221899888e+20  3.593982352942567e+20
1.15652719905851e+21   7.046011015759185e+20
1.129364300855979e+21  1.090227896714264e+21
7.269845626490276e+20  4.050276188179895e+20
2.216704387689057e+21  1.222762024398966e+21
6.128674013311238e+21  3.81633206119902e+21
1.471288843565015e+21  1.345588422129015e+21
8.544592878717215e+21  4.46212116048869e+21
5.410376894343409e+20  1.520209049088589e+20
9.389701230092637e+20  2.398358608006419e+20
4.078459822546721e+20  1.950359019364071e+20
3.627097808892582e+21  3.556799903522306e+21
6.806380188837578e+20  2.106945617749288e+20
1.502975044643287e+21  5.065146742346629e+20
5.461862045283508e+21  5.574246746884756e+21
1.985249766139698e+21  7.719910706659224e+20
8.797275217110185e+20  5.060742212528562e+20
3.102569189792274e+21  2.521763923765318e+21
1.365951900080633e+21  6.142304199804722e+20
1.550816783484844e+21  7.68627311462741e+20
2.715754454847469e+21  1.858373440767242e+21
3.529903373534485e+21  1.182448059840559e+21
1.883821947131873e+20  1.639571473141248e+20
1.501747813744829e+20  1.462398761356834e+20
2.86239785116414e+20   9.351634085117326e+19
1.709667749541456e+20  1.071549992723306e+20
2.384139214635437e+21  1.503558089095296e+21
4.187728408505798e+20  1.53928316335539e+20
5.990622922133637e+21  2.23153882640215e+21
1.009183492999783e+21  3.825924911364053e+20
4.336268383215545e+20  3.638057783019499e+20
1.056359824996396e+21  6.344543660948854e+20
2.324987811229646e+21  1.852306590574591e+21
6.261050568958353e+20  4.741586645119362e+20
5.718991688308506e+21  5.249298745336324e+21
4.098793574864299e+20  3.102567636988652e+20
7.267931596648643e+21  5.238442569329193e+21
7.263124004046425e+20  7.51877652737989e+20
3.508890703573081e+21  2.869259895844372e+21
1.728755130662159e+21  1.609865832268354e+21
2.793580597058105e+21  2.795413519885198e+21
7.146331029009919e+21  6.899665658752479e+21
4.72220435328306e+20   2.988068884736072e+20
7.983148253471352e+20  3.610445064347936e+20
1.022311485913568e+21  4.703027322382274e+20
1.714189363567336e+21  4.884253452098807e+20
1.723578242890497e+21  6.192242655130296e+20
2.349777875378507e+21  2.267908369991045e+21
1.737282696556585e+21  6.096554345460082e+20
5.040361148958649e+20  3.083720325875586e+20
6.899908694098995e+20  2.915387908067223e+20
3.517168319688188e+21  2.007370934286634e+21
1.795218128062986e+21  7.287909104853196e+20
4.526482417077165e+21  4.587522106154094e+21
2.420072310162319e+21  1.108887053064399e+21
3.456532980205179e+21  2.172193243730675e+21
3.359437624038885e+21  3.456141221925218e+21
3.524667938967667e+21  2.524199657624659e+21
2.64985553329997e+21   1.89353230230981e+21
1.589422765390571e+21  5.108427244868085e+20
2.269375111231061e+21  9.830148779432343e+20
5.653987857186947e+20  1.579861435731679e+20
3.481321355504179e+21  4.093145517215746e+21
2.728377481653035e+21  2.809803430797072e+21
4.423760939076379e+21  3.420004655174546e+21
1.554723656161588e+21  7.482326662560766e+20
4.534967198775132e+20  2.19192696176665e+20
7.750312152736297e+21  3.792558189270079e+21
2.188312569738206e+21  1.509552923915156e+21
1.061265370890509e+21  6.826965471885594e+20
3.518516021876679e+20  2.62764460559771e+20
2.076631180278766e+21  1.449545359480079e+21
1.015342165490213e+21  7.73708218143845e+20
3.596824612197397e+21  2.063872081901708e+21
1.500610654838918e+20  1.317283525527472e+20
2.671832536531585e+21  8.680849834319514e+20
3.034211302848231e+21  2.960044649648558e+21
1.050681911766189e+21  2.580680501042288e+20
4.641266786679864e+21  1.639329050941056e+21
1.049602173755527e+21  2.992916418637485e+20
4.438160072984989e+21  2.330519572331196e+21
5.348260996482901e+20  5.374206257392431e+20
1.843802960843059e+21  1.919980348365614e+21
1.254003109393317e+21  1.164947034627725e+21
1.279579164267145e+22  1.033558830745146e+22
5.18480960340693e+21   3.404619656567381e+21
3.963356260320433e+21  3.547045378821899e+21
1.853523980638738e+21  6.197645750266992e+20
1.159469738465044e+21  4.026652894104496e+20
8.988576870281815e+20  4.331332151857721e+20
3.183886184664076e+21  2.594580748233051e+21
4.322447961859052e+20  4.614887613328737e+20
1.330640301302328e+21  6.155768836790653e+20
1.838370493792543e+21  1.472510597429552e+21
1.805502097812087e+21  1.634272410686819e+21
1.607404512802754e+21  1.554557102257494e+21
2.468435340660744e+21  1.464858112843221e+21
1.565065046805937e+21  9.906526784491549e+20
1.631632752898101e+21  8.628608608753223e+20
1.513832660394924e+21  1.664953189246905e+21
1.646465358270845e+21  6.22419882824123e+20
4.542963902863481e+21  3.399474468038471e+21
5.561754136818399e+20  3.873003716972486e+20
1.625942454768918e+21  7.906466414939785e+20
1.10908628058379e+21   1.090443449782304e+21
2.507806934503124e+21  1.262358026981278e+21
4.752198326801347e+20  2.141230681978779e+20
2.515661212253258e+21  1.866357402014271e+21
1.677712458385449e+21  1.667929965393106e+21
3.643740861315529e+21  3.325997504999108e+21
2.776519835769719e+21  1.821897245371421e+21
1.177274719591853e+20  8.710065637425938e+19
1.410132212425138e+21  1.285398359639788e+21
1.365359676729634e+21  6.858644368688221e+20
3.659766920589527e+21  3.17234545072371e+21
4.84141013181993e+21   3.890845417917382e+21
7.958648671498456e+20  5.583730150196346e+20
3.162655090120745e+21  3.250303067550343e+21
6.292733392336905e+20  3.137328858362496e+20
2.508548902541733e+21  1.359953870988912e+21
1.405460853711648e+21  8.664670446243203e+20
7.464063360420628e+20  3.419360503443343e+20
7.401868649566642e+20  1.804769901646419e+20
8.836760526843156e+20  2.223264185477546e+20
2.532205185484404e+21  1.088923850825537e+21
1.640296552681255e+21  4.219538505486318e+20
1.661364391738094e+21  4.821182425199827e+20
5.308685614757383e+20  1.242481541084116e+20
1.016955580056718e+21  2.788430960755438e+20
1.61260166677274e+21   3.481496902064655e+20
1.590946107964529e+21  5.85641210665329e+20
1.220130973645911e+21  5.941248697472629e+20
3.042280064530619e+21  2.908024826669447e+21
3.569469748060749e+21  1.960645032152378e+21
2.375922397115299e+21  2.233849447918218e+21
4.211062684075111e+21  3.1031864662927e+21
1.159516463311178e+21  7.309910094444077e+20
2.624237369769626e+21  2.422438394446048e+21
1.966241198012474e+21  1.055836834168919e+21
2.384231538427798e+21  1.817372951703763e+21
5.659842536702529e+20  2.18795780336881e+20
3.946100718348163e+21  3.860214446823549e+21
2.575886724170177e+21  7.49377761818081e+20
3.880470323928446e+20  1.070984551716341e+20
3.970643647467472e+21  2.07611499598535e+21
3.510548028235954e+21  2.575198888460839e+21
2.335923677024808e+21  1.535156798837432e+21
1.204155579867721e+21  2.729420355824247e+20
2.570685066600564e+21  9.81193086044095e+20
2.155378871563153e+21  1.864653242730024e+21
2.527695956357499e+21  1.279351777991084e+21
2.301778510549992e+21  2.177735860852952e+21
2.644511449392142e+21  1.212030558225892e+21
3.700773321096642e+21  3.725158369963264e+21
1.111774366611376e+21  4.470234446821143e+20
1.134332897144875e+21  7.307594474870672e+20
7.041569420377934e+20  5.323775835411312e+20
1.193455027153088e+21  8.542774597280161e+20
1.697465246351096e+21  1.343972999238551e+21
1.38572608014451e+21   3.704923092604539e+20
6.369120071516642e+20  2.707318518440461e+20
5.56504176454638e+20   3.057660870568005e+20
3.293191925320078e+21  9.65132184390105e+20
2.903887262731291e+21  2.024127564208309e+21
1.125459679979049e+21  3.520345759345286e+20
1.606483526678957e+21  4.487005349869763e+20
4.059212563639247e+20  3.386877108936032e+20
1.821306354804437e+21  1.746588062254156e+21
9.849563788043438e+20  5.190387808817887e+20
5.167114960470991e+20  2.408623174747125e+20
8.388571299126499e+21  3.750381307441934e+21
1.057022980041526e+21  7.927840991352496e+20
4.146300921433523e+20  3.504281780700675e+20
2.454208469437881e+21  9.19878846274883e+20
2.218674712526031e+21  1.11834064301558e+21
6.22430457369873e+21   2.802615463426557e+21
1.19301930388914e+21   1.137534036995012e+21
5.716653194201994e+21  2.778164217274912e+21
3.221898817318897e+21  3.051783504169301e+21
1.431744987036889e+21  4.863816881663487e+20
6.525248611598509e+20  5.228970311019307e+20
3.087902654655789e+21  2.735764663876567e+21
2.033609418938402e+21  5.612615295265128e+20
3.31231195753808e+21   2.63996949270057e+21
7.413242490425566e+21  3.003705369037679e+21
2.59915344574508e+21   8.864425501344145e+20
1.770916704473695e+21  1.483620902181156e+21
2.314846830768714e+21  1.391383718732145e+21
5.00564627713097e+21   1.917432954321261e+21
3.637863663801811e+21  1.919196568157464e+21
7.266479185768816e+20  5.370554949920791e+20
1.239842103315004e+21  5.000640465158903e+20
7.863712791353486e+20  1.976301648482568e+20
1.931931650151259e+21  1.185791146583201e+21
2.330148936402613e+21  2.210600885232313e+21
6.699633618669829e+20  1.621638899407496e+20
3.360043921138719e+21  2.105276673330252e+21
1.706598546395403e+21  5.524837910184112e+20
3.030960829817176e+21  9.147660527010424e+20
2.075027898811422e+21  1.970437833227493e+21
8.39538524536271e+20   5.124926426047936e+20
9.753411935999078e+20  3.06894236417832e+20
8.827685773594004e+20  4.338222663978847e+20
1.234858307377366e+21  1.387635601695266e+21
5.523338431996929e+20  1.171474411659273e+20
1.584056163484605e+21  9.775358863629432e+20
1.377126456656046e+21  8.169414610167105e+20
9.553159378568049e+20  3.892923780825542e+20
3.053404518560177e+21  1.087106069006566e+21
6.324196665233622e+20  2.187149590194432e+20
3.255053754825645e+21  3.273302528165734e+21
2.946346637068186e+21  3.262052816364165e+21
1.287047708709195e+21  5.394466779303567e+20
2.823566126327091e+21  2.412700196232541e+21
2.288983784008633e+21  1.92443202899528e+21
1.051748138977969e+21  5.493553275381364e+20
4.229274115068291e+21  2.70991146029642e+21
1.831877429029782e+21  6.631387815061513e+20
1.422759179880378e+21  1.402394514104357e+21
1.063186156131583e+21  5.675009562495103e+20
2.570732354396651e+21  9.796027078588085e+20
1.340062957622694e+21  1.146632109976859e+21
3.526755357394953e+21  1.105722467431238e+21
4.960613658556986e+21  2.400278617783932e+21
3.307272429555052e+21  2.437548498961458e+21
4.861650434445239e+21  4.892831541813303e+21
1.55593174676163e+21   5.596014356189946e+20
2.208873753836966e+21  6.834983324127194e+20
3.648521432319983e+21  3.51736990174576e+21
1.333735400146238e+21  5.407811226474443e+20
1.221455031936357e+20  1.216215881899847e+20
8.503786888393518e+20  1.780666734956974e+20
6.490668847759652e+21  4.670588878490493e+21
1.835319305045e+21     6.404413655896438e+20
3.698812003458923e+21  1.754233692455679e+21
9.503529710674426e+20  2.061444427781573e+20
1.641387549690985e+21  1.582232235659518e+21
2.109766414537144e+21  2.298291318940024e+21
2.667246746211015e+21  1.211742840603323e+21
2.601421008157461e+21  2.098708354825092e+21
2.191838888246437e+21  6.369179218791748e+20
2.347075715602085e+21  2.559052720530404e+21
2.719723814969043e+21  7.97946397589744e+20
1.534482227636371e+21  5.275447609293757e+20
1.942694127360767e+21  1.932638923584239e+21
4.26812892085343e+20   4.334119176339621e+20
3.258289028207957e+21  2.463635547730131e+21
3.594731564270577e+21  1.198520657248956e+21
3.186452673501724e+21  2.984971911737941e+21
9.068414432676025e+20  4.384859999542557e+20
2.376529257165088e+21  1.440546584771391e+21
2.53169290102679e+21   2.473513218201973e+21
4.569772142595358e+21  1.758092939566363e+21
4.288288158685447e+20  1.895681022703149e+20
5.421410713430466e+20  4.373349413448697e+20
4.740616194459657e+21  4.894417241884477e+21
9.61052397882168e+20   9.959059092713756e+20
7.00983030200404e+20   5.947246699355102e+20
5.64946173956144e+20   3.01744453748177e+20
1.541716134537835e+21  4.613631770498896e+20
2.553649075110128e+21  2.16520892256756e+21
3.08507270523994e+21   2.971252908161182e+21
1.877136353485042e+21  1.976191396141566e+21
7.207639656637221e+20  4.249625928696874e+20
1.373425623662254e+21  5.907822005258365e+20
1.949119638129118e+21  9.065879745819497e+20
9.05321478393365e+20   1.934789634474788e+20
2.123062166537049e+21  2.242060559471453e+21
9.159871282108852e+20  6.22699673173098e+20
6.719084665460442e+21  6.19586978155581e+21
4.207981096030083e+21  2.863250781798943e+21
1.905880578106734e+21  7.089781190915124e+20
2.871436012666319e+21  2.519519847155868e+21
9.109149491305592e+20  5.069589243139055e+20
5.293125678044818e+20  2.300966821159652e+20
1.485235365711075e+21  7.872369160197255e+20
3.034147126553541e+21  1.34850301857636e+21
4.53934863826261e+21   3.584475391582801e+21
2.414814357597364e+21  2.375718652860782e+21
1.262560511635275e+21  3.9062744861234e+20
1.910120717155903e+21  1.480335093719775e+21
1.607708505777602e+21  3.942345523153869e+20
3.573189721352957e+20  4.19088850930433e+20
2.753867855543952e+21  2.427433523973625e+21
2.878296683748665e+21  2.512065651369881e+21
3.367832333744303e+21  1.30284489692663e+21
1.088521155835356e+21  4.31166425674505e+20
1.251768761028188e+21  5.947224134444468e+20
1.299233323400953e+21  5.133900035955456e+20
1.316924588637171e+21  4.311137462252387e+20
3.505985881813427e+21  1.157445170585307e+21
1.444204195406009e+21  4.812273432564461e+20
1.985226122241654e+21  1.870175993817569e+21
1.472294272181826e+21  7.104913961203032e+20
8.358376915424793e+20  7.023820199444011e+20
1.883363705869788e+21  1.522711047786948e+21
3.263406243284557e+21  1.356285051082472e+21
6.912192262082648e+20  1.918927393637235e+20
1.314904724204295e+20  8.936462294381294e+19
2.307421520883087e+21  1.301305490106626e+21
2.091186814274427e+21  1.01751325845295e+21
3.018309092563986e+21  3.111119930459783e+21
9.075012206130123e+20  1.98254102923132e+20
2.798758047779721e+21  2.893994951338534e+21
1.177014636713372e+21  3.479049190975929e+20
3.209412587352012e+21  2.54166892307762e+21
2.373391374124717e+21  2.11399396649448e+21
6.666306981427287e+20  3.079556447780107e+20
2.132902531722853e+21  1.906191849555354e+21
1.151124793535508e+22  3.979496240023505e+21
3.206790366468975e+21  1.7674712316774e+21
1.51852147055697e+21   6.458244093872488e+20
6.073757119455083e+20  3.903797637683335e+20
5.917840248555702e+21  5.423732913888826e+21
2.47378223931834e+21   2.171420913455453e+21
9.039208589092528e+20  4.871916441399576e+20
1.396991834612377e+21  5.221803990951001e+20
2.217814524997203e+21  9.138418619846353e+20
9.690766865182354e+20  5.109451006888378e+20
7.345461064233826e+20  5.821838854268893e+20
8.111118036883084e+20  2.355653247996126e+20
2.078761382902512e+21  2.019611202505495e+21
1.125452924579607e+21  4.268673237163392e+20
4.872492850548134e+21  3.365877543980418e+21
2.565486786730671e+21  2.277919519180719e+21
1.050854174451936e+21  2.207245988737898e+20
5.229273079578005e+21  4.83216560459295e+21
2.439758670033462e+21  1.311072465383503e+21
1.080990011358485e+21  9.397229770925972e+20
5.585488106854642e+21  3.78436083574458e+21
1.082024713372874e+21  5.017273098316462e+20
8.777549450742302e+20  2.18915781563702e+20
2.813770234187607e+20  1.170563131730922e+20
3.881382302852988e+20  2.879023330166041e+20
2.396171706939864e+21  1.685352095515592e+21
2.428241839886369e+21  1.003005271133972e+21
1.301095561846871e+21  5.812587695960588e+20
1.10433104232724e+21   3.687767052036536e+20
1.061318288186131e+20  1.005871100165102e+20
4.916050540244154e+20  4.426855137200363e+20
2.703149442440412e+21  1.276833387597457e+21
4.202965211945099e+21  2.866356893351317e+21
3.927473267339405e+21  3.466322763399419e+21
1.171171216196859e+21  5.444948307757957e+20
3.553013595022337e+20  1.631510320665731e+20
7.321175403243231e+20  3.163772597382032e+20
5.687922480379184e+20  1.497873568709135e+20
5.979710137286565e+21  4.833126823811668e+21
1.312522320001416e+21  5.616201000302196e+20
3.616680982954474e+21  3.583914738934315e+21
8.635365181006681e+20  6.198025685190556e+20
1.891664965882939e+21  1.408121832760727e+21
1.187555311641233e+21  6.096141853264211e+20
3.789185737181366e+21  3.701948374509543e+21
4.741272594105347e+21  1.617313215421654e+21
3.452636240627597e+21  2.16697517147867e+21
5.568554572255729e+20  1.66694308973026e+20
3.652213821064473e+21  3.458743926271619e+21
1.578699694677802e+21  7.546313918656437e+20
4.66611201992416e+20   1.707646332304959e+20
4.101536267037368e+21  2.937925563009074e+21
1.351207114900622e+21  5.405165103674634e+20
2.313217653603513e+21  1.992191496854961e+21
1.50938929641257e+21   3.33566887776927e+20
2.372957902660583e+21  1.782265490306692e+21
1.831624101550742e+21  8.326081968414388e+20
3.355708643547422e+21  3.294482538753792e+21
3.152945329324134e+21  1.43459170673185e+21
1.253723323266467e+20  1.092598231739267e+20
3.480985274381987e+21  3.638808319625525e+21
7.749996900762381e+20  2.52095836489997e+20
2.742396061393132e+21  1.744375701306832e+21
7.295459849370945e+20  8.691929524445277e+20
1.987367583864469e+21  1.190302657064791e+21
1.887324621742061e+21  1.21961956785935e+21
2.670187033817734e+21  2.897795526397698e+21
2.757644123831502e+20  1.535372092010243e+20
4.703898909647659e+21  3.324572107272795e+21
1.533258374437633e+21  6.792086983345203e+20
2.68223247397109e+21   8.504027591719852e+20
2.490456816938679e+20  1.406354532071454e+20
3.650494008956771e+21  3.374786425433169e+21
5.054968011400071e+21  3.947403300567011e+21
2.321005503259144e+21  6.640641675529594e+20
5.388613249144141e+20  2.575532905433202e+20
2.303838907379514e+21  1.621822682864039e+21
1.474613625989922e+21  5.950358897803847e+20
3.603366653606106e+21  2.346550349594929e+21
1.19905637918963e+21   2.739665036357849e+20
1.514255435809943e+21  1.543289439858409e+21
1.12472277849002e+21   1.107061761962174e+21
2.016112934386068e+21  9.441945561266171e+20
6.003790321544161e+21  3.802869405796924e+21
9.669735054922534e+20  2.656231570149914e+20
1.149553937985481e+21  3.79832259319288e+20
1.85199726036506e+21   9.347931680554915e+20
6.146332627450158e+20  1.309786294094046e+20
1.381653137231507e+21  1.136636060043186e+21
2.998788239979148e+21  1.956236971699852e+21
1.824221309663252e+21  1.619882982035406e+21
8.114360628614791e+20  2.758692829225982e+20
3.345986497851836e+21  1.739351074139947e+21
7.004009399485664e+20  2.864710327600305e+20
9.097732866250207e+20  9.203727147630201e+20
4.136736401724895e+20  3.580683565704163e+20
4.56746067008661e+20   1.530582870341506e+20
4.966470589872381e+21  3.18398813583889e+21
1.086555334598009e+21  3.935958616678574e+20
4.409919125621655e+21  2.980524255262192e+21
9.962074965734221e+20  9.993062344196564e+20
2.173394395972541e+21  1.596227466581172e+21
7.180899533849708e+21  3.446591081365775e+21
4.411343389003811e+20  3.607763222373583e+20
2.104600222814597e+21  1.782378815885315e+21
1.14477224108112e+21   2.881866152370825e+20
2.699742469322306e+21  2.209996114195977e+21
8.085075972037815e+20  4.831124871977185e+20
2.357288753657054e+21  1.257276252418996e+21
2.941956190381453e+21  2.710530834723673e+21
5.805556502646101e+21  3.347126805524487e+21
1.23292570018727e+21   1.138098745228788e+21
5.689768956226406e+21  4.5985366076135e+21
4.65717237466383e+20   1.483757683069589e+20
3.370766428901535e+21  2.984437754329013e+21
4.81714023342803e+20   1.516451245559511e+20
1.853168196268176e+21  8.440349845508572e+20
3.255523818036751e+21  2.523155190305079e+21
2.112611563601735e+21  7.961398386472194e+20
5.630546621126484e+20  1.912576497193961e+20
3.683395056034527e+21  2.800770537568207e+21
1.078814772738465e+20  9.737064197739196e+19
2.57601395085965e+20   1.356022654479682e+20
5.000339910870021e+21  3.916445352659108e+21
3.312735295903053e+21  1.852257246134673e+21
7.109292299774518e+20  6.010586708433076e+20
3.095622387367055e+20  2.612788755083139e+20
3.208435306232872e+21  3.058213800950506e+21
2.398988708506784e+20  2.317097556286239e+20
1.365825799291067e+21  3.858799072890283e+20
1.9133452944891e+21    6.978504252849719e+20
2.721530884319525e+21  2.41024058532005e+21
4.149648221856567e+21  2.565766630559892e+21
9.733933867610701e+20  5.363058914756016e+20
5.140284765690931e+20  3.344671962798101e+20
2.303763472085756e+21  1.621179445457386e+21
1.859706297027211e+21  8.898079700399585e+20
3.852835110714994e+20  2.044521396890541e+20
4.293132905984591e+21  2.843513934230352e+21
5.419623910278307e+21  4.377047042319004e+21
2.993275834035247e+21  1.738738739870987e+21
3.052855079405638e+21  2.123955430659515e+21
1.113297709185335e+21  5.852375990049739e+20
4.790129894662875e+20  5.275938769054369e+20
1.208020794247911e+21  5.187593869434059e+20
2.573230726289935e+21  2.737498191321634e+21
2.082008478233846e+21  1.990761778487757e+21
2.143626728335529e+21  2.008872200778169e+21
6.392319239097135e+20  1.783559950565088e+20
7.761045356548228e+21  4.128961172468971e+21
7.063613414654005e+21  5.282160174811108e+21
2.099057980523164e+21  2.137367573500539e+21
2.417696661358881e+21  9.414404299708696e+20
4.04308629927354e+21   3.161373150807563e+21
3.010661980396711e+21  1.355061560986454e+21
2.210109991934679e+21  7.043306238265478e+20
2.154639155324357e+21  1.099936647484834e+21
1.1428931141366e+21    2.849523823739342e+20
3.027025809642761e+21  2.730180370630988e+21
1.845597645294566e+21  6.060613551592587e+20
5.170875466159846e+20  2.557846082810366e+20
6.001001467474912e+20  1.623612343925462e+20
3.537453658309772e+20  1.575714610328539e+20
2.55833056692278e+21   1.12363504189877e+21
3.826026308033164e+21  2.380138601878074e+21
2.060696318897222e+21  7.403848680599063e+20
7.037350673426994e+21  4.331973654440268e+21
1.799367069219701e+21  8.891294023633534e+20
8.295810657601548e+20  3.332604004646609e+20
1.092146553535389e+21  4.510694865624684e+20
1.65131686096943e+21   9.705639927891751e+20
1.679829713160266e+21  1.642713460555904e+21
1.186315695843799e+21  4.551036145453081e+20
4.467155373285907e+21  1.555896266371691e+21
5.339245915928812e+21  1.857774272959442e+21
2.428695577548827e+21  1.076614541955263e+21
2.313667450616297e+21  1.893797448923121e+21
4.043714551421558e+21  4.008768385506892e+21
3.111672090539097e+20  1.558803209045294e+20
5.112362448001234e+20  3.708353399998214e+20
1.45841248928041e+21   1.298441265482863e+21
4.342329102414079e+21  4.644439312722118e+21
2.479901505312029e+21  2.401839237027305e+21
1.163305679447656e+21  7.852398815530859e+20
1.549168466021226e+21  7.351032223387867e+20
2.369183886172846e+21  8.4253133208977e+20
1.41443202416937e+21   5.168186310527348e+20
5.830682084967201e+21  2.968103235541412e+21
3.335571923713542e+21  2.975144484549441e+21
4.32030537433633e+21   1.756875207040994e+21
2.238499558085716e+21  1.171462574229127e+21
1.715898479625923e+21  4.267126170940148e+20
1.529566098283134e+22  6.391806852839404e+21
1.548087602110657e+21  3.492172314372617e+20
4.507633726736713e+21  1.744659707681833e+21
2.563043583932823e+21  2.419509844345858e+21
5.107367393064527e+21  4.618205886644806e+21
1.439770401572863e+21  8.219932772589712e+20
2.531858408313096e+21  2.097442713851312e+21
3.332607429258825e+21  1.198981938909915e+21
1.56107373163618e+21   5.594132264375671e+20
3.019508175964773e+21  1.337225761633569e+21
2.067682527819181e+21  1.30973741784084e+21
1.483002706195806e+21  3.983040326170516e+20
2.499536636737411e+21  2.271553858436666e+21
1.466681098196262e+21  1.118077515046977e+21
3.204554329253986e+21  9.144347458635799e+20
5.522989403025808e+20  1.418533597778754e+20
6.352957778353916e+20  1.522783377004339e+20
1.012368663836241e+21  5.066594766908069e+20
4.48899557967884e+21   3.356799686062274e+21
1.690119875358854e+21  6.788123651479381e+20
5.868032688476798e+20  1.526097613500117e+20
1.188029315502014e+21  4.20214879377515e+20
1.33976121644766e+21   7.441382702585984e+20
1.549041239331753e+21  6.765828534611587e+20
2.014862059589566e+21  8.594150090260584e+20
2.03967238993675e+21   2.027933846172626e+21
1.994295245991271e+21  6.326084968262382e+20
8.017586153921947e+21  3.081266068617152e+21
1.340947914949472e+21  3.829434829263642e+20
3.255764760616816e+21  1.864807124161542e+21
3.620914366604202e+21  1.209131973482597e+21
7.428867729332728e+20  8.468309674430165e+20
1.988928081135353e+21  8.795978846574947e+20
3.309183081696964e+21  8.479788200524178e+20
7.284981098937961e+21  3.750284835646666e+21
8.39636590418157e+21   6.195024684838734e+21
1.827498804292071e+21  1.55615273323497e+21
8.609857918617162e+20  3.525605522732591e+20
8.511409230762843e+20  4.031566016366732e+20
1.906946805318514e+21  2.046780307231263e+21
3.25204028372498e+21   1.697583919954277e+21
6.989406477693915e+20  5.663298697572815e+20
4.562860243067251e+21  2.782581108535707e+21
1.2177598284421e+21    8.108925004353287e+20
3.114240268226605e+21  2.526330072292887e+21
2.98294795418978e+21   2.9161544394888e+21
7.802891678385848e+20  3.233454223611548e+20
9.033793010540615e+20  6.705693460604685e+20
2.494957038866329e+21  1.288742494876718e+21
7.321017777256273e+20  3.230044778204897e+20
2.390918257974536e+21  2.279414179923675e+21
1.19943805925805e+21   1.340445101186575e+21
3.215435588903666e+21  2.506125852883092e+21
2.502875492911153e+20  7.80995229052665e+19
1.584406881305587e+21  1.593561274146399e+21
3.152294559177979e+21  1.999478774695884e+21
4.989391660175883e+20  1.471583777736862e+20
2.07286054149075e+20   9.707935900511783e+19
6.047838903599565e+20  1.595104839759184e+20
6.050034408417908e+20  3.582412797841086e+20
1.614515696614372e+21  9.179240954483699e+20
1.296868933596583e+21  4.95673726023772e+20
2.763225772619674e+21  2.697816125419568e+21
6.012361797534954e+20  1.413541948689265e+20
1.297981322704544e+21  1.687524047915259e+21
2.220686695659559e+21  1.035720483271728e+21
2.912342771031679e+21  1.025662249417075e+21
1.049435540569314e+21  4.689328268344489e+20
1.210917734708217e+21  2.792073322014068e+20
1.637985080172507e+21  9.134725888640641e+20
1.314150371266711e+20  9.541262463377405e+19
3.987946477235829e+21  3.919482881426032e+21
1.238242199547381e+20  1.389116230441508e+20
1.360457508535241e+21  3.240979161565182e+20
5.183558165660474e+21  2.815999957918869e+21
1.048156518275141e+21  1.053758224970153e+21
1.317740866069632e+21  6.06375610711757e+20
7.721218899143484e+20  6.09448367010266e+20
4.251915962194896e+21  2.312684794732477e+21
3.473592615593658e+21  2.415634964114967e+21
3.319697860926967e+21  2.849936369884583e+21
5.127513683047616e+21  3.068999111410125e+21
2.317117770880816e+21  1.283194323314901e+21
9.047472694408753e+20  2.54741158493497e+20
1.326614083235459e+21  1.051712938186506e+21
1.763962020749128e+21  7.037058521166167e+20
1.398207806511767e+21  5.803035814478414e+20
1.071406351351441e+20  8.392405738909236e+19
4.936102817585022e+20  1.120448149373704e+20
1.244297289246381e+21  5.145461029526395e+20
5.308122664803961e+20  5.774799483304698e+20
1.038015537814209e+21  5.632756199693662e+20
6.233488539238846e+20  2.260303430750406e+20
8.742736625622728e+20  2.702266488277218e+20
1.586525824930265e+21  1.053544600005704e+21
6.035444997425042e+21  5.040706493422325e+21
1.416492420998892e+21  1.530559134964094e+21
3.006687553725556e+20  1.465490857800993e+20
2.881965991545065e+20  1.936351299866825e+20
5.967733377027526e+21  5.438277082470436e+21
4.44983452911904e+21   2.344959172489833e+21
2.916198978212615e+21  2.08403114240449e+21
2.439387123064204e+21  2.341842066524869e+21
7.73698149783928e+20   3.46203898728461e+20
6.771144025353031e+21  2.991219041492802e+21
4.850988725277393e+21  4.732451836838304e+21
2.448611621000966e+21  1.508599687326777e+21
4.89254175018928e+20   3.222297034042198e+20
7.416313945371433e+20  3.971928960727374e+20
3.309910413036784e+21  1.759017457731993e+21
1.480014567843046e+21  1.454296302897609e+21
6.58601905907034e+20   1.359495830512311e+20
1.782306307931315e+21  7.083717605363078e+20
3.092593716617649e+21  1.223472041743844e+21
1.128425300333672e+21  1.125630972514376e+21
1.320977265351851e+21  1.200878529969365e+21
1.900830917024545e+21  1.025576242392316e+21
1.788781358295567e+21  9.997600250932346e+20
3.012357585656416e+21  1.504794321094385e+21
1.340105741819154e+21  8.183970361444007e+20
1.535328904366317e+21  5.883748862566436e+20
1.019286192863882e+21  8.180538505937959e+20
9.615185204436009e+20  2.599503975916077e+20
3.258799060865757e+21  3.102737686342832e+21
1.389378499442307e+21  4.100554135166129e+20
2.408547598715878e+20  1.434753677754198e+20
3.097035391750143e+21  2.257960692001245e+21
3.053151191081138e+21  1.862930188499715e+21
1.339693662453249e+21  7.169959192602416e+20
4.092308391400885e+20  1.669821790612076e+20
1.485796063864682e+21  3.514956043652483e+20
2.467775563315334e+21  2.312628108486917e+21
3.003267069808568e+21  8.837796894251157e+20
2.636008090345713e+21  2.985097851617646e+21
4.046273158959858e+21  3.309971943466693e+21
3.362977453345998e+21  3.341800231236709e+21
5.634182151925678e+21  4.530255643089342e+21
2.928947542857794e+21  2.076833767202004e+21
5.241030289355209e+20  2.659564768676624e+20
9.971819629427944e+20  9.524032394890526e+20
2.449110394659697e+21  1.448689107909676e+21
2.654300023182231e+21  6.775585311111807e+20
1.076890609797671e+21  5.347429425576705e+20
4.5508074845645e+21    4.939134022547469e+21
1.795215876263172e+21  1.312198669752445e+21
2.408895501787092e+21  7.143552397173575e+20
1.576919646925083e+21  1.30128526237655e+21
1.585360518526683e+21  5.714455207712606e+20
6.882637389528029e+20  3.360075849783578e+20
6.673355114844122e+20  4.095973101772666e+20
5.046182051477025e+20  2.440155737400609e+20
1.843352600880322e+21  6.04392964307677e+20
3.226423809044497e+20  1.083673584403946e+20
8.284551658533122e+20  3.597031759015258e+20
4.786247791784082e+21  3.546377882963503e+21
2.962679504066799e+21  1.133972942722533e+21
7.788378828586646e+20  2.771159233972007e+20
9.211673936822681e+20  2.666771930764051e+20
1.645868631320219e+21  1.499224895826201e+21
1.868793435175338e+21  1.286871277848168e+21
1.590218776624708e+21  1.060925903155222e+21
1.215149992458039e+21  3.983061826167487e+20
3.387880107485543e+21  3.178125008790133e+21
2.408938285983553e+21  1.547133696080959e+21
2.374083802567425e+20  2.005608222577732e+20
1.514418691296436e+21  9.835225335448557e+20
5.509148715470991e+21  2.426439583757989e+21
2.115010293353264e+21  1.854641168895052e+21
1.576289705927205e+21  1.288446746773063e+21
1.232536138819503e+21  6.378295161212492e+20
1.523582390638228e+21  7.789148456232967e+20
7.244479101589111e+20  2.292759794277454e+20
2.719915217953206e+21  1.556031541368998e+21
7.043573522212114e+20  5.644898589211496e+20
4.008648398822944e+21  2.282048059031122e+21
3.137646601389956e+21  1.644365407170221e+21
4.47576963347316e+21   2.221212594592671e+21
3.832251408618097e+21  3.432148939488098e+21
5.583889328986925e+20  3.528217671502711e+20
3.374103596225417e+21  1.903089810476768e+21
9.956040142233545e+20  3.847348947621421e+20
1.038792408749931e+21  1.056180709333216e+21
1.307656180604042e+21  1.046286323939006e+21
9.16918247433844e+20   1.767205728998242e+20
1.560718510215571e+21  1.466956613409466e+21
2.840478831777728e+21  2.8417521199575e+21
1.25598131552964e+21   1.19935926127657e+21
6.417770206491312e+21  3.080409549176396e+21
1.362843290437841e+21  5.29759445452632e+20
6.392786487558474e+20  3.886746568516647e+20
2.409814236111076e+21  9.15032070479407e+20
5.150125130876736e+20  2.282743868457425e+20
1.519857913746392e+21  5.670100169776309e+20
2.737040155536282e+20  1.940129055280502e+20
1.857241702131133e+21  8.694802398795074e+20
5.422896901307498e+20  3.471439242888079e+20
1.321612835849264e+21  3.952769456335139e+20
8.538993778480487e+20  2.278565583534388e+20
5.534205617897774e+21  4.140054603264846e+21
2.227000742337132e+21  2.103255346634872e+21
7.792522140243827e+20  3.893420776500671e+20
3.964949971638568e+21  3.678033545541765e+21
1.208365319619405e+21  5.016946840670957e+20
9.502595213751747e+20  7.175603333526668e+20
7.536548796423157e+20  2.641487343228607e+20
2.797810603008113e+21  2.110171090642036e+21
8.027508709800951e+20  4.956483496472467e+20
7.055575615219056e+20  2.049470158576079e+20
2.090229799353611e+21  1.422396261995655e+21
1.856248658413297e+21  1.320275817981764e+21
8.99784302651513e+20   6.716804464821607e+20
8.606919319860302e+20  5.275300153935958e+20
2.628767990994761e+21  8.511526394721898e+20
1.299736600659311e+21  9.114091952642901e+20
4.38618628148532e+21   3.46676762334111e+21
1.320369842352109e+21  1.068737904302104e+21
6.773605242549389e+20  2.487795799421353e+20
8.959010738728128e+20  5.759618702768262e+20
4.374979073812608e+21  4.340998949721261e+21
5.76504774989781e+21   6.036244304262031e+21
4.559433003750822e+20  1.813587855891818e+20
1.587896045116892e+21  1.651994617998102e+21
2.490157327563459e+21  1.617814071056963e+21
7.373101906946813e+20  1.81415720001846e+20
3.640825906456714e+21  2.012103431710691e+21
8.911970640620243e+20  4.256637676781719e+20
2.343899551964881e+21  2.021293613625666e+21
4.962831681373465e+20  1.45862858700253e+20
2.185197204695973e+21  1.090815109341553e+21
6.788827409289902e+21  5.594743930141561e+21
8.960429372610749e+20  6.129534721568773e+20
6.954049842919336e+21  3.423554648073943e+21
1.011845683329513e+21  9.366934750537594e+20
5.831462333602643e+21  6.073438940610534e+21
1.590819444225009e+21  9.601194509483605e+20
3.142182852114625e+21  2.833058723080545e+21
2.651852316784755e+21  1.195186046656113e+21
2.588428123232497e+21  1.453146475741246e+21
9.332381665835279e+20  5.278724353322638e+20
4.371289499817885e+21  3.39665252283271e+21
4.160572828652661e+21  1.775405493356916e+21
1.613345323661209e+21  1.424471102244482e+21
2.695057599809934e+21  2.187262288552982e+21
4.277867955047618e+21  4.378538101120508e+21
1.325457784031131e+21  3.533440083160606e+20
1.541576522949387e+21  6.514985611735174e+20
2.661285106204283e+21  1.548844615455897e+21
2.17850654449956e+21   2.165018445166946e+21
1.106179769974275e+21  6.589414895161867e+20
2.396324829327195e+21  1.39752383076261e+21
3.310833650960395e+21  2.486140770656041e+21
5.845934651005198e+21  5.287773742861638e+21
1.918935387526574e+21  5.975320985384725e+20
5.794128618591648e+20  4.343053614312883e+20
9.286929086596042e+20  9.335175070416651e+20
9.24201693931209e+20   1.03796814774888e+21
5.835950170631318e+21  2.52163064301822e+21
1.42431123290196e+21   1.473638139742884e+21
1.514007737830438e+21  7.555351601651155e+20
1.21266400546373e+21   4.373378958938752e+20
4.472031082832489e+21  4.203247069258653e+21
1.32577191010514e+21   9.878741113520545e+20
4.860149609869418e+20  2.041320130376665e+20
1.311495499286376e+21  6.191204373692453e+20
4.433259030690503e+21  2.867659009259955e+21
1.506956226713883e+21  5.401361283678114e+20
2.450811629418937e+21  1.235147643950176e+21
1.168089628151831e+21  7.797291508544208e+20
7.61858186363571e+20   1.888205056704213e+20
2.645237654832055e+21  2.097002817720834e+21
4.763679128151422e+21  3.325892535474293e+21
7.296247979305735e+20  1.816044264557324e+20
2.248010034598816e+21  1.994435518107665e+21
5.724255270372995e+20  3.698947740075192e+20
1.909068000743005e+21  1.290729734952418e+21
1.761926393717557e+21  6.339051502438277e+20
1.508401882194269e+21  6.669223493780974e+20
1.270115300010189e+21  4.385650423498407e+20
2.282641589833388e+21  1.915548302961198e+21
3.683390552434899e+21  2.835752804056011e+21
1.574153310853971e+21  1.202470919762485e+21
3.331413975357572e+21  1.401065291686338e+21
4.956189997823001e+21  2.686715720142894e+21
1.471466735750296e+21  1.206377986656963e+21
4.095518894985247e+21  4.290038192761398e+21
4.418334101525397e+21  4.278192202492665e+21
8.578693009195758e+20  3.369152582740066e+20
1.901158553897436e+21  5.948531806200022e+20
4.478233102469332e+20  1.151389093847389e+20
5.22499747468177e+20   1.214372511659868e+20
4.387378609486666e+21  3.962833804764536e+21
1.543513070789156e+21  1.056621170290147e+21
1.153609429449928e+21  6.211493854687444e+20
6.274707734828354e+21  5.732041008497176e+21
3.385418890289185e+21  1.37835730122408e+21
2.716796475211252e+20  1.390660223896257e+20
1.280664982137304e+21  3.467317829984086e+20
1.956946894281488e+21  5.857428212554217e+20
3.282730063385697e+21  1.782522278051445e+21
1.617357467979243e+21  4.694650425351632e+20
2.196798477336079e+21  1.366892482023184e+21
8.854977587335869e+20  2.343945343252343e+20
1.560643074921813e+21  1.627476134511396e+21
1.484559825766969e+21  8.303952297846656e+20
1.783271204151479e+21  5.754028234430819e+20
3.981643689557324e+20  2.049295686311765e+20
2.765806898156111e+20  1.876472771536197e+20
3.099918258461613e+21  2.707144315453875e+21
1.86085133723247e+21   9.949680613890985e+20
1.418450360936891e+21  8.511403225963339e+20
1.131500132979259e+21  6.260961744838202e+20
7.769655113135853e+20  4.787389280713385e+20
2.987605802104388e+21  2.83520162960824e+21
3.071937956926714e+21  2.935194719994275e+21
1.059639571425029e+21  4.767558946391654e+20
9.911994937877861e+20  4.486473216735041e+20
1.931486919688056e+21  7.35421249655973e+20
3.298810165855223e+21  2.693909864012649e+21
3.712654942813553e+21  3.703876556443879e+21
3.470584211042575e+21  3.074588628362146e+21
5.36930406574179e+20   3.21360875062732e+20
8.451657722706704e+20  4.159526600237976e+20
1.578549949990191e+21  1.157634133181422e+21
8.560194473726333e+20  2.392439953919881e+20
4.720188992449812e+20  2.119160946816087e+20
4.471983795036402e+21  4.669739470984149e+21
1.394244638839681e+21  6.455991824933842e+20
6.716060498310663e+20  1.444418393172036e+20
3.310442963692721e+21  1.871266303559232e+21
7.591875517845403e+20  3.818707348776237e+20
1.322619390365981e+21  4.825462247529463e+20
7.404294400915934e+21  4.23157058308428e+21
1.208324787222759e+21  4.753496142241466e+20
6.216104644677196e+20  3.333507717589335e+20
1.956408714126017e+21  9.962818941627665e+20
4.836967330787529e+20  1.359795230753788e+20
1.380217051900329e+21  3.695553559994778e+20
1.050174130908203e+21  3.698845043929939e+20
2.211187478145528e+21  8.890641194028799e+20
2.131512608287856e+21  1.859473384459107e+21
9.864853508778361e+20  2.768365050643199e+20
5.772281656799274e+21  3.27012076458387e+21
4.599132234466093e+20  3.782278209897898e+20
3.324732885310368e+21  2.084438383215545e+21
4.621740304595493e+20  3.689629041846224e+20
1.168679036753063e+21  1.224138465651704e+21
5.120717751209913e+21  4.17419865556788e+21
6.517992186698908e+20  5.245649415695521e+20
3.311753511184286e+21  2.553871929169939e+21
2.348030478723087e+20  1.728122037144542e+20
5.743834669752988e+20  1.191755987898667e+20
3.811955936897352e+21  2.729123722950916e+21
2.675684803062847e+21  2.736201391067932e+21
3.154322304910202e+21  3.242263043524828e+21
1.900877078920725e+21  8.049456359883744e+20
3.177539486889204e+21  9.366709922399946e+20
1.528036450669697e+21  7.045813683035513e+20
2.97589250242355e+21   2.592678389751328e+21
5.49235366656062e+20   3.252283168482384e+20
3.975149498894656e+21  3.477485633602924e+21
2.796008600207211e+21  2.619681475844583e+21
5.489809132771156e+20  2.786005007682412e+20
1.252428538373598e+20  1.397318265834118e+20
1.178104507823196e+21  2.851509972161257e+20
3.336694445920664e+20  1.781722922894584e+20
3.054779242346432e+21  2.495801835812555e+21
3.464873083765116e+21  3.177531164612393e+21
1.808441822468853e+21  5.287110304465032e+20
4.4791822360908e+21    4.410021207213209e+21
1.102147922407872e+21  6.68745551935995e+20
4.34417220056158e+20   2.955707237538687e+20
4.760540119211144e+21  4.420114496430586e+21
2.803292046704576e+21  2.80461801104974e+21
4.367264407650923e+20  3.492555828719635e+20
8.501433757588217e+20  3.875506020132944e+20
4.933997384759226e+20  4.272460689390018e+20
3.253242744825488e+21  1.002055334839695e+21
1.2564108463441e+21    5.350462637455736e+20
7.106568747899865e+21  3.036399270235823e+21
1.095281058876039e+21  1.034794212924368e+21
1.784213582373506e+20  1.378735344166676e+20
2.001701415578482e+21  5.756008617306961e+20
9.764164280109425e+20  5.83984425027037e+20
4.568944606163828e+21  2.379516192681447e+21
2.341331374277373e+20  8.539280226181785e+19
6.845460174604085e+20  3.056628162334702e+20
1.025304127865956e+21  5.073664648958105e+20
2.567773489441469e+21  2.115622762730213e+21
1.495831209734371e+21  6.981900656582449e+20
2.728567758737291e+21  1.714214581379625e+21
4.47137637203666e+20   1.34322059551518e+20
1.313274421139187e+21  5.329762751870952e+20
1.1837159929589e+21    2.763768920808484e+20
7.873823372516933e+20  4.54908486708953e+20
4.535800364706195e+20  1.059619455346693e+20
4.330073681928097e+21  1.746513296401717e+21
2.31309380461376e+21   1.795428072742115e+21
1.525929891943995e+21  1.40054925469816e+21
1.709334483169031e+21  7.026992126882814e+20
2.567315248179384e+21  1.704473762164959e+21
7.282590813435734e+20  2.643471427500693e+20
1.424127148267191e+21  1.284634108634647e+21
1.632632552015377e+21  9.939121080139684e+20
1.378363820653666e+21  1.176443723363735e+21
2.943909626719825e+21  1.221620348288804e+21
3.487047119480428e+20  1.26316885881119e+20
1.301545921809608e+21  4.753711888119865e+20
6.25130252756491e+21   5.736061443191524e+21
1.750554241708493e+21  1.876752544527548e+21
3.398855379777445e+20  3.553699408803092e+20
1.309391192360487e+21  6.292547895636002e+20
1.659749851271682e+21  1.395674939860088e+21
1.353107633943372e+21  3.845276386381655e+20
1.220767107093277e+21  2.312800029180568e+20
7.686935246980126e+20  4.052824535955294e+20
1.655607665514408e+21  6.026512895694087e+20
1.190463511100607e+21  4.056494767927868e+20
9.989389297474223e+20  6.806922018785247e+20
2.550593945712911e+21  1.826788143776871e+21
2.625954367127561e+21  2.548057617857268e+21
9.729396490986125e+20  4.188012215033566e+20
1.883595641250598e+21  6.997942736473872e+20
9.73408023459859e+20   3.219971201618388e+20
8.493409468952149e+21  5.606154848760918e+21
2.342430252586452e+21  2.270955224493072e+21
9.126308205885873e+20  5.252820483308434e+20
2.056512474843395e+21  1.679262177510349e+21
5.14763126258308e+21   5.116142694937581e+21
2.715169549845864e+21  2.489227638233382e+21
1.392310342799726e+21  3.873577297297527e+20
1.146751573117349e+21  4.961924726777257e+20
6.030353678046299e+20  3.533570377927326e+20
8.570034838912138e+20  6.093742175880261e+20
1.148158948000903e+20  1.167092052686871e+20
2.013710263984866e+21  6.106945453967818e+20
1.799199310133582e+21  6.899402254938398e+20
2.079917682106839e+21  9.148825392436542e+20
3.059329003869983e+20  2.731622358023303e+20
2.379499381119338e+20  1.92468643733823e+20
4.463314928703667e+20  3.14622314862158e+20
2.953959409288303e+21  1.816116955939184e+21
1.239604538434661e+20  7.496813912210835e+19
3.591947213800955e+20  2.868024948778552e+20
4.246770599620625e+20  2.810942982240285e+20
2.359510154173254e+21  5.836280917802701e+20
1.21134107307319e+21   6.975391955884731e+20
5.054964070750397e+20  2.455458335615716e+20
1.517106214374069e+21  7.885839952102676e+20
1.415003981322046e+21  9.319650336841174e+20
2.714465299454134e+21  1.248063839141235e+21
2.199174126139517e+21  2.301283418114831e+21
6.578239090714057e+20  3.403172727412726e+20
4.526477913477538e+20  2.274604085947164e+20
5.833996734292946e+20  1.901205921444767e+20
2.31085101199933e+21   9.496560122849842e+20
8.40783769833239e+20   5.241838432160844e+20
1.12373874197144e+21   6.500734073921851e+20
1.0433286594746e+21    7.895353365338034e+20
1.926850463871678e+21  5.34728747774595e+20
1.554994998039137e+21  4.898650320133855e+20
4.764639520771958e+20  2.536851821312439e+20
2.536697526112706e+20  1.141800442350758e+20
2.830402027611486e+21  1.344799861068385e+21
1.886833729382677e+21  8.293920534367937e+20
4.292294110553993e+21  4.30391513663884e+21
1.213127876225349e+21  2.879699540958842e+20
1.243390939821372e+21  3.964687857449006e+20
2.211221255142733e+21  6.888392084440634e+20
2.661754606465436e+21  2.328227052940005e+21
4.162587063586002e+21  4.247916882537906e+21
3.202302529440301e+21  3.409925293339016e+21
2.551285811205665e+21  1.903153032571287e+21
1.752466582700265e+21  1.921782646715241e+21
3.29222139960038e+20   1.805600637510183e+20
2.51977187281314e+21   6.285869254421095e+20
1.155795927069016e+21  3.622683239800344e+20
6.204260177657211e+20  2.818691702182903e+20
1.132494302597001e+21  3.388474282396381e+20
2.58002553222773e+21   2.546771041243844e+21
1.030868325205572e+21  2.35870600831229e+20
6.878218232393672e+20  5.16076135717669e+20
1.222931086714228e+21  3.271643327003017e+20
9.918682783324507e+20  3.623217277582408e+20
2.524810274896261e+21  9.907389233202689e+20
3.706514284721633e+21  2.171494726045971e+21
4.940968956982395e+21  1.839429782177022e+21
2.489905125984326e+20  1.428340124981108e+20
4.195181865889096e+20  1.549690522351781e+20
4.929718965113224e+20  1.231809492402126e+20
5.166360607533407e+20  1.599001565263017e+20
3.809070255436114e+21  3.20910894293701e+21
5.589670825008562e+21  4.091463298905934e+21
3.567914880289399e+21  2.117939330874289e+21
6.747108314141755e+21  3.13107980284967e+21
1.402950096919388e+21  5.096179949626431e+20
1.805251022132861e+21  7.419464818481978e+20
9.541686458517322e+20  9.519967567839351e+20
4.791161218977543e+21  3.605684197060977e+21
1.392147087313234e+21  3.833418671272767e+20
6.993043134393017e+20  3.255481962707715e+20
3.548926578360498e+20  1.587765801953918e+20
8.321717614457997e+20  3.002321651656792e+20
8.297792241437591e+20  3.275300489154173e+20
4.121952772998098e+21  3.71766950818827e+21
1.663163579789228e+21  7.041398396182085e+20
1.04531474691027e+21   3.148794455372579e+20
6.310173581893897e+20  4.106299893248223e+20
1.761259860972706e+21  9.055329528889925e+20
1.44531658451397e+21   5.293789715044875e+20
8.090176298615812e+20  2.175962329715069e+20
2.985581434071884e+21  1.978600594416603e+21
3.610040425303916e+20  3.339937792943558e+20
1.104167786840748e+21  4.923453472869133e+20
8.341736114801659e+20  5.630943660346132e+20
1.565077431704913e+21  3.814546515301756e+20
1.44862222664046e+21   5.529579449991795e+20
2.213777047931266e+21  7.073589948051043e+20
1.751877737048986e+21  6.124556634881912e+20
3.480531536719529e+21  2.910015021294153e+21
3.873523521503227e+20  2.633776125135386e+20
6.978552802591952e+20  1.093771494502191e+20
1.616243952971376e+21  7.258620169856574e+20
2.245560076401526e+21  1.0113835492685e+21
2.284600092721341e+21  1.718317548759268e+21
3.010839872581992e+21  1.040987592217675e+21
2.189044404677654e+21  2.211227277768985e+21
1.219196476723231e+21  5.893012677866195e+20
1.833139562825352e+21  5.064300436225403e+20
5.226172914184514e+21  5.487952228745172e+21
1.972110514226844e+21  1.007641931019708e+21
1.868554744395087e+20  6.632993151296186e+19
1.011797832583472e+21  2.056475226321477e+20
2.272944213935752e+21  1.506280781063894e+21
1.960277306205928e+21  1.665348177921349e+21
1.134866573700719e+21  6.453391366757754e+20
3.120625246598309e+21  3.313795081559991e+21
3.167731772800698e+21  2.717866755662696e+21
8.9447568459075e+20    2.779307920474031e+20
5.483947697856133e+21  2.606999675656505e+21
6.776701467293206e+20  3.714778469789101e+20
3.833247830035652e+21  2.774377251999997e+21
3.247354288312701e+20  1.510795151331249e+20
2.065587228092546e+21  6.051086524350856e+20
2.020686339807663e+20  1.259962300567752e+20
3.801800319737631e+21  2.594702077083513e+21
2.177348556445373e+21  9.188543960482713e+20
5.252131662436678e+20  6.179370382232852e+20
4.437244716360726e+21  3.824357167989019e+21
7.89967403437804e+20   2.051629203002438e+20
4.923582810620932e+20  1.614873366867279e+20
2.047570577783251e+21  1.611421902406979e+21
9.855947640515236e+20  3.602044969087963e+20
4.903294094299628e+21  2.068410637437311e+21
2.200413741936951e+20  9.115041278605604e+19
2.504099346109891e+21  1.238179689584553e+21
2.070956644748279e+21  1.004678362617665e+21
6.627096954221539e+21  6.073438787675797e+21
1.516436303929498e+21  8.491396467817457e+20
6.731350219045586e+20  1.535518660721866e+20
6.486697798788218e+21  6.094672536997283e+21
8.64785366277338e+21   4.496403554928026e+21
2.864032657828875e+21  1.903756557611726e+21
4.54508791303774e+21   3.015258977174353e+21
1.28505261407427e+21   3.039620839070644e+20
3.737627402747322e+21  1.642692997794222e+21
5.000758745635366e+21  4.578025694007331e+21
7.282875666112165e+21  6.053296269926521e+21
3.887184065072948e+21  1.515772182486947e+21
6.61496200502559e+21   6.469077170635655e+21
9.625509706581756e+20  3.888236565688364e+20
4.775945244686519e+21  4.385359520986476e+21
5.24206048776997e+20   2.883950727900847e+20
7.53187631180976e+20   5.508451455041183e+20
7.754691903373915e+20  3.514348822376475e+20
1.437733648641385e+21  4.756176309439708e+20
2.059465710299043e+21  6.635288462450021e+20
4.72348787917686e+21   1.557329400437738e+21
3.155806240987421e+21  1.565434825174092e+21
9.534964836073472e+20  2.190335516322077e+20
2.106897621574509e+21  1.74399182151147e+21
1.27325993845e+21      9.890798342784175e+20
2.20554897141206e+21   1.167772880607539e+21
9.465992207780293e+20  3.792698685628204e+20
2.156482816421812e+21  2.01985298106624e+21
6.817177568944199e+20  1.410911579105653e+20
2.315569658508907e+21  1.522390235274867e+21
7.474230236579417e+20  5.325170196768442e+20
2.684671173169311e+21  1.71832447351282e+21
1.695972303074622e+21  6.972429534962343e+20
1.797870748243507e+21  7.102700263718696e+20
3.358987264076148e+20  2.753960761051265e+20
1.332048802085788e+21  7.222605826577665e+20
1.87051155843318e+21   1.948480419716007e+21
1.797638249912744e+21  1.385219573429918e+21
3.83773285231456e+21   3.496704668076234e+21
2.054184676785998e+21  2.037366669838276e+21
3.336800280511907e+21  1.182814529939487e+21
1.643799227291442e+21  5.74678932196602e+20
4.445615219218147e+21  4.712446937365517e+21
5.831277686017921e+20  5.889935964029513e+20
4.997942869968353e+20  3.24623525639529e+20
7.443308521537891e+21  5.707555822561964e+21
7.265510911848932e+20  2.737999839778128e+20
2.969977587262953e+21  8.598765838901175e+20
9.129652128609196e+20  3.159722219379661e+20
6.209236655245456e+20  4.130981364351069e+20
7.205083863848688e+20  2.718403772388263e+20
3.708048886294659e+21  3.857289701795919e+21
3.723595312208342e+21  1.961447185639632e+21
1.682973788650124e+21  5.176661498619857e+20
3.951468446154035e+21  2.4293020088184e+21
4.853777016396689e+20  2.52981014774632e+20
4.536625649337911e+21  4.584282982663225e+21
5.377117811095277e+20  3.686745827982283e+20
1.861461574981979e+21  1.148757591326996e+21
2.042680794487833e+20  1.710077211190077e+20
3.372149033987138e+20  1.962537766066397e+20
1.124129992189067e+21  3.523462841384877e+20
2.079903608358004e+21  1.791005132584071e+21
3.083181756346398e+21  3.239703310555746e+21
6.123055772776094e+21  5.693512582799157e+21
5.796666396981672e+21  5.031238659429947e+21
2.478347200490633e+21  1.673646367511629e+21
1.419817203423798e+21  6.524099283591105e+20
2.117661224683925e+21  7.220995644282141e+20
4.76599060066017e+20   1.332203547645484e+20
1.397087536104459e+21  5.179593149636041e+20
2.526134333186708e+21  7.541299554536326e+20
4.71241577949297e+21   4.623147738588791e+21
9.836998745083074e+20  3.10072141446891e+20
1.64502308049018e+21   6.816468725819099e+20
4.440926409056101e+20  2.265138246674121e+20
2.608620012161812e+20  1.254571651316276e+20
1.132882738064862e+21  6.103452757645554e+20
5.185095581983268e+20  2.621340771770542e+20
1.18992420504523e+21   1.21113392437883e+21
2.447664739179311e+21  7.063999978313271e+20
1.59293557309992e+21   5.752739294834967e+20
1.348032077163326e+21  8.640902975993482e+20
9.438767948032838e+20  6.166689108872106e+20
4.052135156824834e+21  3.777527866491193e+21
3.129815967537866e+21  1.053741959938624e+21
4.992589215911316e+20  1.314841317274542e+20
2.027356170855798e+21  5.922778145307138e+20
3.433001109202215e+21  3.062233873011258e+21
2.034309728680458e+20  1.273835052813665e+20
1.614119379847164e+21  1.158866629538445e+21
2.245343903619412e+21  1.774185646485346e+21
2.922123463522421e+21  1.869984710929396e+21
1.043149641389412e+21  3.58579646952237e+20
7.917136178983215e+21  5.523099490703949e+21
2.079940200104976e+21  1.934550655182686e+21
6.198912153099709e+20  1.413773081866391e+20
4.71753637226929e+21   2.972917036543366e+21
5.349005216321324e+21  4.92212906508059e+21
2.081193326701292e+21  1.945864934529163e+21
5.876803448751102e+20  1.236249534979755e+20
1.02315253314398e+21   9.306472954451475e+20
2.282919687110378e+21  9.787012842458926e+20
1.825832472429944e+21  7.427268524561296e+20
3.086670357207749e+21  3.123460320266109e+21
5.037979307705723e+21  5.180161894220983e+21
1.153950577121701e+21  9.955712951029367e+20
1.534537396731806e+21  6.457588974937942e+20
3.043942455743072e+21  1.26680076468181e+21
1.414186577989678e+21  7.926848102445897e+20
7.08044674416121e+20   3.694457501126716e+20
1.734685245471499e+21  8.576230154753286e+20
1.402834129228984e+21  4.446048770433525e+20
3.790653910659889e+21  2.652971830024377e+21
2.635856656808242e+21  7.268531541796504e+20
1.065645121528127e+21  4.546289806497045e+20
4.206964408414204e+21  3.769731172891794e+21
1.621859941706707e+21  6.645511596074155e+20
2.82449555670019e+21   1.212932317263155e+21
3.097167122039243e+21  1.026704328890603e+21
1.753960651876645e+21  1.719339297295229e+21
8.180203255166948e+20  2.924241984934633e+20
3.781612934407943e+21  3.723786250758794e+21
1.81411635799934e+21   1.963951197353199e+21
2.317371098359856e+21  8.486787709138786e+20
1.499739208311022e+21  1.196721174587346e+21
2.538655466050705e+21  1.912714775060145e+21
3.334539473498967e+21  1.600219740173225e+21
1.145366716231933e+20  1.063955164532955e+20
9.499735427988366e+20  4.524781839092872e+20
9.011837962357184e+20  5.623545836491981e+20
3.796759665854697e+20  3.873212820041434e+20
2.250331640206725e+21  1.050049545392261e+21
2.012914252750728e+21  9.479606673896327e+20
2.718645202858287e+21  2.685760886184023e+21
1.975705512629393e+21  8.488222499685072e+20
2.641747365120843e+21  8.57548475271996e+20
2.718709379152977e+21  2.34307391220557e+21
2.91971291182187e+21   3.100761148414872e+21
4.546723845602382e+21  2.621590410989137e+21
1.895147374294803e+21  6.763107159476754e+20
3.748925245362534e+21  3.514842912291594e+21
6.413092092378381e+20  3.159370202082538e+20
1.889421047368602e+21  1.678100096340876e+21
7.393739652239238e+20  1.991810474030612e+20
2.982925436191643e+20  1.733284888697365e+20
9.296927077768804e+20  3.434593886961678e+20
1.862558764441197e+21  2.128265767691376e+21
1.832878916996918e+21  1.811792331237505e+21
3.577826177169335e+21  2.012642761222316e+21
2.055360679238695e+21  8.08482947032696e+20
4.81645906398439e+21   2.107984414286338e+21
1.538259621823828e+21  5.112634972073686e+20
9.236984166728503e+20  1.592995123822492e+20
5.346966211590032e+21  1.534678223823029e+21
2.645934023924437e+21  2.166369433575789e+21
2.430968769460742e+21  2.26218432348128e+21
9.761068055365608e+20  4.488972756749479e+20
2.269564262415411e+21  8.59511048288112e+20
3.747794278906111e+20  2.51437124527374e+20
4.985142513927459e+21  2.885911901048079e+21
6.825239012277192e+20  4.040285337089042e+20
8.546250203380088e+20  9.821812123940871e+20
7.528025734128358e+20  1.846250817360522e+20
2.300337358669234e+21  1.384941854267647e+21
1.775654491281689e+21  8.937850252182705e+20
1.645253889971083e+21  9.151120060889182e+20
2.522544964283694e+21  9.3630000728244e+20
6.829247215945552e+20  2.228232725471448e+20
1.722008738420358e+21  6.921064076564841e+20
1.069709057241876e+21  1.059166535369043e+21
7.205378849624281e+21  2.924052140383591e+21
2.239365938064031e+21  2.130623975836132e+21
1.597595109864388e+21  8.886258426917681e+20
2.041306070701578e+21  1.087554739650317e+21
2.627474332001799e+21  1.620383551035364e+21
3.866241200905769e+21  3.260071246132746e+21
2.989677457932978e+21  2.070289243653125e+21
8.139614563525271e+20  2.685279928483943e+20
2.879224425271903e+21  2.083025815587796e+21
2.551838065109972e+21  2.428164345603156e+21
1.11689383348779e+21   5.268756109363665e+20
1.61964079299032e+21   6.028017961159557e+20
8.530496611883546e+21  8.258716198666383e+21
9.719544866801252e+20  2.053284820050452e+20
1.320646813729193e+20  7.280170269373511e+19
2.421432397249785e+21  1.731783618921956e+21
4.070916856120829e+21  3.49964258191065e+21
4.091126196498701e+20  1.618214925200797e+20
4.886485534590374e+21  1.878316973534732e+21
1.486365769217545e+21  1.080225853240087e+21
2.948423359446357e+21  1.574158889218885e+21
4.458619926092133e+20  2.322954375011643e+20
3.372762649436367e+20  3.034292391097772e+20
3.014915630244762e+21  1.775641861030359e+21
1.236080471726243e+21  5.103322278644221e+20
1.345443633277495e+21  4.528807433223543e+20
1.461753597253965e+21  5.246768625880418e+20
9.869914428859618e+21  6.830262005950962e+21
9.364649957165388e+20  3.099294092392007e+20
8.002173147147225e+21  6.919903983077827e+21
1.768591721166065e+21  8.800961657350167e+20
1.842930388415256e+21  1.291101482707159e+21
1.54432822232171e+21   5.478189142045098e+20
1.222901250366697e+21  1.044899003678419e+21
4.729010418219924e+20  4.934786382575194e+20
2.398133024577584e+21  1.027240823010963e+21
7.508277449762338e+20  2.601737709727507e+20
1.068539247238666e+21  1.279945812633559e+21
5.729121409770369e+21  4.15624955315437e+21
4.696094171493426e+21  4.181278242405987e+21
1.231740127585365e+21  4.955442470653601e+20
3.241284561914913e+21  2.27385800509002e+21
3.651677329758863e+21  3.204637042552392e+21
3.164465537170947e+20  8.232766314530361e+19
3.472647985571817e+21  1.081006396486005e+21
3.438784294073712e+21  2.736464853522633e+21
1.441647276717569e+21  8.287471407849041e+20
2.053632422881691e+21  2.013684153427776e+21
3.40925531721695e+21   3.422750034495392e+21
1.845993962061775e+21  6.024576366619317e+20
4.229101852382544e+21  2.993005163944642e+21
3.549585229806001e+21  2.906514859786382e+21
3.28851268530724e+21   1.129625451462871e+21
2.378734332132639e+21  2.586265512987307e+21
1.158725518626621e+21  8.487304605094769e+20
2.610236241478085e+21  1.919105313031764e+21
2.515076870201607e+21  1.752358546505579e+21
6.38550979646055e+21   5.566785523137725e+21
2.849662797317843e+21  8.536089618187028e+20
3.27127515773348e+21   3.155221751630532e+21
2.902210797770002e+21  1.361578294510882e+21
8.464352244156355e+20  6.130416953279527e+20
2.963358421710625e+21  2.352544945161058e+21
1.676777961462769e+21  6.255948290820517e+20
4.322136087584857e+21  1.778415728433598e+21
5.172508021024767e+20  1.76374578228952e+20
3.419110319101544e+20  7.9495401412521e+19
5.242666221919852e+21  1.998560872130457e+21
1.763218926810612e+21  5.612981466062331e+20
2.546593060393945e+21  1.884096946776745e+21
3.934907584424287e+20  2.062016774307967e+20
3.377037691382649e+21  1.065961133015355e+21
7.725761905267594e+20  4.429014739885427e+20
7.451306914476101e+20  3.23062232732711e+20
8.93159507599651e+20   3.164646727304705e+20
3.678630247628769e+20  1.471351443599836e+20
9.784644399414892e+20  9.683111379134522e+20
1.461255949495141e+21  3.817203714141899e+20
1.140894641801954e+21  4.812959865590165e+20
8.377753652821555e+20  4.405794030086717e+20
1.875712090102886e+21  8.310498537923767e+20
3.594551420285482e+21  2.845125648687998e+21
1.77673085159263e+21   9.316775872157758e+20
2.349044914539152e+21  1.035361285078823e+21
7.361257439926828e+20  1.841460995211834e+20
7.293748481512545e+20  4.799455925314986e+20
1.260831129378365e+21  7.047529873498513e+20
3.063035466363309e+21  1.729755948249726e+21
2.785212908950451e+21  2.277246345033793e+21
2.402794250191912e+21  1.083235851877789e+21
4.866769901321653e+20  1.01527330732841e+20
1.429217341746027e+21  6.660467792417924e+20
1.28535210344949e+21   6.550345009655774e+20
2.383933174952485e+21  2.141007118602027e+21
3.197330555451684e+20  1.846499552106192e+20
1.735438472509177e+21  9.217116438456116e+20
1.108816627556101e+21  1.035093972984691e+21
3.341687812007511e+20  3.974800620043522e+20
3.031049775909817e+21  1.419350518381537e+21
9.442967554685361e+20  3.527807553079144e+20
2.148190000657962e+21  1.173965564188529e+21
6.055348655978206e+20  2.2906151801349e+20
1.581138393876023e+21  9.225606671386132e+20
2.75057347241653e+21   1.03743938574613e+21
2.602063897004268e+21  1.878444079189965e+21
2.567483007265503e+21  8.153013166481666e+20
3.692298109547885e+21  3.776576368010795e+21
1.132007913837245e+21  6.017340006194306e+20
2.874212481836593e+21  2.514072323539723e+21
4.871736245810736e+21  3.152633604700801e+21
1.923870206818265e+21  1.26796924237013e+21
7.161124227885925e+21  5.529074225395723e+21
7.109382371767065e+20  1.455917007196887e+20
2.719187886613385e+21  1.540739606833383e+21
1.270573541272274e+21  4.587893323328504e+20
3.556109819766154e+21  2.897403417212266e+21
1.90907700794226e+21   8.258228362656121e+20
1.5630350492739e+21    6.693540450097729e+20
1.005263109524157e+21  4.584884505947455e+20
5.445705381620316e+21  4.73664711581306e+21
3.500805616342045e+20  2.292700210716134e+20
3.578747163293132e+21  2.596451792623616e+21
3.438002919538363e+21  3.094955182366135e+21
1.488341723554054e+21  1.449967782113128e+21
4.860678782825634e+20  1.738582956137751e+20
4.389954668473522e+21  4.174903562265431e+21
2.752816265030961e+21  2.594620226036785e+21
4.481914795164707e+20  8.502572042394034e+19
2.764165336091935e+21  8.20658056609198e+20
6.600419318878857e+20  2.765139342718845e+20
2.548581399629429e+21  1.139751971615999e+21
3.839887261786303e+21  3.357383154603247e+21
3.149350330921585e+21  2.887178942359868e+21
1.739117913404739e+21  7.108533959274763e+20
3.448592008162218e+21  3.409241154334372e+21
3.55635751774566e+20   1.754620907729515e+20
2.320581038994264e+21  1.954159248209014e+21
5.296244420786772e+21  4.333251018846828e+21
4.602600006179168e+21  2.365173956593755e+21
5.023810420328062e+21  2.722152756837196e+21
7.556691145756571e+20  2.402804617853555e+20
9.596556064577391e+21  7.174320426408692e+21
3.054986407929291e+21  2.969710240453573e+21
2.033815458621354e+21  7.653811867509516e+20
3.83673249024733e+21   3.349656590963421e+21
3.583674101285475e+21  3.087264480514842e+21
1.06105482760793e+21   7.691337989432092e+20
3.020014830922852e+21  2.340174906657185e+21
2.782275436093498e+21  8.726023781479304e+20
7.226633588065656e+20  3.568545201278496e+20
5.182878122116741e+21  3.736317895774921e+21
1.595934970451748e+21  1.370627439635777e+21
1.351013460116645e+21  4.71731000540177e+20
1.060033636392424e+21  7.284994037404391e+20
9.469459979493368e+20  2.623479869003552e+20
1.345913133538648e+21  9.723011024724461e+20
1.948932738744582e+21  1.66061051074022e+21
4.428299441600861e+20  3.155037560973522e+20
3.838288483918587e+21  2.508554872156864e+21
1.189306085996373e+21  5.613970606660489e+20
4.319154704631537e+20  2.756322317340869e+20
2.949272287976117e+20  6.89929188860003e+19
1.292440769262971e+21  1.428007809994104e+21
1.370738100584621e+20  8.410093907920709e+19
6.544518388504121e+20  3.515337704955904e+20
2.970315357235005e+20  1.620322089097699e+20
1.120564267184097e+21  6.528668734289277e+20
1.873975952446534e+21  7.507432874712219e+20
6.346641479876529e+20  3.396113503881808e+20
3.349819061134728e+21  3.449640696668199e+21
1.649283485737673e+21  1.339393247494481e+21
9.280472050630299e+20  5.357709037154917e+20
1.547213903782948e+21  1.522714273021056e+21
6.628465485558307e+20  4.953811323163563e+20
2.84023901509757e+21   1.431542148662671e+21
3.135591834059968e+21  2.40336268421613e+21
2.195252616763984e+21  1.034176877783321e+21
1.471860800717691e+21  4.767569253067051e+20
1.63896461309146e+21   7.330957526565104e+20
1.197182881744644e+21  6.151900591863212e+20
2.398343567860163e+21  2.435004819917673e+21
3.386926470264447e+21  2.53565167487449e+21
7.64462392848098e+20   3.035572651881843e+20
1.094720360722431e+21  9.435331086963455e+20
2.109909403825313e+21  1.5368703781509e+21
9.232131538130011e+20  5.195059904057566e+20
3.532680968604666e+21  3.247429469809856e+21
1.286815210378432e+21  7.27815082246185e+20
4.502533400158716e+21  4.473049498704725e+21
5.725786494246301e+20  4.177952266527179e+20
8.430806056431979e+20  2.664073472383572e+20
3.435681313930453e+21  1.89072030865185e+21
1.119171528999332e+21  2.35681526583373e+20
1.832440378983203e+21  1.629025249872471e+21
2.722840305911183e+21  1.441339054112072e+21
9.335849437548354e+19  9.56843643292902e+19
3.325809245621309e+21  1.598167257950923e+21
2.548491327636882e+21  1.968597219096661e+21
1.363288020901043e+21  6.733051158256099e+20
5.458690385245932e+21  5.609620109248076e+21
1.122507570423307e+21  4.135249336584185e+20
1.588805209291668e+21  1.462517490785885e+21
1.813980124110612e+21  1.894611154612545e+21
2.598671560584951e+21  1.606456985934278e+21
4.656768176597273e+21  3.091656201344969e+21
2.053034007081205e+21  1.679161990245389e+21
3.025687114653526e+21  9.640325536045889e+20
2.225371002221978e+21  2.172107909431111e+21
9.966815004342029e+20  6.559611841429032e+20
3.732013665811805e+21  2.284215277021681e+21
3.762453495693202e+20  1.117594086934851e+20
1.915027388949923e+21  1.149726772534555e+21
7.023678870858204e+20  4.586212598712568e+20
2.626865220152197e+21  1.110467533651254e+21
1.255499993319465e+21  3.121760299133145e+20
5.174506493359413e+21  3.792425009384848e+21
3.235186688019453e+21  1.555840214852203e+21
1.40812191814147e+21   1.128643835159965e+21
4.353831295862383e+21  3.825635366968885e+21
1.134985919090844e+21  7.01610898604204e+20
1.808334861977703e+21  2.018569463616689e+21
1.358827768420086e+21  6.916998930508693e+20
3.194559715780944e+21  9.791778105915897e+20
4.799741702167591e+21  3.350580043746264e+21
3.533894125754289e+21  2.389735047416811e+21
1.180912502190861e+21  6.613572991693018e+20
1.683390371615656e+21  7.180522287012172e+20
7.040806623191048e+21  6.530209610408659e+21
1.497221696119321e+21  5.595393764852544e+20
7.317561264542266e+20  6.895658919223123e+20
4.760685360299127e+21  2.823770988506391e+21
2.385908003389087e+21  7.777988597342588e+20
4.090597023542485e+20  1.177793876730148e+20
3.333368537595851e+21  9.973424815542631e+20
3.682898534175609e+21  2.42711922150863e+21
2.966079721785463e+21  1.701400740341722e+21
6.454941791915721e+20  1.156687724237729e+20
2.88541574885963e+21   8.770244246229237e+20
3.587105844201532e+21  1.107632483439702e+21
1.830864119113624e+21  8.203566686852599e+20
4.9226561949976e+21    4.610903407747766e+21
3.661789036822217e+21  2.420873933538367e+21
3.608754647610302e+21  3.359964776004768e+21
1.470694368414202e+21  9.46258350359108e+20
1.725996675890395e+21  1.185672448585522e+21
4.673706214795814e+21  4.029885932575493e+21
2.444542618737637e+21  9.743813029430795e+20
8.032935547351933e+20  8.86236031944002e+20
1.199845635024327e+21  5.659244711999493e+20
1.282499073085551e+21  4.793369582511072e+20
2.195001541084758e+21  1.302118631438721e+21
3.257870193442612e+21  1.725212754006507e+21
3.68115789291963e+21   1.613414838597958e+21
2.761990097471915e+20  9.115008392945825e+19
1.195741729863886e+21  3.767363244946968e+20
4.835841430880686e+20  2.772700140584512e+20
1.637310666128308e+21  4.656888272587337e+20
2.93883913648936e+21   3.029490916823298e+21
1.285830610909898e+21  7.994448404181373e+20
5.664672647302884e+20  5.329171152456152e+20
7.560643054429589e+20  3.587001088597699e+20
2.924903310392415e+21  7.575177103985786e+20
4.981014964868974e+20  2.544621623730813e+20
4.450723990045446e+21  4.587913384050095e+21
7.362810055898364e+21  6.64801811056939e+21
2.239837127175045e+21  2.047682487542741e+21
5.244576874061764e+20  2.10549382611441e+20
1.547257813879314e+21  6.08183810184271e+20
2.800561176480529e+21  2.884553297802865e+21
2.865431025513174e+21  7.837137547224832e+20
5.782633180542785e+20  3.352403911523357e+20
1.027281208102372e+21  6.356988706435396e+20
1.749675476831202e+21  1.263479529310735e+21
2.82251115811438e+21   2.34290761678933e+21
5.540586092669851e+21  5.022917444717447e+21
3.666332042946327e+21  3.55790621652377e+21
3.239586704855394e+21  2.060384492473773e+21
3.391573059179987e+21  3.109926383671787e+21
5.014679372083568e+20  1.38501578742328e+20
1.459522063638603e+21  1.06763933655375e+21
2.235256966354009e+21  1.238733173534508e+21
1.393668741037331e+21  1.467438168305622e+21
7.720014186243162e+20  9.754502487340096e+20
4.789962135576756e+21  3.967236401787763e+21
1.735068051439826e+21  1.073599308821245e+21
8.740248386828606e+20  3.259382900953699e+20
1.785421672973548e+21  4.744797570916189e+20
2.832236118559733e+21  1.973092027791384e+21
7.961170687289784e+20  3.987901797774526e+20
3.257227304595804e+21  3.881325009559729e+21
1.086853698073322e+20  1.099769876375882e+20
8.181272860078448e+20  3.61444414822705e+20
1.331443067935907e+21  3.048699054462009e+20
8.08353348916544e+20   2.962944142148652e+20
1.093937860287176e+21  2.606952948464746e+20
1.256943397000037e+20  8.76848098376763e+19
2.947136455852836e+21  2.608487975064987e+21
4.042313931937446e+21  1.335364473165698e+21
4.421086926797627e+21  4.856819450803332e+21
1.148073379607983e+21  7.326974421082168e+20
4.430295662135693e+21  3.440209498989665e+21
2.361303712724855e+21  7.487057984826794e+20
1.136356139277471e+21  4.655555812268835e+20
4.253796215039323e+20  2.335857886940252e+20
1.697056544684912e+21  7.327465125791566e+20
3.793000286065749e+21  2.341045921590117e+21
1.471266325566878e+21  4.690932750771734e+20
5.36721777321441e+21   4.668926407526797e+21
1.157770755505618e+21  7.407638830294215e+20
9.171952188109273e+20  4.599673585906301e+20
8.803242486616451e+20  5.253599587278971e+20
3.672443427640668e+21  3.147583170500676e+21
2.199774230789864e+21  1.532262238248054e+21
1.029131061649314e+21  3.832592110621157e+20
2.030622406485549e+21  1.614371001118719e+21
2.485463450851832e+21  1.750118142675451e+21
5.792529840723932e+20  1.653993992929174e+20
1.431023285196602e+21  8.461183807007263e+20
9.731890359279781e+20  7.313362741568403e+20
4.786357004075046e+21  3.788130792894028e+21
5.932558012137949e+20  2.558876745658839e+20
1.359221270437528e+21  4.774131391789097e+20
1.506070143487198e+21  1.154255961521184e+21
4.823141279931501e+20  2.075467773831276e+20
4.600277274671352e+21  3.889045494747433e+21
2.413062457342317e+21  7.431775609787128e+20
2.101268122040296e+21  9.348735066433442e+20
1.263725818038857e+21  3.792702743559118e+20
1.934852234509608e+21  1.690121243327241e+21
1.539524007419212e+21  6.851331357935801e+20
9.353794030263612e+21  5.947451714469138e+21
1.894304075264578e+21  1.302008654943196e+21
1.135540987744917e+21  9.168835016935938e+20
1.75657611736024e+21   9.413806883144376e+20
3.476071847188526e+21  2.783158095177092e+21
1.325058089564202e+21  1.279451767285311e+21
1.871015961591445e+21  7.931328987042647e+20
7.398704870828414e+20  1.796191337177462e+20
4.585182334620313e+20  3.978240047226443e+20
2.037053546753434e+21  8.116181996894091e+20
5.972386721342507e+21  2.60104308577998e+21
2.884261701455117e+21  1.494640847366612e+21
1.960350489699873e+21  5.959356827149355e+20
1.446123854747176e+21  5.84319533653185e+20
1.220153491644047e+21  3.922579763883045e+20
2.75125464186017e+21   1.973592778342701e+21
1.513335575586053e+21  1.371316207965538e+21
2.021685013025032e+21  9.877734643446321e+20
6.417263551533233e+21  6.023506851779809e+21
3.336957906498865e+21  2.310968759549837e+21
7.046140573999715e+20  2.014485469526975e+20
1.603892830993312e+21  1.138982351475678e+21
3.02272599789853e+21   1.386481628881621e+21
5.667203670293466e+21  3.60246166886561e+21
1.350076711394152e+21  1.346987400614013e+21
2.777234782210564e+20  1.463667392533117e+20
1.184286824211669e+21  8.539659462109158e+20
1.915818896584434e+21  1.21102279102115e+21
4.796040869173799e+20  4.193342558271281e+20
2.188383501432337e+21  1.338486032533919e+21
1.601018408531143e+20  1.334461342876173e+20
3.350720906960109e+21  1.548165986323922e+21
1.912175484485891e+21  1.839425259812396e+21
2.498092670106886e+21  2.123666429041927e+21
1.658196109400239e+21  5.711663065077379e+20
6.110405724372763e+21  5.480096261676052e+21
1.298762697239893e+21  3.962013089879067e+20
7.718494221368925e+20  4.645319482159542e+20
5.143342709837916e+21  2.613005882065424e+21
1.504882319085479e+21  4.909557649057629e+20
1.45348949193774e+21   1.334349142728332e+21
3.103974312876014e+21  2.709037118329264e+21
1.599881249625232e+21  1.109416155182746e+21
4.121414029892674e+21  1.450257544182278e+21
4.07207371827511e+21   4.066670224382197e+21
3.397012281629944e+21  2.827665114119689e+21
8.650942006217849e+20  3.722058655867986e+20
1.243043036750158e+21  4.43937072031607e+20
8.736262701158383e+20  1.735646900038182e+20
7.00718443722296e+20   1.554767247252981e+20
9.692433197044481e+20  2.918820903546926e+20
4.074001258915624e+20  4.05945158280697e+20
2.662123901634881e+21  1.694877165098859e+21
1.224259648604302e+21  4.244720059106538e+20
2.720115628136624e+21  1.906967493729302e+21
1.50121976668852e+21   1.153716354287581e+21
7.633432483406964e+20  4.578433568606208e+20
1.160308533895641e+21  1.324625668470856e+21
1.037445832461347e+21  5.305800280448616e+20
6.00542062460927e+21   5.447884367610526e+21
3.336097156020084e+21  3.160056868263347e+21
1.199415541259913e+21  4.040186994423429e+20
3.97035541709132e+21   2.642796959976249e+21
2.297593540596258e+21  1.455668575505942e+21
3.700706893002139e+21  2.770269657640861e+21
6.033190945811543e+20  3.315763966652459e+20
7.474173941584075e+20  9.682832306077612e+20
7.40019331050526e+21   2.658921151278752e+21
5.72650707018668e+20   2.352046455792054e+20
1.86104386611654e+21   6.914596485287472e+20
3.226430001493985e+21  2.334214635087965e+21
2.83008339793785e+21   1.75595713277583e+21
3.72402765777257e+21   3.688996093288219e+21
5.521413143156228e+20  1.434927962368528e+20
2.468618862345559e+21  1.122627537404006e+21
5.515523560743534e+21  5.453691667850653e+21
5.553685938085965e+21  2.180279555846986e+21
1.018180559155363e+21  7.526238278892502e+20
3.424029375794539e+21  1.388072883392335e+21
8.308859837521854e+20  2.427405990560528e+20
8.208181867851987e+20  2.920470393822946e+20
1.538894066421334e+21  1.230518438929198e+21
5.410534520330366e+20  1.30284948872175e+20
5.403479068564137e+21  5.054153726341321e+21
6.229198860593775e+20  2.044612074054288e+20
4.042921917887141e+21  3.886088941640059e+21
6.507397468575519e+20  4.242141504374888e+20
1.831808749135464e+21  4.907187831477458e+20
2.112532750608256e+21  8.487352305720821e+20
3.045764161792343e+21  1.990236109425876e+21
1.236892245559077e+21  4.893337953764652e+20
1.742717415406915e+21  6.078679614834044e+20
1.401386221948784e+21  8.4930293651436e+20
3.745713615878266e+21  3.916980492415706e+21
2.075487265973414e+21  9.719282579035454e+20
8.511656928742348e+20  4.181141129377082e+20
1.556222228937595e+21  4.760356738263817e+20
7.410571855846535e+20  2.872370312556515e+20
1.802116516792211e+21  5.6289957878298e+20
1.428196150530521e+21  5.252008165290646e+20
3.338987904030902e+21  1.904610145959725e+21
8.498968036792232e+20  2.580324256929264e+20
2.176049267952876e+20  1.558262162536311e+20
9.089423724937709e+20  2.506711949931223e+20
4.274086057260534e+21  1.369695353077148e+21
1.69491395716219e+21   5.886176753125552e+20
2.91476345583139e+21   1.476700199523153e+21
7.607007612593368e+20  3.781616626421387e+20
3.095641527665472e+21  2.603678233870447e+21
3.055793678162497e+20  1.153845399305404e+20
1.643002090157398e+21  1.659412247369865e+21
2.351081667470631e+20  2.438339416905892e+20
2.37362218360562e+21   6.889355563903414e+20
2.376009091408126e+20  1.168860212813072e+20
1.286427337860525e+21  7.30579224688979e+20
1.501591313657778e+21  6.860719139506553e+20
3.045724755295604e+21  2.843940089221592e+21
8.523129848793074e+20  5.802554004378279e+20
8.426606449779456e+20  2.917453742055045e+20
2.474605272150242e+21  2.313295209342096e+21
1.995560757486563e+21  1.158454126083576e+21
8.171500048887054e+20  4.338712632162057e+20
1.578560083089353e+21  7.302580068529316e+20
3.37184166331257e+21   1.85816419836818e+21
1.298778459838588e+21  4.711422149368933e+20
1.392231529806247e+21  6.207983791359119e+20
1.403809158548309e+21  6.374492800194601e+20
6.098110334440089e+20  2.074661723322969e+20
2.434882397536927e+21  1.604760451338025e+21
1.223924130432063e+21  5.547093948942639e+20
4.155142613401959e+21  1.697748640518023e+21
4.483636296122269e+21  2.674175386932486e+21
4.26913097177052e+21   1.404434238942465e+21
1.866443682069757e+21  6.597288655671639e+20
1.7884413365237e+21    9.662798179181494e+20
1.503169825327171e+21  5.007939660181214e+20
3.339841336160289e+21  9.887216897401756e+20
9.461229651174349e+20  2.341948090642596e+20
9.21719084636621e+20   6.42155653281803e+20
3.707594022732295e+21  1.47400475527055e+21
1.9859906082784e+21    1.957830241102274e+21
6.23688875695751e+20   2.998800348094396e+20
5.213551576228808e+21  2.739205295772388e+21
5.166968593483102e+20  5.000027947462083e+20
9.415011459998459e+20  4.849012287742174e+20
1.563426862441481e+21  1.001414866677687e+21
2.60790393982106e+21   1.97917477006122e+21
5.119274347529341e+21  4.598485878785822e+21
4.158731982304973e+21  3.699889320784785e+21
2.877277744332972e+21  1.399215670356251e+21
2.567542679960566e+21  1.092694915579017e+21
5.54936923784313e+20   2.490147419644279e+20
1.105865643900266e+21  7.707973943994377e+20
7.97635569933337e+21   5.836217908690915e+21
1.929696175886222e+21  1.631109090752804e+21
2.995751687930394e+21  2.236001553986402e+21
3.696670541836108e+21  2.322287957202408e+21
4.432363940264563e+20  1.593311919217531e+20
5.453239903796907e+20  3.124524078473219e+20
2.62298086547359e+20   2.479182116257802e+20
3.863210278356548e+20  1.516595670370062e+20
3.239574319956419e+21  7.979867873724022e+20
2.837567254618633e+21  9.99517612275542e+20
4.142031508986776e+21  2.766048379760756e+21
8.932717035253678e+21  8.983176026006683e+21
4.564927395296214e+21  2.263656386005731e+21
3.268802681538053e+21  1.427699945800077e+21
1.866188102790904e+21  1.404035617364322e+21
4.283902778548295e+21  3.529545000063262e+21
1.997862096896149e+21  7.247655396581304e+20
1.133771073091361e+21  3.460377599999573e+20
3.220622046824537e+21  1.827486117276621e+21
4.575397138529943e+21  3.056126917325675e+21
7.985670269262679e+20  2.436394434199321e+20
2.580096463921861e+21  2.421438528243903e+21
2.237415316475427e+21  7.180615605349451e+20
2.161002741597831e+21  6.157421568720155e+20
3.318050669363257e+21  1.883786492543807e+21
1.520524446491243e+21  5.724410419380158e+20
8.007934939920492e+20  6.149793141800084e+20
7.86332998538516e+20   4.36300170369112e+20
1.66266030253087e+21   5.900567283282374e+20
2.67500419656916e+21   1.941207368089532e+21
9.934062576051977e+20  8.293870539720824e+20
1.545701820208058e+21  7.423576140508055e+20
1.492874596579002e+21  4.591247008542269e+20
1.768211166997552e+21  5.89260205278767e+20
2.288268837567787e+21  6.264652008446619e+20
7.105475499090321e+20  3.786176103522885e+20
1.064846858494176e+21  2.451803692665603e+20
2.257020611553277e+21  2.291036534570412e+21
1.286172884481578e+21  1.228044519705391e+21
3.979009083775312e+20  4.343852679550518e+20
1.347104335640087e+21  5.450248960076879e+20
1.00169625861928e+21   2.929416273754011e+20
3.833778128891775e+21  3.721042172321465e+21
7.134625047678477e+20  4.278867683796151e+20
4.27783868165004e+21   3.461899181478427e+21
9.696655321695141e+20  3.614940923413447e+20
1.855190312500865e+21  5.60343620862461e+20
6.026863388335087e+20  3.107848074712998e+20
5.8494891170111e+20    6.936173606402172e+20
2.511758843176141e+21  1.972339456121277e+21
5.142622133897537e+21  3.757798175423885e+21
9.317970147027693e+20  5.079001334765295e+20
4.869407884803385e+21  4.470511759252074e+21
4.126535748568901e+20  4.890451803178454e+20
2.895626535114786e+21  1.442590210383551e+21
9.986861652183362e+20  1.13259258052337e+21
5.508938172188412e+20  1.490624241670197e+20
9.838496191959175e+20  4.967307893485602e+20
2.907945005995551e+21  2.476898219383398e+21
1.603674406411385e+21  1.716343051524889e+21
5.256308751091064e+20  1.851332013022603e+20
3.501070202820153e+20  3.092175946765965e+20
2.538074501698774e+21  9.382705812247691e+20
3.359400469341959e+21  1.837776842425162e+21
7.473239444661396e+20  2.961364560874348e+20
2.803974904998076e+20  1.692256777087046e+20
6.178240630810078e+20  2.896306681866011e+20
2.564219023435567e+21  1.258083846348426e+21
1.281349529280665e+21  9.349092614713859e+20
7.708169719223178e+20  3.225038975615329e+20
6.334346652893808e+20  1.167534240492784e+20
3.033166467734681e+21  2.399009298870456e+21
1.420714545649551e+21  6.43797124804862e+20
2.200822443603135e+21  1.44194893907961e+21
1.490466296678266e+21  1.43466265343798e+21
2.123649886288421e+21  1.570725421330346e+21
3.473152951680036e+21  3.528469100902157e+21
2.612979496601107e+21  9.534368071592849e+20
2.181266688121185e+21  8.253157605024428e+20
4.537803340640468e+21  1.811862748301554e+21
3.033139446136917e+21  2.963981703479679e+21
3.567909250789865e+20  8.02912775386699e+19
4.752706107659333e+21  4.437369255433296e+21
3.609314219864002e+21  3.298660992092691e+21
9.643569141087512e+20  4.883013812845125e+20
3.699459395905357e+20  4.180966159840309e+20
3.319162495521264e+21  3.562154535704887e+21
1.189337611193765e+21  5.615439122600234e+20
6.536569535161812e+20  1.089462558277464e+20
5.984901098807063e+20  1.706249071755569e+20
1.060426575459912e+21  6.061732691408738e+20
2.481859445250029e+21  2.486552789973949e+21
4.622348290545188e+21  3.470096271824822e+21
4.79257084566091e+21   2.487250192548621e+21
2.345211225356353e+21  1.687686938422532e+21
3.716310739811071e+21  3.334660811262802e+21
6.781250102916851e+20  3.777250367817653e+20
1.07901293112207e+21   6.697736735345528e+20
2.294736006632691e+21  7.922948144671081e+20
4.091429063573641e+21  3.459232570115064e+21
1.493707762510066e+21  4.783133988927969e+20
1.084314793783392e+21  2.526647058621785e+20
1.744775560436623e+21  6.600308999452985e+20
1.570561690151143e+21  5.280174559315148e+20
2.870270143312783e+21  1.472744168179976e+21
1.488390137250048e+21  3.148682437714347e+20
3.460175266403815e+21  2.660293502700079e+21
3.645106577902529e+21  1.653417495585123e+21
4.556985297353346e+21  3.58201662978649e+21
2.876525643195201e+21  1.321783089741927e+21
1.311658754772868e+21  2.962630321005868e+20
1.233676675425134e+21  5.194103198759225e+20
3.17975188020615e+21   2.369560551295431e+21
1.387437448002911e+21  7.487649096351635e+20
1.597618190812478e+21  4.825024910475649e+20
5.111045145110229e+20  2.793252481677753e+20
2.278095206009557e+20  2.422182105850254e+20
1.582284559981188e+21  4.028011700480817e+20
5.509343496154875e+20  4.27428395293416e+20
1.77077596698534e+21   1.760387540934132e+21
4.676843534886231e+21  3.50744988336367e+21
3.792162616535058e+21  2.525468761678902e+21
1.895391694574588e+21  7.12455930547882e+20
1.962208224546164e+21  5.677509454353262e+20
5.662015523522735e+20  1.563531890137791e+20
4.277005515718977e+21  4.121302957052115e+21
1.707180636647241e+21  4.181193666681485e+20
8.147450826876896e+20  1.722172378589318e+20
2.198091010429134e+21  9.172655364204842e+20
9.648556877674824e+20  4.012301310701951e+20
2.533815222351188e+21  9.146946218579527e+20
2.09316502041075e+21   7.352665688355213e+20
8.882280660076803e+20  2.077671901166406e+20
3.98243125654216e+21   3.035025281568382e+21
6.227442456739101e+20  2.960201984778039e+20
5.845492172341809e+20  3.189815694302216e+20
4.091563045662556e+21  1.438440226362047e+21
2.511702548180799e+20  2.559577538599605e+20
7.224235421264081e+20  2.91598535277904e+20
6.253252023253608e+21  6.081514667860345e+21
2.553105265455123e+21  2.092564342958825e+21
9.402637820022258e+20  3.105990339866707e+20
8.704140776816163e+20  4.426883448891771e+20
1.719752435007046e+21  1.090152779956355e+21
3.302374764960287e+21  1.040155452262902e+21
3.449494416937552e+21  3.742895545644684e+21
1.814116920949293e+21  1.418854963389164e+21
1.393182915227529e+21  4.448357207703774e+20
1.032879182439193e+21  1.121302439532645e+21
2.659607515343087e+21  2.41475228392075e+21
1.707823525494048e+21  6.29568036966557e+20
1.494220046967679e+21  1.035530286876965e+21
1.113728928849655e+21  4.109048754414531e+20
1.465747164223536e+20  8.374966393777173e+19
1.24930416613211e+21   3.793648415038373e+20
1.933583345314597e+21  1.10597800026672e+21
5.398642765514295e+21  4.034080456728186e+21
5.767518537243376e+21  4.679728498117153e+21
3.912975054238992e+20  1.27457924919584e+20
1.323688995277481e+21  9.459483117708858e+20
7.124559502511304e+20  2.518709726988523e+20
2.473594214033897e+21  1.484252908736239e+21
3.913079762930329e+21  3.94299573973257e+21
1.180573043368948e+21  1.176508834624472e+21
2.241077868872386e+21  9.824371918365322e+20
3.415751759679432e+21  3.123907269690378e+21
3.136922647749856e+21  2.875289261076125e+21
1.860348059974111e+21  7.529892804561376e+20
1.385306119479258e+21  1.205964330562064e+21
1.943768235871895e+21  9.901427349250977e+20
4.451909562647351e+21  3.634896549284186e+21
5.209332266327916e+21  4.244084865785594e+21
1.089499562854402e+21  1.108517708167709e+21
8.377517213841118e+20  4.697520006444202e+20
4.617015465636427e+21  4.030752796221643e+21
1.116123717951509e+21  8.333822530273931e+20
1.894641845236631e+20  1.341992815740517e+20
9.314930217279218e+20  4.714570484513439e+20
7.91226159533654e+20   6.097791817356442e+20
4.279793243888319e+20  3.424111932405208e+20
8.960620775594913e+20  1.494195891723428e+20
9.918998035298423e+20  3.569507836316347e+20
4.749293505041693e+20  1.16751011339603e+20
1.06796560123613e+21   4.312062478159601e+20
4.055300061462968e+20  2.618595419658944e+20
3.0157116414789e+20    1.585483921847722e+20
4.094544428615875e+21  1.848795516751098e+21
5.746975930493079e+20  5.577369871253847e+20
1.709676756740711e+21  4.644986961695805e+20
3.203524130839225e+21  2.305578996475413e+21
1.944924535076222e+20  9.262232237576969e+19
6.995815099963663e+21  3.171516621383788e+21
5.117372702586684e+21  2.501243703658168e+21
4.510457483703074e+21  4.124670180274009e+21
1.267927676491194e+21  9.268650354935931e+20
2.816276487380239e+21  2.402371659143002e+21
1.704266807688332e+21  7.219293794969204e+20
8.572342933721165e+20  7.165663110401626e+20
2.564438573917401e+21  8.026639106934153e+20
7.315971493873804e+21  4.115938123747253e+21
2.309824191284289e+21  1.032665441600878e+21
3.359371195944381e+21  2.039835814777353e+21
3.224041404841618e+21  3.197230604156579e+21
6.834629017500259e+20  3.2916452625443e+20
4.774529988503617e+21  4.706838940643025e+21
2.191849021345599e+21  1.092606075508618e+21
1.102853861649462e+21  1.045950270495187e+21
2.637720021154067e+21  8.953876194175462e+20
3.145142842969714e+21  1.088674337801556e+21
1.604058338279618e+21  9.039960563566559e+20
1.659081066727017e+20  1.253658255634351e+20
2.191783719151002e+21  8.702317044147059e+20
2.44494456500438e+21   1.104167296136038e+21
1.672729225397763e+21  4.33492568659039e+20
6.334087695915234e+20  1.458467977380818e+20
1.752421546703991e+21  1.205980045310014e+21
6.506147719678924e+20  4.066957722923409e+20
2.530921096640649e+21  2.132635475301824e+21
4.504171584523172e+21  2.547006678020597e+21
1.901241870490542e+21  1.675094697942543e+21
4.360558547805768e+21  2.20167903106701e+21
3.595764014485151e+20  1.723383748372839e+20
6.421761521661069e+20  1.549670218623461e+20
2.890284140056818e+21  1.634095424850963e+21
2.260992786424618e+21  1.164541756635508e+21
2.827679601636741e+21  1.720039436275799e+21
3.724043420371266e+21  1.483156742907686e+21
3.371766228018811e+20  1.049819669470031e+20
4.89068401534299e+20   2.899018974741594e+20
5.953100055938293e+21  4.935436044648191e+21
4.410535555820652e+21  2.845259323030938e+21
2.161160367584789e+21  1.54443572746694e+21
9.999984015597613e+20  4.147142297051408e+20
1.539826874494153e+21  5.755556779600597e+20
3.632659754432384e+20  2.394237420282407e+20
8.697374118376039e+20  3.828070538816523e+20
8.822225159045817e+20  5.982456873316799e+20
1.482389090746577e+21  5.546259750936661e+20
1.622192645129179e+21  5.92620148150389e+20
5.330474592704555e+21  5.405208625335533e+21
1.466270707680218e+21  3.876777949257704e+20
1.657794163133496e+21  1.297159621249282e+21
1.558190301974756e+21  8.074570096799575e+20
1.957659588922519e+21  1.753954951539242e+21
2.728494575243347e+20  2.654237015008695e+20
2.833267442874401e+21  1.099026869694609e+21
1.398293374904687e+21  2.941787605635402e+20
2.593252604333317e+21  1.099228595773543e+21
2.579921949436301e+21  5.206451402780029e+20
2.77411603946861e+21   1.82606669010369e+21
4.149195610094016e+21  3.386567224689921e+21
1.353891260278535e+21  9.587537306083606e+20
3.948452160303603e+20  1.401645183618608e+20
3.452113823070822e+21  1.127957517539001e+21
1.262089885474215e+21  3.677337278249499e+20
5.441620616758291e+20  4.217220113384393e+20
3.271861751584945e+21  3.361552956808736e+21
1.214443490266495e+21  1.229278492398666e+21
5.415576300113208e+21  3.91213468301765e+21
2.601467170053641e+21  1.830185486697774e+21
3.019186168591416e+21  2.640718075870257e+21
2.161610727547526e+21  2.343162646722853e+21
5.085283429341762e+21  5.008618570319041e+21
1.113238036490272e+21  8.009002142912191e+20
3.889037859269565e+21  3.430278299014126e+21
4.256885684383699e+21  3.756892377689831e+21
1.075470850015143e+20  7.07308176374559e+19
4.866330800357984e+20  1.923309869890878e+20
3.526533555113305e+21  3.423402722424389e+21
8.286263026391523e+20  6.5684875871784e+20
4.199202454456431e+21  3.555622357179362e+21
8.337626580141684e+19  7.971552797980764e+19
4.409153513685002e+21  2.938074356780388e+21
2.614857497645721e+21  2.509546898811784e+21
1.641455103685396e+21  5.33781954617558e+20
2.723157809684913e+21  1.304300322403457e+21
9.383677665591029e+20  6.84063090842866e+20
5.265529871328105e+20  2.34001766957482e+20
6.757860658252102e+21  3.132600389314482e+21
1.004461468790485e+21  6.405493103049625e+20
1.378238845764007e+21  5.316110009849336e+20
2.676659269432219e+21  2.527079080958914e+21
2.311975786006266e+21  9.74446537583682e+20
2.170097761045306e+21  1.476084274571739e+21
1.097183829718603e+21  3.816163804840441e+20
2.224565420838632e+21  2.377736348059838e+21
2.657043841255207e+21  1.358348527248239e+21
2.526981009916654e+20  7.968004618249342e+19
6.57593099590503e+20   5.405339538408951e+20
2.250474629494894e+21  2.187484060810632e+21
2.154141507565532e+21  9.540419117434683e+20
4.585002190635218e+20  2.840362554464848e+20
5.870216934296073e+20  3.778591216090461e+20
1.796950888019617e+21  1.12386080734809e+21
6.2135713698868e+20    3.785645865653006e+20
2.374218910556247e+21  7.675821198142206e+20
1.957318441250746e+21  7.22945102591879e+20
5.478598547398724e+21  3.79730071424018e+21
1.046476675614132e+21  2.988366455390201e+20
9.235115172883144e+20  3.392655386760435e+20
1.956269102537569e+21  1.874029142772883e+21
2.275603589515715e+21  1.178423975354013e+21
2.839776270235858e+21  1.37560732307124e+21
8.166883859269e+20     2.176554979969784e+20
5.501811225778098e+20  2.47847897769223e+20
8.919232695019378e+20  4.085145505327295e+20
1.197181755844737e+21  1.107585417070597e+21
2.782601947066483e+21  2.271045463024981e+21
2.16636990645375e+21   2.146816304724497e+21
6.580479631528674e+20  6.325236138248865e+20
1.415171740408165e+21  5.416185013206592e+20
1.628171736584466e+21  1.162113177870075e+21
5.715394438106144e+21  1.96557748095564e+21
2.681499513131735e+20  3.014015674992975e+20
4.20581036100969e+20   4.373906109966386e+20
5.198122243905437e+20  2.151022961856062e+20
3.015261281516163e+20  1.184617416571816e+20
2.864332147204095e+21  2.989809847811774e+21
4.365554165692429e+21  3.193855540918332e+21
3.59311139430463e+21   3.350216770733947e+21
3.893733424831052e+20  3.086879084976729e+20
1.062749306967728e+21  4.655307673311866e+20
2.398273762065939e+21  7.27383600810136e+20
3.948836092171837e+21  2.931093709334844e+21
4.166584008255293e+20  1.758102607762688e+20
2.534708060977315e+21  2.34727760165263e+21
1.945208261852747e+21  6.530300777807991e+20
1.18632245124324e+21   3.236730855050438e+20
1.882725320622608e+21  1.157104673589855e+21
1.811346644228507e+21  1.711360820118996e+21
4.335525289277029e+20  3.266548648689553e+20
2.018562892583357e+21  1.950031521821294e+21
4.32068536555489e+21   3.984771115333184e+21
2.143643616834132e+21  9.395924191467746e+20
1.760004482576576e+21  7.111803164465518e+20
2.042391438211775e+21  5.507346159102636e+20
7.22324462934606e+20   5.65672106834455e+20
1.978082287332738e+21  1.514768807699217e+21
2.555703842440116e+21  2.529632028035433e+21
4.461688003338279e+21  3.562948621650184e+21
1.811542550812297e+21  7.078016052926075e+20
2.34066934513215e+21   1.163756514164854e+21
6.205138379584548e+20  5.434924289532348e+20
3.643880472903978e+21  3.181922023190841e+21
3.746708911395915e+21  2.942503047472206e+21
3.92733590755077e+21   1.401432831859303e+21
9.629788126227758e+20  5.244917083483615e+20
2.455841024302803e+21  2.540137850262552e+21
4.700330932842875e+21  5.052251550818332e+21
3.30529760111845e+21   1.392246371512644e+21
8.444846028270307e+20  2.403084160035425e+20
4.779872946511539e+20  1.942616421502196e+20
1.078899215231479e+21  4.287125465307898e+20
1.38192841975873e+21   1.525246015649329e+21
2.758342181773745e+21  1.899838272062927e+21
4.111849510184046e+21  3.747920733885023e+21
9.092059456619627e+21  7.549581816395925e+21
7.567375935872508e+20  4.437364183723341e+20
8.411975380490036e+20  8.835108737854825e+20
3.275389195993083e+20  3.262212254580848e+20
1.339772475446728e+21  6.30253760206195e+20
5.376253119966822e+21  3.570418486209875e+21
2.244892417756769e+21  5.845772634008603e+20
5.313760045637522e+21  2.017296430640895e+21
1.780964235242358e+21  5.649352372459239e+20
4.179013943226836e+20  1.588381702041709e+20
1.670055100529021e+22  7.998375746656673e+21
3.324084366964026e+20  2.845215980575774e+20
2.174521421779291e+21  1.079688190060324e+21
6.531376884791453e+21  2.79702897279966e+21
1.737278192956958e+21  9.524436241113362e+20
1.348830340197277e+21  8.27482826027389e+20
2.400480525883351e+21  1.302784933843216e+21
1.554879593298686e+21  1.707555420578731e+21
1.406885117093803e+21  5.898822330768002e+20
7.473048041677233e+20  1.897916966093146e+20
2.284457103433172e+21  2.037828885527032e+21
6.134043429966971e+21  2.408543500909342e+21
3.411737926511538e+21  3.143766307422859e+21
2.159227197444741e+21  2.239660449085164e+21
1.961193788730098e+21  7.801288134208525e+20
3.424424566661841e+20  1.283229017451405e+20
1.928291615752436e+21  8.100448244692156e+20
2.44473064402208e+21   2.625836433334444e+21
2.096048450072174e+21  3.94661851033282e+20
1.127379339320215e+21  2.72032535983302e+20
1.214798711687104e+21  8.787815044866673e+20
1.346606687881263e+21  8.785929748928912e+20
3.161207182840545e+21  3.199149632993798e+21
1.002312125868323e+21  2.45606452012556e+20
2.606048456774584e+21  1.927385752340888e+21
1.539334856234863e+21  1.00273891980776e+21
5.902552779620593e+20  2.80822466110895e+20
2.051459436061485e+21  1.146085793318061e+21
2.185430265976689e+21  6.592072872749445e+20
3.519948166558183e+21  1.446874935538156e+21
3.299967590959457e+20  1.855429847706046e+20
1.648642285740726e+21  6.137440096409679e+20
6.849198162294803e+20  3.072824518660859e+20
3.776078573415858e+21  3.084738671379078e+21
7.316097594663371e+20  4.463274734076993e+20
1.88177618700114e+21   1.151278476996292e+21
2.095651570355012e+21  2.0989829134925e+21
6.274505072845122e+20  2.564107099602327e+20
2.329312392771828e+21  2.329161070416974e+21
6.099765407303147e+20  1.805572081873796e+20
1.104713848295566e+21  8.093747137082859e+20
1.261449248427221e+21  1.289289825314557e+21
1.347304745823505e+21  5.112112146378194e+20
1.409449917081591e+21  1.040484354834938e+21
2.144792034739111e+21  1.138306389319107e+21
2.707257851200481e+21  9.236897810205648e+20
8.507930200050699e+20  5.659815843492237e+20
3.466291154697784e+20  3.184814911349733e+20
1.210207291867e+21     4.010355816649172e+20
2.042581715296031e+21  7.989401590687699e+20
5.229510081508396e+21  2.847351807069555e+21
2.38272789910221e+21   2.636792661029422e+21
2.14900402629061e+21   1.53690306724732e+21
6.081739749794597e+20  5.920796233083623e+20
6.458995031580355e+20  3.115618074163855e+20
2.439363479166161e+21  1.746273926797647e+21
3.213166337641425e+20  3.335284153079852e+20
1.864714299812847e+21  1.245466349587902e+21
1.651184004780423e+21  1.614576086132376e+21
1.553514439661639e+21  4.652436863111898e+20
1.272982967072917e+21  8.080265372344595e+20
2.287162077959361e+21  2.007708502534954e+21
3.030496959055557e+21  2.328062687972979e+21
2.24835455997031e+20   1.701370003274265e+20
1.008536100553349e+20  7.09763182356431e+19
2.125327477149616e+21  1.405853024352449e+21
5.151329843777058e+20  4.725161665434621e+20
1.254438269707312e+21  5.243524152957616e+20
8.496142028026057e+20  1.65697553069373e+20
5.342721568941235e+20  1.671992755503699e+20
1.710816167446436e+21  8.330238012123016e+20
1.608093000595789e+21  7.995559005923232e+20
4.231601350175734e+21  4.154307695289165e+21
2.231484638716133e+21  2.15936776604811e+21
1.353662702597446e+21  6.163861364343574e+20
4.283497454581831e+20  3.574483507009659e+20
5.419601955230124e+21  4.192637564316487e+21
4.838487295661766e+20  2.46427648220235e+20
1.107269641084099e+21  3.770761196792069e+20
1.54994083335732e+21   9.500927479205985e+20
2.166588331035678e+21  2.614797533154932e+21
2.692501807021402e+21  1.764600646657413e+21
1.571835082945782e+21  1.297848322963298e+21
1.964963301618207e+21  1.007964331050657e+21
5.147975787954573e+21  5.054366351131353e+21
2.306269725278387e+21  1.184447028509413e+21
2.84934641944402e+21   1.699943195358319e+21
1.088244184458272e+21  4.398323125946113e+20
2.55839812091719e+21   7.46639230783418e+20
1.196358723012835e+21  4.102775479387335e+20
1.14630909445396e+21   3.482794562693535e+20
5.376725434977743e+21  3.935777831868782e+21
4.940696489204939e+20  9.889667967425203e+19
3.655343259855543e+21  2.542754585198292e+21
2.248733988238916e+21  1.51510445488082e+21
2.32686918997398e+21   2.28615249148802e+21
6.594789819344644e+20  3.062195319852823e+20
7.401193109622536e+20  2.000314757253215e+20
6.147481045355138e+20  2.549967485622244e+20
1.501717414447344e+21  4.891608585581491e+20
1.971383182887024e+21  1.199700376109596e+21
1.097179326118976e+21  3.609665495943688e+20
2.798030153489947e+21  2.383376984151504e+21
4.140805403988225e+21  2.356228996147614e+21
4.135115105859042e+20  4.263972684803568e+20
2.18705944314189e+21   5.583589886524201e+20
3.804100533247311e+20  3.62631670644971e+20
1.218836188753042e+21  3.748711451043974e+20
1.3154485338593e+21    6.171346004463042e+20
2.133355143485404e+20  1.380068179785147e+20
1.948123216711562e+21  6.331369384166398e+20
3.415375709110547e+21  3.326789960735164e+21
3.927520555135492e+21  2.435281454463034e+21
3.471312105332349e+21  3.726293371363479e+21
9.917050228459585e+20  1.042001153115688e+21
1.377020622064803e+20  1.210860754790432e+20
1.550904603677578e+21  1.659776470360229e+21
1.145075108156061e+21  8.305795987091608e+20
2.206181727159705e+21  2.100768889108228e+21
4.251650249816881e+21  4.080320685987378e+21
3.756880291154331e+21  3.902185070825635e+21
3.679851849027693e+21  4.179834305330334e+21
1.473202873406648e+21  1.349104667586079e+21
2.369647756934465e+20  2.554316593017398e+20
2.60271917075005e+21   2.548156382266221e+21
2.465600324695314e+21  1.094291486682916e+21
2.52606227559267e+21   1.741273197794535e+21
1.074339320608766e+21  8.22649295506067e+20
2.183832614008879e+21  1.937820434582393e+21
2.020265253242503e+21  7.958265274432679e+20
1.627589646332629e+21  6.070007957207789e+20
7.723954835917111e+20  2.176935787465775e+20
8.585576761226194e+21  3.167715081803704e+21
1.335273379418985e+21  1.046276195531094e+21
1.390030395488369e+21  8.865402937274521e+20
3.939304223560507e+21  3.406562490681631e+21
2.515334701280274e+21  1.746388268970062e+21
2.276619151231687e+21  1.165517651490387e+21
4.993817572709681e+21  3.064483264806518e+21
2.629842099505889e+21  9.148556738645021e+20
2.375270501069238e+21  1.808525756430408e+21
2.418555722987802e+21  1.602760122675908e+21
5.167891831406713e+20  6.347381946715263e+20
4.571959766114353e+21  4.810529372325765e+21
1.356933441826824e+21  1.410402892367366e+21
7.370951438124743e+20  8.307893003815601e+20
2.709080683149659e+21  8.281623746442879e+20
2.272965606033982e+21  1.841421500988727e+21
5.347245434766929e+21  3.369461166102658e+21
2.246481062525323e+21  1.207646966393092e+21
1.697397692356685e+21  3.61246579197074e+20
9.380209893877953e+20  5.645922576411772e+20
1.554837372052179e+21  1.590753782211567e+21
2.894010868748467e+21  2.475170740366455e+21
3.209418779801499e+21  1.981902144366056e+21
1.130509341061238e+21  8.050709402037567e+20
5.540624373266684e+21  1.713140403907127e+21
2.279485692394508e+21  1.520850465352143e+21
2.915950154333202e+21  2.586329432201518e+21
1.281003878009264e+21  4.388793255807118e+20
2.058151785107758e+21  1.147766539513746e+21
4.04750601935785e+21   3.744369385683613e+21
1.846895807887156e+21  7.152584980779965e+20
1.079832586254251e+21  2.328096889997399e+20
1.232935833286432e+21  4.238621894353602e+20
3.67665429329226e+21   2.796654241410166e+21
2.394202508002796e+21  1.120085473557462e+21
7.97206939838802e+20   3.07673602160097e+20
8.121228618046531e+20  1.610552768196017e+20
1.543073969825487e+21  1.262673308040942e+21
4.777609887698785e+21  2.103611457985533e+21
2.279590401085844e+21  1.220860079685459e+21
1.758370801811748e+21  4.356590646662824e+20
6.404716522971379e+21  6.324880758733144e+21
5.089248848813662e+21  4.332824565961238e+21
1.157606374119219e+21  6.17482110859926e+20
4.908326866883214e+20  2.07217321243637e+20
5.716058719051181e+20  3.119594883989812e+20
3.225284961288726e+21  2.708254691546627e+21
1.716392749685027e+21  6.974659647129074e+20
1.007544182735421e+21  2.402485383008718e+20
1.556495822614958e+21  6.166467850775412e+20
6.912417442064016e+20  1.959496386721792e+20
1.19634296041414e+21   3.487581405898721e+20
1.555013012437646e+21  7.242616333031987e+20
4.704192206573392e+21  2.172709996603544e+21
2.629538669480995e+21  1.852512472162431e+21
1.460837114729795e+21  8.579433194559515e+20
3.06609115871048e+21   1.726603154072465e+21
1.998945212606532e+21  5.533846141513767e+20
2.435700926769202e+21  9.118350439169302e+20
4.478559613442316e+20  4.02209122149818e+20
3.546550366607107e+21  3.368728347877292e+21
2.794078244816929e+21  1.086500511716795e+21
3.187160301593174e+21  1.613666240788157e+21
5.036446394982557e+21  2.260632520034177e+21
6.788793632292696e+20  1.74329070487448e+20
1.55695845488668e+22   1.031677272982727e+22
2.962251662102198e+21  2.65869058011333e+21
1.611275356682479e+20  9.14210223595407e+19
1.295267903929053e+21  1.241801473145885e+21
1.093245994794421e+21  1.173806285005208e+21
6.663086907693717e+20  2.339498141827806e+20
2.97175087961623e+21   1.049044298795935e+21
2.459063349836186e+21  1.63911695250923e+21
3.260234583246981e+21  1.903099587510084e+21
2.210427495708409e+21  2.331472699144334e+21
3.44152698624678e+21   2.387958567828547e+21
2.773435995924877e+21  7.13072267391011e+20
3.067658411380805e+21  1.617446524785375e+21
2.788371058189144e+21  7.852359024351651e+20
1.145615540111345e+21  4.591467173577802e+20
1.103688153480433e+21  4.36268203256007e+20
3.708453084361216e+21  1.698103311185927e+21
7.494305031918421e+20  1.531471346105493e+20
3.112813753044635e+21  2.605603131930055e+21
1.939373848535488e+21  8.83521974689439e+20
7.537032933383099e+20  6.626663881513623e+20
2.749233651527388e+20  1.52789089995924e+20
3.143354913917648e+20  1.809529254128878e+20
3.27720865024254e+21   2.49372364929538e+21
1.015219442400367e+21  3.696077356778938e+20
7.377436621588157e+20  4.760897123306606e+20
3.956997740596539e+21  1.840239669658387e+21
2.45503600586941e+20   1.447906820457153e+20
2.767553168911624e+21  2.911123116032218e+21
2.757180253069883e+21  2.328742843637578e+21
2.863911060638936e+21  9.703672872855756e+20
1.442920669512208e+21  1.569239190293817e+21
3.35567542950017e+21   3.347967259780947e+21
4.260613538975255e+21  3.493426439735975e+21
2.909629352256188e+21  3.045080686599519e+21
3.555099324599763e+21  3.028404967129025e+21
1.247149193710413e+21  4.06213322774884e+20
4.129004847064607e+21  2.897942833981135e+21
2.678223144402823e+21  1.459009748218742e+21
3.61593338541633e+21   3.068606901362826e+21
3.111008935493966e+21  3.237171973720565e+21
7.993810525589151e+20  1.630257367645651e+20
1.773676285145366e+21  1.549189468745738e+21
2.069570661962956e+21  1.202998306759974e+21
4.467165506385069e+20  1.393689260563134e+20
2.541450512569442e+21  1.878839103517906e+21
1.201529981284964e+21  1.210547841873573e+21
2.512553728510372e+21  1.829316316364189e+21
1.621734966817047e+21  6.310199097600535e+20
7.354350043998349e+20  2.916773337285092e+20
3.780202181824669e+21  1.4044573790003e+21
2.915525690068323e+21  2.697826455082088e+21
2.677412496469897e+21  1.463587823310201e+21
8.589377799311694e+20  4.938752430674542e+20
3.583141550629539e+21  3.124894661859806e+21
2.351856286606538e+21  1.244542938557181e+21
2.304468285427439e+21  6.962932592704373e+20
1.584120902729249e+21  5.200036311277067e+20
4.880438326190722e+21  4.910147562906444e+21
3.188846899653624e+20  2.241516528858591e+20
2.199294597429549e+21  8.711733254690459e+20
7.396486848011934e+20  4.181925511003432e+20
1.340683328471364e+21  5.127005095294696e+20
6.289406358112185e+20  5.290954558341957e+20
8.247785397075176e+20  1.270530236347107e+20
6.296572711019238e+20  1.339192402432224e+20
2.255556941674382e+21  2.286220896944235e+21
6.530985071623872e+20  5.164517955054619e+20
1.377026251564337e+21  9.129152214976809e+20
2.181656249488953e+20  1.930046143107266e+20
2.06236602845907e+21   1.333600470894027e+21
1.383370697539395e+21  1.597906003667414e+21
3.013280823580027e+21  2.081413867975044e+21
3.374690753026835e+21  2.841066760289707e+21
1.173527724701881e+21  4.288104824650616e+20
2.893802014315748e+21  2.28905118741393e+21
2.424938449559693e+21  6.957645957839292e+20
3.934452157911969e+21  4.454630745910075e+21
7.823912229646599e+20  4.034782102538132e+20
1.243320008127241e+21  4.527774734372739e+20
3.766247215429308e+21  3.296296113929237e+21
2.209702416168402e+20  1.170747009950708e+20
2.94312712628457e+21   1.442215235518201e+21
1.121812890180785e+21  4.802051265337747e+20
2.066954070579453e+21  2.067802379395139e+21
2.097586429344921e+21  7.271757610947078e+20
1.611295622880802e+21  1.546930540578268e+21
1.805923184377246e+21  1.057758620522659e+21
1.441632640018781e+21  4.838448147183755e+20
1.182720697441251e+21  3.674201388990214e+20
5.185872452918989e+20  2.06099063382412e+20
1.999714202242905e+21  7.100038223508953e+20
4.041854564775454e+21  1.615956075377195e+21
4.052931168058972e+21  4.127471968118438e+21
8.296885892012583e+20  7.655741294032375e+20
2.589179098470361e+21  2.647951488783136e+21
3.19005724205348e+21   2.839523676468258e+21
4.268595606364816e+21  3.850654088253327e+21
2.858209503510685e+20  3.329282187091457e+20
5.993692688229643e+21  5.432481736472571e+21
3.889389702990453e+21  3.010617725493498e+21
1.965375380984112e+21  7.666465481262552e+20
1.845691094986834e+21  1.352063095785923e+21
1.524193754287643e+21  9.517618954707426e+20
6.124186176282564e+20  1.283826743638199e+20
3.445383193427716e+21  2.729213446852742e+21
3.236675127696299e+21  1.707038351984763e+21
1.927867151487557e+20  9.761915013570531e+19
3.733072011724237e+21  1.663506658848467e+21
9.030201389837787e+20  4.335385049061133e+20
3.073165187825172e+21  1.742932078544903e+21
1.528554364626845e+21  1.203107942670777e+21
2.817748038558482e+21  7.574120221743233e+20
2.113208853502315e+21  9.144097597990222e+20
1.566188694912966e+21  4.939934142378016e+20
1.460579283651128e+20  9.516478873153007e+19
3.855261425014239e+20  2.313885701621989e+20
2.810632351147237e+21  2.686215102823066e+21
1.47097696929082e+21   1.106445938810878e+21
1.410655755881819e+21  1.159576975270796e+21
5.827252593850958e+20  2.003870184965287e+20
3.318792637401866e+20  2.745602736917811e+20
3.160018232538919e+20  2.769792278895109e+20
2.761956320474709e+20  9.659346282657106e+19
6.642381608406881e+20  5.567652168171644e+20
8.779621106570892e+20  3.78854875930907e+20
2.051197101383191e+21  8.522482545480383e+20
9.576724463618265e+20  9.505061764898913e+20
2.981359309421225e+21  1.042993524577454e+21
4.237732438118446e+21  4.23970149678715e+21
1.809009276021901e+21  1.250563805590262e+21
2.049766082601594e+21  2.008487446064754e+21
3.86776341757982e+21   1.154556262951711e+21
3.881810707767542e+21  3.335669612888084e+21
7.653124472777642e+20  2.949459670559363e+20
2.131148379667992e+21  1.158771955430028e+21
1.050015379021338e+21  4.640702452807807e+20
7.800661270670392e+21  4.91541105677544e+21
7.744829020189974e+20  3.402449059938853e+20
4.306519292926996e+21  3.489827687395488e+21
6.847869600404729e+20  1.542189997661127e+20
6.971392079184433e+20  3.376763849069056e+20
2.718728519451394e+21  8.156167398526934e+20
7.846779256754573e+20  2.247615359768971e+20
1.542330875886971e+21  1.340574508837993e+21
5.334333614635258e+20  2.66195603465002e+20
2.890522830837069e+20  2.024380032719545e+20
4.945943182770826e+20  2.169097398978076e+20
1.155478423295287e+21  1.34249742015339e+21
5.822643159632345e+21  2.430981023473853e+21
9.909630548073492e+20  2.509393219573124e+20
4.124053139274313e+21  3.065942590588273e+21
1.282705112768503e+21  1.245487902595994e+21
6.028034324238204e+20  3.780639382832245e+20
4.13561162771796e+21   2.18426993182857e+21
2.773241215240993e+21  1.302490693976312e+21
4.785951680108582e+21  4.529650469074665e+21
4.235102898886015e+21  3.465027858410559e+21
2.843659499014558e+21  1.25163077683423e+21
1.319865439193844e+21  4.180403965178075e+20
6.723029818734019e+20  1.322194044146174e+20
8.343728957636771e+20  2.954219191926808e+20
1.817702349202633e+21  7.986392712320405e+20
5.609514810866663e+20  6.127774362990675e+20
1.379674368145231e+21  4.414385669068342e+20
1.620589926611788e+21  6.714757001767264e+20
4.349418894127467e+20  3.203044764880138e+20
2.596414131271732e+21  7.347450379249229e+20
1.295845490581263e+21  7.978819018209555e+20
3.491911007077988e+20  3.701629000334593e+20
4.729343684592349e+21  4.204135336731158e+21
8.727142911912958e+20  2.493463147957434e+20
1.937310074006246e+21  8.738780691857543e+20
6.528163566457325e+21  6.344309829364951e+21
1.050001868222456e+21  1.078938513829477e+21
1.187390930254834e+21  5.667209557811729e+20
9.913143355782841e+20  4.90349396968059e+20
1.404265148010581e+21  1.029180959656686e+21
2.626936151846328e+21  1.073834552002156e+21
3.748079694532496e+21  1.722014049384044e+21
2.405989554127532e+21  2.018268728714697e+21
2.880682465651264e+20  2.25812390901949e+20
1.40479319506689e+21   5.313674355272113e+20
1.877888454622813e+21  7.542784236522234e+20
1.883050705695686e+21  8.222125101432069e+20
3.514773530586334e+21  1.116537433156154e+21
1.389451682936252e+21  7.125365754743344e+20
1.119811603096373e+21  9.499116497353327e+20
4.29392103591938e+21   1.615510076869222e+21
2.293265018404402e+21  1.39648884868062e+21
2.433283619669211e+20  1.468118787934807e+20
1.548973685337343e+21  5.246758722652487e+20
2.270291593755231e+21  6.713961497188085e+20
1.474046172436873e+21  9.110192585965535e+20
4.600870623922258e+21  4.623908361381482e+21
1.814085958701855e+21  1.835948287620582e+21
3.096100894827463e+20  2.866660663022683e+20
1.135688480632714e+21  5.147448697913185e+20
2.753632542463422e+21  1.24618978484492e+21
2.420687051511455e+21  7.972509400071614e+20
2.312981214623076e+20  2.705190703662767e+20
6.784019816687684e+20  1.478227389390917e+20
9.346444155671743e+20  4.161207413987655e+20
1.868156738778018e+21  1.805211340728894e+21
2.397707997362751e+21  1.554873732520546e+21
3.850802861383143e+20  1.353877477387175e+20
1.288056515025726e+21  6.214174265830666e+20
3.12408738881185e+21   1.80767233649827e+21
7.869314143390028e+20  9.783153600039492e+20
2.76620321492332e+21   1.838495172195227e+21
2.603136879615489e+20  1.50182466110472e+20
2.170479441113726e+21  1.827758926107923e+21
3.42057736668016e+21   3.339898959717521e+21
1.059848988807701e+21  5.707864747916653e+20
4.051314375792746e+20  1.173653365748985e+20
2.591929671942777e+21  2.364741064029822e+21
1.815318819099847e+21  6.195067528614065e+20
2.434501843368414e+21  8.151869740066274e+20
1.700408348707582e+21  8.434763866697008e+20
1.21022868396523e+21   3.915909979747406e+20
1.868219226222848e+21  1.60021086339071e+21
1.413838674918464e+21  8.894684511700504e+20
1.316941477135774e+21  4.724442750196604e+20
3.289800714800668e+20  2.663389389673924e+20
1.333737651946052e+21  1.337894742272468e+21
6.865428009451939e+20  3.638715796455055e+20
1.334124961514006e+21  5.283765495095533e+20
1.651292654121433e+21  1.436622549157942e+21
2.175603411589767e+21  1.416017259337707e+21
2.224126882824917e+21  1.021452985358101e+21
6.818033252873399e+20  5.035562619850681e+20
3.545021957483568e+21  1.737071101026718e+21
8.121037215062368e+20  7.270626555356912e+20
2.796496677816827e+21  1.648288623222363e+21
1.471720063229336e+21  5.781485808786469e+20
1.214877524680583e+21  4.014009699616848e+20
1.605708344593096e+21  1.233809918642235e+21
1.282376349995705e+21  5.875554459836944e+20
3.105576468443451e+21  1.405366369129715e+21
1.39344806465559e+21   9.913388975538768e+20
3.337102021686941e+21  2.766268668176154e+21
4.338651913318331e+21  4.239327944308683e+21
1.302867728300241e+21  5.476140163717131e+20
1.455867392540992e+21  5.432167481389198e+20
2.135838878679899e+21  6.421265802005835e+20
2.772978880562699e+21  1.85364669200046e+21
2.894738763038241e+21  2.764912969283575e+21
1.425794606029225e+21  1.21012932892795e+21
1.162765247492372e+21  3.547130050247894e+20
2.863448315777224e+21  3.066272216550999e+21
1.454793284029864e+21  1.09145926623313e+21
2.529023392347666e+21  9.342292122981534e+20
3.165519379483752e+21  2.28528108905787e+21
4.74506743974136e+21   4.109815278330109e+21
3.914390310421893e+21  3.453427992676212e+21
2.343280307016118e+21  1.004454671169798e+21
1.693171627056351e+21  1.145566629142892e+21
1.842296506767704e+21  7.387807642165055e+20
3.717205830237011e+21  3.712617663798512e+21
2.365781416654368e+21  9.462328266773449e+20
1.430008849380537e+21  3.84399980822853e+20
5.0117227589282e+21    4.836530425328678e+21
1.611393576172698e+20  1.320944928568277e+20
1.262432159045895e+21  4.971173900686977e+20
4.634966250801173e+21  4.665570005141257e+21
2.631409352176214e+21  1.031159184088882e+21
2.384025498744846e+21  2.412020594135396e+21
6.849502155269651e+20  2.770564697834949e+20
3.804790146940252e+21  3.602914834195615e+21
1.641428082087632e+21  1.584305893244318e+21
6.635626208965826e+20  1.706565191610663e+20
1.167916239566177e+21  1.131859893183868e+21
2.518289062635829e+21  1.078488060510873e+21
5.390302099004405e+20  1.576037874956792e+20
7.285630743184209e+20  2.590369113685648e+20
5.038069942648224e+21  3.931290159972094e+21
3.372702976741304e+21  2.833144701019556e+21
2.495178841147977e+21  7.285200489917309e+20
3.794355869553588e+21  3.180795897165768e+21
2.677949550725461e+21  1.751168438403549e+21
2.108896656859108e+21  2.295991826475409e+21
6.20054470796463e+20   2.730025888250395e+20
2.772939474065959e+21  1.191802556057064e+21
7.002207959634716e+20  4.914011376010376e+20
7.130605585011048e+20  1.515078112106875e+20
3.805713947813816e+21  3.701706610491672e+21
1.659010135032886e+21  1.518578134753657e+21
8.672987126393827e+20  6.438654021899628e+20
1.405113513590387e+21  1.272070421445421e+21
1.845890379270345e+20  9.428388182966664e+19
2.127754917348769e+21  7.132192667593483e+20
2.453067932832249e+21  8.33024195277269e+20
5.259033428865623e+20  4.227008583966991e+20
1.552129582776222e+21  1.175122599919045e+21
1.793447087509523e+21  1.119284838627707e+21
6.06941114581467e+20   6.209941731297117e+20
2.292720645799443e+21  2.319358388162801e+21
6.080219784920359e+20  2.845451504762537e+20
1.038262109893808e+21  4.582748049887976e+20
4.671557997773558e+21  2.460875624128113e+21
9.621726682894765e+20  3.050079299849057e+20
1.355748995124825e+21  1.544134015846779e+21
7.490105425265898e+20  2.115994996029289e+20
1.438084929412319e+21  5.307031545821741e+20
7.243218093693448e+20  1.630053138785049e+20
1.649167518047268e+21  8.405294107484097e+20
2.329153640884964e+21  1.506577991899178e+21
1.628463344660339e+21  6.020444520376187e+20
4.203206154525163e+21  1.279050740034367e+21
4.44697812105538e+20   2.70654974460157e+20
3.413066488401613e+21  2.367647322250107e+21
1.179425188413922e+21  6.934747475902671e+20
2.439950635967579e+21  3.004133781927356e+21
4.356016667581565e+20  3.863563407479831e+20
2.174786008257399e+21  2.405280697397808e+21
1.401669948725308e+21  5.708508204404663e+20
2.371347865793798e+20  1.37220318252965e+20
3.370189968149232e+20  2.624231857551332e+20
1.365797651793396e+21  1.053747968022002e+21
9.237175569712666e+20  1.08217383646991e+21
2.676341765658489e+21  1.837399185103285e+21
9.487361788012166e+20  1.054864167362897e+21
3.622110072305269e+21  3.056322565421612e+21
3.466433018086046e+21  3.120568812741978e+21
9.496549131252002e+20  9.697723059489296e+20
4.16362176560039e+21   2.608587819868726e+21
1.042807367817732e+21  9.35588093734469e+20
6.907779860347732e+21  4.672504358866506e+21
7.559944996487346e+20  6.295751409258442e+20
2.885928033317244e+21  1.198500740548729e+21
2.350138163348696e+21  9.443144522694469e+20
8.506680451154104e+20  3.789285557590607e+20
1.874935219167164e+21  5.95903698244207e+20
1.597471823824589e+21  6.713240855570211e+20
2.051927810422732e+21  7.273775378391377e+20
5.880147371474425e+20  1.407707896598226e+20
5.039533612527119e+20  5.055234741779252e+20
1.465922804609003e+21  6.491649084366046e+20
1.141846027223236e+21  6.75091642194042e+20
5.823176836188188e+20  2.870899934190674e+20
5.265360986342079e+20  2.206229366799514e+20
2.188926185187435e+21  5.939777681096842e+20
2.025728119590504e+21  1.401133882446913e+21
3.000134816267732e+21  1.01260755868585e+21
6.937170351515951e+20  2.782540866996536e+20
6.875521702116784e+20  6.582146474737009e+20
1.302285638048403e+21  6.430812199417213e+20
2.510963394891957e+21  1.363611706334387e+21
1.130311182677633e+21  6.183260722945964e+20
4.367322954446078e+21  2.89506273557606e+21
1.983762452362759e+21  4.925198200203524e+20
3.372491307558818e+21  1.705298681817454e+21
6.632286226892177e+21  5.949141136661855e+21
2.46309519740259e+21   1.324900061068027e+21
3.176445112179753e+21  1.861102951936276e+21
7.330849135242823e+21  2.650896050118252e+21
2.750660166709357e+21  1.276738070787843e+21
5.546926035045282e+20  2.066458988934167e+20
1.125324571990227e+21  7.483708643710171e+20
2.154913874901627e+21  1.157188776436396e+21
8.91792665112744e+20   6.277596930035551e+20
1.242721029376801e+21  9.20332275722241e+20
9.345667284736022e+20  7.373246744587329e+20
2.845172708489355e+21  2.214515478298543e+21
7.943876864720681e+20  8.062302530668348e+20
2.339080700363595e+21  1.685801756013012e+21
2.297728648585079e+21  2.289912930092005e+21
6.134713340411542e+20  2.913897929660504e+20
3.125109705927264e+21  1.017793883844356e+21
4.752967316437721e+21  4.028350128166066e+21
3.033303264573363e+21  1.976439071603073e+21
4.000952872959675e+20  9.831525464160936e+19
1.15793401099211e+21   5.353584452966186e+20
1.150477175909092e+21  5.673037084374557e+20
1.52871649421343e+21   5.24740310800792e+20
8.782599111824491e+20  4.620662344568434e+20
2.716253791456154e+21  6.489654712183562e+20
3.878983010151507e+21  3.818303367445413e+21
2.793875582833698e+20  2.764706579633402e+20
2.044442827842042e+20  1.371262727719963e+20
2.058169799506267e+21  1.350865021003802e+21
3.27612103093253e+21   1.150028335442104e+21
3.75576452434665e+21   3.15047814392002e+21
2.427803864822608e+21  1.852515436093935e+21
7.318338135477988e+20  1.164249113200846e+20
8.371043289376773e+20  3.00140036060177e+20
5.138731023819489e+20  3.028874396552309e+20
5.108866528790488e+20  2.887395212250849e+20
2.087313718594889e+21  8.909465536783766e+20
1.353948681173784e+21  3.868588223704075e+20
3.013581438855154e+21  1.532157284204363e+21
1.451568706696667e+21  9.690902498591132e+20
1.703377346761926e+21  1.433153575546716e+21
1.969166285970451e+21  5.217111746794239e+20
1.402302704472954e+21  4.632622765205073e+20
2.673822001666976e+21  1.487473078171301e+21
5.5469125242464e+21    5.527178709570683e+21
8.547882758245009e+20  6.213363791473975e+20
2.765857563651919e+21  7.017898130127756e+20
1.702537425431422e+21  6.52722829547846e+20
1.144769989281306e+21  1.007880220228992e+21
1.042784849819595e+21  9.039205600766525e+20
1.796966087668359e+21  1.815092065204234e+21
2.458634381971679e+21  2.017594326867747e+21
6.728355325293384e+20  1.356137360223942e+20
4.367151817660238e+20  3.174412675197918e+20
2.003415035236697e+21  9.153461801340425e+20
4.382522603188454e+21  3.583452407371693e+21
1.697063300084353e+21  8.956602922026102e+20
2.986886352063915e+21  2.423178683486422e+21
7.332592028298615e+20  1.153269412369311e+20
3.036983268418878e+21  2.496287060673283e+21
3.488014267500405e+21  2.216629459050256e+21
1.706744913383293e+21  1.048922805282613e+21
1.237890918776446e+21  1.075454013589411e+21
2.62054892167481e+21   7.679281562372145e+20
2.057075424796816e+21  1.040768402492936e+21
6.140381683492541e+21  4.125004612891088e+21
1.034494848805512e+21  3.144863807442802e+20
1.308749429413587e+21  4.397390984030739e+20
5.638121675699721e+21  5.631480024988004e+21
2.282996248304043e+21  5.752928333429325e+20
6.122722506403668e+20  1.635656897432642e+20
3.20391650695676e+21   2.783768299149603e+21
2.922331755005186e+21  2.519402714628185e+21
1.09825118283029e+21   2.479060368947875e+20
4.028075801715514e+20  2.624219716597337e+20
3.618605145895268e+21  1.212027407113528e+21
7.506939880673009e+21  5.245985944832051e+21
2.092603196357235e+20  2.197418759051007e+20
3.396558543967486e+20  2.478791945027585e+20
1.135173381425333e+21  9.313204888261972e+20
2.809826206813937e+21  1.985174001989342e+21
1.936329415187386e+21  1.816325727336786e+21
2.715319294533474e+21  1.302006063966035e+21
3.54998492427293e+20   2.018799181443807e+20
1.039992618050625e+21  2.921227979031513e+20
9.301971109351459e+20  4.268671355972298e+20
1.80321877280101e+20   8.350310030242251e+19
1.46724348519973e+21   3.343861084993943e+20
4.256306971831582e+20  1.533589351480248e+20
1.975840620618214e+21  1.993560184410341e+21
6.282622811173458e+20  2.416899782243565e+20
7.768709357214106e+20  3.470859559247293e+20
3.00114305963431e+21   1.837096186673355e+21
4.031858825402505e+20  1.320682523521238e+20
3.03490710899066e+21   1.539583572684659e+21
6.561519477097444e+20  8.361305526511229e+20
5.478594043799096e+21  3.130699318580777e+21
1.590899946068348e+21  6.724338147264517e+20
3.015230882218678e+21  1.349789657114278e+21
2.585007639315509e+21  6.961745223353868e+20
3.492513363528149e+21  3.370877456706098e+21
7.750807548695308e+20  3.96932097309566e+20
2.55647620977621e+21   2.143352643015207e+21
4.768580170445908e+21  1.443628271332661e+21
9.317868816036077e+20  3.921994230253992e+20
1.263755091436435e+20  1.401668982327888e+20
8.590030821257663e+20  4.365380143788077e+20
5.687621865104057e+21  3.53523783756586e+21
3.565452537193134e+21  2.595049062077178e+21
2.965708174816205e+21  1.583212770160263e+21
1.496877170747828e+21  6.046861064221722e+20
2.399777964341481e+21  8.769681150847078e+20
2.195405739151315e+21  6.610959079013043e+20
2.640546029920242e+21  1.117575594967131e+21
3.113360940399361e+20  3.258932151617245e+20
4.364404621887542e+20  1.769256738637291e+20
3.737744496337634e+21  2.570671649157549e+21
1.441960276891672e+21  5.754835795521501e+20
5.604831067254198e+20  1.83416351718688e+20
1.501533892762529e+21  1.832860935437156e+21
3.235322921908181e+21  2.425654157859475e+21
4.147246677355271e+20  3.999555696852778e+20
1.798714047273732e+21  4.486284290730673e+20
3.833981916774914e+21  4.556050176025343e+21
3.751866095919207e+21  3.312520927844665e+21
1.763803268862263e+21  1.80673247325516e+21
8.486628173813236e+20  8.488427924814324e+20
5.706533605839292e+20  2.589265839675684e+20
1.461644384963001e+21  4.368598139298069e+20
1.882234428263225e+21  9.158785318809955e+20
6.958990854660515e+21  4.814527629606698e+21
2.934958722460426e+21  9.260614807300795e+20
1.55179519050389e+21   8.056173896249183e+20
2.467467629690813e+21  2.40670923169361e+21
4.160864436728533e+20  2.628445486348945e+20
1.061938659034801e+21  3.518654484108973e+20
3.787921351585982e+20  1.242300426010352e+20
1.951169901859478e+21  1.730650900752927e+21
3.080450886122351e+21  1.84258758379412e+21
2.509948396125939e+21  2.581452958450374e+21
2.621630911485286e+21  6.839455783239641e+20
6.056958692844991e+20  4.67856217418153e+20
1.406773653003026e+21  5.281123176899159e+20
5.835674325154141e+20  5.265097089477664e+20
3.411375386741535e+20  1.550523913462826e+20
7.378326082514563e+20  5.133176654647809e+20
3.459937701523471e+21  2.796339960055794e+21
1.666894249130551e+21  1.545940336942948e+21
9.599422605740212e+20  3.019600504448384e+20
6.500073489681508e+20  2.790221446538542e+20
3.229486256791109e+21  1.458199329687921e+21
2.891401032764406e+20  2.161805977356372e+20
1.682837554761396e+20  1.235889922549509e+20
1.437559134155824e+21  9.157762368375844e+20
2.599467571819089e+21  1.097689282309407e+21
5.538053943779362e+20  1.192900854527691e+20
1.508687860770607e+21  5.666170478861453e+20
2.204363398810155e+21  1.375186199914334e+21
1.786411338991663e+21  1.987361988611057e+21
4.175180254044037e+21  3.585902536330469e+21
1.688800320668035e+21  9.835334608725765e+20
2.025261997029071e+21  1.233652889382227e+21
6.807978966705295e+20  3.398229407576738e+20
1.866069883300686e+21  7.339225685120995e+20
4.081769968272838e+20  1.423080483566293e+20
5.235400789820996e+20  4.635017596528175e+20
2.030245230016756e+20  1.941851344367999e+20
3.154264884014953e+20  3.449986979381797e+20
2.56121005593453e+21   2.692244640692805e+21
1.562670257704083e+21  8.900121979623105e+20
9.931090200297912e+20  5.962296068607411e+20
3.567094099257311e+21  1.686037494589882e+21
3.663090577114527e+21  3.745144027337518e+21
1.016899285061376e+21  3.507335990612969e+20
2.581485824406905e+21  1.305589447772795e+21
4.137051653698811e+20  2.957904581326877e+20
1.692085696596202e+21  4.5867814596405e+20
2.417575627118896e+21  2.376386323233664e+21
4.145346158312521e+21  3.46580805591138e+21
1.653511239887867e+21  1.19039779279217e+21
1.466570760005391e+21  1.048612020785702e+21
2.153667503704752e+21  1.086624547887407e+21
2.60873485395231e+21   1.23143943302812e+21
3.256159951484118e+21  2.56733318282665e+21
1.268061658580108e+21  1.243614345572138e+21
1.839119217230594e+21  8.814947693891707e+20
5.482183975652064e+21  5.708167723828585e+21
6.377858180693648e+21  5.611660353407516e+21
4.195936218826681e+20  1.434546394890099e+20
1.480451417006901e+21  1.524007252721074e+21
3.384798519440515e+21  1.056223804090401e+21
6.457711505686554e+20  1.455248081914734e+20
5.933154739088576e+20  2.529383544271617e+20
1.133041489951727e+21  8.899686561290382e+20
4.15184710437463e+21   2.740479501560584e+21
1.132195939121688e+21  4.945487385649789e+20
2.246639814412188e+21  1.195364272389242e+21
1.033577240381436e+21  2.257333306796155e+20
3.42288433558928e+21   2.019830420377732e+21
3.382483669232046e+21  2.947996361437562e+21
1.621945510099627e+21  6.406275129668669e+20
1.581484045147423e+20  1.374611252559155e+20
5.696456801673051e+21  4.213572446322453e+21
7.441477808289365e+20  2.244872550314662e+20
4.855646010242048e+20  1.856875517260181e+20
2.143361015957514e+21  2.152628405989477e+21
3.533130202667496e+20  4.098768031010163e+20
1.946620140335927e+21  8.075457090128684e+20
4.203344640213705e+20  2.613158477156298e+20
2.208148674296959e+21  6.261080015932166e+20
5.502335895134687e+21  3.816581374844891e+21
3.538618964713354e+21  3.329937405949619e+21
1.303073767983193e+21  9.260045439717904e+20
2.144932772227467e+21  2.035506978740897e+21
2.099729016867642e+21  7.785662491853897e+20
3.397066324825472e+21  3.698879636735451e+21
3.809347226813197e+20  2.68082300209896e+20
2.105129395770813e+21  1.791508450656301e+21
7.897647414545723e+20  3.4541445336728e+20
4.312415067789177e+21  1.674442979694842e+21
1.106120097279213e+21  4.71369847034434e+20
3.958056086508971e+20  1.345171808201235e+20
1.182855805430072e+21  6.327707310276899e+20
6.450679697818369e+21  4.429066884532238e+21
4.173805530257782e+21  2.129612174625849e+21
1.799199310133582e+21  8.491905261985358e+20
1.124620884548451e+21  4.33812787258919e+20
1.315221102078118e+21  4.003423594627746e+20
3.087377422349247e+21  1.596716396590843e+21
2.153842018190312e+21  6.331034522769105e+20
1.174765088699501e+21  8.814454277640033e+20
8.262163138885557e+20  7.367226642227934e+20
1.279582992326828e+21  7.399813141019216e+20
1.627869995409433e+21  5.327886899418662e+20
3.327529620678965e+21  2.109183807778724e+21
1.5462270525146e+21    1.899643117017324e+21
2.483963752175918e+21  6.420750416632228e+20
1.999094957294142e+21  5.035289443694533e+20
2.629533602931414e+21  2.585198102642375e+21
5.273703904651782e+20  3.438520885099256e+20
1.690042188265282e+21  5.833073655871822e+20
4.012939203367922e+21  2.318646856013424e+21
2.171854164899981e+21  1.025608881292366e+21
1.139867821086914e+21  3.687492721832984e+20
3.120666904894863e+21  1.526943589357371e+21
1.341482154455269e+21  8.247961595719347e+20
4.390548017724428e+20  5.097860622638621e+20
6.980872156400048e+20  2.336628293334008e+20
3.997370259456102e+21  1.65597069692737e+21
1.478216505691818e+20  1.368110672414515e+20
2.776841843143076e+21  8.573194897489423e+20
5.40535538075889e+20   1.067110939999345e+20
2.597717923363855e+21  8.212590211655989e+20
1.885811412267264e+21  6.685153790576645e+20
2.225397460869788e+20  1.017171766912581e+20
5.876395872984825e+21  2.556937070632078e+21
3.016977152974191e+21  3.32213684957529e+21
8.35825306643504e+20   4.064775081511502e+20
5.433133583260512e+21  2.091111199774934e+21
8.94074864223914e+20   2.725764235130506e+20
4.321763414715692e+21  4.345831697273023e+21
3.62779361503501e+21   1.588573887526307e+21
2.251787428786273e+21  1.02233660943174e+21
6.801482524242813e+20  3.757684634047779e+20
4.405927810451898e+20  5.914686682667879e+20
2.38946922479443e+21   1.08948756310702e+21
2.807810845980689e+21  1.732564579219964e+21
1.172947886249857e+21  3.604514133261164e+20
3.89568123166989e+20   1.741472001224961e+20
2.591720817510058e+21  2.075615110969586e+21
4.322687778539209e+21  2.259820733065844e+21
2.776017121461313e+21  2.107119753651005e+21
1.476576069527548e+21  9.285649595176907e+20
1.429254496442953e+21  4.799232664054709e+20
4.205852019306244e+21  2.113173012355281e+21
2.916432602443284e+21  3.041996280520849e+21
2.351849531207097e+21  1.530229678824604e+21
5.077730892766662e+21  4.329430050925601e+21
3.538731554704038e+20  2.756553220646764e+20
2.313300970196619e+21  7.402936635997026e+20
7.908568643642096e+20  3.011398342392034e+20
2.761370852523151e+21  1.289697382315835e+21
1.913296880793106e+21  1.547856281752672e+21
4.877679871418958e+20  1.381210452153135e+20
4.19601503182016e+20   1.682082211970144e+20
7.191877057941424e+20  3.931741985481209e+20
2.232961256443957e+21  5.796774563123972e+20
3.116463920542619e+21  2.585906076948047e+21
1.869801115591962e+21  1.347755911273801e+21
6.88198436758206e+20   2.686174188558701e+20
6.195813676556078e+21  2.4791304641922e+21
6.359825767785656e+21  5.302771522441967e+21
1.703093619985402e+21  6.279825738034888e+20
2.053974696453372e+21  1.224798478497845e+21
1.685031933679833e+21  5.418930116681962e+20
1.416420363404854e+21  7.631630794919787e+20
2.028736524141587e+20  9.515312018637054e+19
5.421578472516586e+21  3.502256891001215e+21
4.727421773451369e+21  3.155089882011318e+21
3.628595818718636e+21  3.058268707335963e+21
1.699353380494871e+21  1.204233190493924e+21
1.773480378561576e+21  6.689797916586139e+20
1.941008655200224e+21  7.04557778354878e+20
4.26233053633319e+21   1.710241305941125e+21
1.786247520555217e+21  1.814465385563086e+21
1.376164938135602e+21  7.084283421670011e+20
4.102846814528932e+20  1.68199935042825e+20
1.796085070991255e+21  8.588218342896378e+20
3.319758659521937e+21  1.26798458275636e+21
1.71679469595177e+21   5.803534545915899e+20
2.581793195081473e+21  2.508069800230874e+21
1.446838801188021e+21  5.793456282771028e+20
4.997508272604311e+21  2.710937263948545e+21
6.626236203742758e+20  3.434868493948956e+20
5.984360666851778e+20  2.431864286790397e+20
1.198110623267883e+21  3.305526937546975e+20
1.619462900805039e+21  4.202702727146817e+20
7.369453991248643e+20  2.533817356869762e+20
1.605885673828424e+21  1.348041147225325e+21
2.875337818793482e+21  1.038475859645497e+21
3.959260799409293e+21  4.168523200083344e+21
1.962342206635078e+21  1.389932003095511e+21
2.18396603314784e+21   2.190045708747806e+21
3.910644441431828e+20  3.314366560674331e+20
2.827548997247547e+21  2.70143223538362e+21
2.421342325257238e+21  1.392813432877225e+21
3.34547871699385e+21   1.952432848179482e+21
5.324425695455043e+20  4.325410096615214e+20
7.835993135647021e+20  6.205259920479493e+20
1.26078271568237e+21   6.753561240572837e+20
8.615025799189569e+20  1.681161089800108e+20
1.324281218628481e+21  6.522326460362789e+20
1.915530666208282e+21  1.785452350462135e+21
6.252797722641197e+20  3.697137020932511e+20
7.557265354709061e+20  3.45550069418434e+20
3.577799718521524e+21  3.209159759491056e+21
1.777354600141021e+21  1.902952994403963e+21
1.768091821607427e+21  2.160929840517113e+21
1.439688210879663e+21  8.151522099705037e+20
9.354089016039204e+20  5.512573571632617e+20
1.561119893532361e+21  5.608305181536749e+20
8.059326641168324e+20  1.865512985059263e+20
2.832103262370725e+21  1.039333379729796e+21
2.204302600215185e+21  1.18988987635707e+21
3.979700386318114e+21  1.118048645096865e+21
5.254624967780381e+21  4.019031922049183e+21
5.342968141020834e+21  2.577955824675104e+21
3.65150731887293e+20   4.003329563220527e+20
2.488064279636638e+20  2.461445303679102e+20
6.401596654329518e+20  1.79909816679195e+20
4.307345140508665e+21  2.569395678052123e+21
3.837571285677928e+21  3.348262489032395e+21
2.285125887977836e+21  2.068621455157993e+21
2.109491132009921e+21  1.936651879488455e+21
3.498794759108424e+21  1.489300036543637e+21
1.509532285700739e+21  5.514014465494647e+20
2.981084589843955e+21  2.510201345959384e+21
8.258712255671084e+20  8.334586181268248e+20
2.008563775510688e+21  5.596137886174725e+20
5.95662074494699e+21   4.038869651656802e+21
1.182120592790904e+21  4.617623545411115e+20
1.292829204730832e+21  3.670843439430552e+20
4.480067193417578e+21  3.681190634558046e+21
2.525048965676512e+21  7.600303099136851e+20
2.310748555107807e+21  8.770413595648975e+20
2.377195789909938e+21  1.096367535397643e+21
1.266107096341829e+21  5.999195284770606e+20
7.480287578078231e+20  3.432648477351391e+20
3.940351310473871e+21  2.598263727738195e+21
8.316133150920058e+20  4.835485815395109e+20
4.548830404328085e+21  1.510270782214635e+21

==> data/mlp_linfty_absolute_errors_clean_noisy_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.211890530963; errors-no-mean-average=0.137045126794;

  xstart    xend    errors    errors-no-mean
   0       0.025       197               942
   0.025   0.05        548              1359
   0.05    0.075       677              1039
   0.075   0.1         676               709
   0.1     0.125       588               535
   0.125   0.15        584               401
   0.15    0.175       504               352
   0.175   0.2         492               333
   0.2     0.225       420               253
   0.225   0.25        364               258
   0.25    0.275       346               229
   0.275   0.3         312               183
   0.3     0.325       279               167
   0.325   0.35        260               145
   0.35    0.375       201               115
   0.375   0.4         162                88
   0.4     0.425       132                83
   0.425   0.45        134                60
   0.45    0.475       106                55
   0.475   0.5          85                35
   0.5     0.5           0                 0


==> data/mlp_linfty_absolute_errors_noisy_noisy_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.0749506840602; errors-no-mean-average=0.0539628229523;

  xstart    xend    errors    errors-no-mean
   0       0.025     14285             23611
   0.025   0.05      13262             12833
   0.05    0.075      6814              4419
   0.075   0.1        4000              2132
   0.1     0.125      2724              1337
   0.125   0.15       2024              1031
   0.15    0.175      1550               884
   0.175   0.2        1161               827
   0.2     0.225      1004               733
   0.225   0.25        765               547
   0.25    0.275       569               374
   0.275   0.3         443               269
   0.3     0.325       330               207
   0.325   0.35        246               165
   0.35    0.375       165               151
   0.375   0.4         159               122
   0.4     0.425       127                90
   0.425   0.45         94                70
   0.45    0.475        69                53
   0.475   0.5          60                43
   0.5     0.5           0                 0


==> data/mlp_linfty_absolute_errors_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.0466581875152;

  xstart    xend    errors
   0       0.025      4654
   0.025   0.05       1276
   0.05    0.075       343
   0.075   0.1         217
   0.1     0.125       145
   0.125   0.15        132
   0.15    0.175       139
   0.175   0.2         142
   0.2     0.225       153
   0.225   0.25         89
   0.25    0.275        56
   0.275   0.3          36
   0.3     0.325        28
   0.325   0.35         25
   0.35    0.375        18
   0.375   0.4          13
   0.4     0.425        17
   0.425   0.45          2
   0.45    0.475         5
   0.475   0.5           3
   0.5     0.5           0


==> data/mlp_linfty_normalized_absolute_errors.csv <==
errors
0.09973898530006409
0.04644346237182617
0.05646330118179321
0.1116366907954216
0.1151947379112244
2.716002225875854
0.09534551203250885
0.05652229860424995
0.09274476766586304
0.09122204780578613
0.2346426844596863
0.07982125878334045
0.05638551712036133
0.3016168773174286
0.297152578830719
0.2576210498809814
0.06683015823364258
0.06013638526201248
1.051592826843262
0.1038707494735718
0.05947935581207275
1.131808876991272
2.849777936935425
0.05153533816337585
0.7914136648178101
0.1222470998764038
0.2308604717254639
0.115739643573761
0.1054677218198776
0.8767369985580444
0.2083592414855957
0.0846029669046402
0.03863042593002319
0.1760759353637695
0.03837180137634277
1.232097148895264
0.06057322025299072
0.2056455612182617
0.1052724123001099
1.629011631011963
0.03722631931304932
0.05312889814376831
0.06484365463256836
0.07552367448806763
0.1104773283004761
0.2143925428390503
0.1213827133178711
0.1260104179382324
2.835522651672363
0.07344990968704224
0.06941378116607666
0.09002089500427246
0.07698346674442291
0.05322402715682983
0.1105602383613586
0.1370147466659546
0.05221247673034668
0.2580075263977051
0.7664847373962402
0.05943089723587036
0.05213463306427002
0.05881576985120773
0.2066861391067505
0.1691110134124756
0.1177710518240929
0.05968961119651794
0.424976110458374
0.1454106569290161
0.08752709627151489
1.826846837997437
0.104830265045166
0.3716480731964111
0.1082984805107117
2.087393522262573
0.1260060667991638
0.1605553030967712
0.1415064334869385
0.09164565801620483
0.1542065590620041
0.1203933358192444
0.0856093168258667
0.07956928759813309
0.1519770622253418
0.1154622733592987
0.4734288454055786
0.101016640663147
1.38500702381134
0.1583387851715088
0.04897254705429077
0.1738414764404297
0.04920491576194763
0.1580144762992859
0.08753819763660431
0.1199092268943787
0.1053875088691711
0.1398993730545044
0.07640689611434937
0.1464065164327621
0.07213437557220459
0.1529808640480042
0.08729143440723419
0.2404854297637939
0.06296378374099731
0.947446346282959
0.6716372966766357
0.1736385524272919
0.1473414301872253
0.3318297863006592
0.06505149602890015
0.6105406880378723
1.309089064598083
0.03930336236953735
0.08429928123950958
0.09225082397460938
2.032660007476807
0.06241589784622192
0.08533453941345215
1.549602746963501
0.2861160635948181
0.3598113059997559
0.1125729084014893
0.1164625287055969
0.3643317222595215
0.0843224972486496
0.06704621016979218
0.2039706707000732
0.06308759748935699
0.06319969892501831
0.06729233264923096
0.07407641410827637
0.1968450546264648
0.04786023497581482
0.05470758676528931
0.1072905361652374
0.1064624637365341
0.1982158422470093
0.1825742721557617
0.7229467630386353
0.1114342361688614
0.5439357757568359
0.5037786960601807
1.785408973693848
0.1218370199203491
0.05137765407562256
0.04337792471051216
0.1391220092773438
0.1329272985458374
0.1212326288223267
0.8991501927375793
0.8068357706069946
0.07842791080474854
0.05134743452072144
1.887783408164978
0.1336320638656616
1.144674777984619
1.049061417579651
0.04784476757049561
0.2732431590557098
0.08321189880371094
0.05715972185134888
0.1081433296203613
0.0941796749830246
0.04389899969100952
0.8111761808395386
0.05402401089668274
0.1230202913284302
0.0583806037902832
0.1142691075801849
1.578407287597656
0.08253025263547897
0.3202643394470215
0.1807018220424652
0.1383455544710159
0.04492461681365967
0.1064817905426025
0.1223558187484741
1.082753539085388
0.2647905349731445
0.212415337562561
0.05102120339870453
0.07596194744110107
0.09463309496641159
0.0780063271522522
0.1146259903907776
0.6607701778411865
0.07049578428268433
0.180275097489357
1.651614785194397
0.1740303039550781
0.05119174718856812
0.2273222208023071
0.1684122085571289
0.2656757831573486
0.7647908329963684
0.08807218074798584
0.3548460006713867
0.04856425523757935
0.1081411838531494
0.08423465490341187
0.1676340103149414
0.2376102805137634
0.1720263957977295
0.07255160808563232
0.1709069609642029
0.07859086990356445
0.05242758989334106
0.06952083110809326
0.1612422466278076
0.1054347604513168
0.06636083126068115
0.04574781656265259
0.07234662771224976
0.07790032774209976
0.1323553323745728
0.067360520362854
0.1403211802244186
0.09515464305877686
0.2569291591644287
0.06692051887512207
0.08672118186950684
0.0630052387714386
0.1524290442466736
0.8362504243850708
0.1115895509719849
0.1626148372888565
0.06987649202346802
0.1944009065628052
0.05447816848754883
0.09063950181007385
0.04180677235126495
0.04264816641807556
0.1349641084671021
0.2443062961101532
0.1994848251342773
0.5113813877105713
0.0508267879486084
0.03926527500152588
0.08598506450653076
0.1514300107955933
0.04363918304443359
0.6043428182601929
0.08543819189071655
0.07022380828857422
0.3996292352676392
0.0686030387878418
0.03900730609893799
0.1980888843536377
0.2310207486152649
0.09176120162010193
0.1784684658050537
0.07597529888153076
0.3707735538482666
0.1735835075378418
0.06485176086425781
0.121559739112854
0.7100549936294556
0.1930722594261169
0.7281242609024048
1.559181928634644
0.160259410738945
0.3245940208435059
0.1059412956237793
0.05547579377889633
1.370268106460571
1.266293048858643
0.1808306574821472
0.040851891040802
0.09879720211029053
0.09690335392951965
1.443038582801819
1.554044246673584
0.1210801601409912
0.1092939972877502
0.2246310710906982
0.07154977321624756
0.07653129100799561
1.31236469745636
0.04163318872451782
0.06349068880081177
0.07797914743423462
0.03969645500183105
0.1350890398025513
0.1070843935012817
0.1099462509155273
0.1150322556495667
0.07709348201751709
0.1198866367340088
0.1077332496643066
0.1136797964572906
0.1182276010513306
0.05650210380554199
0.1794705390930176
0.04953658580780029
1.462855577468872
1.336231708526611
0.1239948272705078
0.0903618335723877
0.07918410748243332
0.09044963121414185
0.1242692470550537
0.0537034273147583
1.978809833526611
0.04837177693843842
0.09018684923648834
0.3052128553390503
0.057320237159729
0.1075852513313293
0.07227826118469238
0.05578017234802246
1.239552021026611
0.1456137895584106
0.2431837320327759
0.06320458650588989
0.1269973516464233
0.06525397300720215
0.04797565937042236
0.05163681507110596
0.06422048807144165
0.05498725175857544
0.1474993228912354
0.1733851432800293
0.08047771453857422
0.1043188273906708
0.2612258791923523
1.457120895385742
0.06383749842643738
0.3830691874027252
0.3185104727745056
0.0524156391620636
0.08909419178962708
0.5647604465484619
0.05339467525482178
0.06063580513000488
0.09302690625190735
0.07942219078540802
0.0751500129699707
0.1610784530639648
0.1006371974945068
0.07602405548095703
0.05264535546302795
0.2081817388534546
0.04891525581479073
0.1075948476791382
0.0461571216583252
0.8944345712661743
0.1382050514221191
0.0941619873046875
0.03817823529243469
0.4536156058311462
1.576635599136353
1.494199752807617
0.134838342666626
1.302894711494446
0.9929400682449341
0.268852174282074
1.642608046531677
1.125262260437012
0.1325918436050415
0.08127543330192566
0.1332110166549683
0.06494954228401184
0.2543094158172607
1.009848952293396
0.2166714668273926
1.567578315734863
0.05324959754943848
0.06592121720314026
0.1386616826057434
0.06679809093475342
0.1483302712440491
0.1999226808547974
0.05508548021316528
0.7911813259124756
0.04485952854156494
1.65793788433075
0.1300359964370728
0.1588772535324097
0.5411216020584106
0.08641833066940308
0.05135205388069153
0.1315804719924927
0.04603630304336548
0.1345185041427612
0.5985398292541504
0.07956480979919434
0.1263887882232666
0.1154410243034363
1.06613302230835
0.2223393321037292
0.1466636061668396
0.09266567230224609
0.1312277317047119
0.1608250737190247
0.1438179016113281
0.04881060123443604
0.1847927868366241
0.05140915513038635
0.0703200101852417
0.04843258857727051
0.0802224799990654
0.04763373732566833
1.352264642715454
0.2037132084369659
0.04984582960605621
3.607260704040527
0.08819323778152466
1.495697140693665
1.739952802658081
0.05684381723403931
0.3998678922653198
0.08066482841968536
0.03926187753677368
0.2001173198223114
0.08937692642211914
0.0670323371887207
0.08669388294219971
0.3781574368476868
0.05924308300018311
0.1042914986610413
0.1637272834777832
0.07232704758644104
0.133415699005127
0.07591560482978821
0.09672242403030396
0.07513850927352905
0.06444114446640015
0.1648252010345459
0.2849874496459961
0.123851403594017
0.6561955213546753
0.1800506114959717
0.05928587913513184
0.06289440393447876
0.9244564175605774
0.05172491073608398
4.014390468597412
0.04930698871612549
0.1116628646850586
0.0376187264919281
0.610037088394165
0.1619405746459961
0.1523007154464722
0.07729265093803406
0.8095460534095764
0.2899493277072906
0.2274593114852905
1.152760982513428
0.05554211139678955
0.1672275960445404
0.2524056434631348
0.04519039392471313
0.8165585994720459
0.773612380027771
0.2183936834335327
0.101662278175354
0.10605788230896
0.05492857098579407
0.07280755043029785
0.06888255476951599
0.05590781569480896
0.08646214008331299
2.328431606292725
0.04498374462127686
0.0606999397277832
0.2211165428161621
0.2535911798477173
0.2319589853286743
2.057374477386475
0.6771233081817627
0.08477503061294556
0.1443386077880859
0.6138005256652832
0.05506414175033569
0.1689779460430145
0.2061246633529663
0.04287457466125488
0.06808237731456757
0.09611213207244873
0.1498441696166992
0.05572569370269775
0.1899712085723877
0.07219135761260986
0.09208500385284424
0.2035286426544189
0.4915487766265869
0.2592206001281738
0.2061377763748169
0.2190325260162354
0.1276820600032806
0.07167182117700577
0.4027255773544312
0.1049766540527344
0.0400545597076416
0.0955912172794342
0.1289310455322266
2.98518180847168
0.08720952272415161
0.8574591875076294
0.1774361133575439
0.2543288469314575
0.05401217937469482
0.1335805952548981
0.2185212671756744
0.09111714363098145
0.04793950915336609
0.04644517600536346
0.1752457320690155
0.08944442868232727
1.00187873840332
0.1945528984069824
0.2691874802112579
0.04836362600326538
1.156753063201904
0.08146782219409943
0.05591914057731628
1.195648312568665
0.2407286763191223
1.601225614547729
0.1324774622917175
0.1436089873313904
0.1610795855522156
0.1025559902191162
0.3434289991855621
0.1709364056587219
1.035602807998657
0.03940629959106445
1.266946315765381
0.112159252166748
0.103931188583374
0.774507999420166
0.0522925853729248
1.381105780601501
0.2132561206817627
2.628351211547852
0.3553985357284546
0.1951112151145935
0.04830074310302734
1.480335831642151
0.2474322319030762
0.09200070798397064
0.05435365438461304
0.06418256461620331
0.1164059713482857
1.637357711791992
0.2492045164108276
0.1421235799789429
0.5421963930130005
0.1748467683792114
0.100182831287384
0.481793612241745
0.09190702438354492
0.1318893432617188
0.1141402721405029
0.04828301072120667
0.09114646911621094
0.160883903503418
0.1616979241371155
0.04476085305213928
0.05379581451416016
0.1176751255989075
0.0520932674407959
0.158924326300621
0.1547476053237915
2.237640380859375
0.04662638902664185
0.1197730302810669
0.1961346864700317
0.06246942281723022
0.7510177493095398
0.056418776512146
0.128655269742012
0.04837006330490112
2.423934698104858
0.8677523732185364
0.3214060068130493
0.05248391628265381
0.1426354646682739
0.1099116802215576
0.0556410551071167
1.163336992263794
0.04534697532653809
0.04863783717155457
0.1196867227554321
0.1797804534435272
0.9823952913284302
0.07965889573097229
0.05355441570281982
1.309887290000916
0.1809784173965454
0.1190850734710693
0.1063459515571594
0.09183382987976074
0.286252498626709
0.2090842723846436
0.1759933233261108
0.06537145376205444
0.05493402481079102
0.1429374217987061
0.1845876574516296
0.1029608845710754
0.05668388307094574
1.920546293258667
0.05906879901885986
0.383292555809021
0.04988086223602295
0.5895735621452332
0.413780689239502
0.3911917805671692
0.1443939805030823
0.6201585531234741
0.08292973041534424
0.3165264129638672
0.1260685920715332
0.04378479719161987
0.1475050449371338
0.08616781234741211
0.2733306288719177
0.1641765236854553
0.03765985369682312
1.97722864151001
0.07024610042572021
0.1280153095722198
0.1380691528320312
0.1790124773979187
0.05265390872955322
2.16641902923584
0.04943466186523438
0.06540024280548096
0.08011841773986816
0.2901954650878906
0.2577553987503052
0.09841752052307129
0.04751294851303101
0.1306673884391785
1.998741388320923
0.1441521644592285
0.07466807961463928
1.52013635635376
0.8388725519180298
0.09850645065307617
0.1583120822906494
0.04688739776611328
1.162229299545288
0.08995449542999268
0.1359326839447021
1.084664225578308
0.0996050238609314
0.05223476886749268
0.1228682994842529
2.099161624908447
0.06982839107513428
0.07544267177581787
0.1791248321533203
2.625905275344849
0.1483961939811707
0.05656489729881287
0.08820289373397827
0.04733169078826904
0.3418281078338623
1.560367584228516
0.07796519994735718
0.04838272929191589
0.06894111633300781
0.2211624383926392
0.5184167623519897
0.1141839027404785
0.0817115306854248
0.05777323246002197
0.04530981183052063
0.1341124773025513
0.07710698246955872
1.191636562347412
2.374638795852661
0.1140213906764984
0.1785429716110229
0.4061285257339478
0.5914818048477173
0.05954360961914062
0.8693877458572388
0.07104799151420593
0.5196568965911865
0.06380206346511841
0.04572769999504089
0.04463736712932587
0.268864631652832
0.04588276147842407
1.303569912910461
0.131561815738678
0.09891468286514282
0.05591315031051636
0.0585806667804718
0.04965806007385254
3.060870409011841
0.06359878182411194
0.1090667843818665
0.2215577363967896
0.04410907626152039
0.03682783246040344
0.1133772134780884
0.4596089124679565
0.5319291353225708
0.1335043907165527
0.04997909069061279
0.07996094226837158
1.315255641937256
0.1616026163101196
0.09090209007263184
1.947412967681885
0.09748390316963196
0.5686764717102051
0.0855286717414856
0.0575866624712944
0.03603819012641907
0.2869855165481567
0.04976129531860352
0.03925664722919464
0.06240731477737427
0.07234373688697815
0.1177577972412109
0.0714765191078186
0.08341062068939209
0.05755972862243652
0.07205784320831299
0.06918752193450928
0.4502458572387695
0.04630511999130249
0.4352865219116211
0.1621531248092651
0.3259472846984863
0.1102418899536133
0.1361865699291229
0.08645561337471008
0.07506585121154785
0.1085376143455505
0.05612495541572571
0.1407549381256104
0.04868161678314209
0.408074826002121
0.5426619052886963
0.05000168085098267
0.1376513242721558
0.04738819599151611
0.232335090637207
0.102818489074707
0.8145049810409546
0.04177930951118469
0.1699255704879761
0.279963493347168
0.07506084442138672
0.119045615196228
0.04960644245147705
0.08532679080963135
1.798472881317139
0.1064296364784241
0.0480046272277832
0.3323179483413696
1.897006392478943
0.06967604160308838
0.04987433552742004
0.123831033706665
0.09508353471755981
0.4753403663635254
0.04772865772247314
0.07004401087760925
0.3329944610595703
0.08400771021842957
0.07179248332977295
0.04848635196685791
0.2857067584991455
0.1931965351104736
2.795870304107666
0.0658537745475769
0.2170678079128265
0.04799830913543701
0.05501899123191833
0.9276160597801208
0.07039342820644379
2.134728908538818
1.230406284332275
0.04017078876495361
0.3531936407089233
0.07863378524780273
0.0619732141494751
0.09478434920310974
0.158144474029541
0.1182557344436646
0.1652672290802002
0.08233815431594849
0.6198328733444214
0.0784517228603363
0.04688489437103271
0.07100838422775269
0.1914855241775513
0.1303253173828125
0.1291180849075317
0.1735249757766724
0.7675027251243591
0.2394014596939087
0.0778539776802063
0.05435633659362793
2.320046186447144
0.05452179908752441
0.1069333553314209
0.1451120376586914
0.07531058788299561
0.1458675712347031
0.1598237156867981
0.1237912029027939
0.5449354648590088
0.8635640144348145
0.0517193078994751
0.05465579032897949
0.0576288104057312
0.1579776406288147
0.0892733708024025
0.5695751309394836
0.1705798506736755
0.1115977764129639
0.2224893569946289
0.09915041923522949
0.06840378046035767
0.0967121422290802
0.05614772439002991
0.04145312309265137
0.5638353824615479
0.3845693469047546
0.06710857897996902
0.3381557464599609
0.3279671669006348
0.05053055286407471
0.1386392116546631
0.04864978790283203
0.08674066513776779
1.070149779319763
0.09492814540863037
0.06276395916938782
0.3631393909454346
0.04675275087356567
1.261352181434631
0.1240274906158447
1.243382930755615
0.2032496929168701
0.1021523475646973
0.07072746753692627
0.09991359710693359
0.4448378086090088
0.09851518273353577
0.2476168870925903
0.06677895784378052
0.1261423826217651
0.1176377534866333
0.1077051162719727
0.1454005241394043
0.1200911998748779
0.1499443650245667
0.2570929527282715
0.2343065142631531
0.2694872617721558
0.3133566379547119
0.04260873794555664
0.2789897918701172
0.1520304679870605
0.1006120443344116
0.06650251150131226
0.1665922403335571
0.09847939014434814
0.286113440990448
0.08017599582672119
0.1854711174964905
0.5285705327987671
0.270150899887085
0.08766078948974609
0.1649980545043945
0.1711283922195435
0.04379373788833618
0.05015683174133301
0.1707618236541748
0.06508132815361023
0.1595205068588257
0.064891517162323
0.07357929646968842
0.05529969930648804
0.05305877327919006
0.05390280485153198
0.05810034275054932
0.1428242921829224
1.339815616607666
2.258862257003784
0.0467534065246582
0.07955312728881836
0.1056804656982422
0.1944875717163086
1.383907794952393
0.1904794871807098
0.1014994531869888
0.2235998213291168
0.03925511240959167
2.130757331848145
0.1225239038467407
0.1203572750091553
0.322674572467804
1.104185342788696
0.06023269891738892
0.07957828044891357
1.563795328140259
0.04425042867660522
0.07615554332733154
0.08194233477115631
0.1453418731689453
0.04611176252365112
0.07081979513168335
0.5091016292572021
0.06297671794891357
0.06864821910858154
0.07317483425140381
0.5530731081962585
0.05579596757888794
0.09388730674982071
0.151392936706543
0.1394662857055664
0.1507163643836975
0.919978141784668
0.06018030643463135
0.2181792259216309
0.1397987604141235
0.06416633725166321
0.2006866335868835
0.07394930720329285
0.1512458473443985
0.1217440962791443
0.1522205471992493
0.08799993991851807
0.05192868411540985
0.2016634345054626
0.1862851977348328
0.07665636390447617
0.5689343214035034
0.07565471529960632
1.197991728782654
0.0601838231086731
0.07317656278610229
0.08610165119171143
0.05611598491668701
0.0548940896987915
0.1433581709861755
1.147469878196716
0.6368271708488464
0.1809972524642944
0.4314584732055664
0.2850673198699951
0.07390327751636505
0.3789354562759399
0.08827289938926697
0.2697149515151978
0.0686497688293457
0.07639586925506592
0.08153373003005981
0.2665930986404419
0.06355369091033936
0.09869849681854248
0.7693009376525879
0.09511536359786987
0.7459577918052673
0.2160084843635559
0.725887656211853
0.1625869274139404
0.1221835613250732
0.05072021484375
0.1009888648986816
0.07528837025165558
0.08088506013154984
0.05124193429946899
0.07384657859802246
1.177350878715515
0.05601733922958374
0.04629611968994141
0.04343807697296143
0.1943672299385071
0.1119018793106079
0.1921489238739014
0.1216025352478027
0.5626819729804993
0.0795060396194458
0.08464550971984863
0.08247408270835876
1.378276228904724
0.06014794111251831
0.2964761257171631
0.1686663627624512
0.4566874504089355
0.5303843021392822
0.1565873622894287
0.930818498134613
0.4931404590606689
0.1310937404632568
1.765793323516846
0.1590131521224976
0.05469059944152832
0.1454293131828308
0.0484471321105957
0.1259580850601196
0.2770370244979858
0.2024016380310059
0.1142020225524902
0.1742493510246277
0.04773575067520142
0.1664513349533081
0.07915365695953369
1.152898073196411
0.1395987272262573
0.1555863618850708
0.4463019371032715
0.1257737874984741
0.1818059682846069
0.05301275849342346
0.0578848123550415
0.04446917772293091
0.06580144166946411
1.825918197631836
0.09089887142181396
0.1058266162872314
0.1493834853172302
0.2256381511688232
0.07225781679153442
0.1693146228790283
0.1756017208099365
0.6838119029998779
0.04157307744026184
0.3465352058410645
0.2526912093162537
0.2848491668701172
0.3006470501422882
0.06681323051452637
1.464685082435608
0.274885892868042
1.521136283874512
0.1151504516601562
0.04527199268341064
0.06785525381565094
1.139604568481445
0.3791362345218658
0.1447577476501465
0.06386041641235352
1.375279664993286
0.08238625526428223
0.04079127311706543
0.2114517688751221
0.07251435518264771
0.03838267922401428
0.1891313642263412
0.710106372833252
0.07177102565765381
1.460375070571899
0.07419383525848389
0.04843819141387939
0.04005339741706848
0.1605440378189087
0.2063953876495361
0.05350422859191895
0.06011360883712769
0.1326011717319489
0.06928271055221558
0.3021718263626099
0.0482017993927002
0.08718043565750122
0.1654282510280609
0.1011456251144409
0.1485123634338379
0.2780503034591675
0.05967068672180176
0.140634298324585
1.1430504322052
0.04312786459922791
0.1736218929290771
0.1167534589767456
1.289097189903259
0.1473222970962524
0.1275801658630371
0.1104077100753784
0.7501857876777649
0.1859571933746338
0.3363444805145264
0.1050389409065247
1.256418943405151
0.06453722715377808
0.09271317720413208
0.195284366607666
0.0551770031452179
0.294521689414978
0.07153224945068359
1.390953183174133
0.05495315790176392
0.04536323249340057
0.07469081878662109
0.1218359470367432
0.04268425703048706
0.08013962209224701
0.6989761590957642
1.698480486869812
0.1315948963165283
0.1688114404678345
0.157854899764061
1.840459227561951
1.165551424026489
0.2733258008956909
0.04468733072280884
0.07811789214611053
0.05226501077413559
0.04643791913986206
0.5169527530670166
0.1125034093856812
0.04058161377906799
0.1236815452575684
0.09390139579772949
0.08296412229537964
0.04970395565032959
0.06846201419830322
0.0514070987701416
1.505460977554321
0.2057482004165649
0.05426639318466187
0.168015718460083
1.466632127761841
0.2403781414031982
0.06853872537612915
0.2073566913604736
0.04841363430023193
0.2153128385543823
0.1137234568595886
0.5777677893638611
0.1440378427505493
0.1186942458152771
0.07254183292388916
0.145496129989624
0.08025544881820679
0.2423000335693359
0.1460466384887695
0.1849539279937744
0.1812562942504883
0.1071621179580688
0.6234265565872192
0.07381081581115723
1.026045083999634
1.731684923171997
0.1450302600860596
0.08461141586303711
0.04231071472167969
0.09432417154312134
0.04904729127883911
0.1750354766845703
0.07353487610816956
0.06033658981323242
0.9924692511558533
0.1418819427490234
1.930203318595886
0.05032670497894287
0.1291178464889526
0.1810028553009033
0.1759796440601349
0.06269052624702454
0.6370327472686768
0.08704318851232529
0.1701787114143372
0.1038261651992798
0.03704571723937988
0.1385942101478577
1.904525518417358
0.06856608390808105
0.06637090444564819
0.1393218040466309
0.1696623563766479
0.511060893535614
0.7359347343444824
0.5627915263175964
0.2022283375263214
0.5759419202804565
0.05947327613830566
0.1437432765960693
0.09568417072296143
0.6394377946853638
0.07376468181610107
0.6522755026817322
0.1406287550926208
0.07289565354585648
0.6302251815795898
0.1790558099746704
0.05846881866455078
0.2430547475814819
0.2254229784011841
0.1928087025880814
0.06608712673187256
0.6613390445709229
0.04912680387496948
1.028805732727051
1.329140186309814
0.2281578779220581
0.0809091329574585
0.0657842755317688
0.04645335674285889
0.08739766478538513
0.0593034029006958
0.06763815879821777
0.06762224435806274
0.7516757249832153
2.407513618469238
0.1004002019762993
0.04930180311203003
0.07220268249511719
0.1582239866256714
0.6099623441696167
0.09125739336013794
1.45937705039978
0.06495165824890137
2.495041370391846
0.07599228620529175
0.203059196472168
0.0530163049697876
0.687777042388916
1.130125522613525
0.104597806930542
0.1104259490966797
1.628332138061523
0.3390069007873535
0.1116786003112793
0.05250436067581177
0.1927419900894165
0.5505734086036682
0.06111180782318115
0.2883062362670898
0.07224744558334351
0.05379951000213623
0.1011055707931519
0.1733589172363281
0.03995922207832336
0.1928060352802277
0.03377103805541992
0.1742604374885559
0.1285101771354675
0.368011474609375
1.417306900024414
0.1335132122039795
0.1849256753921509
0.06044340133666992
0.05290204286575317
0.07496759295463562
0.1503713130950928
0.1094179898500443
0.1231229603290558
0.8387529253959656
0.05792403221130371
1.748397588729858
0.1176262497901917
0.1705296635627747
2.760185956954956
0.1040662229061127
0.0477181077003479
0.07708418369293213
0.2183119058609009
0.1067195534706116
0.3166756629943848
0.1032452583312988
0.05791813135147095
0.05072516202926636
0.04924124479293823
0.1019344925880432
0.1276488304138184
1.310261249542236
0.0477367639541626
0.2499334812164307
0.197723776102066
0.1391522884368896
0.1061109900474548
2.052987813949585
0.9839303493499756
1.000544428825378
0.3517741858959198
0.07432538270950317
1.385448336601257
0.1086520552635193
0.6061371564865112
0.07822155952453613
0.1051184982061386
1.243584632873535
0.2085366249084473
2.088983058929443
0.07386147975921631
0.1053488850593567
0.06533873081207275
0.04374730587005615
0.1706254333257675
1.052966594696045
0.9691199064254761
0.2163560390472412
0.2007826864719391
0.1028938889503479
1.262337923049927
0.06122595071792603
0.2524039745330811
0.1323949694633484
0.1292757987976074
0.2869471311569214
0.05038583278656006
0.1014811396598816
0.03378230333328247
0.3501906394958496
0.08710935711860657
0.09428167343139648
0.07197612524032593
0.3962798118591309
0.2640824317932129
0.06010112166404724
0.2099052667617798
0.1136754155158997
0.4213467836380005
0.3002949357032776
0.06715172529220581
1.028158903121948
0.08326418697834015
0.1580281257629395
0.2998107671737671
0.4711736142635345
0.7428845763206482
0.950311005115509
0.08455801010131836
0.1459702551364899
0.1838365793228149
0.09272396564483643
0.2928809225559235
0.06612539291381836
0.1656705141067505
0.1627101749181747
0.3318537473678589
0.09848150610923767
0.1333047449588776
0.06151890754699707
1.370991349220276
0.2912242114543915
0.1987655162811279
1.50273585319519
0.1613000631332397
0.09406644105911255
0.09516847133636475
0.1043782234191895
0.06530076265335083
0.06987035274505615
1.111400485038757
0.05799895524978638
0.1118336021900177
0.1408917009830475
0.06434959173202515
0.0398213267326355
0.1709511280059814
0.05640316009521484
0.03452092409133911
0.1468641757965088
0.09013146162033081
0.163665235042572
0.1005864143371582
0.05965328216552734
0.05462771654129028
0.1410077214241028
2.228569507598877
0.1567384004592896
0.1100631952285767
0.1617050170898438
0.2507382035255432
0.2650038003921509
0.07184666395187378
0.445706307888031
0.07349836826324463
0.06266196817159653
0.06984928250312805
0.422694206237793
0.1425192952156067
0.05280452966690063
0.04940688610076904
0.1664525270462036
0.06891423463821411
0.1485117673873901
0.3680429458618164
0.2309129238128662
0.1457532644271851
0.1255244016647339
0.1032990217208862
0.03671556711196899
0.1231931746006012
0.06989175081253052
0.1377805471420288
1.17933976650238
1.175595045089722
0.09908342361450195
0.1838928461074829
0.07397699356079102
1.682700991630554
0.04439762234687805
0.09578348696231842
0.08945441246032715
0.0554925799369812
0.2485673427581787
1.802064418792725
0.1960179209709167
0.07905995845794678
0.1233854293823242
0.1887074708938599
0.04045405983924866
0.9692432880401611
1.68364691734314
0.1193535327911377
0.04675328731536865
0.04667499661445618
0.03294652700424194
0.1583757400512695
0.1366969347000122
0.289870023727417
0.09674417972564697
0.5012887716293335
0.1687619686126709
0.4699618816375732
0.09036760032176971
0.317101001739502
0.08276218175888062
0.1237150430679321
0.1300011873245239
0.06682762503623962
0.06668442487716675
0.07654473185539246
1.48957371711731
0.07605350017547607
1.032108068466187
0.1120039224624634
0.04385006427764893
0.05154430866241455
0.08919519186019897
0.06284213066101074
0.07865014672279358
0.04776713252067566
0.5744211673736572
0.056365966796875
0.04370948672294617
0.09760141372680664
0.0406227707862854
0.08648663759231567
0.03761279582977295
0.0726921409368515
0.06727421283721924
0.1862058043479919
0.3118855357170105
0.04389473795890808
0.2778009176254272
0.604709804058075
0.1408803462982178
0.2352838516235352
0.1364801526069641
1.503075361251831
0.1180776059627533
1.046924591064453
0.04766595363616943
0.2889150381088257
0.05984103679656982
0.03411170840263367
0.04137557744979858
0.1772003173828125
0.07808518409729004
0.0523545891046524
0.05490607023239136
0.06756168603897095
0.04589509963989258
0.4985384047031403
0.09803403913974762
0.1443621516227722
0.08133500814437866
0.05682587623596191
0.4967388808727264
0.4626412987709045
0.05504851043224335
0.09541976451873779
0.6053385734558105
0.09629678726196289
0.1897625327110291
0.3049948215484619
0.03901174664497375
0.09628221392631531
0.115601122379303
1.485611200332642
0.07045459747314453
0.672102153301239
0.1457355618476868
0.8562847971916199
0.08972743898630142
0.08888804912567139
0.05192595720291138
0.1513213515281677
0.8959161043167114
0.1925983428955078
0.07087171077728271
0.07802397012710571
0.08887434005737305
0.1373193264007568
0.2337397933006287
0.1312601566314697
1.035829305648804
0.1322364211082458
0.0446106418967247
0.05913698673248291
0.08045125007629395
0.05376720428466797
0.2122809886932373
2.349857807159424
0.03498321771621704
0.1368974447250366
0.9451103210449219
0.158751368522644
0.8880132436752319
0.1121470630168915
0.7473955154418945
1.360236167907715
0.06754422187805176
0.1142857670783997
0.05897903442382812
0.08074045181274414
0.0424024760723114
0.137342095375061
0.04628306999802589
0.206551194190979
0.06301051378250122
0.04793360829353333
0.1177701950073242
1.067460656166077
0.06621807813644409
1.482454299926758
0.5120677947998047
1.370623826980591
0.07446691393852234
0.07316803932189941
1.752327680587769
0.8920807242393494
0.182207465171814
0.1222167015075684
0.09965074062347412
0.1149511635303497
0.06162154674530029
0.0497346818447113
0.06721198558807373
0.07448148727416992
0.03802412748336792
0.03429320454597473
0.05102634429931641
0.2690997123718262
0.1340339183807373
1.141300439834595
0.1085531115531921
1.033739447593689
0.06787633895874023
0.1678719818592072
0.2749300003051758
0.1144168376922607
1.272076368331909
0.1015815138816833
0.06524044275283813
0.2334783375263214
0.647966206073761
0.1319006681442261
0.0879673957824707
0.04974094033241272
0.05273078382015228
0.1306388378143311
0.05968677997589111
0.3146286010742188
1.966332912445068
0.05361342430114746
0.2138124704360962
1.61721670627594
0.1907265782356262
0.125588670372963
0.3336095809936523
0.1783828139305115
0.1981015205383301
0.2111849784851074
0.4049487113952637
0.1912378668785095
0.1279115676879883
0.2200275361537933
0.06507414579391479
0.04031196236610413
0.1245508193969727
0.1059050858020782
1.202031493186951
0.2976903915405273
0.1236593723297119
0.1090788692235947
0.9819552302360535
0.143906831741333
0.1296694278717041
0.09222197532653809
0.1377177238464355
2.221849203109741
0.1171712875366211
0.1536960601806641
0.818949282169342
0.1212876439094543
2.775466203689575
0.1047663688659668
0.2208192348480225
0.2096939086914062
0.7434858679771423
0.3995548784732819
0.2567059099674225
0.03854286670684814
1.461543798446655
0.1511945724487305
0.07234609127044678
0.3529911041259766
0.05426061153411865
0.1100909113883972
0.04795622825622559
0.5239243507385254
0.2307168245315552
1.073661804199219
1.440108060836792
0.1614416837692261
0.1514062881469727
0.07139456272125244
0.0485558807849884
0.8535361289978027
0.3339133262634277
0.1541208028793335
0.2214083671569824
0.1407217979431152
0.3884983062744141
0.03355890512466431
0.1379123330116272
0.216937854886055
0.03898313641548157
0.288036584854126
0.04577159881591797
0.1164994686841965
0.09855403006076813
0.08565115928649902
0.06557875871658325
0.1363462805747986
0.1760985255241394
1.239588618278503
0.1756148338317871
0.09837889671325684
0.3939858675003052
0.07286141812801361
0.04784888029098511
0.2885504961013794
0.925498366355896
0.05196438729763031
0.04702377319335938
0.05144882202148438
0.04420240223407745
0.05490126460790634
0.1368926763534546
0.1078406870365143
0.07211488485336304
0.1532201766967773
0.07284057140350342
0.05408966541290283
0.2573178112506866
0.2766571044921875
0.1016449257731438
0.2375425100326538
0.1228718161582947
0.2362980842590332
0.6629266142845154
1.558880090713501
0.1082636713981628
0.06288900971412659
0.05440908670425415
0.06338465213775635
0.658231258392334
0.07789742946624756
0.0920352041721344
0.4124498963356018
0.0487629771232605
0.7324387431144714
0.06840991973876953
0.0623767077922821
0.2076220512390137
0.07870364189147949
0.1213907301425934
1.835014581680298
0.08311403542757034
1.004096269607544
0.1331545114517212
0.07053347676992416
0.0697980523109436
0.04437762498855591
0.1763904094696045
1.317466855049133
0.04060384631156921
1.506364464759827
0.03420227766036987
0.09729516506195068
0.08461284637451172
1.763967990875244
0.2177872657775879
0.05022421479225159
0.232370138168335
0.3159017562866211
0.4179527759552002
0.07889854907989502
0.1158886104822159
0.1307312250137329
0.7462294697761536
0.05998104810714722
0.1707313060760498
0.2268183529376984
0.22556471824646
0.1230077147483826
0.4466962814331055
0.2060927152633667
0.3439775109291077
0.05305427312850952
0.2088810205459595
1.56669020652771
0.05276072025299072
0.1317638754844666
0.1359490156173706
0.07925558090209961
0.1259621977806091
0.1379034221172333
0.06306380033493042
0.2510522603988647
0.3983359336853027
0.08024317026138306
0.05659317970275879
0.1037514209747314
0.3276576995849609
0.6448941230773926
0.2387931346893311
0.1898856163024902
0.03883713483810425
0.1788018941879272
0.267318069934845
0.08223211765289307
0.04071751236915588
0.2990573644638062
0.07133752107620239
0.3080226182937622
0.06132906675338745
0.1249532699584961
0.5473238229751587
0.1486406326293945
0.05862587690353394
1.079163312911987
0.1412737369537354
0.2633587121963501
0.09407168626785278
0.2014747262001038
0.06552869081497192
0.04074221849441528
0.5056630969047546
0.8501242995262146
0.08367384970188141
0.3841443657875061
0.1932739019393921
0.05938208103179932
0.2694623470306396
0.0490792989730835
0.07325607538223267
2.066146850585938
1.173057556152344
0.579860508441925
1.853237271308899
1.571670770645142
0.09933710098266602
0.3399319052696228
0.05107814073562622
0.1259409785270691
0.05354559421539307
0.07231372594833374
0.118017315864563
0.04336953163146973
0.5152712464332581
0.2091082334518433
0.06704699993133545
0.04848441481590271
0.07221710681915283
0.04219216108322144
0.07617473602294922
0.1123620271682739
1.851651906967163
0.1369167566299438
0.137366771697998
0.06479918956756592
0.9282663464546204
0.09304553270339966
0.07529944181442261
0.075577512383461
0.158392071723938
0.05753909051418304
0.0784754753112793
0.3025530576705933
0.06927943229675293
0.179787278175354
0.08703458309173584
0.1272083520889282
0.04454371333122253
1.495797514915466
0.303099513053894
0.9385412931442261
0.1228039562702179
0.05003726482391357
0.07382851839065552
0.05792775750160217
0.05170178413391113
0.50565505027771
0.2848759889602661
0.1584925651550293
0.1294174194335938
0.2923064827919006
0.0557907372713089
0.1070428490638733
0.06951642036437988
0.5742448568344116
0.1773196458816528
0.0729215145111084
0.140454888343811
0.04289767146110535
1.336785078048706
0.05497776716947556
0.05369377136230469
0.08512896299362183
0.0772249698638916
0.08983480930328369
0.08269667625427246
0.07354164123535156
0.08891963958740234
0.1392375230789185
0.09915995597839355
0.1497520804405212
1.384352087974548
0.05018091201782227
0.160211056470871
0.1135762557387352
0.0793938934803009
0.09041750431060791
0.05786912143230438
0.2085578441619873
0.04450571537017822
1.422901153564453
0.0804976224899292
0.04366254806518555
0.05263441801071167
0.2642335891723633
0.0427686870098114
0.1647456288337708
0.1000043153762817
0.07390862703323364
0.180254727602005
0.04807120561599731
0.05580268800258636
0.1021535396575928
0.6907745599746704
2.040339231491089
0.1800933480262756
0.09161913394927979
0.06967413425445557
0.1770164966583252
0.06691497564315796
0.1054219007492065
1.426510572433472
0.06618642807006836
0.04995062947273254
0.06701576709747314
0.2554592788219452
0.0631256103515625
1.293764233589172
0.04253387451171875
0.04161030054092407
0.0782218724489212
1.517279863357544
0.06724196672439575
0.3011717796325684
0.06206566095352173
0.06981801986694336
0.22343909740448
0.05224895477294922
0.106871485710144
0.2623748779296875
0.1818050146102905
0.07317990064620972
0.08398339152336121
0.2430462837219238
0.1536283195018768
0.381843090057373
0.09958072006702423
1.417087197303772
0.169318675994873
0.7399937510490417
0.08656947314739227
0.04399523138999939
0.1369891464710236
0.05988645553588867
0.07325726747512817
0.08795666694641113
0.09912824630737305
0.1326709985733032
0.3383620977401733
0.06625580787658691
0.06361472606658936
0.03639233112335205
0.177465632557869
0.09976617991924286
0.2996889352798462
0.1913129687309265
0.915802001953125
0.4208766222000122
0.6752650737762451
0.05443656444549561
1.047175884246826
0.04841750860214233
0.08527541160583496
1.619229674339294
0.0397886335849762
0.151555061340332
0.2999210357666016
0.03859421610832214
0.2299675345420837
0.07324564456939697
1.244784116744995
1.019148111343384
0.07783240079879761
0.1430007219314575
0.08586388826370239
0.1097583174705505
0.04987445473670959
0.1102283000946045
0.07968056201934814
0.1142470836639404
0.9773566722869873
0.07396030426025391
0.1656730175018311
0.5409419536590576
0.141613245010376
2.754620552062988
0.1160581707954407
0.05712106823921204
0.07271534204483032
0.07712913304567337
0.07525789737701416
0.07911956310272217
0.7112026214599609
0.22419273853302
0.1134162470698357
0.6354054808616638
0.1358608156442642
0.0518779456615448
0.1530947089195251
0.05269157886505127
0.1100754737854004
0.05413675308227539
0.06844604015350342
0.09915292263031006
0.09411990642547607
0.07373988628387451
0.1857852935791016
0.1012601852416992
0.08945140242576599
0.3535010814666748
2.240734100341797
0.08581104874610901
0.05081388354301453
0.2389828264713287
0.07007643580436707
0.08452761173248291
0.09662342071533203
0.1775625944137573
0.2072771191596985
0.1505668163299561
0.7095718383789062
0.08787059783935547
0.1190019845962524
0.07225561141967773
0.3670443296432495
0.1763988733291626
0.0468621551990509
1.205785155296326
0.6018540859222412
0.04315301775932312
0.09809117019176483
0.1081592440605164
1.318266153335571
0.1329349726438522
0.5544923543930054
0.1118056774139404
0.1059273481369019
0.09402155876159668
0.2139065265655518
0.1146848797798157
0.1455063819885254
0.1027508974075317
0.09781500697135925
0.1011927127838135
0.106542631983757
0.4825170934200287
2.749516010284424
0.4014685153961182
0.900445818901062
0.06316795945167542
0.1031809449195862
0.2826884984970093
1.470124483108521
0.03879794478416443
0.07015150785446167
0.06657314300537109
0.06015193462371826
0.4434641599655151
0.1101856231689453
0.1453709006309509
0.227037787437439
0.9896535873413086
0.1376376152038574
0.04908156394958496
0.0871008038520813
0.2623662352561951
0.04695096611976624
0.1423582285642624
0.1197536885738373
0.03794068098068237
0.1981523036956787
0.1433961391448975
1.170257329940796
0.1094659566879272
1.457931041717529
0.4397754669189453
0.1052919626235962
0.1962903738021851
0.2490227222442627
0.1331510543823242
0.05617949366569519
0.4707741737365723
0.3288758397102356
0.3010289669036865
0.09429866075515747
0.09225910902023315
0.06489527225494385
1.611595273017883
0.4593997895717621
0.1091578900814056
0.07892480492591858
0.09177911281585693
0.04911935329437256
0.05740733444690704
0.6358088254928589
0.1448129415512085
0.1198254525661469
0.07679915428161621
0.1258902549743652
0.1409499645233154
0.3065139055252075
1.061798334121704
0.1140349507331848
0.1144537329673767
0.8033962249755859
0.1782294511795044
0.05387981235980988
0.2787689566612244
0.1010779142379761
0.05489569902420044
0.1901790499687195
1.04603898525238
1.373876810073853
0.04304373264312744
0.2047181129455566
0.04250556230545044
0.1303799003362656
0.08513635396957397
0.1796251237392426
0.1063718795776367
0.06373929977416992
0.6411837339401245
0.3072433173656464
0.1294420212507248
0.044150710105896
1.144174098968506
0.8868348002433777
0.111283928155899
0.1485090255737305
0.1648633480072021
1.008777976036072
0.0503535270690918
0.1813883930444717
0.1129807233810425
0.09268078207969666
0.06042343378067017
0.06851595640182495
0.1098605915904045
0.1122198104858398
0.08321604132652283
0.03663432598114014
0.2105211615562439
0.298224538564682
0.06268560886383057
1.823523998260498
0.07069289684295654
0.3066127300262451
0.06540262699127197
0.1218914389610291
0.1624330878257751
0.07335492968559265
0.2874593138694763
0.0910431444644928
0.07348152995109558
0.9995219707489014
0.09184881299734116
0.1289093494415283
0.08742678165435791
0.04569011926651001
0.07559806108474731
0.06102722883224487
0.05882418155670166
0.09034848213195801
0.04019567370414734
0.5249261856079102
0.08142590522766113
0.07976940274238586
0.08477446436882019
0.07215508818626404
0.280627965927124
0.1184086799621582
1.277625203132629
0.08219203352928162
1.162844657897949
0.06375265866518021
0.09789156913757324
0.04927659034729004
0.1853252053260803
0.06825906038284302
0.1933443397283554
0.2725162506103516
0.07858026027679443
0.1834178417921066
0.03706279397010803
0.07373031973838806
0.1321549415588379
0.08887934684753418
0.07335144281387329
0.97524493932724
0.09542533755302429
0.8968154191970825
0.9401383399963379
0.2563554048538208
0.08905577659606934
0.05825099349021912
1.120421886444092
0.2471568584442139
0.1585577726364136
0.08830034732818604
1.222635865211487
0.1558894515037537
0.4523229598999023
0.05551111698150635
0.2021653652191162
1.218240141868591
0.2015585601329803
0.07438486814498901
0.1809566020965576
0.09269547462463379
0.3173279762268066
0.200316309928894
0.5908646583557129
0.1063438653945923
0.0884397029876709
0.06759011745452881
0.09797757863998413
0.1564747095108032
0.06862813234329224
0.1028236150741577
0.3425262570381165
0.06569927930831909
0.1239898204803467
0.1050025224685669
1.056932687759399
0.06284946203231812
0.07067114114761353
0.2437200546264648
0.3587915897369385
0.09051632881164551
0.5533262491226196
0.1045290231704712
0.2292591631412506
0.1829832792282104
0.05661583691835403
0.07913374900817871
0.8872056603431702
0.15334352850914
0.3594474792480469
0.05778193473815918
0.09818702936172485
0.07013964653015137
0.1637550592422485
0.2030277252197266
0.04441124200820923
0.1215207874774933
0.05929118394851685
0.3137495517730713
0.6273900270462036
0.488582968711853
0.3439202308654785
0.3007192611694336
0.0598747730255127
1.409333467483521
0.1017377376556396
0.04782965779304504
0.7307056188583374
0.05236935615539551
0.07691574096679688
0.03503277897834778
0.090007483959198
0.645960807800293
0.07527554035186768
0.160900354385376
1.145430088043213
0.05444128811359406
0.06915324926376343
0.1353062391281128
0.663291335105896
0.3032266497612
0.03338167071342468
0.3861751854419708
0.08839499950408936
0.0515173077583313
0.3262301385402679
0.4328609704971313
0.03936228156089783
0.1244403719902039
0.05634770542383194
0.4807116985321045
0.6861121654510498
0.04976002126932144
0.1193085610866547
0.04511183500289917
0.3025138378143311
0.06633436679840088
0.12366783618927
0.9926079511642456
0.4218212962150574
0.03442716598510742
0.06774284690618515
0.06142568588256836
0.144023060798645
0.07044565677642822
0.07933241128921509
0.1017096042633057
0.1051617860794067
1.54441225528717
0.04893791675567627
1.435756683349609
0.1966837644577026
0.089143306016922
0.06577837467193604
0.1580871343612671
1.302477121353149
0.3330233097076416
0.7042484879493713
0.3783203363418579
0.1998061537742615
0.05350059270858765
0.09373188763856888
0.05106556415557861
0.1914130300283432
1.172441959381104
0.07821828126907349
0.0404435396194458
0.0414327085018158
0.3112001419067383
0.0474509596824646
0.08747035264968872
0.0733683705329895
0.1055839061737061
0.07315933704376221
0.1745688915252686
0.05538028478622437
0.1865985095500946
0.2616157531738281
0.166854590177536
0.1587069034576416
0.0465642511844635
0.1684458255767822
0.1229716837406158
1.679708242416382
0.07857745885848999
0.1302225589752197
1.179855823516846
0.06316083669662476
1.379080057144165
1.473713755607605
0.2012612819671631
0.1493608951568604
2.100693464279175
0.1004570722579956
0.1462896466255188
1.092670202255249
0.09648770093917847
0.1263963580131531
0.3618202209472656
0.6740369200706482
0.08448624610900879
0.1888036727905273
0.1436586380004883
0.07007777690887451
0.05355405807495117
0.1030582785606384
0.4638043642044067
1.413368701934814
0.2884621024131775
2.353041887283325
1.375012397766113
0.9296895265579224
0.1389305591583252
0.1042701005935669
0.08270245790481567
0.04813732206821442
1.531065225601196
0.2132453918457031
1.29129958152771
0.04706209897994995
0.7492514848709106
1.557902097702026
0.1332449913024902
0.07621687650680542
0.1817610263824463
0.06521749496459961
0.1309760212898254
0.1282228231430054
0.2328132688999176
0.08588641881942749
0.264887809753418
0.2640318870544434
0.3870697021484375
0.08699125051498413
0.3819687068462372
0.1421196311712265
0.620174765586853
0.5076131820678711
1.211543440818787
0.08472660183906555
0.5440437793731689
0.187887892127037
0.2397996932268143
0.5064011812210083
0.1692273616790771
0.2596210241317749
0.1925297975540161
0.04523098468780518
0.1198785305023193
0.05819505453109741
0.5380010604858398
0.1936178207397461
0.06701111793518066
0.06722819805145264
0.03951428830623627
0.115491658449173
0.1633414924144745
0.0628209114074707
0.05222189426422119
0.04345047473907471
0.07793623208999634
0.06186431646347046
0.0580565333366394
0.3726890087127686
0.05268222093582153
0.05828696489334106
0.04575043916702271
0.110882043838501
0.07104039192199707
0.07064414024353027
0.1881393194198608
1.80664074420929
0.0863821804523468
0.0579383373260498
0.139896035194397
0.04225444793701172
0.106576219201088
0.06556349992752075
0.1785770654678345
0.2363955974578857
0.05477595329284668
0.04838824272155762
0.09916776418685913
0.08311772346496582
0.3601124286651611
0.06259453296661377
0.1063859462738037
2.103726863861084
0.07169495522975922
0.3702602982521057
0.07488787174224854
0.1280413866043091
0.1372203826904297
0.07196724414825439
0.09881556034088135
0.1065354347229004
0.8909518718719482
0.1223263740539551
0.05077195167541504
0.4557050466537476
0.1456879377365112
0.2744041681289673
0.1098743677139282
0.3682317733764648
0.1710118055343628
0.1739022731781006
0.2485487461090088
0.1957082748413086
0.8936251401901245
0.1188594698905945
0.220639705657959
0.05720102787017822
2.582174777984619
1.30379855632782
0.03767621517181396
0.1331916749477386
0.08747291564941406
0.07637089490890503
0.06627333164215088
0.043133944272995
0.07624000310897827
0.08170419931411743
0.05438876152038574
0.559364914894104
0.0565464198589325
1.103792071342468
0.1829219162464142
0.03969666361808777
0.2048633098602295
0.03881794214248657
0.08926606178283691
0.04675281047821045
0.09097599983215332
0.06079259514808655
0.07098376750946045
1.39654552936554
0.2140696048736572
0.1274796724319458
0.1442722678184509
0.1431636810302734
0.1327880024909973
0.2155557870864868
0.2872430682182312
0.09048150479793549
0.1133763790130615
0.04382617771625519
0.1149493753910065
0.3004665374755859
0.175933301448822
1.409570455551147
0.2072919607162476
0.1602134704589844
0.09739875793457031
0.6231908798217773
0.3122515678405762
2.27975058555603
0.1659141182899475
0.05455702543258667
0.04893538355827332
0.1684061288833618
0.109194278717041
1.225226163864136
0.1150120496749878
0.05724459886550903
0.1198769807815552
0.07802975177764893
0.1027753353118896
2.798762798309326
0.09489899873733521
0.05127167701721191
0.1723098605871201
0.08939862251281738
1.565424919128418
0.09920746833086014
0.089980348944664
0.1526035070419312
2.293812274932861
0.04493308067321777
0.04684528708457947
0.08749115467071533
1.261977910995483
0.06162130832672119
0.0698235034942627
0.2035554051399231
0.09856614470481873
0.04484891891479492
0.05486124753952026
0.04089075326919556
0.4036968946456909
0.05054211616516113
0.1492919325828552
0.3953473567962646
1.461798429489136
0.1713884472846985
0.3964017629623413
0.4007784128189087
0.07500842213630676
0.1249592304229736
0.5532032251358032
0.1311917304992676
0.9211978912353516
0.0685897171497345
2.205319166183472
0.1036683320999146
0.1746975779533386
0.1669180989265442
0.04664492607116699
0.09294617176055908
1.634210705757141
0.07924754917621613
0.06475210189819336
0.06786394119262695
0.2345578670501709
0.05724596977233887
0.08418524265289307
0.07965171337127686
0.07858997583389282
0.1279898285865784
0.04717517644166946
0.0613599419593811
1.100118160247803
0.1118608713150024
0.9647400975227356
0.4281070232391357
0.06537401676177979
1.113937139511108
0.7340830564498901
0.08926933258771896
0.05105084180831909
0.1565907895565033
0.03533127903938293
0.05142804980278015
0.05492714047431946
0.09651291370391846
0.1385187953710556
0.03589731454849243
0.1193776577711105
0.1828873157501221
0.0415211021900177
1.778636813163757
0.04965969920158386
0.1280307769775391
1.278036594390869
0.08678460121154785
0.5178242921829224
0.03856205940246582
0.1113009452819824
0.2384171485900879
0.1142020225524902
0.07528889179229736
0.5576454401016235
0.1860101222991943
0.06441524624824524
0.1087827682495117
0.07075053453445435
0.1605959087610245
0.049369215965271
0.06074070930480957
0.3983945846557617
0.1533320546150208
0.0876767635345459
0.1103380918502808
0.08999854326248169
0.1186467409133911
0.08445218205451965
0.7380726933479309
0.1107514351606369
0.08240208029747009
0.2599352300167084
0.6290018558502197
0.3060028553009033
0.2127496004104614
0.04555410146713257
0.03682267665863037
0.486050009727478
0.09423065185546875
0.07355833053588867
0.5930095911026001
1.586381196975708
0.1592357605695724
0.3638248443603516
0.189730167388916
0.264087438583374
0.1337196826934814
2.585366725921631
0.9985553026199341
0.1218864917755127
2.068101406097412
0.09105157852172852
0.07807826995849609
0.06812864542007446
0.07556998729705811
0.07999992370605469
1.898755788803101
0.06137442588806152
0.1149072051048279
1.557410001754761
0.05306553840637207
0.1628954410552979
0.05313679575920105
0.06380057334899902
0.05577903985977173
0.1153979599475861
0.06960570812225342
0.1617412567138672
0.04849177598953247
1.120553612709045
0.1075247526168823
0.8957180976867676
0.05962967872619629
0.04915735125541687
0.07292592525482178
1.156742572784424
0.07611286640167236
0.2900021076202393
0.0876845121383667
0.08476078510284424
0.135471299290657
0.06850045919418335
0.03938436508178711
0.04232022166252136
0.1369694918394089
0.07026860117912292
0.1243132054805756
0.09755420684814453
0.03690755367279053
0.1771864891052246
0.7365233302116394
0.03792744874954224
1.333483695983887
0.1274998784065247
1.592999219894409
0.2428719401359558
0.1123619079589844
0.07399201393127441
0.1103442311286926
0.5864725112915039
0.08841356635093689
0.05679965019226074
0.0539323091506958
0.1485586166381836
0.05116286873817444
1.492485046386719
0.09657824039459229
0.08769285678863525
0.05408191680908203
0.832480788230896
0.3749043643474579
0.1428627967834473
0.1377426981925964
1.202638149261475
1.612342834472656
0.1840497851371765
1.59802508354187
1.528781294822693
0.08495175838470459
0.04659220576286316
0.133478045463562
0.1242877244949341
0.6287775039672852
0.1038660258054733
0.06283935904502869
0.1329152584075928
0.04762160778045654
1.022205710411072
0.5445584654808044
0.3906882703304291
0.06112563610076904
0.954137921333313
0.1820297241210938
0.2185261249542236
0.4045073390007019
0.08705440908670425
0.5577261447906494
0.1842862963676453
0.1228286027908325
0.07115328311920166
0.1179046630859375
0.04286956787109375
0.2226945161819458
0.2602869868278503
0.6673707365989685
0.06766441464424133
0.06814396381378174
0.06427490711212158
0.0558326244354248
0.154986172914505
0.07415592670440674
0.3715044260025024
2.280196189880371
0.6244786381721497
0.1218209266662598
0.3079134821891785
0.07057425379753113
0.07114583253860474
0.05210459232330322
0.07360327243804932
0.722449779510498
0.07879430055618286
0.1333732903003693
0.1212834119796753
0.4737967252731323
0.2112138271331787
0.1400670111179352
0.08219809085130692
0.1550393104553223
0.05568373203277588
0.0511469841003418
0.9794055223464966
0.1255248188972473
0.07052141427993774
0.09014934301376343
0.1290242671966553
0.08044147491455078
0.03677040338516235
1.201586246490479
0.1208603382110596
0.2949435710906982
0.3428390026092529
0.09685790538787842
0.04454827308654785
0.08769926428794861
0.09262359142303467
0.08055365085601807
0.06691843271255493
0.2590368688106537
0.2216004133224487
0.3211931586265564
1.557393312454224
0.1846914887428284
2.486857414245605
0.158320426940918
0.1276412010192871
0.06405377388000488
0.1108305379748344
0.04062080383300781
1.102028608322144
0.1228403002023697
0.08710873126983643
0.1708909869194031
1.753509998321533
0.1729046106338501
0.1305170655250549
0.0607028603553772
0.2656913995742798
0.1719357669353485
0.1627330780029297
0.2032196521759033
0.98482346534729
0.07410138845443726
0.0399850606918335
0.06960582733154297
0.07238143682479858
0.1248366683721542
0.2709205150604248
1.70768666267395
0.1851833462715149
0.1422121226787567
2.562881469726562
0.06109631061553955
0.2550477981567383
0.3505681753158569
0.09220731258392334
0.04156595468521118
1.178910613059998
0.2375086843967438
2.310181140899658
0.4000687599182129
0.06467235088348389
0.07401794195175171
0.06274454295635223
0.03747707605361938
0.09966516494750977
1.213621616363525
0.05814287066459656
0.08634805679321289
0.06412351131439209
0.1490420699119568
0.2248865365982056
1.194905161857605
0.04250761866569519
0.06949722766876221
0.3031970262527466
0.05247601866722107
3.579250574111938
0.08188462257385254
0.155829131603241
0.1156752109527588
0.03752055764198303
0.05514112114906311
0.06643801927566528
0.06022727489471436
0.0710890144109726
0.06937292218208313
0.7282823324203491
0.06867450475692749
0.1844253540039062
0.06375014781951904
0.04596701264381409
1.281938791275024
0.04708145558834076
0.1080140173435211
0.06294924020767212
0.5573331713676453
0.04276371002197266
0.07122302055358887
0.0400119423866272
0.6198951005935669
0.1215556263923645
1.072396039962769
0.03934454917907715
0.05831664800643921
0.196772500872612
0.07253986597061157
0.0777108371257782
0.05384582281112671
0.1230287700891495
0.2487897872924805
0.07156911492347717
0.1939489841461182
0.04165607690811157
0.1078821867704391
0.09981632232666016
1.127474546432495
0.1257093548774719
0.04162061214447021
0.3429979085922241
0.2950022220611572
0.177188515663147
0.05160176753997803
0.06479558348655701
0.1748573780059814
0.1457979083061218
0.06951221823692322
0.1735515296459198
0.1054990887641907
0.1201630234718323
0.03772026300430298
0.1204519867897034
1.725842118263245
0.1420954465866089
0.08644446730613708
0.2164647579193115
0.3153200745582581
0.05983191728591919
0.1305807828903198
0.2950171828269958
0.09499865770339966
0.2252376079559326
0.08385205268859863
1.047334432601929
0.1216612458229065
0.05128258466720581
0.08914649486541748
0.3350869417190552
0.2156249284744263
0.05650109052658081
0.5616941452026367
0.1815853118896484
0.06332015991210938
1.432706475257874
0.06851240992546082
0.05958276987075806
0.05131494998931885
0.1659955978393555
0.8916279673576355
0.0875694751739502
0.8524737358093262
0.1400552988052368
0.1577926874160767
0.09911000728607178
0.05291521549224854
0.09374767541885376
0.04861354827880859
0.1286743879318237
0.05967634916305542
0.05071890354156494
0.09061992168426514
1.262165665626526
0.0481032133102417
0.09446007013320923
1.750006198883057
0.2128039002418518
0.1687934398651123
0.1492171287536621
0.3104277849197388
0.03640712797641754
0.1384453773498535
0.05378204584121704
0.0427493155002594
0.2064681053161621
0.9281831979751587
0.06625473499298096
0.1806621253490448
0.0653231143951416
0.09384697675704956
0.2521997690200806
0.06104886531829834
0.05228519439697266
0.4184467792510986
0.1074254512786865
0.1039820611476898
0.09185773134231567
0.06341889500617981
0.1788070201873779
0.08817458152770996
0.05037897825241089
0.1719874143600464
0.04110682010650635
0.2903392314910889
0.05201935768127441
0.04261666536331177
0.05640530586242676
1.109258413314819
0.8067485094070435
0.1626267433166504
0.06333070993423462
0.08268916606903076
2.597654581069946
0.1420749425888062
0.1663954257965088
0.05579143762588501
0.04638971388339996
0.04849639534950256
0.186556339263916
0.05740836262702942
0.05708430334925652
0.07009744644165039
1.056371688842773
0.1749947071075439
0.6234456300735474
0.1094038486480713
0.1500147581100464
2.249479293823242
0.247473806142807
0.1700075268745422
0.06302464008331299
3.088449478149414
0.1048159524798393
0.06698453426361084
0.155181884765625
0.05276060104370117
0.1985360980033875
0.0674668550491333
0.09510889649391174
0.1570744514465332
0.04883852601051331
0.05409097671508789
0.05646985769271851
0.1234868168830872
0.04971438646316528
0.09480929374694824
0.1512461155653
0.1988322734832764
0.1225933730602264
0.1155968010425568
0.2522836327552795
1.409716844558716
0.07931727170944214
0.08348208665847778
0.1044246554374695
0.2532687783241272
0.0674167275428772
0.08563113212585449
0.1779491305351257
0.1824469566345215
0.1123600676655769
0.2920067310333252
0.108177661895752
0.2381216883659363
0.04792684316635132
0.2010858058929443
0.1736177504062653
1.667301416397095
0.06502491235733032
0.4076254367828369
0.1982295513153076
1.197619199752808
2.812565326690674
1.106422066688538
0.05588430166244507
0.130544513463974
0.1241902932524681
1.500046133995056
0.1516120135784149
0.05713582038879395
0.07656419277191162
0.253868043422699
0.05059123039245605
1.065463900566101
0.06675000488758087
0.5553756952285767
0.5686030387878418
0.08736813068389893
0.7860723733901978
1.10253643989563
0.2108104228973389
0.5692707896232605
0.2442055642604828
0.05326420068740845
0.05397123098373413
0.1880267858505249
0.05221669375896454
0.2029999196529388
0.9286503791809082
0.05766415596008301
0.1082676127552986
0.1875688433647156
0.5887472629547119
0.0626494288444519
1.452202796936035
1.278171539306641
0.04486352205276489
0.244987964630127
1.739389657974243
0.06442028284072876
0.1837479770183563
0.24550861120224
1.747400522232056
0.2798566818237305
0.05937355756759644
0.2036137580871582
0.3921324610710144
0.1218044757843018
0.04558004438877106
0.059440016746521
0.4113435745239258
0.1167107373476028
0.2161853313446045
0.2548196315765381
1.580978631973267
0.2404413521289825
0.06972765922546387
0.3022177219390869
1.237351179122925
0.1032419726252556
0.0991063117980957
0.3825438022613525
0.9366540312767029
0.7750810384750366
0.03496521711349487
0.04368865489959717
0.07902252674102783
0.2378355264663696
0.08541739732027054
0.3938747644424438
0.110704705119133
0.05506587028503418
0.6584563851356506
0.3183066844940186
0.04262292385101318
0.08010011911392212
1.336008667945862
0.1461528539657593
0.05729377269744873
0.2230660319328308
1.441419839859009
1.59641432762146
0.08643829822540283
0.2779946625232697
0.124448299407959
0.2102844715118408
0.07058864831924438
0.2942805290222168
0.1458362936973572
0.05206090211868286
0.06397940963506699
0.04190054535865784
0.1229633092880249
1.341251611709595
0.05262839794158936
0.1355717927217484
0.218238353729248
0.3456650376319885
0.9212995767593384
0.1470009088516235
1.745062589645386
0.2804434895515442
1.529157638549805
0.1745231151580811
0.06284785270690918
0.101780891418457
0.108868420124054
0.1796956062316895
0.05210542678833008
0.1162823736667633
0.06624484062194824
0.1129111275076866
1.055899977684021
0.6960383057594299
0.7598409652709961
0.08267849683761597
0.2188608646392822
0.1291714608669281
0.08215382695198059
0.07563984394073486
0.7014525532722473
0.4443310499191284
0.2494423389434814
1.180396318435669
0.2718760967254639
0.2498704195022583
0.1214702874422073
0.1103362441062927
0.6757785677909851
0.7086445689201355
0.2128727436065674
0.1134042739868164
0.06956064701080322
0.05441403388977051
0.4617514312267303
0.20597904920578
0.07094612717628479
0.2914519309997559
0.06234645843505859
0.2795882821083069
0.1001978814601898
1.974122047424316
0.1147207021713257
0.1204557418823242
0.1073363423347473
0.4732993245124817
0.8442054986953735
0.1707667708396912
0.04915249347686768
0.2685118913650513
0.1341879367828369
0.2165053486824036
0.1306484341621399
0.05552762746810913
0.09628897905349731
0.3079133033752441
2.799040794372559
0.6368040442466736
0.04410320520401001
0.3540265560150146
0.07595464587211609
0.1060454025864601
0.08353197574615479
0.7318585515022278
0.1155282258987427
0.07821524143218994
0.05593389272689819
0.05796849727630615
0.06858193874359131
0.2050255537033081
0.06154245138168335
0.08094066381454468
0.1017614603042603
1.263311624526978
0.1521328687667847
0.1683131456375122
0.04285514354705811
0.3840382397174835
0.06255650520324707
0.2975919246673584
0.2683652639389038
0.319226861000061
0.0680537223815918
0.1788835823535919
0.04869747161865234
0.05494090914726257
0.2454769611358643
0.07863062620162964
0.08542823791503906
0.4186514019966125
0.1906288266181946
0.3044021129608154
0.5155912637710571
1.507136106491089
0.1663429737091064
0.1632504463195801
0.1230676174163818
0.1886749267578125
0.1119701862335205
2.366520166397095
0.2180402278900146
0.2952826023101807
0.4441102147102356
0.1641457080841064
0.105440616607666
1.446643948554993
0.1416547298431396
0.1276199966669083
2.375476121902466
0.04447859525680542
0.7843063473701477
0.07786267995834351
0.06640410423278809
0.4752126634120941
0.08984673023223877
0.06580758094787598
0.3355507850646973
1.501287698745728
0.1214435696601868
0.105369508266449
0.08070829510688782
0.2585374116897583
0.1822569370269775
0.04745766520500183
2.101197242736816
0.1473424434661865
0.07391136884689331
0.175361156463623
0.07765662670135498
0.5527322292327881
1.023595094680786
2.014746904373169
0.1075881719589233
0.2097863703966141
0.04856623709201813
0.2613877654075623
0.04078370332717896
0.09640207886695862
0.7663455009460449
1.518464684486389
2.400238513946533
1.561949491500854
0.3690551519393921
0.5850867629051208
1.074981451034546
0.281754732131958
0.05815419554710388
0.8751471042633057
0.1109167113900185
0.1326736211776733
0.06006526947021484
1.282641649246216
2.637733936309814
0.1331729888916016
0.1358954906463623
0.2057620286941528
0.06294381618499756
0.05581414699554443
0.1233854591846466
0.2475609481334686
0.06936466693878174
0.09011161327362061
0.1719667911529541
4.267996311187744
0.059639573097229
0.4098201990127563
0.2514350414276123
0.08470356464385986
0.07718151807785034
0.0850561261177063
0.2339825630187988
0.09773260354995728
0.04677224159240723
0.1342039257287979
0.06865906715393066
0.1235874891281128
0.1161767244338989
0.3002887964248657
0.3215119242668152
1.053643226623535
0.04451006650924683
0.1001114845275879
1.16993522644043
0.136113166809082
0.06648623943328857
0.1468150615692139
0.03856393694877625
0.07078564167022705
0.7567658424377441
0.04124197363853455
1.275680899620056
0.8819218873977661
0.05889591574668884
0.05318790674209595
0.1061699241399765
0.1070011854171753
0.09426534175872803
0.1005296856164932
0.07087910175323486
0.09007740020751953
0.1414445787668228
0.572388768196106
0.1332114338874817
0.4889315068721771
0.04961103200912476
0.1868634223937988
0.08093571662902832
0.180217981338501
0.304452657699585
0.1236298084259033
0.8445444703102112
0.07944285869598389
0.1946810483932495
0.1413984298706055
0.05010196566581726
0.7972756028175354
0.3293673992156982
0.04084613919258118
1.375440835952759
0.1081107631325722
0.1057361960411072
0.05644676089286804
0.1693501472473145
0.1012142896652222
0.1721609830856323
0.1300688982009888
0.07061362266540527
0.1550247669219971
0.1915576457977295
0.5462367534637451
0.2536170482635498
0.176238477230072
1.097483396530151
0.05599308013916016
0.2194944024085999
0.1254450082778931
0.3129947185516357
0.04520419239997864
0.5069002509117126
0.1261128783226013
0.1062144041061401
0.1254913806915283
0.03734138607978821
0.1177353039383888
1.449064970016479
0.06211715936660767
0.5338961482048035
0.1581940650939941
0.05441182851791382
0.05861079692840576
0.0474923849105835
0.05873686075210571
0.2185364961624146
0.03764688968658447
0.1650358438491821
0.222312331199646
0.03793919086456299
0.1328535079956055
0.1195555925369263
0.0476534366607666
0.5288687944412231
1.239973187446594
0.2231911420822144
0.04251617938280106
0.1271799206733704
0.1042708307504654
0.1472265720367432
0.1331290900707245
0.07775706052780151
0.1207602918148041
0.1276387572288513
0.2297007441520691
0.2533256709575653
0.120170533657074
1.491434335708618
0.08261924982070923
1.826909899711609
0.141042947769165
0.051094651222229
0.1570558547973633
1.434984445571899
0.1678926944732666
1.068530082702637
0.06651502847671509
0.2387440204620361
0.04466047883033752
0.05367553234100342
0.1148341745138168
1.846037983894348
0.1016689538955688
0.04385745525360107
0.1288201808929443
0.8346703052520752
3.378707885742188
0.1315380930900574
0.2495575547218323
0.1226385235786438
0.04273593425750732
0.844348669052124
0.1242905110120773
0.2820248603820801
0.1122596263885498
0.04801839590072632
0.08872832357883453
0.137467622756958
0.1054659783840179
0.06887340545654297
0.1376869678497314
0.1176644563674927
0.05772387981414795
0.04871928691864014
0.1259018182754517
0.1601743549108505
0.0666574090719223
0.09465122222900391
0.1360809057950974
0.2736897468566895
0.1322992742061615
0.1324878931045532
0.1580023765563965
0.07109975814819336
0.2452117204666138
1.413392782211304
0.06987494230270386
0.05725660920143127
0.08518320322036743
0.1384514570236206
0.1100039035081863
0.07934248447418213
0.5329808592796326
0.0499645471572876
0.06174993515014648
0.05302953720092773
0.08918243646621704
0.1302996277809143
0.05653635412454605
0.05139869451522827
0.04257458448410034
0.06486016511917114
0.03692808747291565
0.05786199867725372
0.05536459386348724
0.06452655792236328
0.1085810884833336
0.7624348402023315
0.1652157306671143
0.1582361459732056
0.5317985415458679
0.0924379825592041
0.08797216415405273
0.05776271224021912
0.2344464063644409
0.06250959634780884
0.1034508645534515
0.05154681205749512
0.06591755151748657
0.3469743728637695
0.6477217674255371
0.1529321074485779
0.2557942867279053
0.06499010324478149
0.864653468132019
0.07771462947130203
0.07930916547775269
0.0503658652305603
0.0827106237411499
0.1207942366600037
0.03541359305381775
0.8227019906044006
0.4579723477363586
0.1406705975532532
0.6463453769683838
0.1986759603023529
0.05079382658004761
0.3567919731140137
0.2706391215324402
0.1210918426513672
0.07577800750732422
0.0564233660697937
0.382918119430542
0.9983320236206055
0.09498530626296997
0.4930552840232849
0.05156201124191284
0.04680824279785156
0.1289176940917969
0.2102729380130768
1.042970061302185
0.06814473867416382
0.3042507171630859
0.1025724709033966
0.3096970915794373
0.2257358431816101
0.1607801914215088
0.09308344125747681
0.09301722049713135
0.06674331426620483
0.1068751215934753
0.3337921500205994
0.07090169191360474
0.1384400129318237
0.1652257442474365
0.190765380859375
0.125978946685791
0.4341862201690674
0.06371587514877319
0.1630047559738159
0.08253884315490723
1.459918737411499
0.1178503632545471
0.2632467746734619
0.1567517518997192
0.1424603462219238
0.06883752346038818
0.5754138231277466
2.086047649383545
0.04231464862823486
0.3070950508117676
0.4130455255508423
0.1774213314056396
0.08496124297380447
0.2009618282318115
0.110474705696106
0.07534420490264893
0.136304497718811
0.046741783618927
0.09642457962036133
0.5613993406295776
0.06417179107666016
0.1241101995110512
0.8586462140083313
0.09014450758695602
0.06312108039855957
0.2561078667640686
0.2178653478622437
0.1129292249679565
0.06383329629898071
0.1859134435653687
0.2496935129165649
1.640624761581421
0.273684024810791
0.1021898984909058
0.07975727319717407
0.3057451844215393
0.1646960079669952
0.1009021401405334
0.06068879365921021
0.1327482461929321
0.06061363220214844
0.05523276329040527
0.05546420812606812
0.07428437471389771
2.425018310546875
1.109468579292297
0.03938519954681396
0.0920136570930481
0.1160198301076889
0.1357311904430389
0.1197525858879089
0.07042646408081055
0.05572152137756348
0.1355202943086624
0.1086714267730713
1.476936101913452
0.05535244941711426
1.728684186935425
0.07766449451446533
0.09513251483440399
0.08234506845474243
0.2479110956192017
0.06407922506332397
0.2534804344177246
0.2426214218139648
0.0734780877828598
0.3164162635803223
0.07362271845340729
0.1234030723571777
0.04256390035152435
0.1696302890777588
0.05750501155853271
1.398280143737793
0.07577675580978394
0.5340645313262939
1.570345997810364
0.05119860172271729
0.747625470161438
0.09420567750930786
0.03894853591918945
2.247643709182739
0.06433439254760742
0.7573310732841492
0.07077866792678833
0.07555478811264038
0.103461742401123
0.3407466411590576
0.05896687507629395
0.1058782339096069
0.04506075382232666
0.5437153577804565
0.1301358193159103
0.2065813541412354
0.07175040245056152
0.1634997129440308
0.4246432781219482
0.2452435493469238
0.1491585373878479
0.09165368974208832
0.09576484560966492
0.1342001557350159
0.2272346019744873
0.05702364444732666
0.1593799591064453
0.06230771541595459
0.1003860235214233
0.08115273714065552
0.07705044746398926
0.09986245632171631
0.2985043525695801
0.8299298286437988
0.3584890365600586
0.09292665123939514
1.061931133270264
0.07586485147476196
0.07935085892677307
0.04318889975547791
0.1039035320281982
0.1439302563667297
0.2991666793823242
0.06131118535995483
0.08984065055847168
0.860942006111145
0.04967528581619263
0.05300074815750122
0.6909065246582031
0.1671688556671143
0.08737677335739136
0.03734537959098816
0.1567059755325317
0.1661413908004761
0.08681505918502808
0.06289634108543396
0.1012797355651855
0.09767699241638184
0.1042731106281281
0.2683743238449097
0.1624191999435425
0.07429361343383789
0.06521612405776978
0.08123159408569336
0.07452967762947083
0.1645132899284363
0.08572110533714294
0.09504114836454391
1.293855667114258
0.1248151063919067
0.1039624214172363
0.2131655216217041
0.1524143218994141
0.1653172671794891
1.662858963012695
0.04061758518218994
0.09729182720184326
0.6256022453308105
0.2209291458129883
0.06322798132896423
0.1246703863143921
0.1505084037780762
0.05950665473937988
0.1309250593185425
0.1154558658599854
0.05861568450927734
0.1721833348274231
2.282473564147949
0.1535266041755676
0.06899619102478027
1.008134007453918
0.0702204629778862
0.1708768606185913
1.599784135818481
0.07542179524898529
0.06327235698699951
0.1066839098930359
0.2011949121952057
0.09500443935394287
0.1377488672733307
0.04796856641769409
0.1592588722705841
0.07590033113956451
0.3914455473423004
0.05060851573944092
0.1697148084640503
0.05496853590011597
0.06973162293434143
0.04497522115707397
0.2776933908462524
0.0563470721244812
0.09178555011749268
0.05691367387771606
1.242476344108582
0.5200130939483643
0.05920881032943726
0.09291675686836243
0.1104696691036224
0.1169258281588554
0.04299706220626831
0.1960679292678833
0.1274038255214691
0.1226062998175621
0.06060081720352173
1.505117893218994
0.04531621932983398
0.07622683048248291
0.09582042694091797
0.05090397596359253
0.0746331661939621
0.1742374300956726
0.1141910552978516
0.2038604617118835
0.4208142757415771
1.370827317237854
0.1081759333610535
0.1487079262733459
0.2470349073410034
0.03717041015625
0.04148787260055542
0.2034070491790771
0.1208970546722412
0.3035180568695068
0.1729302853345871
0.1043623685836792
0.1540333032608032
0.1534146219491959
0.1794902682304382
0.1418168246746063
0.04148876667022705
0.08943146467208862
0.1364654898643494
0.5274266004562378
0.08881270885467529
1.538236618041992
0.1742004752159119
0.08904170989990234
1.390130996704102
0.2556221485137939
1.177058458328247
0.1065164655447006
1.126887440681458
0.6136005520820618
0.1733254939317703
0.178220272064209
2.067394733428955
0.7026559710502625
0.114061176776886
0.06121373176574707
0.06717070937156677
0.09273025393486023
1.013727426528931
0.6403579711914062
0.1492913961410522
0.1729949116706848
0.0646364688873291
0.1386357545852661
0.1173447370529175
0.09823238849639893
0.1449431777000427
0.1575044393539429
0.1920463442802429
0.8142485022544861
0.3092977702617645
1.920939207077026
0.2050911784172058
0.1369832754135132
0.1947565078735352
0.07736790180206299
0.138001948595047
0.9204906225204468
0.073480024933815
0.2277240753173828
0.1425182223320007
0.05497157573699951
0.1198201775550842
0.2200640439987183
0.1389694809913635
0.05749021470546722
0.07188540697097778
0.04917693138122559
0.4894175827503204
0.1745559573173523
0.05822420120239258
1.259038329124451
0.3812160491943359
0.06241017580032349
0.09879709780216217
0.1843409538269043
0.07940793037414551
0.05991148948669434
0.05761390924453735
0.5387635231018066
0.1089528203010559
0.1889926195144653
0.1786019504070282
0.04854068160057068
0.06476014852523804
0.04649117588996887
0.09953850507736206
1.542582988739014
0.07978582382202148
0.3074861764907837
0.3840059041976929
0.07184350490570068
0.1613174080848694
0.06377929449081421
0.1964442729949951
1.295647621154785
0.6396613121032715
1.671868085861206
0.05338484048843384
0.1567907333374023
0.05074858665466309
0.07441812753677368
0.08791983127593994
0.04034022986888885
0.5328367948532104
2.124291896820068
1.457278490066528
0.9177790880203247
0.2126857042312622
0.1134594678878784
0.0724673718214035
0.0801006555557251
3.535179615020752
1.293766617774963
0.05007144808769226
0.1420502662658691
0.122177354991436
0.0604369044303894
0.06419205665588379
0.2178685963153839
0.1100841611623764
2.862502336502075
0.07298523187637329
0.09460306167602539
0.07227575778961182
1.083829045295715
0.1051832437515259
0.04960876703262329
0.08594709634780884
0.1752846240997314
0.05651557445526123
0.0835842490196228
0.1560332179069519
0.1785047054290771
0.7109870314598083
0.05350852012634277
0.06926101446151733
1.776390552520752
0.06667351722717285
0.1061102151870728
0.06259506940841675
0.1847155094146729
0.4327467083930969
1.833189606666565
0.08424162864685059
0.05285131931304932
0.09205591678619385
0.5088471174240112
0.04977774620056152
0.03966590762138367
0.08364415168762207
0.9143895506858826
0.0576246976852417
0.1606145054101944
0.04120561480522156
0.3429837226867676
0.2099358439445496
0.1988234519958496
0.1476109027862549
1.359429001808167
0.5648576021194458
0.1296807527542114
0.143438458442688
0.04036089777946472
0.1037843227386475
0.1229928731918335
0.06231385469436646
0.8922157287597656
0.5959463715553284
0.06511479616165161
0.3244146108627319
0.9198688268661499
1.499486565589905
0.04398328065872192
0.04631394147872925
0.04545304179191589
0.1112679243087769
1.437138319015503
1.453703880310059
0.0981588214635849
1.421106457710266
0.06242477893829346
1.410264849662781
0.0933997631072998
1.023733139038086
0.1059005856513977
0.05751264095306396
0.1901117563247681
0.05248093605041504
0.4789259433746338
0.06915861368179321
1.535140514373779
0.7333383560180664
0.0582384467124939
0.04802804440259933
0.209820032119751
0.1242549419403076
0.05959051847457886
0.0624091625213623
0.060202956199646
0.09867823123931885
0.2019166946411133
0.1473808139562607
0.04004985094070435
0.2970514297485352
0.09187161922454834
0.2505892515182495
1.284703612327576
0.03613042831420898
0.3602744936943054
0.2431620359420776
0.08286768198013306
0.06073915958404541
0.6807240843772888
0.156103178858757
0.1096493601799011
1.146704316139221
0.1077653169631958
0.08860912919044495
0.1430256366729736
0.07504567503929138
1.437439441680908
0.1194012761116028
0.03289586305618286
2.324801683425903
0.1625263690948486
0.1598832607269287
0.1233125925064087
0.1923297643661499
0.07572448253631592
0.08871376514434814
0.06761282682418823
0.8657506704330444
0.04242628812789917
0.08551683276891708
0.07419219613075256
0.240513801574707
0.04971933364868164
0.0988011360168457
0.145092636346817
0.2033789604902267
2.835192203521729
0.122859001159668
0.6218535900115967
0.1650056838989258
1.725309371948242
0.1147143095731735
0.3976325988769531
0.2023547887802124
0.4997579753398895
0.1233178377151489
0.06389594078063965
0.05016130208969116
0.129655659198761
0.05203050374984741
0.05490368604660034
0.06102532148361206
1.463739633560181
0.2664899230003357
0.06732094287872314
0.09464863687753677
0.2853116989135742
0.03861042857170105
0.07298475503921509
1.45896852016449
0.3249918222427368
0.09052670001983643
3.190972328186035
0.3034136295318604
0.04548782110214233
0.2015596628189087
0.1850963830947876
0.1374136209487915
0.1739600896835327
0.3885088264942169
0.09874987602233887
0.05191153287887573
0.04935914278030396
1.996440410614014
0.2277719378471375
0.05957013368606567
0.2225798368453979
0.1751697063446045
0.1478194743394852
0.09827196598052979
0.0793834924697876
0.7427961826324463
0.1431427001953125
0.2743241786956787
0.5644730925559998
0.1417776644229889
0.1086588501930237
0.103671133518219
0.3604068756103516
0.2337682843208313
0.1579152345657349
0.05574861168861389
1.265758037567139
0.05889719724655151
0.04728145524859428
0.06784188747406006
1.361683368682861
0.129610538482666
0.1882750988006592
0.1503378748893738
0.1981650292873383
0.5292909145355225
0.05343198776245117
0.4003440737724304
0.1161619424819946
0.05616164207458496
0.2904228568077087
0.103240393102169
0.1927422881126404
0.4007585048675537
0.1126918792724609
1.133336901664734
0.0650288462638855
0.04242613911628723
0.04378995299339294
0.1452925205230713
0.05619330704212189
0.1296840906143188
0.1642806529998779
0.07490217685699463
0.05115866661071777
1.307800889015198
0.09132945537567139
0.08193957805633545
0.1915750205516815
0.1652498841285706
0.1448595225811005
0.1000139564275742
0.1415968239307404
1.104242205619812
0.1009386777877808
0.06199371814727783
0.05458250641822815
0.2042349874973297
0.07896912097930908
0.07494509220123291
0.1463311910629272
0.0856090784072876
0.05928045511245728
0.05882573127746582
0.08370310068130493
0.08186724036931992
0.05559277534484863
0.1038281917572021
0.07152694463729858
0.03429359197616577
1.343913435935974
0.08979511260986328
0.06842082738876343
0.05852854251861572
0.06017398834228516
0.07098650932312012
0.7120947241783142
0.1058186888694763
0.09456486999988556
0.547313928604126
0.07898306846618652
0.1861884593963623
0.4843025505542755
0.149942934513092
0.1186898350715637
0.1789894998073578
0.05271291732788086
0.0836445540189743
0.3665916919708252
0.1081898212432861
0.08370465040206909
0.04399281740188599
0.1037631630897522
0.05182643234729767
0.1352508068084717
0.1497390270233154
0.3832336664199829
0.1886269450187683
0.08312055468559265
0.121301680803299
0.1628986597061157
1.168920874595642
0.06467640399932861
0.0781940221786499
0.1070209443569183
0.03989845514297485
0.05816507339477539
0.1326267123222351
0.05348381400108337
0.1664292216300964
0.3413231372833252
0.1606647968292236
0.2605307102203369
0.0731348991394043
0.1266027092933655
0.1828435063362122
0.06315711140632629
0.3879050016403198
0.06248290464282036
0.0603560209274292
0.112580418586731
0.04548025131225586
0.04015444219112396
0.05321347713470459
0.5058323740959167
0.0787910670042038
0.07836699485778809
0.1903183460235596
0.06244266033172607
0.1148951649665833
0.07722768187522888
0.3752464056015015
0.04676985740661621
0.0538867712020874
0.08841550350189209
1.269777894020081
0.05049392580986023
2.061736583709717
0.131940484046936
0.03435194492340088
0.2294803857803345
0.177509605884552
0.04472476243972778
0.05893319845199585
1.430817127227783
0.05325068533420563
0.1216669082641602
0.08714550733566284
0.03782600164413452
0.1371237635612488
0.285844087600708
0.1615571975708008
0.1177786588668823
0.04330164194107056
0.1308558583259583
0.05971065163612366
0.94922935962677
0.09288859367370605
0.04402366280555725
0.1405545473098755
0.17171311378479
1.750632047653198
0.6638619303703308
0.09596055746078491
0.9804562330245972
0.03966078162193298
0.03882300853729248
0.2531032562255859
0.1219751983880997
0.07244831323623657
0.3087418079376221
0.1835448741912842
0.04144707322120667
0.2429919242858887
0.1076770722866058
0.2105693817138672
0.04503854736685753
0.1922938823699951
0.05364841222763062
0.03842902183532715
0.1385827660560608
0.2061177492141724
1.022847890853882
0.08912694454193115
0.4633886218070984
0.08385699987411499
0.09578807651996613
0.0405699610710144
0.8639320731163025
2.163593053817749
0.1674286127090454
1.171219825744629
0.07767060399055481
0.1328272223472595
0.1427648663520813
0.08819735050201416
0.2227599620819092
0.1647457182407379
0.04974657297134399
0.459126353263855
0.1288079023361206
0.06157684326171875
0.3206334114074707
0.08592116832733154
0.540326714515686
0.08374720811843872
0.07915258407592773
0.319057434797287
0.06278890371322632
0.1753391623497009
0.0954463854432106
2.597122192382812
0.04792624711990356
1.247083425521851
0.04414796829223633
1.289279818534851
0.6625404357910156
0.04664573073387146
1.612523317337036
1.437786340713501
0.1981910616159439
0.2270691394805908
2.423835754394531
1.101018309593201
0.05757313966751099
0.0872994065284729
0.05002453923225403
0.05974322557449341
0.07730209827423096
0.05163657665252686
0.1786166429519653
0.09531331062316895
0.03839483857154846
0.1337473392486572
0.2622787952423096
1.453822135925293
0.1090717911720276
0.2702382802963257
0.4584638476371765
0.2424118518829346
0.3628155887126923
0.9190829992294312
1.284586310386658
0.1148536801338196
0.0901050865650177
0.08719217777252197
0.07446126639842987
0.07995510101318359
0.05042970180511475
0.9969272613525391
0.05388921499252319
0.1050958037376404
0.06238895654678345
0.03830069303512573
1.392456769943237
0.1229778677225113
0.2495720386505127
0.08820641040802002
0.157500147819519
0.1190739274024963
0.2067508697509766
0.3195098042488098
0.0527767539024353
0.06631338596343994
0.1270157098770142
0.04840987920761108
0.04747492074966431
0.1088198497891426
0.06751906871795654
0.05033344030380249
0.09726494550704956
0.1184658259153366
0.4146398305892944
0.05714821815490723
0.06271213293075562
0.311407208442688
0.1359367966651917
0.385719895362854
0.9702485203742981
0.7402129769325256
0.4786717891693115
0.1675136089324951
1.110576748847961
0.1331558227539062
0.07903894782066345
0.1995902061462402
0.0566234290599823
1.362391948699951
0.1113485097885132
1.503114342689514
0.2421965599060059
1.213821411132812
0.1363574862480164
0.08030009269714355
0.04613441228866577
0.09396925568580627
0.2913364171981812
0.1904539465904236
0.05322593450546265
0.06328046321868896
0.04339253902435303
0.1565424501895905
0.09552457928657532
0.03422361612319946
0.07201802730560303
3.240476369857788
0.1236329078674316
0.09940671920776367
0.08560860157012939
0.19602370262146
0.05873385071754456
0.05016666650772095
0.08869095146656036
0.1813336312770844
0.06053426861763
0.1397285014390945
0.2065856456756592
0.05421078205108643
0.05402784049510956
0.1278289556503296
0.1281794756650925
0.1345841884613037
0.143765926361084
0.06910869479179382
0.05762577056884766
0.0793989896774292
0.1990435868501663
0.05877727270126343
0.1419393420219421
0.1147012710571289
0.05069732666015625
0.05254518985748291
0.06160853803157806
0.09977862983942032
0.04355126619338989
0.2251410782337189
0.1460407078266144
0.05799326300621033
0.08543246984481812
0.2427941709756851
1.375699400901794
0.04837977886199951
0.05516469478607178
1.313947558403015
0.1349753141403198
0.1320693492889404
0.05191278457641602
0.04671135544776917
0.1180877685546875
0.1039310693740845
0.1753094494342804
0.1297848224639893
0.3245996832847595
0.1016173362731934
0.2122394442558289
0.0755690336227417
0.1219238042831421
0.192288339138031
0.06738761067390442
0.05817276239395142
1.437747001647949
0.5789321064949036
0.0832124650478363
0.1198118031024933
0.2309986352920532
0.04328536987304688
0.1232032179832458
0.1538865566253662
0.5056552886962891
0.1072972193360329
0.6475095748901367
0.223792552947998
0.05023187398910522
0.1108205318450928
0.06626278162002563
0.0555424690246582
0.1586601734161377
0.06177794933319092
0.4388217329978943
0.1247111558914185
0.07563857734203339
0.06987795233726501
0.05636996030807495
0.8581595420837402
0.086040198802948
0.1479427814483643
0.09644979238510132
0.1305693387985229
0.05942246317863464
1.354798316955566
0.1386196613311768
0.1239861845970154
0.04956775903701782
0.4771468639373779
0.04063206911087036
0.04063588380813599
0.6560714840888977
0.5115935802459717
0.1287055611610413
0.08589565753936768
0.06391924619674683
2.523169279098511
0.1778807640075684
0.195130467414856
0.2964368760585785
0.2442319393157959
0.1897948980331421
0.253432035446167
0.1262075901031494
0.543220579624176
0.05807411670684814
0.08396339416503906
1.825936794281006
0.04590839147567749
0.05964219570159912
0.0617557168006897
0.1160126924514771
0.06941813230514526
0.2952428460121155
0.1115825176239014
1.365025043487549
0.6304173469543457
0.4740252494812012
0.2841542959213257
1.464586496353149
0.3862905502319336
0.08769726753234863
0.2489376068115234
0.07968443632125854
0.06360046565532684
0.04888331890106201
0.1290011405944824
1.576370239257812
0.0795566663146019
0.5971256494522095
0.2388963401317596
0.1895997524261475
0.1503980308771133
0.110942006111145
0.06012386083602905
0.09364497661590576
0.7290349006652832
0.1084526777267456
0.04580390453338623
0.140281081199646
0.1499570608139038
0.6325801014900208
0.06099826097488403
1.465527772903442
0.1259720325469971
0.7066034078598022
0.5030244588851929
0.04877746105194092
0.07511651515960693
0.263818085193634
0.3679021596908569
0.2799682021141052
2.622164249420166
0.06955486536026001
0.06307601928710938
0.04897803068161011
0.1318732500076294
0.08276128768920898
0.08870124816894531
0.09500515460968018
0.06812024861574173
0.08053512126207352
1.205898642539978
0.6490355730056763
0.2026033401489258
0.08722484111785889
0.07001572847366333
0.1346473693847656
0.1406639814376831
0.1974599659442902
0.04920023679733276
0.06399351358413696
1.35958206653595
1.896828293800354
0.2168596684932709
0.1143189072608948
0.09683048725128174
0.03417530655860901
0.1267083287239075
0.1114749312400818
0.1645815372467041
0.2428100109100342
1.797083973884583
0.05542674660682678
0.09236949682235718
0.1493734121322632
0.3278400897979736
0.222590446472168
0.2742762565612793
0.07120195031166077
0.1028506457805634
0.03871282935142517
0.2084053754806519
0.05600351095199585
0.116563081741333
0.1476664543151855
0.04406090080738068
0.2160155773162842
0.1048476472496986
0.5625883340835571
0.2777849435806274
0.3257796168327332
0.05329090356826782
1.887098073959351
0.03909099102020264
1.65755558013916
0.05929931998252869
0.06358939409255981
0.06096106767654419
0.1776742935180664
0.06810760498046875
0.0954897403717041
0.06863045692443848
0.3740270137786865
1.025721549987793
0.1281046867370605
0.09917908906936646
0.1566569805145264
0.1204044818878174
0.1269233226776123
0.04934278130531311
0.1561012268066406
0.07786750793457031
0.07171922922134399
0.2210025787353516
0.3232818245887756
1.232131838798523
0.1375267505645752
0.04827159643173218
0.04862987995147705
0.236966609954834
0.2237296104431152
0.363635778427124
0.053183913230896
0.04996287822723389
0.08445382118225098
1.682739853858948
0.140815258026123
1.747797131538391
0.1774663925170898
0.04327225685119629
0.1672805547714233
0.2304544448852539
0.1223417520523071
0.539170503616333
0.4715946018695831
0.1777793169021606
2.564364910125732
0.07893407344818115
0.1595653295516968
0.1055978536605835
0.0663028359413147
1.46793532371521
0.1119642555713654
1.217468500137329
0.2078251242637634
0.03941875696182251
0.4020799398422241
0.06000137329101562
0.7406447529792786
0.1597843766212463
0.05395632982254028
0.06933343410491943
0.1454620957374573
0.1845967769622803
0.540168285369873
0.1048614978790283
1.922247171401978
0.1342373788356781
0.08379712700843811
0.09124249219894409
0.2842973172664642
1.92486572265625
0.1038979291915894
1.631897687911987
0.04234212636947632
0.424265444278717
0.2608097791671753
0.1486587822437286
0.04783281683921814
1.121424198150635
0.05813133716583252
0.1779208779335022
0.1982080936431885
1.058506727218628
1.38835620880127
0.06110945343971252
0.04201433062553406
0.07403683662414551
0.08544163405895233
0.06324291229248047
0.1848961710929871
0.1717749238014221
0.06393745541572571
0.06076967716217041
3.189816236495972
0.1040932536125183
0.1027507185935974
0.06510798633098602
0.03747352957725525
0.2380689382553101
0.04405277967453003
0.06295263767242432
0.7772140502929688
0.4377932548522949
0.06362020969390869
0.3047070503234863
0.1935157626867294
0.1739348769187927
0.04568047076463699
0.05758275091648102
0.04948538541793823
0.1313225030899048
0.04822829365730286
0.05856829881668091
0.7108966112136841
0.1064634323120117
1.163686275482178
0.1853359341621399
0.3941006660461426
0.04576593637466431
0.2799563407897949
0.237356424331665
0.05729168653488159
0.1011292934417725
0.3399893939495087
0.05071002244949341
1.25432276725769
0.07704508304595947
0.1416158676147461
0.04457062482833862
0.2513858079910278
0.08444833755493164
0.1477286815643311
0.2077374458312988
0.1229720264673233
0.09543702006340027
1.007369041442871
0.1958960294723511
0.0894584059715271
0.1237437129020691
0.08439067006111145
0.0709068775177002
0.1115338653326035
0.289649486541748
0.08490721881389618
0.06027742102742195
0.1910967826843262
0.06851136684417725
0.0816403329372406
1.190152525901794
0.06479811668395996
1.002206683158875
0.2233290672302246
1.656278610229492
1.19251012802124
0.07496285438537598
1.913937926292419
0.1012747883796692
0.286429762840271
0.1646698713302612
0.1214535236358643
0.04509991407394409
0.2706760168075562
1.184199571609497
0.6095979809761047
0.08825153112411499
0.05435395240783691
0.0801960825920105
1.02593469619751
0.04224294424057007
0.2568769454956055
0.1307756304740906
0.07613831758499146
0.07258796691894531
1.072747111320496
1.010128021240234
0.04395394027233124
0.145180881023407
0.3005383014678955
0.1058870553970337
1.416506767272949
0.07376992702484131
0.07931655645370483
0.09854674339294434
0.1032588481903076
0.2256758958101273
0.06715822219848633
1.83006477355957
0.0801544189453125
0.156360924243927
0.1928706169128418
0.2004743814468384
0.07026463747024536
0.05099762976169586
0.9609464406967163
0.09800970554351807
1.245687246322632
0.03898903727531433
0.1050552129745483
1.518581628799438
0.06904590129852295
0.07896995544433594
0.044899582862854
0.1605675220489502
0.2406363487243652
0.1761868596076965
0.06462074816226959
0.05532452464103699
2.867022752761841
0.06001684069633484
0.06115102767944336
0.2519369125366211
0.03930222988128662
1.588467001914978
0.04279583692550659
0.3393415212631226
0.8854550123214722
0.04658925533294678
0.04232990741729736
0.06005120277404785
0.09473145008087158
0.2232875376939774
0.04885023832321167
0.0539284348487854
0.04617416858673096
0.03492066264152527
0.0658431351184845
0.3544280529022217
0.05087530612945557
0.1837643384933472
0.159479022026062
0.06200873851776123
0.06704509258270264
0.03923988342285156
0.4456881284713745
1.227314472198486
0.05669325590133667
0.1212413311004639
0.08229398727416992
0.1214710474014282
0.06678664684295654
0.8432607650756836
0.04862576723098755
0.09305229038000107
0.05410254001617432
0.03822749853134155
0.4124274253845215
0.5914114117622375
0.07853475213050842
0.50567626953125
0.2408834546804428
0.2613192796707153
0.05323949456214905
0.2072550654411316
0.1240729093551636
0.03671976923942566
0.32723069190979
0.08322787284851074
0.08915936946868896
0.04788076877593994
0.04913610219955444
0.1368357539176941
0.1048165559768677
0.2551265060901642
0.04483538866043091
0.09522563219070435
0.121343731880188
0.5467177033424377
0.07915067672729492
0.225404366850853
1.599323272705078
1.48734986782074
0.2990024089813232
0.05162370204925537
0.1205849647521973
1.003846883773804
0.0959969162940979
0.1473492383956909
2.287681579589844
0.9945137500762939
0.0818447470664978
1.751266241073608
0.07213327288627625
0.1096837073564529
0.9532756805419922
0.04731059074401855
0.1210181713104248
0.0912853479385376
0.1043145358562469
0.306719183921814
0.8772468566894531
0.4969286918640137
0.03918269276618958
0.07461631298065186
0.5281344652175903
0.1674041897058487
0.2345223426818848
0.4396679997444153
0.142739325761795
0.07697457075119019
0.1551159024238586
0.04784542322158813
0.1725103259086609
0.2131977379322052
0.08660346269607544
0.06214636564254761
0.1532707214355469
0.05927059054374695
0.07238820195198059
0.1763269901275635
0.2585568428039551
0.04931944608688354
0.2555949687957764
0.05857294797897339
0.05349904298782349
0.1436125040054321
0.3070328831672668
0.03616291284561157
0.09244447946548462
0.04628896713256836
0.09530752897262573
0.05274099111557007
0.4498897790908813
0.2489362955093384
0.05989301204681396
0.09169566631317139
0.2217774987220764
0.2397876381874084
0.08512049913406372
0.0381457507610321
1.067556142807007
0.2042031288146973
0.04784655570983887
0.1422510147094727
0.1502000838518143
0.05014181137084961
0.03476008772850037
0.06216305494308472
0.1316041946411133
0.1271893978118896
2.570788383483887
0.7180534601211548
0.06141871213912964
0.2547932863235474
0.4393942952156067
0.05265820026397705
0.09186512231826782
0.7422584891319275
0.09310793876647949
0.04762077331542969
0.184765100479126
0.04870972037315369
1.410014510154724
0.1222915947437286
0.2271161079406738
0.06595981121063232
0.4884428977966309
0.7532498836517334
0.05884194374084473
0.9943238496780396
0.03564064204692841
0.07284772396087646
0.09853595495223999
0.0639793872833252
0.2196692675352097
0.1330064535140991
0.04257559776306152
0.05779783427715302
0.1600016355514526
0.08595860004425049
0.05637800693511963
0.2428160309791565
0.0504564642906189
0.7955905795097351
0.2425775527954102
0.1088864058256149
0.09849750995635986
0.04442115873098373
0.1852811574935913
0.236640453338623
0.05182904005050659
1.116068601608276
0.1956056356430054
0.09262394905090332
0.0814470499753952
0.07039749622344971
0.04041525721549988
0.05243486166000366
0.04860866069793701
0.1862243413925171
0.657244086265564
0.0531173050403595
0.143322229385376
0.05189323425292969
0.09526994824409485
0.3960170745849609
1.2410649061203
0.2558794021606445
0.1037386655807495
0.2435382604598999
0.2758662700653076
0.03246179223060608
0.2349843978881836
0.05338121950626373
0.04083290696144104
0.7948828935623169
0.06979721784591675
0.07913398742675781
0.1103502511978149
1.268025398254395
2.38216757774353
0.08631044626235962
0.2444468140602112
1.796916961669922
0.4170817732810974
0.6443457007408142
2.286478281021118
0.2906463742256165
0.2251073122024536
0.08852095901966095
0.9381905794143677
1.810308456420898
0.3479277789592743
0.2277481555938721
0.2829779386520386
0.07174456119537354
0.365302562713623
0.07110953330993652
0.08306947350502014
1.504955768585205
0.2644857168197632
0.7585078477859497
0.1292206048965454
0.09369218349456787
0.06660377979278564
1.074150443077087
0.2024743556976318
0.09443610906600952
0.2921900749206543
0.06353580951690674
0.1249440908432007
0.1867153644561768
1.09634804725647
0.9508612155914307
0.1193403005599976
0.0402730405330658
0.03798288106918335
0.06107312440872192
0.2332754135131836
0.1472691893577576
0.3377577066421509
2.087594032287598
0.06117856502532959
0.123818039894104
0.06129127740859985
0.2262865304946899
0.1302580833435059
0.1607286930084229
0.195758044719696
0.1795881390571594
0.1428292840719223
0.2165954113006592
0.08498537540435791
0.03850287199020386
2.090889930725098
0.5640058517456055
0.1511992216110229
0.2688790559768677
0.06594043970108032
0.2467615008354187
0.6265716552734375
1.46928596496582
0.03429126739501953
0.1448923349380493
0.04051303863525391
0.1331593990325928
1.866137862205505
0.03616982698440552
0.07866811752319336
0.1179066896438599
0.3238294124603271
0.04685461521148682
0.1929664611816406
0.08343694359064102
0.1051161661744118
0.1495767831802368
0.05388033390045166
0.1586999893188477
0.4144647121429443
0.05311119556427002
0.3451573848724365
0.05955982208251953
0.1104999780654907
0.04684898257255554
0.07571160793304443
0.1118696928024292
0.07966326177120209
0.3949751853942871
0.07620275020599365
0.4921621084213257
0.2179489135742188
1.487699270248413
0.4290339350700378
0.05896008014678955
0.07122552394866943
0.03932330012321472
0.1068072319030762
0.1506767272949219
0.2106860876083374
0.06091326475143433
1.650109171867371
1.006170034408569
0.1439687013626099
0.04047983884811401
0.0443243682384491
0.05099731683731079
1.509110927581787
0.05138635635375977
0.09680855274200439
0.7065258026123047
0.09661626815795898
0.03601241111755371
0.1470670700073242
0.193139910697937
0.07107102870941162
0.03688907623291016
0.1043492555618286
0.7591272592544556
0.08078756928443909
0.1086198389530182
0.2194585800170898
0.04269509017467499
1.369089603424072
0.742098331451416
0.06921374797821045
0.2295526266098022
0.07747483253479004
0.1596517562866211
0.04591089487075806
1.628120064735413
0.05222463607788086
0.06557396054267883
0.1462025046348572
0.5256081223487854
0.06349849700927734
0.07372516393661499
0.5023995041847229
0.4076385200023651
0.08384371548891068
0.4138123989105225
0.1222884058952332
0.2133262157440186
0.2806940078735352
0.0489734411239624
0.0397799015045166
2.021488428115845
0.1245933771133423
0.1022752523422241
0.1089919209480286
2.135187387466431
0.1385470628738403
0.07291662693023682
0.07675236463546753
0.04913288354873657
0.04667282104492188
0.06265443563461304
0.9702770709991455
0.171832799911499
0.08439508080482483
0.08884260058403015
0.06902587413787842
0.3731986284255981
0.1341912746429443
0.1657984852790833
0.08247146010398865
0.05527836084365845
0.06636965274810791
0.1746582984924316
0.1238557100296021
0.08739835023880005
0.1053481698036194
0.6274287104606628
0.8763476610183716
0.04797005653381348
0.05725818872451782
0.06473326683044434
0.06106704473495483
0.07367730140686035
0.1240545511245728
0.1847967505455017
0.1412781476974487
0.2845220565795898
0.2014944553375244
0.163929283618927
0.1441445350646973
0.1649101972579956
0.05491931736469269
0.04200103878974915
0.2411656379699707
0.08242082595825195
0.0710451602935791
0.05780476331710815
0.12784743309021
0.3249173164367676
0.08653199672698975
0.07050573825836182
0.2458694577217102
0.07472464442253113
0.04375186562538147
0.4888662099838257
1.717909336090088
0.04888910055160522
0.1365013122558594
0.1283090114593506
0.07835531234741211
0.1105884909629822
0.06913995742797852
0.390096127986908
0.1369341611862183
0.05229049921035767
0.06672580540180206
0.1923439502716064
0.04402792453765869
1.174333810806274
0.06775641441345215
0.08109557628631592
1.650662183761597
1.563770055770874
0.1059780120849609
0.1631594896316528
0.05122935771942139
0.3173763751983643
0.05989569425582886
0.2451248168945312
0.09798517823219299
1.097936153411865
0.1293908357620239
0.05426043272018433
0.06540766358375549
0.3146267235279083
0.1843551397323608
0.04888033866882324
0.05480031669139862
0.9995718002319336
0.2229913473129272
0.08148562908172607
0.06094337999820709
0.1584564447402954
0.1352480947971344
0.307879239320755
0.8173894882202148
0.0677223801612854
0.1839005947113037
0.06148916482925415
0.03923526406288147
0.07774049043655396
0.0352642834186554
0.1933771371841431
1.753478050231934
0.05950403213500977
0.06105154752731323
0.09160292148590088
0.4120585918426514
0.2538658380508423
0.1267573833465576
1.215101957321167
0.3835254907608032
0.06198763847351074
0.1647347211837769
0.147422581911087
1.284438848495483
0.7682091593742371
0.08689844608306885
0.1029647588729858
0.21482914686203
0.6513000726699829
0.222938060760498
0.1373673379421234
1.187461137771606
0.0640941858291626
0.05806422233581543
0.1409479379653931
1.419218778610229
0.04882633686065674
1.072953939437866
0.1493300795555115
0.1127680838108063
0.06880509853363037
0.4398267269134521
0.1585415005683899
0.06885135173797607
0.396216869354248
0.05608963966369629
0.1363624334335327
0.103918194770813
0.1349757015705109
0.04629850387573242
0.07653814554214478
1.417961835861206
0.2123475074768066
0.1282442212104797
0.0700872540473938
0.1080151796340942
0.4231530427932739
0.09841254353523254
0.2161619663238525
0.04165548086166382
0.07579785585403442
0.05803057551383972
0.1689893007278442
0.1244683265686035
0.04823040962219238
0.7787095904350281
0.3065247535705566
0.4627627730369568
0.1916775703430176
0.2764914035797119
0.4522475004196167
0.3202849626541138
1.622154235839844
0.0581672191619873
0.1753736734390259
0.2606036067008972
0.05970221757888794
0.2239381074905396
0.1234353631734848
0.05278602242469788
0.1254781931638718
1.077676773071289
0.1994930505752563
0.06371009349822998
0.1767521351575851
0.588923454284668
0.1883481740951538
0.6702138185501099
1.221692681312561
0.08084473758935928
0.04619848728179932
0.07032947242259979
0.06365078687667847
0.1793829202651978
0.1229557394981384
0.5079068541526794
0.04436019062995911
0.1020629405975342
0.06672555208206177
0.04842302203178406
0.1591436713933945
0.05251950025558472
0.07063144445419312
0.1917222738265991
0.07407286018133163
0.0891294926404953
0.2498622983694077
0.4646357595920563
0.09568755328655243
0.3777968287467957
0.1271809786558151
2.344900131225586
0.09887586534023285
0.0805131196975708
0.3154216408729553
0.3073031902313232
0.05047350376844406
1.021919012069702
1.265827894210815
0.0459296703338623
0.06014145910739899
0.1287001371383667
1.236064910888672
0.05729848146438599
0.2732983827590942
0.0414094477891922
0.1981654018163681
1.263076305389404
0.1006229519844055
0.1489270925521851
0.0899396538734436
1.361892580986023
0.05860400199890137
0.09721362590789795
0.3277624845504761
0.09337311983108521
0.04806149750947952
0.08473128080368042
0.0552593469619751
0.2347564697265625
0.3680924773216248
0.2425590753555298
0.1545186191797256
0.1898896098136902
0.05956712365150452
0.7605773210525513
0.1058892011642456
0.05994752049446106
0.5942561626434326
0.04317620396614075
0.1563466787338257
1.651113152503967
0.1160496473312378
0.1631786972284317
0.2044514417648315
0.05989935994148254
0.1126124858856201
0.7309244871139526
0.9746333360671997
0.144244059920311
2.020454883575439
0.3123024702072144
0.07391595840454102
0.388377845287323
0.2233282327651978
0.04915624856948853
0.0549626350402832
0.7765992283821106
0.2366882562637329
0.06951731443405151
1.865444421768188
0.4849356710910797
0.03955158591270447
0.1240538656711578
0.0356949120759964
0.1018389463424683
1.254681348800659
0.05238783359527588
0.5129732489585876
0.06995248794555664
0.5089313983917236
1.478711247444153
0.1158243864774704
0.06789670884609222
0.05092185735702515
0.08479756116867065
0.07153439521789551
0.06147167086601257
0.1016624569892883
1.481489658355713
2.493690729141235
0.06433087587356567
0.06375718116760254
0.09104299545288086
0.1159283518791199
0.2450514584779739
0.09543132781982422
0.2375359535217285
0.05906850099563599
0.09216228127479553
0.179021418094635
0.1354556083679199
0.09232180565595627
1.737625122070312
0.1736043095588684
1.372082829475403
0.3949079513549805
0.06250065565109253
0.03894415497779846
0.09743800759315491
0.319994330406189
0.2108048349618912
0.09859922528266907
0.06936976313591003
0.06586110591888428
0.1158225536346436
0.0491371750831604
0.1212954521179199
0.06815558671951294
0.06761650741100311
0.7294058203697205
0.06455105543136597
0.1064239740371704
0.1365643739700317
0.1021194458007812
0.05760747194290161
0.07594096660614014
0.3080923557281494
0.1096162796020508
0.1730036735534668
3.453232049942017
0.1980657577514648
0.09317141771316528
0.6875776052474976
0.09448671340942383
0.08504283428192139
0.1521855592727661
0.09249353408813477
0.6306883692741394
0.05851972103118896
0.1317642331123352
0.108645498752594
0.06431543827056885
1.429907083511353
0.03590777516365051
0.3042902946472168
0.2029309272766113
0.1160421669483185
0.1529763042926788
0.05451160669326782
0.2096374034881592
0.1102137565612793
0.1357301473617554
0.0594293475151062
0.405051589012146
0.1232219934463501
0.07752197980880737
0.1315915286540985
0.07081479579210281
0.06073236465454102
0.6318713426589966
0.08015596866607666
0.09228301048278809
0.2992244958877563
0.1551582217216492
0.3217447996139526
0.3545339703559875
0.140953004360199
0.2464938163757324
0.1344187259674072
0.0788722038269043
0.06596808880567551
0.06712019443511963
0.06019945442676544
0.1767864376306534
1.453628659248352
0.3424059152603149
0.05103671550750732
0.1335945129394531
0.08904933929443359
0.05361735820770264
1.452248811721802
0.4480539262294769
0.1714785099029541
0.05604398250579834
0.05387502908706665
0.1205246448516846
0.2445242404937744
1.870519161224365
0.188988208770752
0.05823373794555664
0.3664190769195557
0.1396396458148956
0.7870947122573853
0.5964909791946411
0.05602073669433594
0.3742687106132507
1.155899524688721
0.2232571840286255
0.1128948926925659
0.04518195241689682
0.06103259325027466
0.04941421747207642
0.8018697500228882
0.05540630221366882
0.04238742589950562
0.1988744735717773
0.04983574151992798
0.0857079029083252
0.3811690807342529
1.28291654586792
0.2252837419509888
0.0576435923576355
0.07510590553283691
0.1105229556560516
0.05985835194587708
0.2169562578201294
0.0609583854675293
0.06150716543197632
0.03649473190307617
0.1416200399398804
0.1132036447525024
0.09893178939819336
0.06674379110336304
0.07534003257751465
0.09993982315063477
0.420892596244812
0.0544126033782959
1.349549412727356
0.4887099266052246
0.2992737293243408
0.185564398765564
0.1850562691688538
0.09940099716186523
0.4990866184234619
0.1438347101211548
0.04249352216720581
0.2337583899497986
0.08682258427143097
0.1630276441574097
0.3722459077835083
0.2272216975688934
0.0927160382270813
0.03991743922233582
0.2091023325920105
0.09929275512695312
0.4536623954772949
0.1169718652963638
0.05783361196517944
0.03537526726722717
0.04807224869728088
0.04527199268341064
2.636453628540039
0.04450914263725281
0.7850828170776367
0.08115077018737793
0.05743408203125
1.809360384941101
0.6398388147354126
0.05017733573913574
0.07169061899185181
0.05816656351089478
0.9750925302505493
0.6021960973739624
0.06176537275314331
0.1907660961151123
0.1647852659225464
0.04333031177520752
0.05327510833740234
0.1099368333816528
0.1161192655563354
0.1379399299621582
0.1844825744628906
0.5018802881240845
0.06516742706298828
0.08156669139862061
0.1104857325553894
0.2349584102630615
0.05980747938156128
1.466121435165405
0.1446825265884399
0.1748265326023102
1.393584847450256
1.088173747062683
2.469328880310059
0.4389891624450684
0.1064940690994263
0.3428514003753662
0.511228621006012
0.1179724931716919
1.47861659526825
0.9907376170158386
0.08555096387863159
0.1039625406265259
0.04134708642959595
0.04904329776763916
0.3436563014984131
0.2119113206863403
0.1203790903091431
0.2560102939605713
0.1215735971927643
0.07163858413696289
0.05077648162841797
0.2599055767059326
0.1129113435745239
0.1631139516830444
0.08461074531078339
1.600086212158203
0.1913416385650635
0.2028815746307373
0.1414677947759628
1.038966059684753
0.04875773191452026
0.1749954223632812
0.0423707440495491
0.08388125896453857
0.7427613735198975
0.2260181903839111
0.1089092493057251
0.07310688495635986
0.08604031801223755
0.2297837734222412
0.07418704032897949
0.05792367458343506
0.1694884300231934
1.353675842285156
0.07137048244476318
0.05683481693267822
1.373485326766968
0.05201441049575806
0.3087549209594727
0.2947845458984375
0.1113636493682861
0.05708932876586914
0.04261239618062973
0.03910431265830994
0.1167168617248535
0.08878719806671143
0.1303182393312454
0.2876725196838379
0.04468274116516113
0.09516072273254395
0.2995568513870239
0.100812554359436
0.08556705713272095
0.06708967685699463
0.1131455302238464
0.08409708738327026
0.2472589015960693
0.7246502041816711
0.1241974756121635
0.1764630079269409
0.1377447843551636
0.1402029693126678
1.162186861038208
0.1799012124538422
0.3105236291885376
0.09856545925140381
0.1352134943008423
0.1060791611671448
0.734323263168335
1.245856523513794
0.6809163093566895
0.09529960155487061
0.05472347140312195
2.676333427429199
0.3784415721893311
0.5210728645324707
0.05532532930374146
0.1751484870910645
0.06765884160995483
0.05691762268543243
0.1130392551422119
0.06950020790100098
0.2888040542602539
0.04712411761283875
2.735563993453979
0.11104466766119
0.07022823393344879
0.2986910343170166
0.05882564187049866
0.1669214963912964
0.1164463758468628
1.567742824554443
0.1462991237640381
0.07642996311187744
0.07596307992935181
0.1344231069087982
0.08217084407806396
0.1559957265853882
1.860018730163574
0.05773621797561646
0.0892149806022644
0.0553765594959259
0.1208710968494415
1.287806630134583
0.1055684685707092
0.0634196400642395
1.204772233963013
0.05995744466781616
0.04775780439376831
0.06477342545986176
0.06149423122406006
0.07986390590667725
0.1087932586669922
0.1071808934211731
0.07981276512145996
0.1635730713605881
0.0561632513999939
0.06274735927581787
0.2661538124084473
0.06724607944488525
0.04559189081192017
0.06334275007247925
1.481719017028809
0.03883561491966248
0.08590716123580933
1.033448934555054
0.03553804755210876
0.08824983239173889
0.2400598526000977
1.469233393669128
0.2179293036460876
0.1462042331695557
0.08972644805908203
0.05955332517623901
1.952736258506775
0.1035529971122742
0.2622312307357788
0.07803726196289062
1.70061719417572
0.05884158611297607
0.1484880447387695
0.3235082626342773
0.05322054028511047
0.06730793416500092
0.04608070850372314
1.377352356910706
0.1150221824645996
0.3540341854095459
0.05819064378738403
0.1757807731628418
0.1755040884017944
0.06102094054222107
0.160678505897522
0.04058068990707397
0.3639999628067017
0.0533982515335083
0.3394771814346313
0.05348427593708038
0.08920642733573914
0.1376795768737793
0.2301187515258789
0.05487875640392303
0.04718136787414551
0.3956153392791748
0.1813417673110962
0.1652921438217163
0.1124153137207031
0.3629071712493896
1.27122175693512
0.1477258205413818
0.05131280422210693
0.05318111181259155
0.5113807916641235
0.04355087876319885
0.06016412377357483
0.2348931729793549
0.1060770750045776
0.2527120113372803
0.06710542738437653
0.09859740734100342
2.042904376983643
0.1610574722290039
0.1624541878700256
1.30778694152832
0.0771138072013855
1.650918483734131
0.1703106760978699
0.1871457695960999
0.6081591844558716
0.2285561561584473
0.07376986742019653
0.07322484254837036
0.04950565099716187
0.2762774229049683
0.09998917579650879
0.05565011501312256
0.2072577476501465
0.1182390451431274
0.04086166620254517
0.07309779524803162
0.05629265308380127
0.0468926727771759
0.04044997692108154
0.1427572965621948
0.07305318117141724
0.06712901592254639
1.494903683662415
0.2118730545043945
0.1980674266815186
1.157296538352966
0.05081808567047119
0.9319031238555908
0.5598146915435791
0.2267787456512451
1.301740407943726
0.107540488243103
0.06881409883499146
0.1057413220405579
0.08477234840393066
0.1432120203971863
1.307652831077576
0.1204893738031387
0.05798852443695068
0.1128654479980469
0.09620904922485352
0.07637310028076172
0.1791161298751831
0.1820392608642578
0.05730801820755005
0.1245373785495758
0.500501811504364
0.07850830256938934
0.06770427525043488
0.07328951358795166
0.1142814457416534
0.04943069815635681
0.116205632686615
0.05233508348464966
2.10541820526123
0.5350860357284546
0.04491603374481201
0.1820038557052612
0.146477073431015
0.09634535014629364
0.1383091360330582
0.08802419900894165
0.06592318415641785
0.2468781471252441
0.05500999093055725
0.1653366088867188
1.511366128921509
0.1200671195983887
0.08871996402740479
0.3053089380264282
0.3801345825195312
0.1511127799749374
0.1633282899856567
0.03975662589073181
0.2779133319854736
0.1472840905189514
0.093963623046875
0.1769577860832214
0.5304943919181824
0.1383384317159653
0.1632487773895264
0.09962809085845947
1.960790038108826
0.9122627973556519
0.07417988777160645
0.1818612813949585
0.03663378953933716
0.1275456100702286
1.461143374443054
0.2040686011314392
0.178475022315979
0.1909602880477905
0.06698417663574219
0.04685682058334351
1.10062837600708
0.07284407317638397
0.196792870759964
0.7343462705612183
0.1389243751764297
0.1369191408157349
0.08574929088354111
0.2638506293296814
0.09266021847724915
0.04148808121681213
0.1305222511291504
0.2523530125617981
1.532473564147949
0.04915384948253632
0.07542628049850464
0.1178416609764099
0.3447449207305908
0.07356178760528564
0.1162346005439758
0.06572902202606201
0.08486223220825195
1.220657587051392
0.08679103851318359
0.04623940587043762
0.04510381817817688
0.1269658803939819
0.09152483940124512
1.669019341468811
0.4528932571411133
0.4696534276008606
0.04123181104660034
0.03984600305557251
1.302674055099487
0.09813237190246582
0.09800529479980469
0.03427276015281677
1.058037519454956
0.1269334554672241
0.09268152713775635
0.0748981237411499
0.1175429821014404
0.3616626262664795
0.3148784339427948
0.1129552125930786
0.1118389964103699
1.461686253547668
0.2722784280776978
0.1208872199058533
0.05425310134887695
0.107280969619751
0.4396860599517822
0.09912651777267456
0.1357266306877136
0.2491251528263092
0.1103336811065674
0.04895676672458649
0.09549856185913086
0.05513384938240051
0.4466032981872559
0.08494825661182404
0.3058650493621826
0.0568576455116272
1.330931186676025
0.3512348234653473
0.3143061399459839
0.0511707067489624
0.1810047626495361
0.789688766002655
0.1339378952980042
0.04672080278396606
0.1880851089954376
0.2424788177013397
0.05537676811218262
0.07640469074249268
0.3704135417938232
0.05974990129470825
0.1058266162872314
0.4169167578220367
0.3011302947998047
0.0540931299328804
0.2346161603927612
0.03583440184593201
0.4207264184951782
0.1896774768829346
1.059505939483643
0.2156951427459717
0.2112064510583878
0.04353925585746765
0.1199866533279419
0.1069245338439941
0.2540435194969177
0.5000698566436768
0.07312631607055664
0.1546200513839722
0.503600537776947
0.2898015975952148
0.05782485008239746
0.09663856029510498
0.2108161449432373
0.07093548774719238
0.175161600112915
0.6749569773674011
0.07205653190612793
0.04275286197662354
0.05929106846451759
0.09121863543987274
0.166316032409668
0.1082494854927063
0.1131013631820679
0.0906023383140564
0.3128335475921631
0.2512869834899902
0.1037020683288574
1.147655606269836
0.1056019961833954
1.672119855880737
0.05731165409088135
0.03410914540290833
0.06544363498687744
0.09474515914916992
0.2802008986473083
0.2095016241073608
0.06566387414932251
0.0622248649597168
0.1064184457063675
0.2302320003509521
0.5564340949058533
0.2136435508728027
0.07094025611877441
0.1303420066833496
0.0778677761554718
0.1793525218963623
0.1339449882507324
0.1621148586273193
0.2116159796714783
0.1855883598327637
0.1452299356460571
0.05402058362960815
0.1154356002807617
0.2018639594316483
0.1461141109466553
0.04207149147987366
0.1086559295654297
0.1697564125061035
0.1162689030170441
0.3039307594299316
0.1008680611848831
0.1664077043533325
1.812302350997925
0.05332189798355103
0.03418463468551636
0.1695997714996338
0.268640398979187
0.7159937024116516
0.05338025093078613
0.13592529296875
0.4789764881134033
1.9157555103302
0.1966503262519836
0.5072553157806396
0.5014002919197083
0.1436300277709961
0.05599242448806763
0.2912846207618713
0.7160730361938477
0.05725604295730591
0.1683627814054489
0.146922767162323
0.111712284386158
0.1308625340461731
0.1177523285150528
0.145931601524353
0.0614197850227356
0.05083692073822021
0.7712550163269043
0.1435476541519165
0.6762878894805908
0.04393459111452103
0.7168477773666382
0.1760868579149246
0.2627694606781006
0.2629490196704865
0.04874569177627563
0.2397047281265259
1.68732738494873
0.05585193634033203
0.1847137212753296
0.04220902919769287
0.2713701128959656
0.07620477676391602
0.8846993446350098
0.06991314888000488
1.881057262420654
1.195893883705139
0.874914824962616
0.04627335071563721
1.348266005516052
0.5304318070411682
0.1267449855804443
0.4773536920547485
0.08577132225036621
0.04824507236480713
1.575077295303345
0.6436166763305664
0.1319851875305176
0.3807586431503296
1.885614156723022
0.06534135341644287
0.6675469875335693
0.423017293214798
0.1081444025039673
0.1951727867126465
0.1013620644807816
0.1071680784225464
1.451238393783569
1.982112407684326
0.0476723313331604
0.1875501871109009
0.1090219020843506
0.4418804347515106
0.2861595451831818
0.1952664852142334
0.08362831175327301
0.1066344976425171
0.2039201855659485
0.119411826133728
0.5171691179275513
0.2423737049102783
0.06977289915084839
0.0738455057144165
0.1161386370658875
0.04531031847000122
0.07062149047851562
0.3683867454528809
0.08356102555990219
0.2816385626792908
1.331955909729004
0.1993612051010132
0.1091774702072144
0.2218326330184937
0.1751230359077454
0.394289493560791
0.05259314179420471
0.2636027336120605
1.098581314086914
0.3833320140838623
0.2226474285125732
0.07941120862960815
0.04746770858764648
0.1807653307914734
0.8962280750274658
0.7230879664421082
0.1085278987884521
0.7613822221755981
0.1254849433898926
0.120735228061676
0.03743505477905273
0.08186745643615723
1.019896984100342
0.06604123115539551
1.370315551757812
0.2248109579086304
0.1135604977607727
0.3159613609313965
0.454329252243042
0.05451077222824097
0.159461498260498
0.154552698135376
1.590559124946594
0.08415527641773224
0.3725739717483521
0.14033442735672
0.07188122719526291
2.924306154251099
0.3737287521362305
0.08380073308944702
0.04390379786491394
0.1219909191131592
0.1399335861206055
0.04210582375526428
0.1408591866493225
0.3040886223316193
0.1120378971099854
0.1192530393600464
0.05183684825897217
0.7063538432121277
0.3210176527500153
0.1816811263561249
0.1457427740097046
0.06786909699440002
0.07999023795127869
0.04783415794372559
0.1767557859420776
0.06829452514648438
0.04640689492225647
0.08263576030731201
0.05655920505523682
0.1560287475585938
0.07893353700637817
0.4754427671432495
1.286201238632202
1.645851254463196
0.1230282187461853
0.04497790336608887
0.1314675807952881
0.06698176264762878
0.04696705937385559
0.08563262224197388
0.1611864566802979
1.684321999549866
1.297463655471802
0.822003185749054
0.08051398396492004
0.1700608134269714
0.1275515556335449
0.2098366022109985
3.405871868133545
0.1759512424468994
0.09698545932769775
0.1973170042037964
0.07413786649703979
0.103606104850769
0.1336976289749146
0.4915758371353149
0.06156706809997559
0.07660813629627228
0.07491111755371094
0.06013631820678711
0.06283050775527954
0.0509495735168457
0.05330443382263184
0.1294745057821274
0.1721398234367371
0.09499621391296387
1.4120774269104
0.1084976196289062
0.1628615856170654
0.9075597524642944
0.0774465799331665
0.09630894660949707
0.1194900274276733
0.08394908905029297
1.218064069747925
0.04465782642364502
0.1344351768493652
0.3058485090732574
0.3826906681060791
0.04634863138198853
0.09961295127868652
0.1383272409439087
3.108120679855347
1.141071796417236
0.0669935941696167
0.7002140283584595
0.5432530045509338
0.08755544573068619
0.05675958096981049
0.6436475515365601
0.1219325065612793
0.05045309662818909
0.06301257014274597
0.1822583079338074
0.0482524037361145
0.3758400678634644
0.04244104027748108
0.1326047480106354
0.3256598114967346
0.2381670475006104
0.04488521814346313
0.09312170743942261
0.09473669528961182
0.123198390007019
0.2756209373474121
1.191689610481262
0.07108557224273682
0.04604870080947876
0.1047182083129883
0.1225554943084717
0.1528961658477783
0.07591813802719116
0.1030228137969971
1.001242399215698
0.1236753463745117
0.0808098092675209
0.1266504526138306
0.3039720058441162
0.1998529434204102
0.1864979267120361
0.06834065914154053
1.27046525478363
0.05450879037380219
1.231316924095154
0.315362811088562
0.1317176222801208
0.05204570293426514
0.08742618560791016
0.5523989200592041
0.05630362033843994
0.07968223094940186
0.06459856033325195
0.07314157485961914
0.2297570705413818
0.0438496470451355
0.1144274175167084
0.1175826191902161
0.1446085572242737
0.2460225820541382
0.04860797524452209
0.05949443578720093
0.1907966136932373
0.6970399618148804
0.08402746915817261
0.2822717428207397
0.05667871236801147
0.3185009360313416
0.08021533489227295
0.1148505210876465
0.05781912803649902
0.06599521636962891
0.3377013802528381
0.4087909460067749
0.05136990547180176
0.2851461470127106
0.1384413242340088
0.05632078647613525
0.1007640287280083
0.2546420097351074
0.1121567487716675
0.2081053256988525
0.3253363966941833
1.399972558021545
0.1713945865631104
2.00812816619873
0.0525188148021698
0.05891561508178711
0.3788461685180664
0.1231008619070053
0.6499931812286377
0.06624341011047363
0.1227973103523254
0.04394048452377319
0.03356429934501648
0.05074463784694672
0.2275066673755646
0.2287859916687012
0.05078120157122612
0.1123597621917725
0.03881543874740601
0.1367992162704468
0.03524604439735413
0.6316874623298645
0.1353316903114319
0.883497953414917
1.218039035797119
0.1244286298751831
0.1920734047889709
0.05734133720397949
0.09426975250244141
0.2514995336532593
0.2320410311222076
0.04228529334068298
0.05280148983001709
0.2922511398792267
0.4746477901935577
0.2067912817001343
0.1007605791091919
0.05501647293567657
1.311054229736328
0.1775394678115845
0.204460620880127
0.0671880841255188
0.05770784616470337
0.07656711339950562
0.1548683643341064
0.09832274913787842
0.1668447852134705
0.1416945457458496
0.07744717597961426
0.04897469282150269
0.1405321359634399
0.05736607313156128
0.1988237500190735
0.1911588311195374
0.2529861330986023
0.4741632342338562
0.2200741767883301
0.09970080852508545
0.2625949382781982
0.04082462191581726
0.0497359037399292
0.1108614206314087
1.20817232131958
0.06157433986663818
0.0786176398396492
0.08427852392196655
0.121991753578186
1.280941605567932
0.3504140377044678
0.1886879205703735
2.039659261703491
0.305152416229248
0.2608246207237244
0.04768747091293335
0.05427521467208862
0.06419336795806885
0.05010494589805603
0.1588445901870728
1.753438711166382
0.07949459552764893
0.2183678448200226
0.05656656622886658
0.04752242565155029
0.1390494108200073
0.2118317931890488
0.1568986773490906
0.1055104732513428
0.8986620903015137
0.05396699905395508
0.1597988307476044
0.05459010601043701
0.144239068031311
0.1468887031078339
0.07941825687885284
0.1686972379684448
0.9985642433166504
0.09819471836090088
0.05752651393413544
0.2111154794692993
0.1423366069793701
0.1164264678955078
0.1049689650535583
3.239402294158936
0.2358235716819763
0.1133689880371094
0.1754153966903687
0.05502808094024658
0.06742829084396362
0.1354049444198608
0.07589030265808105
0.07943367958068848
0.4111849367618561
0.1814497113227844
0.1647094488143921
2.399396419525146
0.1120107173919678
0.1134385466575623
0.9563504457473755
0.1114503145217896
0.04491937160491943
0.04410374164581299
0.0637475848197937
0.1060879826545715
0.04906719923019409
0.1692006587982178
0.1198946237564087
0.5580499172210693
0.190269947052002
0.05818718671798706
0.08833885192871094
2.523109674453735
0.6348488330841064
0.1247068345546722
0.2409967333078384
0.2766709327697754
0.4418682456016541
0.0508342832326889
0.05232825875282288
0.09163612127304077
0.7588675618171692
1.06259024143219
0.07536938786506653
0.1778280735015869
0.04560759663581848
0.1034524440765381
0.2233774662017822
0.07294690608978271
0.0569528341293335
0.228034496307373
0.4331281781196594
0.1335389614105225
0.07537311315536499
0.4787050485610962
0.1527556180953979
0.09549787640571594
0.1456780433654785
0.1207465529441833
0.057117760181427
0.1075531244277954
0.06014902889728546
0.1211917400360107
0.1519920825958252
0.9773967266082764
0.04126483201980591
0.1884763836860657
0.05132687091827393
0.1594440340995789
0.08175879716873169
0.07034188508987427
0.1299343109130859
0.2941867113113403
0.214923620223999
0.09842127561569214
0.1508927345275879
0.1661921739578247
0.1093690916895866
1.179026484489441
0.2690404057502747
0.06681406497955322
0.1261297464370728
0.5630137920379639
0.3654345273971558
0.03888136148452759
0.05186176300048828
0.1494467854499817
0.04421705007553101
0.2107373476028442
0.3717867434024811
0.1658357232809067
0.07913011312484741
0.07464002817869186
0.1876182556152344
0.05542588233947754
0.09015160799026489
0.1466175317764282
0.04907554388046265
0.06871277093887329
0.1485559940338135
1.067879199981689
0.3245655298233032
0.1223740726709366
0.2326936721801758
0.05810707807540894
0.06258669495582581
0.13937708735466
0.08725577592849731
0.03491294384002686
0.04469433426856995
0.2129404544830322
0.1208881139755249
0.2288365960121155
0.05414992570877075
0.06321024894714355
0.07376191020011902
0.08529770374298096
0.1848741769790649
0.1458828449249268
0.1240547299385071
0.04188022017478943
0.04263823851943016
0.03728654980659485
0.1918928027153015
0.05577081441879272
0.06562012434005737
0.1894383430480957
0.6469852328300476
0.2100690603256226
1.342083692550659
0.1169316172599792
0.3852226734161377
0.03936886787414551
0.08388328552246094
1.292210102081299
0.07919728755950928
0.3839473724365234
0.1101152896881104
0.1668718755245209
0.04272961616516113
0.06294286251068115
0.06415955722332001
0.06024342775344849
0.09396515786647797
0.06334227323532104
0.08742924779653549
0.05160063505172729
0.07795268297195435
0.2398698329925537
0.09214167296886444
0.05899783968925476
0.08360481262207031
0.1299475431442261
0.1029567718505859
0.05839753150939941
0.04665416479110718
0.1569130122661591
0.4560166001319885
0.2470896244049072
0.3178231716156006
0.1620969474315643
0.09178125858306885
0.07613983750343323
0.08393067121505737
0.5663605332374573
0.05969732999801636
0.1138966679573059
0.2137339115142822
0.2083399295806885
0.1662966012954712
0.05153003334999084
0.06747281551361084
1.529895067214966
0.2734254598617554
1.745152950286865
0.05298000574111938
0.04490163922309875
0.7250380516052246
0.03972959518432617
0.7263990640640259
0.06100764870643616
0.9814293384552002
0.1000828146934509
0.1074438691139221
0.1440523862838745
1.30961549282074
0.146057665348053
0.4143771529197693
0.6463696956634521
0.1111124753952026
0.1335898041725159
0.1531940698623657
0.07358753681182861
0.1758900880813599
0.06427625566720963
0.07650411128997803
0.4427642226219177
0.4047367572784424
0.08678150177001953
1.150067567825317
0.0562882274389267
0.05279362201690674
0.07007813453674316
0.6660985946655273
0.1093742847442627
0.8699228763580322
0.0927354097366333
0.3710384368896484
0.05772393941879272
0.1357177197933197
0.06142690777778625
0.1794153451919556
0.08415639400482178
0.04554134607315063
0.6809473633766174
0.1002358794212341
0.6317111253738403
0.09323178976774216
0.112919807434082
1.177955508232117
1.437366962432861
0.08663079887628555
0.1624456197023392
0.1583945751190186
0.04376277327537537
1.102402329444885
0.2659342288970947
0.06684428453445435
0.04960107803344727
0.08413463830947876
0.08350613713264465
0.05946321785449982
0.1575875282287598
0.1548099517822266
0.06474405527114868
0.3070171177387238
0.1112651228904724
0.1271159648895264
0.7623192667961121
0.05629286170005798
0.06510484218597412
0.2747705578804016
0.0853651762008667
0.09447550773620605
0.0770498663187027
0.1854970455169678
0.294924259185791
0.1852463185787201
1.587869167327881
0.7240774631500244
0.1667939871549606
0.05421406030654907
0.06362098455429077
0.04342925548553467
0.05990278720855713
0.1285088062286377
1.462548971176147
0.05684816837310791
0.08488307893276215
0.04409357905387878
0.1848938316106796
0.3514147996902466
0.05645397305488586
0.102835088968277
0.1245945170521736
0.09093290567398071
0.05680280923843384
0.1113572418689728
0.9362793564796448
0.1265096664428711
0.1402757167816162
1.429381608963013
0.1740678250789642
0.1879790425300598
2.237123012542725
0.04453904926776886
0.1685519218444824
0.05891656875610352
0.3140594065189362
0.05038696527481079
0.1198680400848389
0.1897525489330292
0.06549793481826782
1.436073064804077
0.3616675734519958
0.0670008659362793
0.06511670351028442
0.1018961668014526
0.157746434211731
0.4655338525772095
0.1035585403442383
0.04170694947242737
0.09229922294616699
0.07331186532974243
0.08539974689483643
0.2366393804550171
0.08719255030155182
0.06817863881587982
0.05617982149124146
0.05660620331764221
0.1159000396728516
0.1318166255950928
0.03777346014976501
0.1474581956863403
0.0514984130859375
0.05892825126647949
0.06881308555603027
0.2489013671875
0.3222215175628662
0.05602574348449707
0.0400751531124115
1.416096448898315
0.08094387501478195
1.464639902114868
0.2286194562911987
0.3894210457801819
0.1154612302780151
0.05939164757728577
0.2023216485977173
0.03685283660888672
0.1050397753715515
0.06053829193115234
1.117000102996826
0.08019059896469116
0.2970885634422302
0.08534629642963409
0.1303102970123291
0.122595489025116
0.08255255222320557
0.07173866033554077
0.1008418798446655
0.6208219528198242
0.04900819063186646
0.0530129075050354
0.1661026477813721
0.03550633788108826
0.4977141618728638
0.08730342984199524
0.1146800518035889
0.1388939917087555
0.05683080852031708
0.03562567383050919
1.10246217250824
0.08645594120025635
0.05114221572875977
0.1230356693267822
0.0434224009513855
0.7981951236724854
0.2109540104866028
0.5583775043487549
0.8071559071540833
0.08889481425285339
0.1961565017700195
0.05323278903961182
0.7078973054885864
0.1892983913421631
0.1909926980733871
0.1257458925247192
0.1881140470504761
0.1246421337127686
0.09366023540496826
0.06119757890701294
0.1024249792098999
0.2941923141479492
0.06970605254173279
0.07210424542427063
0.06243735551834106
0.2222353219985962
0.2157921195030212
0.1695313453674316
0.1712085008621216
0.06655621528625488
2.818595409393311
0.09604525566101074
0.04973745346069336
1.490792751312256
0.682843804359436
0.2655813694000244
1.275948643684387
0.209653377532959
1.201191425323486
0.1067807376384735
0.14015793800354
0.04756873846054077
0.05125026404857635
0.1307457685470581
1.416161060333252
0.177705705165863
0.1928118467330933
0.08019447326660156
0.6705083250999451
0.1485730707645416
0.5009350776672363
0.07224792242050171
0.08746582269668579
1.490628004074097
0.1118156462907791
0.1224659085273743
0.04241859912872314
0.135798454284668
0.1864700317382812
0.0975569486618042
0.04528751969337463
0.1510622501373291
0.1842586994171143
0.06704127788543701
0.3432636260986328
0.1410882472991943
0.09102821350097656
1.615841865539551
0.1506391763687134
1.03800106048584
0.1975940465927124
0.1324913501739502
0.03687959164381027
0.1181318759918213
0.06083059310913086
0.2271506786346436
0.1801522821187973
0.5820801258087158
2.441211223602295
0.04667907953262329
0.05532479286193848
0.04927486181259155
0.06361609697341919
1.26032030582428
0.1675379574298859
0.05680155754089355
0.2082037925720215
0.5647685527801514
0.06505417823791504
0.1130815520882607
0.1406252384185791
0.1767724752426147
0.07262358069419861
0.05411821603775024
0.0542648583650589
0.130620002746582
1.308366417884827
0.2172298431396484
0.04737399518489838
0.5005208253860474
0.1386313438415527
1.627462148666382
0.08587980270385742
1.312045693397522
0.2069929242134094
0.08925938606262207
0.9218037128448486
0.1621148884296417
0.05798101425170898
1.121345996856689
0.2133471965789795
0.04012307524681091
1.364425182342529
0.1431026458740234
0.05864286422729492
0.3363184928894043
0.06075934693217278
1.704316258430481
0.2794928848743439
0.05741973221302032
0.2802655696868896
0.09670120477676392
0.1249744296073914
0.0795133113861084
0.3462171256542206
0.366532564163208
1.385445833206177
0.1880472898483276
0.05776375532150269
0.05260200798511505
0.1522309482097626
0.2902847528457642
0.2474702894687653
0.05091926455497742
0.07609748840332031
0.3314296007156372
0.07243329286575317
0.06433814764022827
0.1313254833221436
0.05989298224449158
0.05493336915969849
0.1052242517471313
0.09690791368484497
1.04388165473938
0.1899143904447556
0.0712440013885498
0.04474902153015137
1.321027755737305
0.212374210357666
1.005135416984558
0.1204960346221924
0.05721065402030945
0.1910762786865234
0.08359643816947937
0.05566892027854919
1.805950403213501
0.06806251406669617
0.3034794330596924
0.4747396111488342
0.05530166625976562
0.3441171050071716
1.480634450912476
0.1032824516296387
0.1946687698364258
0.1402308940887451
0.128638282418251
0.1180808693170547
0.06483320891857147
0.0546143651008606
0.2299232482910156
0.05534470081329346
0.2313709259033203
0.1331878900527954
1.614434599876404
0.2410205602645874
0.05342108011245728
0.3094307482242584
0.03893612325191498
0.1463505029678345
0.09487330913543701
0.1296290010213852
0.07532984018325806
0.1842689514160156
0.1605604887008667
0.04020017385482788
0.1306226253509521
0.1302343606948853
0.06833112239837646
0.1025756597518921
0.0480729341506958
0.6088351011276245
0.1510590314865112
0.2402856349945068
0.04440937936306
0.2810418307781219
0.04878652095794678
0.09629470109939575
0.05753432214260101
0.07638841867446899
0.1398735046386719
0.111664891242981
0.04434871673583984
0.0540618896484375
0.04761688411235809
0.1287719011306763
0.0971037745475769
0.1090155839920044
0.08389604091644287
0.2236528992652893
0.09409135580062866
0.2356472015380859
0.06706786155700684
0.1313151121139526
0.1552987098693848
0.07055371999740601
0.04288731515407562
0.1048706769943237
0.2146743535995483
0.3278274536132812
0.2831047773361206
0.05482567846775055
0.03385770320892334
0.08915364742279053
1.341310501098633
0.1940427720546722
0.09856702387332916
0.4878950715065002
0.1146068572998047
0.1141476631164551
0.0847935676574707
0.04969179630279541
0.1665142774581909
0.04266569018363953
0.07884320616722107
0.1069071888923645
0.1061620712280273
0.5071099400520325
0.05430939793586731
0.1243883967399597
0.4804113209247589
0.05850899219512939
0.1815925240516663
1.338448524475098
0.08293396234512329
0.06500303745269775
0.6047767400741577
0.0650368332862854
0.06054115295410156
0.1102314293384552
0.1128529906272888
0.04260128736495972
0.1216973215341568
0.5561826229095459
0.2771297097206116
0.04193064570426941
0.840049684047699
0.1094785928726196
1.818691730499268
0.09752935171127319
0.2053580284118652
0.07135185599327087
0.09305176883935928
0.1510138660669327
0.1303448677062988
0.06824576854705811
0.04519562423229218
0.1267712414264679
0.04064015299081802
1.496047973632812
0.04015687108039856
0.8346214294433594
0.1408035755157471
0.1446801424026489
0.04439586400985718
1.496481895446777
0.2137330770492554
0.2773551940917969
0.06779611110687256
0.06347209215164185
1.459707975387573
0.05460762977600098
0.1801620125770569
0.07075148820877075
0.05340105295181274
0.08536481857299805
0.0388653576374054
0.1333303451538086
0.2299461364746094
0.2070359587669373
0.25943922996521
0.06580036878585815
0.2262825965881348
1.67331337928772
0.1185412108898163
0.7790753841400146
0.04112303256988525
0.06440019607543945
0.113361656665802
0.1402610540390015
0.0603187084197998
1.329920411109924
0.2838944792747498
0.04877579212188721
0.07707297801971436
2.346341133117676
1.233894348144531
0.6023147106170654
0.1458240747451782
0.1595613956451416
0.08942049741744995
0.09721088409423828
1.534000873565674
0.1052899956703186
0.07757288217544556
0.2861675918102264
0.193548858165741
0.1906564384698868
0.3645408153533936
0.5155224800109863
0.1573085784912109
0.04326936602592468
0.221979022026062
0.2322385311126709
0.1785953044891357
1.840232849121094
0.05100157856941223
0.1217367649078369
0.04291979968547821
0.04870897531509399
0.7285614609718323
0.09627452492713928
0.1266757249832153
1.977836132049561
0.05038577318191528
1.301330208778381
0.05501562356948853
0.7720962166786194
0.1353104114532471
0.05535888671875
0.4068719744682312
0.06700658798217773
0.9900307655334473
0.4438357353210449
0.08653450012207031
0.08421599864959717
0.04742366075515747
0.05471706390380859
0.2653427124023438
0.09070131182670593
0.2090253829956055
1.085192322731018
0.2796919345855713
0.1264588236808777
0.197414755821228
0.05692121386528015
0.9010186195373535
0.06989991664886475
0.09337920695543289
0.246999979019165
0.2419126033782959
0.07605883479118347
1.646744966506958
0.1493758261203766
0.4434666037559509
0.15977543592453
0.2211481332778931
0.05630138516426086
0.1679334193468094
0.0666784942150116
0.2322946786880493
0.1273881793022156
0.3428499102592468
0.1152152717113495
0.1938506066799164
0.04353761672973633
1.887205839157104
0.07197406888008118
0.1107387468218803
0.03574928641319275
1.187334418296814
0.8663005828857422
0.1642345786094666
1.030431509017944
0.9445076584815979
0.3075311183929443
0.05438852310180664
0.1204384565353394
0.2905972003936768
0.04625961184501648
0.05856126546859741
0.1937412023544312
0.0497204065322876
0.8035745024681091
2.134254693984985
0.0683249831199646
1.331447720527649
0.04531506448984146
0.624596118927002
2.287145614624023
0.06818711757659912
1.240389466285706
0.07963183522224426
0.1317771077156067
0.05298221111297607
0.06957903504371643
1.2526695728302
0.596457302570343
0.1651286482810974
0.09062981605529785
0.265064001083374
0.05710774660110474
2.480160713195801
0.9765923619270325
0.2898324728012085
0.2649077177047729
0.1375315189361572
0.09151589870452881
0.2685496807098389
0.03888159990310669
0.1518060266971588
0.1633458137512207
0.877200186252594
0.03633642196655273
0.3130733966827393
0.180496871471405
2.845235586166382
0.04143881797790527
0.2915236949920654
0.1215144693851471
0.2369710057973862
1.052149653434753
0.05640250444412231
1.775225877761841
0.9404323101043701
0.121091291308403
0.555834949016571
0.1914112567901611
0.03233596682548523
0.03491011261940002
0.1612297296524048
0.4942216873168945
0.1840819120407104
0.3083755970001221
0.3213854134082794
0.1598560810089111
0.4215776324272156
0.4846985936164856
0.104745090007782
0.08886513113975525
1.209449410438538
1.409270286560059
0.2631806135177612
0.2447493076324463
0.1082802191376686
0.06479907035827637
0.1028233468532562
0.2605176568031311
0.1948909759521484
1.071947813034058
0.03974872827529907
1.576809525489807
0.08657181262969971
0.05071556568145752
0.1405783891677856
0.1135560274124146
1.189852595329285
1.478711724281311
0.1059873402118683
0.08449339866638184
0.08595699071884155
0.6352936625480652
0.08052313327789307
0.3437645435333252
0.03931652009487152
0.0379575788974762
0.5523194074630737
0.2069041877985001
0.03647950291633606
0.1327881813049316
0.03831914067268372
0.05423802137374878
0.171065628528595
0.3601059913635254
0.2115064263343811
0.1682964563369751
0.06619559973478317
0.07090729475021362
0.05341976881027222
0.07784742116928101
0.0710713267326355
1.539798498153687
0.5047070384025574
0.1291625499725342
1.586267232894897
0.07686460018157959
0.08797788619995117
0.04874643683433533
0.09840697050094604
0.7581527829170227
0.05959147214889526
0.6352747678756714
0.08276450634002686
0.1080792546272278
0.1454030275344849
0.1636662483215332
0.04030080139636993
0.08022904396057129
0.05865848064422607
0.04852098226547241
0.3701325654983521
0.04981982707977295
0.09394633769989014
0.05293780565261841
0.3956183791160583
0.05144673585891724
0.07182776927947998
0.09005963802337646
0.03579118847846985
0.9161216616630554
0.04605945944786072
0.07334494590759277
0.6569744348526001
0.3151789307594299
0.06681200861930847
0.1084620207548141
0.8620689511299133
0.1681438684463501
0.3962047100067139
0.09383785724639893
0.1918908357620239
0.1146848201751709
0.1251102685928345
1.596521735191345
0.1172659397125244
0.05379891395568848
1.595371961593628
0.731712818145752
0.07572716474533081
0.144586443901062
0.7984289526939392
0.1163676977157593
0.1439599990844727
0.2033628821372986
0.123131275177002
1.333124160766602
1.103696823120117
0.2635417878627777
0.06763893365859985
0.05092117190361023
0.04883456230163574
0.03385087847709656
0.1709815263748169
0.08089196681976318
0.368687629699707
0.1053626537322998
0.103860467672348
0.1649929285049438
0.1254799365997314
0.1743538379669189
0.08545118570327759
0.1242303848266602
0.1190068125724792
2.066286325454712
0.04023218154907227
0.07149407267570496
0.1705350875854492
0.06004542112350464
0.2163340151309967
0.0723302960395813
0.07025682926177979
1.632728457450867
1.266014456748962
0.07264447212219238
0.08348643779754639
0.03934380412101746
0.05536997318267822
0.07283973693847656
0.135589599609375
0.07234871387481689
0.2001201808452606
0.05607277154922485
0.05304384231567383
0.9542000293731689
0.08163058757781982
0.05755060911178589
0.04975730180740356
0.1992486715316772
0.09187066555023193
0.05427524447441101
0.08569294214248657
0.1307107210159302
0.3896245956420898
0.2180750370025635
0.3928543031215668
0.0707474872469902
0.1541686058044434
0.150733470916748
0.04138702154159546
0.0481610894203186
0.06757888197898865
0.140939325094223
0.03622680902481079
0.07335159182548523
0.06285222619771957
0.08206838369369507
0.09027558565139771
0.1492959260940552
0.09467985481023788
0.1013059616088867
0.179640144109726
0.1368876397609711
0.04700523614883423
0.03483468294143677
0.1168955564498901
0.2138707935810089
0.06625287979841232
0.1301149129867554
1.233273506164551
0.1755305230617523
0.07660353183746338
1.063818693161011
0.116397500038147
0.04024481773376465
0.09700183570384979
0.3863136768341064
0.05053097009658813
2.381316423416138
0.06572574377059937
0.4617577195167542
0.0640721321105957
0.1810499429702759
0.069294273853302
0.03825008869171143
0.04852718114852905
0.2340691685676575
0.3219928741455078
0.2016104459762573
0.0531928539276123
0.1362795978784561
0.07804393768310547
0.08998054265975952
0.07738605141639709
0.1888566017150879
0.04935282468795776
0.6484562158584595
0.137955904006958
1.515252828598022
0.2962876558303833
0.2539219856262207
0.2250833511352539
0.1144115328788757
0.1085241138935089
0.09796297550201416
0.06949907541275024
0.1560763716697693
0.0769469141960144
0.4182037711143494
0.4036408662796021
0.3481197357177734
0.1403675079345703
0.06799226999282837
0.1520800590515137
0.1623422503471375
0.1769320368766785
1.426047325134277
1.526191115379333
0.2275724411010742
0.1645269393920898
0.08130109310150146
1.990537285804749
0.061684250831604
0.1565351486206055
0.06134170293807983
0.1541069746017456
1.023395657539368
0.3095293045043945
0.05704045295715332
1.364721894264221
0.08685276657342911
0.06999218463897705
0.2238291651010513
0.07158839702606201
0.1419221162796021
0.1895995736122131
0.1051187515258789
0.04974269866943359
0.04848802089691162
0.06526952981948853
0.09896305203437805
0.04638665914535522
0.1072613298892975
0.1451383233070374
1.15788722038269
0.1806299686431885
0.08070641756057739
0.08656340837478638
0.2621932029724121
0.2046365737915039
0.252508282661438
0.06476891040802002
0.07991346716880798
0.1090888977050781
0.112813413143158
0.773405909538269
1.408918857574463
0.09130442142486572
0.3582787811756134
0.04800581932067871
0.2258493900299072
0.07476449012756348
0.07462507486343384
0.5519403219223022
0.1678561568260193
0.09403526782989502
0.119161069393158
0.2480132579803467
0.3244162797927856
0.3421293497085571
0.0734366774559021
0.06842368841171265
0.1223601102828979
0.07447254657745361
0.03396996855735779
0.1119124889373779
0.5766829252243042
0.05176788568496704
0.100032165646553
0.07394558191299438
0.07228237390518188
0.09340780973434448
0.5297191143035889
0.09458667039871216
0.05776512622833252
0.08583235740661621
0.07151567935943604
0.07560163736343384
0.1323286592960358
0.1424639225006104
0.3086721897125244
0.1061519384384155
0.1039154529571533
0.08298897743225098
0.146242618560791
0.8398246765136719
0.3730827569961548
0.03409260511398315
0.4485400319099426
0.2288912534713745
0.05419760942459106
0.1126343905925751
0.2899545431137085
0.04635614156723022
0.2783005237579346
0.9205843210220337
0.0954020619392395
0.06515204906463623
0.3245038986206055
0.1221158504486084
0.2807989120483398
0.2261040210723877
0.6477575302124023
0.181687593460083
0.1933670043945312
0.1152254939079285
0.2017233967781067
0.06240606307983398
0.2957730293273926
1.090004444122314
0.1955302655696869
0.1488932371139526
0.03801912069320679
1.803372383117676
0.1412114500999451
0.1513929665088654
0.2305581569671631
0.226686418056488
0.1045036911964417
0.04197739064693451
0.06100577116012573
0.9174140691757202
1.884651303291321
0.0664067268371582
0.04387184977531433
0.06004679203033447
0.2863123416900635
0.0685916543006897
0.1450066566467285
0.4707218408584595
0.2565939426422119
0.04518628120422363
0.05117404460906982
0.3204702138900757
0.08813554048538208
0.07078838348388672
0.06651389598846436
0.07013332843780518
0.3418724536895752
0.129688560962677
0.1476218700408936
1.758877038955688
1.358803749084473
0.1490773558616638
0.2391022145748138
0.09549844264984131
0.3724400997161865
0.05552351474761963
0.06934821605682373
0.07726649940013885
0.2593739032745361
0.2364721298217773
0.3168396651744843
0.1605789661407471
0.6796340942382812
0.3094639182090759
0.05864840745925903
0.1854719221591949
0.0928950309753418
0.2573871612548828
0.07179129123687744
0.09248232841491699
0.09368942677974701
0.07515197992324829
0.03924992680549622
0.8907439708709717
0.324296236038208
0.2863092422485352
0.04643851518630981
0.09563511610031128
0.04234299063682556
0.04998886585235596
0.06018811464309692
0.2501213550567627


==> data/mlp_linfty_normalized_absolute_errors_clean_noisy.csv <==
              errors       errors-no-mean
 0.8962326645851135   0.2756314277648926
 0.366310715675354    0.1138542145490646
 2.720206737518311    2.572858333587646
 3.960585594177246    2.169039964675903
 1.016420722007751    0.5116424560546875
 2.631310701370239    2.027530670166016
 0.5372796058654785   0.406450629234314
 0.6089267730712891   0.2018453478813171
 0.3562081456184387   0.2390658259391785
 0.5476279258728027   0.1210864186286926
 3.395715951919556    2.684890270233154
 0.7272517681121826   0.3207877278327942
 2.746814250946045    1.982661724090576
 0.1462090015411377   0.09193462133407593
 0.7980284690856934   0.2248438596725464
 0.9902589917182922   0.3927786350250244
 2.071443796157837    1.79557728767395
 1.313533544540405    0.3470288515090942
 0.1196956783533096   0.1117808073759079
 1.474799513816833    1.331420421600342
 0.4275775551795959   0.1837247610092163
 0.723988950252533    0.7197215557098389
 0.3401000499725342   0.1913895010948181
 1.582441687583923    0.8543941974639893
 4.363623142242432    2.079209804534912
 1.360491275787354    0.3445567488670349
 0.5633194446563721   0.3131005764007568
 1.541961431503296    0.8702361583709717
 0.7813339233398438   0.2625201344490051
 2.022038221359253    1.218948602676392
 2.460005283355713    2.552382230758667
 1.072236299514771    0.4246043264865875
 1.868591070175171    1.628797769546509
 0.8315405249595642   0.2014521360397339
 0.9324133992195129   1.09539258480072
 1.01429295539856     0.4275268316268921
 0.3875451683998108   0.0839933305978775
 0.6258959770202637   0.1146702170372009
 0.5059087872505188   0.1308198273181915
 2.208590269088745    1.887973308563232
 1.617282390594482    0.7738460898399353
 2.636312484741211    1.658377885818481
 0.8500216603279114   0.717316746711731
 2.877369403839111    2.909455537796021
 0.5354411602020264   0.2330030798912048
 0.5359335541725159   0.6062250137329102
 2.817837238311768    2.234016895294189
 1.387753963470459    0.9496564269065857
 3.40179443359375     3.518544435501099
 1.220206499099731    0.460590124130249
 1.406536817550659    0.5797238349914551
 0.4214592576026917   0.1346607804298401
 1.524288415908813    0.9546631574630737
 0.8623394966125488   0.2134003639221191
 0.1875784695148468   0.1577078402042389
 0.7050043940544128   0.3572432994842529
 1.765567183494568    0.8551924228668213
 0.5336626172065735   0.3260397911071777
 1.59258508682251     0.4535876512527466
 0.582858681678772    0.2064993679523468
 4.043749809265137    1.403649091720581
 0.2062402367591858   0.1510117650032043
 0.5604574680328369   0.4824386239051819
 1.848808169364929    0.877226710319519
 0.8158145546913147   0.1838805675506592
 3.358575344085693    1.364386796951294
 4.681991577148438    4.558254241943359
 0.6083749532699585   0.3249602317810059
 0.2974827587604523   0.09469962120056152
 2.525784492492676    2.040464878082275
 0.8206352591514587   0.6091684103012085
 0.8289723992347717   0.8016794919967651
 1.846330046653748    1.327872753143311
 0.4065956771373749   0.4370110332965851
 4.152373313903809    3.938986301422119
 0.4109300076961517   0.08573155105113983
 0.9328416585922241   0.2643674612045288
 1.650252819061279    0.5333750247955322
 1.904519200325012    1.888700246810913
 0.6799837350845337   0.1709440350532532
 1.312523126602173    0.4309124946594238
 1.188958525657654    0.2680752277374268
 2.519745349884033    0.9751513004302979
 1.33959174156189     1.339696764945984
 1.982526898384094    1.132906913757324
 2.241904973983765    1.890636205673218
 0.8138845562934875   0.8274117112159729
 1.434104084968567    1.36825704574585
 0.6586034297943115   0.5971262454986572
 3.627815246582031    3.179421424865723
 1.187167048454285    0.3473995923995972
 2.70659351348877     1.468415260314941
 1.057442784309387    0.8946851491928101
 1.063230395317078    0.9213546514511108
 2.552664756774902    2.286674499511719
 1.576927185058594    1.22434413433075
 0.8697431683540344   0.2301878333091736
 1.883761882781982    1.071464061737061
 0.8874344825744629   0.4423230886459351
 0.2858006060123444   0.3134220838546753
 2.177836656570435    1.732579946517944
 0.1252127587795258   0.05673497915267944
 0.7782366275787354   0.5023455619812012
 2.388134002685547    2.428105354309082
 0.6895899772644043   0.2974005341529846
 1.993388056755066    0.5507630705833435
 0.6328221559524536   0.1750094890594482
 0.1784117519855499   0.1758173704147339
 0.3563923239707947   0.1597636342048645
 1.190321683883667    1.004723787307739
 0.3462802171707153   0.07619452476501465
 2.539784908294678    2.345545768737793
 1.361542463302612    1.249972820281982
 0.9095982313156128   0.3411190509796143
 1.157687425613403    0.5978468656539917
 0.5115872025489807   0.3817068636417389
 2.063920736312866    2.046590805053711
 0.5805522799491882   0.34682297706604
 1.924761772155762    1.951710820198059
 1.71671998500824     1.725896835327148
 1.279777526855469    0.5652374625205994
 0.6327096223831177   0.6760118007659912
 0.3696751594543457   0.344959020614624
 1.028992295265198    0.2725687026977539
 2.877468109130859    1.322840094566345
 2.56778621673584     2.166085720062256
 4.159035205841064    3.709684371948242
 0.1369056552648544   0.05149215459823608
 5.225447654724121    2.859840869903564
 0.8765769600868225   0.3201436996459961
 2.75019907951355     1.123853445053101
 0.406955361366272    0.1405127942562103
 2.711995363235474    2.789147138595581
 0.5311855673789978   0.1261127889156342
 0.4418977499008179   0.418530285358429
 1.310497879981995    1.000046014785767
 0.7198397517204285   0.1942699551582336
 0.1575030088424683   0.1207135319709778
 1.600011587142944    1.365110993385315
 3.094334125518799    2.039166927337646
 0.4243342876434326   0.1538674235343933
 1.488979816436768    1.082287192344666
 1.819374680519104    2.086626529693604
 2.01846170425415     0.8246563673019409
 0.7574189305305481   0.6104793548583984
 0.461900532245636    0.09564763307571411
 1.981574058532715    1.370811462402344
 0.2297480702400208   0.08714447915554047
 1.12228786945343     0.4023071527481079
 0.6857234835624695   0.3185440301895142
 1.149685978889465    1.186627864837646
 1.270626664161682    0.3573449850082397
 2.109319686889648    2.088976860046387
 1.592561483383179    0.3915077447891235
 0.6303619146347046   0.1925026178359985
 1.68230152130127     1.618674755096436
 0.2051306068897247   0.09073701500892639
 0.5798913836479187   0.209510862827301
 0.9932449460029602   0.551732063293457
 1.762105226516724    1.553926825523376
 1.980604529380798    0.6251201629638672
 2.232700824737549    1.798884868621826
 0.8739091157913208   0.2603057026863098
 1.534971714019775    1.479128122329712
 1.268128275871277    0.4668492078781128
 0.1993592381477356   0.1514797210693359
 2.041198253631592    0.7519285678863525
 1.322759866714478    0.8825752735137939
 1.393712878227234    0.5088397860527039
 1.985578656196594    1.21847128868103
 1.739747166633606    0.6488604545593262
 0.4989805817604065   0.3420372009277344
 3.284011363983154    2.577087640762329
 0.5796107649803162   0.4744063913822174
 2.757858753204346    2.127905368804932
 1.444260478019714    0.7648065090179443
 1.892260313034058    0.793776273727417
 0.1283053755760193   0.1037034839391708
 1.954309821128845    0.6083071231842041
 1.772777080535889    0.9107431769371033
 0.6687062978744507   0.2157319784164429
 0.1248907744884491   0.07129594683647156
 0.7268288731575012   0.6081364154815674
 0.4265168905258179   0.2075605392456055
 2.517859935760498    1.461609840393066
 1.978774547576904    1.621549606323242
 2.104527950286865    1.846935510635376
 1.197712779045105    0.5659213066101074
 3.353843927383423    3.1710524559021
 2.313939332962036    1.761235475540161
 0.558247447013855    0.1936200261116028
 2.243118286132812    1.876708984375
 0.838506817817688    0.332741379737854
 1.564346671104431    1.494232892990112
 2.009032487869263    1.172560930252075
 0.3371449708938599   0.2324717044830322
 1.489708185195923    0.8080390095710754
 1.836786150932312    1.889208555221558
 1.034885883331299    0.4590129852294922
 2.246632814407349    1.945281982421875
 1.395912408828735    0.4045421481132507
 1.714082479476929    0.9911596775054932
 1.654089331626892    1.272857785224915
 0.1669723987579346   0.07026186585426331
 2.7682785987854      0.7720737457275391
 1.478510022163391    1.224982500076294
 0.5874106287956238   0.1203113794326782
 0.5001495480537415   0.2478429079055786
 3.456296920776367    2.143047571182251
 1.281025409698486    0.346225380897522
 2.512115001678467    2.486788988113403
 1.517867565155029    0.5046957731246948
 3.087339878082275    2.896065235137939
 1.271910667419434    0.4300770461559296
 0.999906063079834    0.5169084072113037
 2.694012641906738    1.966057181358337
 2.958141803741455    2.582818031311035
 0.263601690530777    0.09716466069221497
 0.1556177139282227   0.1842377483844757
 1.194345355033875    0.4447780847549438
 0.7945573329925537   0.2421388030052185
 1.122142314910889    0.7980914115905762
 0.7327265739440918   0.2587394714355469
 0.4225071370601654   0.09827616810798645
 0.3696495890617371   0.1150225400924683
 2.610211610794067    2.28268575668335
 2.534852981567383    1.042602181434631
 0.3379111588001251   0.3021121919155121
 0.9331179857254028   0.5777273774147034
 0.6152949333190918   0.2151162028312683
 0.84764564037323     0.3266077041625977
 0.9038422107696533   0.4783585071563721
 0.5795127153396606   0.1239132881164551
 0.9632660150527954   0.4681977033615112
 1.332010507583618    0.3554742932319641
 0.2650221884250641   0.309035062789917
 0.1686602830886841   0.07845532894134521
 1.920697093009949    1.990163445472717
 2.11892557144165     1.759423732757568
 0.08994671702384949  0.08196693658828735
 0.9782940745353699   0.4122545123100281
 1.294905185699463    1.362262845039368
 1.416403889656067    0.7672746181488037
 0.9823379516601562   0.4677407741546631
 0.536431610584259    0.4068515002727509
 1.655442595481873    0.8364608287811279
 0.9909724593162537   0.270580530166626
 1.37869668006897     0.5772120952606201
 1.593589305877686    1.17789089679718
 0.5199082493782043   0.4274641871452332
 1.130823373794556    0.4985038042068481
 3.54552698135376     3.068017721176147
 2.350838422775269    1.763055801391602
 0.4698589444160461   0.1667505204677582
 1.882281422615051    0.5099224448204041
 0.5334042310714722   0.1372129917144775
 2.069350957870483    1.931303977966309
 1.36991274356842     0.7142452001571655
 0.565739631652832    0.1975028514862061
 0.5923411846160889   0.2878570556640625
 2.223829507827759    1.267801284790039
 1.703340172767639    1.70478367805481
 2.163052082061768    2.29575777053833
 0.3274410367012024   0.1780244410037994
 3.496199131011963    3.064475536346436
 2.028530597686768    1.140354514122009
 0.7005065083503723   0.5423755645751953
 2.834827184677124    2.341528415679932
 0.6269168257713318   0.3654918670654297
 0.5823808312416077   0.1532949209213257
 1.354504108428955    0.5822554230690002
 1.40365731716156     1.316252946853638
 2.846649169921875    1.720613598823547
 0.7595201730728149   0.2157689332962036
 1.364484548568726    1.377944946289062
 2.960361480712891    0.7976269721984863
 1.292466878890991    0.8686356544494629
 3.574062347412109    1.994972109794617
 1.169360637664795    0.3677535653114319
 1.045670986175537    0.3688158392906189
 0.5877585411071777   0.3933120369911194
 1.763554692268372    0.6403219699859619
 0.3411222696304321   0.149405837059021
 1.550114750862122    0.9918287992477417
 0.6969895958900452   0.3167575001716614
 2.710747718811035    2.461885452270508
 0.6622998118400574   0.2805676460266113
 0.2515849769115448   0.1919630169868469
 1.011121511459351    0.3213242292404175
 1.97641921043396     0.96938157081604
 2.765810489654541    2.731895208358765
 0.4242234826087952   0.1872751712799072
 3.444561243057251    2.748646974563599
 1.464928507804871    0.9782828688621521
 0.6424905061721802   0.3633326292037964
 1.224529504776001    1.003918886184692
 0.2113390266895294   0.08128848671913147
 2.148929595947266    1.284066915512085
 1.030959606170654    0.7029545903205872
 0.5831000804901123   0.5345248579978943
 0.1171822249889374   0.08768928050994873
 1.25883674621582     0.4646162986755371
 0.2728263139724731   0.05344560742378235
 0.9169802069664001   0.8776233196258545
 3.430325984954834    1.244623422622681
 1.499868988990784    0.6661452651023865
 2.06567120552063     1.598543167114258
 0.5758479833602905   0.1659479737281799
 3.565798044204712    1.881847739219666
 0.5057737231254578   0.171312153339386
 1.123258590698242    0.83756422996521
 3.702648639678955    1.621757507324219
 0.3986276388168335   0.1335576176643372
 1.127817034721375    0.3734303116798401
 6.521678447723389    2.725367307662964
 3.86721134185791     3.248371601104736
 0.4050744473934174   0.2149747610092163
 1.141780734062195    0.4801716804504395
 1.848401308059692    0.7193843722343445
 2.738226652145386    2.151647090911865
 0.7010331153869629   0.5095837116241455
 3.20297646522522     1.331066489219666
 0.248910665512085    0.1876423358917236
 1.101244688034058    0.3773057460784912
 0.9320461750030518   0.582227349281311
 0.2522385120391846   0.109594464302063
 1.442851305007935    1.315309524536133
 1.735926747322083    1.466156721115112
 2.448700428009033    1.05683970451355
 1.265109181404114    0.5564087629318237
 0.7978938221931458   0.1720505356788635
 1.861574530601501    0.6264153718948364
 0.2340482771396637   0.07904607057571411
 1.340924263000488    0.422476053237915
 2.172575235366821    2.142700433731079
 0.3835906386375427   0.3586844801902771
 2.325804233551025    1.691444158554077
 0.3015493154525757   0.1487993597984314
 2.317463159561157    2.322111368179321
 1.966790556907654    1.528972744941711
 2.333928823471069    0.7392686605453491
 0.6085200905799866   0.181725025177002
 1.897626638412476    1.468687295913696
 1.888848543167114    1.653955459594727
 2.194687366485596    1.453597903251648
 1.226758599281311    0.5720108151435852
 1.69643247127533     0.7518390417098999
 0.2004989385604858   0.2026475071907043
 0.2017780542373657   0.08563987910747528
 0.7903684377670288   0.3204507827758789
 1.360246777534485    1.241124391555786
 1.145916700363159    0.6025359630584717
 2.317286968231201    1.195587515830994
 3.101824998855591    2.898136377334595
 1.493933916091919    0.5344593524932861
 3.317983627319336    3.4195876121521
 0.316276878118515    0.05925355851650238
 0.2269079387187958   0.09498053789138794
 0.4152334332466125   0.2334394454956055
 0.8640917539596558   0.2365000247955322
 0.9520388245582581   0.5042815208435059
 0.6395148634910583   0.1953189969062805
 0.8200272917747498   0.4230790138244629
 0.3725607991218567   0.3176774978637695
 0.6204963326454163   0.1992681622505188
 0.3313993215560913   0.1844185590744019
 0.1304928362369537   0.1472638249397278
 1.247719049453735    0.3729343414306641
 0.6707755327224731   0.15282142162323
 0.1528911888599396   0.1571475267410278
 0.3314350247383118   0.1991522014141083
 1.423364520072937    0.3614796996116638
 0.5355491638183594   0.5764228701591492
 2.033622980117798    1.403403043746948
 0.3725820779800415   0.08608198165893555
 2.942854404449463    1.859476804733276
 0.284690648317337    0.2791656851768494
 3.037542581558228    1.357693910598755
 0.3048201203346252   0.1448236703872681
 0.567618727684021    0.3089869022369385
 0.5553192496299744   0.4754183292388916
 3.195692539215088    1.901415109634399
 0.6920729279518127   0.2860022783279419
 0.4721717834472656   0.1280515938997269
 1.719517827033997    1.461925148963928
 0.4236690998077393   0.366753876209259
 1.585705518722534    0.5001480579376221
 1.488573431968689    0.8417841196060181
 0.1306320428848267   0.05813343822956085
 1.132984161376953    0.5549367666244507
 1.830147504806519    1.027841329574585
 0.3896956145763397   0.2806484699249268
 0.4513724446296692   0.2161764800548553
 1.673748135566711    1.653373122215271
 0.2229271233081818   0.1628963947296143
 1.620034575462341    1.298092246055603
 0.6816030740737915   0.5855213403701782
 0.6502612829208374   0.5906533002853394
 0.197609931230545    0.06429767608642578
 1.252865195274353    1.317675948143005
 1.244557857513428    0.7640397548675537
 2.203352928161621    1.640957474708557
 1.433737516403198    0.4483029246330261
 0.7083379030227661   0.3043099641799927
 1.231492042541504    0.2820025086402893
 0.1193647980690002   0.09577193856239319
 2.920845985412598    2.387282609939575
 1.890858173370361    0.9336843490600586
 0.3853839635848999   0.2100672721862793
 1.947288155555725    0.9947154521942139
 2.391657829284668    0.9095228910446167
 0.1603209376335144   0.1568408608436584
 0.432218462228775    0.2033772468566895
 1.080032348632812    0.5618674755096436
 4.093705177307129    3.209635734558105
 2.273147106170654    1.484358906745911
 0.8737464547157288   0.5543662905693054
 0.6003481149673462   0.5298168659210205
 0.72618168592453     0.3092671036720276
 0.8824765086174011   0.4135721921920776
 2.107156753540039    1.715845346450806
 0.5339791774749756   0.213689923286438
 1.365122199058533    1.236067533493042
 0.9821767807006836   0.3435546159744263
 0.4635316431522369   0.111607238650322
 1.599454879760742    1.044440984725952
 2.877140283584595    2.184235572814941
 6.730037212371826    3.682820796966553
 1.203828811645508    1.22820520401001
 1.403244614601135    0.4919796586036682
 3.131541728973389    2.441842079162598
 0.7684261798858643   0.2731330990791321
 0.6089163422584534   0.5304458737373352
 2.365204572677612    0.7985942363739014
 1.985483169555664    0.9848837852478027
 2.211618423461914    1.721236824989319
 2.275048494338989    1.481385707855225
 1.04401695728302     0.6901190280914307
 1.515677452087402    0.5379815101623535
 1.245092511177063    0.3545917868614197
 5.259766578674316    2.235198736190796
 1.002205610275269    0.4073245525360107
 0.284515380859375    0.05971261858940125
 2.308139562606812    1.760916948318481
 0.4377067387104034   0.2286986112594604
 0.3431081473827362   0.1560229063034058
 1.496564269065857    1.489677429199219
 0.9573952555656433   0.5811944603919983
 0.4092353880405426   0.1816617846488953
 2.415976762771606    1.610394477844238
 0.376340925693512    0.1027532815933228
 0.7087585926055908   0.2322836518287659
 0.3018503785133362   0.09029954671859741
 0.4946423470973969   0.1636784374713898
 1.502498030662537    0.6106256246566772
 2.514187097549438    2.645644187927246
 0.4068512916564941   0.1228466928005219
 1.704226851463318    0.6582924723625183
 3.031426668167114    2.828061819076538
 1.894428610801697    1.977631568908691
 1.756449341773987    0.6747979521751404
 0.8487544059753418   0.2681483030319214
 1.125302672386169    0.5494842529296875
 0.5050731897354126   0.2527191042900085
 1.10925829410553     0.3421664237976074
 0.7835832834243774   0.3369901180267334
 1.513114809989929    1.127845287322998
 1.363697648048401    0.8336519598960876
 0.6572908163070679   0.15318363904953
 0.3701936602592468   0.2400946617126465
 1.194438695907593    0.360843688249588
 0.5487695932388306   0.3580179214477539
 0.6846837401390076   0.1492986083030701
 1.544147849082947    0.5781216621398926
 1.633600354194641    0.6323069334030151
 0.5397585034370422   0.291331946849823
 1.415787935256958    0.3994203805923462
 0.2325538098812103   0.1118735298514366
 0.4362167716026306   0.1115922033786774
 1.383331060409546    0.5761427879333496
 1.196345567703247    0.2201014161109924
 1.232988476753235    0.6476636528968811
 1.382818460464478    0.9463164210319519
 1.256309747695923    1.228422045707703
 0.4469149112701416   0.101160928606987
 2.774885177612305    1.888625383377075
 2.019456148147583    0.9044864177703857
 1.272336483001709    1.02985417842865
 0.8614299297332764   0.2709349393844604
 3.0027756690979      2.636555194854736
 1.459337592124939    0.30771404504776
 1.432661533355713    0.7945547103881836
 0.5471758246421814   0.3160014748573303
 1.709888339042664    0.866172194480896
 0.5396890044212341   0.5287212133407593
 0.8347784280776978   0.3680404424667358
 1.388496160507202    0.4027079343795776
 2.345551013946533    1.685312151908875
 0.2233531177043915   0.1379663050174713
 0.7447855472564697   0.173066258430481
 0.5984234809875488   0.2284709513187408
 2.42803955078125     0.9262033700942993
 1.520210266113281    0.7451114654541016
 2.658062696456909    2.085622549057007
 3.119087934494019    3.529400825500488
 0.5809000730514526   0.3051854372024536
 4.703630924224854    2.520199775695801
 0.4369096755981445   0.2645813226699829
 0.6626313328742981   0.2383799850940704
 0.1193451285362244   0.07394309341907501
 1.140750646591187    0.3118798732757568
 1.465255260467529    1.39028787612915
 0.1641427129507065   0.08822265267372131
 0.6253955960273743   0.3998974561691284
 0.4672422707080841   0.08093258738517761
 0.6475120186805725   0.2255052328109741
 1.322372674942017    0.5368731021881104
 2.251393795013428    0.7570666074752808
 1.071067333221436    1.013893961906433
 3.184655666351318    2.569634199142456
 0.686938464641571    0.6642141938209534
 1.225717306137085    0.890585720539093
 0.3335927724838257   0.1572818160057068
 0.1946440935134888   0.1677480936050415
 1.764081597328186    0.6326781511306763
 1.021023869514465    0.4361588358879089
 1.513051629066467    0.6280754208564758
 1.576248526573181    1.503741145133972
 4.07488489151001     2.33324670791626
 0.8158124089241028   0.4371923804283142
 2.066962242126465    0.6945868730545044
 1.352305054664612    1.148751258850098
 1.795655488967896    0.9598500728607178
 0.3403631448745728   0.1643707156181335
 1.062739014625549    0.4253822565078735
 2.821195602416992    1.465079784393311
 0.8337104320526123   0.8400139808654785
 1.511102080345154    1.233902454376221
 0.1617549955844879   0.07555383443832397
 0.1997678428888321   0.1377233862876892
 0.8124836683273315   0.4724328517913818
 1.457863688468933    1.362959504127502
 1.662711262702942    0.5527065992355347
 1.207294702529907    1.176090121269226
 1.581464886665344    0.6657030582427979
 0.5267041921615601   0.2369695901870728
 2.401156425476074    1.674370646476746
 0.3019802272319794   0.09722250699996948
 0.8177386522293091   0.337822437286377
 0.7117669582366943   0.780425488948822
 0.9804068803787231   0.3044250011444092
 2.106108903884888    1.718587040901184
 1.571565389633179    0.7132312059402466
 2.286524534225464    1.829264879226685
 0.9344031810760498   0.3051903247833252
 0.5955631136894226   0.2190914750099182
 0.5030056238174438   0.1494953334331512
 0.08796072006225586  0.05812615156173706
 0.5445652008056641   0.1782845258712769
 1.403310298919678    1.451355934143066
 2.341553688049316    2.271969795227051
 3.047554492950439    1.845469951629639
 1.938967108726501    1.270488739013672
 1.082722187042236    0.4034544229507446
 1.534924387931824    1.111026644706726
 0.8083227276802063   0.7229658961296082
 0.3243451118469238   0.1385771334171295
 3.91697096824646     4.19385290145874
 0.3916051685810089   0.0847267210483551
 3.29232382774353     2.580496072769165
 0.2098123729228973   0.06879103183746338
 1.994536995887756    1.115284562110901
 1.345906376838684    0.5246610641479492
 1.043686866760254    0.821162223815918
 0.856269359588623    0.2988690137863159
 2.878099918365479    1.648913860321045
 0.6637161374092102   0.1828016042709351
 0.1351826786994934   0.08134669065475464
 0.7619441151618958   0.7469308376312256
 1.369186282157898    1.120890974998474
 1.510231971740723    0.3750960826873779
 0.3274446129798889   0.2081945538520813
 3.946920871734619    2.937117576599121
 3.893276691436768    2.573764324188232
 0.8806402087211609   0.3470418453216553
 0.529666543006897    0.1676724255084991
 1.079661965370178    0.4292197227478027
 1.841468930244446    1.153373003005981
 1.134342551231384    0.3481535911560059
 1.032976627349854    1.039124965667725
 3.400907039642334    3.034773826599121
 2.170096874237061    1.640211820602417
 1.642468333244324    0.709330677986145
 0.5952972769737244   0.1563296914100647
 2.761432647705078    0.8871868848800659
 0.132535457611084    0.1143340468406677
 0.5220965147018433   0.3536064028739929
 1.353551745414734    1.341029644012451
 2.697885274887085    2.045124530792236
 1.383683681488037    0.4338347315788269
 0.3437294363975525   0.2187216281890869
 1.610266923904419    1.713589072227478
 0.1962694525718689   0.1662704348564148
 0.4074517488479614   0.08355773985385895
 1.213945388793945    0.5125000476837158
 1.099261522293091    0.2590178251266479
 1.283146500587463    0.3428647518157959
 0.3122043609619141   0.3277492523193359
 0.6127816438674927   0.569783091545105
 0.84818035364151     0.5524356365203857
 1.208529591560364    0.793217658996582
 1.276854157447815    1.034657597541809
 0.6114907264709473   0.3148815631866455
 1.161353349685669    0.4215760231018066
 2.247478485107422    1.535165786743164
 3.068925619125366    1.022106170654297
 0.1390322744846344   0.07733528316020966
 0.400169849395752    0.1211941242218018
 0.8072969913482666   0.1897065043449402
 1.840286254882812    0.5896531343460083
 0.6104933023452759   0.1962970495223999
 3.03655743598938     2.692305564880371
 0.7713699340820312   0.1811096370220184
 1.253434538841248    0.8755217790603638
 2.57115364074707     1.860389828681946
 0.3333128988742828   0.1472611427307129
 2.034827470779419    2.091831922531128
 0.5561534762382507   0.2313585877418518
 0.4477414488792419   0.3458146154880524
 1.116505026817322    0.2875022888183594
 0.9547626376152039   0.2728232741355896
 4.221969604492188    2.000342607498169
 2.283597946166992    2.055513620376587
 3.003132581710815    1.89195704460144
 0.1926709711551666   0.1422183215618134
 0.3600881099700928   0.2552783191204071
 0.3873340487480164   0.2969374656677246
 0.4726739227771759   0.2650387287139893
 3.737626791000366    1.592747211456299
 1.8347487449646      0.9139070510864258
 0.5160016417503357   0.2909129858016968
 0.9002788662910461   0.9159079194068909
 0.7428629994392395   0.4282626509666443
 0.4958051443099976   0.126854345202446
 0.7814059257507324   0.3625280857086182
 0.8632087707519531   0.600393533706665
 1.197549104690552    0.7742352485656738
 2.272733211517334    0.7324645519256592
 1.034723281860352    0.3412929773330688
 2.86374568939209     2.859479665756226
 1.07778263092041     0.9823437929153442
 0.6867445707321167   0.3072600364685059
 0.3345903158187866   0.1858066320419312
 1.147701501846313    0.4465921521186829
 2.981513023376465    1.486895203590393
 0.05766551569104195  0.0472516268491745
 3.279137372970581    2.823654651641846
 2.896950721740723    0.9627563953399658
 0.7231662273406982   0.4373334646224976
 0.7766430974006653   0.3647376000881195
 3.122097969055176    1.334741592407227
 0.6211858987808228   0.1704832017421722
 0.8473992347717285   0.2174511551856995
 2.108796119689941    1.752854704856873
 0.7777180671691895   0.4204132556915283
 1.430068850517273    0.7411953210830688
 0.4471352100372314   0.160725474357605
 0.73103266954422     0.1561485826969147
 2.096994400024414    0.8662923574447632
 1.61700451374054     0.9274798631668091
 0.5415588021278381   0.2303352653980255
 0.2211567461490631   0.08589136600494385
 2.440215587615967    1.610128045082092
 2.377780914306641    1.073055267333984
 3.149883270263672    2.779182910919189
 0.4457968175411224   0.4364151060581207
 0.6318948268890381   0.2862769961357117
 0.9949409365653992   0.4277880787849426
 1.071282386779785    0.5052996873855591
 0.872315526008606    0.9608021378517151
 1.583206176757812    1.593975067138672
 3.764023780822754    2.489733695983887
 1.147485017776489    0.3285787999629974
 0.06901447474956512  0.05813468992710114
 0.9209253787994385   0.5290663242340088
 0.5598267316818237   0.4171740412712097
 1.335726737976074    0.8285984992980957
 0.240719735622406    0.09787878394126892
 0.5679563879966736   0.6864483952522278
 0.2436494082212448   0.2514822483062744
 0.8039397597312927   0.2042200565338135
 3.565877437591553    3.897705793380737
 1.305476903915405    0.3533585071563721
 2.750838994979858    2.781469345092773
 2.603124618530273    2.702687501907349
 1.173454642295837    0.4872283935546875
 0.9862186908721924   0.4743316173553467
 0.7889737486839294   1.043453454971313
 0.7447487711906433   0.4345012903213501
 2.900928258895874    1.108410358428955
 1.021605849266052    0.3397099375724792
 1.62796151638031     0.5831269025802612
 1.865386009216309    1.721229910850525
 0.878948986530304    0.4241205453872681
 0.854867160320282    0.8341405391693115
 1.243924021720886    0.5894981622695923
 0.894454300403595    0.5768861770629883
 0.6994617581367493   0.2183300852775574
 0.2799448370933533   0.07299095392227173
 1.724777221679688    0.9934214353561401
 3.915499448776245    3.064227104187012
 1.731430292129517    0.9126250147819519
 0.6542263627052307   0.2372836172580719
 0.2844116687774658   0.1467182636260986
 1.985530972480774    0.6271038055419922
 0.665036678314209    0.1428257822990417
 1.095326781272888    0.3777601718902588
 0.6144890785217285   0.5409382581710815
 0.4890385270118713   0.304049015045166
 0.2666419744491577   0.131492406129837
 2.357809066772461    2.32365345954895
 0.3575496673583984   0.2164630889892578
 3.490394115447998    2.743651866912842
 2.083603620529175    1.988580226898193
 0.3650657534599304   0.1190978437662125
 0.4005081653594971   0.3882533311843872
 2.181102514266968    0.6774628162384033
 0.1791822612285614   0.08127526938915253
 0.534503698348999    0.5072526931762695
 1.035346150398254    0.3234663009643555
 0.7334996461868286   0.7290393710136414
 0.1528660655021667   0.1150367259979248
 0.2537106871604919   0.06852412223815918
 0.4366192817687988   0.4116426706314087
 1.164075016975403    0.4075194597244263
 1.428245067596436    0.4765810966491699
 1.43749988079071     0.6062278151512146
 2.99312686920166     2.907381296157837
 0.1231505870819092   0.06853759288787842
 2.848872184753418    0.9118673801422119
 0.8738402724266052   0.3965694308280945
 0.3246746063232422   0.194517970085144
 3.194205522537231    3.315015316009521
 0.5192766785621643   0.2965677976608276
 2.949461460113525    1.859272718429565
 1.436583995819092    0.9322226047515869
 2.457516193389893    1.148049354553223
 1.299512147903442    0.3007605671882629
 0.7500752210617065   0.1279811263084412
 0.5080401301383972   0.281976580619812
 1.0718092918396      1.070813298225403
 0.9600992202758789   0.4348790645599365
 2.07943868637085     1.85947060585022
 0.1648238003253937   0.09793759882450104
 0.8118351697921753   0.8160620927810669
 1.148386716842651    0.4694068431854248
 1.182823538780212    0.6561688184738159
 1.014126777648926    0.6954996585845947
 1.848811268806458    2.072963237762451
 0.5310014486312866   0.1558632254600525
 2.399517059326172    2.493837594985962
 0.1545493453741074   0.1541875004768372
 0.1947340965270996   0.06243807077407837
 1.95731508731842     1.889082670211792
 0.5180598497390747   0.0890045166015625
 0.9626723527908325   0.6407375335693359
 0.6180363893508911   0.1205060482025146
 4.753650188446045    3.342755556106567
 2.687855005264282    1.397214651107788
 0.6891877055168152   0.1599801778793335
 1.046978831291199    0.4822491407394409
 1.24869441986084     0.8810857534408569
 0.2843446731567383   0.1655287146568298
 2.051512002944946    1.304118156433105
 2.630318641662598    2.764934539794922
 2.231447696685791    1.940030813217163
 0.5789285898208618   0.1533009111881256
 1.280293583869934    1.304333448410034
 2.356355667114258    2.48566746711731
 1.064110159873962    0.5953918695449829
 1.998539328575134    2.048243045806885
 0.6866089105606079   0.743140697479248
 0.3970261812210083   0.1694002747535706
 1.552659273147583    1.052712202072144
 2.742934226989746    1.552725195884705
 0.6769955158233643   0.40605628490448
 0.5733687281608582   0.5815595388412476
 1.036636233329773    0.5567667484283447
 0.2367150783538818   0.254511833190918
 0.5721378326416016   0.5155147910118103
 1.715704202651978    0.9102951288223267
 1.963533639907837    1.974717974662781
 0.4197091460227966   0.08242376148700714
 0.535157322883606    0.512258768081665
 3.485660076141357    1.683225631713867
 1.540250658988953    1.566340684890747
 0.2358293235301971   0.09827928245067596
 0.3277991116046906   0.1936102509498596
 0.914305567741394    0.2327427268028259
 0.9408305287361145   0.2713862657546997
 1.590931177139282    0.7658151984214783
 2.970163822174072    2.893011093139648
 2.481774806976318    2.572752475738525
 0.4525243639945984   0.1063420176506042
 0.9472287893295288   0.2141231298446655
 2.973848819732666    2.65923285484314
 1.041099905967712    1.006023049354553
 1.617747783660889    0.7631561756134033
 1.043247699737549    0.4574168920516968
 0.2116716504096985   0.1691444516181946
 4.217562675476074    2.577852964401245
 2.805402040481567    2.20434832572937
 2.668296337127686    2.338923215866089
 0.5747671127319336   0.1168851852416992
 1.927631735801697    1.021512269973755
 1.201252818107605    0.4248397350311279
 0.2632403075695038   0.1267943382263184
 1.596537351608276    0.7545855045318604
 2.010290622711182    1.491285085678101
 1.418590188026428    1.348280549049377
 2.301578521728516    1.492675304412842
 7.889413833618164    4.861617565155029
 0.3415662050247192   0.2531926035881042
 2.374969482421875    2.474329233169556
 2.381204128265381    0.7252522706985474
 2.354180335998535    0.8466616868972778
 0.9173202514648438   0.3134192228317261
 0.7272934317588806   0.5337318778038025
 0.9944624304771423   0.524586021900177
 0.5045670866966248   0.5109859704971313
 2.051411867141724    1.624393224716187
 2.62633228302002     2.477276086807251
 1.512843370437622    0.3909908533096313
 1.512270450592041    1.465909004211426
 3.211227893829346    2.873128652572632
 2.101540803909302    1.067387580871582
 0.9503448009490967   0.2349122166633606
 2.20855188369751     2.311551332473755
 1.715401411056519    1.929996371269226
 0.3511624932289124   0.1964937448501587
 1.68360447883606     0.4509022235870361
 3.313459634780884    2.778988361358643
 2.769241094589233    1.21958589553833
 2.453595161437988    1.965047717094421
 3.181279182434082    2.558802604675293
 0.4491673111915588   0.2770164012908936
 6.141294479370117    2.991043329238892
 1.305349469184875    0.6596131324768066
 1.657027006149292    1.368175506591797
 1.686718583106995    1.308326959609985
 0.8410922884941101   0.8759763240814209
 3.06135368347168     3.064198970794678
 1.58315372467041     1.281571626663208
 1.247901201248169    1.138651132583618
 0.1434153914451599   0.09731721878051758
 0.9636392593383789   0.4025182127952576
 0.5437333583831787   0.1581615209579468
 2.866464138031006    2.940172672271729
 1.746344804763794    1.240654230117798
 2.484718561172485    2.675901889801025
 0.8280935287475586   0.7506752014160156
 1.477558374404907    0.3646535277366638
 0.9636832475662231   0.896452784538269
 2.928867816925049    2.770721912384033
 1.752169728279114    0.7580432295799255
 1.335116744041443    0.7332754731178284
 2.285099267959595    1.107542872428894
 0.8946740627288818   0.6794784665107727
 1.705689549446106    0.8652946949005127
 2.398144721984863    2.0711510181427
 1.187098503112793    0.4800023436546326
 1.810954451560974    0.4996185302734375
 1.179902315139771    0.5309104919433594
 1.330618143081665    0.570918083190918
 1.554730296134949    1.314146161079407
 0.7905749082565308   0.3170135021209717
 0.9267541766166687   0.2494226098060608
 0.8457102179527283   0.3140220046043396
 2.417125463485718    1.50235116481781
 5.629867553710938    5.426244735717773
 1.491348624229431    0.6344897747039795
 0.5673379302024841   0.1127601861953735
 0.9044513702392578   0.1905899047851562
 0.969959020614624    0.5452063083648682
 0.3567183613777161   0.1717844903469086
 0.4389727115631104   0.08770626783370972
 0.3897628486156464   0.160809338092804
 1.93601393699646     0.8580265045166016
 0.2155702710151672   0.1928887367248535
 0.547633171081543    0.1442627012729645
 2.762134552001953    1.997467398643494
 3.322454214096069    2.054206371307373
 2.240772247314453    1.160543441772461
 1.225274801254272    0.3646339774131775
 1.370509147644043    0.3829381465911865
 1.100327849388123    0.3989972472190857
 0.6820594072341919   0.2866535782814026
 0.542535126209259    0.4051117897033691
 0.5002223253250122   0.08498772978782654
 0.07172536849975586  0.05745941400527954
 1.063538074493408    0.2937909960746765
 0.6689436435699463   0.1569086909294128
 0.5615476369857788   0.2011052370071411
 0.6797964572906494   0.1668983697891235
 3.178368091583252    2.379406929016113
 0.7157748937606812   0.2147709131240845
 0.7195416688919067   0.2336289882659912
 1.254558563232422    0.9613651633262634
 0.6263684630393982   0.3077933788299561
 0.6953657865524292   0.3871462941169739
 0.4278644919395447   0.2857881784439087
 2.671042203903198    1.728311538696289
 2.560029983520508    1.484055519104004
 0.4294684231281281   0.1346379965543747
 0.4751465320587158   0.2762044668197632
 2.566858768463135    1.093299388885498
 2.238951206207275    1.652301549911499
 0.5927685499191284   0.3093228340148926
 3.366825819015503    2.423721790313721
 1.52733051776886     0.5483264923095703
 0.9757254719734192   0.5650476217269897
 0.1662254482507706   0.1265843510627747
 1.590927600860596    1.644058227539062
 0.4069530665874481   0.2210705280303955
 1.193792223930359    1.121922969818115
 0.8487673997879028   0.2819561958312988
 0.7330189347267151   0.2709344625473022
 0.713930606842041    0.3304331302642822
 1.025866985321045    1.066156387329102
 0.9469648599624634   0.9420770406723022
 0.9908349514007568   0.2875813841819763
 3.667245626449585    2.798374652862549
 1.075056076049805    0.845988392829895
 0.8702929019927979   0.6132519245147705
 0.1285742670297623   0.07943728566169739
 1.026148080825806    0.3923910856246948
 0.9739499688148499   0.4238503575325012
 2.988472938537598    2.43714427947998
 1.023412942886353    0.6055352687835693
 1.928377032279968    0.8919439315795898
 1.128902554512024    0.4283225536346436
 0.4736329317092896   0.4363782405853271
 4.446833610534668    2.98187780380249
 1.13266134262085     0.7671158909797668
 0.1914972513914108   0.1525360345840454
 0.370882511138916    0.1223470866680145
 0.3066414892673492   0.1498145461082458
 1.269424200057983    0.5988035202026367
 0.4208614230155945   0.1707826256752014
 1.233393430709839    0.5441839694976807
 2.244054794311523    1.845407009124756
 2.876702070236206    3.00920581817627
 1.766524910926819    1.812301516532898
 1.811769843101501    0.940997838973999
 3.235940456390381    3.146267890930176
 0.1548253893852234   0.1310167908668518
 1.208981275558472    0.5237789154052734
 0.1909763365983963   0.1750105917453766
 1.242478728294373    1.006472706794739
 1.488815903663635    0.5680071115493774
 1.065976858139038    0.3542602062225342
 2.001869440078735    0.6537150144577026
 1.640678524971008    1.354881882667542
 1.671683430671692    1.310850262641907
 0.4152871370315552   0.1953904628753662
 4.772251605987549    3.133838415145874
 1.22278892993927     0.6759630441665649
 2.873567581176758    2.533077955245972
 2.22269344329834     1.909629225730896
 2.891441345214844    2.925907611846924
 1.90336012840271     1.905242443084717
 1.721781253814697    1.251453876495361
 0.9764670729637146   0.7071812152862549
 0.1525227725505829   0.1203281879425049
 1.821511030197144    1.699763298034668
 0.5761972069740295   0.3130605220794678
 2.650891780853271    1.041110754013062
 0.4462854862213135   0.3095203638076782
 2.768340826034546    1.921908140182495
 0.8817369341850281   0.4464008510112762
 0.2951189577579498   0.1176717281341553
 0.7187793254852295   0.4035582542419434
 2.202988862991333    1.220365881919861
 0.8119604587554932   0.502429723739624
 0.4063794612884521   0.275972843170166
 0.8743776679039001   0.2482858896255493
 2.885286569595337    2.716064929962158
 1.387473940849304    0.631999135017395
 2.052245378494263    1.65224027633667
 1.715187311172485    0.6744892597198486
 1.368021488189697    1.401129722595215
 2.30479621887207     2.010998487472534
 1.82222306728363     1.575890779495239
 0.628609299659729    0.1084399223327637
 2.017322301864624    1.695772647857666
 4.254016399383545    2.294715404510498
 2.373441457748413    0.8027198314666748
 1.733124375343323    1.205140709877014
 2.426673650741577    2.392220258712769
 0.5195816159248352   0.2641418278217316
 0.3137036859989166   0.07412093877792358
 2.530651807785034    2.073956966400146
 2.845628261566162    2.374183654785156
 0.2763910293579102   0.193966805934906
 1.922798633575439    1.318055868148804
 1.706491947174072    0.9938615560531616
 1.864259362220764    0.7076603174209595
 2.98041820526123     2.266337156295776
 2.641339778900146    1.050906181335449
 1.315666913986206    0.5494060516357422
 2.093350410461426    1.703311562538147
 2.702131748199463    0.9083777070045471
 0.5597897171974182   0.07833518087863922
 0.9306061267852783   0.3812015056610107
 0.7240899205207825   0.3256477415561676
 0.2537933588027954   0.09956717491149902
 3.282891273498535    1.163066625595093
 2.387542724609375    0.9992936849594116
 3.21389365196228     2.087932825088501
 0.08706715703010559  0.06384085118770599
 0.2152523994445801   0.2054133415222168
 1.04548168182373     0.6708296537399292
 0.2435692548751831   0.1550540030002594
 0.7727594375610352   0.4047694206237793
 1.208308815956116    1.248975157737732
 1.498912572860718    0.9774601459503174
 0.768110990524292    0.2343958616256714
 1.633715033531189    1.294710993766785
 0.7510113120079041   0.5466889142990112
 1.116518974304199    1.14076292514801
 0.3532916605472565   0.163151741027832
 0.2276247143745422   0.0507088303565979
 0.5015132427215576   0.1637958884239197
 0.8751786947250366   0.4258222579956055
 0.7144612073898315   0.5063342452049255
 2.650202751159668    1.477442264556885
 0.4259339869022369   0.09146344661712646
 0.853203296661377    0.4423503875732422
 2.248104095458984    1.646897315979004
 1.137543797492981    0.3338600993156433
 2.178301334381104    1.702171564102173
 0.6078872084617615   0.1869422197341919
 5.651557922363281    3.671201944351196
 1.122292399406433    0.6087271571159363
 1.529015064239502    1.091401934623718
 1.066996932029724    0.787557065486908
 2.742848873138428    1.938316106796265
 0.5317540168762207   0.2095632553100586
 2.100917816162109    0.7793402671813965
 0.6867017149925232   0.1740100383758545
 0.8435513377189636   0.6520328521728516
 0.3280111253261566   0.185434103012085
 1.463083982467651    0.9554258584976196
 0.729536771774292    0.4543036818504333
 0.7915526032447815   0.3667637407779694
 0.2035040706396103   0.2090723216533661
 2.295604705810547    1.095679640769958
 2.745584964752197    2.47133469581604
 0.3820697069168091   0.2064034938812256
 0.9030544757843018   0.285980612039566
 0.6888812780380249   0.1560092270374298
 1.564270615577698    0.6271007061004639
 0.182979941368103    0.1165903210639954
 0.4021462202072144   0.342821478843689
 0.1597084552049637   0.08025634288787842
 1.382304668426514    0.6612910032272339
 2.675792217254639    2.455615997314453
 1.099882245063782    0.4728642702102661
 2.217154979705811    1.706757307052612
 3.571444272994995    1.326372623443604
 1.119008183479309    0.3337478339672089
 0.4359789490699768   0.2284919023513794
 2.558595418930054    1.465661764144897
 1.705468773841858    1.474634289741516
 0.2523104250431061   0.1080477386713028
 1.222035646438599    0.8805238604545593
 0.5311555862426758   0.2532734870910645
 1.572394371032715    1.595085620880127
 1.362099647521973    0.8216617107391357
 1.020847320556641    0.2682405710220337
 1.624663829803467    0.5298947095870972
 4.310093402862549    2.349664449691772
 1.034226775169373    0.6232309341430664
 1.34203314781189     0.7385553121566772
 2.048199415206909    1.015996217727661
 0.4902383089065552   0.6166316270828247
 1.714208364486694    1.060199379920959
 0.4789196252822876   0.1387842893600464
 0.3513911366462708   0.2359786033630371
 1.900555729866028    0.86128169298172
 0.6466143131256104   0.427148163318634
 0.5026360750198364   0.1151374578475952
 1.500355362892151    0.7780568599700928
 1.107630729675293    0.2871298789978027
 3.633906841278076    2.543454885482788
 0.5297662615776062   0.6062107086181641
 1.207982420921326    0.3521984815597534
 1.776990294456482    1.521464824676514
 0.3253726959228516   0.1495655179023743
 3.595118999481201    3.383565664291382
 1.409375905990601    0.995266318321228
 2.649168252944946    2.008875131607056
 1.268829822540283    0.6075277328491211
 1.452545285224915    0.7751638889312744
 2.964842796325684    3.231558084487915
 1.571018576622009    0.9428523778915405
 0.7979393005371094   0.326418399810791
 0.3653019070625305   0.1753799319267273
 1.493744969367981    0.9960641860961914
 0.1927026808261871   0.09955833852291107
 3.776374101638794    1.94243311882019
 3.082525730133057    2.701493263244629
 2.841034412384033    2.666862010955811
 1.505003213882446    1.51179826259613
 1.195706725120544    0.4731684327125549
 3.8938148021698      3.750966548919678
 0.5846787095069885   0.2101645469665527
 3.395905494689941    3.410281181335449
 0.5175913572311401   0.3018324375152588
 0.5580301284790039   0.3669769167900085
 0.6194084882736206   0.2700541019439697
 1.339130163192749    0.3834312558174133
 3.621604204177856    1.453225135803223
 1.476747393608093    1.283844470977783
 0.8135228157043457   0.1756333112716675
 2.213908433914185    1.964974164962769
 0.6794144511222839   0.3004128932952881
 1.093100070953369    0.354552686214447
 0.5249536633491516   0.2658947706222534
 0.848092257976532    0.4134679138660431
 1.29181969165802     0.740161657333374
 3.373052835464478    3.363253593444824
 0.695993959903717    0.4837222695350647
 0.2788182199001312   0.235788106918335
 2.360393047332764    2.103700876235962
 0.5501973628997803   0.4664109945297241
 0.8920311331748962   0.862964928150177
 2.075429439544678    1.266761064529419
 0.6596716642379761   0.7099123597145081
 2.650277853012085    2.638730049133301
 1.315463662147522    1.252007722854614
 0.9833000898361206   0.4665756225585938
 0.9169446229934692   0.5560113191604614
 3.380357503890991    2.169557094573975
 0.8836439847946167   0.5191137194633484
 2.75681209564209     2.364367961883545
 0.5400162935256958   0.5163619518280029
 1.598746776580811    1.47537088394165
 0.9498043060302734   0.3827741146087646
 0.3153133988380432   0.0974220335483551
 2.973097562789917    2.240785360336304
 0.8317923545837402   0.8441985249519348
 1.081776261329651    0.5590181350708008
 0.3505812883377075   0.2208169996738434
 1.699338674545288    1.338286399841309
 1.109639763832092    0.5485720634460449
 1.080843091011047    1.204474925994873
 1.161916971206665    0.7469629049301147
 1.01089346408844     0.2986232042312622
 1.39769446849823     0.6126419305801392
 1.985777616500854    1.169071435928345
 1.799047350883484    1.323020458221436
 1.225545883178711    0.9076470732688904
 0.2044556140899658   0.1919400691986084
 5.73656177520752     4.55810546875
 1.134115219116211    0.5219818353652954
 1.621862888336182    0.7791800498962402
 0.8698494434356689   0.2676570415496826
 0.5336272120475769   0.2895958423614502
 3.194940090179443    1.62766432762146
 4.328339099884033    1.816822052001953
 1.136979222297668    0.5589107275009155
 2.000498294830322    1.012818694114685
 3.718448638916016    3.659968852996826
 2.059286594390869    1.015573143959045
 1.561555027961731    0.7282536625862122
 1.496600747108459    0.5127953886985779
 0.5841825604438782   0.5699578523635864
 2.184322834014893    1.13025951385498
 2.487128257751465    2.057978391647339
 1.756536245346069    0.687030553817749
 1.743510723114014    1.763262510299683
 0.5528791546821594   0.1550745368003845
 1.175703048706055    0.4152712225914001
 2.833074331283569    2.641927242279053
 0.804472029209137    0.2653876841068268
 5.734499931335449    4.034976482391357
 2.981130838394165    1.623311996459961
 0.8875700831413269   0.4979566931724548
 1.182992458343506    0.3106854259967804
 0.8959417343139648   0.5153153538703918
 1.679810047149658    0.5439725518226624
 0.8188213109970093   0.2861174345016479
 2.145801305770874    0.8330301642417908
 0.9322967529296875   0.4240108728408813
 0.4410833120346069   0.1750973165035248
 0.3270322978496552   0.1857503950595856
 0.5044423341751099   0.1790986955165863
 2.150515556335449    1.253627061843872
 0.8777838945388794   0.7929699420928955
 4.218321323394775    4.092140197753906
 1.757603645324707    0.6291863322257996
 0.5117514133453369   0.339364230632782
 3.282850027084351    2.621134042739868
 1.498769164085388    1.406759738922119
 0.5543438196182251   0.126087486743927
 0.1274915933609009   0.04564142227172852
 0.6814513802528381   0.282880425453186
 1.292159914970398    0.5016378164291382
 3.201971054077148    3.338480710983276
 1.578065514564514    0.7049508094787598
 0.8111148476600647   0.1831026077270508
 1.232345342636108    0.5829334259033203
 1.761904716491699    0.6436893939971924
 1.015725612640381    0.8696238994598389
 3.157282829284668    1.797611117362976
 0.5128785967826843   0.5030204653739929
 3.420311450958252    1.143304109573364
 0.6638599634170532   0.3320813179016113
 2.723826885223389    2.454757690429688
 3.645510673522949    3.130525350570679
 0.8774208426475525   0.2314788103103638
 0.5291543006896973   0.1438937187194824
 1.930340766906738    1.329753398895264
 1.587580323219299    1.363942623138428
 0.3869400918483734   0.2993286848068237
 2.937333822250366    1.733426451683044
 0.60277259349823     0.1641097962856293
 0.4413908720016479   0.2189103364944458
 2.933872938156128    2.310230016708374
 1.282235741615295    0.6178871989250183
 0.6108443140983582   0.1770283579826355
 0.4074980914592743   0.08074334263801575
 1.161633491516113    0.2117047309875488
 1.876299619674683    1.87991738319397
 0.4586016237735748   0.1857749223709106
 1.034272909164429    0.3845899105072021
 1.42898964881897     1.232206344604492
 2.462969779968262    2.190858364105225
 3.157575607299805    2.671457529067993
 0.3737698197364807   0.06178945302963257
 2.480137586593628    2.275244235992432
 0.8290337324142456   0.6314428448677063
 0.7174651622772217   0.192095935344696
 0.4237148761749268   0.1494261622428894
 1.124649286270142    0.3495398163795471
 0.5016915798187256   0.2882717251777649
 2.520256280899048    2.499317646026611
 2.134498834609985    2.177305698394775
 0.4009900689125061   0.1002355217933655
 2.065651655197144    2.037464141845703
 0.5687124729156494   0.170483410358429
 1.155449748039246    0.5231841802597046
 0.606240451335907    0.3953151702880859
 0.2941666841506958   0.0782771110534668
 4.000506401062012    1.992520093917847
 1.174689412117004    0.6762518882751465
 0.5228397846221924   0.2065028548240662
 1.084884524345398    0.3485464155673981
 1.287552833557129    0.52128005027771
 0.4835808873176575   0.1332314014434814
 1.805629968643188    0.9634065628051758
 1.965499877929688    0.8306659460067749
 0.9025166034698486   0.2657976746559143
 0.5798871517181396   0.1405177116394043
 0.1540496945381165   0.1012711524963379
 2.264989376068115    1.646601915359497
 1.25709593296051     0.7251149415969849
 0.2342901825904846   0.1338503360748291
 0.5200873017311096   0.4610670506954193
 0.6693165898323059   0.1512442827224731
 0.8647135496139526   0.3499530553817749
 1.059114694595337    0.9689847826957703
 5.055182456970215    3.000381469726562
 1.853372573852539    1.585830926895142
 0.1731248497962952   0.1350425630807877
 0.6131503582000732   0.3139748573303223
 1.3572998046875      0.3578893542289734
 2.81742787361145     1.930623531341553
 3.505906581878662    1.359161257743835
 3.255293846130371    1.874032974243164
 2.130454778671265    0.865619421005249
 0.943176805973053    0.286448061466217
 1.516211986541748    1.519160509109497
 1.537273406982422    0.7875658273696899
 1.325979709625244    1.024118185043335
 1.683020114898682    0.9681624174118042
 0.3085012435913086   0.2453393936157227
 0.6795557141304016   0.2821540832519531
 0.692105233669281    0.218978226184845
 2.26211953163147     1.001471042633057
 2.579834222793579    2.357027530670166
 1.208571195602417    0.6234272718429565
 0.7420524954795837   0.2987529039382935
 4.425420761108398    3.072514295578003
 1.272383332252502    0.4390938282012939
 0.3746986389160156   0.4029802680015564
 0.3803799748420715   0.3474114239215851
 1.37462842464447     1.489516019821167
 0.5780261158943176   0.1752026081085205
 1.791009783744812    0.7766807079315186
 0.6190323233604431   0.2262908816337585
 2.999016761779785    2.313407421112061
 3.345140695571899    1.352484703063965
 2.056538820266724    1.218127369880676
 1.002826929092407    0.7176306247711182
 1.250257134437561    0.7746263742446899
 1.645630717277527    0.5044878125190735
 0.8336493968963623   0.4430453181266785
 2.710389137268066    1.283224821090698
 0.152575209736824    0.0538351833820343
 0.9465014338493347   0.3496484756469727
 1.462640762329102    1.086130142211914
 0.3660163283348083   0.1715496182441711
 0.4786275923252106   0.3907002210617065
 0.8721107840538025   0.4126555323600769
 4.397844314575195    3.069536447525024
 0.2654498517513275   0.3060602247714996
 2.387099266052246    0.7642797827720642
 2.644702911376953    1.915807008743286
 1.524420022964478    0.7301406860351562
 1.298052191734314    1.097976088523865
 2.041110277175903    1.076207995414734
 0.7613124847412109   0.3483107686042786
 0.3700712323188782   0.107156977057457
 2.065683364868164    1.545640587806702
 0.3089760541915894   0.1821075677871704
 3.439293384552002    3.107776880264282
 1.691990852355957    0.8759663701057434
 1.110939264297485    1.149129748344421
 0.2454655766487122   0.09839463233947754
 0.7654566764831543   0.4536604881286621
 0.5970586538314819   0.3835136890411377
 0.7016420960426331   0.2656481266021729
 1.879348397254944    1.775695085525513
 0.5346200466156006   0.1752544641494751
 2.650253295898438    1.789969444274902
 0.5943558812141418   0.1738587021827698
 2.235427379608154    1.790083408355713
 0.8089144229888916   0.4244339764118195
 0.3401742577552795   0.3898783922195435
 2.419342756271362    1.880820989608765
 1.730219483375549    1.217551231384277
 3.547167778015137    3.971647262573242
 0.5192927718162537   0.2345747351646423
 2.923174381256104    2.493356227874756
 1.613526821136475    0.683082103729248
 0.2253128290176392   0.1309719085693359
 1.777492046356201    1.55700945854187
 2.304200410842896    2.173536777496338
 2.624144792556763    2.518634796142578
 0.4586893916130066   0.1761729121208191
 3.324747085571289    2.314643859863281
 1.406247019767761    1.042727828025818
 2.59959077835083     1.19124710559845
 0.2209451198577881   0.2017775774002075
 1.051122188568115    1.285200595855713
 0.6654245853424072   0.223462700843811
 0.8656007051467896   0.3004472851753235
 2.331991195678711    1.027060508728027
 0.6985033750534058   0.2502777576446533
 2.090248584747314    1.987687706947327
 2.147142171859741    1.411650657653809
 0.9438605308532715   0.3282701373100281
 1.261498808860779    0.3875370621681213
 0.1685968637466431   0.1158627271652222
 1.328661918640137    1.372236013412476
 1.034568071365356    0.8403863906860352
 4.216002941131592    3.948023796081543
 2.298603057861328    2.310510873794556
 0.6577858924865723   0.3896019458770752
 1.09790825843811     0.3937596082687378
 3.674184322357178    3.429780244827271
 0.8923595547676086   0.2330899834632874
 0.6169715523719788   0.291621208190918
 4.308192253112793    3.21084451675415
 0.8758852481842041   0.225249707698822
 2.959023237228394    2.585176229476929
 1.178222417831421    0.7077279090881348
 1.09698486328125     0.3763902187347412
 0.695037841796875    0.1989411115646362
 6.033297538757324    5.794754981994629
 3.983183860778809    2.10417914390564
 1.310980558395386    0.5312954187393188
 1.131992101669312    0.8430118560791016
 2.258482456207275    2.28028416633606
 1.097010850906372    0.2981340885162354
 0.1854959428310394   0.1108184158802032
 0.9551458954811096   0.2955957651138306
 0.8790495991706848   0.4716024100780487
 3.428620100021362    3.047055721282959
 1.020359635353088    1.162995219230652
 0.7636602520942688   0.2286882996559143
 0.5172123908996582   0.1585769355297089
 0.924673855304718    0.382929801940918
 0.5656974911689758   0.2215051352977753
 2.395670413970947    1.768680095672607
 0.731243371963501    0.4043159186840057
 0.9435411095619202   0.356036901473999
 0.4492899775505066   0.3829778134822845
 0.4830047488212585   0.1610541641712189
 1.977714061737061    1.482917308807373
 2.547737598419189    1.326403498649597
 0.5286703705787659   0.2791578769683838
 1.895291805267334    1.267058253288269
 1.249492645263672    0.3394261598587036
 2.095146179199219    0.7969279289245605
 0.2390739917755127   0.1073015928268433
 3.071696043014526    2.898952960968018
 4.239151954650879    4.163009166717529
 1.441261053085327    1.371599316596985
 1.804141283035278    0.5626506805419922
 0.5633056163787842   0.195246547460556
 0.6373859643936157   0.3257138133049011
 1.904991626739502    0.5970429182052612
 1.084912776947021    0.4385173320770264
 3.049189567565918    3.05963134765625
 0.1721327304840088   0.1879586726427078
 1.259218096733093    0.4872757196426392
 0.9448254704475403   0.3486395478248596
 1.301184058189392    0.5934597253799438
 0.3001514077186584   0.1661942005157471
 0.5246465802192688   0.3173345327377319
 1.592438459396362    0.6019878387451172
 0.9126269817352295   0.9596331119537354
 0.2843017578125      0.1686833798885345
 3.418981790542603    3.457459926605225
 1.664870858192444    1.382882118225098
 1.592075228691101    0.530687689781189
 0.9047865867614746   0.367129921913147
 1.365109205245972    0.3866066336631775
 0.9113427400588989   0.5237258672714233
 0.3942433595657349   0.2018920481204987
 0.1300514340400696   0.05380308628082275
 0.8053812980651855   0.895456075668335
 1.794727325439453    1.211143612861633
 4.220242500305176    3.568767070770264
 1.564048409461975    1.017180442810059
 0.6431637406349182   0.2135817408561707
 0.3667489886283875   0.3338798582553864
 0.6904758214950562   0.5323278903961182
 1.15400493144989     1.134843945503235
 0.8331493735313416   0.464901328086853
 0.7905702590942383   0.3467402458190918
 0.2307938933372498   0.1268214583396912
 1.487970232963562    1.758664727210999
 0.8119220733642578   0.2756040096282959
 2.971107721328735    2.829201698303223
 0.4161081910133362   0.2707342505455017
 0.1818816810846329   0.1210005134344101
 3.808947563171387    3.571018218994141
 3.516866683959961    1.80707859992981
 0.7687141299247742   0.8381359577178955
 1.10888659954071     0.3221748471260071
 1.314750909805298    0.3805436491966248
 3.813112735748291    2.985841512680054
 3.253758430480957    2.811976432800293
 0.3246797323226929   0.4102227091789246
 3.79036808013916     3.620412349700928
 1.057538747787476    0.4265536069869995
 3.910990238189697    3.448922634124756
 0.6629610657691956   0.2026370167732239
 0.3180299997329712   0.1542181074619293
 0.5929045081138611   0.2262725830078125
 1.162221193313599    0.3866392374038696
 0.8580789566040039   0.3866386413574219
 0.7210325002670288   0.491390585899353
 0.6181007623672485   0.1483339667320251
 0.76524817943573     0.6193993091583252
 0.5854523181915283   0.1510132849216461
 1.504690408706665    1.180893063545227
 0.2797305583953857   0.2573249042034149
 3.750536918640137    3.803025484085083
 1.705530643463135    0.6113640069961548
 1.725882291793823    1.563858985900879
 0.8025117516517639   0.278142511844635
 1.502614617347717    0.6190615892410278
 0.8547965288162231   0.3237543106079102
 1.273419499397278    1.208701372146606
 1.692737579345703    1.379955768585205
 0.8206285238265991   0.1922343969345093
 3.650656223297119    1.096620559692383
 0.6164484620094299   0.5744870901107788
 0.3867001831531525   0.09521934390068054
 0.9908181428909302   0.7195026874542236
 0.201321929693222    0.1285638511180878
 0.2882303595542908   0.2426635026931763
 2.106798648834229    1.902175068855286
 0.4580807685852051   0.2049997448921204
 5.370186805725098    2.501172065734863
 2.228185176849365    2.040596008300781
 0.3548671305179596   0.4152956604957581
 2.751236438751221    1.995642423629761
 0.1528861522674561   0.1181774288415909
 0.675749659538269    0.3464636206626892
 1.685820937156677    0.7904701828956604
 0.8494917154312134   0.717387318611145
 3.867959499359131    3.44944953918457
 1.802977561950684    0.6134786605834961
 1.196876645088196    0.4337355494499207
 1.317235708236694    0.6766765117645264
 1.127223134040833    0.5464134216308594
 4.891608238220215    3.898094415664673
 4.532016754150391    2.734843492507935
 0.3484922051429749   0.3566248714923859
 1.257503032684326    0.3781566619873047
 2.24079704284668     0.8905071616172791
 2.096085548400879    1.576496005058289
 0.8238397240638733   0.3444851636886597
 1.953214883804321    0.8890140652656555
 0.4295386075973511   0.1959415078163147
 0.2059087157249451   0.1768519878387451
 0.6643315553665161   0.2581267356872559
 2.005610466003418    1.759230732917786
 1.904431104660034    1.08829927444458
 3.534318923950195    2.777645587921143
 0.5194454193115234   0.3328901529312134
 1.141784906387329    0.3224697113037109
 0.7313547134399414   0.22284996509552
 0.3674640953540802   0.308108389377594
 1.267000436782837    0.9765119552612305
 1.041292071342468    0.3437806963920593
 2.786135673522949    1.391131162643433
 1.208475112915039    1.269225835800171
 0.9785305261611938   0.2266132831573486
 1.149273753166199    0.6387523412704468
 0.4064407348632812   0.3698108196258545
 1.827218174934387    1.019926309585571
 0.5093212127685547   0.1220302581787109
 0.3388170599937439   0.105285108089447
 2.938535928726196    1.756670713424683
 1.150264501571655    0.7034831047058105
 2.340993642807007    2.011466503143311
 3.456790447235107    1.547983884811401
 0.9702479839324951   0.3969759941101074
 2.687926292419434    0.8884847164154053
 0.3852015733718872   0.2934520244598389
 0.8202042579650879   0.6441701650619507
 0.1511215716600418   0.06448715925216675
 5.230178833007812    4.008642196655273
 2.765237808227539    1.591716051101685
 0.597649097442627    0.2237076163291931
 0.6808784604072571   0.188068687915802
 2.127558708190918    1.16878354549408
 0.4868550300598145   0.2655273079872131
 1.052745819091797    0.5998241901397705
 2.512621641159058    2.182786464691162
 0.2139830738306046   0.1457812637090683
 2.662969589233398    2.163777351379395
 1.473140716552734    1.454734921455383
 3.321287631988525    1.160597920417786
 2.093614816665649    2.021447658538818
 0.2916189432144165   0.1142032146453857
 2.672371625900269    2.546377658843994
 1.006915807723999    0.499023973941803
 1.395850658416748    0.3836829662322998
 2.615276098251343    1.873128652572632
 1.160608291625977    0.9343966245651245
 0.2364989072084427   0.07401105761528015
 0.6121940016746521   0.1894405484199524
 1.033972978591919    0.9039779901504517
 0.5232051014900208   0.1630623936653137
 0.9577317833900452   0.3431847095489502
 0.5964295268058777   0.442624419927597
 1.19586718082428     1.313767433166504
 0.435941606760025    0.1863079071044922
 1.033147215843201    1.1667640209198
 0.3114646077156067   0.09680111706256866
 1.300690531730652    1.052603125572205
 1.718660116195679    0.5561481714248657
 1.199835300445557    1.22817587852478
 0.5978741645812988   0.2850324809551239
 0.3184812068939209   0.2814512252807617
 4.253118991851807    1.561704158782959
 0.6105672717094421   0.3462507724761963
 1.3715660572052      0.6269547939300537
 3.712012767791748    3.41184663772583
 0.8353263139724731   0.2396881580352783
 1.250115990638733    0.5552690029144287
 0.628187894821167    0.5032557249069214
 1.419468522071838    0.8010501861572266
 1.826960325241089    0.842545747756958
 0.1836936473846436   0.1273279190063477
 0.3913642168045044   0.1223446726799011
 1.529506683349609    0.4843502640724182
 0.7637637853622437   0.2365999221801758
 0.2770563960075378   0.1242584884166718
 1.374904870986938    0.9483060836791992
 1.648369431495667    1.603182435035706
 0.3483734726905823   0.1315787434577942
 1.707606434822083    0.7677784562110901
 0.2914299964904785   0.1145480275154114
 0.2380454838275909   0.151104748249054
 1.938248991966248    1.578510403633118
 1.276883602142334    1.008694887161255
 0.5231814384460449   0.1612363159656525
 0.4557968080043793   0.1664428114891052
 3.21270751953125     3.233596086502075
 0.549857497215271    0.2604776620864868
 0.6018048524856567   0.2014553546905518
 1.111781120300293    0.8663980960845947
 1.149259090423584    0.8600878715515137
 1.482707500457764    0.9379555583000183
 1.649770855903625    0.7936724424362183
 0.3639444410800934   0.1581806987524033
 0.9372118711471558   0.4869021773338318
 2.230143547058105    2.263314008712769
 1.581915140151978    1.831046223640442
 0.3056645095348358   0.06863535940647125
 0.630437970161438    0.5575926899909973
 0.7893129587173462   0.3720593452453613
 1.761164307594299    1.437637567520142
 2.850002765655518    1.700125217437744
 0.2844974994659424   0.284079909324646
 1.322927355766296    1.124923348426819
 2.385559320449829    0.7554181218147278
 0.4524357616901398   0.2299870252609253
 1.756423711776733    0.8329716920852661
 0.3110119998455048   0.3182852268218994
 1.179403901100159    1.134737610816956
 1.244130611419678    0.9453729391098022
 0.793912947177887    0.4007487297058105
 1.565692186355591    0.782581627368927
 2.861589193344116    2.208413600921631
 0.3624770939350128   0.1226907670497894
 1.792838454246521    0.9078068733215332
 1.622328400611877    0.7682716846466064
 1.20726203918457     0.4041438698768616
 0.7500492930412292   0.2877035140991211
 0.7072082161903381   0.3093124628067017
 0.4074984192848206   0.2857683897018433
 0.8837868571281433   0.7991121411323547
 2.216463327407837    1.414384603500366
 2.650991916656494    2.441701889038086
 0.7464662790298462   0.2597038745880127
 0.9365378618240356   0.484769344329834
 2.257561922073364    1.335362434387207
 0.4774234592914581   0.1309173107147217
 0.5091051459312439   0.1577548086643219
 0.6981404423713684   0.2704368829727173
 1.94667637348175     1.653793096542358
 1.139237523078918    0.2815338969230652
 3.165417671203613    2.3842613697052
 1.150148272514343    0.4273659884929657
 5.089707374572754    2.668889999389648
 0.2857431769371033   0.07973206043243408
 1.461013317108154    0.6388924121856689
 0.8634477257728577   0.2518672943115234
 1.941177606582642    0.8879837989807129
 2.200831413269043    1.988421678543091
 0.2729983329772949   0.2318785786628723
 0.7980430126190186   0.2814447283744812
 1.907371878623962    1.573237776756287
 5.172096252441406    2.512744903564453
 0.1644562184810638   0.1367596685886383
 1.461218595504761    0.8508141040802002
 0.66945880651474     0.3453677892684937
 0.7123192548751831   0.7596837282180786
 1.997606754302979    1.634049415588379
 0.3240340948104858   0.1012191772460938
 1.949620246887207    0.6684286594390869
 0.4640464782714844   0.5255221128463745
 0.1449100375175476   0.09799057245254517
 2.313040018081665    1.946626901626587
 1.637905836105347    0.6227710247039795
 3.794105052947998    3.826295375823975
 2.71115255355835     1.528967261314392
 1.739134192466736    1.643867611885071
 0.7606576681137085   0.6660823822021484
 0.679783821105957    0.5151375532150269
 0.4562960863113403   0.3011018633842468
 0.81281578540802     0.2482054829597473
 0.2059983611106873   0.1512187719345093
 0.7809782028198242   0.290932297706604
 3.233152866363525    2.968615531921387
 1.001961231231689    0.482343316078186
 0.1855700016021729   0.1274923980236053
 0.804216742515564    0.5718255639076233
 0.8402684926986694   0.428049623966217
 0.7601253986358643   0.3401122987270355
 1.082862019538879    0.7601848244667053
 0.5002789497375488   0.3075844347476959
 0.4337897598743439   0.2709378600120544
 0.5265800952911377   0.2559895515441895
 2.944836616516113    1.02049994468689
 0.1494630575180054   0.07810020446777344
 1.886133670806885    1.900126457214355
 0.2716232240200043   0.2911093235015869
 2.07457709312439     0.9613908529281616
 0.7406232357025146   0.3677811622619629
 0.7079636454582214   0.2030408382415771
 0.09211999177932739  0.09038984775543213
 0.7316980957984924   0.9336673617362976
 2.903323650360107    2.053537368774414
 1.574187994003296    1.381016254425049
 1.564278125762939    0.4982239007949829
 0.178803026676178    0.1043339669704437
 0.8913187384605408   0.2368003726005554
 0.3052541017532349   0.2065971493721008
 3.395999670028687    2.723169565200806
 1.559766054153442    1.039078950881958
 1.04765260219574     0.6847580671310425
 2.814260721206665    2.081434488296509
 0.8615571856498718   0.7671889066696167
 0.06339113414287567  0.05817794799804688
 0.7822403311729431   0.5575993061065674
 1.144823789596558    0.6007382869720459
 0.4861638247966766   0.2960507869720459
 1.157767415046692    1.163003444671631
 3.584363460540771    1.951464056968689
 0.3892703056335449   0.1768471598625183
 2.305198907852173    1.669712662696838
 0.6081393957138062   0.5737783312797546
 0.9523597955703735   0.9652289152145386
 0.4919223487377167   0.3507591485977173
 0.1419689655303955   0.159507691860199
 1.637610673904419    0.4447369575500488
 6.180599212646484    3.404660224914551
 1.361040711402893    0.4344966411590576
 1.744656085968018    0.8157576322555542
 0.7006996870040894   0.1189604997634888
 0.8598207831382751   0.4478026628494263
 1.023116827011108    0.2435058355331421
 0.8549734950065613   0.6218976974487305
 0.5209658145904541   0.2048636376857758
 1.113497138023376    0.4197585582733154
 0.4212443232536316   0.1548013687133789
 1.942248940467834    1.397680044174194
 0.6712085604667664   0.2804932594299316
 0.4630852341651917   0.338307797908783
 2.365033864974976    2.600915908813477
 2.69041109085083     2.503061294555664
 1.55968165397644     0.4154610633850098
 1.079406023025513    1.112510442733765
 0.8826680183410645   0.2620128989219666
 2.491499423980713    0.7234703302383423
 0.7106784582138062   0.6887873411178589
 0.4353401660919189   0.1777295470237732
 0.6779018640518188   0.1675065159797668
 2.438123464584351    1.692162990570068
 0.5344186425209045   0.1961253583431244
 1.521060705184937    0.9994099140167236
 1.572869777679443    1.404551029205322
 0.5764281153678894   0.6373768448829651
 0.3911466896533966   0.09262940287590027
 0.8548290729522705   0.4044520854949951
 1.189836621284485    0.5411032438278198
 0.3074379563331604   0.07526084780693054
 0.6513314247131348   0.2408369779586792
 0.4203387498855591   0.3081544041633606
 1.457781195640564    1.373696684837341
 0.7332664132118225   0.2551893889904022
 0.9677011966705322   0.3059321641921997
 0.1345965266227722   0.1076587438583374
 0.3472002744674683   0.281145840883255
 0.506447434425354    0.1448816359043121
 3.687025547027588    2.226677417755127
 2.705334663391113    1.800130724906921
 0.6395707726478577   0.2106670141220093
 0.4572846293449402   0.1710390448570251
 2.727750301361084    2.932475566864014
 1.655580043792725    0.6663668155670166
 1.140624165534973    0.3930292129516602
 1.343688726425171    0.737288236618042
 0.4027811884880066   0.1733164638280869
 1.169547557830811    0.949741005897522
 1.356360554695129    0.5715618133544922
 2.222495794296265    1.654502034187317
 0.6989182233810425   0.2931473255157471
 3.681687355041504    3.695075035095215
 1.204105854034424    0.7589026093482971
 2.557738780975342    0.6423183679580688
 0.7972286939620972   0.4459981918334961
 0.6586090326309204   0.1858895421028137
 2.27172327041626     1.331576585769653
 0.4124371409416199   0.07278034090995789
 1.665820837020874    1.246533155441284
 0.6517812013626099   0.2680214047431946
 3.023752689361572    2.41062593460083
 2.660830736160278    1.982214212417603
 2.225289821624756    1.238370656967163
 0.6237914562225342   0.4468150734901428
 0.4055409729480743   0.3186368942260742
 1.060150623321533    0.6759805679321289
 1.312456250190735    0.436044454574585
 0.3040282726287842   0.06086093187332153
 0.1213135421276093   0.06574851274490356
 0.7446348667144775   0.230656623840332
 0.7309435606002808   0.3679453134536743
 2.22536563873291     1.353483915328979
 1.252545356750488    1.190165162086487
 0.5673289895057678   0.1605152487754822
 1.051225543022156    0.5311037302017212
 1.1865314245224      0.4663917422294617
 1.265629053115845    0.7513766288757324
 0.9540748596191406   0.2415799498558044
 0.8902545571327209   0.418621301651001
 2.148845911026001    2.067107200622559
 0.2735316455364227   0.2644718885421753
 0.6207505464553833   0.1984882354736328
 1.352435111999512    0.7873395681381226
 3.150106191635132    2.171531915664673
 1.337863922119141    0.5919869542121887
 0.6135163903236389   0.212784469127655
 0.8448098301887512   0.9590545892715454
 0.4094250202178955   0.4008201360702515
 1.897638082504272    1.64306116104126
 0.173551470041275    0.1093122363090515
 1.218567252159119    0.7983931303024292
 2.137847900390625    1.011884689331055
 0.5965961217880249   0.1975602507591248
 0.8788344264030457   0.5570387840270996
 1.647873878479004    1.174417018890381
 2.316384315490723    2.174003601074219
 1.736297369003296    0.74360191822052
 4.447278022766113    3.891260623931885
 0.4296548664569855   0.1452594399452209
 0.1938571035861969   0.1929638385772705
 0.5516945719718933   0.5124859809875488
 3.417241811752319    2.11191463470459
 2.463081121444702    2.305295467376709
 1.459269881248474    1.236428260803223
 6.240639209747314    3.5339035987854
 0.5419679880142212   0.1803769171237946
 1.230898499488831    0.4966791868209839
 4.021192073822021    3.953606367111206
 1.050219058990479    0.4013326168060303
 0.6210329532623291   0.1379193961620331
 4.536725044250488    4.004773139953613
 1.711272597312927    1.198054552078247
 0.9897580742835999   0.4269116520881653
 0.695151150226593    0.5273491144180298
 2.428159952163696    1.855801343917847
 3.755900144577026    1.479415416717529
 0.8889022469520569   0.6151928901672363
 2.848197460174561    2.425812005996704
 4.737952709197998    2.90507698059082
 3.576021194458008    1.151512384414673
 0.9513616561889648   0.6728735566139221
 0.7468081712722778   0.2237655520439148
 0.438801109790802    0.2526110410690308
 2.611898422241211    2.069780349731445
 0.6372761726379395   0.4101901650428772
 2.474032640457153    1.979958772659302
 0.2662328779697418   0.2105536162853241
 0.9945776462554932   0.2407750487327576
 0.6252490282058716   0.2329001426696777
 3.953123807907104    2.246759653091431
 0.3224622905254364   0.1695056557655334
 1.706978797912598    1.62304413318634
 2.691175699234009    1.693072319030762
 1.526327252388       0.8109768033027649
 0.8796737790107727   0.3071272373199463
 3.632821559906006    1.737891912460327
 0.3569247126579285   0.2308367490768433
 1.397610783576965    0.6071295738220215
 1.82115912437439     1.03721034526825
 1.582434177398682    1.530682325363159
 3.955305337905884    2.256484031677246
 1.970178604125977    0.6371878385543823
 0.9220900535583496   0.5353745222091675
 0.2007793188095093   0.1548396348953247
 2.807454824447632    2.75721263885498
 0.7506680488586426   0.7232798337936401
 0.1566940546035767   0.1367444396018982
 1.620671272277832    0.7082540988922119
 0.333433210849762    0.1817074418067932
 1.43143904209137     0.4603707790374756
 2.118400096893311    1.133577466011047
 2.50481653213501     1.420754194259644
 0.3576271235942841   0.1522355675697327
 1.719089031219482    1.292510271072388
 0.7100685238838196   0.2831234931945801
 3.47260570526123     3.696722984313965
 0.170833945274353    0.1081502363085747
 1.963250875473022    1.458821058273315
 1.19977605342865     1.238287448883057
 1.251608848571777    0.3132293522357941
 1.601509213447571    0.8119237422943115
 0.6327623724937439   0.2999834418296814
 0.8835422992706299   0.4875943660736084
 0.8428417444229126   0.2714380025863647
 0.7138357758522034   0.3377821445465088
 1.836093187332153    1.444203495979309
 1.807716250419617    0.8337512016296387
 0.9683142900466919   0.6647187471389771
 0.2337685823440552   0.1465651392936707
 0.9362289309501648   0.7369914054870605
 1.981896638870239    1.008489847183228
 1.661442995071411    0.9537062644958496
 1.418955087661743    0.4058046340942383
 1.759067416191101    0.7479226589202881
 0.5190684795379639   0.4948966801166534
 1.376081824302673    1.481669306755066
 3.859367847442627    3.548412322998047
 0.7164356112480164   0.5758199095726013
 1.056045413017273    0.4422369003295898
 1.932603120803833    0.9147412776947021
 1.364199995994568    0.5326222777366638
 2.539816856384277    2.18324089050293
 0.9948799610137939   0.5426697731018066
 0.4359055161476135   0.1366085410118103
 1.958277702331543    1.046960353851318
 0.4277666211128235   0.1239007413387299
 2.783620834350586    2.204925537109375
 1.353396654129028    1.232755541801453
 1.148718237876892    0.961904764175415
 1.636521697044373    0.7656749486923218
 1.949787616729736    2.009231328964233
 0.2465842068195343   0.2069539725780487
 0.3755541443824768   0.1747692674398422
 0.8573547005653381   0.6857028007507324
 1.088427782058716    0.9166237115859985
 1.038166284561157    1.045995354652405
 1.802342534065247    1.045471429824829
 1.157312393188477    0.3661383986473083
 0.9089383482933044   0.3312875032424927
 2.003632545471191    0.9916073083877563
 3.136927366256714    1.18195652961731
 0.4618077874183655   0.2986314296722412
 0.3360131978988647   0.1415183544158936
 0.9427235126495361   0.3111284971237183
 1.241133689880371    0.7564611434936523
 0.7146331071853638   0.2362419366836548
 0.6232281923294067   0.1677083969116211
 2.194420099258423    1.275671243667603
 4.253609657287598    4.226537704467773
 0.3143444657325745   0.1403815746307373
 0.4664956033229828   0.2991106510162354
 2.131653547286987    1.732746243476868
 1.101521730422974    0.6094887256622314
 1.829864978790283    1.798616170883179
 0.6609277725219727   0.5215523242950439
 0.2846324443817139   0.2593660950660706
 0.2476094216108322   0.220730260014534
 1.161826610565186    0.8635714054107666
 1.920172214508057    1.813414692878723
 3.172041177749634    2.656988859176636
 1.45297908782959     0.5930392742156982
 1.666380167007446    0.6794651746749878
 1.137296319007874    0.9774947166442871
 2.074028015136719    1.854811906814575
 1.520997762680054    1.459291934967041
 0.8178994655609131   0.7961808443069458
 0.8877642750740051   0.3829951286315918
 1.79790997505188     0.6284945011138916
 0.3302226066589355   0.279268741607666
 0.1685720682144165   0.07090544700622559
 1.196591258049011    0.4431756734848022
 0.534282386302948    0.1969553083181381
 0.5208297371864319   0.2536185383796692
 0.5699009895324707   0.1747387647628784
 0.3966784477233887   0.1259344220161438
 0.9411496520042419   0.2216159105300903
 0.3416646122932434   0.08400610089302063
 1.629253745079041    1.466483592987061
 1.491358041763306    1.515303015708923
 0.4231346249580383   0.2663159966468811
 0.2096517831087112   0.1300666630268097
 3.865412950515747    2.281172275543213
 3.004219055175781    1.606878519058228
 1.433545589447021    0.3971710205078125
 2.365925312042236    0.6338574886322021
 1.751857161521912    1.897475242614746
 0.2350978255271912   0.09186851978302002
 1.505339622497559    0.3985651731491089
 0.2615969777107239   0.05327880382537842
 0.2840750813484192   0.06498381495475769
 0.8295403718948364   0.7608736157417297
 1.331874370574951    0.6751622557640076
 1.513379812240601    1.544432640075684
 0.9235852360725403   1.088947653770447
 1.222976207733154    0.5307177305221558
 1.317193865776062    0.6309138536453247
 1.205244660377502    0.3258721828460693
 1.56432318687439     1.184513092041016
 0.9978686571121216   0.6676648855209351
 2.042677402496338    0.9942518472671509
 0.4737577438354492   0.1269299387931824
 0.3570491671562195   0.1141169220209122
 1.461063623428345    0.4351284503936768
 0.7680025696754456   0.6314601898193359
 3.192906141281128    2.781637191772461
 2.086128234863281    1.201973915100098
 2.066287040710449    0.6929540634155273
 0.5150498151779175   0.1140939593315125
 1.878473520278931    0.5455843210220337
 1.124520778656006    0.5005048513412476
 1.354333639144897    0.4955953359603882
 0.7851881384849548   0.4601426720619202
 0.1372362375259399   0.09442818164825439
 0.1321166008710861   0.117790013551712
 0.8520931005477905   0.2406162023544312
 0.1537520885467529   0.1588600277900696
 0.4125347435474396   0.2990677356719971
 2.691700458526611    2.206089496612549
 0.8296160697937012   0.8200129270553589
 3.533088207244873    2.284632682800293
 1.299593448638916    1.094700694084167
 0.1765061765909195   0.1065756380558014
 2.730442762374878    1.982727527618408
 2.3714439868927      2.060721874237061
 0.575217068195343    0.2910971641540527
 0.2659295797348022   0.2085928916931152
 1.411728382110596    1.363930940628052
 3.677038669586182    1.246832370758057
 4.140293598175049    3.647310733795166
 2.340230941772461    0.8540505170822144
 1.092061400413513    1.119162559509277
 1.250789761543274    1.062748670578003
 1.251945734024048    1.087400317192078
 1.409700989723206    0.8825640678405762
 0.3735963702201843   0.1543461978435516
 1.778936266899109    1.316473007202148
 0.7828509211540222   0.3130601644515991
 1.123636603355408    0.4116445779800415
 1.34748387336731     1.715453505516052
 5.235805511474609    4.996312141418457
 4.44449520111084     5.015933990478516
 1.453895926475525    1.043526291847229
 2.464426040649414    1.117475032806396
 3.586055517196655    2.985255479812622
 0.9656754732131958   0.356685996055603
 1.41993236541748     0.6236255168914795
 2.330623388290405    2.051257610321045
 1.3902747631073      1.429482460021973
 0.621599555015564    0.4080677628517151
 0.5870105624198914   0.3217763900756836
 0.4412115216255188   0.1273552477359772
 2.379058837890625    2.384961605072021
 2.274507522583008    1.712715148925781
 6.66541862487793     5.919292449951172
 0.902173638343811    0.8486177325248718
 0.7762864828109741   0.2173272967338562
 0.35749152302742     0.1067160964012146
 0.893912672996521    0.3660253286361694
 0.6279443502426147   0.1300396919250488
 1.572749376296997    1.493194818496704
 2.011898040771484    1.323685765266418
 2.180856227874756    1.894307255744934
 1.190772294998169    0.5752742290496826
 1.326456665992737    1.046490073204041
 0.437170147895813    0.3030525147914886
 4.330280303955078    4.035408020019531
 2.239686965942383    1.865341782569885
 3.479592800140381    1.774395942687988
 4.160301208496094    4.607985496520996
 2.327911853790283    1.016829252243042
 0.3581330180168152   0.07110461592674255
 1.872253179550171    1.263437151908875
 0.1633991003036499   0.1710642576217651
 1.590722560882568    0.8436245322227478
 0.4283875823020935   0.2645936012268066
 0.8194279670715332   0.3774344921112061
 0.5181859135627747   0.1906787157058716
 2.349751949310303    1.56835925579071
 1.159763813018799    1.084554433822632
 0.1332459449768066   0.1197755932807922
 2.394689798355103    1.957145929336548
 0.5403813123703003   0.36902716755867
 0.3575710356235504   0.2013768553733826
 2.649791479110718    1.669337034225464
 0.4931223392486572   0.4033224582672119
 1.832140803337097    0.8934425115585327
 0.6649088859558105   0.3979282379150391
 1.894008874893188    1.00937294960022
 1.705960631370544    0.718859076499939
 1.869348287582397    0.7592785358428955
 1.753274440765381    0.5928467512130737
 2.700769901275635    2.408807039260864
 2.442400932312012    1.72889769077301
 1.848897218704224    0.7050091028213501
 1.977708697319031    1.307669997215271
 0.9796392321586609   0.6322354078292847
 1.232310056686401    1.020074367523193
 0.8374795317649841   0.8501009345054626
 0.3834530413150787   0.2200112640857697
 1.399627447128296    0.431018054485321
 2.611836194992065    1.837221026420593
 4.074042797088623    3.46957540512085
 0.3854882121086121   0.2442841976881027
 1.536909103393555    1.447901487350464
 1.62585437297821     1.304395437240601
 1.157420039176941    0.8316898345947266
 0.8176380395889282   0.5341635942459106
 0.1698270887136459   0.1141101568937302
 1.401715874671936    1.286026120185852
 0.7816697359085083   0.7657372951507568
 0.4790165722370148   0.3734408020973206
 1.416250824928284    1.279667854309082
 1.047194242477417    0.6478546857833862
 6.110409259796143    2.528413772583008
 0.7300999164581299   0.3008515238761902
 0.3811242580413818   0.2224586606025696
 0.2447095811367035   0.1188629269599915
 1.846184253692627    1.749332308769226
 3.155125617980957    1.769903182983398
 2.213665246963501    1.998273611068726
 0.2014771401882172   0.2321983575820923
 1.473179936408997    1.310447216033936
 1.805221319198608    1.005486726760864
 0.183742418885231    0.1526313275098801
 0.1078509464859962   0.1036582589149475
 0.339121013879776    0.07370820641517639
 2.323859453201294    1.38744843006134
 2.538148880004883    1.772411346435547
 0.9559573531150818   0.4347920417785645
 1.264145851135254    0.4592657089233398
 1.16238808631897     0.4662189483642578
 1.928535938262939    1.131462335586548
 0.4726744592189789   0.1506504416465759
 1.35351037979126     0.9070706367492676
 1.188477158546448    0.5329719185829163
 0.8594639897346497   0.9266719818115234
 2.622638702392578    1.737251400947571
 0.377374529838562    0.4214174747467041
 3.170008420944214    1.829146862030029
 2.733306884765625    1.092194557189941
 0.297188401222229    0.2590138912200928
 0.6447509527206421   0.1894551515579224
 0.5488089323043823   0.1898936033248901
 1.33024275302887     0.4907214045524597
 0.126011997461319    0.1356419324874878
 1.031377553939819    0.4748532772064209
 1.232481002807617    0.6136547327041626
 0.798275351524353    0.7409874200820923
 0.3870710134506226   0.2456194758415222
 2.554276466369629    1.542742013931274
 4.113495349884033    3.81876802444458
 0.3018988370895386   0.1029833555221558
 0.2723872661590576   0.1890773177146912
 0.6111335754394531   0.4035959243774414
 2.670323371887207    1.813140630722046
 1.461670637130737    0.6341707110404968
 0.05642171204090118  0.0505041629076004
 1.89238178730011     1.315776586532593
 2.647831678390503    2.734247207641602
 1.006927251815796    0.5157272219657898
 2.176571846008301    1.553830146789551
 0.9737183451652527   0.2871642112731934
 0.1641161739826202   0.1381723135709763
 1.284225463867188    0.4604034423828125
 0.7591416239738464   0.3088059425354004
 1.231113910675049    0.4961806535720825
 4.259189128875732    3.405577421188354
 2.550196409225464    0.9375954866409302
 1.343781590461731    1.28731107711792
 1.389661550521851    1.190390586853027
 2.146780490875244    0.7285467982292175
 0.6974148750305176   0.1666179895401001
 2.569534778594971    2.06397008895874
 0.9687033295631409   0.2855538129806519
 0.8166882991790771   0.3287944197654724
 0.5282970666885376   0.2297163009643555
 1.973003149032593    2.042465448379517
 0.550750195980072    0.3095822930335999
 0.6410276889801025   0.2141031622886658
 1.291782736778259    0.5553486347198486
 1.90186870098114     1.624365925788879
 0.5222054123878479   0.1102046370506287
 1.056446433067322    0.4558016061782837
 0.6002058982849121   0.1597423851490021
 1.373804688453674    1.051022291183472
 4.053651332855225    3.821595668792725
 0.9074891805648804   0.5684215426445007
 0.890764594078064    0.3262151479721069
 4.029644966125488    3.660261631011963
 1.59937584400177     0.5086972117424011
 0.2086194306612015   0.1792042255401611
 5.592434406280518    2.346899271011353
 1.782085776329041    1.231839299201965
 2.04694938659668     0.8739473819732666
 0.7829203009605408   0.2107739448547363
 0.5004600286483765   0.08866170048713684
 2.02950644493103     1.456845998764038
 0.5155588388442993   0.2158768624067307
 2.637706756591797    2.082171440124512
 2.269163131713867    2.284440040588379
 1.387878656387329    0.8922805786132812
 1.676003694534302    1.784788012504578
 1.283030152320862    0.5310330390930176
 1.235717177391052    0.6062471866607666
 2.061526536941528    0.8218841552734375
 1.127496480941772    0.6981322765350342
 2.089258670806885    1.710628390312195
 1.693773508071899    1.759267091751099
 0.8230499029159546   0.5489532947540283
 0.2879148721694946   0.07674071192741394
 0.8228235840797424   0.2238770127296448
 2.729338645935059    1.920828342437744
 1.269774198532104    0.5232909917831421
 0.7410243153572083   0.1661981046199799
 0.6187796592712402   0.2566992044448853
 3.332125186920166    2.40479850769043
 2.969233512878418    1.952729105949402
 0.6090468764305115   0.2635105848312378
 0.4610111713409424   0.3151542246341705
 1.352910995483398    0.5359152555465698
 2.649086952209473    1.534559011459351
 0.8172914981842041   0.8669846057891846
 0.2446393370628357   0.2711237668991089
 0.3429451882839203   0.3676581382751465
 2.269165754318237    1.344540119171143
 1.453960299491882    1.12497878074646
 1.924327850341797    2.041690349578857
 1.198075413703918    0.4748778343200684
 1.227153182029724    0.7394309639930725
 1.664148092269897    0.6278729438781738
 0.8668059110641479   0.6371991634368896
 1.215791702270508    0.3468071818351746
 1.728369474411011    0.884613037109375
 1.495324492454529    1.165356397628784
 0.5856720209121704   0.3446924686431885
 1.018723130226135    0.9471471905708313
 1.29981541633606     0.70619136095047
 2.231925964355469    1.051757097244263
 0.9734156727790833   0.2830162048339844
 0.4105982184410095   0.1407207846641541
 0.3092905282974243   0.3390082120895386
 0.9231561422348022   0.5553785562515259
 1.450777173042297    0.4486016035079956
 0.5531641244888306   0.1796148419380188
 1.743186473846436    1.181610345840454
 1.026932001113892    0.3000617623329163
 1.512801766395569    0.839469313621521
 0.7831196784973145   0.3744507730007172
 1.128603935241699    0.3977903723716736
 1.160397529602051    1.004334926605225
 0.2583480477333069   0.08602103590965271
 1.298169612884521    0.3731733560562134
 1.521702766418457    0.3825854063034058
 1.267195343971252    1.108116269111633
 0.8549042344093323   0.2338768839836121
 3.427295684814453    1.675911784172058
 0.8126423358917236   0.250419557094574
 0.8243271112442017   0.4362372159957886
 0.4392801523208618   0.1470538079738617
 0.9925220012664795   0.3650822639465332
 1.327356100082397    0.5399914383888245
 0.7067762613296509   0.2268903851509094
 4.162720680236816    1.380420327186584
 1.052137494087219    0.5422221422195435
 0.3393313884735107   0.1906290054321289
 0.6815483570098877   0.4229263961315155
 2.821596145629883    2.679231643676758
 1.457009434700012    1.007793664932251
 0.5812357664108276   0.703586757183075
 1.351027250289917    1.235044240951538
 4.192540168762207    3.645224571228027
 0.5373232960700989   0.1641546487808228
 2.283874273300171    1.964871048927307
 2.533377647399902    1.321786999702454
 0.8983506560325623   0.3607836961746216
 1.613902568817139    0.6892311573028564
 0.6789392828941345   0.2685679197311401
 0.4348210096359253   0.1596105694770813
 0.7036543488502502   0.2610757946968079
 3.028666973114014    3.524920463562012
 1.557999610900879    1.332536697387695
 3.740245819091797    3.089408874511719
 0.4562388360500336   0.2406267821788788
 0.2824020981788635   0.2236731052398682
 0.3115673363208771   0.1979585886001587
 2.383182525634766    2.198037624359131
 0.7146147489547729   0.2859506607055664
 1.980586886405945    1.7453373670578
 2.104732036590576    0.7120460271835327
 0.6226493716239929   0.2465815842151642
 1.946970462799072    1.654927015304565
 1.850665807723999    1.859560489654541
 2.603547096252441    1.352117538452148
 2.204179286956787    0.7395228147506714
 3.362338304519653    2.079577922821045
 0.5840754508972168   0.6820918321609497
 1.252608299255371    0.5406460762023926
 1.14533543586731     0.2806272506713867
 0.7822639346122742   0.3044416308403015
 2.125657796859741    1.34656035900116
 0.1717730760574341   0.1515884399414062
 1.350713491439819    0.4599938988685608
 0.377022385597229    0.1904723644256592
 0.3508909940719604   0.08840379118919373
 2.629131555557251    2.619608402252197
 0.1801623106002808   0.1348562240600586
 2.293991088867188    2.59040641784668
 0.990083634853363    0.3079233765602112
 4.085532665252686    3.478019714355469
 0.9545469284057617   0.6430569291114807
 3.054289579391479    1.256313323974609
 0.1997639536857605   0.2050710618495941
 3.416988134384155    2.439374923706055
 0.3859979510307312   0.1529459059238434
 0.2152538597583771   0.07892149686813354
 0.4212355017662048   0.1600140929222107
 2.055089950561523    2.210023880004883
 1.144125819206238    0.43056321144104
 0.5568683743476868   0.204466700553894
 2.644941329956055    2.624013662338257
 1.017585039138794    0.5196847915649414
 0.6121121644973755   0.4372444748878479
 1.312947273254395    0.3953379988670349
 0.2536202967166901   0.2313468158245087
 1.098628401756287    1.064188957214355
 2.280843734741211    1.020230889320374
 2.124459266662598    0.7400922775268555
 1.107078909873962    0.3392133712768555
 0.1506742537021637   0.1147717535495758
 0.7532447576522827   0.6429253816604614
 1.838773488998413    1.134195566177368
 1.837152361869812    1.216799259185791
 2.090725660324097    0.8479092121124268
 1.519116878509521    0.8880187273025513
 1.790183544158936    0.6861906051635742
 0.4694817066192627   0.09583075344562531
 1.924586772918701    0.9543447494506836
 2.779279232025146    0.8985553979873657
 0.2894706726074219   0.1028094291687012
 0.3887696862220764   0.1235210299491882
 0.3721747696399689   0.1555869579315186
 2.311550855636597    1.010913372039795
 0.5110687017440796   0.2461612224578857
 2.825033187866211    2.425580263137817
 1.268817067146301    0.496343731880188
 0.5697638988494873   0.1596988439559937
 1.966987490653992    0.9832665920257568
 0.5765133500099182   0.1371127068996429
 0.08229635655879974  0.05307887494564056
 1.355574369430542    0.3642383813858032
 0.6185911893844604   0.5989935994148254
 1.591846227645874    1.576729297637939
 0.4804467260837555   0.1815233826637268
 1.723440885543823    1.434824347496033
 0.5061739683151245   0.1095919013023376
 0.5087920427322388   0.1956671178340912
 1.324429869651794    0.3851118087768555
 0.5443147420883179   0.2019726037979126
 1.125801563262939    0.4531004428863525
 1.507220029830933    1.281255125999451
 1.255051016807556    0.5776339769363403
 1.565157532691956    0.7691189050674438
 1.7863929271698      0.6274782419204712
 1.783024430274963    0.7780251502990723
 0.3200501203536987   0.09116023778915405
 1.424169540405273    0.8360810279846191
 4.11259937286377     2.407244682312012
 3.637215375900269    2.820956230163574
 0.3236570358276367   0.1086981892585754
 0.5046789050102234   0.5125731229782104
 1.273284912109375    0.7353774905204773
 0.9105859994888306   0.8571117520332336
 0.7035576701164246   0.3560861945152283
 3.15294885635376     3.368199348449707
 1.378523230552673    0.8714402914047241
 1.730229258537292    0.6909286975860596
 0.5476575493812561   0.17073655128479
 1.69803249835968     1.341800928115845
 0.9390230178833008   0.2825065553188324
 0.5540091991424561   0.141896516084671
 0.3078048229217529   0.2693774998188019
 2.651587247848511    1.640472292900085
 0.6888155937194824   0.6166960000991821
 0.9131816625595093   0.4013723433017731
 0.9035535454750061   0.3496701717376709
 0.4307634234428406   0.1472064852714539
 0.2030438780784607   0.1220293790102005
 2.857028961181641    2.395459890365601
 0.2500554919242859   0.2486614584922791
 2.317206382751465    2.438873291015625
 2.851840019226074    2.827977895736694
 0.2653077244758606   0.1704032421112061
 1.668058037757874    0.6415538191795349
 0.8158082962036133   0.2902342081069946
 2.332077026367188    1.181449413299561
 2.721488475799561    2.248298168182373
 1.15712034702301     0.5158119797706604
 0.2886282205581665   0.2114922702312469
 0.6777324676513672   0.3026224374771118
 1.710404396057129    0.8608865737915039
 1.685339450836182    1.493981242179871
 2.779530048370361    1.377660036087036
 0.4164471328258514   0.3078442215919495
 0.6870059967041016   0.3821018934249878
 0.3477894365787506   0.2249114513397217
 5.705602169036865    3.588519096374512
 2.523808717727661    0.895330548286438
 0.7679463028907776   0.4122699499130249
 1.419976949691772    0.5652042627334595
 1.389682412147522    1.148873209953308
 2.164618968963623    0.9559635519981384
 3.997063636779785    2.065359354019165
 3.843627214431763    3.365481853485107
 2.459712505340576    1.02192485332489
 3.124881744384766    3.144583940505981
 0.4288754165172577   0.1751819849014282
 1.123992204666138    0.5929813385009766
 0.3216853141784668   0.2180970907211304
 2.715213775634766    2.264859437942505
 2.017149448394775    0.799216628074646
 3.282799959182739    1.686658263206482
 1.24006199836731     0.6175514459609985
 1.448220372200012    0.589607834815979
 2.366817951202393    2.016228914260864
 3.301217317581177    1.014077067375183
 0.616205096244812    0.6237069368362427
 1.641195893287659    1.608556032180786
 0.6426317691802979   0.3623472452163696
 2.335407257080078    2.548669576644897
 1.175638437271118    0.5841909646987915
 0.7718636989593506   0.2588310837745667
 2.206221103668213    2.14771842956543
 0.8350059986114502   0.6998003125190735
 0.3702487945556641   0.2260616421699524
 0.2674003839492798   0.2266546487808228
 0.6872075200080872   0.3965282440185547
 1.940182447433472    0.8613077402114868
 2.153571605682373    1.549336433410645
 0.8949575424194336   0.6556222438812256
 0.9505074024200439   0.914825439453125
 0.8373697996139526   0.5451916456222534
 2.030210256576538    1.931716561317444
 0.6205989122390747   0.5930009484291077
 0.4872682094573975   0.1416264772415161
 0.470326155424118    0.1967572569847107
 0.4844611585140228   0.4912074208259583
 1.453598737716675    1.164992690086365
 1.042193293571472    0.4995396137237549
 0.7207311391830444   0.7434501051902771
 0.9593786001205444   0.8544062376022339
 1.431453227996826    0.8322367072105408
 0.632029116153717    0.1792291402816772
 2.506577253341675    2.116721630096436
 2.426203966140747    1.68121600151062
 0.8237146735191345   0.2871775031089783
 1.331929922103882    0.7745002508163452
 1.986173152923584    0.6305365562438965
 0.5432164669036865   0.1604454219341278
 0.9130048155784607   0.2282734215259552
 0.3386207222938538   0.1220093369483948
 0.4983531832695007   0.3600719571113586
 0.9237195253372192   0.3070588111877441
 1.584566950798035    1.647059559822083
 1.497207999229431    0.653283953666687
 3.093429803848267    2.21237587928772
 3.906441926956177    1.438344240188599
 2.431943893432617    0.7112652063369751
 2.717820405960083    2.447598218917847
 0.3142664432525635   0.05520989000797272
 1.13094174861908     0.8121091723442078
 2.039947032928467    1.534255504608154
 1.677509665489197    1.610649585723877
 1.772909283638       0.5239839553833008
 0.5834102630615234   0.2172362506389618
 2.273975133895874    1.464938640594482
 1.533645868301392    1.648508787155151
 1.11029839515686     0.6964605450630188
 0.3129576444625854   0.07380548119544983
 0.9417718648910522   0.5057086944580078
 1.243621110916138    1.364468455314636
 2.631563901901245    0.78203284740448
 0.5220902562141418   0.1114061176776886
 1.27634072303772     0.8829326629638672
 2.680724859237671    2.773828506469727
 0.8923630118370056   0.3725155591964722
 3.556465148925781    2.322116613388062
 0.1819397211074829   0.07976895570755005
 2.388904571533203    2.468613386154175
 0.2610537111759186   0.195424497127533
 1.221729159355164    0.9516289234161377
 3.953605890274048    4.049582958221436
 0.9717581868171692   0.9568384289741516
 4.282388687133789    2.421596527099609
 1.621417164802551    1.604261040687561
 0.5252813100814819   0.244966059923172
 1.533312916755676    0.9138787984848022
 0.4378278255462646   0.2895423173904419
 1.591980218887329    0.7823399901390076
 2.183635473251343    1.935437440872192
 0.3448337018489838   0.08990898728370667
 1.340970039367676    0.8365556597709656
 0.4712432026863098   0.3026196956634521
 2.429861545562744    1.899671792984009
 0.6040944457054138   0.3443228006362915
 0.6976071000099182   0.3319315314292908
 0.4422791302204132   0.5330384969711304
 0.286451667547226    0.2869696617126465
 1.279487133026123    0.3877155780792236
 0.265270322561264    0.1158825755119324
 0.2610493302345276   0.320587545633316
 0.2895267009735107   0.3234804272651672
 1.126270771026611    0.7815533876419067
 2.507962226867676    0.9598197937011719
 1.170523405075073    0.9728695750236511
 0.8741334080696106   0.2922847270965576
 2.535976886749268    2.338141202926636
 3.331294775009155    2.518237352371216
 0.468252032995224    0.2867431640625
 2.783324718475342    1.98750364780426
 0.4074558615684509   0.3535742461681366
 3.089125871658325    2.789279699325562
 0.6012073755264282   0.2329223155975342
 1.278371572494507    0.60880446434021
 0.5792685747146606   0.2592341899871826
 0.4138113260269165   0.2617959976196289
 0.6472783088684082   0.5692300200462341
 1.236896395683289    0.9650135636329651
 0.4791256189346313   0.117170125246048
 1.309919357299805    0.5520318746566772
 0.744395911693573    0.3977384567260742
 0.4412571787834167   0.1833580583333969
 4.369124889373779    1.525348901748657
 1.209073066711426    0.3156542181968689
 2.482608318328857    2.284828186035156
 0.2941910624504089   0.09914553165435791
 0.7517651319503784   0.5581631660461426
 1.590354084968567    1.318162202835083
 1.22037935256958     1.069640159606934
 0.1353983879089355   0.08303907513618469
 0.5719918608665466   0.3704574108123779
 0.4407874047756195   0.1759433746337891
 0.6613563299179077   0.3386929035186768
 2.18754768371582     2.028446674346924
 0.8782300353050232   0.8175541162490845
 2.506105422973633    2.584019184112549
 1.431687831878662    0.510374128818512
 1.980013847351074    1.097300410270691
 3.680793285369873    3.2396080493927
 4.674274921417236    2.21345043182373
 1.679081201553345    1.766250133514404
 1.408832311630249    1.110351085662842
 2.318151473999023    1.640822172164917
 1.017899632453918    0.5209900140762329
 0.831798255443573    0.2804904580116272
 2.528803825378418    2.529327154159546
 0.2112738788127899   0.1508369743824005
 1.069750070571899    0.7629449963569641
 0.1352831870317459   0.07880038022994995
 0.1693605184555054   0.1215454339981079
 1.862246870994568    1.422568321228027
 1.182524800300598    1.194556474685669
 0.6797749996185303   0.3153558969497681
 4.071768760681152    2.958206415176392
 1.776583790779114    1.073379516601562
 0.1335205286741257   0.04059062898159027
 1.296839833259583    0.3579100966453552
 0.5327212810516357   0.5111263990402222
 1.378139972686768    1.347329139709473
 1.016740798950195    0.6087563037872314
 2.965390920639038    2.88680624961853
 1.436001658439636    1.212922334671021
 0.7490587830543518   0.2916128635406494
 1.810355305671692    0.5597264766693115
 1.911539435386658    1.197141408920288
 2.302656650543213    2.017045259475708
 1.74714469909668     1.545392513275146
 0.5420721769332886   0.3346541821956635
 2.30820369720459     1.965613961219788
 5.049826145172119    1.898333072662354
 0.7017403841018677   0.3695741295814514
 2.548333168029785    2.116035461425781
 0.4789271354675293   0.2446680068969727
 2.179276704788208    1.607515454292297
 2.706961631774902    2.583455324172974
 0.2946209311485291   0.09769552946090698
 0.3118172883987427   0.1234896183013916
 1.988549828529358    1.953310251235962
 0.3182923495769501   0.172703817486763
 0.7754708528518677   0.2385164201259613
 0.771565318107605    0.6152694225311279
 1.592239022254944    0.9005146026611328
 0.4361522793769836   0.1946843862533569
 0.3284441232681274   0.1884861588478088
 2.86693000793457     2.298446893692017
 0.8537275791168213   0.365667462348938
 2.702166557312012    2.116202354431152
 0.6471853256225586   0.2034116983413696
 0.3208251595497131   0.1008281707763672
 0.5518935322761536   0.5760271549224854
 1.026782274246216    0.8580211997032166
 1.905060887336731    2.14568305015564
 0.5360356569290161   0.1200712323188782
 2.335680484771729    0.7711098194122314
 0.5835157632827759   0.1582643389701843
 2.268259525299072    0.6710330247879028
 2.598637342453003    1.60241436958313
 0.665585994720459    0.2243954241275787
 0.7099331617355347   0.6811995506286621
 0.4494290351867676   0.1738290786743164
 1.232034921646118    0.6781010627746582
 0.8909898996353149   0.8275357484817505
 0.3456830382347107   0.1259843707084656
 2.104133367538452    0.6617349982261658
 1.961124539375305    1.527066707611084
 0.3930428326129913   0.1736121326684952
 1.42706561088562     0.4096871614456177
 0.1607403159141541   0.05044673383235931
 2.897677421569824    0.9811137914657593
 1.375020146369934    0.4260093569755554
 0.6052511930465698   0.5519365072250366
 3.764581918716431    3.632473945617676
 0.5852104425430298   0.2265080213546753
 3.569317579269409    3.193621158599854
 1.308245062828064    0.4942461252212524
 0.7483686208724976   0.5721521377563477
 1.247924566268921    0.6264136433601379
 1.355450034141541    0.7188570499420166
 0.4639790058135986   0.09620141983032227
 2.13524055480957     2.502771377563477
 0.3012140095233917   0.06969979405403137
 1.312179803848267    0.5529871582984924
 1.645599603652954    0.6692916750907898
 1.87159276008606     1.179565191268921
 0.4044520854949951   0.2825649976730347
 0.4193404018878937   0.09142225980758667
 0.2022525370121002   0.06886664032936096
 1.035516500473022    0.9651992917060852
 2.410923957824707    1.350555300712585
 0.6572680473327637   0.6347054839134216
 3.033604621887207    1.201154232025146
 1.309229731559753    0.6194976568222046
 0.6299378871917725   0.2690705060958862
 0.8644781112670898   0.2750428318977356
 1.620092153549194    0.4720286130905151
 2.039053201675415    1.042928099632263
 1.915547132492065    0.699387788772583
 0.3150546550750732   0.09334933757781982
 2.135159730911255    1.492146492004395
 1.828508377075195    0.5122513771057129
 0.6681591272354126   0.7018661499023438
 3.166640758514404    1.23864758014679
 0.2359407395124435   0.2208688408136368
 1.302247524261475    0.3180175423622131
 4.424203872680664    3.410071611404419
 0.9651004076004028   0.8598902821540833
 1.115272045135498    0.9989128112792969
 0.7421027421951294   0.2090504765510559
 3.550405263900757    3.418177604675293
 0.5891139507293701   0.1499960422515869
 2.732435941696167    1.096195220947266
 1.201196551322937    0.74509596824646
 1.051605701446533    0.4024531841278076
 1.00451397895813     0.9411675930023193
 0.163688600063324    0.08239865303039551
 7.289159774780273    5.30387544631958
 2.026235818862915    0.7222408056259155
 0.474676787853241    0.1147769689559937
 3.184879064559937    1.434445858001709
 0.5254305601119995   0.100790411233902
 2.037440299987793    1.777826309204102
 0.1705562174320221   0.1446437835693359
 0.6681893467903137   0.3738014698028564
 0.5524265766143799   0.6994202136993408
 2.04798412322998     1.879191875457764
 2.05630087852478     1.779758453369141
 1.84065854549408     1.654965400695801
 0.3563222289085388   0.1295503675937653
 1.839832663536072    0.4833654165267944
 2.846396207809448    2.073134660720825
 2.135944843292236    1.026333808898926
 0.3283155560493469   0.135578840970993
 2.504340171813965    2.136378526687622
 0.38032066822052     0.3528437614440918
 1.325490117073059    0.4175735712051392
 0.4032198786735535   0.1188138425350189
 2.247915029525757    2.187863349914551
 2.019435882568359    1.619395017623901
 0.5050225257873535   0.3941810727119446
 0.8992271423339844   0.3942950963973999
 1.750479340553284    1.298885464668274
 1.994240403175354    1.02433180809021
 0.4938575625419617   0.141424298286438
 2.525510311126709    1.992506623268127
 0.3364918231964111   0.1644798815250397
 1.472137928009033    0.4376050531864166
 1.33786678314209     0.506659984588623
 1.034138202667236    0.4033862948417664
 1.527600526809692    1.314871549606323
 0.9535563588142395   0.9431658983230591
 0.3141371011734009   0.2895593643188477
 0.7415764331817627   0.2232819199562073
 0.1071662455797195   0.06766653060913086
 0.5981075763702393   0.2353610992431641
 0.1497496366500854   0.1411486864089966
 1.632604598999023    1.60844087600708
 0.3120414614677429   0.09987640380859375
 1.544064044952393    1.130740642547607
 2.317846536636353    1.104101896286011
 2.860823392868042    0.95514976978302
 1.22074282169342     0.6476567983627319
 0.3484184741973877   0.2060875296592712
 0.219398096203804    0.05759333074092865
 0.1922739744186401   0.1704118251800537
 0.5330668687820435   0.1860730648040771
 0.2443988919258118   0.09021005034446716
 0.6869233846664429   0.5756885409355164
 2.05487060546875     1.515190839767456
 0.6638851761817932   0.3765140771865845
 0.4097020328044891   0.1741641163825989
 2.741602182388306    2.57181191444397
 0.5958976149559021   0.633988618850708
 0.3452789783477783   0.2017379999160767
 0.9680338501930237   0.9360390901565552
 1.775859951972961    1.067959427833557
 2.212710618972778    2.123845338821411
 0.4132068157196045   0.09128506481647491
 0.3734301924705505   0.2200946807861328
 0.721737265586853    0.2291625738143921
 0.1716842949390411   0.1066044569015503
 0.1286363899707794   0.104272186756134
 0.7833653688430786   0.6239844560623169
 3.225900888442993    3.093302488327026
 0.6869297027587891   0.6804661750793457
 1.962779760360718    1.528676748275757
 1.127480864524841    0.5001349449157715
 1.95277214050293     1.230119824409485
 0.6131733059883118   0.3244874179363251
 0.4450890421867371   0.1531093716621399
 0.1164876371622086   0.08527743816375732
 0.375116229057312    0.08476603031158447
 1.48437774181366     0.4669610261917114
 2.988205194473267    2.701504945755005
 1.304485321044922    0.5111807584762573
 1.076663374900818    0.7516607642173767
 3.830338478088379    2.952053546905518
 0.524216890335083    0.1599830985069275
 1.120963931083679    1.132211923599243
 0.50946044921875     0.3246631622314453
 1.18584418296814     0.533726692199707
 2.724722623825073    2.760955810546875
 0.347643107175827    0.0784209817647934
 0.901557445526123    0.592553436756134
 1.996707797050476    1.788127541542053
 1.769801378250122    0.6151144504547119
 0.058269202709198    0.05464000999927521
 1.446704030036926    1.454516291618347
 5.065218925476074    2.941027641296387
 0.4025167524814606   0.1651685833930969
 1.007283210754395    0.3606574535369873
 1.657408118247986    1.547671794891357
 0.4970467686653137   0.2925140857696533
 0.8942356705665588   0.2868822813034058
 0.205061674118042    0.2099190950393677
 0.6811081767082214   0.407737672328949
 0.3338221311569214   0.08359566330909729
 1.294711232185364    0.7136367559432983
 0.5101531147956848   0.3079410195350647
 2.081212043762207    2.093354940414429
 1.361527919769287    0.3798317313194275
 0.8180217742919922   0.5348353981971741
 0.2920113801956177   0.07269829511642456
 1.099002361297607    0.428650975227356
 1.070428371429443    0.9559305906295776
 1.384627103805542    1.102105379104614
 0.2589036226272583   0.1417669057846069
 0.1036045551300049   0.08349624276161194
 1.007686853408813    0.3712347745895386
 1.860656499862671    1.493871808052063
 0.6949398517608643   0.5151472091674805
 0.951543927192688    0.8774333596229553
 1.294706225395203    0.7207252979278564
 0.4860342741012573   0.3046353459358215
 0.8786079287528992   0.5591587424278259
 3.48615550994873     3.077703952789307
 0.8799499869346619   0.4577078819274902
 0.8820784687995911   0.2304165959358215
 1.405022621154785    0.8862061500549316
 1.259453177452087    0.7613441944122314
 0.3108353614807129   0.2552899718284607
 1.081390023231506    0.3279727697372437
 1.016753673553467    0.7129741907119751
 1.289471626281738    0.3682529330253601
 1.124490737915039    0.568603515625
 0.432123601436615    0.1952672600746155
 1.497174978256226    0.3968900442123413
 0.368922233581543    0.3177376985549927
 0.6515401005744934   0.1228517889976501
 2.430621385574341    1.716421604156494
 0.5545898675918579   0.3530845642089844
 0.9760459065437317   0.4262000918388367
 1.036833643913269    0.5412883758544922
 0.2426454126834869   0.1719338595867157
 0.6212053298950195   0.2872518301010132
 1.379568457603455    0.6230325698852539
 4.094674587249756    2.117184400558472
 0.6571041345596313   0.4436477422714233
 0.4816173315048218   0.3207836747169495
 0.7738640308380127   0.1437363922595978
 3.433278322219849    2.799384117126465
 4.275121688842773    3.040215730667114
 0.6783735752105713   0.3689243793487549
 0.6258383393287659   0.3875126838684082
 1.839306116104126    1.869729161262512
 1.536041140556335    1.645696997642517
 1.680678844451904    1.702992081642151
 1.6703782081604      0.7886773347854614
 1.588959693908691    1.220813751220703
 1.119135141372681    0.5797046422958374
 1.271100997924805    0.3971900939941406
 1.90844452381134     0.5529447793960571
 2.995508670806885    1.798070907592773
 1.430179834365845    0.6902161836624146
 2.080991268157959    0.6463345885276794
 0.5073040723800659   0.186958909034729
 0.6044278740882874   0.4267778992652893
 0.4782058000564575   0.2800178527832031
 2.191100597381592    1.925118327140808
 0.3218129575252533   0.3263109028339386
 1.356894373893738    0.8273023366928101
 4.878593444824219    5.426295280456543
 0.1622048616409302   0.1174041032791138
 2.093659162521362    1.737285733222961
 1.858831763267517    0.5646577477455139
 1.552787303924561    0.9167981147766113
 1.770517587661743    0.9805752635002136
 1.510597586631775    0.4479616284370422
 1.744753241539001    0.8822256922721863
 1.456851482391357    1.47666335105896
 3.621391773223877    3.656116008758545
 0.2794835567474365   0.136725902557373
 0.8772117495536804   0.5646951794624329
 0.6360689997673035   0.2438849210739136
 1.234974265098572    0.7123817205429077
 2.332908630371094    1.807241678237915
 0.2851049900054932   0.1654610633850098
 2.10346508026123     1.408604383468628
 3.879255771636963    3.091425895690918
 0.9415659308433533   0.650958776473999
 0.611572802066803    0.5075439214706421
 1.686596393585205    1.415843486785889
 1.727743029594421    0.7606728076934814
 0.09788113832473755  0.09807366132736206
 0.6299836039543152   0.4039597511291504
 0.2090097516775131   0.0632702112197876
 2.956599473953247    2.949178218841553
 0.514967143535614    0.1093833446502686
 0.4465662837028503   0.1945415735244751
 0.3468582034111023   0.3429043889045715
 0.3269380033016205   0.1122522056102753
 0.5608282089233398   0.2044608592987061
 1.180059552192688    0.8063637018203735
 1.04429304599762     0.4211703538894653
 0.1646747887134552   0.1313232332468033
 2.417058944702148    1.733810424804688
 1.671760439872742    1.209684014320374
 1.480358004570007    1.47353982925415
 0.9708361625671387   0.3574100732803345
 0.6276860237121582   0.1232712864875793
 1.522071003913879    1.477641105651855
 0.3514683246612549   0.1527858972549438
 1.182845592498779    0.7584222555160522
 1.245091080665588    0.5544451475143433
 0.4816500544548035   0.1319153904914856
 2.407819271087646    1.730223894119263
 2.668227434158325    1.038129568099976
 2.321179628372192    1.27931547164917
 1.870834469795227    1.384229421615601
 2.449144124984741    1.855876922607422
 2.037876844406128    0.9252159595489502
 2.851299285888672    2.331838846206665
 0.9144160747528076   0.2716783583164215
 2.17866849899292     2.040906667709351
 0.4666308760643005   0.1277144551277161
 0.8264422416687012   0.6397420167922974
 2.245474100112915    1.832022547721863
 0.4439917504787445   0.4649000763893127
 1.740562438964844    0.7626501321792603
 1.921010255813599    1.145937323570251
 0.1612447798252106   0.07679072022438049
 0.6765941381454468   0.1435971856117249
 0.4259085655212402   0.286784291267395
 0.7479245662689209   0.2356970310211182
 2.958705186843872    2.787577152252197
 0.5369903445243835   0.1458526253700256
 0.3113132119178772   0.1253136992454529
 0.9478899836540222   1.008890509605408
 0.5612331628799438   0.1584618091583252
 4.871816635131836    2.19427227973938
 0.7430601716041565   0.6196922063827515
 0.5199804306030273   0.1645764112472534
 1.776683449745178    1.54228949546814
 1.116397023200989    0.6490659117698669
 1.74736750125885     1.237967729568481
 2.620960712432861    1.913107395172119
 2.278132915496826    0.7237311601638794
 0.594555139541626    0.1216123998165131
 0.8606825470924377   0.5199419260025024
 0.4398879408836365   0.1951716244220734
 2.890364408493042    1.894120216369629
 1.712770938873291    1.270202040672302
 0.2936610579490662   0.165306568145752
 2.173120260238647    0.7814207077026367
 1.414929866790771    0.3448204398155212
 2.215389728546143    2.036494255065918
 0.1172673106193542   0.1021438241004944
 0.1567208170890808   0.1468290686607361
 1.323619246482849    0.5277504920959473
 1.917550325393677    1.561205148696899
 1.539405822753906    1.423466205596924
 3.599538326263428    2.199020385742188
 1.093197822570801    1.056923985481262
 0.3537822663784027   0.2718119621276855
 1.792643308639526    1.7861168384552
 1.441755414009094    0.6409063339233398
 3.836364269256592    1.780876636505127
 3.153675317764282    2.673091411590576
 1.205657958984375    0.3127765655517578
 0.5297849178314209   0.1120017170906067
 1.523195743560791    0.4624166488647461
 0.9083719849586487   0.9395236968994141
 0.3271683752536774   0.09657543897628784
 0.5864905118942261   0.427614837884903
 0.3091970086097717   0.3024563789367676
 3.61049485206604     1.480610132217407
 1.443856477737427    1.210516214370728
 2.114964485168457    2.217824935913086
 0.6959590911865234   0.5419960021972656
 3.320064067840576    3.221986055374146
 1.348771691322327    0.4244703054428101
 0.1939813047647476   0.1720613837242126
 0.7313148379325867   0.8157511353492737
 1.41450560092926     1.115632891654968
 2.144715547561646    1.225256681442261
 4.048445701599121    3.077303409576416
 3.344517469406128    3.320067405700684
 0.1613164395093918   0.1103823781013489
 0.6096590161323547   0.5320506691932678
 0.9208208322525024   0.7398165464401245
 0.9188051223754883   0.194301962852478
 2.466213703155518    0.7687630653381348
 1.111237049102783    0.3173903226852417
 0.3639132380485535   0.2280374467372894
 2.92096996307373     1.767720699310303
 0.4099675118923187   0.3528953790664673
 1.057103157043457    0.2416127920150757
 0.1451909840106964   0.05355006456375122
 1.188576936721802    0.8209794759750366
 2.612812519073486    1.181926131248474
 2.038379907608032    0.6940509080886841
 0.3358303308486938   0.06021460890769958
 0.4873852729797363   0.155213475227356
 0.259732186794281    0.1947366744279861
 2.101665019989014    2.157056331634521
 2.176290035247803    1.362205743789673
 0.3723039627075195   0.2729732990264893
 0.7763301134109497   0.6629652976989746
 0.8188315033912659   0.4945768117904663
 1.983798503875732    1.32990288734436
 1.486776351928711    0.9428697824478149
 0.304316520690918    0.1831262111663818
 3.297092437744141    2.475001811981201
 0.9545284509658813   0.8171074986457825
 0.1260102987289429   0.09315609931945801
 0.6123053431510925   0.2403659224510193
 2.428022384643555    1.222284078598022
 0.6744725704193115   0.404620885848999
 0.2678238451480865   0.2088691890239716
 0.4889868497848511   0.2402655482292175
 1.787953495979309    0.9543113708496094
 0.3944294452667236   0.382850706577301
 0.4509319067001343   0.1391191482543945
 0.4884433150291443   0.2783476412296295
 0.8683981895446777   0.7327499389648438
 3.651635408401489    2.140385866165161
 2.722217321395874    2.320042133331299
 2.936767101287842    1.181152701377869
 1.194318532943726    0.4271413087844849
 0.9598202705383301   0.4778727293014526
 1.208887338638306    1.232194066047668
 3.212467670440674    2.303518295288086
 0.8659685254096985   0.2927078008651733
 0.08523982763290405  0.08614256978034973
 1.252343893051147    0.4852988719940186
 1.091691732406616    0.3672386407852173
 1.365635871887207    0.4376633763313293
 2.626340389251709    2.172370910644531
 1.397322177886963    0.3591673374176025
 1.169981479644775    0.4431814551353455
 0.9170236587524414   0.528878927230835
 3.354373931884766    2.198153257369995
 3.066230297088623    2.412578821182251
 1.374803185462952    1.137763619422913
 0.6783219575881958   0.3636784553527832
 0.5834763050079346   0.198528528213501
 3.905875205993652    3.220754623413086
 0.5459480285644531   0.2056198120117188
 0.4571607112884521   0.2893600463867188
 0.5173926949501038   0.4485750198364258
 0.7585444450378418   0.3390808701515198
 0.775073766708374    0.2299059629440308
 1.815987586975098    1.592777252197266
 3.007638216018677    2.873679876327515
 1.74503755569458     1.738140344619751
 4.338442325592041    3.526809930801392
 2.489639282226562    1.987442493438721
 0.4179958701133728   0.2011832594871521
 1.375692248344421    2.077041149139404
 1.378434062004089    0.5797516107559204
 3.268651962280273    1.241379022598267
 2.284674406051636    1.066978573799133
 3.662069797515869    3.988660097122192
 4.859847068786621    3.501411199569702
 1.191848516464233    0.9440721273422241
 1.582056760787964    0.7567121982574463
 1.672553658485413    0.6620559096336365
 0.6830095052719116   0.3837260007858276
 0.8655710220336914   0.3632609844207764
 1.1942138671875      1.050773859024048
 0.3773281276226044   0.2160770446062088
 0.3587691485881805   0.2942901253700256
 1.665167570114136    0.8806982040405273
 1.737634897232056    1.789306640625
 0.6895114779472351   0.4590660333633423
 2.063041687011719    1.544963598251343
 0.2423095703125      0.2451376765966415
 0.8240007758140564   0.6476873755455017
 0.8746761679649353   0.4492791891098022
 3.743405818939209    1.741301536560059
 1.848954200744629    1.655489921569824
 0.9626437425613403   0.7048531770706177
 1.198379516601562    0.3379387855529785
 0.504252016544342    0.2422669529914856
 0.411212146282196    0.4353401362895966
 3.127820014953613    1.544634819030762
 3.662385225296021    2.611974000930786
 3.205778121948242    3.100606441497803
 1.356376647949219    1.276601672172546
 0.755675196647644    0.2108956575393677
 1.132163166999817    0.3238757848739624
 1.854439377784729    1.519577145576477
 0.2979310750961304   0.2391163110733032
 0.2126187831163406   0.08325109630823135
 1.208101272583008    0.764677107334137
 1.203569054603577    0.6468591690063477
 0.4097611904144287   0.2020184993743896
 1.029876470565796    0.3709518909454346
 0.5439186692237854   0.2756825685501099
 2.405477046966553    2.374405145645142
 0.7085681557655334   0.2165455222129822
 1.217459440231323    0.4705734252929688
 0.1245464533567429   0.07886961102485657
 0.1802501380443573   0.2076256275177002
 0.1362765729427338   0.1293085813522339
 1.364583373069763    0.4726312160491943
 1.15396785736084     0.4930591583251953
 9.373344421386719    4.992517471313477
 0.8430842161178589   0.844602108001709
 2.443966865539551    2.006848812103271
 3.475740671157837    1.463126182556152
 3.385416269302368    1.103674173355103
 1.464041709899902    0.421806812286377
 0.7714802622795105   0.4533915519714355
 0.5354092121124268   0.3266752362251282
 0.2974867224693298   0.1171048283576965
 0.9970619678497314   0.3521695137023926
 1.447061538696289    0.4647589921951294
 1.957036256790161    0.9935060739517212
 0.9989603161811829   0.437013179063797
 3.1203932762146      2.221354007720947
 1.08048689365387     0.4605374932289124
 3.393940210342407    1.212726712226868
 0.1950253695249557   0.0770173966884613
 0.9744969606399536   0.3725610971450806
 2.615574598312378    2.2471923828125
 3.955711126327515    3.205374717712402
 0.6730856895446777   0.2637042999267578
 1.31448769569397     0.680919885635376
 0.4027763903141022   0.07177597284317017
 0.5309793949127197   0.2416530847549438
 0.4536564350128174   0.1186907216906548
 0.874337375164032    0.2012807726860046
 0.4746172726154327   0.1208782196044922
 0.7270328402519226   0.1401143670082092
 1.334485173225403    1.132782697677612
 1.673392534255981    1.392907381057739
 1.844661355018616    1.503945469856262
 0.3561013638973236   0.2013710290193558
 2.563031196594238    2.240205764770508
 1.421598434448242    0.3580153584480286
 0.3609362840652466   0.4879122674465179
 1.290236949920654    0.5240366458892822
 2.269123077392578    2.223203182220459
 1.404646158218384    1.43336033821106
 1.333656549453735    1.087901592254639
 0.631684422492981    0.5953344106674194
 1.926623702049255    0.864458441734314
 0.8903710842132568   0.4799719750881195
 0.4263526201248169   0.3267714381217957
 0.8999654054641724   0.3001194596290588
 4.032103061676025    3.344455718994141
 0.9718978404998779   0.3837199211120605
 0.4814009368419647   0.3379519581794739
 1.796760439872742    1.071332454681396
 1.983937382698059    0.6978409290313721
 0.6707754731178284   0.17609703540802
 1.327849507331848    0.738461971282959
 0.9418769478797913   0.5673000812530518
 0.9599785804748535   0.5566186904907227
 0.4674651026725769   0.2225954532623291
 2.012800216674805    1.436626315116882
 1.324682116508484    0.4634490013122559
 2.302905559539795    2.11063814163208
 0.6685749292373657   0.4115792512893677
 1.530437231063843    1.43564510345459
 0.3440927863121033   0.3245528638362885
 1.348059415817261    1.024402856826782
 1.304362177848816    0.3295736312866211
 1.275543212890625    1.127780556678772
 1.062869668006897    0.534519374370575
 1.784128546714783    1.549686670303345
 2.600499629974365    1.376011610031128
 1.150417804718018    1.085612177848816
 1.325465559959412    1.315209269523621
 0.9859418869018555   0.3333391547203064
 1.940298318862915    1.370138168334961
 1.152316570281982    0.4040629863739014
 2.057116270065308    0.642621636390686
 0.7906920909881592   0.2581167817115784
 5.51984977722168     3.6124267578125
 0.9510434865951538   0.3078972697257996
 4.911543369293213    3.714392185211182
 1.91695499420166     0.8649297952651978
 0.8164459466934204   0.3256783485412598
 0.6399250030517578   0.1267458200454712
 2.360475063323975    2.61996603012085
 1.440025568008423    1.164284706115723
 0.962540864944458    0.304985523223877
 3.505138874053955    1.833936810493469
 0.7533063888549805   0.2781240940093994
 1.664525985717773    0.8610798120498657
 1.467493057250977    0.4397934079170227
 0.6114010810852051   0.2048710584640503
 2.365173816680908    1.347939372062683
 3.104889154434204    2.211873054504395
 0.8747106194496155   0.4372802972793579
 2.841548204421997    2.521309375762939
 0.7121646404266357   0.4731287956237793
 3.290809631347656    1.662320137023926
 0.6623290777206421   0.211706817150116
 0.581336498260498    0.2151567041873932
 0.9627708196640015   0.4849555492401123
 1.500097513198853    0.5363949537277222
 3.164032697677612    1.313191652297974
 1.991100072860718    1.564479112625122
 1.867326021194458    0.5096060037612915
 4.928337097167969    4.240150451660156
 0.5535945892333984   0.5796564817428589
 1.634941577911377    1.575611591339111
 1.28276538848877     0.6104443073272705
 1.176469445228577    0.7862027883529663
 0.8001536130905151   0.3013854026794434
 2.126113891601562    1.475619554519653
 1.324915409088135    1.00089418888092
 1.914565443992615    0.8669191598892212
 1.923203945159912    1.306135654449463
 2.025916337966919    1.744112968444824
 0.9541953802108765   0.8503388166427612
 3.615303039550781    1.564245223999023
 0.2276667356491089   0.1642458438873291
 0.4381595849990845   0.2798462510108948
 0.573025107383728    0.4370608627796173
 2.642041206359863    1.30148458480835
 1.477247834205627    1.1326664686203
 0.766142725944519    0.9095409512519836
 0.9765632152557373   0.4105164408683777
 0.6670632362365723   0.1459128707647324
 0.6395684480667114   0.4424200057983398
 1.234622955322266    0.3688770532608032
 0.6683548092842102   0.417320191860199
 2.035105228424072    1.056920051574707
 1.172171831130981    0.8112790584564209
 2.172705411911011    0.6194462180137634
 2.029066562652588    1.012359142303467
 2.991093635559082    2.421976089477539
 0.95920729637146     0.4579685926437378
 0.7068887948989868   0.2503007650375366
 1.111288189888       0.3506141901016235
 1.209674715995789    0.3873617649078369
 1.469389200210571    0.8777948021888733
 0.8833444118499756   0.2503811120986938
 0.3808290958404541   0.2850031852722168
 0.2763778865337372   0.185911238193512
 1.558937668800354    0.5363991260528564
 1.073658347129822    0.7609955072402954
 0.4934008121490479   0.2359668016433716
 0.2870208621025085   0.1838351637125015
 0.254848301410675    0.2812452912330627
 2.164753913879395    2.230813503265381
 0.8612116575241089   0.2897852659225464
 4.260693073272705    1.653382897377014
 0.7516125440597534   0.3722904920578003
 0.5278505086898804   0.4427582621574402
 1.337717413902283    0.8281338214874268
 0.5426672697067261   0.2933859825134277
 0.427131175994873    0.2827749848365784
 1.45119845867157     0.4988672733306885
 4.196976661682129    3.592657327651978
 2.372702598571777    2.451848268508911
 1.392176866531372    0.3958830237388611
 0.2899209558963776   0.1228887438774109
 2.969581604003906    2.922621726989746
 3.438615083694458    2.30912709236145
 0.8892122507095337   0.3674192428588867
 0.157160609960556    0.08903816342353821
 0.3015457689762115   0.1839758157730103
 2.219841957092285    1.07795524597168
 0.8743990063667297   1.093133926391602
 2.935377597808838    2.451854467391968
 1.867233991622925    1.481737017631531
 2.320823431015015    2.293779373168945
 1.957734823226929    1.352800130844116
 0.7626206874847412   0.392882227897644
 0.8849525451660156   0.4094423055648804
 0.813529908657074    0.3638688623905182
 0.8249638676643372   0.5407628417015076
 0.63628751039505     0.1259786486625671
 1.772119522094727    1.493588209152222
 1.929206013679504    0.8719713687896729
 1.143398404121399    0.6899625062942505
 0.4363789260387421   0.1398332118988037
 0.05848574638366699  0.0614265501499176
 1.243373513221741    1.206052184104919
 0.6236835122108459   0.1514947414398193
 0.5234903693199158   0.2051321268081665
 0.1778390854597092   0.07947263121604919
 0.718164324760437    0.4780604243278503
 0.7424501180648804   0.5848170518875122
 0.5824381709098816   0.3567481637001038
 2.222122669219971    1.698075294494629
 0.2117598354816437   0.2085685729980469
 0.4370471835136414   0.1216778159141541
 1.413920521736145    0.7320380210876465
 1.669151067733765    0.4783518314361572
 1.506710052490234    1.094784379005432
 0.3661743998527527   0.3505984544754028
 0.8606159687042236   0.454286515712738
 2.08840799331665     0.8289337158203125
 1.107290387153625    0.4000095129013062
 0.8539689183235168   0.3209134638309479
 0.9993811845779419   0.381790816783905
 1.071372866630554    1.076002478599548
 1.864835262298584    0.5455829501152039
 2.627357959747314    2.394521713256836
 0.2186122387647629   0.1413205564022064
 0.0834445059299469   0.07045885920524597
 0.7852278351783752   0.5390052795410156
 1.573565721511841    0.6945247650146484
 0.2651531398296356   0.1207423806190491
 1.513612151145935    1.236230254173279
 3.81208872795105     1.535390019416809
 1.437015533447266    1.139759302139282
 0.4017154574394226   0.1717281341552734
 2.544854164123535    1.666621208190918
 1.715842962265015    1.266497731208801
 0.4897764027118683   0.2565168142318726
 1.822483897209167    1.608876824378967
 3.063014030456543    2.67864465713501
 1.507781863212585    0.481070876121521
 0.321987509727478    0.1225854754447937
 0.3337167501449585   0.2868721187114716
 0.3416599035263062   0.1912205219268799
 3.701197862625122    3.194314479827881
 0.580944299697876    0.4560607671737671
 0.9776997566223145   0.451322078704834
 2.114473819732666    0.7649205923080444
 0.1157984584569931   0.05407939851284027
 2.897814750671387    2.304123878479004
 0.3565765619277954   0.09874647855758667
 0.4724393486976624   0.1967994272708893
 4.300100326538086    2.711933612823486
 0.7782688140869141   0.1639325618743896
 3.229357004165649    2.426949977874756
 3.806120157241821    3.012401580810547
 1.209795951843262    0.6857637166976929
 2.093251705169678    1.557898998260498
 0.9684267640113831   0.9990277886390686
 3.441134452819824    1.810117959976196
 0.3937662839889526   0.3100260496139526
 1.607877731323242    1.606965184211731
 1.789018034934998    0.9153671860694885
 0.9082006216049194   0.2446679472923279
 1.678272247314453    0.9350345134735107
 5.350740909576416    4.961461067199707
 0.6597434282302856   0.1988513469696045
 0.8139053583145142   0.4275545477867126
 1.13064444065094     0.662189781665802
 0.2752394676208496   0.2462254762649536
 4.013972282409668    2.365561485290527
 1.188147306442261    0.3023203611373901
 1.006066083908081    0.3149915337562561
 2.159014940261841    1.714148044586182
 0.8988533020019531   0.321336030960083
 2.551293134689331    0.8888992667198181
 1.992995262145996    0.80892014503479
 0.5892845988273621   0.3087785840034485
 2.037277698516846    2.163263082504272
 1.403811931610107    1.107342600822449
 1.923263788223267    1.576883554458618
 1.063555955886841    0.4496695995330811
 0.7279018759727478   0.6154828667640686
 0.8495601415634155   0.2795686721801758
 0.521253228187561    0.211626410484314
 1.784375309944153    0.5051337480545044
 0.5830313563346863   0.1903166174888611
 1.086544156074524    0.3477154970169067
 0.4080593585968018   0.08285227417945862
 1.423919558525085    1.330113410949707
 0.8429616689682007   0.3206729888916016
 2.26616096496582     1.382486939430237
 0.765680730342865    0.292585551738739
 0.7188844680786133   0.3995051383972168
 1.578117966651917    0.6276237964630127
 0.6200487613677979   0.5670739412307739
 1.449227094650269    1.330699801445007
 1.58115029335022     1.292780876159668
 2.43478536605835     0.9796044826507568
 0.8907755017280579   0.2805647850036621
 2.582282781600952    1.314407706260681
 0.568705677986145    0.2198761701583862
 0.8034950494766235   0.3027054667472839
 1.797664165496826    1.593727350234985
 1.772767663002014    1.083667039871216
 0.4016906321048737   0.1833935379981995
 1.491607546806335    1.058042049407959
 0.5150116682052612   0.2529405355453491
 1.927138805389404    1.50256085395813
 1.124005079269409    0.8806774020195007
 4.682014942169189    2.398555278778076
 0.3115778267383575   0.154174268245697
 1.522147655487061    0.5816086530685425
 0.7490663528442383   0.2516205310821533
 0.8461916446685791   0.3062729835510254
 4.532035827636719    3.901104927062988
 2.085558414459229    0.6546423435211182
 1.111892580986023    1.260157942771912
 3.346172332763672    1.606239318847656
 1.219646215438843    0.9562919139862061
 0.8842290043830872   0.4662888050079346
 2.303282737731934    1.284789443016052
 0.2931569218635559   0.252701461315155
 1.542533397674561    0.8235620260238647
 0.3511651158332825   0.1800730526447296
 0.8759056925773621   0.2678987979888916
 0.8676950931549072   0.2065755724906921
 1.086169481277466    0.412503719329834
 0.6529290676116943   0.2205060720443726
 0.834541916847229    1.027310252189636
 0.7872276902198792   0.5379035472869873
 0.7230075597763062   0.5086972713470459
 1.060193419456482    0.4014073014259338
 0.3821356594562531   0.1021685600280762
 3.114802360534668    2.999651670455933
 0.619842529296875    0.2718955278396606
 0.406634509563446    0.2463328838348389
 2.220130443572998    2.072280645370483
 1.198062419891357    0.7426177859306335
 2.050994157791138    1.317193150520325
 1.265757322311401    1.109326362609863
 1.77013099193573     1.657634973526001
 0.5827717185020447   0.2818315029144287
 2.926085948944092    2.456019878387451
 2.361284017562866    1.554706692695618
 1.269596695899963    0.3775433897972107
 2.381398677825928    0.9649502635002136
 0.7168964743614197   0.279581218957901
 0.7853447198867798   0.3890695571899414
 0.09787571430206299  0.07662677764892578
 0.6306861639022827   0.5369247198104858
 2.736489772796631    2.247116327285767
 1.94603967666626     1.572363972663879
 0.5649696588516235   0.1202985346317291
 1.846064567565918    0.9564478397369385
 3.241876125335693    2.933679342269897
 0.3486618101596832   0.1322620809078217
 0.5495494604110718   0.2249503135681152
 1.402144432067871    0.4367192983627319
 1.704648017883301    0.5620185136795044
 2.76455545425415     2.180175542831421
 0.771792471408844    0.2554142475128174
 0.6716917753219604   0.1625197529792786
 0.6529009938240051   0.3913367390632629
 2.459049224853516    2.489468097686768
 2.502264738082886    1.469207286834717
 1.377356052398682    1.006454706192017
 2.501629590988159    1.463935613632202
 1.746583342552185    1.778771877288818
 1.311695337295532    0.6404507160186768
 0.1132853925228119   0.03858122229576111
 2.304062843322754    1.718276739120483
 1.387897491455078    1.338158369064331
 2.628668308258057    1.88865327835083
 0.3910094499588013   0.4413750469684601
 0.5195901393890381   0.2752395272254944
 1.559739828109741    0.7379049062728882
 0.1008158922195435   0.1069118976593018
 1.656118035316467    0.5603578686714172
 0.3850157856941223   0.08453401923179626
 1.822998762130737    1.086056113243103
 1.063482880592346    1.229818940162659
 0.2802935838699341   0.280495822429657
 0.3753490149974823   0.1222992539405823
 1.360774993896484    0.694694995880127
 0.9838985800743103   0.7559013366699219
 1.310160040855408    0.6683772802352905
 0.2777078747749329   0.1347154378890991
 1.752822637557983    0.7092588543891907
 1.787384629249573    1.708607912063599
 0.5487637519836426   0.5253009796142578
 0.1615917682647705   0.06200215220451355
 2.229980707168579    1.455924391746521
 0.2234749794006348   0.1648483276367188
 1.756441831588745    1.384652853012085
 0.4426904916763306   0.2048968076705933
 0.5460860133171082   0.2180910110473633
 2.048588514328003    0.7068601846694946
 0.9814440011978149   0.4740046262741089
 0.6714615821838379   0.5006920099258423
 3.254215002059937    3.339601516723633
 0.221343606710434    0.06065042316913605
 1.090240597724915    0.3625091910362244
 1.445556879043579    0.6548234224319458
 2.706470966339111    3.013420581817627
 1.966799736022949    0.6799885630607605
 1.105395555496216    0.6368265151977539
 2.099981069564819    0.8352831602096558
 0.809023380279541    0.5224380493164062
 1.75273334980011     0.9177911281585693
 1.07081127166748     0.4705184698104858
 1.044053435325623    0.4163010120391846
 0.319487065076828    0.08008736371994019
 1.997949600219727    1.33539891242981
 1.45174777507782     0.6683182120323181
 0.5398799180984497   0.4157179594039917
 1.430817365646362    1.035040020942688
 1.05884861946106     0.2871692180633545
 2.511984586715698    1.922580003738403
 0.9007753729820251   0.3953335881233215
 0.9476775527000427   0.6165857911109924
 4.060680866241455    2.511807680130005
 1.338338255882263    1.150154590606689
 0.1432214975357056   0.1187880486249924
 0.6871341466903687   0.3347259163856506
 2.985657691955566    1.005905985832214
 1.902834415435791    1.279191136360168
 2.239560842514038    1.387711882591248
 0.7401920557022095   0.4154186248779297
 1.582175731658936    0.8373141288757324
 0.4062711894512177   0.2128687798976898
 0.2287265956401825   0.1330725848674774
 1.354168653488159    0.4245617389678955
 1.451647043228149    1.284906268119812
 0.2772032916545868   0.05106841027736664
 0.4525724351406097   0.3799126148223877
 2.158275604248047    1.18121337890625
 1.240790605545044    1.263956189155579
 0.570466935634613    0.4952825903892517
 0.379540741443634    0.3240675330162048
 0.9339137077331543   0.5265955924987793
 2.351292133331299    2.28892183303833
 3.049583435058594    1.353437542915344
 0.8626329898834229   0.3787122964859009
 1.067959547042847    0.9943915009498596
 0.4683521389961243   0.1411736011505127
 0.6852624416351318   0.1461021304130554
 2.43301796913147     1.339958190917969
 3.09683895111084     1.223285913467407
 0.2373738288879395   0.2084051668643951
 2.005580425262451    1.180623054504395
 2.060267210006714    0.7445061206817627
 0.9518094062805176   0.4259288907051086
 1.30505359172821     0.6060411334037781
 0.2948529422283173   0.2034720778465271
 4.020797252655029    2.250537395477295
 1.697690606117249    1.660985231399536
 1.973909378051758    1.023475408554077
 1.179196834564209    0.2973412871360779
 1.804867506027222    1.500631332397461
 0.4271948337554932   0.1546968221664429
 1.810544967651367    0.5437115430831909
 0.2144871652126312   0.2155601680278778
 1.971004962921143    1.794032216072083
 0.1666308045387268   0.06998124718666077
 2.387229919433594    0.9965587854385376
 0.9876481890678406   0.3591785430908203
 0.5143190026283264   0.3979111909866333
 0.3536441326141357   0.1640810966491699
 1.31927216053009     1.139740228652954
 1.495367646217346    0.4567067623138428
 5.371759414672852    2.680616617202759
 0.8988857269287109   0.3659586906433105
 3.294275760650635    1.612228870391846
 2.195029497146606    1.263553619384766
 0.4344423711299896   0.4027806520462036
 0.6175357103347778   0.3073377013206482
 1.959732055664062    1.040626049041748
 1.570690512657166    1.002169728279114
 1.37516450881958     0.6344399452209473
 0.4433247148990631   0.1450732350349426
 1.279732346534729    0.5933235883712769
 3.04661750793457     2.322212696075439
 0.4299196004867554   0.2318362891674042
 1.068251013755798    0.3711612224578857
 1.333042502403259    0.6578747034072876
 0.6236265897750854   0.5756351947784424
 2.028625011444092    0.7826446294784546
 4.736709594726562    2.789298295974731
 2.944602727890015    2.695517539978027
 0.7811141014099121   0.3088400363922119
 1.171800851821899    1.193987131118774
 0.1204891800880432   0.07823485136032104
 0.2820388674736023   0.1833325624465942
 1.452001333236694    0.7576526403427124
 1.665496468544006    0.8497606515884399
 1.466719269752502    0.3546624183654785
 0.8333345651626587   0.461527943611145
 1.207075834274292    0.4242978096008301
 2.399866580963135    1.217517495155334
 1.395771145820618    0.9354504942893982
 0.9044986963272095   0.3465132713317871
 1.65724503993988     1.487231016159058
 0.3302417397499084   0.3211885094642639
 0.3274744153022766   0.1661862730979919
 1.113141655921936    0.7215864658355713
 0.942513108253479    0.318128228187561
 0.6790926456451416   0.3306997716426849
 1.22910475730896     0.9623886346817017
 3.211499214172363    1.80518913269043
 2.04265832901001     0.6860611438751221
 0.5702954530715942   0.2686807215213776
 2.553195953369141    0.8919488191604614
 0.2123913019895554   0.100361555814743
 2.091765642166138    1.663046360015869
 0.3592568337917328   0.1301231384277344
 3.278691530227661    2.788920879364014
 1.677111864089966    0.7411986589431763
 0.6157223582267761   0.6177502870559692
 1.759498596191406    1.570243120193481
 3.060559749603271    1.837206482887268
 1.083935618400574    0.3953487873077393
 2.301432609558105    0.7658663988113403
 1.305331230163574    0.5590728521347046
 0.7935092449188232   0.4332441687583923
 1.608588576316833    1.841386556625366
 3.661781549453735    3.005811929702759
 1.649954676628113    0.8385311961174011
 2.770987510681152    0.7348074913024902
 2.077046155929565    1.580965757369995
 2.728341817855835    2.501321792602539
 1.97290563583374     0.9468464851379395
 0.9321498870849609   0.8507802486419678
 0.6249422430992126   0.1999362707138062
 1.966726779937744    1.414257764816284
 1.387549757957458    0.5553285479545593
 1.162707209587097    0.9989607334136963
 3.349388360977173    3.048128843307495
 1.615878820419312    1.066223621368408
 2.217725038528442    1.853153824806213
 1.254345059394836    0.5770947933197021
 2.165317535400391    1.686163187026978
 1.090342402458191    0.8882337808609009
 1.963691353797913    1.577067852020264
 2.300664186477661    0.775519847869873
 2.174415588378906    2.163147926330566
 3.194912910461426    3.083010196685791
 0.6132115721702576   0.455743670463562
 0.2991711497306824   0.3435781002044678
 1.72498631477356     0.8321107029914856
 1.818405508995056    0.6699681282043457
 0.3265847563743591   0.07239338755607605
 2.806090831756592    2.031131267547607
 1.422814011573792    1.317966341972351
 1.001385450363159    0.4665126800537109
 2.237600326538086    1.287406921386719
 0.5131442546844482   0.1661989092826843
 0.359592080116272    0.3315204381942749
 5.406245708465576    2.241014957427979
 2.215490102767944    1.933785200119019
 2.071054935455322    1.096518993377686
 0.3190367817878723   0.2898530960083008
 0.3143155574798584   0.1159597337245941
 2.048731565475464    1.817103147506714
 0.383534848690033    0.09471303224563599
 0.7540797591209412   0.3025460243225098
 1.920684218406677    0.5522585511207581
 1.09328031539917     1.012299776077271
 4.968544960021973    4.486836433410645
 1.123175024986267    0.4012680053710938
 0.3515427708625793   0.3906823694705963
 0.07743209600448608  0.07592815160751343
 1.459322333335876    1.380679488182068
 0.4251692891120911   0.07600006461143494
 0.4236750900745392   0.09386909008026123
 0.704920768737793    0.8101027011871338
 1.137803673744202    0.3037962913513184
 0.5565847158432007   0.1937671899795532
 3.846255779266357    3.313637256622314
 0.8761810660362244   0.2338281869888306
 2.00144362449646     1.020567893981934
 0.4743373394012451   0.1275889873504639
 0.6256714463233948   0.1651224493980408
 1.692899346351624    0.5618686676025391
 2.754036903381348    1.38630998134613
 1.847290635108948    1.597787618637085
 1.934565186500549    1.537831902503967
 0.2850175201892853   0.1659571528434753
 1.272502541542053    0.6638644933700562
 1.874065399169922    0.8377330303192139
 0.5863088369369507   0.5846683382987976
 0.5629678964614868   0.4085676372051239
 0.2049808502197266   0.1721491813659668
 0.1929396986961365   0.1317317187786102
 0.8227226734161377   0.2235834747552872
 0.9537990689277649   0.3630053400993347
 1.670444250106812    1.529052495956421
 3.327351331710815    1.894514918327332
 2.050874710083008    1.701166391372681
 1.648339629173279    0.4899916648864746
 2.395945072174072    2.045217990875244
 1.492424011230469    0.7798246145248413
 0.2006514668464661   0.2027897238731384
 2.627121448516846    1.909960508346558
 0.5398332476615906   0.2807654738426208
 1.725329756736755    1.275913000106812
 1.754117727279663    0.7740089893341064
 1.443924427032471    0.9708757400512695
 0.2590068876743317   0.1868636608123779
 0.7792396545410156   0.4105904102325439
 1.822425365447998    0.8606479167938232
 1.189516305923462    0.4619080424308777
 0.5060593485832214   0.3485960960388184
 3.382220268249512    2.690450668334961
 0.713128924369812    0.190312385559082
 2.597218036651611    1.511316537857056
 2.191625833511353    1.646746397018433
 1.933123469352722    1.39949643611908
 0.7419444918632507   0.3649508953094482
 0.7453815340995789   0.4837732315063477
 1.324321985244751    1.202165484428406
 0.4675856828689575   0.3951191902160645
 2.756021499633789    1.948277950286865
 1.301966071128845    0.3301419019699097
 6.252571105957031    4.210818767547607
 1.292735457420349    0.3673040270805359
 0.8725354075431824   0.5573086738586426
 0.2616723775863647   0.2517014145851135
 1.047979831695557    0.5371880531311035
 2.0478515625         0.6813044548034668
 0.6684039235115051   0.2012050151824951
 2.32497501373291     1.656172752380371
 0.2368357181549072   0.1860297322273254
 0.6625389456748962   0.2398672699928284
 3.000749826431274    1.543394446372986
 0.7329050302505493   0.134064793586731
 1.933801412582397    1.362703204154968
 0.1716811060905457   0.09097704291343689
 0.09994393587112427  0.04767638444900513
 2.794398784637451    1.643968105316162
 2.967537641525269    2.861245393753052
 0.3870968818664551   0.1479780673980713
 2.979238748550415    1.164970993995667
 1.508495092391968    0.9467060565948486
 1.879046320915222    0.4813897013664246
 5.062397003173828    2.825976371765137
 0.5929738283157349   0.166201114654541
 0.9498189687728882   0.6760300397872925
 0.8271450996398926   0.2293812036514282
 0.1893733739852905   0.1528229415416718
 0.7173055410385132   0.2304142713546753
 1.467097759246826    1.283467054367065
 0.5150806307792664   0.1602364778518677
 0.95014488697052     0.5711877346038818
 0.4031239748001099   0.294349193572998
 0.6771183013916016   0.7864928245544434
 1.561983346939087    0.5961983203887939
 0.7694393396377563   0.2733768820762634
 0.9136737585067749   0.3807603716850281
 2.571595907211304    0.7853612303733826
 0.09445193409919739  0.07756224274635315
 1.346475958824158    0.6518709659576416
 2.783556699752808    2.116919994354248
 1.571863412857056    1.564077734947205
 2.494410276412964    2.725915908813477
 1.598031282424927    0.7051225900650024
 0.5790436267852783   0.2641444206237793
 0.3675118684768677   0.2876957654953003
 0.6288325786590576   0.4792441725730896
 1.43539571762085     0.6482064723968506
 1.461800694465637    0.8781222105026245
 1.461320996284485    1.310912370681763
 0.2763780355453491   0.231442928314209
 1.986125349998474    1.17705237865448
 2.53612232208252     2.272378444671631
 2.232714891433716    1.462633848190308
 0.3274518251419067   0.1058945059776306
 0.9112736582756042   0.4409014582633972
 0.6082355976104736   0.3283374309539795
 1.240184426307678    0.7172078490257263
 2.84157133102417     1.395001888275146
 0.2251015454530716   0.1242293789982796
 1.175431370735168    0.9021797776222229
 2.189999103546143    1.036761164665222
 2.127472162246704    1.826816320419312
 0.8606925010681152   0.3073428869247437
 0.1685011833906174   0.1096339225769043
 1.981691837310791    1.350184440612793
 0.8188615441322327   0.2514247298240662
 2.482705116271973    2.446873426437378
 2.479754447937012    2.647514581680298
 0.2815598845481873   0.1558654606342316
 1.992976903915405    1.293562412261963
 0.3726734817028046   0.1096416637301445
 2.78413200378418     2.493826150894165
 2.036785840988159    0.5902843475341797
 1.234661340713501    0.4727537035942078
 1.160587668418884    0.9811376333236694
 1.263981819152832    0.6093124151229858
 1.559879302978516    0.7837751507759094
 0.4876530766487122   0.2299578785896301
 1.060757160186768    0.5872418880462646
 0.9333312511444092   0.3825376033782959
 0.4138719141483307   0.09683734178543091
 2.947078943252563    2.343462944030762
 0.7898792028427124   0.2473796010017395
 0.4826017916202545   0.2531107664108276
 0.4528890252113342   0.2420851588249207
 4.095510005950928    3.655554294586182
 1.458387613296509    0.6470109224319458
 1.17433774471283     0.3884547352790833
 0.7064633369445801   0.1783073544502258
 0.9719733595848083   1.000212788581848
 0.2748110592365265   0.2306360006332397
 3.318057060241699    3.011074304580688
 1.589807987213135    1.397895574569702
 1.161533832550049    0.433910608291626
 2.150373220443726    1.073722124099731
 0.3330653309822083   0.2240880131721497
 0.2780497074127197   0.153302788734436
 2.924049377441406    0.9464095830917358
 1.29972517490387     0.4046459197998047
 1.399789094924927    0.5599589943885803
 0.8589769005775452   0.2676215171813965
 1.773609399795532    0.5689270496368408
 2.894672393798828    2.788381099700928
 3.121542453765869    2.728243589401245
 0.2481576800346375   0.1233986616134644
 0.4140657186508179   0.121286541223526
 4.09831714630127     1.860198855400085
 1.718807339668274    0.6237363219261169
 0.7110244035720825   0.2029993534088135
 2.332096099853516    1.39940619468689
 1.370711803436279    0.4982447624206543
 3.283449649810791    2.921568870544434
 0.8728492856025696   0.1916711330413818
 0.4679702818393707   0.1103065460920334
 1.675481557846069    1.208547949790955
 6.100677013397217    2.52690315246582
 0.297124981880188    0.1774707436561584
 2.678788185119629    1.389060020446777
 1.153528571128845    0.4644609689712524
 0.6495155692100525   0.308422863483429
 2.152944803237915    1.136489748954773
 0.9455094933509827   0.4184987545013428
 1.530935645103455    0.7036142349243164
 1.596300005912781    0.7012871503829956
 1.898586511611938    1.220005631446838
 0.5151940584182739   0.370983362197876
 3.45287036895752     3.009980440139771
 2.952253341674805    1.143854975700378
 1.741989731788635    1.859518885612488
 1.170647263526917    0.7663441300392151
 0.9661579132080078   0.6572813987731934
 2.421948194503784    1.72392749786377
 1.357206225395203    0.8683634996414185
 2.898027181625366    1.776646852493286
 0.2369878888130188   0.1610948741436005
 1.260755658149719    0.6059685945510864
 2.177735567092896    1.286092400550842
 1.650150895118713    0.7483437061309814
 0.9819843769073486   0.4709281921386719
 1.099811792373657    0.6317290067672729
 0.751055896282196    0.4492093622684479
 1.430288553237915    0.5684548020362854
 0.3760484457015991   0.08606258034706116
 0.6498900055885315   0.4469233155250549
 0.4986496567726135   0.1742632985115051
 0.2765117883682251   0.08701804280281067
 1.342524647712708    0.7076963782310486
 1.15290379524231     0.3526273965835571
 0.9810286164283752   0.4837298393249512
 1.23521876335144     0.3655518293380737
 1.437722206115723    0.6857213973999023
 0.5808067917823792   0.1931132972240448
 2.399799585342407    1.351150751113892
 1.579164743423462    0.6532849073410034
 2.422013282775879    2.484519958496094
 0.2398045659065247   0.2350010275840759
 1.473122358322144    0.8231176137924194
 2.034006595611572    0.8516656160354614
 1.008247494697571    0.2375481128692627
 2.480822086334229    1.841069459915161
 0.6159071922302246   0.2120611667633057
 0.4393578767776489   0.2180048227310181
 0.4520487785339355   0.1848698854446411
 0.6960561871528625   0.170208215713501
 2.635409593582153    1.153793096542358
 2.657578468322754    2.473649501800537
 0.344435065984726    0.1552547216415405
 1.16563892364502     0.6218423843383789
 1.53184700012207     1.229372382164001
 1.166650295257568    0.4268795847892761
 1.591196775436401    0.8470784425735474
 2.056395053863525    1.339208126068115
 4.295649528503418    2.812206268310547
 0.2245654612779617   0.1427910327911377
 2.39173150062561     1.955114245414734
 0.3612576723098755   0.2915570735931396
 3.465160846710205    2.757419347763062
 0.7551941871643066   0.7488881349563599
 1.22456681728363     0.8884233236312866
 0.7492387294769287   0.3441202640533447
 0.5171474814414978   0.4297914206981659
 0.861906111240387    0.6131680607795715
 1.121914505958557    0.6964590549468994
 1.767873525619507    0.5148689746856689
 0.214593917131424    0.1038348078727722
 3.185784816741943    2.63288140296936
 3.469051837921143    3.209314107894897
 1.902812004089355    1.209713935852051
 1.549162149429321    0.8254365921020508
 1.153767824172974    1.012500047683716
 1.275764346122742    0.9988707900047302
 0.914825439453125    0.5733306407928467
 1.073565006256104    0.6113110780715942
 0.5385138988494873   0.2496214509010315
 1.271854877471924    0.5600034594535828
 1.513359785079956    0.7530550956726074
 2.154292106628418    1.798289060592651
 0.4837136268615723   0.2729935646057129
 2.046005725860596    1.595760226249695
 2.570545196533203    1.58735716342926
 1.54753041267395     0.8960332870483398
 0.6192535161972046   0.7597050666809082
 3.398851633071899    2.057147741317749
 2.162939071655273    0.8406209945678711
 1.820959210395813    0.8050005435943604
 0.2393445372581482   0.074005126953125
 3.299697160720825    2.153687477111816
 1.672688603401184    0.6721951961517334
 1.06801164150238     0.3987730145454407
 0.6874228715896606   0.1840460896492004
 0.7966266870498657   0.2892822027206421
 1.883813619613647    1.584246873855591
 0.05132667720317841  0.04736058413982391
 4.054126739501953    3.359592914581299
 1.433336496353149    1.121236681938171
 0.6607251167297363   0.5140092968940735
 0.8928852081298828   0.3192121386528015
 4.485664844512939    2.095476865768433
 0.6742470264434814   0.6694536209106445
 4.788314819335938    2.794063091278076
 0.5614601373672485   0.1687746644020081
 1.764880895614624    0.7534334659576416
 1.05334484577179     0.4220754504203796
 0.87359619140625     0.8763583898544312
 1.05382251739502     0.247308611869812
 1.563977122306824    1.464539408683777
 2.159394264221191    1.674144148826599
 1.438222646713257    1.183161020278931
 1.424256205558777    0.4443513154983521
 0.5565707683563232   0.2062795758247375
 0.7476191520690918   0.5316914319992065
 0.4266535937786102   0.1174895167350769
 0.2015541195869446   0.1485633254051208
 0.1271425783634186   0.1228131055831909
 1.595465302467346    0.6949102282524109
 4.076542854309082    3.864742517471313
 2.401923179626465    1.698830127716064
 0.5133997201919556   0.4738078713417053
 0.9558151960372925   0.3034516870975494
 0.7607157826423645   0.3453198671340942
 1.246503829956055    0.8980075120925903
 1.085698843002319    0.7182024717330933
 3.242215871810913    1.712319612503052
 1.593172550201416    1.246685385704041
 0.2841846644878387   0.04874901100993156
 3.001951932907104    1.811485528945923
 0.6762880086898804   0.3272132873535156
 3.569393396377563    2.331483840942383
 2.164060115814209    0.7422057390213013
 4.393102169036865    1.643200159072876
 0.7537038326263428   0.4062834084033966
 0.2879664599895477   0.2543426156044006
 0.5162539482116699   0.3658452033996582
 2.069488048553467    2.138838291168213
 1.328737854957581    0.3953695893287659
 3.094272375106812    1.085350275039673
 0.9250905513763428   0.3521749377250671
 1.681171417236328    1.798356652259827
 0.275669127702713    0.07827043533325195
 1.942979097366333    1.756420016288757
 2.046308755874634    1.061334609985352
 0.7473269104957581   0.7640978693962097
 2.436570167541504    2.140800476074219
 2.414026737213135    1.874008655548096
 0.662462055683136    0.184445858001709
 1.811417460441589    1.603932619094849
 1.192674398422241    0.5832270383834839
 0.1799952983856201   0.1975418925285339
 1.203863501548767    0.366895318031311
 1.584653854370117    1.799371957778931
 0.90826416015625     0.4337199926376343
 1.717997908592224    1.257195234298706
 0.5032308101654053   0.4473114013671875
 1.066995024681091    0.3062111735343933
 1.520566940307617    0.4228740930557251
 2.201664686203003    2.005004167556763
 1.734587430953979    0.6663444042205811
 0.402437686920166    0.3002617955207825
 1.759684801101685    1.454322814941406
 1.989408493041992    1.319348096847534
 0.5166999101638794   0.1778499484062195
 2.398163318634033    2.026589393615723
 1.558983683586121    1.180315613746643
 0.6238604187965393   0.3647489547729492
 0.3369320034980774   0.1567245125770569
 1.149491786956787    0.29792720079422
 2.714320182800293    0.8763203620910645
 2.440176248550415    2.445272922515869
 1.151647806167603    0.7442542314529419
 0.4409452676773071   0.3352124094963074
 1.255438566207886    0.4032349586486816
 0.2593931555747986   0.1011097431182861
 1.945376873016357    1.407649397850037
 2.318004131317139    2.034499645233154
 2.157211065292358    0.7136179208755493
 0.6756191253662109   0.2235277891159058
 0.9073855876922607   0.5737154483795166
 1.575913429260254    1.357291340827942
 2.102983713150024    1.654847860336304
 4.312032699584961    4.321972846984863
 0.6313324570655823   0.2114146947860718
 0.9754709601402283   0.8298708200454712
 0.5239018201828003   0.276661217212677
 1.059516549110413    0.3516436219215393
 1.299723148345947    1.206530570983887
 2.272619009017944    0.8891758918762207
 2.057787895202637    2.144701957702637
 0.1185975968837738   0.1066742241382599
 2.53844141960144     2.926153421401978
 0.8163836002349854   0.3385157585144043
 2.241436958312988    0.6331566572189331
 0.3817422389984131   0.1688011884689331
 2.309346199035645    1.887899160385132
 1.054273009300232    0.3637049794197083
 1.24424147605896     0.7830508947372437
 0.6476801037788391   0.2481333613395691
 0.8568647503852844   0.2112052440643311
 1.549594521522522    0.6709789037704468
 1.18451726436615     0.4847836494445801
 0.2182401716709137   0.08379387855529785
 1.566967725753784    0.5501707196235657
 0.8447414636611938   0.2006278038024902
 6.634742736816406    3.359898328781128
 3.35171365737915     2.316173076629639
 0.8718817234039307   0.3701045513153076
 1.457377910614014    0.4995412230491638
 0.6537797451019287   0.1378985643386841
 0.3355037868022919   0.2383173704147339
 0.602800726890564    0.150908350944519
 2.146978616714478    1.595227956771851
 0.6418556571006775   0.4362336397171021
 1.697100162506104    0.6024740934371948
 0.2869389057159424   0.1249198913574219
 0.1782232522964478   0.06486949324607849
 2.166240215301514    2.014139652252197
 1.872138381004333    1.034992933273315
 0.3880794048309326   0.1537485122680664
 2.709513187408447    2.004916191101074
 2.032462596893311    1.294092416763306
 1.147518038749695    1.12313711643219
 2.549887657165527    2.144301891326904
 1.852982521057129    1.735974907875061
 3.161794185638428    2.705402851104736
 1.623860716819763    0.5841134786605835
 1.312906980514526    0.8203794956207275
 1.15942108631134     0.3959590196609497
 6.727849006652832    3.266482591629028
 1.58751106262207     1.341996669769287
 2.656103134155273    2.081121921539307
 0.2633190453052521   0.1075872778892517
 3.067809104919434    1.564460277557373
 1.069450855255127    1.245063662528992
 0.7123678922653198   0.5217793583869934
 2.277820348739624    2.303210020065308
 9.065710067749023    4.291074752807617
 0.1925721317529678   0.133722186088562
 0.5203163027763367   0.4135713875293732
 0.5488433837890625   0.1493664979934692
 4.316496849060059    1.602387070655823
 1.783359527587891    0.6417192220687866
 1.079227685928345    0.7111056447029114
 0.8364107608795166   0.2561743259429932
 1.276550769805908    0.3606459498405457
 1.59960675239563     1.02449643611908
 2.69690465927124     2.420952081680298
 0.6257408261299133   0.2129740715026855
 0.5742014050483704   0.4831410646438599
 0.5447615385055542   0.3540130853652954
 0.5875746011734009   0.1576077938079834
 2.504453659057617    1.956700325012207
 2.111880540847778    1.860795259475708
 0.5041757822036743   0.3845478296279907
 0.5229071974754333   0.1792827844619751
 0.9704396724700928   0.2778165340423584
 2.057393789291382    0.7625006437301636
 0.4891907572746277   0.4336147010326385
 0.4496990740299225   0.4106172323226929
 1.613681435585022    0.5237581729888916
 2.956075668334961    2.187313556671143
 0.7526608109474182   0.6252559423446655
 0.4783730804920197   0.1657326221466064
 4.36372709274292     4.406814575195312
 0.1161480620503426   0.04600943624973297
 0.5515827536582947   0.1598911881446838
 2.557629108428955    2.492856025695801
 0.8952751159667969   0.8332725763320923
 1.043280363082886    1.073683381080627
 0.881522536277771    0.2478834390640259
 4.036319732666016    1.147434949874878
 1.450394868850708    1.040262818336487
 1.739224195480347    0.7926347255706787
 1.206077575683594    0.5403952598571777
 0.7133986949920654   0.1763155162334442
 1.209521293640137    1.253487348556519
 0.4245488345623016   0.1018553972244263
 0.1294767558574677   0.1181646287441254
 0.5939685702323914   0.1367595791816711
 1.546719789505005    1.183911204338074
 0.9745210409164429   1.126171588897705
 1.222028613090515    1.314250707626343
 1.00137197971344     0.4613587856292725
 1.257500767707825    0.3266689777374268
 1.751649975776672    0.9655254483222961
 0.9205829501152039   0.3333756923675537
 0.2755342721939087   0.08042320609092712
 2.313700914382935    2.189573764801025
 2.016805171966553    0.6639342308044434
 1.579149127006531    0.5698496103286743
 2.276565074920654    1.819655179977417
 1.60149085521698     0.6502683162689209
 0.9822536110877991   0.5897417068481445
 2.008683919906616    1.060219287872314
 3.665345191955566    3.628976345062256
 2.519126176834106    1.675772786140442
 0.2145941853523254   0.214738667011261
 0.9145735502243042   0.4189112782478333
 0.9263661503791809   0.4852547645568848
 1.082009196281433    0.6800650358200073
 0.1839759647846222   0.1616842895746231
 0.5117624402046204   0.1529515087604523
 0.1093400344252586   0.07121151685714722
 0.5134934186935425   0.1104918420314789
 2.633649349212646    2.612744092941284
 2.299251556396484    1.680913209915161
 0.9199314117431641   0.6191850900650024
 1.718773603439331    0.479894757270813
 0.4119718074798584   0.264885425567627
 2.099826097488403    1.999284982681274
 2.138324022293091    0.9053034782409668
 1.194584488868713    0.2920078635215759
 0.9280308485031128   0.3297277688980103
 0.344977855682373    0.1872641444206238
 1.501754879951477    1.444170117378235
 1.877092599868774    1.41248083114624
 5.192470073699951    4.815567016601562
 1.075655937194824    0.581854522228241
 0.1743779182434082   0.1401651799678802
 1.579559803009033    0.5482901334762573
 2.182907342910767    1.752260446548462
 0.7704724669456482   0.4443799257278442
 0.3808592855930328   0.4344102740287781
 1.770978212356567    1.850519061088562
 0.9860020875930786   0.6847594976425171
 2.459410667419434    1.920912265777588
 2.161978721618652    1.090257883071899
 0.308247834444046    0.1549111604690552
 2.638954162597656    2.614293098449707
 2.529105424880981    2.280406713485718
 2.24336051940918     1.968072175979614
 3.376670360565186    3.417833805084229
 0.955739438533783    0.3912366628646851
 3.281929969787598    0.9538120031356812
 1.046563744544983    0.8672889471054077
 1.92374587059021     1.812081098556519
 2.137529373168945    2.055816173553467
 0.5120197534561157   0.1093965172767639
 2.610718011856079    1.99628734588623
 1.224402904510498    0.6185170412063599
 2.044002771377563    0.6039832234382629
 0.9397391080856323   0.3849947452545166
 1.792370319366455    1.156014323234558
 0.4206079244613647   0.4532874524593353
 5.020209312438965    4.818843364715576
 2.389915466308594    1.499644041061401
 0.1811351478099823   0.1062673032283783
 1.467023372650146    1.216395616531372
 0.4154683649539948   0.1345571875572205
 0.8334218859672546   0.6961368322372437
 1.187706351280212    1.153103351593018
 1.009351968765259    0.4144127368927002
 2.900411605834961    2.223695516586304
 3.775856256484985    2.976260662078857
 1.890095949172974    1.746153950691223
 0.819572925567627    0.8100293874740601
 3.427013635635376    2.852880477905273
 0.7022876739501953   0.2582597136497498
 1.36574912071228     1.225600838661194
 0.7954481840133667   0.2412761449813843
 3.462663888931274    2.456648826599121
 0.3594330549240112   0.3883007168769836
 0.5180099606513977   0.421236515045166
 0.4881621897220612   0.240006610751152
 3.122532367706299    2.924587965011597
 0.8539172410964966   0.5109657049179077
 2.658725738525391    2.320878267288208
 0.8032213449478149   0.1832365393638611
 0.8415015935897827   0.3100628852844238
 0.8381139636039734   0.301966667175293
 1.105658888816833    0.4757349491119385
 0.3770298063755035   0.2116715610027313
 1.149072289466858    0.8450635075569153
 4.45911169052124     4.610648155212402
 2.051039695739746    1.990502953529358
 0.8238890767097473   0.2733005881309509
 0.3785284459590912   0.4143011271953583
 2.018136739730835    1.889793872833252
 0.1399293690919876   0.1124933362007141
 1.993511080741882    1.429232478141785
 2.271763801574707    1.275537252426147
 0.9341853260993958   0.365058958530426
 2.147473812103271    2.057074546813965
 2.081846714019775    1.492796540260315
 1.66451108455658     1.512120246887207
 0.9218288660049438   0.3957622051239014
 2.130532503128052    0.9828273057937622
 0.6051753759384155   0.1467334926128387
 0.8769635558128357   0.2374701499938965
 1.638996362686157    1.142223715782166
 1.30207097530365     1.209925293922424
 0.6672750115394592   0.2067338526248932
 1.264190912246704    0.3177876472473145
 1.578577399253845    0.7691944241523743
 0.4204601049423218   0.3047482371330261
 4.216324806213379    2.06598687171936
 2.204270839691162    2.028307437896729
 0.8772103786468506   0.835888683795929
 0.4930183291435242   0.2948574423789978
 0.5468383431434631   0.1806279420852661
 0.6246069669723511   0.3054920434951782
 2.813255310058594    2.379467725753784
 1.56950569152832     1.676579236984253
 1.374187231063843    1.164861917495728
 1.786085605621338    1.641180038452148
 1.106024384498596    0.5663340091705322
 0.5751965045928955   0.4676662087440491
 2.008856773376465    1.798607468605042
 1.22493052482605     0.7572966814041138
 1.606444835662842    0.7515312433242798
 0.4533294439315796   0.5134434700012207
 1.012602806091309    0.837044358253479
 0.9333378076553345   0.9648265838623047
 1.355112552642822    1.232051134109497
 0.8512362241744995   0.2914812564849854
 0.7522966265678406   0.4472548961639404
 1.365816116333008    0.6366223096847534
 0.1580890417098999   0.1465675830841064
 0.5330600738525391   0.2048404216766357
 0.3732122480869293   0.1093128323554993
 0.3297281861305237   0.09010928869247437
 1.905521512031555    1.79071581363678
 0.08648210763931274  0.0714074969291687
 0.5459444522857666   0.2232123613357544
 1.261101245880127    0.792719841003418
 0.9533277153968811   0.4238232374191284
 0.4958749413490295   0.3873409032821655
 1.582253694534302    1.789040803909302
 0.5930964350700378   0.1087009310722351
 1.63212525844574     0.7132192850112915
 0.4992804527282715   0.1819744259119034
 0.9866325855255127   0.3462559580802917
 0.7007198333740234   0.7823163270950317
 0.9619254469871521   0.2938746213912964
 1.634374141693115    0.5589172840118408
 1.237123727798462    1.139818668365479
 1.62208080291748     1.398601770401001
 1.978480815887451    1.969121813774109
 1.674297571182251    1.686717510223389
 0.832216203212738    0.4591876864433289
 0.1647515892982483   0.1572388410568237
 3.872014284133911    2.813872098922729
 0.4791182279586792   0.1300482749938965
 3.982449054718018    2.765341281890869
 1.281742334365845    0.5518313646316528
 2.907103538513184    2.264743328094482
 1.27259635925293     0.3730355501174927
 0.9543255567550659   0.2060033679008484
 0.721759021282196    0.2056381106376648
 3.329428911209106    3.05197548866272
 1.528810858726501    1.011244535446167
 5.283347129821777    1.863887906074524
 1.082603812217712    0.5111286640167236
 3.261290788650513    1.674082279205322
 1.659592628479004    0.4671409130096436
 2.097491979598999    1.160425186157227
 0.9429340362548828   0.2592493295669556
 0.1400823593139648   0.1223799884319305
 0.4484013319015503   0.1956095099449158
 0.8745020627975464   0.3275387287139893
 2.438489198684692    2.026365756988525
 0.2477308213710785   0.1998755931854248
 1.256177663803101    0.3538179397583008
 5.76710319519043     5.512160301208496
 1.173108339309692    0.6024107933044434
 1.885696887969971    1.60637104511261
 0.340662807226181    0.1251346468925476
 1.12763237953186     0.2782731652259827
 0.8982572555541992   0.2466544508934021
 0.09970062971115112  0.06319448351860046
 1.215556621551514    0.553256630897522
 1.166800975799561    0.8034723401069641
 0.6881399750709534   0.462601900100708
 2.072064638137817    1.743125438690186
 1.847739815711975    1.873263478279114
 1.818881273269653    1.431985378265381
 0.3624266684055328   0.1268584430217743
 1.72639536857605     1.129220724105835
 1.200433731079102    0.2759889364242554
 0.12483811378479     0.1027075052261353
 0.5025391578674316   0.1353779435157776
 0.7605324387550354   0.2519098520278931
 0.2387571334838867   0.1263723969459534
 0.5513701438903809   0.5415058135986328
 1.128089189529419    0.3506498336791992
 1.086743116378784    0.9223234057426453
 1.034343123435974    0.9943464994430542
 2.251262664794922    1.721279621124268
 1.513150334358215    1.501200199127197
 3.97306489944458     3.522209644317627
 0.3335336744785309   0.1893205642700195
 1.320553660392761    0.8072247505187988
 2.548533916473389    0.9396167993545532
 1.302764892578125    0.9459120631217957
 1.817906379699707    1.831936597824097
 0.2467231154441833   0.1202846765518188
 0.6831004619598389   0.2453455924987793
 0.6339317560195923   0.1985988616943359
 1.748217463493347    1.290501356124878
 2.257952213287354    1.174877643585205
 0.9429698586463928   0.3194175958633423
 0.8972079753875732   0.4077775478363037
 1.308774709701538    0.6570788621902466
 1.601614832878113    1.184205293655396
 1.100001096725464    0.5741464495658875
 0.7914278507232666   0.4346213340759277
 0.9752547144889832   0.4113302230834961
 0.4932322800159454   0.2546906471252441
 2.228791952133179    2.086360216140747
 1.711576581001282    1.03706967830658
 0.4518100619316101   0.245087742805481
 0.6960151195526123   0.8237791061401367
 2.911103248596191    1.744471311569214
 0.6043036580085754   0.2017378807067871
 0.5298128128051758   0.19231116771698
 1.31710958480835     0.5732578039169312
 2.609887361526489    1.387224435806274
 2.729451894760132    2.391759872436523
 1.398257493972778    0.4772142767906189
 0.9011576771736145   0.3750016689300537
 1.421630024909973    1.3184894323349
 3.118135452270508    1.582748651504517
 1.385248899459839    1.016492962837219
 2.565962791442871    0.7357927560806274
 0.2916547656059265   0.3376559615135193
 0.7517480850219727   0.1862385869026184
 1.48583996295929     1.419933319091797
 0.7073026895523071   0.4428609609603882
 1.260196566581726    0.4355401992797852
 1.91590404510498     1.412125587463379
 0.888638973236084    0.5002430081367493
 0.4723318219184875   0.2261900901794434
 1.620070934295654    0.5167602300643921
 1.751175403594971    1.763453841209412
 1.851219773292542    1.432212233543396
 1.95868980884552     0.8964064121246338
 0.169752299785614    0.0797109454870224
 0.9109108448028564   0.8108953833580017
 0.4277201890945435   0.109895184636116
 1.724445104598999    1.40511679649353
 1.491773009300232    1.396042346954346
 0.4711737632751465   0.107875794172287
 0.4913028478622437   0.1049067974090576
 2.510907173156738    1.689683556556702
 1.419461250305176    0.4886209964752197
 2.607471466064453    1.470222234725952
 0.6239553689956665   0.2060677409172058
 0.4688504040241241   0.3152172863483429
 2.343696355819702    1.239946126937866
 0.7026689052581787   0.2986501455307007
 1.694864273071289    1.716990351676941
 0.6183739304542542   0.1832652986049652
 2.078906536102295    0.6254668235778809
 0.5109530687332153   0.2642782628536224
 0.5857812166213989   0.5467090010643005
 0.2288269996643066   0.2216506004333496
 0.2696236968040466   0.1222248375415802
 1.04407525062561     0.323305606842041
 0.3186608552932739   0.1608861684799194
 1.073435664176941    0.423197865486145
 0.5884584188461304   0.2738973498344421
 1.605517625808716    0.8708581924438477
 0.8331202864646912   0.5930697917938232
 1.824402332305908    1.361281275749207
 1.228112697601318    0.5573136806488037
 0.4950939416885376   0.1794893592596054
 2.167038917541504    1.675196528434753
 1.004222750663757    0.7363051176071167
 0.251028448343277    0.2166235446929932
 2.626005411148071    2.830178499221802
 1.064665913581848    0.9744732975959778
 0.5956115126609802   0.1466318368911743
 1.97700023651123     1.317899465560913
 4.236093044281006    1.683442115783691
 0.7980074882507324   0.3769545555114746
 0.1496325731277466   0.1711768507957458
 2.379429340362549    2.309186220169067
 0.8102762699127197   0.3191509246826172
 0.9478155970573425   0.4240551590919495
 0.7671741247177124   0.7107716798782349
 0.4198561310768127   0.2608258724212646
 1.951300501823425    0.5623217225074768
 2.357243061065674    1.782915353775024
 0.9604759216308594   1.075652837753296
 1.222679257392883    1.209793448448181
 2.016561508178711    1.553274393081665
 0.5424625873565674   0.1040935516357422
 0.5985530018806458   0.3473438322544098
 0.7675648927688599   0.6016317009925842
 1.699827075004578    0.836921215057373
 0.6455128788948059   0.3352197408676147
 3.844507694244385    3.31315541267395
 1.079506874084473    0.5948898792266846
 1.316244125366211    1.202360272407532
 0.5777847766876221   0.2789750099182129
 1.066712498664856    0.341429591178894
 3.775141477584839    2.318272113800049
 1.494995355606079    1.078428745269775
 2.951452016830444    1.313056230545044
 0.7979190349578857   0.6391227245330811
 2.528547048568726    1.325300931930542
 1.887641549110413    1.376556158065796
 0.2817074358463287   0.08632175624370575
 0.8932336568832397   0.9529261589050293
 2.013345241546631    0.657700777053833
 3.588587045669556    3.052932739257812
 0.9026517868041992   0.7877285480499268
 1.353806376457214    0.4793803691864014
 1.297433853149414    1.276837348937988
 0.7376765012741089   0.7661653161048889
 1.89987587928772     0.7816294431686401
 0.9781484603881836   0.3277395367622375
 0.8522813320159912   0.4983223676681519
 2.273948669433594    0.7247645854949951
 0.2213947474956512   0.1908732652664185
 1.242032051086426    0.3378679752349854
 1.809211134910583    1.241949796676636
 0.3358236849308014   0.09594041109085083
 1.265994310379028    0.6198616027832031
 0.7893768548965454   0.3072248697280884
 1.917585134506226    2.254251956939697
 0.8474003672599792   0.6860501766204834
 2.378928184509277    1.970337390899658
 0.7717314958572388   0.5109230279922485
 2.884404420852661    2.886804103851318
 0.5720853209495544   0.167454719543457
 1.195691823959351    0.6833826303482056
 0.5453441143035889   0.1328396499156952
 0.658887505531311    0.5537059903144836
 2.22625207901001     1.132266044616699
 0.206351637840271    0.11666339635849
 0.2836344242095947   0.1420446038246155
 0.6627548933029175   0.2027410864830017
 1.709789752960205    1.583870053291321
 4.190070152282715    1.909213185310364
 2.225671768188477    1.439363360404968
 2.255707740783691    1.644814014434814
 1.656273245811462    1.000617504119873
 1.233631134033203    0.6270571947097778
 0.9440983533859253   0.4234144687652588
 0.6831548810005188   0.1835470199584961
 0.7655919790267944   0.3221063613891602
 2.064146041870117    1.132667303085327
 4.526379108428955    3.991111040115356
 1.725954055786133    1.750849723815918
 2.004005670547485    1.557618737220764
 0.6387701034545898   0.2886512875556946
 0.5369769334793091   0.1685900688171387
 0.4837167263031006   0.189638078212738
 0.201726496219635    0.1054720282554626
 1.093104004859924    0.2622470259666443
 0.1038325726985931   0.07075855135917664
 1.73002290725708     1.469047069549561
 1.704005002975464    1.524199962615967
 0.5711222887039185   0.3701862096786499
 1.113260626792908    0.3919854164123535
 1.707979679107666    1.118431448936462
 0.07503366470336914  0.04809027910232544
 0.804903507232666    0.2029208540916443
 0.4496428966522217   0.2789467573165894
 1.157727241516113    0.3613660931587219
 0.3268080949783325   0.1241260841488838
 0.6599403619766235   0.2562361359596252
 1.898449420928955    0.6831598281860352
 0.5959978103637695   0.141154944896698
 2.159579038619995    0.8906228542327881
 1.351215720176697    0.3752068281173706
 0.9319828748703003   0.506801962852478
 1.889105319976807    1.874576926231384
 0.5871870517730713   0.1234786212444305
 0.5858285427093506   0.2151250243186951
 0.4871454238891602   0.1426177620887756
 4.13643741607666     3.346943140029907
 2.117587566375732    2.090747594833374
 2.1698317527771      1.921007513999939
 0.8782293796539307   0.1770708560943604
 2.574816703796387    1.405233263969421
 1.628329515457153    1.010829567909241
 2.031196594238281    0.5695937275886536
 0.5735193490982056   0.2186281681060791
 1.855935573577881    0.9003674983978271
 0.911052405834198    0.8045423626899719
 1.092658758163452    0.2541298270225525
 0.9738833904266357   0.489229291677475
 3.263152599334717    1.651684641838074
 1.39291250705719     1.230560779571533
 0.6814742088317871   0.4020532369613647
 0.8085172176361084   0.4125690460205078
 3.749788522720337    1.277403712272644
 1.886350274085999    1.427335500717163
 1.829497218132019    0.6104641556739807
 3.530374050140381    1.426319718360901
 1.016213417053223    0.5472824573516846
 1.307143211364746    0.3980679512023926
 0.5858922004699707   0.1786283850669861
 3.998274564743042    3.69417667388916
 1.121840357780457    0.4383942484855652
 0.2104879021644592   0.05653175711631775
 0.1879151463508606   0.1188435554504395
 2.690638065338135    2.067162275314331
 1.493513345718384    1.425536632537842
 2.435051441192627    1.886289119720459
 2.472389698028564    0.734096884727478
 1.950248003005981    0.7522103786468506
 1.431883215904236    0.4500663876533508
 0.9287800788879395   0.477868914604187
 1.86127495765686     1.103904962539673
 3.721968412399292    3.393916845321655
 0.1438505053520203   0.1157281398773193
 1.001612901687622    0.4223039150238037
 0.4223752617835999   0.3508349061012268
 1.0404372215271      0.6751530170440674
 2.01544713973999     1.664378046989441
 2.268095731735229    1.647635579109192
 2.035131454467773    1.385662317276001
 0.9282269477844238   0.3052969574928284
 0.153294175863266    0.1022367179393768
 2.125829696655273    2.120141744613647
 0.3933954834938049   0.4199209809303284
 2.614578008651733    2.035445690155029
 2.361366987228394    1.826255083084106
 2.963699102401733    2.902592897415161
 0.5731790661811829   0.5787901282310486
 1.326857805252075    1.313815474510193
 0.4876200258731842   0.4635878205299377
 2.308674573898315    2.108420133590698
 2.535225629806519    2.471494197845459
 0.858057975769043    0.7836825847625732
 0.2375489324331284   0.1051386296749115
 1.475906252861023    1.445416450500488
 0.7144737839698792   0.6518316864967346
 0.9666978120803833   0.5902456045150757
 0.8149381875991821   0.3591006994247437
 1.093544840812683    0.6489602327346802
 1.884409070014954    2.04571008682251
 1.431187629699707    0.8731977939605713
 3.618887662887573    3.502443313598633
 1.901715755462646    0.6847939491271973
 1.235858678817749    0.8090702295303345
 0.5304626226425171   0.2159565091133118
 1.231659293174744    1.15084171295166
 0.6207419037818909   0.3845413625240326
 2.692707061767578    1.311104774475098
 0.3070287704467773   0.09043037891387939
 1.994830846786499    0.9950487017631531
 1.917079925537109    2.031153678894043
 1.869583964347839    1.987484097480774
 0.4026265740394592   0.243300199508667
 0.7829293012619019   0.4769908487796783
 0.7645410299301147   0.7380470037460327
 0.4921436309814453   0.2741899490356445
 1.500633239746094    0.8277683854103088
 4.148902416229248    2.583526134490967
 0.9960116147994995   0.9109166860580444
 5.784396648406982    3.020703077316284
 0.3662639260292053   0.1029129028320312
 0.635650634765625    0.162360668182373
 0.2760975360870361   0.132032573223114
 2.455420732498169    2.40783166885376
 0.4607684016227722   0.142632782459259
 1.017462849617004    0.3428933620452881
 3.697493553161621    3.773574352264404
 1.34394645690918     0.5226119756698608
 0.5955448150634766   0.3425945043563843
 2.100333452224731    1.707147479057312
 0.9247021675109863   0.4158127307891846
 1.049850463867188    0.5203349590301514
 1.838472604751587    1.258055090904236
 2.389623880386353    0.8004775047302246
 0.1275284290313721   0.110993504524231
 0.101662814617157    0.0989995002746582
 0.1937747895717621   0.06330752372741699
 0.1157381981611252   0.0725398063659668
 1.613980531692505    1.017857313156128
 0.2834953963756561   0.1042042374610901
 4.055446624755859    1.510675191879272
 0.6831828951835632   0.259002298116684
 0.2935510873794556   0.2462846040725708
 0.7151196002960205   0.4295039176940918
 1.573936939239502    1.253947973251343
 0.4238520860671997   0.3209896087646484
 3.871561050415039    3.553595066070557
 0.2774745225906372   0.2100332379341125
 4.920140743255615    3.54624605178833
 0.4916885495185852   0.5089953541755676
 2.375398635864258    1.942390441894531
 1.170307874679565    1.089823961257935
 1.891158223152161    1.892398953437805
 4.837821006774902    4.67083740234375
 0.3196773827075958   0.2022823393344879
 0.5404317378997803   0.2444148063659668
 0.6920700073242188   0.3183791637420654
 1.160447359085083    0.3306472897529602
 1.166803240776062    0.4191935062408447
 1.590718746185303    1.535295844078064
 1.176081299781799    0.412716269493103
 0.3412153720855713   0.2087575197219849
 0.4671000242233276   0.1973617076873779
 2.381002426147461    1.358921527862549
 1.215300798416138    0.4933661818504333
 3.064273834228516    3.105595350265503
 1.638306736946106    0.7506784200668335
 2.339954614639282    1.470500588417053
 2.274224281311035    2.339689254760742
 2.386079072952271    1.708796381950378
 1.793861627578735    1.281856656074524
 1.075984477996826    0.3458234071731567
 1.53628945350647     0.6654677391052246
 0.3827551305294037   0.1069507598876953
 2.356735229492188    2.770919322967529
 1.847017884254456    1.902140378952026
 2.994734048843384    2.315225601196289
 1.052494406700134    0.5065275430679321
 0.307002067565918    0.1483858823776245
 5.246696472167969    2.567431926727295
 1.481412768363953    1.021915674209595
 0.7184399962425232   0.4621618688106537
 0.2381915152072906   0.1778826117515564
 1.405808210372925    0.9812924861907959
 0.6873520612716675   0.523774266242981
 2.434926986694336    1.397170662879944
 0.1015856862068176   0.08917507529258728
 1.808738946914673    0.5876635313034058
 2.054056406021118    2.003848314285278
 0.7112753391265869   0.174702912569046
 3.141978740692139    1.109769344329834
 0.710544764995575    0.2026104927062988
 3.004482269287109    1.577682018280029
 0.3620591163635254   0.3638155162334442
 1.248191833496094    1.299761295318604
 0.8489174246788025   0.7886295914649963
 8.662311553955078    6.996838569641113
 3.509938716888428    2.304811000823975
 2.683056354522705    2.401227951049805
 1.254772186279297    0.4195594787597656
 0.7849212884902954   0.2725905776023865
 0.6084952354431152   0.2932157516479492
 2.155381679534912    1.756442070007324
 0.292614609003067    0.3124118149280548
 0.9007976651191711   0.4167242348194122
 1.244513988494873    0.9968393445014954
 1.222262859344482    1.106346249580383
 1.088157773017883    1.052381992340088
 1.671045899391174    0.9916585087776184
 1.059495687484741    0.6706383228302002
 1.104559302330017    0.5841269493103027
 1.024812459945679    1.127115964889526
 1.114600539207458    0.4213569164276123
 3.075431108474731    2.30132794380188
 0.3765120506286621   0.2621891498565674
 1.100707769393921    0.5352411270141602
 0.750813364982605    0.7381927967071533
 1.697699069976807    0.8545728325843811
 0.3217074573040009   0.1449542045593262
 1.703016877174377    1.263459801673889
 1.135753870010376    1.129131436347961
 2.466687679290771    2.251586437225342
 1.879609107971191    1.233362436294556
 0.07969780266284943  0.05896380543708801
 0.9546112418174744   0.8701707124710083
 0.9243016839027405   0.4643066823482513
 2.477536916732788    2.147569417953491
 3.277469158172607    2.633969306945801
 0.538773238658905    0.3779993653297424
 2.141009569168091    2.200344085693359
 0.4259966611862183   0.2123866081237793
 1.698202133178711    0.920642614364624
 0.9514487385749817   0.5865684151649475
 0.5052920579910278   0.2314786911010742
 0.5010812878608704   0.1221768856048584
 0.5982182025909424   0.1505071818828583
 1.714215993881226    0.7371640801429749
 1.110424041748047    0.2856483459472656
 1.12468695640564     0.3263778686523438
 0.3593800067901611   0.08411194384098053
 0.6884444952011108   0.188767671585083
 1.091675996780396    0.2356854677200317
 1.077015399932861    0.3964591026306152
 0.8259873390197754   0.4022023677825928
 2.059519290924072    1.968632936477661
 2.416408538818359    1.327289700508118
 1.608418107032776    1.512239575386047
 2.850744724273682    2.100750684738159
 0.7849531173706055   0.494856059551239
 1.77651846408844     1.639907479286194
 1.331078052520752    0.7147655487060547
 1.61404275894165     1.23029899597168
 0.3831515908241272   0.1481173634529114
 2.671375036239624    2.613233089447021
 1.743786811828613    0.5073027610778809
 0.2626946568489075   0.07250213623046875
 2.687989473342896    1.405458450317383
 2.376520872116089    1.743321657180786
 1.581340193748474    1.039248466491699
 0.8151719570159912   0.1847723722457886
 1.740265369415283    0.664233922958374
 1.459117412567139    1.262306213378906
 1.711162924766541    0.8660768270492554
 1.558225631713867    1.474253058433533
 1.790244221687317    0.8205032348632812
 2.505296230316162    2.521804094314575
 0.7526332139968872   0.3026196360588074
 0.7679038047790527   0.4946990013122559
 0.4766901731491089   0.3604013919830322
 0.8079283237457275   0.5783167481422424
 1.149125814437866    0.9098238945007324
 0.9380889534950256   0.250810444355011
 0.4311678409576416   0.183276355266571
 0.3767348825931549   0.2069937586784363
 2.229378223419189    0.6533609628677368
 1.965831756591797    1.370264649391174
 0.7618979811668396   0.2383157014846802
 1.087534546852112    0.3037548661231995
 0.2747944295406342   0.2292796671390533
 1.232962131500244    1.182380437850952
 0.6667816042900085   0.3513717651367188
 0.3497958183288574   0.1630554050207138
 5.678775310516357    2.538879632949829
 0.715569019317627    0.5366883277893066
 0.2806901931762695   0.2372276782989502
 1.661415457725525    0.6227265596389771
 1.501966714859009    0.7570781707763672
 4.213641166687012    1.897274851799011
 0.8076331615447998   0.7700716853141785
 3.869978189468384    1.880721569061279
 2.18111515045166     2.065952777862549
 0.9692422151565552   0.3292635679244995
 0.4417372643947601   0.3539836704730988
 2.090404033660889    1.852018594741821
 1.376684427261353    0.3799546360969543
 2.242321968078613    1.787168979644775
 5.018510341644287    2.033405303955078
 1.759537816047668    0.6000908613204956
 1.19884991645813     1.004360914230347
 1.567072033882141    0.9419186115264893
 3.388650894165039    1.298036336898804
 2.462708950042725    1.299229621887207
 0.491915225982666    0.3635680675506592
 0.8393307328224182   0.3385263681411743
 0.5323464870452881   0.1337888836860657
 1.307851552963257    0.8027393221855164
 1.577431440353394    1.496500968933105
 0.4535425901412964   0.1097792387008667
 2.27463436126709     1.42519998550415
 1.155309081077576    0.3740125894546509
 2.051856517791748    0.6192660331726074
 1.404722690582275    1.333918809890747
 0.5683388710021973   0.3469400107860565
 0.6602730751037598   0.2077567875385284
 0.5976040959358215   0.2936828136444092
 0.8359565734863281   0.9393815398216248
 0.3739112019538879   0.07930490374565125
 1.072351336479187    0.6617579460144043
 0.9322671294212341   0.5530416369438171
 0.6467159986495972   0.2635374665260315
 2.067050457000732    0.7359335422515869
 0.4281264841556549   0.1480626165866852
 2.203559875488281    2.21591329574585
 1.994575977325439    2.208297967910767
 0.8712871074676514   0.3651868104934692
 1.911457300186157    1.633315205574036
 1.549564123153687    1.302774548530579
 0.7119973301887512   0.3718947768211365
 2.863073348999023    1.834517121315002
 1.240118145942688    0.4489223957061768
 0.9631586074829102   0.949372410774231
 0.7197405099868774   0.3841785788536072
 1.740297913551331    0.6631574630737305
 0.9071766138076782   0.7762302756309509
 2.387491941452026    0.7485355734825134
 3.358165264129639    1.624905943870544
 2.23891019821167     1.650136828422546
 3.291171073913574    3.31227970123291
 1.053312182426453    0.3788306713104248
 1.495332002639771    0.4627052545547485
 2.469923973083496    2.381138563156128
 0.9028934240341187   0.3660902976989746
 0.08268862962722778  0.08233395218849182
 0.575676441192627    0.1205442547798157
 4.393959999084473    3.16182804107666
 1.242447972297668    0.4335569739341736
 2.503968954086304    1.187555909156799
 0.6433561444282532   0.1395526826381683
 1.111163258552551    1.07111668586731
 1.428239345550537    1.555864214897156
 1.805633902549744    0.8203076720237732
 1.761072874069214    1.420754194259644
 1.483799934387207    0.4311716556549072
 1.588889360427856    1.732391357421875
 1.841159820556641    0.5401825904846191
 1.038791656494141    0.3571295738220215
 1.315137267112732    1.308330178260803
 0.2889375686645508   0.293405294418335
 2.20574951171875     1.667796492576599
 2.433509826660156    0.8113572597503662
 2.157118797302246    2.020723342895508
 0.6139005422592163   0.2968400120735168
 1.608828783035278    0.9752006530761719
 1.713869571685791    1.674484014511108
 3.093579053878784    1.190168857574463
 0.2903026342391968   0.1283313035964966
 0.3670107126235962   0.2960608601570129
 3.209234714508057    3.313352584838867
 0.650599479675293    0.6741939783096313
 0.4745412468910217   0.4026079773902893
 0.3824494481086731   0.2042708396911621
 1.043689250946045    0.3123273849487305
 1.728733420372009    1.465772390365601
 2.088488101959229    2.011436223983765
 1.27075719833374     1.337813854217529
 0.4879323244094849   0.2876851558685303
 0.9297620058059692   0.399939239025116
 1.319487452507019    0.6137292385101318
 0.6128712892532349   0.1309783160686493
 1.437240362167358    1.517798185348511
 0.6200921535491943   0.4215461909770966
 4.548590660095215    4.194392204284668
 2.848658561706543    1.938322305679321
 1.290215253829956    0.4799531698226929
 1.943863868713379    1.705628871917725
 0.6166580319404602   0.3431936502456665
 0.3583263754844666   0.1557674407958984
 1.00545334815979     0.5329322814941406
 2.05401349067688     0.9128901958465576
 3.072983741760254    2.426567077636719
 1.634746313095093    1.608280181884766
 0.8547105193138123   0.2644417881965637
 1.293086409568787    1.002136468887329
 1.08836305141449     0.2668830156326294
 0.24189293384552     0.2837090492248535
 1.864274144172668    1.643289089202881
 1.948508262634277    1.700582504272461
 2.279906988143921    0.8819809556007385
 0.7368913888931274   0.2918847501277924
 0.8474046587944031   0.4026067852973938
 0.8795364499092102   0.3475469350814819
 0.8915126919746399   0.2918491363525391
 2.373432397842407    0.7835508584976196
 0.9776768088340759   0.3257744312286377
 1.343930125236511    1.266045570373535
 0.996692955493927    0.4809783697128296
 0.5658336877822876   0.4754888415336609
 1.274972796440125    1.030823230743408
 2.209214687347412    0.918159008026123
 0.4679313600063324   0.1299048960208893
 0.08901450783014297  0.0604967474937439
 1.562045097351074    0.880939245223999
 1.415661811828613    0.6888217926025391
 2.043291807174683    2.10612154006958
 0.6143471002578735   0.1342111229896545
 1.894662857055664    1.959134936332703
 0.796798050403595    0.2355201244354248
 2.172661781311035    1.720622301101685
 1.606704235076904    1.431100964546204
 0.4512860774993896   0.2084754705429077
 1.443902015686035    1.290426731109619
 7.79271936416626     2.693981647491455
 2.170887231826782    1.196517467498779
 1.027987480163574    0.4372009336948395
 0.4111727476119995   0.2642739415168762
 4.00617504119873     3.67168140411377
 1.674665927886963    1.469977378845215
 0.6119236350059509   0.3298114836215973
 0.9457152485847473   0.3534978628158569
 1.501384377479553    0.6186397671699524
 0.6560319066047668   0.3458921909332275
 0.4972626268863678   0.3941186368465424
 0.5490949749946594   0.1594696938991547
 1.40725040435791     1.367207765579224
 0.7618926763534546   0.288974404335022
 3.298510551452637    2.278584003448486
 1.736746549606323    1.542073249816895
 0.7113920450210571   0.149422824382782
 3.540038585662842    3.271210432052612
 1.651633143424988    0.8875511884689331
 0.7317934036254883   0.6361604928970337
 3.78118371963501     2.561882495880127
 0.732494056224823    0.3396525979042053
 0.5942105054855347   0.1481990218162537
 0.1904831379652023   0.07924365997314453
 0.2627560794353485   0.1948998272418976
 1.62212598323822     1.140925168991089
 1.643835544586182    0.6790000200271606
 0.8807968497276306   0.3934920430183411
 0.7475943565368652   0.2496491670608521
 0.07184755802154541  0.0680939257144928
 0.3327996134757996   0.2996827661991119
 1.829939484596252    0.8643726110458374
 2.845263719558716    1.940425634384155
 2.658764362335205    2.346581697463989
 0.7928426265716553   0.3686044216156006
 0.2405269742012024   0.1104478240013123
 0.4956177473068237   0.214175820350647
 0.3850528001785278   0.1014008522033691
 4.048058986663818    3.27186131477356
 0.888532817363739    0.3801977038383484
 2.448369026184082    2.426187515258789
 0.5845844745635986   0.419585108757019
 1.280592203140259    0.9532501697540283
 0.8039345741271973   0.4126883745193481
 2.565148830413818    2.506091833114624
 3.209678411483765    1.094865322113037
 2.337316274642944    1.466967821121216
 0.376972109079361    0.1128464043140411
 2.472423553466797    2.341451168060303
 1.068725109100342    0.5108596086502075
 0.3158800005912781   0.1156020164489746
 2.776599884033203    1.988875150680542
 0.914720892906189    0.3659112453460693
 1.565968632698059    1.348645448684692
 1.021804332733154    0.2258134484291077
 1.606410980224609    1.20653235912323
 1.239946603775024    0.5636470317840576
 2.271699905395508    2.230251550674438
 2.134435892105103    0.9711694717407227
 0.08487308025360107  0.07396524399518967
 2.356507062911987    2.463347911834717
 0.5246485471725464   0.1706605851650238
 1.856508612632751    1.180883169174194
 0.493877649307251    0.5884138345718384
 1.345379590988159    0.8057941198348999
 1.277654528617859    0.8256406784057617
 1.807625293731689    1.961708068847656
 0.1866830587387085   0.1039393544197083
 3.184378385543823    2.250621318817139
 1.037963151931763    0.4598009586334229
 1.815779209136963    0.5756931900978088
 0.1685954928398132   0.09520542621612549
 2.471259117126465    2.284614562988281
 3.422039747238159    2.672256469726562
 1.571240782737732    0.449548602104187
 0.364790678024292    0.1743548512458801
 1.559619665145874    1.097918033599854
 0.9982627630233765   0.4028187990188599
 2.439355373382568    1.588533997535706
 0.8117203116416931   0.1854661703109741
 1.025099158287048    1.044753909111023
 0.7613984942436218   0.7494425773620605
 1.364839553833008    0.6391873359680176
 4.06436014175415     2.574412107467651
 0.654608428478241    0.1798170059919357
 0.7782087326049805   0.2571334838867188
 1.253739356994629    0.6328237056732178
 0.4160854518413544   0.0886681079864502
 0.9353320002555847   0.769463837146759
 2.030076742172241    1.324305295944214
 1.234934687614441    1.096604585647583
 0.549314022064209    0.1867541074752808
 2.265117645263672    1.177481174468994
 0.4741471111774445   0.1939307451248169
 0.6158850193023682   0.6230604648590088
 0.2800430357456207   0.2424000948667526
 0.3092018067836761   0.1036155968904495
 3.362130403518677    2.155450820922852
 0.7355603575706482   0.2664505541324615
 2.985364198684692    2.017713069915771
 0.6743983626365662   0.6764960885047913
 1.47131359577179     1.080591440200806
 4.861222267150879    2.333224296569824
 0.2986330687999725   0.2442334592342377
 1.424742102622986    1.20660924911499
 0.7749713659286499   0.1950922906398773
 1.827633380889893    1.496091961860657
 0.547332227230072    0.3270508646965027
 1.595803499221802    0.8511330485343933
 1.991603851318359    1.834936738014221
 3.930162668228149    2.265890121459961
 0.8346484899520874   0.7704538702964783
 3.851778745651245    3.113051891326904
 0.3152748644351959   0.1004455089569092
 2.281893730163574    2.020362138748169
 0.3261041045188904   0.102658748626709
 1.254531502723694    0.5713827610015869
 2.203877925872803    1.708089590072632
 1.430165648460388    0.5389595031738281
 0.3811689019203186   0.1294750571250916
 2.493532419204712    1.896025896072388
 0.07303174585103989  0.0659162700176239
 0.1743873208761215   0.09179806709289551
 3.385058879852295    2.651298999786377
 2.242608070373535    1.253914475440979
 0.4812747240066528   0.4068964123725891
 0.2095633149147034   0.1768771409988403
 2.172000408172607    2.070305585861206
 0.1624033153057098   0.1568594872951508
 0.9246174693107605   0.2612276673316956
 1.295269250869751    0.4724210500717163
 1.842382669448853    1.631649851799011
 2.80916953086853     1.736936092376709
 0.6589539051055908   0.3630607128143311
 0.3479790687561035   0.2264222502708435
 1.559569120407104    1.097482919692993
 1.258957624435425    0.6023696660995483
 0.2608238458633423   0.1384071707725525
 2.906303405761719    1.924961090087891
 3.668899774551392    2.96311092376709
 2.026345014572144    1.177066445350647
 2.066678047180176    1.437844753265381
 0.753664493560791    0.3961855173110962
 0.3242757618427277   0.3571633398532867
 0.8177886009216309   0.3511823415756226
 1.741989135742188    1.853192567825317
 1.409448146820068    1.34767746925354
 1.451161503791809    1.359937310218811
 0.4327379763126373   0.1207407712936401
 5.253962516784668    2.795165061950684
 4.78182315826416     3.575840950012207
 1.420989990234375    1.446924328804016
 1.63669764995575     0.6373227834701538
 2.737030744552612    2.140141248703003
 2.03811502456665     0.917330265045166
 1.49616813659668     0.4768073558807373
 1.458616852760315    0.7446194887161255
 0.7736998200416565   0.1929031014442444
 2.049192905426025    1.848238825798035
 1.249406576156616    0.410283088684082
 0.3500505685806274   0.1731573939323425
 0.4062471389770508   0.1099132299423218
 0.2394740581512451   0.1066710352897644
 1.731901884078979    0.760662317276001
 2.590088367462158    1.611272096633911
 1.395021200180054    0.5012155175209045
 4.764044761657715    2.932597160339355
 1.218110084533691    0.6019103527069092
 0.5615977644920349   0.2256056517362595
 0.7393453121185303   0.3053581714630127
 1.117885112762451    0.657038688659668
 1.137186765670776    1.11206042766571
 0.803094744682312    0.3080892562866211
 3.024110317230225    1.053287982940674
 3.614486694335938    1.257650017738342
 1.64414393901825     0.72883141040802
 1.566273331642151    1.282035946846008
 2.73745584487915     2.713798522949219
 0.2106494307518005   0.1055257320404053
 0.3460892140865326   0.2510431408882141
 0.9872954487800598   0.8790004849433899
 2.939608573913574    3.144126892089844
 1.678808212280273    1.625962495803833
 0.7875178456306458   0.5315802097320557
 1.048733592033386    0.497639536857605
 1.603856682777405    0.570365309715271
 0.9575220346450806   0.3498685359954834
 3.947172164916992    2.009303569793701
 2.258067846298218    2.014070749282837
 2.924698352813721    1.189344167709351
 1.515386939048767    0.7930395603179932
 1.161604404449463    0.2888697385787964
10.35463714599609     4.327033996582031
 1.04800271987915     0.2364086508750916
 3.051513671875       1.181074857711792
 1.735092401504517    1.637924909591675
 3.457512378692627    3.126367092132568
 0.9746753573417664   0.5564614534378052
 1.713981032371521    1.419897079467773
 2.256060600280762    0.8116698265075684
 1.056793212890625    0.3787034749984741
 2.044103384017944    0.9052557945251465
 1.399749994277954    0.8866474628448486
 1.003941774368286    0.2696380019187927
 1.692100763320923    1.537764191627502
 0.9928932189941406   0.7569004893302917
 2.169373750686646    0.6190414428710938
 0.3738871514797211   0.09602957963943481
 0.4300732612609863   0.1030870229005814
 0.6853387951850891   0.3429909944534302
 3.038896560668945    2.272437810897827
 1.144153118133545    0.4595328569412231
 0.397245466709137    0.10331130027771
 0.8042548894882202   0.2844710350036621
 0.9069727063179016   0.5037563443183899
 1.048647880554199    0.4580235481262207
 1.36399245262146     0.5817945003509521
 1.38078773021698     1.372841119766235
 1.350069046020508    0.4282537698745728
 5.42763090133667     2.085911273956299
 0.9077757596969604   0.259239673614502
 2.204041004180908    1.262410044670105
 2.451234817504883    0.8185406923294067
 0.5029090046882629   0.5732755661010742
 1.346436381340027    0.595457911491394
 2.240203857421875    0.5740525722503662
 4.931682109832764    2.538814544677734
 5.684051990509033    4.193819522857666
 1.237154722213745    1.053462743759155
 0.582858145236969    0.2386713624000549
 0.5761932134628296   0.2729231715202332
 1.290937781333923    1.385599732398987
 2.201520442962646    1.149205923080444
 0.4731593132019043   0.3833863735198975
 3.088900327682495    1.883712291717529
 0.8243817090988159   0.5489464998245239
 2.10823392868042     1.710238933563232
 2.019353151321411    1.974136352539062
 0.528228759765625    0.2188937664031982
 0.6115562915802002   0.4539523422718048
 1.688999772071838    0.8724343776702881
 0.4956077933311462   0.2186631560325623
 1.618569135665894    1.543084859848022
 0.8119786977767944   0.9074355959892273
 2.176739931106567    1.696561574935913
 0.1694359481334686   0.05287054181098938
 1.072589159011841    1.078786134719849
 2.133995532989502    1.353578567504883
 0.3377647995948792   0.09962117671966553
 0.1403255760669708   0.06571944057941437
 0.4094182848930359   0.1079834699630737
 0.4095667004585266   0.2425172328948975
 1.092971444129944    0.62140291929245
 0.8779358267784119   0.3355541527271271
 1.870608568191528    1.826328635215759
 0.4070166051387787   0.09569224715232849
 0.8786886930465698   1.142395734786987
 1.503328800201416    0.7011470794677734
 1.971556425094604    0.6943384408950806
 0.7104318141937256   0.3174513578414917
 0.8197494149208069   0.1890134215354919
 1.10886025428772     0.6183900833129883
 0.08896379172801971  0.06459143757820129
 2.699702978134155    2.653355121612549
 0.08382539451122284  0.0940386950969696
 0.9209827184677124   0.2194027900695801
 3.509090900421143    1.906335234642029
 0.7095656991004944   0.7133581638336182
 0.8920649290084839   0.4104952216148376
 0.5227001905441284   0.4125757217407227
 2.878401517868042    1.565608501434326
 2.351502180099487    1.635301113128662
 2.247321128845215    1.929309368133545
 3.471150875091553    2.077606916427612
 1.568609356880188    0.8686782121658325
 0.6124830842018127   0.1724512577056885
 0.898072361946106    0.7119737267494202
 1.19414210319519     0.4763849973678589
 0.9465391635894775   0.3928451538085938
 0.07253050804138184  0.05681365728378296
 0.3341575860977173   0.07585069537162781
 0.842346727848053    0.3483301401138306
 0.3593417406082153   0.3909339904785156
 0.7027007341384888   0.3813183307647705
 0.4219859838485718   0.1530149579048157
 0.5918532609939575   0.1829342842102051
 1.074023604393005    0.7132136821746826
 4.085789680480957    3.412385702133179
 0.9589164853096008   1.036135673522949
 0.2035424113273621   0.0992085337638855
 0.1950989067554474   0.1310840845108032
 4.039950370788574    3.681526899337769
 3.012385368347168    1.587457180023193
 1.974167108535767    1.410818099975586
 1.651381254196167    1.585346579551697
 0.5237672328948975   0.2343683242797852
 4.583831787109375    2.024952411651611
 3.283953189849854    3.203707695007324
 1.657625794410706    1.021269798278809
 0.3312087059020996   0.2181387543678284
 0.5020594000816345   0.2688863575458527
 2.240695476531982    1.190794229507446
 1.001918792724609    0.9845083951950073
 0.4458506107330322   0.09203287959098816
 1.206560611724854    0.4795432090759277
 2.093580007553101    0.8282487392425537
 0.7639052271842957   0.7620135545730591
 0.8942564725875854   0.8129535913467407
 1.286797165870667    0.6942797899246216
 1.210943698883057    0.6768033504486084
 2.039262533187866    1.018694043159485
 0.9072058200836182   0.5540270209312439
 1.039364576339722    0.3983091115951538
 0.690021812915802    0.5537943840026855
 0.6509147882461548   0.1759775876998901
 2.206094980239868    2.100446701049805
 0.9405614137649536   0.2775932550430298
 0.1630507558584213   0.09712783992290497
 2.09658670425415     1.528562068939209
 2.0668785572052      1.261139869689941
 0.9069267511367798   0.4853818416595459
 0.2770350575447083   0.1130409836769104
 1.005832433700562    0.2379505932331085
 1.670599460601807    1.565569877624512
 2.033109188079834    0.598288893699646
 1.78448748588562     2.020809173583984
 2.739188194274902    2.240737438201904
 2.276620388031006    2.262284278869629
 3.814148426055908    3.066828012466431
 1.982797503471375    1.405945062637329
 0.3547998070716858   0.1800432801246643
 0.6750578880310059   0.6447441577911377
 1.657963633537292    0.9807126522064209
 1.796869874000549    0.458683967590332
 0.7290180325508118   0.3620026707649231
 3.080740451812744    3.343624114990234
 1.215299248695374    0.8883131742477417
 1.630739212036133    0.4835935831069946
 1.067520022392273    0.8809254169464111
 1.073234438896179    0.3868489265441895
 0.4659305214881897   0.2274655103683472
 0.4517635703086853   0.2772836089134216
 0.3416088223457336   0.1651896238327026
 1.247886061668396    0.4091529846191406
 0.218418225646019    0.07336059212684631
 0.5608355402946472   0.2435066401958466
 3.24012565612793     2.400776386260986
 2.005632877349854    0.7676609754562378
 0.5272464156150818   0.1875978708267212
 0.6235989332199097   0.1805315017700195
 1.114196419715881    1.014923930168152
 1.265108823776245    0.871167778968811
 1.076523900032043    0.718210756778717
 0.8226146697998047   0.2696393728256226
 2.293478488922119    2.151481628417969
 1.630768418312073    1.047356247901917
 0.1607169508934021   0.1357724070549011
 1.025209784507751    0.66581130027771
 3.729505062103271    1.642616391181946
 1.431789398193359    1.255528450012207
 1.067094087600708    0.8722339272499084
 0.8343847393989563   0.4317887127399445
 1.031412839889526    0.5272988080978394
 0.490426778793335    0.1552118062973022
 1.841289520263672    1.053380250930786
 0.4768255352973938   0.3821403682231903
 2.713717460632324    1.54486870765686
 2.12407922744751     1.113178968429565
 3.029942274093628    1.503684520721436
 2.594303131103516    2.323447465896606
 0.3780104517936707   0.2388484477996826
 2.284152269363403    1.288326501846313
 0.6739901304244995   0.2604527473449707
 0.7032271027565002   0.7149983644485474
 0.8852381706237793   0.708299994468689
 0.6207221746444702   0.1196339726448059
 1.05655312538147     0.9930795431137085
 1.922906875610352    1.923768877983093
 0.8502562046051025   0.8119249939918518
 4.344610214233398    2.085332155227661
 0.9225984811782837   0.3586286306381226
 0.4327700138092041   0.2631196975708008
 1.631361484527588    0.6194453239440918
 0.3486452698707581   0.1545339226722717
 1.028892040252686    0.383846640586853
 0.1852879524230957   0.1313404738903046
 1.257288694381714    0.5886080265045166
 0.36711186170578     0.2350044250488281
 0.8946868777275085   0.267589271068573
 0.5780608654022217   0.1542513370513916
 3.746467590332031    2.802675247192383
 1.507603406906128    1.423832178115845
 0.5275270938873291   0.2635712623596191
 2.684134960174561    2.489902257919312
 0.8180217742919922   0.3396299481391907
 0.6432932615280151   0.4857639670372009
 0.5101982951164246   0.1788194179534912
 1.89402186870575     1.428513526916504
 0.5434348583221436   0.3355370461940765
 0.4776378273963928   0.138741672039032
 1.415013670921326    0.9629133939743042
 1.256617307662964    0.8937820196151733
 0.6091230511665344   0.4547045826911926
 0.582659125328064    0.3571199774742126
 1.779585242271423    0.5762006044387817
 0.8798768520355225   0.6169924736022949
 2.969297647476196    2.346882820129395
 0.8938452005386353   0.723499059677124
 0.4585495293140411   0.1684151887893677
 0.6064943075180054   0.3899056911468506
 2.961711406707764    2.938707113265991
 3.902739524841309    4.086330413818359
 0.3086581826210022   0.1227738857269287
 1.074951648712158    1.118343949317932
 1.685750842094421    1.09520435333252
 0.4991336464881897   0.1228121221065521
 2.464714050292969    1.362124681472778
 0.6033096313476562   0.2881594896316528
 1.586739659309387    1.368346452713013
 0.3359667658805847   0.09874409437179565
 1.479303598403931    0.7384445667266846
 4.595803260803223    3.787449598312378
 0.6065905094146729   0.4149486422538757
 4.707653045654297    2.31762957572937
 0.6849848031997681   0.6341093778610229
 3.947700262069702    4.111510276794434
 1.076930284500122    0.6499679088592529
 2.127150297164917    1.91788375377655
 1.795213341712952    0.8091002702713013
 1.752277135848999    0.9837303161621094
 0.6317704319953918   0.3573517203330994
 2.959213018417358    2.299417495727539
 2.816564559936523    1.201889157295227
 1.092179417610168    0.9643180370330811
 1.824462056159973    1.480701208114624
 2.895969390869141    2.964119911193848
 0.8972897529602051   0.2392019629478455
 1.04359495639801     0.4410421848297119
 1.80159866809845     1.048514604568481
 1.474774241447449    1.465643644332886
 0.7488460540771484   0.4460805654525757
 1.622229695320129    0.9460756778717041
 2.241320848464966    1.683032035827637
 3.957497119903564    3.579641580581665
 1.299053907394409    0.4045084714889526
 0.392242968082428    0.2940096259117126
 0.6286934614181519   0.6319595575332642
 0.6256524920463562   0.7026684284210205
 3.950738191604614    1.707057356834412
 0.9642102718353271   0.9976028203964233
 1.024930834770203    0.5114709734916687
 0.820932149887085    0.2960629463195801
 3.027411699295044    2.845454216003418
 0.8975024819374084   0.6687573194503784
 0.3290159106254578   0.1381908655166626
 0.8878374099731445   0.4191232919692993
 3.001164197921753    1.941306591033936
 1.020157337188721    0.3656532764434814
 1.659115552902222    0.8361527919769287
 0.7907567024230957   0.5278500318527222
 0.5157517194747925   0.1278249621391296
 1.790735006332397    1.419599294662476
 3.224848031997681    2.251515626907349
 0.4939310550689697   0.1229400634765625
 1.521826028823853    1.350164651870728
 0.3875125050544739   0.2504061460494995
 1.292374134063721    0.8737796545028687
 1.192763447761536    0.4291319847106934
 1.021136283874512    0.4514834880828857
 0.8598244190216064   0.2968934178352356
 1.545270204544067    1.296760559082031
 2.493529319763184    1.91970694065094
 1.065647602081299    0.8140316009521484
 2.255252599716187    0.9484732151031494
 3.355169773101807    1.818813562393188
 0.9961324334144592   0.8166763782501221
 2.772526025772095    2.904208898544312
 2.991060733795166    2.89618968963623
 0.5807481408119202   0.2280802726745605
 1.287019610404968    0.4026950001716614
 0.3031615614891052   0.07794561982154846
 0.3537147641181946   0.08220922946929932
 2.970105171203613    2.682702302932739
 1.0449059009552      0.7152965068817139
 0.7809538841247559   0.4204967021942139
 4.247762203216553    3.880395174026489
 2.291812896728516    0.9331003427505493
 0.1839181184768677   0.09414303302764893
 0.866966187953949    0.2347254157066345
 1.324786067008972    0.3965280652046204
 2.222295522689819    1.206706762313843
 1.094895362854004    0.3178119659423828
 1.487157821655273    0.9253398180007935
 0.5994516015052795   0.1586770415306091
 1.056502223014832    1.101745963096619
 1.004995822906494    0.5621486902236938
 1.207213401794434    0.3895277976989746
 0.2695436477661133   0.1387302279472351
 0.1872358918190002   0.1270305216312408
 2.098538637161255    1.83264422416687
 1.259732365608215    0.6735590696334839
 0.9602421522140503   0.5761926770210266
 0.7659866809844971   0.4238455891609192
 0.5259788036346436   0.3240896463394165
 2.022506237030029    1.919333934783936
 2.079596519470215    1.98702597618103
 0.7173394560813904   0.3227474093437195
 0.6710077524185181   0.3037187457084656
 1.307550430297852    0.4978549480438232
 2.233180999755859    1.823684453964233
 2.513339757919312    2.507397174835205
 2.349466323852539    2.081390857696533
 0.3634837567806244   0.2175506502389908
 0.572148859500885    0.2815863490104675
 1.068624019622803    0.7836783528327942
 0.5794957280158997   0.1619600355625153
 0.3195405006408691   0.1434594988822937
 3.027379274368286    3.161253213882446
 0.9438554048538208   0.4370484352111816
 0.4546543955802917   0.09778231382369995
 2.2410569190979      1.266783952713013
 0.5139436721801758   0.2585130929946899
 0.8953679800033569   0.326667308807373
 5.012453079223633    2.864627838134766
 0.8179945945739746   0.3217954039573669
 0.4208087921142578   0.2256666421890259
 1.324421882629395    0.6744484901428223
 0.3274457156658173   0.09205347299575806
 0.9343596696853638   0.2501764297485352
 0.710931658744812    0.2503991723060608
 1.496898531913757    0.6018657684326172
 1.4429612159729      1.258800029754639
 0.6678165197372437   0.1874088048934937
 3.907636642456055    2.213759422302246
 0.3113457262516022   0.2560474872589111
 2.250730037689209    1.411092877388
 0.3128756880760193   0.2497753500938416
 0.7911559343338013   0.828700065612793
 3.466550350189209    2.825788974761963
 0.4412451982498169   0.3551123142242432
 2.241943836212158    1.728883624076843
 0.1589535474777222   0.1169878840446472
 0.3888379037380219   0.08067764341831207
 2.580563545227051    1.847523212432861
 1.811346650123596    1.852314233779907
 2.135368585586548    2.194900989532471
 1.286828875541687    0.5449206829071045
 2.151085376739502    0.6340941786766052
 1.034428477287292    0.4769777059555054
 2.01457691192627     1.755154848098755
 0.3718134462833405   0.2201683521270752
 2.691039562225342    2.354138374328613
 1.892801642417908    1.77343487739563
 0.371641606092453    0.1886034309864044
 0.0847851037979126   0.09459365904331207
 0.7975362539291382   0.1930376291275024
 0.2258828282356262   0.1206165552139282
 2.067980766296387    1.689572334289551
 2.345600366592407    2.151079893112183
 1.224252462387085    0.3579185605049133
 3.032252550125122    2.985432863235474
 0.7461168766021729   0.4527184367179871
 0.2940853834152222   0.2000910639762878
 3.222722053527832    2.992265701293945
 1.897732377052307    1.898630023002625
 0.2956491112709045   0.2364343404769897
 0.5755177736282349   0.2623586654663086
 0.3340146541595459   0.2892310619354248
 2.202333927154541    0.6783573627471924
 0.8505465388298035   0.3622075915336609
 4.810903072357178    2.055538177490234
 0.7414680123329163   0.7005205154418945
 0.1207851469516754   0.09333562850952148
 1.355083584785461    0.3896619081497192
 0.66100013256073     0.3953371047973633
 3.093019008636475    1.610850930213928
 0.1585001945495605   0.05780759453773499
 0.4634144008159637   0.2069234848022461
 0.6940959095954895   0.3434695601463318
 1.738294243812561    1.432204008102417
 1.01262640953064     0.4726506471633911
 1.847146511077881    1.16046404838562
 0.3026963174343109   0.09093108773231506
 0.8890417814254761   0.360806941986084
 0.8013350963592529   0.1870976090431213
 0.5330308675765991   0.3079574108123779
 0.307058572769165    0.07173234224319458
 2.931311368942261    1.182329654693604
 1.565885663032532    1.215443849563599
 1.033001899719238    0.9481235146522522
 1.157160520553589    0.4757034182548523
 1.737984657287598    1.153870582580566
 0.4930065274238586   0.1789543628692627
 0.9640858173370361   0.8696531653404236
 1.105235934257507    0.6728446483612061
 0.9331048727035522   0.7964119911193848
 1.992926120758057    0.8269948959350586
 0.2360610365867615   0.08551213145256042
 0.8811021447181702   0.3218100070953369
 4.231917858123779    3.883116960525513
 1.185065150260925    1.27049708366394
 0.2300907522439957   0.2405732274055481
 0.8864127993583679   0.425983726978302
 1.12359344959259     0.9448238015174866
 0.9160071611404419   0.2603118419647217
 0.8264167904853821   0.1565682888031006
 0.5203795433044434   0.2743622362613678
 1.120789408683777    0.4079739451408386
 0.8059033751487732   0.274611234664917
 0.6762475967407227   0.4608045816421509
 1.726664781570435    1.236672878265381
 1.777681112289429    1.724947452545166
 0.6586464047431946   0.2835142612457275
 1.275129318237305    0.4737368822097778
 0.6589637398719788   0.2179808616638184
 5.749746799468994    3.795174598693848
 1.585745215415955    1.537359118461609
 0.6178196668624878   0.3555980920791626
 1.392188787460327    1.136803388595581
 3.484769821166992    3.463453054428101
 1.838076591491699    1.685122132301331
 0.9425462484359741   0.2622278928756714
 0.7763117551803589   0.3359053134918213
 0.4082338809967041   0.2392104268074036
 0.5801617503166199   0.4125252664089203
 0.07772631943225861  0.07900843769311905
 1.363212585449219    0.413419246673584
 1.21799647808075     0.4670659899711609
 1.40803337097168     0.6193439960479736
 0.2071060538291931   0.1849217414855957
 0.1610842645168304   0.130294606089592
 0.3021512031555176   0.2129886150360107
 1.99972927570343     1.229448914527893
 0.0839172899723053   0.05075119435787201
 0.2431627660989761   0.194155752658844
 0.2874923348426819   0.1902912259101868
 1.597307085990906    0.3950957059860229
 0.820036768913269    0.4722104668617249
 0.3422043025493622   0.1662262678146362
 1.027028918266296    0.5338443517684937
 0.9579098224639893   0.6309081315994263
 1.837600111961365    0.844896674156189
 1.488765954971313    1.55789041519165
 0.4453239440917969   0.2303833365440369
 0.3064269423484802   0.1539828181266785
 0.3949417173862457   0.1287052631378174
 1.564367175102234    0.6428847312927246
 0.5691817998886108   0.3548544943332672
 0.7607327699661255   0.4400770664215088
 0.7062973380088806   0.534488320350647
 1.30441153049469     0.3619929552078247
 1.05267858505249     0.3316221237182617
 0.3225502371788025   0.1717361211776733
 0.1717256903648376   0.07729589939117432
 1.916085124015808    0.9103832244873047
 1.277321696281433    0.5614700317382812
 2.905735969543457    2.913603067398071
 0.8212454915046692   0.1949459910392761
 0.8417328000068665   0.2683959007263184
 1.496921062469482    0.4663206338882446
 1.801916360855103    1.576129674911499
 2.817928552627563    2.875693798065186
 2.167849063873291    2.308402538299561
 1.72713303565979     1.288369417190552
 1.186359405517578    1.300980567932129
 0.2228718996047974   0.1222329139709473
 1.705798864364624    0.4255316257476807
 0.7824342250823975   0.2452434301376343
 0.4200074672698975   0.1908160448074341
 0.7666598558425903   0.2293881177902222
 1.746589422225952    1.724077224731445
 0.6978623867034912   0.159676730632782
 0.4656319320201874   0.3493658304214478
 0.827882707118988    0.2214793562889099
 0.6714609861373901   0.2452794313430786
 1.709210872650146    0.6706972122192383
 2.509183168411255    1.470027446746826
 3.344866752624512    1.245230674743652
 0.1685577034950256   0.09669345617294312
 0.2839988172054291   0.1049085855484009
 0.3337251543998718   0.08338961005210876
 0.3497451841831207   0.1082468628883362
 2.578609943389893    2.172456741333008
 3.784015417098999    2.769780158996582
 2.415356159210205    1.433772087097168
 4.56756067276001     2.119633436203003
 0.9497492909431458   0.344994068145752
 1.222092986106873    0.5022721290588379
 0.6459397077560425   0.6444694399833679
 3.243452548980713    2.440925359725952
 0.9424359202384949   0.2595093250274658
 0.4734050035476685   0.2203848361968994
 0.2402503192424774   0.1074864715337753
 0.5633519291877747   0.2032469511032104
 0.561732292175293    0.2217267751693726
 2.790421009063721    2.516735076904297
 1.12590479850769     0.4766786694526672
 0.7076424360275269   0.2131627798080444
 0.427177369594574    0.2779827117919922
 1.192312717437744    0.6130150556564331
 0.9784296751022339   0.3583712577819824
 0.5476773977279663   0.1473053693771362
 2.021136283874512    1.339444637298584
 0.244387149810791    0.2261021137237549
 0.7474831342697144   0.3333007097244263
 0.564706563949585    0.3811951875686646
 1.059503555297852    0.2582316398620605
 0.9806671142578125   0.3743331432342529
 1.498650431632996    0.4788576364517212
 1.18596076965332     0.4146115183830261
 2.356200695037842    1.969980478286743
 0.262224555015564    0.1782975196838379
 0.4724245965480804   0.07404398918151855
 1.094141721725464    0.4913836717605591
 1.520166993141174    0.6846719980239868
 1.546595335006714    1.16324245929718
 2.038235187530518    0.7047127485275269
 1.481907963752747    1.496925354003906
 0.825353741645813    0.3989362716674805
 1.240972280502319    0.342835545539856
 3.537939786911011    3.715155363082886
 1.3350510597229      0.6821386814117432
 0.1264946758747101   0.04490283131599426
 0.6849529147148132   0.1392161548137665
 1.538705587387085    1.01970100402832
 1.327041149139404    1.127383708953857
 0.7682653665542603   0.4368723630905151
 2.112556457519531    2.243325710296631
 2.144445896148682    1.839902639389038
 0.6055286526679993   0.1881489157676697
 3.712444305419922    1.764849305152893
 0.4587593078613281   0.2514776289463043
 2.594977617263794    1.87815797328949
 0.219834178686142    0.1022755205631256
 1.398331522941589    0.4096375703811646
 0.1367939114570618   0.08529555797576904
 2.573688507080078    1.756524324417114
 1.473989605903625    0.6220322847366333
 0.355551153421402    0.4183220565319061
 3.003862380981445    2.588958740234375
 0.5347813963890076   0.1388882994651794
 0.3333094120025635   0.1093211323022842
 1.386135220527649    1.090877532958984
 0.6672135591506958   0.2438458204269409
 3.31936240196228     1.400243282318115
 0.1489601284265518   0.06170567870140076
 1.695189476013184    0.838205099105835
 1.40196681022644     0.6801329851150513
 4.486316680908203    4.111509323120117
 1.026574969291687    0.5748381018638611
 0.4556897580623627   0.1039498150348663
 4.391272068023682    4.125884056091309
 5.854300498962402    3.04391074180603
 1.938852071762085    1.288777947425842
 3.076868534088135    2.041226863861084
 0.8699367642402649   0.2057721614837646
 2.530245780944824    1.11204719543457
 3.385342836380005    3.099166870117188
 4.930256843566895    4.097873687744141
 2.631489992141724    1.026125311851501
 4.47810173034668     4.379343032836914
 0.6516141295433044   0.2632204294204712
 3.233151435852051    2.968737840652466
 0.3548694849014282   0.1952335238456726
 0.509882390499115    0.3729034662246704
 0.5249659419059753   0.2379091084003448
 0.9732959866523743   0.3219767212867737
 1.394187450408936    0.4491860866546631
 3.19763970375061     1.054258704185486
 2.136372089385986    1.059745073318481
 0.6454839110374451   0.1482776999473572
 1.426297664642334    1.180622935295105
 0.8619529604911804   0.6695728302001953
 1.493081331253052    0.7905424833297729
 0.6408154964447021   0.2567530274391174
 1.459864854812622    1.367371797561646
 0.461499035358429    0.09551393985748291
 1.567561149597168    1.030605792999268
 0.5059802532196045   0.3604962825775146
 1.81743061542511     1.163246989250183
 1.148115396499634    0.4720099568367004
 1.217096567153931    0.4808282256126404
 0.2273913621902466   0.1864331960678101
 0.9017511010169983   0.4889454543590546
 1.26627254486084     1.319054961204529
 1.216939449310303    0.937746524810791
 2.598013401031494    2.367149114608765
 1.390612125396729    1.379226922988892
 2.258899927139282    0.8007254600524902
 1.11279571056366     0.3890377283096313
 3.009529113769531    3.190165042877197
 0.3947575092315674   0.3987284302711487
 0.3383432030677795   0.2197586297988892
 5.038864135742188    3.863819599151611
 0.491849958896637    0.1853529661893845
 2.010573387145996    0.5821073651313782
 0.6180463433265686   0.2139025926589966
 0.4203437566757202   0.2796530723571777
 0.4877598583698273   0.1840265393257141
 2.510222434997559    2.611253261566162
 2.52074670791626     1.327832460403442
 1.139315605163574    0.3504424095153809
 2.675008535385132    1.644554376602173
 0.3285837173461914   0.1712590456008911
 3.071139812469482    3.103402137756348
 0.3640121817588806   0.2495798170566559
 1.260145664215088    0.7776693105697632
 0.1382829248905182   0.1157667934894562
 0.2282830476760864   0.1328568458557129
 0.760997474193573    0.2385265827178955
 1.408023834228516    1.212449431419373
 2.087208032608032    2.193167686462402
 4.145098686218262    3.854312658309937
 3.924144506454468    3.405976295471191
 1.67775559425354     1.13300096988678
 0.9611674547195435   0.4416589736938477
 1.433584213256836    0.4888368844985962
 0.3226414024829865   0.09018571674823761
 0.9457807540893555   0.3506410121917725
 1.710105657577515    0.5105193853378296
 3.190143823623657    3.129712581634521
 0.6659311652183533   0.2099078297615051
 1.113624095916748    0.4614516496658325
 0.3006353974342346   0.1533420085906982
 0.1765949130058289   0.0849299430847168
 0.7669235467910767   0.4131827354431152
 0.351012796163559    0.1774560213088989
 0.8055380582809448   0.8198963403701782
 1.656984686851501    0.4782081246376038
 1.078362703323364    0.3894407153129578
 0.9125713706016541   0.5849593877792358
 0.6389719247817993   0.4174633622169495
 2.743156909942627    2.557256698608398
 2.118777990341187    0.7133469581604004
 0.3379813432693481   0.0890103280544281
 1.372450590133667    0.4009516835212708
 2.324023962020874    2.07302713394165
 0.1377161741256714   0.08623462915420532
 1.092703223228455    0.7845130562782288
 1.520021080970764    1.201062917709351
 1.978177428245544    1.265915632247925
 0.7061766982078552   0.2427462339401245
 5.359629154205322    3.738949298858643
 1.408048033714294    1.309624433517456
 0.4196450114250183   0.09570753574371338
 3.193610906600952    2.012563467025757
 3.621092796325684    3.332112312316895
 1.408896923065186    1.317284226417542
 0.3978395462036133   0.08368995785713196
 0.6926393508911133   0.6300166845321655
 1.545458912849426    0.6625478267669678
 1.236025929450989    0.5028005242347717
 2.089569568634033    2.114475250244141
 3.410538911819458    3.506792306900024
 0.7811852097511292   0.6739678382873535
 1.03882896900177     0.4371569156646729
 2.060644626617432    0.8575807809829712
 0.9573556780815125   0.5366203784942627
 0.4793221056461334   0.2501016855239868
 1.174322128295898    0.5805810689926147
 0.9496703147888184   0.3009819984436035
 2.566143035888672    1.795971035957336
 1.784384369850159    0.4920545816421509
 0.721405565738678    0.3077683448791504
 2.847971200942993    2.551978349685669
 1.097943425178528    0.4498782157897949
 1.912086725234985    0.8211137056350708
 2.096675634384155    0.6950438022613525
 1.187371373176575    1.163933873176575
 0.5537717342376709   0.1979612112045288
 2.560021877288818    2.520875453948975
 1.228094696998596    1.329527735710144
 1.568780422210693    0.5745261907577515
 1.015272259712219    0.8101385831832886
 1.718582510948181    1.29484224319458
 2.257368803024292    1.083293914794922
 0.07753779739141464  0.07202652096748352
 0.6430997848510742   0.3063124418258667
 0.6100699305534363   0.3806941509246826
 0.2570273280143738   0.2622030973434448
 1.523397207260132    0.7108473777770996
 1.36267364025116     0.641736626625061
 1.840429306030273    1.818167805671692
 1.33748459815979     0.5746235251426697
 1.788372039794922    0.5805304050445557
 1.840473175048828    1.586180925369263
 1.976545095443726    2.099108457565308
 3.077975988388062    1.774726510047913
 1.282950162887573    0.4578395485877991
 2.537893772125244    2.379428625106812
 0.4341440796852112   0.2138782739639282
 1.279072880744934    1.136015892028809
 0.5005305409431458   0.1348387598991394
 0.2019339799880981   0.1173375844955444
 0.6293702721595764   0.2325104475021362
 1.260888338088989    1.440763115882874
 1.240795731544495    1.226520776748657
 2.422066211700439    1.362490653991699
 1.391408681869507    0.5473151206970215
 3.26057767868042     1.427033185958862
 1.041348814964294    0.3461079597473145
 0.6253121495246887   0.1078399419784546
 3.619712591171265    1.03892457485199
 1.79120659828186     1.46655809879303
 1.64568305015564     1.531421899795532
 0.6607903838157654   0.3038876056671143
 1.536417007446289    0.5818595886230469
 0.2537128329277039   0.17021444439888
 3.374770402908325    1.953663229942322
 0.4620456695556641   0.2735134363174438
 0.5785521268844604   0.6649032831192017
 0.5096216797828674   0.1249847710132599
 1.557249426841736    0.9375580549240112
 1.202057123184204    0.6050617694854736
 1.11378002166748     0.6194993853569031
 1.707676410675049    0.633842945098877
 0.4623168706893921   0.1508439779281616
 1.165740728378296    0.4685320854187012
 0.7241565585136414   0.7170196175575256
 4.87779426574707     1.979482889175415
 1.515973925590515    1.442359447479248
 1.081517338752747    0.6015691161155701
 1.381894469261169    0.7362375259399414
 1.778709650039673    1.096943855285645
 2.617312908172607    2.206956386566162
 2.023908853530884    1.401514530181885
 0.5510237812995911   0.1817843914031982
 1.949136018753052    1.410136938095093
 1.727506875991821    1.643784046173096
 0.7560986280441284   0.356676459312439
 1.096441626548767    0.4080765247344971
 5.774853706359863    5.590867519378662
 0.6579799652099609   0.1390000581741333
 0.08940319716930389  0.04928430914878845
 1.639227151870728    1.172358512878418
 2.755870819091797    2.369137763977051
 0.2769556939601898   0.1095474064350128
 3.307983875274658    1.27155601978302
 1.006218552589417    0.7312757968902588
 1.995981335639954    1.065651416778564
 0.301832914352417    0.1572556793689728
 0.2283244132995605   0.2054110765457153
 2.040994644165039    1.202048659324646
 0.8367841839790344   0.3454774022102356
 0.9108193516731262   0.3065848648548126
 0.9895567893981934   0.3551883697509766
 6.681593894958496    4.62385368347168
 0.6339544653892517   0.2098116874694824
 5.417197227478027    4.684537887573242
 1.197275519371033    0.5957947373390198
 1.247600555419922    0.8740313649177551
 1.045457005500793    0.370854377746582
 0.8278619647026062   0.707360565662384
 0.3201377391815186   0.3340680301189423
 1.623453736305237    0.6954066753387451
 0.508284330368042    0.1761283874511719
 0.7233642339706421   0.8664798140525818
 3.878418445587158    2.813638687133789
 3.179094791412354    2.830582141876221
 0.8338459134101868   0.3354665040969849
 2.194239377975464    1.539324760437012
 2.472060680389404    2.169429779052734
 0.2142240107059479   0.0557330846786499
 2.350863218307495    0.7318044900894165
 2.327938795089722    1.852493524551392
 0.9759459495544434   0.5610333681106567
 1.390238642692566    1.363195061683655
 2.30794882774353     2.317084312438965
 1.249674677848816    0.4078435897827148
 2.862956523895264    2.026161432266235
 2.402947664260864    1.967610955238342
 2.226210355758667    0.7647178173065186
 1.610321402549744    1.750813245773315
 0.7844177484512329   0.5745617151260376
 1.767040252685547    1.299168467521667
 1.702621102333069    1.186286926269531
 4.322771549224854    3.768523216247559
 1.929123759269714    0.5778646469116211
 2.214540481567383    2.135976314544678
 1.964696884155273    0.9217414855957031
 0.5730077624320984   0.4150084257125854
 2.006092309951782    1.592592239379883
 1.13512134552002     0.4235064387321472
 2.925937652587891    1.203926682472229
 0.3501616716384888   0.1194001436233521
 0.2314617335796356   0.05381548404693604
 3.549105405807495    1.352957606315613
 1.193638324737549    0.3799796104431152
 1.723956227302551    1.275468826293945
 0.2663797736167908   0.1395914554595947
 2.286138534545898    0.7216191291809082
 0.5230070352554321   0.2998285591602325
 0.5044280290603638   0.2187021970748901
 0.6046385765075684   0.2142355442047119
 0.2490308582782745   0.09960561990737915
 0.6623867750167847   0.6555134057998657
 0.9892204999923706   0.2584116458892822
 0.7723461389541626   0.3258205652236938
 0.5671448707580566   0.2982568740844727
 1.269792437553406    0.5625918507575989
 2.433387756347656    1.926052808761597
 1.202785730361938    0.6307137012481689
 1.590222954750061    0.7009037733078003
 0.4983322322368622   0.1246607899665833
 0.4937615394592285   0.3249065279960632
 0.8535395860671997   0.4770937263965607
 2.073570013046265    1.170985460281372
 1.885493874549866    1.5416179895401
 1.626609325408936    0.7333135604858398
 0.3294638991355896   0.06873077154159546
 0.9675313234329224   0.4508910775184631
 0.8701390624046326   0.4434356093406677
 1.61384129524231     1.44938862323761
 0.2164482921361923   0.1250017136335373
 1.174832463264465    0.6239674091339111
 0.7506310939788818   0.7007232904434204
 0.2262207269668579   0.2690802216529846
 2.05191707611084     0.9608513116836548
 0.6392566561698914   0.2388206124305725
 1.454250812530518    0.7947341799736023
 0.4099262058734894   0.1550666689872742
 1.070376873016357    0.6245419383049011
 1.862043619155884    0.7023106813430786
 1.761507987976074    1.271642208099365
 1.73809814453125     0.5519307255744934
 2.499558925628662    2.556612491607666
 0.7663304805755615   0.4073532819747925
 1.945742964744568    1.701940536499023
 3.297998428344727    2.134225368499756
 1.302393913269043    0.8583719730377197
 4.847835540771484    3.742993831634521
 0.4812811315059662   0.09856089949607849
 1.840796947479248    1.043027877807617
 0.860135018825531    0.3105846047401428
 2.407364368438721    1.961443305015564
 1.292379975318909    0.5590540170669556
 1.058121085166931    0.4531296491622925
 0.6805285215377808   0.3103806972503662
 3.686555624008179    3.206547498703003
 0.2369927167892456   0.1552081108093262
 2.422688961029053    1.757708549499512
 2.327409744262695    2.095179080963135
 1.007556319236755    0.9815788269042969
 0.329051673412323    0.1176964789628983
 2.971848964691162    2.826266765594482
 1.86356258392334     1.756469249725342
 0.3034102618694305   0.05755966901779175
 1.87124490737915     0.5555577278137207
 0.4468258619308472   0.1871905922889709
 1.72530198097229     0.7715728282928467
 2.599472045898438    2.272833347320557
 2.132001876831055    1.954520702362061
 1.17732310295105     0.4812231063842773
 2.334578990936279    2.307939529418945
 0.2407526224851608   0.1187816560268402
 1.570954203605652    1.322899103164673
 3.585375070571899    2.933462619781494
 3.115802764892578    1.601141929626465
 3.400947093963623    1.842803597450256
 0.5115618705749512   0.1626614332199097
 6.49653959274292     4.856768131256104
 2.068121194839478    2.010392189025879
 1.376823544502258    0.5181369781494141
 2.597335815429688    2.26760196685791
 2.426024675369263    2.089972496032715
 0.7182983160018921   0.5206777453422546
 2.044446468353271    1.584218144416809
 1.883505582809448    0.5907223224639893
 0.4892186522483826   0.2415786385536194
 3.508630990982056    2.529358863830566
 1.080393314361572    0.9278676509857178
 0.9145897626876831   0.3193457126617432
 0.7176058292388916   0.4931691884994507
 0.6410496234893799   0.1776002645492554
 0.9111369252204895   0.6582144498825073
 1.319360494613647    1.124176383018494
 0.2997812926769257   0.2135858833789825
 2.598389625549316    1.698205828666687
 0.8051199913024902   0.3800463080406189
 0.2923917770385742   0.1865935325622559
 0.1996559500694275   0.04670614004135132
 0.8749376535415649   0.9667127132415771
 0.09279453754425049  0.05693325400352478
 0.443041056394577    0.2379758954048157
 0.2010805010795593   0.1096904575824738
 0.7585830688476562   0.4419687986373901
 1.268617391586304    0.5082273483276367
 0.429645836353302    0.2299051880836487
 2.267712116241455    2.335288047790527
 1.116508483886719    0.9067234396934509
 0.6282561421394348   0.3626985549926758
 1.04741096496582     1.03082549571991
 0.4487245082855225   0.3353561162948608
 1.922744035720825    0.9691051244735718
 2.122688055038452    1.626993894577026
 1.486111283302307    0.7001028060913086
 0.9963991641998291   0.3227483034133911
 1.109522581100464    0.4962805509567261
 0.8104516267776489   0.4164625406265259
 1.623596429824829    1.648414611816406
 2.292832374572754    1.716548681259155
 0.5175153017044067   0.2054973840713501
 0.7410882711410522   0.6387394666671753
 1.428336620330811    1.040408611297607
 0.6249836087226868   0.3516876995563507
 2.391504287719727    2.19839882850647
 0.871130108833313    0.4927062392234802
 3.048060894012451    3.028100967407227
 0.3876163363456726   0.2828333377838135
 0.5707363486289978   0.1803486049175262
 2.325839042663574    1.279953479766846
 0.757640540599823    0.1595480442047119
 1.240499258041382    1.102794170379639
 1.843269824981689    0.9757373929023743
 0.06320062279701233  0.06477515399456024
 2.251459121704102    1.081904768943787
 1.725241184234619    1.332672834396362
 0.9228999614715576   0.4558045864105225
 3.695345878601074    3.797520160675049
 0.7598990201950073   0.2799420356750488
 1.075566530227661    0.990074098110199
 1.228002190589905    1.282586812973022
 1.759211778640747    1.08751654624939
 3.152472734451294    2.092945337295532
 1.389833331108093    1.1367347240448
 2.048286914825439    0.6526167392730713
 1.506499886512756    1.470442771911621
 0.6747190952301025   0.4440631866455078
 2.526445388793945    1.546335577964783
 0.2547050714492798   0.07565712928771973
 1.296408295631409    0.7783260345458984
 0.4754787087440491   0.3104706406593323
 1.778297543525696    0.7517484426498413
 0.8499311804771423   0.2113327383995056
 3.502963781356812    2.567342042922974
 2.190110206604004    1.053250074386597
 0.9532501101493835   0.7640529870986938
 2.947395086288452    2.589823722839355
 0.768346905708313    0.4749664664268494
 1.224180459976196    1.366502165794373
 0.9198797345161438   0.4682570099830627
 2.162607431411743    0.6628698110580444
 3.249260425567627    2.268227577209473
 2.392325401306152    1.617769002914429
 0.7994372844696045   0.447716236114502
 1.139597296714783    0.4860966205596924
 4.766384601593018    4.420728206634521
 1.013567328453064    0.3787890672683716
 0.4953736066818237   0.4668122529983521
 3.222820520401001    1.911595940589905
 1.615177631378174    0.526543140411377
 0.2769197821617126   0.0797329843044281
 2.2565758228302      0.6751662492752075
 2.493196249008179    1.643076777458191
 2.007934808731079    1.151790380477905
 0.4369774758815765   0.07830333709716797
 1.953327417373657    0.5937155485153198
 2.428348064422607    0.7498296499252319
 1.239432334899902    0.5553529262542725
 3.332469701766968    3.121423721313477
 2.47890567779541     1.638848543167114
 2.443002939224243    2.274580955505371
 0.9956098198890686   0.6405846476554871
 1.168440580368042    0.8026596307754517
 3.163938522338867    2.728094339370728
 1.654871106147766    0.6596227884292603
 0.5438022613525391   0.599951446056366
 0.8122541308403015   0.3831112384796143
 0.8682079315185547   0.3244947195053101
 1.48594069480896     0.881489634513855
 2.205466985702515    1.167910218238831
 2.492017984390259    1.092226505279541
 0.186977207660675    0.06170542538166046
 0.8094756603240967   0.2550370693206787
 0.3273702561855316   0.1877026855945587
 1.108403444290161    0.3152557611465454
 1.989493370056152    2.050861597061157
 0.8704633712768555   0.5411968231201172
 0.3834792077541351   0.3607661724090576
 0.5118298530578613   0.2428279519081116
 1.980059266090393    0.5128133296966553
 0.3371971845626831   0.1722617745399475
 3.012987375259399    3.105859994888306
 4.984370231628418    4.500480175018311
 1.516292810440063    1.386210918426514
 0.3550401031970978   0.1425348520278931
 1.047440767288208    0.411719799041748
 1.895884156227112    1.952743411064148
 1.939798831939697    0.5305477380752563
 0.3914645314216614   0.2269461750984192
 0.6954347491264343   0.4303460121154785
 1.184470415115356    0.8553323745727539
 1.910743355751038    1.586068153381348
 3.750786781311035    3.40034294128418
 2.481981039047241    2.408580780029297
 2.193088531494141    1.394809007644653
 2.295978546142578    2.105313301086426
 0.339477002620697    0.09376066923141479
 0.9880465269088745   0.7227554321289062
 1.513192415237427    0.8385794758796692
 0.9434663653373718   0.9934052228927612
 0.52261883020401     0.6603467464447021
 3.242639541625977    2.685682535171509
 1.174581527709961    0.7267900109291077
 0.5916845798492432   0.2206488102674484
 1.20866870880127     0.3212060332298279
 1.917326688766479    1.335715770721436
 0.5389440655708313   0.2699674367904663
 2.205030918121338    2.627524375915527
 0.07357615232467651  0.07445096969604492
 0.5538442134857178   0.2446854114532471
 0.9013409614562988   0.2063860297203064
 0.547227680683136    0.200581431388855
 0.740558922290802    0.1764822602272034
 0.08509045839309692  0.05935952067375183
 1.995110034942627    1.765856623649597
 2.736508131027222    0.9039962291717529
 2.992924213409424    3.287899971008301
 0.7772063612937927   0.4960111379623413
 2.999158620834351    2.328904390335083
 1.59852147102356     0.5068482160568237
 0.7692742347717285   0.3151652216911316
 0.2879672646522522   0.1581294238567352
 1.148849248886108    0.4960442781448364
 2.567731380462646    1.584808111190796
 0.9959968328475952   0.3175600171089172
 3.633422374725342    3.16070294380188
 0.7837711572647095   0.5014717578887939
 0.6209093332290649   0.3113820552825928
 0.5959492921829224   0.3556506633758545
 2.486118316650391    2.130805969238281
 1.489171862602234    1.037289142608643
 0.6966866850852966   0.2594537138938904
 1.374662280082703    1.09287428855896
 1.682573556900024    1.184769868850708
 0.3921341896057129   0.1119696795940399
 0.9687538743019104   0.5727930068969727
 0.6588156223297119   0.495089590549469
 3.240200042724609    2.564435005187988
 0.4016133546829224   0.173227071762085
 0.9201461672782898   0.3231923580169678
 1.019558429718018    0.7813918590545654
 0.3265100121498108   0.1405020952224731
 3.114229917526245    2.632750272750854
 1.633560657501221    0.5031058192253113
 1.422486186027527    0.632876992225647
 0.855499267578125    0.2567527294158936
 1.309828877449036    1.144154071807861
 1.042204856872559    0.4638115465641022
 6.332197189331055    4.026220321655273
 1.282378673553467    0.881415069103241
 0.7687225341796875   0.6206990480422974
 1.189141750335693    0.6372823715209961
 2.3531813621521      1.884102582931519
 0.8970187306404114   0.8661450743675232
 1.266613602638245    0.5369237661361694
 0.5008663535118103   0.1215954124927521
 0.3104013502597809   0.2693134248256683
 1.37901496887207     0.5494372248649597
 4.043100833892822    1.760817050933838
 1.9525465965271      1.011820435523987
 1.32709002494812     0.4034280776977539
 0.9789761900901794   0.3955645561218262
 0.8260023593902588   0.265545129776001
 1.862505197525024    1.336055040359497
 1.024476408958435    0.9283341765403748
 1.368611097335815    0.6686882972717285
 4.344266891479492    4.07770824432373
 2.259006500244141    1.564446687698364
 0.4769995212554932   0.1363737881183624
 1.085780739784241    0.7710523009300232
 2.046281576156616    0.9386001825332642
 3.836502075195312    2.438743114471436
 0.9139560461044312   0.911864697933197
 0.1880092769861221   0.0990850031375885
 0.8017219305038452   0.5781053900718689
 1.296943664550781    0.8198208808898926
 0.3246753215789795   0.2838748693466187
 1.481460213661194    0.9061086177825928
 0.1083827316761017   0.09033771604299545
 2.268322944641113    1.048054933547974
 1.294476985931396    1.245227575302124
 1.691122770309448    1.437649011611938
 1.122541904449463    0.3866599798202515
 4.136534690856934    3.709836721420288
 0.8792178630828857   0.2682147622108459
 0.5225158929824829   0.314472496509552
 3.481866836547852    1.768915176391602
 1.018753528594971    0.3323602676391602
 0.9839627742767334   0.9033092260360718
 2.101284027099609    1.833925127983093
 1.083064675331116    0.751036524772644
 2.790055751800537    0.9817745089530945
 2.756654262542725    2.752996444702148
 2.299660921096802    1.91423225402832
 0.5856391191482544   0.251970648765564
 0.8414971828460693   0.300529956817627
 0.5914151668548584   0.1174975037574768
 0.4743624329566956   0.1052524447441101
 0.6561443209648132   0.197594165802002
 0.2757961750030518   0.2748112082481384
 1.80216646194458     1.147373557090759
 0.828782320022583    0.2873535752296448
 1.841424942016602    1.290951251983643
 1.016274213790894    0.7810266017913818
 0.5167572498321533   0.3099442720413208
 0.7854889035224915   0.8967263102531433
 0.7023152112960815   0.3591846227645874
 4.065463542938232    3.68803071975708
 2.258423328399658    2.139249563217163
 0.8119628429412842   0.2735064625740051
 2.68779468536377     1.789083242416382
 1.555392503738403    0.9854379892349243
 2.505251169204712    1.875377058982849
 0.4084264636039734   0.2244659662246704
 0.5059759616851807   0.6554946303367615
 5.009676933288574    1.79999852180481
 0.3876641988754272   0.159224808216095
 1.259863018989563    0.4680944681167603
 2.184182643890381    1.580183029174805
 1.91586971282959     1.188722968101501
 2.521039247512817    2.497323989868164
 0.3737806081771851   0.09713959693908691
 1.671170115470886    0.7599800825119019
 3.733819961547852    3.691962003707886
 3.759654998779297    1.475974798202515
 0.6892734169960022   0.5095011591911316
 2.31795072555542     0.9396775960922241
 0.5624812841415405   0.1643269658088684
 0.5556656718254089   0.1977057456970215
 1.041778206825256    0.83301842212677
 0.3662748336791992   0.08819858729839325
 3.657969951629639    3.421488761901855
 0.4216953814029694   0.13841313123703
 2.736919164657593    2.630749225616455
 0.4405285120010376   0.2871780395507812
 1.240071058273315    0.3321999311447144
 1.430111646652222    0.5745646953582764
 2.061877727508545    1.347321510314941
 0.8373340368270874   0.331262469291687
 1.179759979248047    0.4115056991577148
 0.9486905932426453   0.5749490857124329
 2.535719156265259    2.651660919189453
 1.405034065246582    0.657962441444397
 0.5762105584144592   0.2830495238304138
 1.053508877754211    0.3222596049308777
 0.5016700029373169   0.1944493055343628
 1.219971179962158    0.3810638189315796
 0.9668397903442383   0.355542778968811
 2.260380268096924    1.289355516433716
 0.5753507614135742   0.1746788620948792
 0.1473108530044556   0.1054888963699341
 0.6153234243392944   0.1696964204311371
 2.893410444259644    0.9272369146347046
 1.147398114204407    0.3984739780426025
 1.97319507598877     0.9996755123138428
 0.5149687528610229   0.25600266456604
 2.095643281936646    1.762600660324097
 0.2068666219711304   0.07811100780963898
 1.112256169319153    1.12336528301239
 0.1591604351997375   0.1650674939155579
 1.606860518455505    0.4663859009742737
 0.1608481407165527   0.07912832498550415
 0.8708674907684326   0.4945773482322693
 1.016525745391846    0.4644471406936646
 2.061851978302002    1.925250649452209
 0.5769869089126587   0.3928128480911255
 0.5704529881477356   0.1975021958351135
 1.675222754478455    1.566021323204041
 1.350926160812378    0.7842338085174561
 0.5531826019287109   0.2937159836292267
 1.068631291389465    0.4943598508834839
 2.282621145248413    1.25791335105896
 0.8792288303375244   0.3189474940299988
 0.9424927830696106   0.4202594757080078
 0.9503306150436401   0.4315312504768372
 0.4128209948539734   0.1404476761817932
 1.648332238197327    1.086367964744568
 0.8285548090934753   0.3755192756652832
 2.812888383865356    1.149317979812622
 3.035268306732178    1.810325264930725
 2.890055656433105    0.9507536888122559
 1.263518452644348    0.4466139078140259
 1.210713863372803    0.6541383266448975
 1.017595052719116    0.3390203714370728
 2.260958194732666    0.6693309545516968
 0.6404930353164673   0.1585420966148376
 0.6239724159240723   0.4347177147865295
 2.509913682937622    0.9978502988815308
 1.344447374343872    1.325384140014648
 0.4222159385681152   0.2030084729194641
 3.529395580291748    1.854347944259644
 0.3497859239578247   0.3384846150875092
 0.6373636722564697   0.3282612562179565
 1.058386325836182    0.6779234409332275
 1.765461683273315    1.339833617210388
 3.465572834014893    3.113016843795776
 2.815319061279297    2.504698276519775
 1.947818398475647    0.9472209215164185
 1.73813784122467     0.7397162914276123
 0.3756727576255798   0.1685739159584045
 0.7486327290534973   0.5218033790588379
 5.399718761444092    3.950919389724731
 1.306337833404541    1.104204654693604
 2.028021335601807    1.513696074485779
 2.502519607543945    1.57210910320282
 0.3000559210777283   0.1078620553016663
 0.3691656589508057   0.2115195393562317
 0.1775665879249573   0.1678322553634644
 0.2615259289741516   0.1026681959629059
 2.193080902099609    0.5402100086212158
 1.920936226844788    0.6766396760940552
 2.804012775421143    1.872519850730896
 6.04714298248291     6.081301689147949
 3.090298652648926    1.532417058944702
 2.212868213653564    0.966504693031311
 1.263345718383789    0.9504843354225159
 2.900055170059204    2.389380931854248
 1.352484107017517    0.4906414747238159
 0.767524242401123    0.234255850315094
 2.180251121520996    1.237145662307739
 3.097387075424194    2.068892955780029
 0.5406023263931274   0.1649357080459595
 1.746636986732483    1.639230489730835
 1.51465368270874     0.4861030578613281
 1.462924599647522    0.4168366193771362
 2.246206521987915    1.275258898735046
 1.029342889785767    0.3875231146812439
 0.5421096682548523   0.4163200259208679
 0.5323209166526794   0.2953603267669678
 1.125564098358154    0.3994482755661011
 1.810885906219482    1.314130783081055
 0.672502338886261    0.5614669322967529
 1.046387195587158    0.5025507211685181
 1.010625243186951    0.3108120560646057
 1.197018265724182    0.3989089727401733
 1.549079895019531    0.4240959882736206
 0.4810160398483276   0.2563108205795288
 0.7208646535873413   0.1659786105155945
 1.52792501449585     1.550952672958374
 0.8706949949264526   0.8313437104225159
 0.2693652212619781   0.2940638661384583
 0.9119437336921692   0.3689634799957275
 0.6781137585639954   0.198311448097229
 2.595336198806763    2.519018173217773
 0.4829894304275513   0.289664626121521
 2.895950555801392    2.343587398529053
 0.6564298868179321   0.244719386100769
 1.255899906158447    0.3793333768844604
 0.4079979956150055   0.2103910446166992
 0.3959905207157135   0.4695553481578827
 1.700374841690063    1.335206389427185
 3.48137903213501     2.543900966644287
 0.6307944655418396   0.3438307642936707
 3.296422481536865    3.026383638381958
 0.2793526649475098   0.331066906452179
 1.960240125656128    0.9765843152999878
 0.6760760545730591   0.766726016998291
 0.372935950756073    0.1009098291397095
 0.666032612323761    0.3362696170806885
 1.968579292297363    1.676775336265564
 1.08563232421875     1.16190505027771
 0.3558341860771179   0.1253288388252258
 0.2370103895664215   0.2093296349048615
 1.718189716339111    0.6351773738861084
 2.274198770523071    1.244111895561218
 0.5059127807617188   0.2004738748073578
 0.1898193955421448   0.1145600080490112
 0.418245792388916    0.1960700750350952
 1.735888004302979    0.8516793251037598
 0.8674294352531433   0.6329012513160706
 0.5218170881271362   0.2183239459991455
 0.4288128316402435   0.07903733849525452
 2.053349494934082    1.624046802520752
 0.9617754220962524   0.4358288049697876
 1.48988139629364     0.9761500358581543
 1.008994579315186    0.9712174534797668
 1.437638759613037    1.063327550888062
 2.351205825805664    2.388653039932251
 1.768897652626038    0.6454442143440247
 1.476642966270447    0.558710515499115
 3.07193660736084     1.226568460464478
 2.053331613540649    2.006514072418213
 0.2415353953838348   0.05435463786125183
 3.217419147491455    3.003947019577026
 2.443382263183594    2.233080863952637
 0.6528365612030029   0.330563098192215
 0.2504409551620483   0.2830373048782349
 2.246959209442139    2.411456108093262
 0.8051407933235168   0.3801460266113281
 0.442503035068512    0.07375258207321167
 0.4051573872566223   0.1155073642730713
 0.7178719639778137   0.4103588163852692
 1.680134057998657    1.683311343193054
 3.129171371459961    2.349136352539062
 3.244405746459961    1.683782577514648
 1.587627649307251    1.142506241798401
 2.515815019607544    2.257451057434082
 0.4590674042701721   0.2557069063186646
 0.7304549217224121   0.4534139633178711
 1.553457736968994    0.5363564491271973
 2.769757270812988    2.341782093048096
 1.011189341545105    0.3238017559051514
 0.734044075012207    0.1710450649261475
 1.181152820587158    0.4468182325363159
 1.063216328620911    0.3574498295783997
 1.943074345588684    0.9969973564147949
 1.00758957862854     0.2131553888320923
 2.342419862747192    1.800927996635437
 2.467612504959106    1.119307041168213
 3.084922790527344    2.424902439117432
 1.947309136390686    0.8948019742965698
 0.8879481554031372   0.2005600929260254
 0.835157036781311    0.3516233563423157
 2.15258264541626     1.604110717773438
 0.9392478466033936   0.5068885087966919
 1.08153235912323     0.3266372680664062
 0.3460002839565277   0.1890934705734253
 0.154219388961792    0.1639730185270309
 1.071152210235596    0.2726824879646301
 0.3729636073112488   0.2893543839454651
 1.198754906654358    1.191722273826599
 3.166063070297241    2.374423503875732
 2.567164421081543    1.709656238555908
 1.283114910125732    0.4823079109191895
 1.32834804058075     0.3843481540679932
 0.3832992315292358   0.1058459281921387
 2.895386219024658    2.789981126785278
 1.155702829360962    0.2830519676208496
 0.5515538454055786   0.1165845394134521
 1.488032102584839    0.6209571957588196
 0.6531739234924316   0.2716187238693237
 1.715305805206299    0.6192167401313782
 1.417000889778137    0.4977504014968872
 0.6013000011444092   0.1406512856483459
 2.695969104766846    2.05460786819458
 0.4215764403343201   0.2003954648971558
 0.3957193195819855   0.2159391045570374
 2.769848585128784    0.9737744331359863
 0.1700331419706345   0.1732743978500366
 0.4890560507774353   0.1974024176597595
 4.233236789703369    4.116976261138916
 1.728364109992981    1.416594505310059
 0.6365262269973755   0.2102652788162231
 0.5892398357391357   0.2996842265129089
 1.164213418960571    0.7379962205886841
 2.235593795776367    0.7041493654251099
 2.335189342498779    2.533812046051025
 1.228095293045044    0.9605164527893066
 0.9431371688842773   0.3011385798454285
 0.699224054813385    0.7590835690498352
 1.80046272277832     1.634704113006592
 1.156137824058533    0.4261962175369263
 1.011536359786987    0.7010192275047302
 0.75395667552948     0.2781686782836914
 0.09922632575035095  0.05669590830802917
 0.8457362055778503   0.2568172216415405
 1.308969736099243    0.748708963394165
 3.654695749282837    2.730933666229248
 3.904412269592285    3.168015718460083
 0.2648948431015015   0.08628448843955994
 0.8960918188095093   0.6403741836547852
 0.4823081791400909   0.1705082952976227
 1.674538731575012    1.004788160324097
 2.649020671844482    2.669272661209106
 0.7992076277732849   0.7964558601379395
 1.517133235931396    0.6650762557983398
 2.312346935272217    2.1147780418396
 2.123589277267456    1.94647216796875
 1.259391665458679    0.5097478628158569
 0.937804639339447    0.8163963556289673
 1.315864443778992    0.6702926158905029
 3.013790369033813    2.460700511932373
 3.526538848876953    2.873099565505981
 0.7375537157058716   0.750428318977356
 0.5671290159225464   0.3180063962936401
 3.125560760498047    2.728681087493896
 0.7555778026580811   0.5641715526580811
 0.1282610595226288   0.09084802865982056
 0.6305891871452332   0.319159984588623
 0.5356332063674927   0.4127992391586304
 0.2897272408008575   0.2318002581596375
 0.6066030859947205   0.1011516898870468
 0.6714820265769958   0.2416432499885559
 0.3215108513832092   0.07903635501861572
 0.7229762077331543   0.2919119596481323
 0.2745300233364105   0.1772700548171997
 0.2041530609130859   0.1073315143585205
 2.7718665599823      1.251571178436279
 0.3890502750873566   0.3775685429573059
 1.157393097877502    0.314450204372406
 2.168676376342773    1.560798764228821
 0.1316647231578827   0.06270241737365723
 4.735926151275635    2.147008180618286
 3.464285612106323    1.693256616592407
 3.053424835205078    2.79226016998291
 0.8583434820175171   0.6274556517601013
 1.906522750854492    1.626323461532593
 1.153729915618896    0.4887214303016663
 0.5803183317184448   0.4850909411907196
 1.736036777496338    0.5433757901191711
 4.952661514282227    2.786348819732666
 1.563671469688416    0.6990787982940674
 2.274179220199585    1.38089919090271
 2.182565927505493    2.16441535949707
 0.4626806974411011   0.2228328436613083
 3.232193231582642    3.186368703842163
 1.483806848526001    0.7396571636199951
 0.7465945482254028   0.7080727815628052
 1.785645961761475    0.6061464548110962
 2.129153728485107    0.7369951009750366
 1.08589243888855     0.6119747161865234
 0.1123142242431641   0.08486847579479218
 1.483762502670288    0.5891170501708984
 1.65514349937439     0.7474833726882935
 1.132380604743958    0.2934598326683044
 0.4287960529327393   0.0987333208322525
 1.186328887939453    0.816406786441803
 0.4404439330101013   0.2753193378448486
 1.713346838951111    1.443721175193787
 3.04917049407959     1.724235892295837
 1.287075281143188    1.133981466293335
 2.951949119567871    1.490461587905884
 0.2434205710887909   0.116666853427887
 0.4347312748432159   0.1049067676067352
 1.956623077392578    1.106226444244385
 1.530614495277405    0.788354754447937
 1.914242029190063    1.16440737247467
 2.521049737930298    1.004046440124512
 0.2282564342021942   0.07106858491897583
 0.3310822248458862   0.1962532997131348
 4.030044555664062    3.341120719909668
 2.985781192779541    1.926142811775208
 1.46303117275238     1.045529723167419
 0.6769648790359497   0.2807475924491882
 1.042409658432007    0.3896312713623047
 0.245918408036232    0.1620814353227615
 0.5887824296951294   0.2591472864151001
 0.5972346663475037   0.4049916863441467
 1.003526568412781    0.3754627704620361
 1.0981684923172      0.4011840224266052
 3.608548641204834    3.659140586853027
 0.9926148056983948   0.2624444365501404
 1.122270345687866    0.8781324625015259
 1.05484139919281     0.5466207265853882
 1.325268149375916    1.18736720085144
 0.1847093552350998   0.1796823740005493
 1.918025016784668    0.7440035939216614
 0.9465962648391724   0.199148491024971
 1.755543231964111    0.7441399097442627
 1.746518850326538    0.352459043264389
 1.877981305122375    1.236184358596802
 2.808863401412964    2.292590141296387
 0.9165385961532593   0.6490440368652344
 0.2672971785068512   0.09488655626773834
 2.336962699890137    0.7635884881019592
 0.8543915152549744   0.248943030834198
 0.3683794140815735   0.2854916453361511
 2.214938163757324    2.275656223297119
 0.8221366405487061   0.8321794271469116
 3.666159629821777    2.648381233215332
 1.761103868484497    1.238972544670105
 2.043885946273804    1.787676095962524
 1.463337063789368    1.586241483688354
 3.442562580108643    3.390663146972656
 0.7536240220069885   0.5421819090843201
 2.632745027542114    2.322180509567261
 2.881765604019165    2.543287038803101
 0.07280617207288742  0.0478828102350235
 0.3294337093830109   0.1302013248205185
 2.387341976165771    2.317525863647461
 0.5609517097473145   0.4446640014648438
 2.842716217041016    2.407034635543823
 0.05644267797470093  0.05396443605422974
 2.984845876693726    1.988975763320923
 1.770169138908386    1.698876738548279
 1.11120867729187     0.3613519668579102
 1.843484401702881    0.8829662799835205
 0.6352424621582031   0.4630873799324036
 0.3564580976963043   0.1584110260009766
 4.574840068817139    2.120662927627563
 0.679985523223877    0.43362957239151
 0.9330198168754578   0.3598818182945251
 1.812006235122681    1.710745334625244
 1.565128564834595    0.6596667766571045
 1.46908164024353     0.9992583990097046
 0.7427555322647095   0.2583408951759338
 1.505954742431641    1.609646201133728
 1.798727989196777    0.9195556640625
 0.1710684597492218   0.05394056439399719
 0.4451677799224854   0.3659228086471558
 1.523494124412537    1.480851650238037
 1.458280563354492    0.6458542346954346
 0.3103892803192139   0.1922831237316132
 0.3973934054374695   0.2557975053787231
 1.216473817825317    0.760814905166626
 0.4206373691558838   0.2562751770019531
 1.607264518737793    0.5196272134780884
 1.325037717819214    0.4894091486930847
 3.708822965621948    2.570641994476318
 0.7084285616874695   0.2023018598556519
 0.625185489654541    0.2296712398529053
 1.32432746887207     1.268653512001038
 1.540505528450012    0.7977523803710938
 1.922430992126465    0.9312388896942139
 0.5528702735900879   0.1473455429077148
 0.3724540770053864   0.1677848100662231
 0.6038017272949219   0.2765504717826843
 0.8104509115219116   0.7497977018356323
 1.883725881576538    1.537419676780701
 1.46655809879303     1.453320980072021
 0.4454758763313293   0.4281967878341675
 0.9580230116844177   0.3666574954986572
 1.102216362953186    0.7867107391357422
 3.869125843048096    1.330628633499146
 0.1815286874771118   0.2040388882160187
 0.2847185134887695   0.296097993850708
 0.3518953323364258   0.1456171274185181
 0.2041227221488953   0.08019441366195679
 1.939054489135742    2.023998737335205
 2.955330610275269    2.16213059425354
 2.432413578033447    2.267982244491577
 0.2635926604270935   0.2089704424142838
 0.7194444537162781   0.3151479959487915
 1.62354850769043     0.4924130439758301
 2.673226356506348    1.984249830245972
 0.2820631861686707   0.1190172433853149
 1.715910673141479    1.589026689529419
 1.316839337348938    0.4420788884162903
 0.803100049495697    0.2191160321235657
 1.274540305137634    0.7833203673362732
 1.226219177246094    1.15853214263916
 0.2934995293617249   0.2211335301399231
 1.366498112678528    1.320104479789734
 2.924956083297729    2.697553157806396
 1.451173543930054    0.6360720992088318
 1.191462635993958    0.4814445972442627
 1.382628560066223    0.372828483581543
 0.4889886975288391   0.3829404413700104
 1.339094638824463    1.02544629573822
 1.730123996734619    1.712474346160889
 3.020410060882568    2.411994457244873
 1.226352453231812    0.479157567024231
 1.584552884101868    0.7878230810165405
 0.4200666844844818   0.3679258823394775
 2.466781616210938    2.154051780700684
 2.536393642425537    1.991973638534546
 2.658671617507935    0.9487218856811523
 0.6519034504890442   0.3550628423690796
 1.662520408630371    1.719586372375488
 3.181962966918945    3.420201063156128
 2.237573623657227    0.9425026178359985
 0.5716871619224548   0.1626806259155273
 0.3235806226730347   0.1315086483955383
 0.7303777933120728   0.290223628282547
 0.9355182647705078   1.032539248466492
 1.867302894592285    1.286125063896179
 2.783581256866455    2.537213802337646
 6.155012130737305    5.110807418823242
 0.5122852921485901   0.3003942370414734
 0.5694621801376343   0.5981060862541199
 0.2217327952384949   0.2208407521247864
 0.9069802165031433   0.4266602396965027
 3.639539241790771    2.417051076889038
 1.519715666770935    0.3957392573356628
 3.597233533859253    1.365640997886658
 1.205651640892029    0.3824417293071747
 0.2829051613807678   0.1075282692909241
11.30570030212402     5.414626121520996
 0.2250291705131531   0.1926114559173584
 1.472076177597046    0.7309117317199707
 4.421517848968506    1.893493175506592
 1.176077723503113    0.6447716951370239
 0.9131114482879639   0.5601770877838135
 1.625043034553528    0.8819407224655151
 1.052600502967834    1.155956745147705
 0.9524129033088684   0.3993301391601562
 0.5058997869491577   0.1284827589988708
 1.546498894691467    1.379540085792542
 4.15253734588623     1.630501508712769
 2.309629440307617    2.128221988677979
 1.461722850799561    1.516173362731934
 1.327660918235779    0.5281205177307129
 0.2318218201398849   0.08687010407447815
 1.305387496948242    0.5483721494674683
 1.654998779296875    1.77760124206543
 1.418952703475952    0.2671729326248169
 0.7631973624229431   0.184157133102417
 0.8223767280578613   0.5949051380157471
 0.9116062521934509   0.59477698802948
 2.140028238296509    2.165714025497437
 0.6785310506820679   0.1662672758102417
 1.76420533657074     1.304773807525635
 1.042076587677002    0.678820013999939
 0.3995826244354248   0.1901073455810547
 1.38876748085022     0.7758604288101196
 1.479461312294006    0.4462606906890869
 2.382884502410889    0.9794845581054688
 0.2233963012695312   0.1256060600280762
 1.116074681282043    0.4154840707778931
 0.4636669754981995   0.2080197334289551
 2.556275606155396    2.088262319564819
 0.4952749013900757   0.302148699760437
 1.273898124694824    0.7793763875961304
 1.418684363365173    1.420939683914185
 0.4247627258300781   0.1735808849334717
 1.576864123344421    1.576761722564697
 0.412932813167572    0.1222307085990906
 0.7478530406951904   0.5479185581207275
 0.8539580106735229   0.8728049993515015
 0.9120789170265198   0.3460721969604492
 0.9541495442390442   0.7043723464012146
 1.451950550079346    0.7705942988395691
 1.832720875740051    0.6253063678741455
 0.5759572982788086   0.3831497430801392
 0.2346558570861816   0.215600848197937
 0.8192688822746277   0.2714874148368835
 1.382757902145386    0.5408551692962646
 3.540198802947998    1.927559375762939
 1.613025069236755    1.7850182056427
 1.454802274703979    1.040430784225464
 0.4117131531238556   0.4008173048496246
 0.4372516870498657   0.2109165787696838
 1.651365756988525    1.182167887687683
 0.2175202369689941   0.2257871031761169
 1.262347936630249    0.8431382179260254
 1.117794871330261    1.093012571334839
 1.051675319671631    0.3149532675743103
 0.86176598072052     0.5470060110092163
 1.548330664634705    1.359149217605591
 2.05154275894165     1.576018810272217
 0.1522061824798584   0.1151772141456604
 0.06827426701784134  0.04804837703704834
 1.43877387046814     0.951714038848877
 0.3487274050712585   0.3198772370815277
 0.8492118120193481   0.3549686670303345
 0.5751590132713318   0.1121711730957031
 0.361683577299118    0.1131878197193146
 1.158163785934448    0.5639286041259766
 1.088624119758606    0.5412720441818237
 2.864648818969727    2.812323570251465
 1.510638952255249    1.461818218231201
 0.9163831472396851   0.4172723293304443
 0.2899779081344604   0.2419800758361816
 3.668884515762329    2.838271617889404
 0.3275493979454041   0.1668229699134827
 0.7495838403701782   0.2552673816680908
 1.049256324768066    0.6431803703308105
 1.466705799102783    1.77012825012207
 1.822731971740723    1.194574117660522
 1.064078569412231    0.8785988688468933
 1.330213069915771    0.6823576092720032
 3.485002994537354    3.421632766723633
 1.561265468597412    0.8018298149108887
 1.928910136222839    1.150803446769714
 0.7367033362388611   0.29775071144104
 1.731947660446167    0.5054490566253662
 0.8098944425582886   0.2777444124221802
 0.7760116457939148   0.2357729375362396
 3.639858722686768    2.664386510848999
 0.3344674706459045   0.06694895029067993
 2.474542379379272    1.721358299255371
 1.522315979003906    1.025673985481262
 1.575210928916931    1.54764711856842
 0.4464443027973175   0.207300066947937
 0.5010359287261963   0.1354149580001831
 0.4161636829376221   0.1726243495941162
 1.016611576080322    0.3311454057693481
 1.334558725357056    0.8121558427810669
 0.7427532076835632   0.2443623542785645
 1.894170165061951    1.61346423625946
 2.803183317184448    1.595086216926575
 0.2799327373504639   0.2886559367179871
 1.48056435585022     0.3779900670051575
 0.2575249075889587   0.2454895377159119
 0.8251101970672607   0.2537746131420135
 0.8905133008956909   0.4177787303924561
 0.1444212198257446   0.0934261679649353
 1.318812608718872    0.428612232208252
 2.312091588973999    2.252122163772583
 2.658797025680542    1.648602247238159
 2.349959373474121    2.52257251739502
 0.6713502407073975   0.7053988575935364
 0.09322012215852737  0.08197125792503357
 1.049909353256226    1.123611927032471
 0.7751768827438354   0.5622739791870117
 1.493509292602539    1.422148466110229
 2.87822151184082     2.762236833572388
 2.543279409408569    2.641645669937134
 2.491133451461792    2.829604625701904
 0.9973075389862061   0.9132972359657288
 0.1604171991348267   0.1729187369346619
 1.761951684951782    1.725014567375183
 1.669126629829407    0.7407979965209961
 1.710057854652405    1.178782105445862
 0.7272905707359314   0.5569050908088684
 1.47838020324707     1.311837911605835
 1.367650151252747    0.5387470722198486
 1.101822376251221    0.4109187126159668
 0.5228854417800903   0.147371232509613
 5.812141895294189    2.144435167312622
 0.9039347171783447   0.7082929015159607
 0.9410028457641602   0.6001573801040649
 2.666774034500122    2.306126117706299
 1.702795028686523    1.182244658470154
 1.541192889213562    0.7890152335166931
 3.380643606185913    2.07455039024353
 1.780312657356262    0.6193257570266724
 1.60797643661499     1.224309682846069
 1.637278914451599    1.085013270378113
 0.3498486876487732   0.4296961426734924
 3.095059871673584    3.256563186645508
 0.9185976386070251   0.9547946453094482
 0.4989888668060303   0.5624154210090637
 1.833954572677612    0.5606377124786377
 1.538719892501831    1.24657940864563
 3.619902610778809    2.281009674072266
 1.520790338516235    0.8175352811813354
 1.1490797996521      0.2445517182350159
 0.6350083351135254   0.3822100162506104
 1.052571177482605    1.076885342597961
 1.959145784378052    1.675605416297913
 2.172666311264038    1.341679573059082
 0.765316367149353    0.5450053215026855
 3.750812292098999    1.159737110137939
 1.54313337802887     1.029563426971436
 1.973998308181763    1.750856399536133
 0.8671960830688477   0.2971065640449524
 1.393298029899597    0.7769986391067505
 2.740022659301758    2.534809589385986
 1.250285029411316    0.4842053055763245
 0.7310097217559814   0.1576042175292969
 0.8346552848815918   0.2869403958320618
 2.488969326019287    1.893239498138428
 1.620792746543884    0.7582592964172363
 0.5396822094917297   0.2082843780517578
 0.5497795343399048   0.1090293526649475
 1.044608116149902    0.8547866344451904
 3.234277725219727    1.424072980880737
 1.543204784393311    0.8264803886413574
 1.190356731414795    0.2949260473251343
 4.335772514343262    4.28172779083252
 3.445246696472168    2.933174133300781
 0.7836596965789795   0.4180140495300293
 0.332276463508606    0.1402785778045654
 0.3869575262069702   0.2111860513687134
 2.183407545089722    1.833395838737488
 1.16193950176239     0.4721610546112061
 0.6820732951164246   0.1626399755477905
 1.053693890571594    0.4174483418464661
 0.4679475426673889   0.1326517462730408
 0.8098832368850708   0.2360973656177521
 1.052690625190735    0.4903004467487335
 3.184576511383057    1.470850229263306
 1.780107498168945    1.254087448120117
 0.9889364242553711   0.5807980298995972
 2.075638771057129    1.168851256370544
 1.353217482566833    0.3746225833892822
 1.64888596534729     0.6172811985015869
 0.3031829297542572   0.2722815871238708
 2.400892972946167    2.280513763427734
 1.89149534702301     0.7355238199234009
 2.157598495483398    1.092396974563599
 3.409501552581787    1.530370712280273
 0.4595777988433838   0.1180152297019958
10.54007530212402     6.984100818634033
 2.005342960357666    1.799842476844788
 0.1090778708457947   0.06188948079943657
 0.8768519759178162   0.840657114982605
 0.740090012550354    0.7946264147758484
 0.4510683417320251   0.1583762168884277
 2.011774063110352    0.7101670503616333
 1.664701342582703    1.109625816345215
 2.207067489624023    1.288333296775818
 1.496383905410767    1.578327417373657
 2.329795360565186    1.616565704345703
 1.877521276473999    0.4827257692813873
 2.076699733734131    1.094956040382385
 1.887631416320801    0.5315775871276855
 0.7755429148674011   0.3108264207839966
 0.7471597194671631   0.2953392267227173
 2.510494947433472    1.14955723285675
 0.5073384642601013   0.1036750972270966
 2.107267618179321    1.763904333114624
 1.312889695167542    0.5981141328811646
 0.5102316737174988   0.4486027956008911
 0.1861134022474289   0.103432685136795
 0.212794229388237    0.1224986761808395
 2.218557357788086    1.688164830207825
 0.6872687935829163   0.2502118945121765
 0.499427318572998    0.3222963809967041
 2.678751468658447    1.245779037475586
 0.1661971509456635   0.09801795333623886
 1.873538732528687    1.970730781555176
 1.866516470909119    1.576478958129883
 1.938770055770874    0.6569056510925293
 0.9768081903457642   1.062321066856384
 2.271677494049072    2.266459465026855
 2.884289503097534    2.364930152893066
 1.969719529151917    2.061415672302246
 2.406680107116699    2.050126075744629
 0.8442776203155518   0.274992823600769
 2.795194864273071    1.961807608604431
 1.813065052032471    0.9876995086669922
 2.447863101959229    2.077341794967651
 2.106046676635742    2.19145393371582
 0.5411539673805237   0.1103630810976028
 1.20071816444397     1.048748135566711
 1.401028513908386    0.814388632774353
 0.3024114072322845   0.09434761106967926
 1.7204749584198      1.271909713745117
 0.8133944869041443   0.8194992542266846
 1.700912714004517    1.238384246826172
 1.097858786582947    0.4271785616874695
 0.4978644847869873   0.1974557042121887
 2.559067249298096    0.9507695436477661
 1.973711013793945    1.826336026191711
 1.812516689300537    0.9907984733581543
 0.5814716815948486   0.3343363702297211
 2.425663948059082    2.115446329116821
 1.592125773429871    0.8425126075744629
 1.560046315193176    0.4713670015335083
 1.072395324707031    0.3520244359970093
 3.303889274597168    3.324001312255859
 0.2158741652965546   0.1517428755760193
 1.488847374916077    0.5897549390792847
 0.5007169246673584   0.2831021547317505
 0.9075961709022522   0.3470807075500488
 0.4257711172103882   0.3581796884536743
 0.5583464503288269   0.0860101580619812
 0.4262564480304718   0.09065866470336914
 1.526934623718262    1.547693014144897
 0.4421252608299255   0.3496201038360596
 0.932199239730835    0.6180120706558228
 0.1476903855800629   0.1306572258472443
 1.396150946617126    0.9028017520904541
 0.9364951252937317   1.081728219985962
 2.039887428283691    1.409046053886414
 2.284549713134766    1.923304438591003
 0.7944381237030029   0.2902902364730835
 1.959004402160645    1.549609661102295
 1.641600012779236    0.4710090160369873
 2.66348934173584     3.015632629394531
 0.5296516418457031   0.2731404900550842
 0.8416848182678223   0.3065146207809448
 2.549620151519775    2.231479644775391
 0.149589017033577    0.07925549149513245
 1.992396354675293    0.9763302803039551
 0.7594289779663086   0.325082540512085
 1.399256706237793    1.399831056594849
 1.419994354248047    0.492273211479187
 1.090791702270508    1.047218799591064
 1.222548484802246    0.7160667181015015
 0.975936233997345    0.3275467753410339
 0.8006612658500671   0.2487307786941528
 0.3510659635066986   0.1395218968391418
 1.353737592697144    0.4806485176086426
 2.736196756362915    1.093946933746338
 2.743695259094238    2.794157028198242
 0.56167072057724     0.5182675123214722
 1.752785682678223    1.792572855949402
 2.159559488296509    1.922260165214539
 2.889693260192871    2.606760501861572
 0.1934905052185059   0.2253812700510025
 4.057524681091309    3.677604198455811
 2.632983684539795    2.038085222244263
 1.330492496490479    0.518994152545929
 1.249469637870789    0.9153003692626953
 1.031826853752136    0.6443099975585938
 0.4145865440368652   0.0869109034538269
 2.332406520843506    1.847584128379822
 2.191118240356445    1.155606746673584
 0.1305100917816162   0.06608487665653229
 2.527162075042725    1.126137256622314
 0.6113137006759644   0.2934906482696533
 2.080427169799805    1.179904937744141
 1.034778833389282    0.8144627213478088
 1.907519221305847    0.5127423405647278
 1.430569887161255    0.6190240383148193
 1.060255765914917    0.3344166874885559
 0.09887641668319702  0.0644228458404541
 0.260987788438797    0.1566419303417206
 1.902701616287231    1.818475484848022
 0.995800793170929    0.7490260004997253
 0.9549658894538879   0.7849941849708557
 0.3944853544235229   0.1356551051139832
 0.224670946598053    0.1858679354190826
 0.2139226645231247   0.1875056624412537
 0.1869751513004303   0.06539064645767212
 0.4496662616729736   0.3769106864929199
 0.5943498611450195   0.2564715147018433
 1.388589859008789    0.5769432187080383
 0.6483110189437866   0.6434599161148071
 2.018277883529663    0.7060706615447998
 2.868799686431885    2.870132684707642
 1.224636912345886    0.8465889692306519
 1.387621641159058    1.359677076339722
 2.618343353271484    0.7815951108932495
 2.62785267829895     2.258133888244629
 0.5180904269218445   0.1996685266494751
 1.44271445274353     0.7844492197036743
 0.710824191570282    0.3141594231128693
 5.28078031539917     3.327564716339111
 0.5242985486984253   0.2303342819213867
 2.915365695953369    2.362493515014648
 0.4635776281356812   0.1044009029865265
 0.4719384908676147   0.2285951375961304
 1.840486288070679    0.5521449446678162
 0.5311999917030334   0.1521557867527008
 1.044104814529419    0.9075229167938232
 0.3611162304878235   0.1802054643630981
 0.1956785917282104   0.1370437145233154
 0.3348231017589569   0.1468401551246643
 0.782219409942627    0.9088248610496521
 3.941729784011841    1.645690679550171
 0.6708482503890991   0.1698771417140961
 2.791842222213745    2.075538158416748
 0.8683474063873291   0.8431525230407715
 0.4080771505832672   0.2559362053871155
 2.799666881561279    1.478675723075867
 1.877389430999756    0.8817412853240967
 3.239925146102905    3.066418170928955
 2.867019176483154    2.345704793930054
 1.925060272216797    0.8473107814788818
 0.8935035467147827   0.2829989194869995
 0.4551258683204651   0.0895078182220459
 0.5648422241210938   0.1999905109405518
 1.230522632598877    0.5406515598297119
 0.3797449469566345   0.4148293137550354
 0.9339923858642578   0.2988389134407043
 1.097084045410156    0.4545662403106689
 0.2944406270980835   0.2168351411819458
 1.757683634757996    0.4973968267440796
 0.8772424459457397   0.5401384830474854
 0.2363905608654022   0.2505877614021301
 3.201603651046753    2.84605598449707
 0.5907978415489197   0.1687991619110107
 1.311492443084717    0.5915854573249817
 4.419342994689941    4.294879913330078
 0.7108149528503418   0.7304040789604187
 0.8038228154182434   0.3836507797241211
 0.671086311340332    0.331950306892395
 0.9506391286849976   0.6967202425003052
 1.778346180915833    0.7269492149353027
 2.5373215675354      1.165744781494141
 1.628772735595703    1.36629855632782
 0.1950124502182007   0.1528674364089966
 0.950996994972229    0.3597177267074585
 1.271266102790833    0.5106205940246582
 1.274760723114014    0.5566098690032959
 2.379380464553833    0.7558577060699463
 0.9406108856201172   0.4823628664016724
 0.7580738067626953   0.6430573463439941
 2.906837701797485    1.093644976615906
 1.552461385726929    0.9453752040863037
 0.1647246330976486   0.09938627481460571
 1.048601746559143    0.3551874160766602
 1.536909103393555    0.4545122385025024
 0.9978789091110229   0.6167290210723877
 3.114631175994873    3.130226850509644
 1.228074073791504    1.242874026298523
 0.2095955312252045   0.1940632462501526
 0.7688218355178833   0.34846431016922
 1.864115238189697    0.8436281681060791
 1.638721704483032    0.5397111177444458
 0.1565808057785034   0.1831320524215698
 0.4592550992965698   0.1000711619853973
 0.6327226161956787   0.2816998958587646
 1.264678239822388    1.222066283226013
 1.623166084289551    1.052596211433411
 0.2606862783432007   0.09165292978286743
 0.871969997882843    0.4206781983375549
 2.114900350570679    1.223732590675354
 0.5327255129814148   0.6622859239578247
 1.872624516487122    1.244598031044006
 0.1762233376502991   0.1016682982444763
 1.469340682029724    1.237329721450806
 2.315613746643066    2.260997295379639
 0.7174820899963379   0.3864035606384277
 0.2742603421211243   0.07945233583450317
 1.754647493362427    1.60084867477417
 1.228908777236938    0.4193850755691528
 1.64807403087616     0.5518534183502197
 1.151118040084839    0.5710045099258423
 0.8192837238311768   0.2650940418243408
 1.26472020149231     1.083287715911865
 0.9571205377578735   0.602139949798584
 0.8915241360664368   0.3198283910751343
 0.2227084934711456   0.1803025603294373
 0.9028942584991455   0.9057084321975708
 0.4647661447525024   0.2463288009166718
 0.9031572341918945   0.3576931953430176
 1.117868423461914    0.9725440740585327
 1.472808361053467    0.9585945606231689
 1.50565767288208     0.6914886236190796
 0.4615572690963745   0.3408901691436768
 2.399857759475708    1.175937175750732
 0.5497661232948303   0.492196261882782
 1.893132567405701    1.115835189819336
 0.9963045120239258   0.3913870751857758
 0.8224301934242249   0.2717344164848328
 1.087009310722351    0.8352469205856323
 0.8681248426437378   0.3977549374103546
 2.102368831634521    0.9513850212097168
 0.9433168172836304   0.6711027026176453
 2.259103775024414    1.872669100761414
 2.937118768692017    2.869879961013794
 0.8819972276687622   0.370715856552124
 0.9855722188949585   0.3677389621734619
 1.445889592170715    0.4346976280212402
 1.877211213111877    1.254854798316956
 1.959639072418213    1.871751427650452
 0.9652141928672791   0.8192161917686462
 0.7871524095535278   0.2401286959648132
 1.938456058502197    2.075760841369629
 0.9848452806472778   0.7388805747032166
 1.712061882019043    0.6324409246444702
 2.142948389053345    1.547057390213013
 3.212248086929321    2.782204151153564
 2.649908065795898    2.337852239608765
 1.586320161819458    0.6799812316894531
 1.146218776702881    0.7755090594291687
 1.247171759605408    0.5001294016838074
 2.516421556472778    2.513315677642822
 1.601553320884705    0.6405676007270813
 0.968066930770874    0.2602258026599884
 3.392764568328857    3.274165630340576
 0.1090859770774841   0.08942365646362305
 0.8546233773231506   0.3365314900875092
 3.137712717056274    3.158431053161621
 1.781373858451843    0.6980593204498291
 1.613903999328613    1.632855653762817
 0.4636879861354828   0.1875579655170441
 2.575712442398071    2.43904972076416
 1.111189961433411    1.072520732879639
 0.449209064245224    0.1155284643173218
 0.7906391620635986   0.766230583190918
 1.704795241355896    0.7300993204116821
 0.3649049997329712   0.106692373752594
 0.4932117462158203   0.1753591895103455
 3.410600662231445    2.661348342895508
 2.283204078674316    1.917941689491272
 1.68915057182312     0.493182897567749
 2.568649291992188    2.153289556503296
 1.812880158424377    1.185480952262878
 1.427650451660156    1.554307460784912
 0.4197555780410767   0.184813380241394
 1.877184987068176    0.806809663772583
 0.4740251004695892   0.3326619863510132
 0.4827173948287964   0.1025653481483459
 2.576337337493896    2.505928039550781
 1.123093366622925    1.028025269508362
 0.5871316194534302   0.4358748197555542
 0.9512138366699219   0.8611482977867126
 0.1249605640769005   0.06382709741592407
 1.440417528152466    0.4828246831893921
 1.660642743110657    0.5639292597770691
 0.3560187816619873   0.2861542105674744
 1.05073881149292     0.7955176830291748
 1.214102506637573    0.7577177286148071
 0.4108786582946777   0.4203920960426331
 1.552093267440796    1.570126056671143
 0.4116098582744598   0.1926271319389343
 0.7028681635856628   0.3102366924285889
 3.162484645843506    1.665928363800049
 0.6513575911521912   0.2064801752567291
 0.9177955985069275   1.045325875282288
 0.5070542693138123   0.1432453989982605
 0.973534107208252    0.3592679500579834
 0.4903408586978912   0.1103488206863403
 1.116429686546326    0.5690093636512756
 1.576757073402405    1.019901514053345
 1.102414131164551    0.4075638055801392
 2.845426082611084    0.8658729791641235
 0.301045298576355    0.1832239627838135
 2.310529232025146    1.602816224098206
 0.7984298467636108   0.4694580435752869
 1.65176260471344     2.033695697784424
 0.2948868870735168   0.2615495324134827
 1.472255349159241    1.628292322158813
 0.9488824605941772   0.3864464163780212
 0.1605323404073715   0.09289348125457764
 0.2281504422426224   0.1776516288518906
 0.9245977997779846   0.7133508920669556
 0.6253253221511841   0.7325947880744934
 1.811791777610779    1.243856430053711
 0.6422623991966248   0.7141071557998657
 2.452044010162354    2.069025993347168
 2.346656322479248    2.112518072128296
 0.6428835391998291   0.656502366065979
 2.818628549575806    1.765923738479614
 0.7059451341629028   0.6333613991737366
 4.676330089569092    3.16312575340271
 0.511782705783844    0.4262010753154755
 1.95367419719696     0.8113440871238708
 1.590962886810303    0.6392685174942017
 0.5758731961250305   0.2565217018127441
 1.269267201423645    0.4034067392349243
 1.081433415412903    0.4544631242752075
 1.389084577560425    0.4924097657203674
 0.3980655372142792   0.09529685974121094
 0.3411591053009033   0.342221736907959
 0.9923798441886902   0.4394626617431641
 0.7729905843734741   0.4570136666297913
 0.3942092955112457   0.1943502426147461
 0.3564469218254089   0.1493542194366455
 1.481828212738037    0.4021023511886597
 1.371348738670349    0.9485198259353638
 2.030988216400146    0.6855008006095886
 0.4696223735809326   0.1883682012557983
 0.465449333190918    0.4455886483192444
 0.8816030621528625   0.4353436231613159
 1.699836015701294    0.9231184720993042
 0.7651823759078979   0.4185860157012939
 2.956527709960938    1.959857821464539
 1.342939376831055    0.333418607711792
 2.283061504364014    1.154429197311401
 4.489830017089844    4.027364253997803
 1.667430996894836    0.8969120979309082
 2.150344371795654    1.259902954101562
 4.962733268737793    1.794565677642822
 1.862102508544922    0.8643083572387695
 0.3755083084106445   0.1398926228284836
 0.7618062496185303   0.5066215991973877
 1.458802461624146    0.7833766937255859
 0.6037132740020752   0.4249716699123383
 0.8412794470787048   0.6230332851409912
 0.6326694488525391   0.4991433918476105
 1.926084160804749    1.49915087223053
 0.5377734899520874   0.5457901358604431
 1.583477139472961    1.141229748725891
 1.555482864379883    1.550191879272461
 0.4152988791465759   0.197260856628418
 2.115591764450073    0.6890110969543457
 3.217595815658569    2.727055072784424
 2.053442239761353    1.337981462478638
 0.2708503305912018   0.06655603647232056
 0.7838819622993469   0.362419068813324
 0.7788336873054504   0.3840452432632446
 1.034888863563538    0.3552313446998596
 0.5945520997047424   0.3128032684326172
 1.838810920715332    0.439327597618103
 2.625938892364502    2.584860801696777
 0.1891364604234695   0.1871610879898071
 0.1384018659591675   0.09282982349395752
 1.393310070037842    0.9144890308380127
 2.217821598052979    0.7785295248031616
 2.542524337768555    2.132765293121338
 1.643540382385254    1.254089593887329
 0.4954264461994171   0.07881587743759155
 0.5666908025741577   0.2031844258308411
 0.3478744029998779   0.2050442695617676
 0.3458527326583862   0.1954667866230011
 1.413039922714233    0.6031403541564941
 0.916576087474823    0.2618899941444397
 2.040091276168823    1.037217617034912
 0.9826624393463135   0.656041145324707
 1.153128147125244    0.9701956510543823
 1.333057880401611    0.3531804084777832
 0.949310302734375    0.313612163066864
 1.810085773468018    1.006968259811401
 3.755069255828857    3.741710186004639
 0.5786624550819397   0.4206235408782959
 1.872390985488892    0.4750876426696777
 1.152559161186218    0.4418705701828003
 0.7749701738357544   0.6823005080223083
 0.7059295177459717   0.6119231581687927
 1.216484546661377    1.228755354881287
 1.664411187171936    1.365842223167419
 0.4554866552352905   0.09180611371994019
 0.2956408262252808   0.2148967683315277
 1.356243371963501    0.6196581125259399
 2.966817378997803    2.42587423324585
 1.148853182792664    0.6063306331634521
 2.022019624710083    1.640408754348755
 0.4963912963867188   0.07807237654924393
 2.055933475494385    1.689900636672974
 2.361265659332275    1.500581860542297
 1.155407905578613    0.7100847959518433
 0.8380091190338135   0.7280451655387878
 1.774021863937378    0.519861102104187
 1.392569541931152    0.7045645713806152
 4.156827926635742    2.792486667633057
 0.7003178596496582   0.2128968238830566
 0.8859784603118896   0.2976882457733154
 3.81681489944458     3.812318801879883
 1.545510292053223    0.389453649520874
 0.4144870936870575   0.11072838306427
 2.168941736221313    1.884515881538391
 1.978318929672241    1.705549716949463
 0.7434784173965454   0.1678239405155182
 0.2726865410804749   0.1776502728462219
 2.449671745300293    0.8205008506774902
 5.0819411277771      3.551353216171265
 0.141662061214447    0.1487576961517334
 0.2299354374408722   0.1678057909011841
 0.768473744392395    0.6304723024368286
 1.902156233787537    1.343894720077515
 1.310828804969788    1.229590177536011
 1.838178038597107    0.8814134001731873
 0.2403215318918228   0.1366655230522156
 0.7040399312973022   0.197757750749588
 0.6297115683555603   0.288974404335022
 0.1220715716481209   0.05652856826782227
 0.993273138999939    0.2263675928115845
 0.2881374359130859   0.1038188338279724
 1.337576746940613    1.349572420120239
 0.4253115653991699   0.1636158525943756
 0.5259144306182861   0.2349650263786316
 2.031671047210693    1.243651151657104
 0.2729432284832001   0.08940592408180237
 2.054527997970581    1.042245388031006
 0.4441926181316376   0.5660313963890076
 3.708820104598999    2.119375705718994
 1.076984882354736    0.4552148580551147
 2.041208028793335    0.9137616157531738
 1.749961853027344    0.4712862968444824
 2.364311695098877    2.281968116760254
 0.5247033834457397   0.2687097191810608
 1.730646371841431    1.450976371765137
 3.228164672851562    0.9772869944572449
 0.63078773021698     0.2655054926872253
 0.08555188775062561  0.09488818049430847
 0.581515371799469    0.2955213785171509
 3.850324630737305    2.393234491348267
 2.413689136505127    1.756759405136108
 2.007683038711548    1.071780920028687
 1.013334631919861    0.4093517065048218
 1.62456750869751     0.5936775207519531
 1.486214399337769    0.4475396871566772
 1.787558913230896    0.756560206413269
 0.2107642143964767   0.22061887383461
 0.2954550981521606   0.119772732257843
 2.530324935913086    1.740256667137146
 0.976158082485199    0.3895830512046814
 0.3794285356998444   0.1241672337055206
 1.016486883163452    1.240784168243408
 2.190202713012695    1.642084717750549
 0.2807544469833374   0.2707562446594238
 1.217668056488037    0.3037062883377075
 2.595474720001221    3.084290266036987
 2.5398850440979      2.242463111877441
 1.194034814834595    1.223095774650574
 0.5745155811309814   0.5746374726295471
 0.3863125443458557   0.1752843856811523
 0.9894828796386719   0.2957387566566467
 1.274208426475525    0.6200185418128967
 4.710998058319092    3.259270191192627
 1.986866116523743    0.6269115209579468
 1.050512075424194    0.5453751087188721
 1.670390605926514    1.629259347915649
 0.2816766500473022   0.1779371201992035
 0.7188956737518311   0.238200455904007
 0.2564292252063751   0.08409926295280457
 1.32087516784668     1.171591281890869
 2.085359573364258    1.247368335723877
 1.699149012565613    1.747555017471313
 1.774754524230957    0.4630074501037598
 0.410035252571106    0.3167225122451782
 0.9523378014564514   0.3575142621994019
 0.3950551748275757   0.3564291000366211
 0.230938658118248    0.1049647629261017
 0.4994876384735107   0.347498744726181
 2.342259168624878    1.893026113510132
 1.128430604934692    1.046548962593079
 0.6498479843139648   0.2044165730476379
 0.4400324523448944   0.1888886690139771
 2.186250686645508    0.9871500134468079
 0.1957376003265381   0.1463471949100494
 0.1139221787452698   0.08366531133651733
 0.9731783866882324   0.6199492216110229
 1.759750604629517    0.7430981397628784
 0.3749074935913086   0.08075538277626038
 1.021329402923584    0.3835796713829041
 1.492278814315796    0.9309544563293457
 1.209339499473572    1.345375776290894
 2.826454162597656    2.427533149719238
 1.143259763717651    0.6658183336257935
 1.371033072471619    0.8351407051086426
 0.4608763754367828   0.2300480604171753
 1.26326584815979     0.496840238571167
 0.2763218879699707   0.09633773565292358
 0.3544192910194397   0.3137748241424561
 0.1374405324459076   0.1314565390348434
 0.2135326862335205   0.233552873134613
 1.733851194381714    1.822557210922241
 1.057874321937561    0.6025078296661377
 0.6723008155822754   0.4036267995834351
 2.41480016708374     1.141389608383179
 2.47978663444519     2.53533411026001
 0.688406229019165    0.2374348640441895
 1.747577905654907    0.8838397264480591
 0.2800644636154175   0.2002401351928711
 1.145483732223511    0.3105090856552124
 1.636615991592407    1.608731985092163
 2.806257009506226    2.346232891082764
 1.119370818138123    0.8058583736419678
 0.9928181171417236   0.7098744511604309
 1.457958817481995    0.7356072664260864
 1.766024351119995    0.8336427211761475
 2.20430850982666     1.737996459007263
 0.8584340214729309   0.8418840169906616
 1.245020866394043    0.5967418551445007
 3.71125054359436     3.86423397064209
 4.317591190338135    3.798901557922363
 0.2840507626533508   0.09711408615112305
 1.002214431762695    1.031700253486633
 2.291391849517822    0.7150272130966187
 0.4371651113033295   0.09851545095443726
 0.4016539454460144   0.1712304651737213
 0.767030656337738    0.6024783849716187
 2.81065821647644     1.855210781097412
 0.7664575576782227   0.3347926139831543
 1.520898461341858    0.8092206716537476
 0.6996966004371643   0.1528140008449554
 2.317174911499023    1.367355942726135
 2.289825201034546    1.995692253112793
 1.098001718521118    0.4336830377578735
 0.1070607304573059   0.09305614233016968
 3.856305360794067    2.852443695068359
 0.5037623047828674   0.1519699096679688
 0.3287102580070496   0.1257037818431854
 1.450982332229614    1.457256078720093
 0.2391808927059174   0.2774725556373596
 1.317795395851135    0.5466810464859009
 0.2845521867275238   0.1769020259380341
 1.49484121799469     0.4238533973693848
 3.724893093109131    2.583694219589233
 2.3955237865448      2.254253387451172
 0.8821359872817993   0.6268733143806458
 1.452045917510986    1.377968430519104
 1.421444535255432    0.5270626544952393
 2.299696922302246    2.504014253616333
 0.2578797340393066   0.1814825236797333
 1.425100326538086    1.21278965473175
 0.5346434712409973   0.2338337898254395
 2.919356822967529    1.133540153503418
 0.7488051652908325   0.3191009759902954
 0.2679467797279358   0.09106349945068359
 0.8007526397705078   0.4283640384674072
 4.366888999938965    2.998326301574707
 2.825523853302002    1.441674470901489
 1.217996120452881    0.5748728513717651
 0.761329174041748    0.2936756610870361
 0.890359103679657    0.2710174918174744
 2.090048789978027    1.080922245979309
 1.458077192306519    0.4285892248153687
 0.7952761650085449   0.5967088341712952
 0.5593199729919434   0.4987359046936035
 0.8662337064743042   0.5009418725967407
 1.102012753486633    0.3606798648834229
 2.252623558044434    1.427845239639282
 1.046742677688599    1.285993218421936
 1.681558609008789    0.4346630573272705
 1.353318572044373    0.3408715724945068
 1.780103921890259    1.750090479850769
 0.3570116758346558   0.2327760457992554
 1.144100904464722    0.3948793411254883
 2.716622114181519    1.569644212722778
 1.470271229743958    0.694301962852478
 0.7716512680053711   0.2496304512023926
 2.112584829330444    1.033688902854919
 0.9081375002861023   0.558358907699585
 0.2972246408462524   0.3451073169708252
 0.4725810289382935   0.1581816971302032
 2.706082820892334    1.12103545665741
 0.1000702977180481   0.09261652827262878
 1.879826784133911    0.5803759098052979
 0.3659241497516632   0.07223975658416748
 1.758565902709961    0.5559636354446411
 1.27662980556488     0.4525623321533203
 0.1506518423557281   0.06885913014411926
 3.978118181228638    1.730958461761475
 2.0423903465271      2.24897289276123
 0.5658250451087952   0.2751712203025818
 3.678045511245728    1.415610671043396
 0.6052586436271667   0.1845256090164185
 2.925685167312622    2.941978454589844
 2.455891847610474    1.075409889221191
 1.524382829666138    0.6920868158340454
 0.4604368209838867   0.2543821334838867
 0.298266589641571    0.4004038572311401
 1.61758816242218     0.7375456094741821
 1.900792002677917    1.172887086868286
 0.7940455675125122   0.2440133690834045
 0.2637244164943695   0.1178918480873108
 1.754506349563599    1.405120611190796
 2.926311254501343    1.529821038246155
 1.879268407821655    1.426447987556458
 0.9995909929275513   0.6286062002182007
 0.9675564169883728   0.3248917460441589
 2.847217559814453    1.430545687675476
 1.974324703216553    2.059327363967896
 1.592121362686157    1.035913228988647
 3.43744969367981     2.930875539779663
 0.2395597845315933   0.1866093873977661
 1.566024899482727    0.5011534690856934
 0.5353829264640808   0.2038613557815552
 1.869353652000427    0.8730810284614563
 1.295236706733704    1.047845840454102
 0.3302024900913239   0.09350353479385376
 0.2840558290481567   0.1138711869716644
 0.4868652522563934   0.2661652565002441
 1.511638522148132    0.3924218416213989
 2.109738826751709    1.750569462776184
 1.265791416168213    0.9123847484588623
 0.4658869504928589   0.1818443387746811
 4.194353103637695    1.678285956382751
 4.305383682250977    3.589794874191284
 1.152935862541199    0.4251224994659424
 1.390470147132874    0.8291466236114502
 1.140709161758423    0.3668433427810669
 0.9588677883148193   0.5166349411010742
 0.1373384594917297   0.0644153505563736
 3.670223236083984    2.370908260345459
 3.200302362442017    2.13588809967041
 2.456434965133667    2.070343017578125
 1.150403618812561    0.8152242302894592
 1.200585246086121    0.4528764486312866
 1.313996553421021    0.4769618511199951
 2.885451793670654    1.157774925231934
 1.209228515625       1.228331089019775
 0.9316161870956421   0.4795814752578735
 0.2777488231658936   0.1138657331466675
 1.215888381004333    0.581392765045166
 2.247362852096558    0.8583823442459106
 1.162211060523987    0.39287930727005
 1.747785329818726    1.697877287864685
 0.9794605374336243   0.3921974301338196
 3.383141040802002    1.835211515426636
 0.4485734701156616   0.2325288653373718
 0.4051206111907959   0.1646287739276886
 0.8110802173614502   0.2237726449966431
 1.096320629119873    0.28450807929039
 0.4988867044448853   0.1715306043624878
 1.087129950523376    0.9125780463218689
 1.946505188941956    0.7030123472213745
 2.680283784866333    2.821947336196899
 1.328438282012939    0.9409360885620117
 1.478470325469971    1.482585787773132
 0.2647368907928467   0.2243709564208984
 1.914154052734375    1.828777074813843
 1.639165759086609    0.942887008190155
 2.264774560928345    1.321730017662048
 0.3604450225830078   0.292815089225769
 0.5304701924324036   0.4200751483440399
 0.8535072803497314   0.4571934938430786
 0.5832071304321289   0.113808274269104
 0.8964930772781372   0.4415388107299805
 1.296748161315918    1.208690047264099
 0.423292875289917    0.2502833008766174
 0.5116009712219238   0.233925461769104
 2.42204761505127     2.172490835189819
 1.203207969665527    1.288233876228333
 1.196937441825867    1.462875366210938
 0.9746196269989014   0.5518302917480469
 0.63323974609375     0.3731825351715088
 1.056824684143066    0.3796631097793579
 0.5455888509750366   0.1262892186641693
 1.917237281799316    0.7035928964614868
 1.492237329483032    0.8055146336555481
 2.69412088394165     0.7568808794021606
 3.557200908660889    2.720746517181396
 3.617005825042725    1.745187401771545
 0.2471944987773895   0.2710114121437073
 0.1684334278106689   0.1666314005851746
 0.433366060256958    0.1217926740646362
 2.9159255027771      1.739393353462219
 2.597904205322266    2.266658782958984
 1.546951532363892    1.40038537979126
 1.428053259849548    1.311046957969666
 2.368563890457153    1.008204936981201
 1.021901488304138    0.3732796907424927
 2.018092155456543    1.699320316314697
 0.5590863227844238   0.5642232894897461
 1.359728693962097    0.3788390755653381
 4.032427310943604    2.734175682067871
 0.8002552390098572   0.3125974535942078
 0.8752013444900513   0.2485036849975586
 3.032851696014404    2.492040395736694
 1.709371328353882    0.5145142078399658
 1.564296841621399    0.5937261581420898
 1.609279870986938    0.7422029972076416
 0.8571114540100098   0.4061253070831299
 0.5063894987106323   0.2323782444000244
 2.667482614517212    1.758935451507568
 0.5629738569259644   0.327345997095108
 3.079402685165405    1.022401571273804

==> data/mlp_linfty_normalized_relative_errors.csv <==
errors
0.07581648230552673
0.08862405270338058
0.07305430620908737
0.08291947841644287
0.1043011918663979
0.7346638441085815
0.07632669061422348
0.07390988618135452
0.05880982428789139
0.07309537380933762
0.09854459762573242
0.08968815207481384
0.07258385419845581
0.1082969903945923
0.1207663640379906
0.07894308120012283
0.03976278007030487
0.04703748226165771
0.6211023926734924
0.04209645092487335
0.04947298765182495
0.3650463819503784
0.9257578253746033
0.06637831777334213
0.2593546211719513
0.05992697551846504
0.1098117083311081
0.1134097054600716
0.06578173488378525
0.3781121671199799
0.08266313374042511
0.0607813224196434
0.1056360453367233
0.06586325168609619
0.06877120584249496
0.3452564477920532
0.0825212150812149
0.09451507031917572
0.06499189138412476
0.5459993481636047
0.03878170251846313
0.06661900877952576
0.07531344145536423
0.06431539356708527
0.1335983276367188
0.07320408523082733
0.05644051730632782
0.05010434612631798
0.920262336730957
0.07773485034704208
0.1192718967795372
0.05896101146936417
0.04116722196340561
0.0746515765786171
0.0466485507786274
0.07445456087589264
0.07031668722629547
0.1000063791871071
0.4685122668743134
0.06474523991346359
0.04821664094924927
0.08015038818120956
0.1377577781677246
0.1220339611172676
0.09647518396377563
0.07679586857557297
0.1370404958724976
0.05562560632824898
0.1019903942942619
0.4491179585456848
0.08498425036668777
0.172399491071701
0.05273271352052689
0.8757675290107727
0.06797567754983902
0.07626134902238846
0.04672550410032272
0.07711438089609146
0.06482291966676712
0.09708616882562637
0.05507789179682732
0.06328122317790985
0.05793596804141998
0.1050967797636986
0.1884307414293289
0.04961506649851799
0.5384185314178467
0.1114674881100655
0.04822579026222229
0.08629029989242554
0.09198418259620667
0.09537636488676071
0.04097871854901314
0.07417115569114685
0.08752203732728958
0.07652157545089722
0.08240911364555359
0.08413743227720261
0.04057416692376137
0.091131292283535
0.05823373794555664
0.0989600196480751
0.07720446586608887
0.2413145154714584
0.2128292769193649
0.1134231239557266
0.06767917424440384
0.1164262741804123
0.09192255139350891
0.1697475016117096
0.45868980884552
0.05908366665244102
0.06501321494579315
0.05155540257692337
0.558779776096344
0.06220600754022598
0.08284681290388107
0.5368884205818176
0.1165413483977318
0.09082524478435516
0.08086666464805603
0.1063832193613052
0.1178703680634499
0.09999755769968033
0.05396652221679688
0.08202617615461349
0.03785866871476173
0.04787113144993782
0.05149117112159729
0.04588988423347473
0.07742694765329361
0.07193835824728012
0.06937918812036514
0.09194055944681168
0.08949720114469528
0.100590281188488
0.06061609089374542
0.1895948350429535
0.07492893934249878
0.1881846487522125
0.1995833069086075
0.6341819763183594
0.06144307181239128
0.07238726317882538
0.07267630100250244
0.06742521375417709
0.09374856948852539
0.05537363514304161
0.3636466860771179
0.3492989540100098
0.08585793524980545
0.06366337090730667
0.7549309730529785
0.05524295195937157
0.4305632710456848
0.3582373261451721
0.1011986210942268
0.1039924994111061
0.1051734313368797
0.07445549219846725
0.04420443624258041
0.09345332533121109
0.0635114386677742
0.3359329700469971
0.1167671829462051
0.08423913270235062
0.04450679942965508
0.08561617881059647
0.5154485106468201
0.09423394501209259
0.111907459795475
0.1078457236289978
0.09276584535837173
0.06206013634800911
0.09427453577518463
0.06144202500581741
0.4327744245529175
0.08724494278430939
0.1080954819917679
0.09462916105985641
0.04200154170393944
0.04049655050039291
0.1040615141391754
0.09439212828874588
0.215202808380127
0.116044856607914
0.1135744601488113
0.511579155921936
0.07036715745925903
0.04358698427677155
0.09144064784049988
0.06124573200941086
0.1540220677852631
0.2933437526226044
0.1055927276611328
0.1029796451330185
0.07946013659238815
0.06169900298118591
0.0665426179766655
0.07535655796527863
0.1099158823490143
0.0844225287437439
0.04512647539377213
0.0805358961224556
0.06099983304738998
0.06200670450925827
0.05613714084029198
0.06278695166110992
0.1014724671840668
0.05680511146783829
0.1129264757037163
0.04708384349942207
0.05450405925512314
0.06915228813886642
0.06367240101099014
0.07604978978633881
0.05020736157894135
0.1326886862516403
0.06945548206567764
0.07377094775438309
0.05327718704938889
0.07719451934099197
0.2767499089241028
0.05624739080667496
0.1166335418820381
0.07319255918264389
0.07294666767120361
0.0487678088247776
0.07196170836687088
0.1092118248343468
0.0708308070898056
0.06593411415815353
0.07699143886566162
0.08193822205066681
0.2210076004266739
0.05431225523352623
0.07924358546733856
0.06554975360631943
0.08716072887182236
0.0716504231095314
0.2142949849367142
0.07696258276700974
0.05618898570537567
0.1381212472915649
0.06655610352754593
0.0678597092628479
0.06660270690917969
0.09409642964601517
0.05452094227075577
0.07286636531352997
0.03899841010570526
0.1150435879826546
0.1356860995292664
0.05807381123304367
0.111716702580452
0.5649006366729736
0.07874131947755814
0.3064969480037689
0.4644460380077362
0.07322158664464951
0.1010070815682411
0.04508410766720772
0.0780385285615921
0.6567652225494385
0.4959423243999481
0.07758448272943497
0.09444516897201538
0.05188404396176338
0.06265769898891449
0.3855310082435608
0.6177837252616882
0.07510966062545776
0.07629956305027008
0.08084038645029068
0.06595621258020401
0.06674040853977203
0.4804234504699707
0.06185219064354897
0.0356275774538517
0.1063519716262817
0.06256264448165894
0.07567744702100754
0.08515647798776627
0.07223404943943024
0.08646494150161743
0.06089740991592407
0.05761594697833061
0.08171839267015457
0.06254208832979202
0.0604490302503109
0.05028973519802094
0.06406398117542267
0.07649020850658417
0.5805038809776306
0.4420011937618256
0.05241096392273903
0.05683152005076408
0.051569864153862
0.07341223955154419
0.07072512805461884
0.06244133785367012
1.093364119529724
0.06217068806290627
0.0624549575150013
0.1260625869035721
0.1424612998962402
0.07989683747291565
0.06235815957188606
0.07669775187969208
0.5375313758850098
0.08613009750843048
0.09151285141706467
0.06460946798324585
0.05986585840582848
0.05727765336632729
0.04299674928188324
0.05934625864028931
0.1703543812036514
0.04853399097919464
0.05430749803781509
0.1295970380306244
0.05763634294271469
0.09132270514965057
0.09848096966743469
0.439018040895462
0.08446130901575089
0.1919999867677689
0.1816873550415039
0.07501101493835449
0.07702688127756119
0.2520308792591095
0.06199640780687332
0.06615518778562546
0.04878993704915047
0.0599190890789032
0.0493890792131424
0.09539502114057541
0.08836710453033447
0.06147344782948494
0.08041326701641083
0.07301611453294754
0.07976149022579193
0.04628029093146324
0.06485249102115631
0.2806521356105804
0.09974323213100433
0.05214584246277809
0.07094337046146393
0.4725227952003479
0.4451070427894592
0.5193973183631897
0.1211507469415665
0.5748220682144165
0.3506542146205902
0.09247703850269318
0.3969233334064484
0.3958959877490997
0.06452351063489914
0.1424805819988251
0.05776303261518478
0.0616077147424221
0.08754837512969971
0.4791559875011444
0.08376677334308624
0.5349755883216858
0.08077387511730194
0.1481711864471436
0.08026596903800964
0.05500253662467003
0.07238620519638062
0.09628096222877502
0.1029882207512856
0.3530008792877197
0.05993804708123207
0.7349928021430969
0.06938900053501129
0.0759994313120842
0.2103125751018524
0.0687604546546936
0.06299753487110138
0.1024105995893478
0.07320594787597656
0.07316247373819351
0.3112311959266663
0.0641801655292511
0.1021326929330826
0.07846963405609131
0.4225868880748749
0.1283107101917267
0.06744421273469925
0.06705284118652344
0.07318700104951859
0.08113130182027817
0.05409875139594078
0.04933084174990654
0.08781628310680389
0.0824069008231163
0.03721882030367851
0.03192664310336113
0.07172577828168869
0.1020353510975838
0.7574460506439209
0.1022837162017822
0.08946043998003006
0.9082005620002747
0.06500853598117828
0.7039403319358826
0.3680467903614044
0.08414709568023682
0.1357249766588211
0.03741320967674255
0.09642520546913147
0.1130629032850266
0.06803075969219208
0.05732026323676109
0.0678328275680542
0.1069540753960609
0.04711222276091576
0.08914750069379807
0.08666358888149261
0.1432456225156784
0.06447117775678635
0.07144587486982346
0.0625794306397438
0.05546410009264946
0.075423464179039
0.08174481242895126
0.1040109917521477
0.0522766150534153
0.2656916677951813
0.07270877063274384
0.05273754149675369
0.05275894701480865
0.457363098859787
0.05245904996991158
1.147421836853027
0.05765297263860703
0.05545768886804581
0.09438510239124298
0.2123889923095703
0.1073705106973648
0.06593918800354004
0.07079935073852539
0.2912684679031372
0.1267466247081757
0.08459179103374481
0.4440973103046417
0.07224307209253311
0.1071875467896461
0.09253602474927902
0.1185661777853966
0.2318947315216064
0.2550184726715088
0.08524232357740402
0.06335935741662979
0.1059223413467407
0.1034301966428757
0.05399003997445107
0.04385983571410179
0.06377965211868286
0.05649936944246292
0.6475357413291931
0.06204076856374741
0.05014549568295479
0.06455013900995255
0.09985079616308212
0.0983470231294632
0.5944305062294006
0.2284654676914215
0.07857952266931534
0.06477254629135132
0.1952316761016846
0.06140994280576706
0.0704142227768898
0.07747512310743332
0.05813058838248253
0.1830295920372009
0.05249079689383507
0.07490897923707962
0.07925499975681305
0.0751502513885498
0.04132268950343132
0.06473479419946671
0.1071713417768478
0.198220357298851
0.1061774641275406
0.09209196269512177
0.1139356270432472
0.09503784775733948
0.08906715363264084
0.1282930821180344
0.1127547845244408
0.05996106192469597
0.05969826877117157
0.06507901847362518
1.039350867271423
0.07665656507015228
0.3253039717674255
0.09873219579458237
0.08565103262662888
0.0385647714138031
0.04853496327996254
0.1117511987686157
0.04239161685109138
0.08676301687955856
0.09282311797142029
0.0985688716173172
0.08716759830713272
0.4708712995052338
0.06458959728479385
0.1237693801522255
0.05222268402576447
0.4956799745559692
0.04485383629798889
0.04682197049260139
0.45916548371315
0.1176101118326187
0.4164104759693146
0.06989080458879471
0.06090769171714783
0.06581266969442368
0.1250142902135849
0.1193788126111031
0.05915918946266174
0.350455641746521
0.06436581164598465
0.448532372713089
0.04722693562507629
0.05655613914132118
0.3766216337680817
0.0492633730173111
0.5111513137817383
0.07194395363330841
0.823178231716156
0.1962900161743164
0.1020177900791168
0.03566787019371986
0.5874547958374023
0.09392755478620529
0.07967890053987503
0.07922282069921494
0.03651261329650879
0.07637253403663635
0.5727037191390991
0.07436135411262512
0.09316741675138474
0.2844501733779907
0.07576503604650497
0.05062529817223549
0.2201808393001556
0.04162049666047096
0.07138268649578094
0.05885058268904686
0.08543826639652252
0.05467962101101875
0.09890203177928925
0.0787440612912178
0.1322945356369019
0.04745375737547874
0.08002921938896179
0.0520072877407074
0.09573902934789658
0.08265154808759689
0.624950647354126
0.08435731381177902
0.07448261231184006
0.1274807900190353
0.06778042763471603
0.2848809063434601
0.1101585775613785
0.05992181971669197
0.0901106595993042
0.7156457304954529
0.2683873474597931
0.1258624196052551
0.05668692290782928
0.07219453155994415
0.08032429218292236
0.04963432252407074
0.3933700621128082
0.07604128122329712
0.09352793544530869
0.08337201923131943
0.09125760197639465
0.3712010383605957
0.06203147023916245
0.06826065480709076
0.5832979083061218
0.07857029885053635
0.0883512869477272
0.1239253878593445
0.04737783223390579
0.1263819932937622
0.06847502291202545
0.06706641614437103
0.06220027804374695
0.04671132937073708
0.09273874014616013
0.1194741725921631
0.07135118544101715
0.09287726134061813
0.5414003729820251
0.05026043951511383
0.1324854046106339
0.03910776227712631
0.255084365606308
0.2041174322366714
0.1706018000841141
0.0812058299779892
0.4467974305152893
0.0445326566696167
0.1156803742051125
0.06401132047176361
0.06990991532802582
0.08684799820184708
0.08962065726518631
0.09605393558740616
0.095261350274086
0.07911524921655655
0.7749528884887695
0.07467807084321976
0.1264393776655197
0.1059098541736603
0.0773753821849823
0.05745314061641693
0.6033523082733154
0.0537056177854538
0.07032179832458496
0.04324280843138695
0.09251649677753448
0.08264322578907013
0.1340094357728958
0.06628986448049545
0.09344135224819183
0.741301953792572
0.06629238277673721
0.06251204758882523
0.4413003921508789
0.2819941639900208
0.05522256344556808
0.0967346727848053
0.08027980476617813
0.4298589825630188
0.07107076793909073
0.06335949897766113
0.4078325033187866
0.06038086116313934
0.07338066399097443
0.1161133795976639
0.5931445360183716
0.05612663552165031
0.04803547635674477
0.071944460272789
0.8468658328056335
0.08317158371210098
0.03339652717113495
0.06761215627193451
0.07320874929428101
0.09483448415994644
0.3907022178173065
0.06464431434869766
0.06268460303544998
0.04422545433044434
0.07617557793855667
0.1774127632379532
0.09548612684011459
0.04604560509324074
0.07510346174240112
0.07210925966501236
0.0601673349738121
0.06790629774332047
0.4084541797637939
0.9299731254577637
0.1086047142744064
0.08595827221870422
0.194543868303299
0.2008804678916931
0.06256554275751114
0.5307039618492126
0.07297950983047485
0.1457128524780273
0.08336904644966125
0.1236211583018303
0.09355522692203522
0.09806400537490845
0.09684594720602036
0.4437975585460663
0.05978868156671524
0.06041238456964493
0.04510717466473579
0.05553361028432846
0.08272523432970047
0.8757860660552979
0.09192372858524323
0.06064633280038834
0.1095575243234634
0.07431820780038834
0.07468455284833908
0.04886996373534203
0.1405365020036697
0.2687712013721466
0.08070459961891174
0.0547126866877079
0.06661961227655411
0.3928612470626831
0.0903698205947876
0.07441190630197525
0.5782638192176819
0.05710935592651367
0.1576555818319321
0.2359911203384399
0.0792086124420166
0.1289228647947311
0.1113675534725189
0.03929592296481133
0.07644450664520264
0.07118067145347595
0.07140025496482849
0.06945081055164337
0.05488745123147964
0.04804869368672371
0.04695447534322739
0.06617998331785202
0.06005161255598068
0.1457915157079697
0.1096118316054344
0.1642023772001266
0.06882613897323608
0.1147295758128166
0.06480218470096588
0.069342240691185
0.08983051776885986
0.06642507016658783
0.04452834278345108
0.05016441643238068
0.07911285012960434
0.03615186735987663
0.1256488263607025
0.1687707602977753
0.06335122138261795
0.07067184150218964
0.06082813814282417
0.08991356194019318
0.06225239485502243
0.5785651206970215
0.1087549105286598
0.0951509103178978
0.1452174931764603
0.04257986322045326
0.07043513655662537
0.03892304748296738
0.05974126607179642
0.6075255274772644
0.06081801280379295
0.05937856808304787
0.1283655762672424
0.559693455696106
0.04943058639764786
0.07531565427780151
0.09534236788749695
0.07291095703840256
0.1944559067487717
0.05936764925718307
0.05602714046835899
0.1222623214125633
0.1285312622785568
0.12120670825243
0.03817702457308769
0.09849826246500015
0.07462763041257858
0.6616674661636353
0.07506466656923294
0.112060010433197
0.05521929636597633
0.1057885736227036
0.2652791738510132
0.09146056324243546
0.688425600528717
0.3626256585121155
0.07689213007688522
0.1152484118938446
0.04437179863452911
0.09807772934436798
0.1045823246240616
0.06691796332597733
0.07963218539953232
0.0548674464225769
0.05543939396739006
0.2429071068763733
0.05960768088698387
0.06544269621372223
0.1257914900779724
0.08971219509840012
0.0456482395529747
0.07436233013868332
0.09780541062355042
0.2368675321340561
0.08883745223283768
0.05029837414622307
0.04449324682354927
0.6498785614967346
0.05264813080430031
0.05220216140151024
0.05704331398010254
0.04978819191455841
0.0563758909702301
0.09288124740123749
0.09759059548377991
0.2002813518047333
0.4707549512386322
0.04460794478654861
0.08359736949205399
0.05443102493882179
0.1149925887584686
0.04965836554765701
0.2667019367218018
0.1269788593053818
0.07755973190069199
0.09360063076019287
0.04974419251084328
0.06968656927347183
0.05001331865787506
0.1267308443784714
0.07156464457511902
0.195896178483963
0.1544535756111145
0.08439367264509201
0.1100614666938782
0.09646946936845779
0.05234082043170929
0.071001797914505
0.09093016386032104
0.07475238293409348
0.4202566146850586
0.06760495156049728
0.05952809378504753
0.1372998803853989
0.07984048128128052
0.6033340096473694
0.05537562817335129
0.3476002216339111
0.07318313419818878
0.06391939520835876
0.05408740416169167
0.05249692127108574
0.1341192424297333
0.07045820355415344
0.1184090301394463
0.06084951758384705
0.0670902281999588
0.0760004073381424
0.05726092681288719
0.06253154575824738
0.08952378481626511
0.07089883834123611
0.1318593174219131
0.1059006303548813
0.1122746244072914
0.09931343793869019
0.07726556062698364
0.08066923171281815
0.06515324860811234
0.06463925540447235
0.07323279976844788
0.06597787886857986
0.04402147606015205
0.1338013112545013
0.03222820535302162
0.08112838864326477
0.2035071104764938
0.1151418089866638
0.05300108343362808
0.08588778227567673
0.07321460545063019
0.1086511686444283
0.04650123789906502
0.06969460844993591
0.08550075441598892
0.07270009070634842
0.06153015047311783
0.04700347781181335
0.06014245375990868
0.08169828355312347
0.07346023619174957
0.05980166792869568
0.06708520650863647
0.6954354643821716
0.7757742404937744
0.06428202241659164
0.04342028126120567
0.0733051598072052
0.09881436079740524
0.3728718757629395
0.07049065828323364
0.04105434939265251
0.1259153485298157
0.1066752746701241
0.5919135212898254
0.05528099089860916
0.05352035537362099
0.1206613034009933
0.3619450330734253
0.1037969589233398
0.0522543303668499
0.4060220718383789
0.1141837611794472
0.1627364605665207
0.1008466631174088
0.06092348322272301
0.05954316258430481
0.05209459736943245
0.1591470986604691
0.05240485444664955
0.05483389645814896
0.06695769727230072
0.7124727368354797
0.07711634039878845
0.06556772440671921
0.07288177311420441
0.08350615948438644
0.07095308601856232
0.314890444278717
0.03358127921819687
0.1024506241083145
0.07226432114839554
0.05118599906563759
0.2498926222324371
0.0913790836930275
0.1192006021738052
0.07767348736524582
0.1271925121545792
0.06615771353244781
0.04946838691830635
0.08798351883888245
0.1377939283847809
0.07059168070554733
0.3076146245002747
0.0480649545788765
0.3427358865737915
0.04682665690779686
0.05093856528401375
0.06119752302765846
0.05405781790614128
0.06427281349897385
0.0844961404800415
0.3640672862529755
0.2927196025848389
0.08700045943260193
0.1421348750591278
0.100124791264534
0.04571466892957687
0.10932307690382
0.1178628280758858
0.09491462260484695
0.06078435108065605
0.06567662209272385
0.1232690587639809
0.09973835945129395
0.0536125935614109
0.04537604004144669
0.1931114494800568
0.06600527465343475
0.2376264631748199
0.07790622860193253
0.2103236466646194
0.06659883260726929
0.06535014510154724
0.07645545154809952
0.07484175264835358
0.07029472291469574
0.07183382660150528
0.06937147676944733
0.03555326536297798
0.3782709538936615
0.0725221112370491
0.109610415995121
0.09628398716449738
0.095488041639328
0.07554494589567184
0.07586600631475449
0.07358010858297348
0.1988894641399384
0.06012970209121704
0.04717832058668137
0.1892572343349457
0.393128514289856
0.07731457054615021
0.131922110915184
0.09620757400989532
0.1926515251398087
0.2276289165019989
0.09469668567180634
0.3205782771110535
0.1257969439029694
0.124657891690731
0.5196133255958557
0.07358759641647339
0.04039282351732254
0.06387645751237869
0.05203092843294144
0.06222541257739067
0.1321197748184204
0.08212383091449738
0.05659228935837746
0.1427071541547775
0.05742234736680984
0.07626176625490189
0.03738807141780853
0.3284491300582886
0.07377973943948746
0.08254196494817734
0.1601119190454483
0.07103812694549561
0.06859003007411957
0.07470498979091644
0.0508476197719574
0.1030504778027534
0.05922852084040642
0.45328488945961
0.1014237701892853
0.05519851669669151
0.08641467243432999
0.09943297505378723
0.1498432159423828
0.06526332348585129
0.08147794008255005
0.1726279705762863
0.1193434745073318
0.1045209988951683
0.09265474230051041
0.1001755893230438
0.1044584959745407
0.05889013409614563
0.6786730289459229
0.1186772659420967
0.5802773237228394
0.05249959975481033
0.1223531290888786
0.07643851637840271
0.3831827044487
0.1125330403447151
0.07074189931154251
0.04833891987800598
0.3541244864463806
0.07152605056762695
0.06149819120764732
0.07032782584428787
0.08613616228103638
0.07935003191232681
0.09031534194946289
0.2402784079313278
0.06343951821327209
0.5222193598747253
0.05733620747923851
0.05487440153956413
0.1288797706365585
0.09784874320030212
0.1048308983445168
0.04658376798033714
0.06067539006471634
0.05912413448095322
0.07966385781764984
0.1051221266388893
0.0598178319633007
0.1423349529504776
0.07515805959701538
0.05859201028943062
0.05476568639278412
0.1061502173542976
0.0556054450571537
0.05281289666891098
0.3910537362098694
0.07090494781732559
0.07052790373563766
0.1106557250022888
0.4570819735527039
0.07719791680574417
0.09522486478090286
0.09183000773191452
0.2047881931066513
0.07837290316820145
0.09891036152839661
0.1566550135612488
0.4181308150291443
0.06439274549484253
0.1125381961464882
0.114763118326664
0.05890220776200294
0.08535485714673996
0.04851094260811806
0.4849687814712524
0.05917618796229362
0.0708010271191597
0.06916239857673645
0.06720278412103653
0.09869933873414993
0.04849064350128174
0.2953734397888184
0.4378341734409332
0.09852975606918335
0.08080659806728363
0.06035220250487328
0.9498534202575684
0.4728928208351135
0.1984773129224777
0.05190185084939003
0.05069649219512939
0.07878280431032181
0.0411253459751606
0.1461850851774216
0.09118931740522385
0.07470815628767014
0.06774675846099854
0.06466526538133621
0.128044530749321
0.04083696752786636
0.1002738475799561
0.05842258781194687
0.6546595096588135
0.08220884948968887
0.1182765066623688
0.07363782823085785
0.7165597677230835
0.1002953723073006
0.05738871172070503
0.09138111025094986
0.05434712022542953
0.06865338981151581
0.06343112885951996
0.1973031312227249
0.05615946650505066
0.1103463768959045
0.04493310675024986
0.06048884242773056
0.06923701614141464
0.1467639207839966
0.04858078807592392
0.083305723965168
0.06844451278448105
0.0913299098610878
0.3147878348827362
0.03948036581277847
0.3278535306453705
0.638946533203125
0.06189103052020073
0.03976860642433167
0.09652432799339294
0.09846968203783035
0.07694409787654877
0.06821436434984207
0.05733245611190796
0.0453873910009861
0.3281877934932709
0.04517963156104088
0.6004040241241455
0.04619607329368591
0.07049610465764999
0.06678852438926697
0.06459448486566544
0.08325684070587158
0.1890136450529099
0.09092620015144348
0.07778413593769073
0.06876467168331146
0.1001145839691162
0.06768446415662766
0.4623961448669434
0.07482796162366867
0.05102169141173363
0.0640946701169014
0.06206925958395004
0.2553074657917023
0.2748612761497498
0.2026300579309464
0.08922781050205231
0.2968004047870636
0.05040914565324783
0.06270343065261841
0.0887625589966774
0.2650370895862579
0.04549588263034821
0.2651543319225311
0.1028061211109161
0.08172324299812317
0.1587542444467545
0.1176575422286987
0.04904547706246376
0.101839542388916
0.09430736303329468
0.07112892717123032
0.05726698413491249
0.1817274391651154
0.05824611335992813
0.5086730122566223
0.6273179650306702
0.1017917841672897
0.04312577098608017
0.05114451423287392
0.07834344357252121
0.1625962555408478
0.04564808309078217
0.07691382616758347
0.03646618500351906
0.239419236779213
0.8125560879707336
0.08445663750171661
0.05748032033443451
0.03174268454313278
0.08154822885990143
0.1996734738349915
0.05935234948992729
0.4588120579719543
0.04665935039520264
0.6557725071907043
0.08146697282791138
0.1079946011304855
0.04870713502168655
0.1835394650697708
0.3687968850135803
0.06992895156145096
0.05143039673566818
0.5976173877716064
0.1064536347985268
0.05057825148105621
0.06366581469774246
0.08562937378883362
0.3357412219047546
0.0745195671916008
0.1251937299966812
0.07799404859542847
0.05129096657037735
0.07395168393850327
0.09422050416469574
0.1014558523893356
0.07768114656209946
0.08517598360776901
0.07244278490543365
0.09487732499837875
0.131438672542572
0.5901929140090942
0.05054681748151779
0.06714841723442078
0.04685210064053535
0.05970831587910652
0.1310014575719833
0.08497744053602219
0.0785270556807518
0.05466024950146675
0.3026648163795471
0.04393887519836426
0.4801015555858612
0.0829673707485199
0.1005129292607307
0.8646525740623474
0.1060045659542084
0.04971658065915108
0.06822585314512253
0.1065833270549774
0.05603628605604172
0.1135724484920502
0.05220873281359673
0.06298697739839554
0.03676963597536087
0.05791306868195534
0.05626504495739937
0.08755291998386383
0.5309593677520752
0.06613615900278091
0.1145818680524826
0.07422283291816711
0.06085240095853806
0.06766027957201004
0.643970251083374
0.3199039399623871
0.3583946228027344
0.157552644610405
0.05225272104144096
0.4356211423873901
0.05519691482186317
0.3466755449771881
0.05461295321583748
0.1299429684877396
0.4285147488117218
0.08514711260795593
0.4847171306610107
0.05986823514103889
0.04687562584877014
0.06222584843635559
0.07395728677511215
0.08287276327610016
0.4425966441631317
0.3654170334339142
0.1149222403764725
0.1284168511629105
0.1147543117403984
0.3787816166877747
0.05693062022328377
0.1049704998731613
0.1225001737475395
0.04361926391720772
0.1242355927824974
0.02466190978884697
0.1006955355405807
0.07637175917625427
0.1056689396500587
0.1222628504037857
0.04939552024006844
0.07926732301712036
0.1138592958450317
0.1172419711947441
0.09080877155065536
0.08400199562311172
0.09893958270549774
0.162368431687355
0.1241027489304543
0.05152018740773201
0.2569990158081055
0.1795120984315872
0.07893975079059601
0.08740901947021484
0.205268383026123
1.064037322998047
0.3604702353477478
0.04673314094543457
0.07341907918453217
0.105222076177597
0.06979455798864365
0.1178610995411873
0.06220535188913345
0.08286925405263901
0.07267004251480103
0.1107092201709747
0.08383036404848099
0.09961341321468353
0.07432838529348373
0.4284370541572571
0.1216124966740608
0.1212612167000771
0.5289252400398254
0.0775153785943985
0.04695629701018333
0.05418852716684341
0.05127118155360222
0.06390887498855591
0.06966850161552429
0.3844465613365173
0.09081345051527023
0.0664810985326767
0.05218043923377991
0.073639877140522
0.06762966513633728
0.09175955504179001
0.06083278730511665
0.07668197154998779
0.06807977706193924
0.0686929002404213
0.09460588544607162
0.05848457291722298
0.05330824479460716
0.04635801538825035
0.08968483656644821
0.7246543169021606
0.08619185537099838
0.04724603518843651
0.0823722779750824
0.08690838515758514
0.1517159193754196
0.08815868943929672
0.1758952140808105
0.1014566868543625
0.02953194454312325
0.1502353250980377
0.1352485865354538
0.1059107929468155
0.07035703212022781
0.03862641751766205
0.08070793002843857
0.08289184421300888
0.0498056523501873
0.1023775264620781
0.1261202841997147
0.08164048194885254
0.06053705513477325
0.05820242315530777
0.0674842894077301
0.04876437783241272
0.06839186698198318
0.06645148992538452
0.6230152249336243
0.4941579103469849
0.0765673816204071
0.07312753796577454
0.05219144001603127
0.5367382168769836
0.1164854317903519
0.07545372843742371
0.04209752008318901
0.04637433588504791
0.0760895237326622
0.443080872297287
0.06470990926027298
0.09181395918130875
0.07147838920354843
0.07009758800268173
0.1134023442864418
0.4952226877212524
0.5607616901397705
0.0452347919344902
0.06176475808024406
0.09205415099859238
0.09344695508480072
0.06025263667106628
0.1042528674006462
0.1240144297480583
0.06119660288095474
0.1768271774053574
0.06517168879508972
0.1248706877231598
0.0802011713385582
0.108202300965786
0.03652646392583847
0.09455805271863937
0.07132451236248016
0.1404722332954407
0.05879033356904984
0.07233300060033798
0.4697238206863403
0.04545889422297478
0.376335620880127
0.07860430330038071
0.09582424908876419
0.0385369285941124
0.1169849187135696
0.05285697430372238
0.06145919486880302
0.04408590495586395
0.1802935600280762
0.04557833820581436
0.04092304036021233
0.05802960321307182
0.04012866318225861
0.06561407446861267
0.05748468264937401
0.05921528115868568
0.03986026719212532
0.08221349865198135
0.09490045160055161
0.1202564314007759
0.122314527630806
0.2397068440914154
0.05720930546522141
0.08012949675321579
0.074372798204422
0.4728575944900513
0.07771672308444977
0.4884456396102905
0.05635784938931465
0.1066026836633682
0.07069607079029083
0.06415960192680359
0.07053115218877792
0.0688130259513855
0.09637817740440369
0.05415681749582291
0.06193572655320168
0.09105474501848221
0.09246347099542618
0.2351775169372559
0.0475192666053772
0.06428977847099304
0.03789830952882767
0.07388118654489517
0.1421438008546829
0.3618447482585907
0.07281618565320969
0.04764781519770622
0.2316853553056717
0.0411527045071125
0.07123852521181107
0.08718103915452957
0.05531677231192589
0.06025188788771629
0.1020811274647713
0.7785834670066833
0.04012902826070786
0.1663556694984436
0.07666313648223877
0.2123303264379501
0.07481469213962555
0.07676259428262711
0.05913233384490013
0.1016974151134491
0.3454530537128448
0.1017021313309669
0.08279158920049667
0.05661230906844139
0.04361329972743988
0.05777410417795181
0.09782314300537109
0.1181723102927208
0.3896387815475464
0.08745624125003815
0.06463737040758133
0.04374184459447861
0.04166432097554207
0.03276381269097328
0.08867265284061432
0.7571236491203308
0.08462683856487274
0.05239735543727875
0.227438360452652
0.09894987940788269
0.4612889289855957
0.06478934735059738
0.263248473405838
0.4387891590595245
0.06529496610164642
0.0734144002199173
0.05413835123181343
0.08329537510871887
0.1062204539775848
0.08094318211078644
0.07925762236118317
0.1244480833411217
0.100201316177845
0.1191846430301666
0.0595986396074295
0.3131362795829773
0.0504840612411499
0.5873957276344299
0.1693694442510605
0.5195428729057312
0.07078444957733154
0.03802399709820747
0.5163489580154419
0.3016248941421509
0.1048461273312569
0.04771203175187111
0.04079173877835274
0.07197239249944687
0.06476913392543793
0.1208139881491661
0.0503261461853981
0.05012281611561775
0.1068535149097443
0.1087343096733093
0.04040199890732765
0.1013960316777229
0.06832154840230942
0.306584507226944
0.05903157219290733
0.3988573551177979
0.06062665209174156
0.07649367302656174
0.07857100665569305
0.1263270378112793
0.6761696934700012
0.08126451820135117
0.08868216723203659
0.09533405303955078
0.3003309667110443
0.08439616113901138
0.04893979430198669
0.08270949870347977
0.09324418753385544
0.05556533113121986
0.09817618131637573
0.1239916384220123
0.5450649857521057
0.03460635989904404
0.1071649715304375
0.4418064951896667
0.07111486792564392
0.06803493946790695
0.105101190507412
0.08895602077245712
0.07178989797830582
0.08647725731134415
0.1293064653873444
0.1127071157097816
0.1039093658328056
0.1344817727804184
0.05150802060961723
0.1011859029531479
0.06696449220180511
0.05828673392534256
0.592090368270874
0.1095878705382347
0.06610020995140076
0.05332611873745918
0.415806770324707
0.07171283662319183
0.06568539142608643
0.08516740798950195
0.07208196073770523
0.5883246064186096
0.1040862798690796
0.07478292286396027
0.430034726858139
0.07073965668678284
0.6613025069236755
0.05594509840011597
0.09126359969377518
0.08758290112018585
0.3611726462841034
0.1472022831439972
0.09740853309631348
0.06581404060125351
0.6152808666229248
0.08970067650079727
0.06067117303609848
0.1067947968840599
0.06371638923883438
0.06402207911014557
0.05693190917372704
0.1599289923906326
0.09355434030294418
0.3591748476028442
0.4893495142459869
0.09668927639722824
0.07890152186155319
0.04088675603270531
0.06957905739545822
0.2421011179685593
0.09895790368318558
0.09347663074731827
0.128895103931427
0.07890128344297409
0.128069743514061
0.08397513628005981
0.1179940402507782
0.06828486174345016
0.09860038012266159
0.1087212115526199
0.05432986095547676
0.06851626187562943
0.1287742853164673
0.04844914004206657
0.06522826105356216
0.07300937920808792
0.1082445159554482
0.7092981338500977
0.06359095871448517
0.05229967832565308
0.1938967704772949
0.1562298387289047
0.05304769799113274
0.1433652639389038
0.4128399789333344
0.05524947866797447
0.06166200712323189
0.08837167173624039
0.08280866593122482
0.09573891013860703
0.09780041128396988
0.07823912799358368
0.07331562042236328
0.08456039428710938
0.09836230427026749
0.0652410164475441
0.08224399387836456
0.1038416773080826
0.06104782223701477
0.08817920833826065
0.09998991340398788
0.08209984749555588
0.4866209030151367
0.443290114402771
0.1105586290359497
0.03132613375782967
0.04138942807912827
0.07298102229833603
0.2726327776908875
0.04223914071917534
0.2104523479938507
0.1357006430625916
0.04627677425742149
0.3648948669433594
0.05482884123921394
0.108765684068203
0.1029082536697388
0.04616114869713783
0.07692766189575195
0.5468857884407043
0.07462871819734573
0.2359958440065384
0.05692396312952042
0.05160387977957726
0.06500234454870224
0.08981559425592422
0.08676678687334061
0.4099127054214478
0.0965571403503418
0.5246654748916626
0.08295142650604248
0.08641834557056427
0.07857485115528107
0.6475880146026611
0.06710405647754669
0.06828618794679642
0.09453985095024109
0.1865037530660629
0.1340444982051849
0.05196882411837578
0.07045920938253403
0.06954075396060944
0.2915065884590149
0.06283584982156754
0.0827871710062027
0.08806396275758743
0.07960269600152969
0.109253816306591
0.1360211968421936
0.09036719799041748
0.1456395536661148
0.05283356830477715
0.09849674254655838
0.4260113835334778
0.05762301757931709
0.1162523776292801
0.07693817466497421
0.0365956537425518
0.05248013511300087
0.06282512098550797
0.06621088832616806
0.08612434566020966
0.1123320907354355
0.06539352983236313
0.07264283299446106
0.05091709643602371
0.09575355052947998
0.1850456297397614
0.1271926611661911
0.06398794800043106
0.07528495043516159
0.1103539392352104
0.102105513215065
0.0478365458548069
0.1021554470062256
0.1032975688576698
0.05851537361741066
0.1206263676285744
0.03330236300826073
0.06592406332492828
0.3154281377792358
0.06611635535955429
0.06038596853613853
0.5610350966453552
0.09217789024114609
0.08457764983177185
0.05253466963768005
0.0987088605761528
0.05412315204739571
0.08199233561754227
0.1570208370685577
0.5462558269500732
0.05298533290624619
0.1017486974596977
0.06836303323507309
0.07407469302415848
0.1128842458128929
0.07733604311943054
0.05371886119246483
0.6156188249588013
0.3878116011619568
0.1859612762928009
0.437873899936676
0.4082258939743042
0.04344644397497177
0.1145162507891655
0.08732962608337402
0.08068911731243134
0.04307837039232254
0.05534950271248817
0.05312161147594452
0.0694628581404686
0.1982572823762894
0.1378159523010254
0.05004065856337547
0.1114000827074051
0.07752440869808197
0.07367519289255142
0.04749825969338417
0.09453152865171432
0.662427544593811
0.06827843934297562
0.09501109272241592
0.07104703783988953
0.4695152044296265
0.07747045904397964
0.04439336806535721
0.1345153003931046
0.07834482938051224
0.1631832122802734
0.05951591953635216
0.09626305103302002
0.04117383062839508
0.06841876357793808
0.0735173225402832
0.06146847829222679
0.1144243031740189
0.4045019149780273
0.0945008248090744
0.4831650257110596
0.1044522076845169
0.07585521042346954
0.04467405378818512
0.06462561339139938
0.06160846725106239
0.1606157273054123
0.1145723313093185
0.08775579929351807
0.07401237636804581
0.1205251663923264
0.05495098233222961
0.07736891508102417
0.05286413431167603
0.2552637755870819
0.07234391570091248
0.06384647637605667
0.1041825786232948
0.1096802055835724
0.5312983989715576
0.08124590665102005
0.1140570268034935
0.1056092530488968
0.05308230221271515
0.07849142700433731
0.06237128376960754
0.05614188686013222
0.05772699415683746
0.07759116590023041
0.07907173782587051
0.09285008162260056
0.4497151076793671
0.05429479107260704
0.06709718704223633
0.05059638991951942
0.05454263836145401
0.07472670078277588
0.05203064903616905
0.0665738508105278
0.1130724027752876
0.5371561646461487
0.04215442389249802
0.1121979132294655
0.07228931039571762
0.0892925038933754
0.1074811592698097
0.07146991789340973
0.04776006191968918
0.04458176717162132
0.07788693904876709
0.1121961548924446
0.05413274839520454
0.06154018640518188
0.2544423639774323
0.7029022574424744
0.09043867886066437
0.06175646185874939
0.05612484738230705
0.08031006902456284
0.05024096369743347
0.05766935274004936
0.4843128621578217
0.05669080466032028
0.1149274334311485
0.042194664478302
0.1308570057153702
0.05340464040637016
0.6203232407569885
0.06066865846514702
0.07184953987598419
0.05495165288448334
0.5131220817565918
0.05631450936198235
0.1081393510103226
0.1173700988292694
0.05522458627820015
0.09024748951196671
0.04826958477497101
0.06182384118437767
0.1392475962638855
0.0668555423617363
0.09919534623622894
0.05493803322315216
0.08462316542863846
0.07799942046403885
0.1078608259558678
0.06070369109511375
0.4636786580085754
0.08244511485099792
0.206877201795578
0.04531015455722809
0.07180006057024002
0.05276379361748695
0.07159867137670517
0.07045435905456543
0.07677297294139862
0.04062796756625175
0.07498324662446976
0.1205015778541565
0.07334186136722565
0.04247274622321129
0.06712588667869568
0.06477393209934235
0.07512978464365005
0.1091095507144928
0.1121915578842163
0.3236252069473267
0.1228464469313622
0.4572266638278961
0.04071161150932312
0.3720939457416534
0.05439826101064682
0.05280854925513268
0.621920108795166
0.08772274851799011
0.08896184712648392
0.1138536408543587
0.08922254294157028
0.07415062934160233
0.05800141021609306
0.4307681024074554
0.4047815203666687
0.08839724212884903
0.06176851689815521
0.1256925165653229
0.07398334890604019
0.04066726937890053
0.06364414840936661
0.06162038818001747
0.06055791676044464
0.303949385881424
0.06467750668525696
0.0808769166469574
0.5798095464706421
0.1151664853096008
1.06160843372345
0.07156664133071899
0.03099415265023708
0.1195089668035507
0.05193101987242699
0.03790188953280449
0.08920539915561676
0.3158119022846222
0.1122439429163933
0.1068952158093452
0.1583845615386963
0.05493324995040894
0.06936269998550415
0.06172722205519676
0.05686574429273605
0.07627342641353607
0.03712277114391327
0.05081634595990181
0.05343516543507576
0.06963533163070679
0.1399464160203934
0.07128942012786865
0.06975642591714859
0.05642686784267426
0.1117683798074722
0.6285167932510376
0.1271353363990784
0.06859535723924637
0.08563116937875748
0.05945936217904091
0.06632713228464127
0.04911991208791733
0.09180859476327896
0.1068101301789284
0.06093511357903481
0.2341910898685455
0.05177060142159462
0.06304670870304108
0.06726831197738647
0.1656140834093094
0.08399105817079544
0.1043776944279671
0.4450190365314484
0.180789440870285
0.1038155928254128
0.09683476388454437
0.07802749425172806
0.4220867156982422
0.09001325815916061
0.1900798678398132
0.05746272951364517
0.04661832749843597
0.06209200620651245
0.1013188660144806
0.08005516231060028
0.06265497952699661
0.0790354385972023
0.0672759935259819
0.07341182231903076
0.08255767822265625
0.2817926108837128
0.7266278862953186
0.1173050999641418
0.3500734865665436
0.0386502705514431
0.09730128198862076
0.1040796190500259
0.4795072674751282
0.07608826458454132
0.06330674886703491
0.07043726742267609
0.05732465535402298
0.1624657213687897
0.07140828669071198
0.0709962397813797
0.09385114163160324
0.4156250953674316
0.06655602902173996
0.04876644164323807
0.05014912039041519
0.08617699146270752
0.09051301330327988
0.07844173163175583
0.06568809598684311
0.09769924730062485
0.1247125044465065
0.07950591295957565
0.366096705198288
0.06465757638216019
0.7409881949424744
0.1810625791549683
0.04592304676771164
0.09946782141923904
0.1137636825442314
0.1233353689312935
0.08064226806163788
0.1589670926332474
0.1132661029696465
0.09186500310897827
0.06200576201081276
0.0535038448870182
0.03807094320654869
0.5426273345947266
0.1326190680265427
0.06681429594755173
0.0580039881169796
0.1158675253391266
0.03792900219559669
0.06137924641370773
0.2599530816078186
0.08640260994434357
0.07004103809595108
0.05518624559044838
0.07357800751924515
0.08007024973630905
0.1613977700471878
0.3462873697280884
0.05873041227459908
0.04702580347657204
0.2437313050031662
0.07613492757081985
0.03864103555679321
0.102198489010334
0.08282330632209778
0.07282247394323349
0.1019181311130524
0.3223965466022491
0.549022912979126
0.09188909828662872
0.07733441144227982
0.05643486604094505
0.06316102296113968
0.1378805190324783
0.1023760363459587
0.04755458235740662
0.04315458983182907
0.3297775387763977
0.1008449420332909
0.04608197137713432
0.08057940006256104
0.3845020830631256
0.2705747485160828
0.05589541792869568
0.07630675286054611
0.08198525756597519
0.4825595915317535
0.0458180196583271
0.08998345583677292
0.07296294718980789
0.08219391852617264
0.04486615210771561
0.05578352138400078
0.06562055647373199
0.04834916442632675
0.07782910764217377
0.06183020025491714
0.08571235090494156
0.1199941858649254
0.06504491716623306
0.5711519718170166
0.139457106590271
0.1032222732901573
0.06132038682699203
0.06972239911556244
0.1028660014271736
0.05994446948170662
0.1540483832359314
0.06853237003087997
0.07835263013839722
0.3271218240261078
0.06548679620027542
0.05582274124026299
0.07086408883333206
0.07769602537155151
0.06015454605221748
0.05948058888316154
0.1052742153406143
0.0494244359433651
0.1556756645441055
0.134189635515213
0.05987567454576492
0.05578498169779778
0.06331083178520203
0.06319338828325272
0.1611507385969162
0.05142514035105705
0.4593455791473389
0.05776179581880569
0.384365051984787
0.05265318229794502
0.0766216516494751
0.06854444742202759
0.1351674795150757
0.06168633326888084
0.1188249364495277
0.0861988291144371
0.05893071368336678
0.0738689973950386
0.07672088593244553
0.1399414539337158
0.05198902636766434
0.07391005754470825
0.06075152009725571
0.5273635983467102
0.05482110008597374
0.3401286900043488
0.3057678937911987
0.1162501499056816
0.04923577606678009
0.08471102267503738
0.312745064496994
0.09534349292516708
0.06560254842042923
0.08278724551200867
0.4792436957359314
0.07072670012712479
0.1214831471443176
0.06396573036909103
0.07484341412782669
0.5384059548377991
0.09651411324739456
0.05723476782441139
0.074618861079216
0.06488589197397232
0.1043729782104492
0.07204924523830414
0.1641564667224884
0.1079599037766457
0.05432803183794022
0.05249579250812531
0.06963856518268585
0.07515837997198105
0.05434964597225189
0.09244111925363541
0.1871206015348434
0.05582714453339577
0.05302989855408669
0.04462369531393051
0.3898934423923492
0.05302666127681732
0.06515493988990784
0.06684181094169617
0.1171905472874641
0.05685561895370483
0.24661885201931
0.06271632015705109
0.08574900031089783
0.07160212844610214
0.06211387366056442
0.05440164357423782
0.3644976317882538
0.1384163498878479
0.1651263684034348
0.04387735202908516
0.07401106506586075
0.05331283435225487
0.09421516954898834
0.0688561424612999
0.1181048825383186
0.07253619283437729
0.09387429803609848
0.1415280401706696
0.3270971775054932
0.1871250569820404
0.127591460943222
0.1001047044992447
0.04606460779905319
0.3931041359901428
0.1326288878917694
0.07205955684185028
0.2255408316850662
0.05656654015183449
0.04738788306713104
0.07000372558832169
0.06419436633586884
0.541512668132782
0.09730366617441177
0.09164926409721375
0.3147124648094177
0.05603908002376556
0.05337142944335938
0.07144221663475037
0.346466064453125
0.1268465220928192
0.06695973873138428
0.1279396116733551
0.04357475414872169
0.08399081230163574
0.1244351118803024
0.1515889018774033
0.0812172144651413
0.08056739717721939
0.07355011254549026
0.1225318983197212
0.3206416666507721
0.1089604198932648
0.06214665621519089
0.05601086840033531
0.09845352172851562
0.05234527215361595
0.1227926462888718
0.3282313644886017
0.1790765970945358
0.07698316872119904
0.0838128924369812
0.07182938605546951
0.06667952984571457
0.06170970946550369
0.06529843062162399
0.05717048421502113
0.06480849534273148
0.3911152482032776
0.05145711824297905
0.477812796831131
0.08843532204627991
0.08862370252609253
0.06444461643695831
0.1284741461277008
0.5955556631088257
0.1342704296112061
0.6769206523895264
0.138094887137413
0.08707109838724136
0.05414457246661186
0.08518075197935104
0.04649938642978668
0.09261640906333923
0.3196684122085571
0.04677349328994751
0.06568034738302231
0.1118413209915161
0.1075159013271332
0.08373983204364777
0.03759643062949181
0.04217593744397163
0.06084806099534035
0.05564991012215614
0.08076481521129608
0.06477392464876175
0.1005390807986259
0.1283563673496246
0.0613480769097805
0.08874952793121338
0.08874571323394775
0.07948558777570724
0.1140324845910072
0.4943789541721344
0.04088988155126572
0.0670112743973732
0.4317687451839447
0.04334074258804321
0.5089556574821472
0.508686363697052
0.0747477114200592
0.05723325908184052
0.6443473696708679
0.06424315273761749
0.06955595314502716
0.3276924788951874
0.05859040841460228
0.1861133426427841
0.1096210405230522
0.2381618767976761
0.07853670418262482
0.07340874522924423
0.0769738182425499
0.07306800782680511
0.04590767249464989
0.1207031905651093
0.1677106320858002
0.4828201830387115
0.09566310048103333
0.7529727816581726
0.4315312206745148
0.2997737228870392
0.0595417246222496
0.06281799823045731
0.05084262043237686
0.1314777582883835
0.4092772603034973
0.09119246900081635
0.3543487191200256
0.05959361419081688
0.313907265663147
0.4798741042613983
0.05592826008796692
0.07001280039548874
0.07442997395992279
0.04828376322984695
0.09695073962211609
0.08242470771074295
0.1009174585342407
0.04366031661629677
0.09424632042646408
0.0830221101641655
0.1193204820156097
0.08114275336265564
0.149638295173645
0.1013148650527
0.2595352530479431
0.2453821003437042
0.4104834794998169
0.07522812485694885
0.1596184372901917
0.1480969935655594
0.107414647936821
0.1811642795801163
0.07407576590776443
0.1252039074897766
0.07639137655496597
0.09154849499464035
0.05989456921815872
0.04631493985652924
0.2079013586044312
0.0963657945394516
0.05134418979287148
0.05628836527466774
0.1079992726445198
0.1629184931516647
0.07526135444641113
0.0883810818195343
0.04430155456066132
0.039145328104496
0.05407758057117462
0.06105804815888405
0.07020102441310883
0.1232988610863686
0.04787859693169594
0.05863966420292854
0.06081633269786835
0.05095142498612404
0.04824287816882133
0.05605408921837807
0.08051120489835739
0.5633509159088135
0.146533265709877
0.05464522913098335
0.05698870122432709
0.07181833684444427
0.08377083390951157
0.06307636201381683
0.09191510826349258
0.09527987986803055
0.06050151586532593
0.102424368262291
0.06453997641801834
0.05037499591708183
0.1208879053592682
0.03899311646819115
0.1163149252533913
0.8087719082832336
0.06262347847223282
0.1885819137096405
0.05642981082201004
0.07713690400123596
0.1022405847907066
0.04667509347200394
0.1255333721637726
0.07782230526208878
0.2618069052696228
0.05421944335103035
0.09108562767505646
0.1691588014364243
0.04960928857326508
0.1014646366238594
0.06849098205566406
0.1105327904224396
0.06377065926790237
0.1110818311572075
0.1199527680873871
0.08131252974271774
0.2988758385181427
0.07284098863601685
0.09624173492193222
0.04533303901553154
0.8581691384315491
0.3283052444458008
0.08324209600687027
0.1197350844740868
0.0470711812376976
0.04777003824710846
0.07476408034563065
0.1209715530276299
0.04454206302762032
0.04292720556259155
0.1131773069500923
0.1855733096599579
0.08396259695291519
0.4402772486209869
0.09764152020215988
0.08370869606733322
0.08151557296514511
0.07555218786001205
0.05747847631573677
0.07985123991966248
0.05672185122966766
0.05676859244704247
0.04309669882059097
0.4484449625015259
0.07512179762125015
0.07342067360877991
0.06405197083950043
0.05160968750715256
0.08645614981651306
0.0909372940659523
0.1257700026035309
0.04700794070959091
0.07098868489265442
0.08991165459156036
0.07051195949316025
0.09766693413257599
0.09420692175626755
0.4420775771141052
0.08784889429807663
0.06173877790570259
0.05694381147623062
0.1821610033512115
0.09461885690689087
0.9428818821907043
0.1808138191699982
0.06896089017391205
0.09366815537214279
0.06847801059484482
0.06688967347145081
0.4245047569274902
0.07198873907327652
0.04534188285470009
0.05799974501132965
0.07303385436534882
0.06247494369745255
0.827060341835022
0.04518206417560577
0.04335196316242218
0.07824956625699997
0.04409371688961983
0.4768173098564148
0.05506962537765503
0.09039118885993958
0.08635055273771286
0.6233505010604858
0.09336701035499573
0.07579385489225388
0.1198126748204231
0.3823123276233673
0.05392496287822723
0.05619452148675919
0.09122025966644287
0.05450968816876411
0.1074986383318901
0.07397208362817764
0.0737021341919899
0.148442730307579
0.06236737966537476
0.0686449259519577
0.1202294901013374
0.709541380405426
0.07212506234645844
0.1231909021735191
0.1640763133764267
0.136588454246521
0.06853430718183517
0.1806580275297165
0.07451953738927841
0.2917133271694183
0.09888633340597153
0.710948646068573
0.07944882661104202
0.1137337386608124
0.07141570001840591
0.0897107794880867
0.07866418361663818
0.9438326954841614
0.04314069449901581
0.05495209246873856
0.05035232752561569
0.08749858289957047
0.0476788692176342
0.09204839169979095
0.1370715498924255
0.03981378674507141
0.07263711094856262
0.09661824256181717
0.06310684978961945
0.3922743797302246
0.0533166229724884
0.2941748201847076
0.2397445142269135
0.07154048234224319
0.4619958698749542
0.2738899886608124
0.09616542607545853
0.04910588636994362
0.1042978912591934
0.08737601339817047
0.09207747876644135
0.05380258709192276
0.07707255333662033
0.06964623183012009
0.08442360162734985
0.06648679822683334
0.07122109085321426
0.08759085834026337
0.7210938930511475
0.06819769740104675
0.06828483939170837
0.7649516463279724
0.03997683897614479
0.2995194494724274
0.07494942098855972
0.0460793524980545
0.11123076826334
0.0589909553527832
0.03656187281012535
0.1720828264951706
0.1066610291600227
0.07639093697071075
0.05711894482374191
0.04167549684643745
0.0711589977145195
0.04960461333394051
0.05930941924452782
0.09896145015954971
0.08526070415973663
0.04722623899579048
0.09844636917114258
0.08156327903270721
0.06520500034093857
0.09828229993581772
0.2808814346790314
0.07037205994129181
0.04948991909623146
0.1249791830778122
0.2002823054790497
0.1106596067547798
0.1130577176809311
0.09494848549365997
0.08170861750841141
0.1383431851863861
0.05220410600304604
0.08225160092115402
0.2253777831792831
0.5701286196708679
0.07765049487352371
0.108288936316967
0.0877426341176033
0.1181030720472336
0.117060698568821
0.8845670819282532
0.4276622235774994
0.100839801132679
0.7321861982345581
0.06721191853284836
0.03478159755468369
0.06700074672698975
0.07094143331050873
0.04612410441040993
0.5321779251098633
0.02893236465752125
0.09546875953674316
0.5003503561019897
0.05017590150237083
0.05446386337280273
0.1214023157954216
0.05927969515323639
0.07612456381320953
0.07562357932329178
0.04345891624689102
0.06400081515312195
0.0535176508128643
0.3201621770858765
0.0520339235663414
0.3488187789916992
0.06647688150405884
0.1147123947739601
0.1429196000099182
0.3163756728172302
0.05357840284705162
0.1001105159521103
0.05464848130941391
0.04452954232692719
0.07348482310771942
0.05810198932886124
0.06181874126195908
0.1147498115897179
0.06676065921783447
0.05997820198535919
0.08758404850959778
0.06367465853691101
0.06159556657075882
0.06360791623592377
0.2273866832256317
0.06960580497980118
0.5769151449203491
0.07783769071102142
0.4466651082038879
0.117852121591568
0.05058616772294044
0.06146247684955597
0.1027025207877159
0.2405271530151367
0.1557917892932892
0.07930289953947067
0.0797574445605278
0.06548981368541718
0.06040311604738235
0.4587932825088501
0.07145155221223831
0.04694074019789696
0.1199377849698067
0.2911409139633179
0.1184723749756813
0.06448361277580261
0.0591883659362793
0.3593224585056305
0.6096930503845215
0.08736678957939148
0.5489132404327393
0.4584746658802032
0.06139351800084114
0.1308374106884003
0.06815112382173538
0.07653358578681946
0.2118324190378189
0.08477944135665894
0.08224888145923615
0.06321593374013901
0.09171527624130249
0.3289810121059418
0.1924013048410416
0.1146014779806137
0.03484710305929184
0.3733093738555908
0.0823318213224411
0.1012023836374283
0.1453144699335098
0.09091809391975403
1.042425751686096
0.05627857148647308
0.04864631220698357
0.04572760313749313
0.05876225233078003
0.08345333486795425
0.1169417127966881
0.1103346273303032
0.3097193837165833
0.1956286430358887
0.05506370961666107
0.07487495988607407
0.04518053308129311
0.08347104489803314
0.03636178001761436
0.1389947235584259
0.8255681395530701
0.329824835062027
0.04474050924181938
0.08976400643587112
0.0548831932246685
0.0611804835498333
0.04886313527822495
0.06186104193329811
0.2507830858230591
0.07799836248159409
0.07389559596776962
0.07835759222507477
0.2031489312648773
0.07723169028759003
0.1134819462895393
0.04450732842087746
0.09727580100297928
0.05746752768754959
0.05045333132147789
0.3395752608776093
0.1050771325826645
0.09204502403736115
0.08042864501476288
0.08975731581449509
0.05994075536727905
0.09610158205032349
0.3703052699565887
0.06726616621017456
0.09627643972635269
0.1584080457687378
0.06016780808568001
0.08805800229310989
0.09539090842008591
0.1076911836862564
0.06624988466501236
0.05571689829230309
0.08685760200023651
0.0875721201300621
0.1023859679698944
0.4372576773166656
0.09731702506542206
0.9284400343894958
0.0747150257229805
0.05350113287568092
0.06784451752901077
0.07946539670228958
0.09363333135843277
0.4427729845046997
0.0697530210018158
0.07078234106302261
0.07457607984542847
0.8826977610588074
0.06703107804059982
0.05110891163349152
0.04478760808706284
0.09846679866313934
0.06663946807384491
0.07038294523954391
0.07647516578435898
0.3250844776630402
0.1434009075164795
0.03711790591478348
0.2020921260118484
0.09585434198379517
0.07747166603803635
0.08604608476161957
0.3845268785953522
0.1148374751210213
0.06501511484384537
0.9206609725952148
0.0754612535238266
0.1049631461501122
0.1179550290107727
0.05132045969367027
0.1193916872143745
0.3792796432971954
0.08631978183984756
0.728749692440033
0.1178880706429482
0.03961633890867233
0.0695796012878418
0.05063280090689659
0.07915432751178741
0.04585316404700279
0.3712374866008759
0.0471075028181076
0.09999921917915344
0.04339295253157616
0.0549904927611351
0.0933593362569809
0.4053377211093903
0.08796143531799316
0.05923349037766457
0.1297551095485687
0.0826605036854744
0.9073007702827454
0.05517716705799103
0.1036670431494713
0.08507718145847321
0.074730284512043
0.08211087435483932
0.05916408076882362
0.04265281185507774
0.05387566983699799
0.186488151550293
0.2699369490146637
0.04328988865017891
0.0732625424861908
0.04508034139871597
0.04341982305049896
0.4398400485515594
0.09640269726514816
0.0670999214053154
0.04684066027402878
0.3282265365123749
0.07053942233324051
0.06259973347187042
0.06092454493045807
0.268658459186554
0.09345511347055435
0.5046160817146301
0.08370739221572876
0.04545465111732483
0.08147762715816498
0.03694812580943108
0.135126918554306
0.04542014002799988
0.06076346710324287
0.1183746233582497
0.07576767355203629
0.07407727092504501
0.09459482878446579
0.1241784319281578
0.07245130836963654
0.340507298707962
0.1106413453817368
0.1743848323822021
0.1838347911834717
0.08941219747066498
0.1317026764154434
0.07162016630172729
0.06080874055624008
0.09516708552837372
0.04993422701954842
0.1184644252061844
0.0833330824971199
0.07863308489322662
0.1022849082946777
0.07077977806329727
0.06106409803032875
0.5969541668891907
0.0814107358455658
0.04887667670845985
0.08617537468671799
0.09088591486215591
0.05577299743890762
0.1005803272128105
0.1109274998307228
0.0566101148724556
0.1307736337184906
0.07172669470310211
0.6955501437187195
0.1762582957744598
0.04811286181211472
0.05087227746844292
0.1765458732843399
0.08780811727046967
0.09304439276456833
0.1709622144699097
0.09439291059970856
0.07226642966270447
0.5243925452232361
0.1223040446639061
0.05591004341840744
0.044060118496418
0.07563113421201706
0.4749050140380859
0.0725974515080452
0.2481075972318649
0.07742717117071152
0.0936540886759758
0.06355661153793335
0.04840816557407379
0.07464732229709625
0.05474640429019928
0.0793284997344017
0.04138792306184769
0.0688735619187355
0.05648001655936241
0.529870331287384
0.05115047842264175
0.08596821129322052
0.5432260036468506
0.08396603912115097
0.08475638180971146
0.06772865355014801
0.09519382566213608
0.08621012419462204
0.07978092879056931
0.06365165114402771
0.1119568198919296
0.0838472917675972
0.2743982374668121
0.05365676060318947
0.1008741483092308
0.09790794551372528
0.06058116257190704
0.1006410717964172
0.03377967700362206
0.05156424641609192
0.191115990281105
0.09528258442878723
0.07806301862001419
0.04795614257454872
0.05554952099919319
0.07553868740797043
0.06067099422216415
0.08817524462938309
0.08518199622631073
0.06313257664442062
0.1015003696084023
0.05245261266827583
0.05641471594572067
0.08008193969726562
0.3805630803108215
0.2827515602111816
0.05819206312298775
0.06797400861978531
0.04938510432839394
0.6397817134857178
0.0559036061167717
0.0585976205766201
0.0488278791308403
0.07911020517349243
0.09541843086481094
0.1631853729486465
0.0595490038394928
0.03904600441455841
0.05462424829602242
0.3325536549091339
0.08008807897567749
0.2944497168064117
0.07316489517688751
0.07673747837543488
0.715404748916626
0.07980990409851074
0.08727648109197617
0.06205127388238907
0.9928327798843384
0.07318753749132156
0.08848262578248978
0.07139509916305542
0.04790493473410606
0.1293378472328186
0.05614233762025833
0.06326335668563843
0.04916995391249657
0.04081481322646141
0.04631932824850082
0.04516534134745598
0.04566260799765587
0.05717529356479645
0.05500635132193565
0.07801908999681473
0.09855145215988159
0.0530155710875988
0.0829111784696579
0.1172131076455116
0.4369963407516479
0.05947743356227875
0.05309734493494034
0.05569065734744072
0.08715580403804779
0.07624957710504532
0.04220372810959816
0.08406000584363937
0.06184885278344154
0.09389480948448181
0.09826962649822235
0.05144551396369934
0.09810274839401245
0.05416655912995338
0.08692161738872528
0.05618631839752197
0.4367721080780029
0.05637959763407707
0.1330644488334656
0.08104893565177917
0.4269853830337524
1.033013105392456
0.4610024392604828
0.07524026930332184
0.0517914853990078
0.06509000808000565
0.4521818161010742
0.08563524484634399
0.04816031083464622
0.03710063919425011
0.1152643039822578
0.08839195966720581
0.3518871963024139
0.0756668820977211
0.2908046543598175
0.2576325237751007
0.09073276817798615
0.2691822052001953
0.4740974009037018
0.08803597837686539
0.2493794709444046
0.1923932731151581
0.06314761191606522
0.03631877154111862
0.07573837786912918
0.04404763132333755
0.08402803540229797
0.279140293598175
0.04680818691849709
0.1460330635309219
0.08794430643320084
0.2709073126316071
0.09340953081846237
0.6895158886909485
0.3984006345272064
0.07276821136474609
0.1077346950769424
0.4820114076137543
0.04072174429893494
0.06661958247423172
0.110181450843811
0.4037052094936371
0.1024323925375938
0.04343368858098984
0.0673786923289299
0.1313548386096954
0.07258941233158112
0.1074681505560875
0.03688158467411995
0.1236610934138298
0.114321768283844
0.09640897065401077
0.1066584959626198
0.5564730763435364
0.1220287308096886
0.152177631855011
0.08832377940416336
0.4323881864547729
0.09721238911151886
0.0600595735013485
0.1474481523036957
0.3310481309890747
1.04357898235321
0.08064968883991241
0.1052065789699554
0.03411988914012909
0.08581257611513138
0.09092627465724945
0.1206279620528221
0.06551805883646011
0.05548940598964691
0.3098257780075073
0.1367278397083282
0.0743120089173317
0.08822886645793915
0.87896329164505
0.1099112629890442
0.04725436121225357
0.09833639115095139
0.6930215358734131
0.4340136349201202
0.04885818436741829
0.1177233979105949
0.05282339453697205
0.07221199572086334
0.06146241724491119
0.1029625684022903
0.05515920743346214
0.06401736289262772
0.03277105093002319
0.05949461087584496
0.08144807815551758
0.6322640776634216
0.04599646478891373
0.07185055315494537
0.08707017451524734
0.1445260047912598
0.4047946035861969
0.119313932955265
0.8189738392829895
0.1070953980088234
0.4084471762180328
0.06804013252258301
0.08239184319972992
0.04794449731707573
0.09699458628892899
0.07175374776124954
0.07090302556753159
0.06621400266885757
0.07550264894962311
0.06848658621311188
0.612464964389801
0.2620423138141632
0.322596400976181
0.06944702565670013
0.08628880232572556
0.0773293748497963
0.05112547054886818
0.06039543449878693
0.3171871304512024
0.1337260007858276
0.08209743350744247
0.3388920426368713
0.1042029038071632
0.0978790819644928
0.05661372467875481
0.05252948403358459
0.2361054718494415
0.2437984943389893
0.1257840394973755
0.06079817563295364
0.05555861815810204
0.07365882396697998
0.1844923794269562
0.09546270966529846
0.07434326410293579
0.104763425886631
0.05115744844079018
0.08989267796278
0.06407623738050461
0.5352603197097778
0.05582530796527863
0.05042171478271484
0.07389947772026062
0.2575363218784332
0.2772289514541626
0.09208457171916962
0.0380113273859024
0.09612155705690384
0.07826022803783417
0.07667063176631927
0.09564568847417831
0.1098863780498505
0.0752587765455246
0.1200982704758644
0.6646073460578918
0.218349888920784
0.1025558933615685
0.1107622012495995
0.04255673289299011
0.07629824429750443
0.05522143840789795
0.3154985904693604
0.05910912528634071
0.05602416023612022
0.07778969407081604
0.06525209546089172
0.07260332256555557
0.09831193089485168
0.05081936717033386
0.05005291476845741
0.06774087995290756
0.3795908689498901
0.09806494414806366
0.07987859845161438
0.08555437624454498
0.1135824769735336
0.0703137144446373
0.1044698804616928
0.1158066540956497
0.1461390256881714
0.08701653778553009
0.06271922588348389
0.03795996680855751
0.06895624101161957
0.08107831329107285
0.06696392595767975
0.07261624932289124
0.1406567096710205
0.1291464418172836
0.08533738553524017
0.2072401195764542
0.5033374428749084
0.06029976531863213
0.0628843829035759
0.08301542699337006
0.06602399796247482
0.08135694265365601
1.089763998985291
0.07770465314388275
0.1141060292720795
0.1880991607904434
0.05607419461011887
0.107694111764431
0.6257070899009705
0.0883142352104187
0.1082905754446983
0.6594826579093933
0.1059499979019165
0.2995808124542236
0.1565721035003662
0.07330749183893204
0.1392638832330704
0.05037920549511909
0.05343633145093918
0.1218302771449089
0.8917951583862305
0.1001205816864967
0.06148160248994827
0.04062739759683609
0.198837012052536
0.08853341639041901
0.06303051859140396
0.5962042212486267
0.06011776253581047
0.06763436645269394
0.06787534803152084
0.04908481612801552
0.1611511409282684
0.3224768936634064
0.8662051558494568
0.06130398437380791
0.09738845378160477
0.07787416875362396
0.07728973776102066
0.05894508212804794
0.06063993275165558
0.1886393129825592
0.3848731219768524
0.8540050387382507
0.4670357704162598
0.1396104991436005
0.3634945154190063
0.378607839345932
0.114670641720295
0.07627011090517044
0.2660755813121796
0.08152598887681961
0.07875885814428329
0.05120493471622467
0.4202397763729095
0.7214431762695312
0.07109151035547256
0.07552434504032135
0.1162357926368713
0.02786925621330738
0.07105319201946259
0.07399599254131317
0.1254341751337051
0.05840074270963669
0.06079950556159019
0.08577237278223038
1.081290721893311
0.05333460494875908
0.1180000603199005
0.1357220858335495
0.06740064173936844
0.07039128243923187
0.03264901041984558
0.09590141475200653
0.07449468970298767
0.08725559711456299
0.07434675097465515
0.04238590225577354
0.05177941918373108
0.07011816650629044
0.1073718219995499
0.08726809918880463
0.4232730269432068
0.1142757683992386
0.04159084334969521
0.3840240836143494
0.06425768136978149
0.05055523291230202
0.08340606838464737
0.1003962680697441
0.06502009183168411
0.2242081314325333
0.1071199476718903
0.331448882818222
0.3190180957317352
0.09103449434041977
0.07284779846668243
0.0658549964427948
0.08554812520742416
0.05912379920482635
0.07487012445926666
0.05996260419487953
0.04470828920602798
0.06700696796178818
0.279511958360672
0.07328719645738602
0.1651667505502701
0.06079823151230812
0.1037820056080818
0.1239887326955795
0.06011047214269638
0.1152726784348488
0.05338360369205475
0.2433147728443146
0.04797309637069702
0.08913839608430862
0.05973823368549347
0.0711393803358078
0.3877697885036469
0.1082996502518654
0.1062387079000473
0.4132744669914246
0.065442755818367
0.09862255305051804
0.1084803938865662
0.0589735321700573
0.04824277758598328
0.06200766935944557
0.07716027647256851
0.06161117553710938
0.08344606310129166
0.07391589879989624
0.2019899040460587
0.09965219348669052
0.1024045720696449
0.3990008533000946
0.04431382566690445
0.09072978794574738
0.06391005218029022
0.1138220727443695
0.07094770669937134
0.2002073526382446
0.0614057332277298
0.06925266981124878
0.08192651718854904
0.09683056175708771
0.08706331998109818
0.3886639773845673
0.06344659626483917
0.1634338796138763
0.09221722185611725
0.06791392713785172
0.07347656786441803
0.05804683640599251
0.03259648382663727
0.1235572844743729
0.062605120241642
0.1088854223489761
0.09344359487295151
0.05791617184877396
0.05857574939727783
0.09676922857761383
0.05459331348538399
0.2225052267313004
0.55427485704422
0.08509935438632965
0.07740306109189987
0.0519980862736702
0.07780851423740387
0.07468780875205994
0.102733202278614
0.07194995880126953
0.1567017436027527
0.1033943369984627
0.1181312426924706
0.1130992919206619
0.08906891942024231
0.3751426041126251
0.1013340651988983
0.551547110080719
0.06950549781322479
0.05463577806949615
0.06358007341623306
0.481555312871933
0.07797948271036148
0.3491086959838867
0.05429571494460106
0.07782229781150818
0.1097869053483009
0.08849474042654037
0.05892769619822502
0.6011673808097839
0.07881665229797363
0.1044724509119987
0.07185368984937668
0.2755473554134369
0.9113340377807617
0.070736363530159
0.08986907452344894
0.08462061733007431
0.04527558758854866
0.2364416271448135
0.05850539356470108
0.1033388674259186
0.1071446314454079
0.05269501358270645
0.04924045503139496
0.09271878749132156
0.05598332732915878
0.0327666737139225
0.07088317722082138
0.05657708644866943
0.1001511588692665
0.05284939706325531
0.06287062168121338
0.0849628672003746
0.03798962384462357
0.05966737121343613
0.0848342627286911
0.09058056771755219
0.09958484023809433
0.0916467010974884
0.05587822571396828
0.05969598144292831
0.08006313443183899
0.5371058583259583
0.05946885794401169
0.05573533847928047
0.05519820749759674
0.07385379821062088
0.04068680852651596
0.05249177291989326
0.3419748544692993
0.05684225261211395
0.09221727401018143
0.07471040636301041
0.1193384230136871
0.07797463238239288
0.06718745082616806
0.0556161180138588
0.06648694723844528
0.06692344695329666
0.07498113065958023
0.04225381091237068
0.1590176075696945
0.06994498521089554
0.04753007367253304
0.2733939290046692
0.07388594746589661
0.08514758199453354
0.3202218115329742
0.03548743203282356
0.05245954915881157
0.09036532044410706
0.09829086065292358
0.06726714223623276
0.06078523024916649
0.05644139647483826
0.05780911073088646
0.08760824799537659
0.3282245099544525
0.08365532010793686
0.1174685582518578
0.1300873011350632
0.3654015064239502
0.07092192769050598
0.08784722536802292
0.09284957498311996
0.05683965981006622
0.0874689593911171
0.09033515304327011
0.3276063203811646
0.1645942777395248
0.07596902549266815
0.1693759262561798
0.09370023012161255
0.05638011172413826
0.121727243065834
0.1251583248376846
0.05228886753320694
0.05845826864242554
0.08828224241733551
0.123649075627327
0.2487595677375793
0.07464396953582764
0.2141966372728348
0.06269503384828568
0.04770413786172867
0.0530715100467205
0.07589057087898254
0.4329139590263367
0.04707911983132362
0.09512152522802353
0.09337738156318665
0.1207834556698799
0.07161841541528702
0.08167540282011032
0.1003653258085251
0.1046621724963188
0.05367391556501389
0.07030480355024338
0.1077752411365509
0.06422977894544601
0.09223132580518723
0.06498818099498749
0.07968901842832565
0.04736054688692093
0.1357011198997498
0.07657896727323532
0.0995372012257576
0.06522390246391296
0.7177816033363342
0.06247030198574066
0.1024757027626038
0.0704767182469368
0.04659123718738556
0.06774161010980606
0.2461047768592834
0.4974093437194824
0.07492747902870178
0.09405646473169327
0.5478626489639282
0.08097776025533676
0.06718885898590088
0.08298585563898087
0.06824188679456711
0.05048423260450363
0.06754687428474426
0.1137068644165993
0.04443999007344246
0.1686547100543976
0.09313196688890457
0.1027948409318924
0.2976749539375305
0.08792287856340408
0.04755569621920586
0.1105367243289948
0.105393722653389
0.06429048627614975
0.06277883052825928
0.07834554463624954
0.1538139879703522
0.7863425612449646
0.08833897858858109
0.03894603997468948
0.06959835439920425
0.1248944774270058
0.089950330555439
0.04392816498875618
0.06272850185632706
0.05990460142493248
0.05255440250039101
0.0716882199048996
0.05751793459057808
0.07708496600389481
0.8567951321601868
0.4798008799552917
0.06181934475898743
0.05947729200124741
0.09296771138906479
0.06051667034626007
0.06040846556425095
0.05659753456711769
0.0455453135073185
0.05756316334009171
0.0465332604944706
0.4018741250038147
0.04696525260806084
0.7906470894813538
0.04842043295502663
0.1819256991147995
0.04783814027905464
0.1227342337369919
0.07142386585474014
0.1170732229948044
0.1017688065767288
0.03888312354683876
0.09574972093105316
0.05441848188638687
0.06705832481384277
0.1056351289153099
0.06251674145460129
0.07784392684698105
0.3797098696231842
0.07229296118021011
0.387959212064743
0.5779972672462463
0.05100469663739204
0.4468362033367157
0.05193172767758369
0.08971522748470306
0.7773154377937317
0.06276649981737137
0.2236470431089401
0.05600189045071602
0.06833072751760483
0.0436418242752552
0.09806720167398453
0.06539333611726761
0.09030476957559586
0.04223848134279251
0.143496111035347
0.07667378336191177
0.0995742455124855
0.05018343403935432
0.07648491859436035
0.1313805282115936
0.09840920567512512
0.0825093686580658
0.07650206983089447
0.05341807380318642
0.07360462844371796
0.07391518354415894
0.04970080778002739
0.07294895499944687
0.05158244445919991
0.04765759781002998
0.1045943424105644
0.05766880139708519
0.07423312216997147
0.1212492063641548
0.2383450716733932
0.119543194770813
0.09535155445337296
0.4065572619438171
0.08384428173303604
0.05106600001454353
0.07493962347507477
0.1039526760578156
0.07917558401823044
0.08809398114681244
0.04453700035810471
0.05097353458404541
0.312189131975174
0.04612555354833603
0.05206898599863052
0.2876749932765961
0.06590552628040314
0.06934438645839691
0.07055256515741348
0.05608069896697998
0.0887899324297905
0.04394786432385445
0.08171475678682327
0.06910198926925659
0.05406392738223076
0.1012429893016815
0.1160458773374557
0.1194368004798889
0.06609038263559341
0.06856441497802734
0.08207540214061737
0.1543777137994766
0.07276766002178192
0.05306600779294968
0.08461181074380875
0.5637058019638062
0.06947750598192215
0.1560266017913818
0.08269380033016205
0.06858935207128525
0.09556037187576294
0.5625964999198914
0.09492634981870651
0.05738289281725883
0.2210057824850082
0.1078748032450676
0.1458161026239395
0.09517506510019302
0.05741914734244347
0.05081907287240028
0.0616033673286438
0.0656953752040863
0.03470165655016899
0.07863935828208923
0.6473363637924194
0.1073489338159561
0.06390650570392609
0.4916199147701263
0.07533227652311325
0.05971263349056244
0.3979501724243164
0.1383497267961502
0.04965835809707642
0.05930513516068459
0.07647769153118134
0.0740399956703186
0.1073005348443985
0.05859630182385445
0.06035064905881882
0.1897749006748199
0.1537696272134781
0.06409431248903275
0.09391836076974869
0.1106065288186073
0.04314080625772476
0.07321842014789581
0.1543174535036087
0.06747817993164062
0.07191808521747589
0.04668454825878143
0.7882024645805359
0.1549916565418243
0.05026403442025185
0.0626673549413681
0.0703241303563118
0.08103287220001221
0.0814717561006546
0.09411921352148056
0.08448939770460129
0.1160315051674843
0.05794773250818253
0.4885872900485992
0.07000259310007095
0.1120116263628006
0.04984506219625473
0.07717794924974442
0.07030776888132095
0.09438871592283249
0.08077872544527054
0.1160929948091507
0.1620141118764877
0.4399754106998444
0.06854797899723053
0.1389134228229523
0.1152085512876511
0.06755999475717545
0.06013920158147812
0.06963460147380829
0.069899782538414
0.1253878027200699
0.07624867558479309
0.08211681991815567
0.06908922642469406
0.09681705385446548
0.09892921149730682
0.1170632764697075
0.05961814522743225
0.05257052555680275
0.1091180294752121
0.2061914950609207
0.04693556576967239
0.4988923966884613
0.1134253740310669
0.06623278558254242
0.4677563607692719
0.1078388467431068
0.403441458940506
0.06071051210165024
0.469095379114151
0.3359096050262451
0.1778128445148468
0.09310778975486755
0.5086262226104736
0.366845577955246
0.1064968109130859
0.06202160194516182
0.09081190079450607
0.115494966506958
0.4414648711681366
0.2255245000123978
0.06918413192033768
0.1011902391910553
0.0431300662457943
0.07764445245265961
0.07137194275856018
0.04461942985653877
0.0780433788895607
0.1059348955750465
0.1311335563659668
0.3449752032756805
0.1105881780385971
0.6825167536735535
0.1249928176403046
0.05732661858201027
0.09703738987445831
0.06558156758546829
0.05752932652831078
0.4726382791996002
0.04063929989933968
0.08852877467870712
0.06982862204313278
0.05535641312599182
0.05797687172889709
0.08835787326097488
0.07689438760280609
0.06270557641983032
0.05322518572211266
0.03667861223220825
0.2791261374950409
0.08727918565273285
0.05379226058721542
0.6881150603294373
0.1997065544128418
0.07597732543945312
0.05077449604868889
0.09652352333068848
0.06332952529191971
0.05795218795537949
0.09760399162769318
0.3144310414791107
0.0950978696346283
0.09472467750310898
0.06569833308458328
0.1413608640432358
0.07188960909843445
0.07942496240139008
0.07261190563440323
0.4607953131198883
0.08069457858800888
0.1223028227686882
0.1093596220016479
0.05975860357284546
0.06399770081043243
0.08046756684780121
0.07598600536584854
0.4956358671188354
0.1891822516918182
0.4644017517566681
0.05964239314198494
0.09377105534076691
0.04462842270731926
0.04506520554423332
0.07262331247329712
0.1529137194156647
0.3073856234550476
0.4945528209209442
0.5014606118202209
0.468425840139389
0.09435290098190308
0.07549048215150833
0.1011993885040283
0.06682232022285461
1.000070452690125
0.4708364605903625
0.1379626989364624
0.06453103572130203
0.08350005000829697
0.06128975376486778
0.03331919386982918
0.08491624891757965
0.09574950486421585
0.7913675904273987
0.09538452327251434
0.0527341440320015
0.06793623417615891
0.3660482466220856
0.05358520150184631
0.04610170423984528
0.064077228307724
0.06741034984588623
0.05379033833742142
0.07342451810836792
0.06568560749292374
0.06757990270853043
0.2708995938301086
0.06673599034547806
0.1294955462217331
0.7283834218978882
0.05926283821463585
0.06120534986257553
0.07823853194713593
0.05862888321280479
0.1763118952512741
0.5383093357086182
0.1007906645536423
0.05091990157961845
0.07056247442960739
0.1981453150510788
0.03934299945831299
0.09097409248352051
0.03956823796033859
0.4490781128406525
0.0625651627779007
0.07460367679595947
0.09883350133895874
0.1075028702616692
0.1124247759580612
0.1163980439305305
0.06750593334436417
0.3962080478668213
0.2300194799900055
0.116712287068367
0.0847003236413002
0.06459255516529083
0.05812472105026245
0.06864649057388306
0.05358389019966125
0.4282455742359161
0.1975657194852829
0.05007912963628769
0.1176518797874451
0.4137862026691437
0.754224419593811
0.07142245769500732
0.05406958237290382
0.1018413901329041
0.05127261579036713
0.6563602089881897
0.4417016804218292
0.06337238848209381
0.5446738004684448
0.04939522594213486
0.5826351046562195
0.06629186123609543
0.4264020621776581
0.08485890179872513
0.06926871836185455
0.08363460749387741
0.06388400495052338
0.1218675225973129
0.06367572396993637
0.4578887224197388
0.2847875356674194
0.0443025603890419
0.1097876727581024
0.08285300433635712
0.07859699428081512
0.05343814939260483
0.05305299907922745
0.0998258963227272
0.04991160333156586
0.05515981093049049
0.07343319803476334
0.07208186388015747
0.1137898862361908
0.06981487572193146
0.1078630536794662
0.4365805983543396
0.08864776790142059
0.1559860855340958
0.08622346818447113
0.05539027974009514
0.04811984300613403
0.2742266058921814
0.07107583433389664
0.06007159501314163
0.376204639673233
0.08761393278837204
0.05898891389369965
0.06645867228507996
0.06853672116994858
0.6731175184249878
0.05332188308238983
0.07307424396276474
0.8799128532409668
0.05254397168755531
0.08254605531692505
0.06954441219568253
0.07542476058006287
0.05261113494634628
0.04310726001858711
0.04070132225751877
0.2272348701953888
0.0627252608537674
0.07012671232223511
0.04673314839601517
0.07196993380784988
0.03992755338549614
0.0632520467042923
0.08729805797338486
0.1101579293608665
0.682974100112915
0.06721911579370499
0.1618138998746872
0.08229805529117584
0.5327096581459045
0.1106559410691261
0.123449519276619
0.09084207564592361
0.2417035549879074
0.1128615438938141
0.1456703841686249
0.1151038184762001
0.1353282481431961
0.04617041721940041
0.06491288542747498
0.05388575047254562
0.4663520455360413
0.113463006913662
0.04209896922111511
0.08894307166337967
0.1121694222092628
0.08013688772916794
0.09458847343921661
0.4053016006946564
0.1188218966126442
0.1049564033746719
0.7665185928344727
0.1243001446127892
0.06332467496395111
0.09157863259315491
0.06917700916528702
0.07775253057479858
0.07485722005367279
0.1334511935710907
0.06388954073190689
0.05503319203853607
0.1416175365447998
0.6134189367294312
0.08614050596952438
0.06287728250026703
0.1148162856698036
0.06796053797006607
0.08839206397533417
0.09000585973262787
0.04441258683800697
0.2163667231798172
0.05457977205514908
0.103650376200676
0.1887139528989792
0.07685258239507675
0.06068390607833862
0.08464547246694565
0.1123911812901497
0.1350841969251633
0.06635893136262894
0.04339974373579025
0.4216972589492798
0.1051386073231697
0.0742851048707962
0.05071735754609108
0.4606481492519379
0.05956097319722176
0.07380533218383789
0.0978512316942215
0.06271480768918991
0.1503079533576965
0.07095082849264145
0.1341133564710617
0.06786397099494934
0.04821139201521873
0.08034843951463699
0.08432912081480026
0.09441316872835159
0.1090203374624252
0.07504512369632721
0.4835507273674011
0.05346933752298355
0.120870977640152
0.1086593493819237
0.05301779136061668
0.03876169770956039
0.06614626199007034
0.05546024441719055
0.07770727574825287
0.04935591295361519
0.5596224069595337
0.04313273355364799
0.04549394175410271
0.07141389697790146
0.0741073340177536
0.06310184299945831
0.05705781280994415
0.06266176700592041
0.4263595342636108
0.07338313013315201
0.06391911953687668
0.1208445280790329
0.101820319890976
0.06344415992498398
0.03975669294595718
0.1203419268131256
0.06946225464344025
0.04840841144323349
0.04229472950100899
0.07921522110700607
0.06162953749299049
0.1446348130702972
0.06777579337358475
0.08853533118963242
0.09681110084056854
0.3495617508888245
0.1325067579746246
0.05344698205590248
0.05392635241150856
0.07447973638772964
0.09550116956233978
0.2409930229187012
0.07524196058511734
0.0814690962433815
0.2004421502351761
0.04079119116067886
0.0620989017188549
0.2128404378890991
0.0745934322476387
0.0913861021399498
0.07509811222553253
0.05771657824516296
0.1045222952961922
0.1367077231407166
0.05530266463756561
0.05752444267272949
0.04757986962795258
0.1190821155905724
0.04908161237835884
0.07018217444419861
0.06528114527463913
0.1863323599100113
0.1063241586089134
0.05410487204790115
0.1039626449346542
0.08190728724002838
0.3555189669132233
0.09627814590930939
0.05908678099513054
0.09175730496644974
0.08404308557510376
0.09678597003221512
0.06116361171007156
0.06883782148361206
0.06283419579267502
0.09555754810571671
0.08111531287431717
0.0858670100569725
0.05750613287091255
0.1033978462219238
0.06044790148735046
0.1024175137281418
0.1166162565350533
0.0813111811876297
0.04466105625033379
0.06018214300274849
0.07481565326452255
0.08952268958091736
0.05738136544823647
0.2358664274215698
0.2045373916625977
0.07701505720615387
0.1088477000594139
0.08259260654449463
0.05001629143953323
0.1629714518785477
0.1739980131387711
0.0955333411693573
0.04844139516353607
0.05233767628669739
0.4631569683551788
0.08978531509637833
0.5652077198028564
0.09072394669055939
0.07180126756429672
0.100048653781414
0.08055110275745392
0.06725244969129562
0.03576331585645676
0.3538810908794403
0.1220923811197281
0.0623336173593998
0.06324245035648346
0.09695422649383545
0.07035719603300095
0.1452888697385788
0.1146033853292465
0.049684789031744
0.06802111864089966
0.06077045947313309
0.08566621690988541
0.4961798489093781
0.05290238931775093
0.09059025347232819
0.05683267861604691
0.09358789026737213
0.539445161819458
0.3999500274658203
0.08679982274770737
0.3590935468673706
0.1041307672858238
0.06331993639469147
0.1111540645360947
0.04783940687775612
0.0729973241686821
0.09255035221576691
0.1086528524756432
0.08568686991930008
0.08257436752319336
0.08160864561796188
0.07135383039712906
0.07509773224592209
0.098084956407547
0.05882195755839348
0.10396558791399
0.06067453697323799
0.07694651931524277
0.2733875215053558
0.05054476857185364
0.1578399389982224
0.08196389675140381
0.05930697172880173
0.05833336338400841
0.2901275455951691
0.5289725661277771
0.08848736435174942
0.4186766147613525
0.06528868526220322
0.1285621225833893
0.07301216572523117
0.05946513637900352
0.07809886336326599
0.09470642358064651
0.06905727088451385
0.2966996133327484
0.07130991667509079
0.06874023377895355
0.1216052323579788
0.06879507005214691
0.3936240077018738
0.04385720565915108
0.1653190404176712
0.0929940938949585
0.05323801934719086
0.0868537425994873
0.08505493402481079
0.7484779953956604
0.1257912963628769
0.4641892611980438
0.02771390788257122
0.635567307472229
0.1966314166784286
0.04135766625404358
0.5093880295753479
0.5454103946685791
0.05957425385713577
0.07980293780565262
0.6553293466567993
0.359690934419632
0.07249642908573151
0.07239866256713867
0.09164954721927643
0.0446992814540863
0.0580035075545311
0.04007522389292717
0.06507916748523712
0.09321922808885574
0.0819237157702446
0.04581418260931969
0.09261128306388855
0.3806840181350708
0.06604497879743576
0.09720445424318314
0.175597220659256
0.09684107452630997
0.1244677305221558
0.5622527003288269
1.083491921424866
0.05853747203946114
0.08897315710783005
0.05246466025710106
0.04878909513354301
0.0630522295832634
0.06350415945053101
0.2318321764469147
0.04565971344709396
0.1308813542127609
0.05144647881388664
0.06759347766637802
0.7187654972076416
0.07492174208164215
0.07908022403717041
0.0552338995039463
0.08025839924812317
0.05986976251006126
0.07373891025781631
0.1039119884371758
0.08151679486036301
0.0377563089132309
0.05700260773301125
0.04841375350952148
0.08423691987991333
0.0871611163020134
0.03971228376030922
0.08798461407423019
0.1115626022219658
0.05800410732626915
0.1184569224715233
0.04660869017243385
0.05271090567111969
0.1069590747356415
0.1460418105125427
0.3285742104053497
0.3133735656738281
0.2740750312805176
0.1870950907468796
0.08665188401937485
0.4836445152759552
0.07486169040203094
0.05847384408116341
0.07541920989751816
0.1652600467205048
0.3540231883525848
0.09694185107946396
0.6005511879920959
0.09430540353059769
0.4917072951793671
0.08124733716249466
0.05489784106612206
0.05867858231067657
0.08652687817811966
0.1172865703701973
0.08830500394105911
0.04052998498082161
0.05674051865935326
0.1041884571313858
0.07706258445978165
0.1644090265035629
0.07496149092912674
0.06754165887832642
0.7669938206672668
0.07013037800788879
0.08557793498039246
0.1196749210357666
0.07244917005300522
0.05545052140951157
0.04996369779109955
0.07471955567598343
0.07563450187444687
0.07265939563512802
0.07282298058271408
0.1017078533768654
0.05759213492274284
0.04622594267129898
0.05907975509762764
0.08426295965909958
0.05776084586977959
0.08745203167200089
0.1830128729343414
0.06960976868867874
0.05287035927176476
0.07072438299655914
0.04755348339676857
0.08195711672306061
0.07607284188270569
0.0554262138903141
0.0475284606218338
0.05094640702009201
0.08482202887535095
0.07833942770957947
0.101080447435379
0.09718592464923859
0.06348104774951935
0.08354824781417847
0.09269940853118896
0.4454884827136993
0.05613334104418755
0.06456374377012253
0.3969113230705261
0.08706170320510864
0.05559294670820236
0.04589252918958664
0.09343774616718292
0.1003795862197876
0.1162946969270706
0.07273495942354202
0.07880863547325134
0.1156625971198082
0.04193101823329926
0.07494292408227921
0.06546700745820999
0.0636998638510704
0.08635073900222778
0.07521670311689377
0.06030929088592529
0.390976756811142
0.3188225924968719
0.05713721737265587
0.09912367910146713
0.1035015136003494
0.07338681071996689
0.1130077093839645
0.09303093701601028
0.1950252652168274
0.0961998850107193
0.2163276672363281
0.1089031845331192
0.05123601853847504
0.06187868863344193
0.06615222245454788
0.04802412912249565
0.08551188558340073
0.1144270971417427
0.1139960438013077
0.06912963837385178
0.05156683549284935
0.04363424330949783
0.04893966391682625
0.5834846496582031
0.1152869015932083
0.1059953719377518
0.05832535400986671
0.07336513698101044
0.06451737880706787
0.414354681968689
0.1111174747347832
0.04416109248995781
0.05361270532011986
0.1577551662921906
0.1144042015075684
0.06372461467981339
0.2334266006946564
0.1621547788381577
0.1057878956198692
0.07752123475074768
0.1122404113411903
0.6490735411643982
0.0649399533867836
0.1393853724002838
0.1079069226980209
0.08860474079847336
0.10341427475214
0.09424962103366852
0.07904110848903656
0.2216101735830307
0.03717963397502899
0.04780178517103195
0.5534021258354187
0.1015390902757645
0.04419538751244545
0.04075330495834351
0.05867011472582817
0.04035409912467003
0.1229341179132462
0.0976896807551384
0.3714593052864075
0.2821186184883118
0.166004091501236
0.1102292314171791
0.4109961092472076
0.1221415475010872
0.05689306557178497
0.07680374383926392
0.1161485761404037
0.06656724959611893
0.06577847898006439
0.07376237213611603
0.4314799010753632
0.05605164170265198
0.3175973296165466
0.1303399652242661
0.08443481475114822
0.1376458406448364
0.07488102465867996
0.0626542791724205
0.0903293639421463
0.3557810485363007
0.05485554039478302
0.06254136562347412
0.1197574809193611
0.06628455221652985
0.1840552985668182
0.03642155602574348
0.3784320950508118
0.1161421462893486
0.1882244646549225
0.1260094195604324
0.04048380255699158
0.05287574604153633
0.1059441268444061
0.1453965455293655
0.1333995163440704
0.6493505239486694
0.1061320230364799
0.05019465833902359
0.0386582687497139
0.06981293112039566
0.04734334349632263
0.05026339739561081
0.04339627176523209
0.0360858179628849
0.07798866927623749
0.3840533494949341
0.1770202666521072
0.08834071457386017
0.0508001521229744
0.07704780995845795
0.07153991609811783
0.0729110911488533
0.08598656952381134
0.05469486489892006
0.09640093892812729
0.3978350460529327
0.4476540982723236
0.0796705037355423
0.06843962520360947
0.06562846153974533
0.07729025930166245
0.09162855893373489
0.08539909869432449
0.0777081623673439
0.0689675509929657
0.5600752830505371
0.118463858962059
0.0678190290927887
0.07678623497486115
0.09460858255624771
0.07933474332094193
0.08780503273010254
0.1222222521901131
0.1322177201509476
0.06416463851928711
0.07944833487272263
0.04873296245932579
0.04729496315121651
0.07580851763486862
0.08658632636070251
0.1032353490591049
0.0954846665263176
0.1999035328626633
0.1041205823421478
0.1181349381804466
0.04657543450593948
0.6441767811775208
0.1440522223711014
0.9698634147644043
0.1471255272626877
0.05128045752644539
0.04566739127039909
0.07699982076883316
0.04264845326542854
0.04980402812361717
0.05645475164055824
0.1230946704745293
0.6379181146621704
0.1299469321966171
0.1001951098442078
0.05370806530117989
0.07918897271156311
0.0509692095220089
0.06937307119369507
0.1113543435931206
0.04431493580341339
0.03912661224603653
0.06562762707471848
0.1207656934857368
0.3581811487674713
0.05389364436268806
0.09702352434396744
0.03668629005551338
0.08716008812189102
0.08208386600017548
0.1234037652611732
0.05482921376824379
0.07360351085662842
0.04765639454126358
0.642789900302887
0.1051550209522247
0.4129005968570709
0.09587335586547852
0.07172511518001556
0.08963131904602051
0.09369892627000809
0.0804172158241272
0.2066097408533096
0.231683537364006
0.1036389991641045
0.7152189612388611
0.03948380798101425
0.07585681974887848
0.04933320730924606
0.07271129637956619
0.4515822529792786
0.08956456184387207
0.5010858178138733
0.09420658648014069
0.105000838637352
0.134375736117363
0.05264867469668388
0.4517164826393127
0.0947459489107132
0.07138875126838684
0.1015205681324005
0.06916243582963943
0.07058293372392654
0.1753692477941513
0.07616913318634033
0.5197591185569763
0.05508896708488464
0.08997563272714615
0.1022402495145798
0.1397562921047211
0.5447781085968018
0.05176734924316406
0.3840769231319427
0.05927079543471336
0.1824260056018829
0.1738327294588089
0.1202014908194542
0.09781802445650101
0.3372701406478882
0.08396033942699432
0.1148264780640602
0.1061634868383408
0.456212967634201
0.4428801536560059
0.06151978671550751
0.08586148172616959
0.05967146530747414
0.07126053422689438
0.05555494502186775
0.05799571052193642
0.06501780450344086
0.04978241771459579
0.1040218770503998
0.9363718032836914
0.08990415930747986
0.07096476852893829
0.05784787982702255
0.09728724509477615
0.1062311232089996
0.09955686330795288
0.04642559960484505
0.2099008411169052
0.2666339576244354
0.05171265453100204
0.09031092375516891
0.088197261095047
0.0873008668422699
0.1732284873723984
0.07270144671201706
0.0657004714012146
0.0729466900229454
0.1023605018854141
0.1161200106143951
0.2656255066394806
0.06763430684804916
0.426450252532959
0.07866519689559937
0.1093393266201019
0.06559780240058899
0.09134848415851593
0.09244324266910553
0.07572475075721741
0.07134713232517242
0.08735434710979462
0.05583361908793449
0.6145702600479126
0.04204855486750603
0.05828771367669106
0.07057510316371918
0.08745317161083221
0.0384787805378437
0.1114124730229378
0.1217259019613266
0.09621558338403702
0.0592314712703228
0.2885258793830872
0.1176787167787552
0.06778071820735931
0.08101307600736618
0.06021371483802795
0.07045532017946243
0.0836002305150032
0.1032674312591553
0.07139230519533157
0.08065396547317505
0.07665292918682098
0.03636828064918518
0.05196260288357735
0.3705548942089081
0.04733838140964508
0.3861883282661438
0.0950520783662796
0.498540997505188
0.4778475761413574
0.05785856395959854
0.5474646091461182
0.05726327747106552
0.1049466505646706
0.09490042179822922
0.08039415627717972
0.09863436222076416
0.1262229681015015
0.3507862389087677
0.2862606644630432
0.05806105583906174
0.05658416822552681
0.09110524505376816
0.3494545817375183
0.05800594761967659
0.09524741768836975
0.07934358716011047
0.04442176967859268
0.0504208542406559
0.417632132768631
0.3319914638996124
0.06936424225568771
0.06071729212999344
0.1082389354705811
0.0703112930059433
0.4710213541984558
0.1240428686141968
0.07688403129577637
0.05682221055030823
0.0591072104871273
0.07798846811056137
0.0574382096529007
0.5617312788963318
0.04966888204216957
0.06837603449821472
0.09839171916246414
0.09005101025104523
0.05697866901755333
0.07761372625827789
0.3022738695144653
0.06321248412132263
0.3406680226325989
0.1134549006819725
0.06780236214399338
0.3375497162342072
0.06274682283401489
0.04160517454147339
0.06207475066184998
0.08813726156949997
0.1035172715783119
0.1079999357461929
0.0972769632935524
0.1218394115567207
0.8450536727905273
0.0805518850684166
0.0474141463637352
0.0945545881986618
0.0677378848195076
0.5870910286903381
0.08961915969848633
0.1207550019025803
0.3020630776882172
0.0632227435708046
0.09596281498670578
0.0509604774415493
0.05467980355024338
0.09268885105848312
0.04344974458217621
0.04537301883101463
0.1056443229317665
0.08017685264348984
0.05408574640750885
0.11861452460289
0.04662295058369637
0.06995228677988052
0.07905794680118561
0.04908918589353561
0.03220003470778465
0.08110461384057999
0.1640402674674988
0.4105758965015411
0.05063898116350174
0.09083158522844315
0.08078903704881668
0.06697800010442734
0.05427438765764236
0.2364299148321152
0.05736033245921135
0.07533466070890427
0.04916900768876076
0.0617404580116272
0.2309101670980453
0.2348845899105072
0.0598396435379982
0.1400457173585892
0.09223056584596634
0.1836137473583221
0.0422467365860939
0.0721408799290657
0.0961020365357399
0.07632417976856232
0.09489771723747253
0.04512036591768265
0.117319367825985
0.06002900749444962
0.05264408886432648
0.05774073675274849
0.06826501339673996
0.1092783957719803
0.06673257052898407
0.07256028056144714
0.07116272300481796
0.3243541419506073
0.04753582552075386
0.0986783429980278
0.5662630200386047
0.5249804258346558
0.08120182901620865
0.05105224624276161
0.06060954928398132
0.4648463129997253
0.09678616374731064
0.06463366001844406
0.723096489906311
0.3435508012771606
0.05695170909166336
0.5326664447784424
0.1420854479074478
0.06980375200510025
0.6607235670089722
0.05976215004920959
0.05597037076950073
0.0496167466044426
0.04872517287731171
0.1083678975701332
0.2911690175533295
0.140549823641777
0.07853113114833832
0.04745010286569595
0.2694907486438751
0.07529384642839432
0.08053804934024811
0.1617551743984222
0.06923624873161316
0.06219642236828804
0.06817542016506195
0.05108990520238876
0.08702316135168076
0.07312371581792831
0.07385373115539551
0.06180636584758759
0.07689923793077469
0.04837427660822868
0.05530084669589996
0.06284942477941513
0.09751071780920029
0.04620352759957314
0.08161640167236328
0.04708035290241241
0.06768476963043213
0.06167396903038025
0.1392420381307602
0.05949260294437408
0.1369526088237762
0.0709717869758606
0.1017577573657036
0.06118568405508995
0.2237871587276459
0.1060947701334953
0.04548386111855507
0.06100579351186752
0.08474250882863998
0.0930817723274231
0.1777392327785492
0.09606295078992844
0.4283149838447571
0.07011812180280685
0.05108653008937836
0.058125339448452
0.09024901688098907
0.04390128329396248
0.06815510243177414
0.05502012744545937
0.07415109127759933
0.05466258153319359
0.8939266800880432
0.522487998008728
0.1053348779678345
0.09542051702737808
0.1195283383131027
0.06356346607208252
0.05325864255428314
0.2190323621034622
0.06123563274741173
0.07178550213575363
0.07102014869451523
0.09067294746637344
0.8088179230690002
0.07471360266208649
0.083962082862854
0.06760560721158981
0.1460760533809662
0.3310301005840302
0.04988793283700943
0.3498609364032745
0.1298859417438507
0.06846114993095398
0.04699036478996277
0.07357584685087204
0.09398308396339417
0.06543873250484467
0.06748252362012863
0.1603725403547287
0.0730050727725029
0.04501576721668243
0.0597379244863987
0.07587863504886627
0.06286317855119705
0.4171310067176819
0.0925225093960762
0.05926525592803955
0.06741773337125778
0.1090309247374535
0.1086746156215668
0.0864299088716507
0.07030510157346725
0.3925715088844299
0.1012168005108833
0.06429094076156616
0.07331439852714539
0.04692840203642845
0.06355937570333481
0.05350836366415024
0.05467290431261063
0.08641064912080765
0.2484302818775177
0.1138600409030914
0.06440515071153641
0.05461355671286583
0.05944651365280151
0.1306061148643494
0.3419098854064941
0.07456507533788681
0.05983198806643486
0.09327513724565506
0.115692101418972
0.08851394802331924
0.08150963485240936
0.106295146048069
0.119401641190052
0.296976774930954
0.03984581679105759
0.03526489809155464
0.04777731001377106
0.49421226978302
0.7585106492042542
0.1492273211479187
0.08309980481863022
0.4814706444740295
0.140292152762413
0.3064952194690704
0.870912492275238
0.106607660651207
0.08326674997806549
0.07427806407213211
0.3541340827941895
0.4576455354690552
0.1082145869731903
0.09355451911687851
0.1229771748185158
0.1200025677680969
0.1305956691503525
0.1186080276966095
0.06694229692220688
0.5819464921951294
0.09209205210208893
0.3011466860771179
0.09830444306135178
0.0655173659324646
0.04008897393941879
0.3739584386348724
0.06645110249519348
0.05720929428935051
0.1606164276599884
0.0761648491024971
0.07786097377538681
0.06857012957334518
0.40437051653862
0.3745813071727753
0.08842484652996063
0.09612397104501724
0.05949968844652176
0.07378270477056503
0.09775080531835556
0.07503831386566162
0.1183033585548401
0.8202987313270569
0.04909816756844521
0.06649083644151688
0.05568153038620949
0.1074783578515053
0.05416306853294373
0.1083323508501053
0.076734758913517
0.09567573666572571
0.05344406142830849
0.0616605207324028
0.08012866973876953
0.09450382739305496
0.6081302762031555
0.1520824879407883
0.07255841046571732
0.1091299876570702
0.04261550679802895
0.08488530665636063
0.2520702183246613
0.4220210015773773
0.06417466700077057
0.07300014048814774
0.1445158421993256
0.07433918118476868
0.5716678500175476
0.05949383229017258
0.04450524970889091
0.0589708611369133
0.1087521389126778
0.09699364751577377
0.08550505340099335
0.04981588572263718
0.09405720978975296
0.07737734168767929
0.06821729242801666
0.07701606303453445
0.1357326954603195
0.04429562762379646
0.1012306958436966
0.03785225003957748
0.05937601998448372
0.09703824669122696
0.0458831898868084
0.05739659443497658
0.05929747223854065
0.1600468903779984
0.07797285914421082
0.4129939377307892
0.103090301156044
0.4462471902370453
0.1647374331951141
0.05993060022592545
0.0668114647269249
0.1874891370534897
0.0617893747985363
0.0858529806137085
0.0791027843952179
0.0681813582777977
0.5013996362686157
0.3386760950088501
0.07229476422071457
0.06186245381832123
0.03648940846323967
0.06649750471115112
0.5902644395828247
0.07238440960645676
0.07036992907524109
0.1647597104310989
0.06512464582920074
0.1015037968754768
0.08648611605167389
0.07801041007041931
0.05107065290212631
0.06521759182214737
0.06695133447647095
0.3045045137405396
0.06819331645965576
0.05548854917287827
0.08641315996646881
0.09846869856119156
0.4923319220542908
0.4032627046108246
0.04803562164306641
0.07906613498926163
0.0552939772605896
0.11101233959198
0.06972046941518784
0.5177797675132751
0.04997127875685692
0.04212171584367752
0.06870148330926895
0.1473721563816071
0.06545208394527435
0.06426100432872772
0.2205965369939804
0.167177751660347
0.08362405747175217
0.129130020737648
0.06823575496673584
0.09414134174585342
0.107769601047039
0.04823554307222366
0.1033032312989235
0.4953351616859436
0.05780430138111115
0.08260328322649002
0.06482982635498047
0.6836230754852295
0.07334218174219131
0.05536916106939316
0.1121999025344849
0.07315617799758911
0.0751948356628418
0.06527942419052124
0.3698394000530243
0.07944325357675552
0.06596966087818146
0.06773237884044647
0.06330050528049469
0.1648150235414505
0.0616331472992897
0.07338737696409225
0.06715995818376541
0.07148700207471848
0.0757121741771698
0.07566443830728531
0.08850932121276855
0.05293253809213638
0.04434813186526299
0.2016652673482895
0.3043296337127686
0.0585937388241291
0.07525970041751862
0.07716623693704605
0.07378069311380386
0.03475376963615417
0.09835073351860046
0.0793781653046608
0.06816884875297546
0.08675181865692139
0.08772922307252884
0.1040175780653954
0.08979862928390503
0.089967280626297
0.05945678427815437
0.08112209290266037
0.08578049391508102
0.04744398966431618
0.07034661620855331
0.0485605001449585
0.07851827144622803
0.09458792954683304
0.0725286602973938
0.05670919269323349
0.1027505993843079
0.0575658455491066
0.06041980907320976
0.1322989016771317
0.7338346242904663
0.06791737675666809
0.07853680849075317
0.06491408497095108
0.05551217868924141
0.0647270455956459
0.04345680400729179
0.1475828289985657
0.1165812537074089
0.06982298195362091
0.04332198575139046
0.08824998885393143
0.08939533680677414
0.3874458968639374
0.05675684288144112
0.03853432834148407
0.666187047958374
0.7534801363945007
0.0950499027967453
0.06207350268959999
0.05312830954790115
0.1153272092342377
0.04794865474104881
0.1031682565808296
0.1042322292923927
0.5866961479187012
0.05718900635838509
0.06268297135829926
0.1606951206922531
0.08619483560323715
0.1036931872367859
0.03784255310893059
0.04426795244216919
0.3763301372528076
0.1556944251060486
0.05061011761426926
0.07976266741752625
0.09576519578695297
0.05684926360845566
0.1135135218501091
0.3802447617053986
0.06858084350824356
0.07825678586959839
0.07113515585660934
0.07207615673542023
0.06554528325796127
0.08915185928344727
0.09333867579698563
0.4828318357467651
0.04704547300934792
0.06789743155241013
0.06252829730510712
0.1346026360988617
0.1155523583292961
0.09535259753465652
0.4135540127754211
0.1479932516813278
0.04668869823217392
0.08322395384311676
0.0892455205321312
0.4379610121250153
0.3909409642219543
0.07633951306343079
0.08523191511631012
0.1034512966871262
0.5108864307403564
0.09228195995092392
0.07257798314094543
0.4485719501972198
0.06788164377212524
0.0444924533367157
0.07256334275007248
0.4024890661239624
0.07522068172693253
0.4285983741283417
0.08126590400934219
0.06222160533070564
0.07490000873804092
0.1796595305204391
0.08286195993423462
0.04190528392791748
0.1339548677206039
0.04870597273111343
0.06592696905136108
0.08389086276292801
0.0626625195145607
0.03871967643499374
0.05337703227996826
0.6048589944839478
0.1093917191028595
0.05482786521315575
0.1064970716834068
0.05713579058647156
0.1134210601449013
0.1216903850436211
0.1038216799497604
0.0796285942196846
0.05886235460639
0.1152900755405426
0.06209170818328857
0.1227029711008072
0.06012724712491035
0.6915552616119385
0.1052857488393784
0.2589681446552277
0.1052964627742767
0.1164074614644051
0.1455620527267456
0.09062190353870392
0.3928709030151367
0.06027613207697868
0.08071964979171753
0.091514952480793
0.04370721057057381
0.08452533930540085
0.118273913860321
0.064715676009655
0.07040291279554367
0.4080014824867249
0.09887015819549561
0.07353246957063675
0.1075384616851807
0.1488405913114548
0.0740276575088501
0.2558925747871399
0.4384893774986267
0.06216039508581161
0.07105708122253418
0.1342970430850983
0.02972742728888988
0.0897587314248085
0.06480365991592407
0.1902173310518265
0.1164302974939346
0.0567399300634861
0.04290366172790527
0.09519392251968384
0.0673796683549881
0.09264743328094482
0.06852243840694427
0.1530322283506393
0.06765429675579071
0.05173621326684952
0.1682604998350143
0.123044528067112
0.0764213427901268
0.1231510415673256
0.06777440011501312
0.8033401370048523
0.05951766669750214
0.04983546584844589
0.1370649337768555
0.1229907870292664
0.06282738596200943
0.3492742776870728
0.5037328004837036
0.07565589249134064
0.07013516128063202
0.1053543761372566
0.7967925667762756
0.1046017035841942
0.09923762083053589
0.1129760667681694
0.08349576592445374
0.4950354993343353
0.05811558291316032
0.074820876121521
0.06262040883302689
0.5970528125762939
0.08143007010221481
0.04360394924879074
0.1254664212465286
0.09606986492872238
0.2100991606712341
0.06670977175235748
0.04917815327644348
0.09991660714149475
0.1402909904718399
0.07321688532829285
0.0820406973361969
0.09376377612352371
0.07622742652893066
0.192567840218544
0.1114337518811226
0.05976855009794235
0.2054318934679031
0.08822319656610489
0.1057464331388474
0.8450614213943481
0.08080495893955231
0.06534591317176819
0.1001725271344185
0.09189703315496445
0.09663517773151398
0.2673206925392151
0.5059794783592224
0.07744386792182922
0.8398547172546387
0.1088343933224678
0.05908778309822083
0.15947225689888
0.07141654938459396
0.06131749600172043
0.09885309636592865
0.2448351383209229
0.1060524210333824
0.1387888342142105
0.5673264861106873
0.1915682256221771
0.09040749818086624
0.0583890974521637
0.1147880181670189
0.06573518365621567
0.5470163226127625
0.07294895499944687
0.1741722077131271
0.07107074558734894
0.1480236202478409
0.4115303754806519
0.06250215321779251
0.05248644948005676
0.06975217163562775
0.04875215142965317
0.04884123057126999
0.04840042442083359
0.06439703702926636
0.5015188455581665
0.7444323897361755
0.07572189718484879
0.06804011762142181
0.06817374378442764
0.09700220078229904
0.09408602863550186
0.1529267281293869
0.1713077425956726
0.04914041236042976
0.08730217069387436
0.1142308041453362
0.08265506476163864
0.04973506554961205
0.4390579760074615
0.07122420519590378
0.474466860294342
0.1065938398241997
0.05012587085366249
0.1079008355736732
0.07456518709659576
0.1180060282349586
0.08283120393753052
0.07522036135196686
0.03777254745364189
0.05672772601246834
0.08688199520111084
0.05868873745203018
0.1177519485354424
0.07312200218439102
0.04106637835502625
0.5078549981117249
0.05661551654338837
0.07920452952384949
0.06433925777673721
0.0624404065310955
0.04591560363769531
0.06355220824480057
0.1026652380824089
0.1056184768676758
0.05657732486724854
0.7625386714935303
0.0859294980764389
0.06505899131298065
0.2065935283899307
0.07169348746538162
0.05863183736801147
0.06901558488607407
0.0528743639588356
0.2845511734485626
0.1120075732469559
0.0806485190987587
0.05953879654407501
0.04589904844760895
0.3808576166629791
0.102620892226696
0.09703346341848373
0.09974109381437302
0.09058602154254913
0.06297297775745392
0.07513860613107681
0.07979049533605576
0.0721157118678093
0.1210391148924828
0.08596355468034744
0.1291199922561646
0.05916031077504158
0.0561538003385067
0.07585030794143677
0.05101916193962097
0.07459337264299393
0.2308589071035385
0.04095513001084328
0.04938200861215591
0.1151949912309647
0.08831235021352768
0.1413970738649368
0.1458310782909393
0.0941912904381752
0.1402875036001205
0.04820531234145164
0.05152593180537224
0.04949697852134705
0.04977468401193619
0.09022791683673859
0.08312443643808365
0.6407586932182312
0.2003754079341888
0.04763908311724663
0.06833365559577942
0.061205193400383
0.0771949365735054
0.5361942648887634
0.1793160289525986
0.07795329391956329
0.04871578514575958
0.0525129996240139
0.06441567093133926
0.1129574701189995
0.5210436582565308
0.07949329167604446
0.05824374407529831
0.1219480484724045
0.08104417473077774
0.530087947845459
0.1971835941076279
0.05086628347635269
0.176870733499527
0.4676048457622528
0.103620633482933
0.08321848511695862
0.09267733991146088
0.03635811805725098
0.07582999765872955
0.2863814830780029
0.09303472936153412
0.06257021427154541
0.09410910308361053
0.05026784539222717
0.05986180901527405
0.1204202696681023
0.4781513214111328
0.1312762349843979
0.120263896882534
0.07624369114637375
0.06205946207046509
0.09143265336751938
0.07011929899454117
0.05235178023576736
0.06952597945928574
0.09216713905334473
0.08427921682596207
0.08193199336528778
0.04612160474061966
0.05806313082575798
0.06209016218781471
0.06006385758519173
0.1813381016254425
0.04881817847490311
0.6364570260047913
0.1453794091939926
0.1673678755760193
0.09186513721942902
0.0802975669503212
0.05264775454998016
0.1580981016159058
0.06471133232116699
0.07343216985464096
0.09943336248397827
0.07257915288209915
0.07074498385190964
0.09269529581069946
0.07347013056278229
0.05323060974478722
0.09237362444400787
0.080196812748909
0.1010408848524094
0.1291685402393341
0.05926003679633141
0.08636252582073212
0.08100724965333939
0.0658298060297966
0.1149800643324852
0.9302635788917542
0.116732269525528
0.2369353473186493
0.05573135986924171
0.05773381143808365
0.6236268281936646
0.2490432560443878
0.04526279494166374
0.08657282590866089
0.06260581314563751
0.4423547387123108
0.2336665689945221
0.06390989571809769
0.08139058947563171
0.09808578342199326
0.06115996837615967
0.05066868290305138
0.05611281469464302
0.08635823428630829
0.04955710470676422
0.07691237330436707
0.1802866756916046
0.03974505513906479
0.05396343022584915
0.06182878464460373
0.09076205641031265
0.0906326025724411
0.3931251764297485
0.08818212896585464
0.1187910288572311
0.3960539698600769
0.3536514937877655
0.6220009922981262
0.1411404609680176
0.05302155017852783
0.1357493102550507
0.1895970851182938
0.1007659286260605
0.4330269992351532
0.3704804182052612
0.05429487302899361
0.07533768564462662
0.06839512288570404
0.05746297910809517
0.1112152487039566
0.09535109996795654
0.06552298367023468
0.08118840306997299
0.0785389170050621
0.05558605864644051
0.04083847254514694
0.1101915240287781
0.06961871683597565
0.07090127468109131
0.05983492732048035
0.4452184438705444
0.08372467756271362
0.09385944157838821
0.08084696531295776
0.3260676860809326
0.06933169811964035
0.06880829483270645
0.06003983691334724
0.04257642105221748
0.187699943780899
0.08792757987976074
0.05316224321722984
0.06247374787926674
0.09453101456165314
0.1503496468067169
0.05558502674102783
0.06468778103590012
0.105825737118721
0.6466503143310547
0.05122911930084229
0.08414915204048157
0.3757599592208862
0.0763620138168335
0.0971858948469162
0.1088565737009048
0.06292926520109177
0.04488446936011314
0.04368412867188454
0.07925862818956375
0.06879618763923645
0.06918340176343918
0.0664663091301918
0.08902844786643982
0.05187303572893143
0.06875962764024734
0.09734287858009338
0.04551307484507561
0.04019949585199356
0.06089666858315468
0.07686664909124374
0.0486755408346653
0.1722395122051239
0.3511197566986084
0.1407533884048462
0.09600933641195297
0.08206909894943237
0.06558643281459808
0.5248113870620728
0.07204918563365936
0.1170482486486435
0.04541653022170067
0.06546470522880554
0.06729073077440262
0.3749088644981384
0.3612962663173676
0.2420195788145065
0.05638203024864197
0.04688608646392822
0.7203419208526611
0.1484471559524536
0.2258915901184082
0.05026493221521378
0.1004756316542625
0.05168186128139496
0.1076245009899139
0.0664505660533905
0.09458202868700027
0.08749944716691971
0.0780593603849411
1.019325375556946
0.09824033826589584
0.07529923319816589
0.09760454297065735
0.1150914654135704
0.09528446197509766
0.09990238398313522
0.5262541770935059
0.06500767171382904
0.05333386734127998
0.06610585749149323
0.05785387754440308
0.1359822750091553
0.06816685944795609
0.6467099189758301
0.0533112995326519
0.1093781962990761
0.06391710788011551
0.1070958599448204
0.3714665770530701
0.07978153228759766
0.06520642340183258
0.5490128993988037
0.109024204313755
0.07188767939805984
0.05622315779328346
0.05548417940735817
0.05585742741823196
0.05822684243321419
0.05106277763843536
0.059938944876194
0.07504749298095703
0.05945751443505287
0.04678890481591225
0.08940134942531586
0.06017813086509705
0.102876253426075
0.05146665871143341
0.469860851764679
0.08384279161691666
0.05153494700789452
0.3251460790634155
0.0457596592605114
0.1257005929946899
0.1007445156574249
0.8113006949424744
0.1071772798895836
0.08887197077274323
0.1097663044929504
0.07669299095869064
0.5673905611038208
0.1146576777100563
0.1174024567008018
0.05040379986166954
0.5950933694839478
0.05973035469651222
0.0888628289103508
0.157052755355835
0.06853944063186646
0.07852443307638168
0.06925376504659653
0.456633448600769
0.064192034304142
0.1220576465129852
0.07586938142776489
0.1035070568323135
0.0761420726776123
0.1623730808496475
0.07185763865709305
0.1175496205687523
0.1140273660421371
0.04944031313061714
0.1283276081085205
0.0583408959209919
0.1122868359088898
0.06740690022706985
0.08338018506765366
0.1030921116471291
0.05199826881289482
0.1237860471010208
0.0731021836400032
0.08134223520755768
0.08599130809307098
0.1778115481138229
0.3544938564300537
0.07451146095991135
0.04274841398000717
0.05484424903988838
0.1748629957437515
0.07833793014287949
0.06886713951826096
0.08838200569152832
0.05417239665985107
0.08239705115556717
0.05210890993475914
0.05864749103784561
0.6474067568778992
0.0913400799036026
0.07714954763650894
0.7186554074287415
0.06118299812078476
0.6155984997749329
0.08917105942964554
0.0836726650595665
0.2474259585142136
0.0791061595082283
0.08298709243535995
0.05589361488819122
0.06374119222164154
0.1179464310407639
0.05560338124632835
0.07503043115139008
0.07627725601196289
0.07291927933692932
0.08311305940151215
0.05102419480681419
0.05075912922620773
0.07537057250738144
0.1000278517603874
0.05308196321129799
0.06080741435289383
0.05575468763709068
0.5121650099754333
0.07866577804088593
0.08796562999486923
0.4895057082176208
0.04905393719673157
0.5547932386398315
0.4011719822883606
0.081258624792099
0.4728378355503082
0.05997342616319656
0.05356880649924278
0.05742521956562996
0.07212017476558685
0.06594688445329666
0.6525466442108154
0.06356178969144821
0.06965189427137375
0.05421978235244751
0.07138578593730927
0.04985792934894562
0.09011538326740265
0.07606635987758636
0.07529596984386444
0.08319276571273804
0.14711894094944
0.07126546651124954
0.1039531975984573
0.1079710721969604
0.08437203615903854
0.06938919425010681
0.09726200997829437
0.08193189650774002
0.6089158654212952
0.314271479845047
0.08595353364944458
0.1011058166623116
0.09142346680164337
0.08699759095907211
0.08127205818891525
0.06611966341733932
0.0459662489593029
0.1027925238013268
0.05686904117465019
0.09325356036424637
0.7444275617599487
0.05115163326263428
0.04672383889555931
0.0911233127117157
0.1097377091646194
0.1234751120209694
0.08000818639993668
0.1076454743742943
0.1082673147320747
0.1387008428573608
0.06154611706733704
0.07197576761245728
0.1806984096765518
0.09202658385038376
0.06367695331573486
0.04549017176032066
0.923744261264801
0.4573263823986053
0.04282423481345177
0.1148761436343193
0.07080341130495071
0.06535515934228897
0.7994107007980347
0.08430949598550797
0.07850232720375061
0.1130651086568832
0.05436894297599792
0.05161880329251289
0.2683412134647369
0.04398553073406219
0.09331000596284866
0.1784114390611649
0.1317144632339478
0.06128940358757973
0.06863462179899216
0.114952027797699
0.05622866749763489
0.07797680050134659
0.1204314902424812
0.1239033490419388
0.5613567233085632
0.09968780726194382
0.05383313447237015
0.07499658316373825
0.1302708685398102
0.05518090352416039
0.1011477708816528
0.044905886054039
0.05247089639306068
0.3498280346393585
0.07312110811471939
0.066374771296978
0.1126330196857452
0.06255029141902924
0.06757093966007233
0.727195143699646
0.2425565868616104
0.1509682089090347
0.06426349282264709
0.07234346866607666
0.3178866505622864
0.06796305626630783
0.05242601409554482
0.08468237519264221
0.3357454240322113
0.0911734327673912
0.05882634222507477
0.05569981038570404
0.06204438209533691
0.1383304744958878
0.1154117658734322
0.09899952262639999
0.06718376278877258
0.5335763692855835
0.1212012618780136
0.05926567316055298
0.02769716084003448
0.1324966698884964
0.1595105677843094
0.05519725009799004
0.07599766552448273
0.08660522848367691
0.04811520874500275
0.0894089937210083
0.05726654082536697
0.04594753682613373
0.1520321220159531
0.09750049561262131
0.2071967273950577
0.04654683172702789
0.5674295425415039
0.1393003910779953
0.09373161196708679
0.04724924266338348
0.09083658456802368
0.2890186607837677
0.08074835687875748
0.09008531272411346
0.09459128230810165
0.07688574492931366
0.05030630528926849
0.1037074849009514
0.1026648357510567
0.08300586044788361
0.05072355642914772
0.1852000802755356
0.1472019404172897
0.06770791858434677
0.1043179854750633
0.07362682372331619
0.162558525800705
0.076225645840168
0.2775410413742065
0.09935272485017776
0.08722826838493347
0.06795011460781097
0.07483787089586258
0.04443547129631042
0.106963537633419
0.2378038018941879
0.05564428493380547
0.07086822390556335
0.1842686831951141
0.08066383004188538
0.08777891844511032
0.05618814751505852
0.09375990927219391
0.05428681150078773
0.06534817814826965
0.2659347355365753
0.1115807071328163
0.07490301132202148
0.04276683181524277
0.05670395866036415
0.09660912305116653
0.08886232227087021
0.03990087285637856
0.1114230901002884
0.1028267592191696
0.1083369180560112
0.05586781725287437
0.4620948731899261
0.09051869809627533
0.4321237802505493
0.04854683950543404
0.07703042030334473
0.03891393914818764
0.05907867103815079
0.1463178545236588
0.08280808478593826
0.06018367409706116
0.03977372869849205
0.09998229891061783
0.06948543339967728
0.4468506872653961
0.07695301622152328
0.05405271798372269
0.07088908553123474
0.1337868273258209
0.07788301259279251
0.05026613920927048
0.07288023829460144
0.1041811630129814
0.08439262956380844
0.06759597361087799
0.07252705097198486
0.05464298650622368
0.1053306385874748
0.09133456647396088
0.1077923402190208
0.0464574433863163
0.07023642957210541
0.1048562154173851
0.0860406830906868
0.09850887954235077
0.06904628127813339
0.6788927912712097
0.05124678090214729
0.08063899725675583
0.05808700993657112
0.1049114987254143
0.2636690139770508
0.04685171321034431
0.06528239697217941
0.1806568652391434
0.5859348773956299
0.1072210147976875
0.1663192510604858
0.1438984125852585
0.06777069717645645
0.04879254475235939
0.1017275899648666
0.3078324198722839
0.05434216558933258
0.07121120393276215
0.07229062914848328
0.06408807635307312
0.08035258203744888
0.05731650814414024
0.1115976572036743
0.07377606630325317
0.04127570986747742
0.2741153836250305
0.09228909015655518
0.2845972776412964
0.08909913152456284
0.2242087870836258
0.1146169379353523
0.09904583543539047
0.08214316517114639
0.08694396167993546
0.1148253157734871
0.4369924664497375
0.07764537632465363
0.08732424676418304
0.08250783383846283
0.1074757725000381
0.0533825159072876
0.3104196786880493
0.06780831515789032
0.5195360779762268
0.3386175632476807
0.285116046667099
0.07062175869941711
0.435007631778717
0.2075610011816025
0.06486906111240387
0.1655409038066864
0.05664887279272079
0.03488779067993164
0.5971397757530212
0.3242104649543762
0.05537381023168564
0.1277388036251068
0.5816169381141663
0.05210372805595398
0.2147970944643021
0.2468364238739014
0.09970280528068542
0.1019200459122658
0.05193991586565971
0.05993416905403137
0.4510639905929565
0.6954923272132874
0.06135287135839462
0.07180836051702499
0.05158210918307304
0.1694786101579666
0.1366839557886124
0.07949027419090271
0.0742633193731308
0.05559645220637321
0.1036095768213272
0.06155658885836601
0.1864362508058548
0.1069934517145157
0.06887669116258621
0.1425089836120605
0.06213414669036865
0.07000576704740524
0.07055645436048508
0.123686172068119
0.1611029207706451
0.09719990938901901
0.4444408416748047
0.07268331199884415
0.05777629837393761
0.1135509610176086
0.08194122463464737
0.1929678320884705
0.07002519071102142
0.09069189429283142
0.328064352273941
0.1078256592154503
0.08641137927770615
0.06767896562814713
0.0740806981921196
0.08216949552297592
0.3321462273597717
0.2586486339569092
0.07838988304138184
0.2140887081623077
0.07168994098901749
0.06568676978349686
0.05852345749735832
0.0620175376534462
0.5450586676597595
0.05560281872749329
0.4936082661151886
0.09298728406429291
0.05949461460113525
0.1832164973020554
0.1467749178409576
0.04801690950989723
0.05129710212349892
0.07818540930747986
0.5975020527839661
0.07283215224742889
0.1477867811918259
0.06688755005598068
0.04173992946743965
0.8866225481033325
0.119250550866127
0.1208607777953148
0.07296827435493469
0.05822838842868805
0.07507522404193878
0.07053545117378235
0.1188666298985481
0.1091894060373306
0.09529990702867508
0.04941114038228989
0.04465891048312187
0.313908725976944
0.1375269889831543
0.1003001928329468
0.0696372464299202
0.04185861349105835
0.05942945927381516
0.04766359552741051
0.07041945308446884
0.05515382811427116
0.08893956989049911
0.04863684996962547
0.1126703545451164
0.06433084607124329
0.08916737884283066
0.1589004099369049
0.4955753684043884
0.4352706074714661
0.1112884432077408
0.07694081962108612
0.0889897421002388
0.05093926563858986
0.1032941415905952
0.08836855739355087
0.0647159069776535
0.4718381464481354
0.7489210367202759
0.360497385263443
0.07725705951452255
0.08798113465309143
0.06220505014061928
0.08589217066764832
0.8781217336654663
0.06974000483751297
0.05690827965736389
0.09044984728097916
0.03482653573155403
0.04925040155649185
0.06749223917722702
0.1629203259944916
0.05108409002423286
0.04648402333259583
0.1179401725530624
0.0482109822332859
0.05304368957877159
0.0457921214401722
0.05765673518180847
0.06145290285348892
0.07993198186159134
0.062421053647995
0.3953374624252319
0.05100934207439423
0.08803784102201462
0.4808720052242279
0.06174202635884285
0.05775568261742592
0.0667402520775795
0.05449345335364342
0.36927729845047
0.07206350564956665
0.05381281673908234
0.1398190557956696
0.1203770786523819
0.06187547743320465
0.05624443665146828
0.1051928400993347
0.9014172554016113
0.409036248922348
0.05244510620832443
0.2318688780069351
0.1652059555053711
0.05765295401215553
0.05576501041650772
0.176851823925972
0.07589051872491837
0.0714903399348259
0.07610022276639938
0.09411401301622391
0.1241027638316154
0.1206652149558067
0.102681465446949
0.06151698902249336
0.1419183760881424
0.08136890083551407
0.06431212276220322
0.107652872800827
0.0601680651307106
0.05255614593625069
0.1003257632255554
0.4786373972892761
0.05758706480264664
0.05868938937783241
0.07141612470149994
0.05625131726264954
0.0557391382753849
0.07871812582015991
0.0540904626250267
0.2987535297870636
0.05168067291378975
0.07366380095481873
0.09827334433794022
0.1281621903181076
0.1023669242858887
0.07305948436260223
0.05083408951759338
0.3296536505222321
0.04645509272813797
0.3938396871089935
0.1231331080198288
0.06441976130008698
0.07216847687959671
0.04022538289427757
0.5544756650924683
0.04299623146653175
0.03976656869053841
0.0625389963388443
0.07013676315546036
0.08340422809123993
0.09582827985286713
0.0699792206287384
0.07399347424507141
0.09014757722616196
0.1155997812747955
0.1281347423791885
0.0860557034611702
0.08085364103317261
0.2376022785902023
0.05190536752343178
0.1013470813632011
0.1003207117319107
0.1947076767683029
0.06703183054924011
0.04179536551237106
0.06293682008981705
0.05549310147762299
0.131374329328537
0.111526720225811
0.04412063956260681
0.09375716745853424
0.06578435003757477
0.07019755989313126
0.0876518040895462
0.1013102009892464
0.05373698845505714
0.06726644188165665
0.1921664029359818
0.4820714294910431
0.07672607898712158
0.6929807066917419
0.06219639629125595
0.08167307823896408
0.1770589649677277
0.09992341697216034
0.2558635771274567
0.04890533909201622
0.05682190507650375
0.06298325210809708
0.07416421920061111
0.05401897430419922
0.08764974027872086
0.186312198638916
0.04752122610807419
0.0689171701669693
0.07227231562137604
0.06872034817934036
0.1022665351629257
0.264841228723526
0.1303917467594147
0.3860823512077332
0.4039660096168518
0.1145682260394096
0.163527324795723
0.03702723979949951
0.122228629887104
0.1002123653888702
0.09462594985961914
0.1126346662640572
0.05235172063112259
0.1135924085974693
0.1432320475578308
0.07507912069559097
0.0778331384062767
0.09160182625055313
0.327485203742981
0.1070360764861107
0.1319933980703354
0.05378364771604538
0.08704092353582382
0.06043541431427002
0.07222814112901688
0.07180029153823853
0.06811095029115677
0.06041564047336578
0.06427120417356491
0.03775029629468918
0.09650000929832458
0.09192458540201187
0.09352914243936539
0.1422724574804306
0.07063832134008408
0.1475410312414169
0.08350119739770889
0.0795845165848732
0.1375474780797958
0.09580650180578232
0.0789584219455719
0.04649100825190544
0.4043832719326019
0.03931852802634239
0.07773786783218384
0.07125714421272278
0.1061099469661713
0.4694729745388031
0.1207205727696419
0.06811489909887314
0.5902997255325317
0.1376286298036575
0.1082752197980881
0.06771967560052872
0.06548349559307098
0.06828948855400085
0.1252366900444031
0.08597215265035629
0.5750800371170044
0.07979094237089157
0.09568949043750763
0.102206788957119
0.05864360928535461
0.08123987913131714
0.09763738512992859
0.08634526282548904
0.05299275368452072
0.3024296164512634
0.07923945784568787
0.06143128126859665
0.04686082527041435
0.08197625726461411
0.06760720163583755
0.11445252597332
0.0869596004486084
0.2889808416366577
0.07251953333616257
0.05740069597959518
0.1028925999999046
0.06647848337888718
0.09051515907049179
0.08765140175819397
0.9266121387481689
0.1637519150972366
0.0445948950946331
0.07796502858400345
0.05265330523252487
0.05280733481049538
0.1038286462426186
0.08192894607782364
0.05919051170349121
0.1572232842445374
0.07148090749979019
0.07087929546833038
0.6541757583618164
0.07251410931348801
0.07290763407945633
0.4150161445140839
0.04924605414271355
0.0999947190284729
0.1025436967611313
0.06058679148554802
0.1224531680345535
0.06736805289983749
0.06406044960021973
0.08464447408914566
0.3364132940769196
0.1871207803487778
0.1566035449504852
0.06018570810556412
0.7767270803451538
0.3052727878093719
0.125571072101593
0.1196907833218575
0.1242884621024132
0.175674095749855
0.09537236392498016
0.05341197550296783
0.05067936331033707
0.2787935733795166
0.3522985875606537
0.0814623087644577
0.07560909539461136
0.07597443461418152
0.07500990480184555
0.0968591645359993
0.06854020804166794
0.04902080819010735
0.08015601336956024
0.1384063065052032
0.05514304712414742
0.1032610759139061
0.1659301221370697
0.06440871953964233
0.06082486361265182
0.08415208011865616
0.06808971613645554
0.08736587315797806
0.06008330732584
0.03443311154842377
0.107614241540432
0.07372294366359711
0.3252931535243988
0.06495440006256104
0.1013364419341087
0.05662431567907333
0.06940021365880966
0.1244189664721489
0.06328769773244858
0.07415162771940231
0.1408984512090683
0.08935356140136719
0.06106974557042122
0.05487540736794472
0.06093546375632286
0.05409091711044312
0.4729583263397217
0.1220138296484947
0.05399934202432632
0.06769826263189316
0.3288565278053284
0.1308140009641647
0.06061665713787079
0.04389965534210205
0.06045525521039963
0.07121152430772781
0.1008115112781525
0.1397529989480972
0.08722371608018875
0.04241544380784035
0.070331871509552
0.06552430987358093
0.05461876466870308
0.09119786322116852
0.1056901514530182
0.05401314049959183
0.06072418019175529
0.05353029072284698
0.5793242454528809
0.1557352989912033
0.06114867329597473
0.08202667534351349
0.1070596650242805
0.1028574407100677
0.08074706047773361
0.1132699623703957
0.1008983701467514
0.1189440339803696
0.07982633262872696
0.06566090136766434
0.08127383142709732
0.0777466893196106
0.04992470890283585
0.07149425894021988
0.07219906896352768
0.06528588384389877
0.08527673780918121
0.08150620758533478
0.09493765980005264
0.1211735233664513
0.08158712089061737
0.0889967679977417
0.04552562162280083
0.05346214026212692
0.0993734747171402
0.3894214928150177
0.09092464298009872
0.4961485862731934
0.08127881586551666
0.1473170965909958
0.06273829936981201
0.04981431737542152
0.4263683259487152
0.06593964993953705
0.126794695854187
0.1034028977155685
0.08030106127262115
0.07209456712007523
0.05739229917526245
0.04078994691371918
0.0664231926202774
0.09774605184793472
0.06450337916612625
0.09642574936151505
0.07295168936252594
0.08619198203086853
0.09496093541383743
0.05286914482712746
0.1059771329164505
0.08700767159461975
0.08552893251180649
0.06243708357214928
0.02700684033334255
0.06438209861516953
0.05435200780630112
0.1498076915740967
0.1030486971139908
0.08788086473941803
0.1318111270666122
0.04450042545795441
0.06925959885120392
0.1055454388260841
0.1771252304315567
0.05774175003170967
0.06474965065717697
0.07316263020038605
0.1225886046886444
0.08235041052103043
0.1204505786299706
0.04117451608181
0.5340223908424377
0.1080039739608765
0.7342163324356079
0.06432058662176132
0.076961949467659
0.274321436882019
0.0806298702955246
0.3204842209815979
0.06421887874603271
0.3107803761959076
0.07349985837936401
0.08541930466890335
0.08704913407564163
0.3649223446846008
0.09172474592924118
0.2075015306472778
0.2513718903064728
0.08952601999044418
0.06394597887992859
0.06318080425262451
0.04357151687145233
0.0876692533493042
0.059725321829319
0.06037428230047226
0.2401816844940186
0.1366773247718811
0.04556772485375404
0.3495685458183289
0.05037665367126465
0.06380298733711243
0.05096593871712685
0.1986101418733597
0.06863781064748764
0.2537356615066528
0.1149667873978615
0.1418229788541794
0.07432059198617935
0.09699170291423798
0.03646475821733475
0.1235642358660698
0.07295962423086166
0.04881790652871132
0.213680237531662
0.05852136760950089
0.4664339125156403
0.1008482724428177
0.0548495315015316
0.5275088548660278
0.487838089466095
0.04912717267870903
0.05242178216576576
0.0624612458050251
0.06397799402475357
0.3914144039154053
0.09492307156324387
0.06255230307579041
0.03949834406375885
0.07337410002946854
0.04002487659454346
0.1072738245129585
0.0778367817401886
0.07215125113725662
0.06235001236200333
0.1188024580478668
0.06136656552553177
0.05881087854504585
0.2733128070831299
0.05325094610452652
0.05761203542351723
0.09693917632102966
0.06678250432014465
0.04940376803278923
0.05413145199418068
0.1170042976737022
0.1689850240945816
0.08564018458127975
0.5599414110183716
0.3673389852046967
0.1027760282158852
0.04658696800470352
0.0628468319773674
0.05826307088136673
0.04604130610823631
0.1019122675061226
0.4152092337608337
0.08513623476028442
0.05167200416326523
0.07457262277603149
0.07499972730875015
0.168676346540451
0.0445341020822525
0.0633259043097496
0.0654623955488205
0.05578606575727463
0.06589975208044052
0.09356270730495453
0.3274280428886414
0.0564393550157547
0.07281134277582169
0.6933275461196899
0.1018110886216164
0.07358412444591522
0.642566978931427
0.08228840678930283
0.1061953753232956
0.07141782343387604
0.1123450919985771
0.06211753934621811
0.0576619952917099
0.07027620822191238
0.04435211792588234
0.8455442786216736
0.1372212320566177
0.05600399523973465
0.05594544485211372
0.06852150708436966
0.1069596856832504
0.2063499838113785
0.0634135901927948
0.1150437593460083
0.05423745140433311
0.04593441635370255
0.06316689401865005
0.0853586345911026
0.07193544507026672
0.08108773082494736
0.08629187941551208
0.09381062537431717
0.05319560319185257
0.05876282975077629
0.08220485597848892
0.07846401631832123
0.04446842521429062
0.06263012439012527
0.06366430222988129
0.09319247305393219
0.1083747819066048
0.05026154220104218
0.09613364934921265
0.4629837572574615
0.171007975935936
0.6673717498779297
0.103480838239193
0.1477835923433304
0.05039699003100395
0.07394524663686752
0.08740442246198654
0.1011618301272392
0.09872360527515411
0.04196595028042793
0.433015763759613
0.0688931792974472
0.09749973565340042
0.09471569955348969
0.108586773276329
0.07157140970230103
0.08399619907140732
0.09960314631462097
0.05498608201742172
0.1519242525100708
0.05883672460913658
0.1289116740226746
0.07330498844385147
0.08859523385763168
0.1655513793230057
0.1124709323048592
0.0510968342423439
0.06428057700395584
0.05571668967604637
0.1718274652957916
0.3636577427387238
0.07610660046339035
0.04363080486655235
0.05665948614478111
0.06118962168693542
0.4970488846302032
0.1343054175376892
0.3040459752082825
0.2921344041824341
0.1192547529935837
0.07605172693729401
0.05956626683473587
0.3638195991516113
0.09676171839237213
0.08980949223041534
0.06088192388415337
0.1042687892913818
0.09079533070325851
0.04680768772959709
0.04859974980354309
0.05405985936522484
0.0888739749789238
0.06800807267427444
0.1665843278169632
0.06863178312778473
0.1206810250878334
0.1330602020025253
0.07248867303133011
0.08848037570714951
0.0721186175942421
0.8620498180389404
0.04504027217626572
0.04444236680865288
0.524600625038147
0.3165099322795868
0.1066614389419556
0.431484192609787
0.08368873596191406
0.4212175905704498
0.1210539788007736
0.07125357538461685
0.06464458256959915
0.07976598292589188
0.06377945840358734
0.5475537776947021
0.1037407442927361
0.06687162071466446
0.06923921406269073
0.238427996635437
0.08402051776647568
0.1559124737977982
0.08593381941318512
0.05518572404980659
0.4012954533100128
0.08296744525432587
0.1053306832909584
0.05660690367221832
0.06199230253696442
0.0784672349691391
0.07090389728546143
0.08846986293792725
0.0768791064620018
0.1024347767233849
0.05242437869310379
0.1119699999690056
0.1053283959627151
0.05698856711387634
0.4712463021278381
0.06312592327594757
0.2702754735946655
0.06791629642248154
0.07131883502006531
0.1072503626346588
0.06485684216022491
0.110822819173336
0.08927051723003387
0.08381019532680511
0.1642998307943344
0.6839994192123413
0.07510265707969666
0.04255272075533867
0.07699458301067352
0.05629657581448555
0.3324504792690277
0.07274921983480453
0.07495485246181488
0.07882584631443024
0.1563678085803986
0.05150042101740837
0.05926893278956413
0.07901869714260101
0.06932950764894485
0.07783517241477966
0.06962214410305023
0.0517924465239048
0.05434391647577286
0.4429289102554321
0.07469359785318375
0.07766095548868179
0.2116152942180634
0.05679434537887573
0.7052072286605835
0.07174810022115707
0.3492704033851624
0.09972882270812988
0.0537714809179306
0.2555874884128571
0.07817327231168747
0.05342172458767891
0.3680132925510406
0.07644902914762497
0.08158059418201447
0.3966638445854187
0.08301404863595963
0.04576683044433594
0.09416080266237259
0.1099300533533096
0.4220461547374725
0.1110905259847641
0.08673658967018127
0.09183894097805023
0.08322783559560776
0.05506749823689461
0.08179138600826263
0.178327664732933
0.1393263638019562
0.5562887787818909
0.09193819761276245
0.04122601076960564
0.08038412034511566
0.071445032954216
0.1252709627151489
0.08358238637447357
0.1722263991832733
0.05237631872296333
0.1352904587984085
0.07232982665300369
0.04676645994186401
0.0722055658698082
0.05611395463347435
0.07359139621257782
0.07178332656621933
0.04609999433159828
0.3066087961196899
0.08404466509819031
0.06486919522285461
0.05984089151024818
0.729817271232605
0.07974305748939514
0.4575843811035156
0.07642146199941635
0.0576101653277874
0.06386858224868774
0.06506115198135376
0.06905876100063324
0.4566224217414856
0.04072726517915726
0.1021406725049019
0.1504388302564621
0.04146381467580795
0.1096932217478752
0.5812203288078308
0.06086874753236771
0.09043087065219879
0.0955650731921196
0.103778250515461
0.1554585695266724
0.1013039276003838
0.08217340707778931
0.08667848259210587
0.06474187970161438
0.09980148822069168
0.05307907983660698
0.4228208065032959
0.07132397592067719
0.1107418909668922
0.1322184801101685
0.08160778880119324
0.09784211218357086
0.05165762826800346
0.07296812534332275
0.06981577724218369
0.08791625499725342
0.07303307950496674
0.07068738341331482
0.06148739531636238
0.06933725625276566
0.04428356140851974
0.06243231892585754
0.07594449073076248
0.1874551177024841
0.06141203641891479
0.09031372517347336
0.08072987198829651
0.08969925343990326
0.05361749604344368
0.05787661671638489
0.1608944088220596
0.07575508952140808
0.1085211187601089
0.05878058075904846
0.03846938535571098
0.05239392444491386
0.07770496606826782
0.05378883704543114
0.1157123595476151
0.08849447965621948
0.05140397697687149
0.09693403542041779
0.04600648954510689
0.0934097096323967
0.04021841660141945
0.06231322512030602
0.06527811288833618
0.06893213838338852
0.1762907356023788
0.05144394934177399
0.09477054327726364
0.1666026413440704
0.1279849708080292
0.047567218542099
0.06446601450443268
0.05079548433423042
0.3968697190284729
0.10081597417593
0.0802033320069313
0.1610986441373825
0.07634665817022324
0.09976482391357422
0.06482962518930435
0.04012994840741158
0.1071067303419113
0.09091794490814209
0.0844326987862587
0.05209637433290482
0.05069984495639801
0.2549499273300171
0.05106469988822937
0.07592861354351044
0.3954271376132965
0.04570683836936951
0.08157486468553543
0.5278549194335938
0.08231978118419647
0.1196241974830627
0.2280748188495636
0.05597581341862679
0.06529101729393005
0.2971783578395844
0.1109307259321213
0.07152209430932999
0.09588261693716049
0.1680610477924347
0.1384144276380539
0.0725189670920372
0.24886754155159
0.05575898289680481
0.5137195587158203
0.06359701603651047
0.07830939441919327
0.03398491814732552
0.05355262011289597
0.1038951352238655
0.06577038019895554
0.0550987534224987
0.1168867349624634
0.08549489825963974
0.07067567855119705
0.5127546191215515
0.07081887125968933
0.2634487450122833
0.08983632922172546
0.112978607416153
0.07414224743843079
0.6204586029052734
0.08249801397323608
0.1019603833556175
0.07528723776340485
0.04031699895858765
0.3383172154426575
0.05813485756516457
0.07761148363351822
0.04752666130661964
0.07433080673217773
0.05388907343149185
0.09862744808197021
0.06046821922063828
0.07739397138357162
0.1256788671016693
0.1028466150164604
0.06938368082046509
0.09390804171562195
0.4835435748100281
0.07275186479091644
0.2672116458415985
0.05810600519180298
0.1132163256406784
0.07141443341970444
0.06626254320144653
0.06034326925873756
0.4149871170520782
0.07911787182092667
0.046336580067873
0.07335797697305679
0.7200720906257629
0.3333753347396851
0.1908133029937744
0.09974727034568787
0.08122523874044418
0.06618963927030563
0.05694499239325523
0.4266680479049683
0.1018113866448402
0.0944279283285141
0.1059312000870705
0.1224668696522713
0.08535113930702209
0.1132405251264572
0.1704629212617874
0.09423405677080154
0.08489449322223663
0.08199766278266907
0.07838203012943268
0.06260675936937332
0.7332128882408142
0.07379183173179626
0.09186979383230209
0.1234489381313324
0.06110120564699173
0.4434804916381836
0.04757833108305931
0.06326017528772354
0.5952097773551941
0.1246334686875343
0.4718024432659149
0.05679810047149658
0.3733061254024506
0.05632072314620018
0.06108295544981956
0.1735188364982605
0.06024136394262314
0.4076529145240784
0.177042156457901
0.0473380945622921
0.0516982302069664
0.05416592583060265
0.04419860243797302
0.09791313111782074
0.0531897246837616
0.1123088747262955
0.6627517938613892
0.1330496519804001
0.09994016587734222
0.07085491716861725
0.0964629277586937
0.2751276195049286
0.09756455570459366
0.06825095415115356
0.09566058963537216
0.1469942331314087
0.06126075983047485
0.4763250946998596
0.06615469604730606
0.3080769777297974
0.07140111178159714
0.08170866966247559
0.06025618687272072
0.09655414521694183
0.05509765446186066
0.102317787706852
0.1284638643264771
0.1255039423704147
0.05407189950346947
0.09371995180845261
0.07322616130113602
0.8264207243919373
0.04746510833501816
0.1084253266453743
0.08359893411397934
0.4708589911460876
0.2580706477165222
0.1247578337788582
0.3446095287799835
0.3855658769607544
0.1329631507396698
0.1144714951515198
0.05825451016426086
0.09077824652194977
0.05858716741204262
0.1510282456874847
0.07726637274026871
0.03798922151327133
0.308998703956604
0.5875672698020935
0.114273227751255
0.5500274300575256
0.07520323991775513
0.3547711372375488
0.7031761407852173
0.05983277782797813
0.3768927454948425
0.1354394853115082
0.07566379010677338
0.05042438209056854
0.04435579106211662
0.5183080434799194
0.203974723815918
0.08079700171947479
0.04725312069058418
0.111322782933712
0.03491804003715515
0.6871426701545715
0.3692435324192047
0.1217437461018562
0.1027069911360741
0.09438259899616241
0.04538726061582565
0.1005132496356964
0.06935888528823853
0.06784570962190628
0.06480232626199722
0.3718101382255554
0.09961850196123123
0.1285032331943512
0.08848515152931213
1.193725347518921
0.08246714621782303
0.08195483684539795
0.06575983017683029
0.08905358612537384
0.4286510646343231
0.08989677578210831
0.7692946791648865
0.2278897017240524
0.062764011323452
0.1667324751615524
0.07881329953670502
0.07886967062950134
0.09881114214658737
0.07237815111875534
0.1795993149280548
0.1010830327868462
0.1011855080723763
0.1089871749281883
0.09372527152299881
0.1419888436794281
0.4028807878494263
0.04875152930617332
0.06749939918518066
0.34215047955513
0.3251523077487946
0.09532457590103149
0.09536094963550568
0.09790828078985214
0.04978711158037186
0.09000308811664581
0.09674575179815292
0.08611372858285904
0.2894164323806763
0.1115152388811111
0.8510113954544067
0.07323276251554489
0.0725075751543045
0.06816296279430389
0.05480644479393959
0.4154841005802155
0.4914110600948334
0.08090505748987198
0.04296424612402916
0.07340867072343826
0.2518858015537262
0.06674805283546448
0.09303294867277145
0.06773924827575684
0.07427008450031281
0.2243276536464691
0.1528628617525101
0.08291638642549515
0.06756296753883362
0.09267684817314148
0.04658503830432892
0.08417996019124985
0.1052651181817055
0.09699710458517075
0.0825813040137291
0.04100606217980385
0.06431744992733002
0.06200787052512169
0.1288410425186157
0.05675188452005386
0.7696760296821594
0.2423650920391083
0.04908658936619759
0.525587797164917
0.05870242416858673
0.05169849097728729
0.04573558270931244
0.09247390180826187
0.3086605370044708
0.06530655175447464
0.3794921338558197
0.04639498516917229
0.0901859775185585
0.0635860487818718
0.09106452018022537
0.09974388778209686
0.06032667681574821
0.04481462016701698
0.04635528847575188
0.1268016397953033
0.04888907819986343
0.05629892274737358
0.07820732146501541
0.1322824954986572
0.0385737381875515
0.06824486702680588
0.0888611301779747
0.08179477602243423
0.295013427734375
0.1092313826084137
0.06263983249664307
0.268439382314682
0.116930715739727
0.0390467457473278
0.07627993077039719
0.3104619085788727
0.08962415903806686
0.306431919336319
0.05239831656217575
0.09019500762224197
0.05329113081097603
0.07951789349317551
0.5369836688041687
0.05474001541733742
0.04617113620042801
0.5152213573455811
0.2060701996088028
0.0576617568731308
0.05685904249548912
0.3949561417102814
0.0767938494682312
0.1067001521587372
0.06818845123052597
0.1164514049887657
0.5730623006820679
0.3259551227092743
0.1440591365098953
0.0529208742082119
0.03428786247968674
0.04932215809822083
0.06446939706802368
0.08560147881507874
0.0445256344974041
0.1174931153655052
0.07255932688713074
0.06445064395666122
0.09475252032279968
0.05228948593139648
0.0655638575553894
0.04895152896642685
0.07897785305976868
0.06591732054948807
0.6076669692993164
0.07460713386535645
0.03811449185013771
0.06642860919237137
0.06495067477226257
0.08873260021209717
0.02977854572236538
0.0573919303715229
0.5808533430099487
0.5293650031089783
0.05404723063111305
0.06649987399578094
0.04395522177219391
0.05470848456025124
0.08030559867620468
0.08471748977899551
0.06067973375320435
0.1001354232430458
0.07427180558443069
0.07239879667758942
0.261390209197998
0.06151255592703819
0.1069273501634598
0.06653666496276855
0.07388865947723389
0.07184821367263794
0.04461630061268806
0.07987549901008606
0.09589473158121109
0.1351065784692764
0.07241090387105942
0.1203145012259483
0.09317880123853683
0.08994317799806595
0.07455751299858093
0.08816614747047424
0.05236151069402695
0.04852163419127464
0.08291865140199661
0.06750620156526566
0.1535999178886414
0.041741743683815
0.08291543275117874
0.07061780989170074
0.0700276717543602
0.04462362080812454
0.04842377081513405
0.07475568354129791
0.06758379191160202
0.05696490406990051
0.08464422821998596
0.06565085798501968
0.1604359447956085
0.03243818506598473
0.08720467984676361
0.5786141157150269
0.07245898991823196
0.04608277603983879
0.3115453720092773
0.08762038499116898
0.08270538598299026
0.1119430810213089
0.1688722372055054
0.05643727630376816
0.6951879262924194
0.07221593707799911
0.3204477429389954
0.04802781343460083
0.1002333611249924
0.06634777784347534
0.08575619757175446
0.05924214422702789
0.09273065626621246
0.1066120266914368
0.08213159441947937
0.06842122972011566
0.08591505885124207
0.08771757781505585
0.09900995343923569
0.07113893330097198
0.07333537191152573
0.04748862236738205
0.2454439699649811
0.07000609487295151
0.4321156144142151
0.1129527986049652
0.1099332422018051
0.07589339464902878
0.1045411378145218
0.05551097169518471
0.06005702540278435
0.05665569752454758
0.07581071555614471
0.09832841902971268
0.1586478501558304
0.1442110538482666
0.1296849995851517
0.07243568450212479
0.04972195625305176
0.06239113584160805
0.07836034148931503
0.1008249670267105
0.4697643518447876
0.5461227893829346
0.1159021183848381
0.0769212618470192
0.04725593328475952
0.8538163304328918
0.1620917618274689
0.08926863968372345
0.04622404277324677
0.07234927266836166
0.3584974408149719
0.1098095178604126
0.04812657833099365
0.5780897736549377
0.08925383538007736
0.06272728741168976
0.1121373772621155
0.1166049763560295
0.1076455488801003
0.08914880454540253
0.05267308279871941
0.08270078897476196
0.07786337286233902
0.07398873567581177
0.1170558929443359
0.04924676567316055
0.09792201966047287
0.1196666955947876
0.6152702569961548
0.06684920936822891
0.07071449607610703
0.04659982770681381
0.0815616250038147
0.07371657341718674
0.1159211471676826
0.04100581258535385
0.1170624420046806
0.06924167275428772
0.09499049931764603
0.4286689758300781
0.7003100514411926
0.05590697750449181
0.135863721370697
0.1252196878194809
0.08113957941532135
0.05824048072099686
0.09186279028654099
0.2062197774648666
0.06898646801710129
0.06377133727073669
0.1240953728556633
0.08675989508628845
0.1335071623325348
0.1062708869576454
0.07532238215208054
0.05264399200677872
0.05578891932964325
0.04579196497797966
0.08331354707479477
0.09395336359739304
0.1873609274625778
0.06380801647901535
0.06958667188882828
0.05726440995931625
0.06795497983694077
0.04366004839539528
0.2540903985500336
0.08051948249340057
0.08223181217908859
0.05272485315799713
0.1020475178956985
0.1821172386407852
0.07127959281206131
0.07942291349172592
0.1066494658589363
0.06617189943790436
0.05660989508032799
0.05766315385699272
0.07871618866920471
0.2748833298683167
0.1430505663156509
0.07222972810268402
0.1371354609727859
0.1092058196663857
0.06731542944908142
0.09419616311788559
0.1199844554066658
0.06709583848714828
0.09403104335069656
0.6426817774772644
0.06266820430755615
0.06023237481713295
0.09875516593456268
0.08106489479541779
0.1033174693584442
0.09010204672813416
0.3068778514862061
0.07439479976892471
0.08993279188871384
0.05787738412618637
0.0954611673951149
0.0541113018989563
0.07784433662891388
0.4741732776165009
0.08716995269060135
0.0676727294921875
0.1018957421183586
0.7119628190994263
0.0636916309595108
0.07623705267906189
0.1123807281255722
0.157192125916481
0.08240102231502533
0.05180869251489639
0.07122417539358139
0.4230750203132629
0.6996995806694031
0.06793062388896942
0.1023886501789093
0.07145516574382782
0.1089450344443321
0.1082418188452721
0.05161319673061371
0.1703011691570282
0.09902900457382202
0.0721728578209877
0.08040051907300949
0.1099648550152779
0.1041412800550461
0.05909173563122749
0.0414913073182106
0.05621001124382019
0.1261517554521561
0.07543092221021652
0.05111024528741837
0.47332563996315
0.6076417565345764
0.0845024511218071
0.09520649909973145
0.06945094466209412
0.1195446848869324
0.04700005427002907
0.07037916034460068
0.1481959372758865
0.1141526252031326
0.06507139652967453
0.1480037719011307
0.06906327605247498
0.1981812119483948
0.08637341111898422
0.08296395093202591
0.1734116673469543
0.05177535861730576
0.09411177784204483
0.04684378951787949
0.07017237693071365
0.06188435107469559
0.0671612024307251
0.08545143157243729
0.3021256327629089
0.1110085099935532
0.09072339534759521
0.06737550348043442
0.08204817026853561
0.07192262262105942
0.0501062273979187
0.07476316392421722
0.1085288599133492


==> data/mlp_linfty_relative_errors.csv <==
errors
0.01234151762809872
0.006860558644524568
0.008340610399892635
0.0137612011114791
0.01463622749445968
0.2713554905023842
0.01218492044258221
0.007505433461377537
0.01111632247886838
0.01347510815394745
0.02565195842504736
0.01076968341138339
0.007666307037576179
0.0368127146247842
0.0322059387815878
0.02568646131014716
0.007911875989255203
0.007475419391502624
0.1243136542207557
0.011609848171831
0.007464470423577155
0.114711863820199
0.2894821153051662
0.006832754008628177
0.0806120370236664
0.01565465817048359
0.02603178657594545
0.01599964133948114
0.01533734443246627
0.1014243049554233
0.02243637567590149
0.01162398965937319
0.00569942528948904
0.01865318017137015
0.005657647986825362
0.123250975403634
0.008076303753654037
0.02436921675142382
0.0125535311299705
0.1670845483328773
0.004818341206549495
0.007024292028353129
0.00850179869379594
0.009511373774230067
0.01454983700119132
0.02211423790933369
0.01383539241660574
0.01546104109982589
0.2879494261528299
0.01065492993330282
0.009446560253393649
0.01085518433924108
0.008914124088151704
0.007862159223867637
0.01210140670979641
0.02023951494429498
0.006953600738339177
0.02760624198281234
0.0914337363244043
0.007734338616492443
0.006643546348351439
0.007842181558606907
0.03053125363102728
0.02100541281751097
0.01474571523866737
0.008118841278972664
0.04403330419989786
0.01550189338614538
0.01155633991824304
0.1772342322470319
0.01310444942923531
0.04165608040444847
0.01277893077077492
0.2338499965929974
0.01715331182286726
0.01850424218062069
0.01444752536022902
0.01204328607759911
0.01840005267603728
0.01503761116413822
0.01028908123188845
0.01015738967490807
0.0214913969311
0.01468111386398889
0.05102390690575489
0.01147637200718788
0.148312377897805
0.0193412360478036
0.00629340909088683
0.01979815568478676
0.006739433387121577
0.01877112277599114
0.009833240737339799
0.01430431871841684
0.01322269450969637
0.01632654949137641
0.0101702520824082
0.0172752306639234
0.009273572672031017
0.01886130035853301
0.01170540805448835
0.02811485068477136
0.009300890451738075
0.1070013880370574
0.0676927716850141
0.0209279669288626
0.01647537076444981
0.03713479490291065
0.009354324460439146
0.06566942181146324
0.1360791436332331
0.005288897540866749
0.0123991485247613
0.0110579721955949
0.2082217503719432
0.00921993824664054
0.01094574840553231
0.1659735987068754
0.03167027225952304
0.03354050673823347
0.013988646744404
0.01481557829468669
0.03696159644638905
0.01109276871921642
0.008371973945187435
0.02204433216528113
0.007481510218189549
0.007815666472244289
0.0095397185092852
0.008839329175789034
0.02175238326900686
0.006440332132542452
0.008060161970216148
0.0139495783662766
0.01338193872271935
0.02782551028967916
0.01867188429914021
0.06833663330955314
0.01350175004386654
0.05790156159280714
0.05422666514176724
0.1883714558647051
0.01392580269598662
0.006872443364814827
0.005891400389764914
0.01661036238432885
0.01769023186781664
0.0135373074497448
0.09732458244837777
0.1020049699294982
0.01021253713318281
0.0067806818607299
0.2041257841482145
0.01685184715276112
0.121455572508268
0.1131210108999444
0.00665838876156642
0.02908816730374923
0.01101084574458053
0.008443517653660571
0.01268781469373491
0.01211495856771235
0.005886682962746735
0.09734336454412605
0.007473552344547633
0.01817230637448513
0.007227255211228906
0.01410599257934897
0.1645932382314749
0.01094992043840537
0.03326405350785917
0.02171578329044023
0.01675405573424124
0.005997962518356619
0.01348626858182287
0.01439748819970276
0.1199634140430151
0.03127628545348655
0.0243284574398434
0.006984203430418699
0.01122094390045964
0.01039588043205225
0.01037909180512774
0.01436334176509157
0.06717508962050991
0.009560663870270771
0.02158105400254553
0.1652516030473342
0.02106186762187081
0.006446820331418571
0.02873738705669999
0.02296529466153585
0.03130001385560306
0.08159303796742684
0.01158824121103945
0.03683354646154036
0.007173784005555641
0.01269439383801932
0.01085947845103566
0.01920364458518797
0.02803184936741869
0.02145217658347723
0.008664037730848041
0.02043443147480221
0.009984147213629755
0.006887859912835552
0.01016980768553211
0.0172744332997834
0.01537969946379517
0.009279191156314972
0.006757763980749813
0.008713723533920307
0.009505898809914112
0.01955125231597616
0.009950365827405846
0.01741546945030133
0.01098618048442225
0.02952390878611542
0.009853770558920722
0.01138307036157741
0.008385338261966881
0.01776329895852338
0.0996431171450534
0.01432319232871866
0.01992754943008503
0.01032202539489814
0.02500054891542155
0.006910657263209555
0.01129375238078234
0.005847962568774865
0.006287298689189604
0.0153141593769897
0.02457998991126112
0.02168158447114625
0.05693933869160506
0.006599274925882478
0.005800186088740731
0.01064458261158542
0.01808611249355144
0.006433225057650088
0.06304287554474898
0.01084764323229285
0.009849961651711155
0.0413720144317916
0.008798814715870244
0.005313685235259384
0.02033714717933621
0.02924882854725964
0.01100678567866249
0.01936649700480186
0.009463250259224863
0.04270755507951907
0.02157549699735845
0.008227052175054839
0.01547702735802293
0.08850204536861285
0.02094493394875218
0.07964857873036381
0.1729276464698167
0.0188277508834071
0.03252555160629408
0.01162154960293422
0.007433321571533107
0.154789293704034
0.1358772513231339
0.02227456937607002
0.006034542159548127
0.01139494496674621
0.01165734625445963
0.1780558831003382
0.1674327548049879
0.01788570854684149
0.0133309366309281
0.02897869557128883
0.00933382663526159
0.01130504862536626
0.1381761442162795
0.005596496715799133
0.008688042937497196
0.01039823146012578
0.005363986805181568
0.01995505632652179
0.0133462373718015
0.01326550468509117
0.01420772131487214
0.009598283550151214
0.01355128632585773
0.01332602102035427
0.0132435553467879
0.01355524631626266
0.007867801491242957
0.01875831752315164
0.006681763828558557
0.1575324160888403
0.1366961425728443
0.01470668267625265
0.01122328287923127
0.009538512812814605
0.01130881714175388
0.01522413062194077
0.007042028996660536
0.2307402502755164
0.006411869029916869
0.01098484152213465
0.03338726970009329
0.007996183301476121
0.01326141834505835
0.01067679646341321
0.007443895640413753
0.1448158265171062
0.01800404420714023
0.02580622775014911
0.008161453981849635
0.01534466027777417
0.008561371403428509
0.006086826436190392
0.006762183118737061
0.008990581854127577
0.006961228707090933
0.01831954942309025
0.02139518558006515
0.01188798331506373
0.01399887245184242
0.03266893497201635
0.1581262140226627
0.008943379560637725
0.04372323883266895
0.04163720704448316
0.007021626249440339
0.01164084868221223
0.06270300075974813
0.007000407012608397
0.007892548479438837
0.01072634902064935
0.01168066526052988
0.009067705726154496
0.01905212918936564
0.01273093722071287
0.009582015506795187
0.007094361343141289
0.02341843098668739
0.006628688503593995
0.01183545312015293
0.006172638167552385
0.09426363167253268
0.01695416359007698
0.01098505996987968
0.00563963275846384
0.05871230170122165
0.1529491933575133
0.1549536736859153
0.01711351824577442
0.144242115353459
0.1034554094198847
0.03318771787043266
0.1541004035884636
0.1171123622048618
0.01520712052700767
0.01107817545516068
0.01468333324791912
0.008305245196931111
0.02629645526613995
0.1152302010534669
0.02316677801576077
0.1616681463142155
0.007171355186839036
0.009141824430759208
0.0164828424377472
0.008370119364383227
0.01867271176548082
0.02426900963550871
0.007544958177116724
0.0887258343179375
0.005969750801244502
0.1853944607514039
0.0192086409667247
0.01824748764063986
0.05794198236140648
0.01271247775083741
0.006773595384295522
0.01634349620531308
0.006225417845098411
0.0198707827166254
0.07371608151007555
0.01095401358419828
0.01579153369921405
0.01403365787406456
0.1272355689857016
0.02616094231730549
0.01640412686683334
0.01137269729469427
0.01533192894617889
0.01903054891800692
0.01525997904723979
0.006293599013057063
0.02161426794157279
0.007543704363826456
0.008525922046679655
0.005847123974708196
0.01180642894672726
0.006585747067521611
0.1582437306835608
0.02401376897717761
0.006806430394291495
0.3691544517972862
0.01085764409672959
0.168229092636749
0.1620054940102826
0.008075066862731659
0.04363546414279983
0.01165977501014689
0.005473309342335837
0.02344381178517777
0.01106165555614671
0.008447091715095981
0.0116366280342654
0.03670798087885924
0.007383641178996325
0.01314165078430868
0.02057380821372012
0.009947381143714806
0.01509998854394983
0.009697137863973693
0.0130771850655691
0.01063441095450638
0.009519089858523918
0.01906792625787031
0.02997953806705292
0.01355755010773502
0.07104877002313116
0.02015959797293319
0.007513810852468759
0.00790311059843837
0.1052029984198117
0.006672379790878417
0.3914939832131606
0.006469638920922113
0.01309366752553985
0.005250629919207576
0.06329269780727584
0.01999162381580073
0.01678097895097519
0.009836340032188026
0.08813969855593076
0.03373566139279711
0.02807846543617465
0.1231342056276859
0.007371286728598652
0.02065068258166569
0.02658656026561833
0.006322815285493932
0.07937515452543456
0.07894297601421656
0.02365240900741637
0.01214514993474922
0.01491292186009624
0.00755737241782435
0.008972443672141926
0.01017526433878599
0.007315228182641853
0.01113877403130956
0.2401332087272374
0.006004954629367351
0.007609763369019727
0.02169601423939991
0.02725092475482796
0.02542111102442408
0.2261519342367546
0.06959219413698582
0.01109679981163625
0.01859676209407719
0.07068936716463137
0.007185940844599703
0.01843559967775391
0.02606986152782496
0.005713795823954833
0.009537938944975221
0.01198912128361627
0.01709290761926606
0.008231735876486075
0.0204402625327434
0.00848003317701625
0.01124554494336528
0.02348811316114373
0.05316396446541326
0.02933433248624418
0.02544528843136822
0.02542606374592092
0.01574454434968344
0.009597989457348643
0.04975064698081114
0.01363848814537475
0.005388001300863155
0.01148229827608054
0.0162694493773737
0.310262708310327
0.01103396121319473
0.09120012426070233
0.02075758275578766
0.02821434408767443
0.006613763280211554
0.01403405431047212
0.02762523834837883
0.01022011731770693
0.006550288376820711
0.00639172876564301
0.02051107339972761
0.01171033264645275
0.117488480772268
0.02267065037007497
0.03045454600328816
0.006287366320512898
0.1271192126422706
0.009492388771157276
0.007024698470615732
0.1305867713432659
0.027421188447426
0.1543169534660312
0.01529486148338874
0.01573980000578086
0.01748276739236988
0.01381943378867121
0.03663739549805763
0.0246082319568783
0.1065314168534958
0.005340828667774135
0.1403374636488473
0.01349252259917077
0.01229760533180618
0.0877873780190912
0.006680578046051665
0.1467519032906521
0.02504043680791709
0.2698182237003845
0.04143789678699292
0.02275288526363459
0.005948217440194936
0.1733147584934694
0.02688919116322997
0.01170496222324172
0.007293622740159799
0.009137467076504259
0.01436860010461865
0.1701136497536921
0.02859974475447707
0.01714077597434353
0.06252115390108477
0.01926935398327171
0.01145604162385032
0.05380603433306299
0.01024114185224005
0.01531152236555515
0.01311117276757795
0.006585930185833914
0.01187352094815006
0.02002887816571934
0.01833403968253694
0.006611959939579706
0.006809822817248207
0.0142870402364851
0.006706332011416837
0.01890936745953502
0.01791395590679627
0.2162683600499104
0.006370784577939948
0.01538761781576358
0.02445288570535056
0.008752687558849169
0.07987568921037989
0.007760312827978894
0.01443437871610684
0.00662348698378664
0.2450766201589815
0.08678142638693022
0.03477555623142817
0.006823200735486906
0.01701963335821945
0.01351190162184235
0.00705468650417337
0.1253940806122115
0.006698597939332909
0.00718464893989766
0.01459300289724483
0.02069175511563275
0.1043700867325493
0.00989516589068754
0.007561283593628262
0.1454641015926671
0.02095495086671508
0.01467664322699781
0.01394844057502053
0.01055026968922212
0.03169643437373035
0.02413689428443644
0.01874212966593014
0.008362677987536059
0.006916762099679186
0.01737992049873089
0.02250582140035706
0.01254223291744701
0.007684476941196066
0.1900852886989796
0.007438121153132408
0.05143646452917913
0.006202825758062593
0.06494980815321948
0.04705661676898181
0.0431821937341593
0.01738780820888077
0.07625861784075683
0.009611379737924624
0.03500639127482245
0.0146120430224937
0.005922894624647057
0.0180105292066874
0.01115071025463511
0.03058647286562524
0.02113457336566903
0.005200163677282957
0.2122059013359506
0.01037663154159119
0.01645748427702537
0.02039528319986165
0.02151355928384133
0.006853712981794732
0.2091799622137402
0.006431289674972865
0.009630992839134303
0.009295703751497181
0.03208046810304819
0.02607547905668875
0.01312150695920325
0.006349602468661716
0.01688063246135121
0.2214138377949365
0.01716247586048999
0.009379728988986737
0.1564855593864949
0.08840276138421986
0.01152133506278165
0.01910055034377404
0.006379098425042119
0.1239108241611659
0.01119978955555568
0.01525365800755464
0.1170710895998033
0.01324862174531514
0.007716017412717985
0.01570349623264355
0.2037008095671165
0.009068426982852597
0.009049549945321998
0.01935255795078685
0.2666319689655506
0.0173556969395938
0.00668629197075557
0.01109636039187371
0.006991725986581074
0.03672499198111203
0.167967927921512
0.01020721065208879
0.006418561430490442
0.008816215184619934
0.0228723509914982
0.05351022116486034
0.01434127072107751
0.009567401830966145
0.008534152598171718
0.006127512371810928
0.01490959096747702
0.009758404160797403
0.1234999691531688
0.2607716571892321
0.01458833173355271
0.02018994616123531
0.05091752074602258
0.06091141219291021
0.00771515126077392
0.1040683453627957
0.009179692173941646
0.05029400812387762
0.008471470722328794
0.006408074333875894
0.006162632939780267
0.02827828040478304
0.006337562796863523
0.1343417139527546
0.01467254557942483
0.01177078390141043
0.006984213970313045
0.007513269780717473
0.006741158689613364
0.298299056715194
0.008730417063078158
0.01273476399097094
0.02521034494541621
0.005993399400090454
0.005431185037634882
0.01571936841428938
0.05146173088114347
0.06172467820544173
0.01585506014011739
0.006508109108117207
0.01129486754216452
0.1302452812131009
0.01889134539417733
0.01138022773814455
0.1921705551245827
0.01150518708983777
0.0621640032717436
0.01199816735355268
0.007685217057310421
0.005114972203660318
0.03551318569380518
0.006195088299958912
0.005628062069971594
0.009191889255239012
0.009299527983922294
0.01391674131763118
0.008858895610474236
0.01206875978343174
0.007202234797136521
0.01064425795538374
0.00873776735191475
0.04568995842190735
0.006446427948039369
0.0463122732519488
0.01920753133421307
0.03392782509600546
0.01442476467518873
0.01654675439520125
0.0117369650815226
0.00950658721569333
0.01179295851036104
0.007141450194650003
0.01647172898990586
0.006000667429801492
0.04092437848365606
0.05436697778731443
0.006618023658107987
0.01579691734484013
0.006280602189467644
0.02484854220728167
0.01437829866294266
0.0996685270438656
0.005843016085296479
0.02212149001160537
0.03220202679405149
0.0103809398018282
0.01407779394685596
0.006169563851535367
0.0118806662091921
0.1868626178307672
0.01249756780912363
0.006337631475514355
0.03552329005254508
0.1890828826457974
0.009253239342326127
0.006714100596281085
0.0153543677676648
0.01218642656625166
0.05160833582280377
0.006892048313016539
0.008737768165706679
0.03617245353504577
0.01173774742554537
0.009756570500005593
0.006033544435621643
0.03115995772486348
0.02065195330892487
0.267895850009056
0.008615785335315098
0.02494130810392619
0.00628638248605494
0.007551169806283753
0.09038596391162342
0.009397168334322506
0.2298217708949956
0.1467423589376066
0.005511515578941292
0.03592759030994767
0.009209559867182806
0.008377085797414415
0.01235394406894057
0.01824138796859906
0.01482638540823446
0.01801573163659205
0.01068019687687721
0.0665212756097954
0.009706698398498735
0.006265937200871097
0.009686609390385029
0.02606468483112926
0.01354584015232069
0.01518605410639677
0.02053396943084491
0.07670186300393197
0.0257902214027291
0.009364253166339442
0.006804909267558364
0.2586331901683483
0.006988519788463749
0.0125702640000939
0.01558673661528587
0.011124735751286
0.01951090508688601
0.01883203974891452
0.01540734787456692
0.05872192514906246
0.1004085216244302
0.006525711578666147
0.00736614264708813
0.007364866404952809
0.01940778292677674
0.01042449881378572
0.06434609855893299
0.02103462733886869
0.01360126381320297
0.02515326242482289
0.01131943634715084
0.0101044452330748
0.0124479793150423
0.007788390244284085
0.005643422957149064
0.05846298751657567
0.04248275320876115
0.008875367450716092
0.03508909019239129
0.03461023310823528
0.006535670648572841
0.01590131800835148
0.007186394084791974
0.01276396677133574
0.1151257717703229
0.01229039457391299
0.008123781141802289
0.03858694886287155
0.006906213886759687
0.1424175194341485
0.01377191120517849
0.1439721713774338
0.03002364164676826
0.01230991928343382
0.01044773212228534
0.01152492643612535
0.04895887921230519
0.01206660889098797
0.02795633293140854
0.009864403367611732
0.01458924546611114
0.01542400897016043
0.01245572351641552
0.01599334898416322
0.01481230263597024
0.01780021364563309
0.03135687821848983
0.02609612245797103
0.03539334981373212
0.03347246967356723
0.005822859778999437
0.03121177765089578
0.01670755381389636
0.01252535258777866
0.009823589495083419
0.01885064523604607
0.01123070752979369
0.0330300435906596
0.008664089785440827
0.02169852498931071
0.05645075227755754
0.03055719336699729
0.01257629939839645
0.01899327075445865
0.01879819171643767
0.006469195828225501
0.006393752183077825
0.01893748758500311
0.009099608998261859
0.01933811820653555
0.008297428779460877
0.009140699795296274
0.007195254878513318
0.007155080324932104
0.00794301510992945
0.007508789107712252
0.01696561444857894
0.154131682048237
0.2334057003561069
0.006482434252818635
0.01027830114868932
0.01287574612011042
0.022267157722559
0.1530800634211791
0.02120651833839548
0.01098667280048736
0.02617691167533109
0.005570702537161182
0.2055552638889318
0.01364989340836949
0.01428261449024781
0.03418055725218513
0.1124794151375702
0.008897424211171991
0.009600516554079652
0.184227416787348
0.006185789550397931
0.0105273694114573
0.01081226447988882
0.01679884108315804
0.006115246298900794
0.008715713282294726
0.05559050150723489
0.007903894958469528
0.01014058662088607
0.009311005928086312
0.07518479882411769
0.007449803925479673
0.01145246293499347
0.02030542735478737
0.01653184177128444
0.01695301201885733
0.09496389870536354
0.0070319180941161
0.02644132669320428
0.01606767105671201
0.008149512864625504
0.0265136544053919
0.009761801223925282
0.01991911295276871
0.01460904425764446
0.02026755078989591
0.01176744097398568
0.006644011559195334
0.02284340655189815
0.02294718999121475
0.009762651463645425
0.06603548077376471
0.009071213858717208
0.116746675896882
0.007475003878981826
0.009736701269664548
0.01053486945688472
0.007190512945198904
0.007203794332426986
0.01694000710614591
0.1160947151760928
0.0723689025676276
0.02045973489915481
0.04401899446831912
0.02965372092719018
0.01067390905650266
0.04121059068322662
0.01174618368709109
0.03115950745108702
0.008694870654760859
0.01085211836178449
0.01097724037931675
0.03096547450827771
0.007992717284237947
0.01149152427758884
0.0791904116224736
0.0125906417543661
0.07530905540651513
0.02703741818858657
0.0795662556145038
0.0178641580659001
0.01415581936148384
0.007492244801269655
0.01245392062527805
0.0110819565311046
0.01190361082513949
0.006908046973835745
0.008350738066409428
0.1191826818952438
0.008253524574883599
0.00644522098021772
0.006416503711416536
0.02230448837933435
0.01652989984894927
0.02066376777144356
0.01459067514452855
0.06725387641884528
0.01173093924099632
0.009888225785800311
0.01145178093894317
0.1431404365715359
0.008884926721928837
0.03289271680901148
0.02006972026189221
0.05673588523542362
0.05830885028170522
0.01859780067577507
0.0962619117152673
0.04614735885898052
0.01676882460089281
0.1787613144626431
0.01868332883769231
0.006735250693645216
0.0160823002991952
0.006294159650023216
0.01472506204999552
0.0312578634417189
0.02192704644685494
0.0130010528706996
0.02256208978747531
0.006283248396281858
0.02029309313372288
0.008910562916768306
0.1197267167862667
0.01612328889282489
0.01798472634368713
0.04741911735111557
0.01473347556541269
0.02378036993292771
0.007091364130990555
0.007323054154730363
0.006568894267187763
0.009720062996352984
0.1910684009024134
0.01186308850529104
0.0121874018265237
0.01810758710403425
0.02638130768630272
0.009968956143217734
0.01808839856834072
0.019683420130197
0.06374520646756342
0.005843502467504195
0.03722294468767387
0.02822674128284739
0.02989581689269125
0.03390877969260833
0.008456712444957423
0.1641242334694157
0.03086856163886428
0.1638262027654105
0.01285247253862067
0.006344104971402022
0.008865567637421726
0.1173459601298876
0.04571477621195034
0.01642666107584848
0.009433352578716168
0.1291380381670069
0.01040506808474878
0.005490526384904181
0.02163692702211775
0.009531426386840122
0.005512194737505779
0.02134614388715224
0.07304545607788931
0.01060186782295089
0.152717906232492
0.01018434722563703
0.006332801572383481
0.005659763048177131
0.01909691261109395
0.0236287908759819
0.00676020475722036
0.008879860172235668
0.01471903349641282
0.009073453458261556
0.03418926622127283
0.00636591258705429
0.01181531538325026
0.01844822310431878
0.01191020144479055
0.01792199158094651
0.02979188587156958
0.007879769141258909
0.0166650951013768
0.1195923012746626
0.006357847360201461
0.02231795045436945
0.01492779781458521
0.1382568366360146
0.01746165249969058
0.01597431893343065
0.01577069372456939
0.0719305094813746
0.02161034304018616
0.03308336605803961
0.01412460184203724
0.1285874778422666
0.00830770957607207
0.01221534107855316
0.02306223796951708
0.007182297529592054
0.03844893992081993
0.01056662715508506
0.1443764710647774
0.007141621793387249
0.00612458919089296
0.00974878140232471
0.01459596810909397
0.006305264798153164
0.01059414489180607
0.07653722344583423
0.1595512213115963
0.01685788922169136
0.01906361930620048
0.0231092905808761
0.2114568652359024
0.1262674725028828
0.03356495044678575
0.005859060953321082
0.00940392505670606
0.007703496928352491
0.005881791315198735
0.06007393371527814
0.01449682238555422
0.005691321971284174
0.0152811459644666
0.01142607261736165
0.01119018848418792
0.006226005399480292
0.009190959784153345
0.006723389052218062
0.1660613286446541
0.02396855419737606
0.007510981581073385
0.01933208847629077
0.1664196747144097
0.02919247236015033
0.009297871020441927
0.02294978289566034
0.006322906942505833
0.02174367007811911
0.01328707472767307
0.06723397261576461
0.01543667465221687
0.01513624633687618
0.008655927474070598
0.01586409192532007
0.01109798542500768
0.02878682534372917
0.01494488356143923
0.02058180959516959
0.01925327339165686
0.01499383968200324
0.07170769131365867
0.01013968876683941
0.1057358020537167
0.1827384453555932
0.01895834821619389
0.009865429007525045
0.005872917852677911
0.01221183120628949
0.006624857143474845
0.01875643803850425
0.009136190287154997
0.007988586983231152
0.1013740376477487
0.01807924101549646
0.1933892296305664
0.006406596750293604
0.01573697094313601
0.02624660472049953
0.02582892866859499
0.00854809846120717
0.06508447028000808
0.01127013285021532
0.01994249523108419
0.01254552726902328
0.005191304660820486
0.0157247566136985
0.174969480390074
0.01012842690162247
0.009804167721259603
0.0160184730790802
0.01786010869298348
0.05828814229132188
0.07792981775622373
0.06719846728426937
0.02275542698453403
0.06615015765513786
0.007484791137310507
0.01786641517334613
0.01226934385134721
0.08689193928367463
0.008794740676011858
0.07116115115116281
0.01729692646164911
0.009746493737628861
0.06763365121270734
0.0216044202610195
0.007379221533540197
0.03220589757638344
0.02522746557948577
0.02034540009295837
0.009762227948799475
0.06355810097762198
0.006455934794397497
0.117061203477479
0.149596256848724
0.02532976855149598
0.009362120282603689
0.008169606440196861
0.006312455081745398
0.01196636970635378
0.007352972446151899
0.009991404879920521
0.007844399190666278
0.08535005189210595
0.2474581656926559
0.01262123959400474
0.006466835672450834
0.00798640902537567
0.02337250038956138
0.06210870167536024
0.01215405408203849
0.1487913998040776
0.007961591079363095
0.2360310178755267
0.009870579205255121
0.02348490317930757
0.006749816524115228
0.06541928153655607
0.1149617795035173
0.01266030649986512
0.01284342078586628
0.1732891090029272
0.03406889595596306
0.01244458463991577
0.006916850987500457
0.02137544433734618
0.06549791859536243
0.00900272770461069
0.03259267454526749
0.009391992629721275
0.007616418951006068
0.01288969812372761
0.02014395434272009
0.005580892495697712
0.02269738559898185
0.004714978847613965
0.01900009457248665
0.01687026788510548
0.03847097723234867
0.1657028392452419
0.01419225153898132
0.02163250145087484
0.007502678412956593
0.006913465539948153
0.01021587451811962
0.01862366133023806
0.01412459368277754
0.01604266895588257
0.08794437184406803
0.007164913983037305
0.1769752591465967
0.01437305971936183
0.02015072287500723
0.277173553229415
0.01343173533377176
0.006176381334672933
0.01067665869339897
0.0275535956756944
0.01230827438197107
0.03314455537861611
0.01180807935258063
0.007535915310467691
0.006227256352314249
0.006465259724208963
0.01188357160070034
0.0155214472442435
0.144129987648363
0.006375144529911215
0.03462418511142882
0.02096752239989176
0.01537121162880218
0.01273168005097903
0.2062454617312968
0.1028938415957608
0.1046833392664158
0.04108800000569768
0.009076809832945371
0.1392903815805546
0.0124393384709346
0.07118867800217563
0.009541143397638844
0.01400967744098181
0.1286267531461713
0.02262960660546307
0.2051139675253472
0.009389757794130729
0.01168793390666092
0.008359460303631622
0.005945818218697255
0.01939971126615744
0.1151394165969075
0.1028988867523858
0.02533833662954839
0.02410472787645663
0.01342786895779716
0.1249999622627269
0.007807965020503332
0.02940410501742604
0.0168723476382385
0.01517578038146764
0.03161675130015548
0.005719789579023937
0.01438350348495557
0.004686466092431297
0.03474073708887671
0.01164788871920769
0.0108684229948723
0.009379133595420291
0.03867459946770997
0.03315579797275333
0.008271709605538908
0.0226559322435473
0.01436198041677689
0.052973894158005
0.03777291783053412
0.008321680858065485
0.09787264284109265
0.01151655638075543
0.01824948906359764
0.0322134212556446
0.05206204628989493
0.09952557417716819
0.1140850508978611
0.009860455971873081
0.01667420510143802
0.02159431614865281
0.01210539801632416
0.03196222491887379
0.008446058100577369
0.01895903031000825
0.01806868174444084
0.03700182174006601
0.01377150878961155
0.01644861425088553
0.008325134173462282
0.1389832619566449
0.03317106033647158
0.02364780494723179
0.1621283035413697
0.01849083033899069
0.01274484634826048
0.0130312846430995
0.01185860186370488
0.008384886182466257
0.01032112467495269
0.1210198467778159
0.007832615441371288
0.01323749294373583
0.01488372377644478
0.008514462918478249
0.005414254654587435
0.01981098794017768
0.007331506425879471
0.004967061182336253
0.01645849612227766
0.01227086269760471
0.01993021931139857
0.01272112606869306
0.007565303362236759
0.006900212825238189
0.01691076250535083
0.2364730342237477
0.01825819252941327
0.01361436160859957
0.0192750284550541
0.02598009828683148
0.03116232684060866
0.009477158221881906
0.04971630810123672
0.009812212587289058
0.007050286837840916
0.009659761737190773
0.04273348711739947
0.01979345618187051
0.007025100232909249
0.006141198878133649
0.01885401422484784
0.009260617310985203
0.01523525855468594
0.03552180653389024
0.02685981700166004
0.01704447005084756
0.01511747464150294
0.01209468819471012
0.005022571386388603
0.01606292755150494
0.009726203004815265
0.01614304411689061
0.1361975647346266
0.1434092335053945
0.0123139172707999
0.02049162645086878
0.01078972697263323
0.1699504044486192
0.006558367102825288
0.01278575737359861
0.01172829648828135
0.006969039339665192
0.02730771710615009
0.1821298506575081
0.02318515597559665
0.01036560577940458
0.01628647798216955
0.02094884783198412
0.005679538189212216
0.113536830949542
0.1818563816825065
0.01269097201116798
0.006214651887804359
0.006894729707455169
0.004682972765195474
0.01685816051992735
0.01692359141811819
0.03184167718193006
0.0121378655196967
0.05221223081694246
0.01803867460028567
0.04463218028045041
0.01144928552294328
0.04146349071851307
0.009163244539463059
0.01532182014697484
0.01513616791676576
0.009227985632643919
0.009756431561459496
0.009782972832565502
0.1693389512787333
0.009012026904037023
0.1095530591162182
0.01450381513634173
0.006477414897727754
0.00636064896565385
0.01184761623215756
0.007899726203379073
0.01017554990559495
0.006085264193390803
0.0577184884195409
0.007043300507075349
0.005579354588137934
0.01180994921333562
0.005222508022831386
0.01069829545325979
0.00506884562248666
0.009093705441825438
0.008181414798430113
0.02061855148054842
0.03748011127336671
0.006155416189075916
0.03073945910022088
0.07134481247256155
0.01526558996361894
0.02425010289081758
0.0163345306625254
0.1544485114846808
0.01425123683818348
0.1175208541669661
0.006262097278894535
0.03516204944612184
0.007860812820320789
0.005029988642921888
0.005627230802657724
0.01896982307631362
0.01030646458094066
0.006770434857690661
0.007174868508385902
0.008998449432348492
0.006319477758878559
0.05610430043019913
0.01110352388680744
0.01647432959636048
0.00912627809115126
0.008394203236647052
0.04841176350861585
0.05899146400605674
0.007333001185801211
0.01088190442150002
0.0645429184812691
0.01057498449212645
0.02102991226443049
0.03268985092101933
0.005221490222674629
0.01151137851496091
0.01463577481160849
0.1713628388669543
0.01013902195975498
0.06219580904531403
0.01775734168401878
0.08004057726961869
0.01320170134428088
0.0120484130882126
0.006792862125448839
0.01833305107424362
0.09572226624699311
0.02246945128669663
0.009298163106921551
0.01122582174776374
0.01103016331505583
0.01501921929537392
0.0261521774428478
0.01666405080816481
0.1099078767743689
0.01631852607104025
0.006070105366301285
0.00734935491916349
0.009250438587804236
0.007325481824954396
0.02317465082798289
0.2380868756834934
0.004872682097357458
0.01769351384935713
0.09405297632587774
0.01896573279753619
0.1028827894059443
0.0135415464477887
0.07781145666577739
0.1378702673145625
0.0099775000157626
0.01373165634767778
0.007508001092524503
0.01043773226764958
0.005917770938906823
0.01727909810477227
0.006296944763838906
0.02451407414242126
0.009002290387309906
0.007080672081194499
0.01461866250884609
0.1131991289415178
0.008197586770405767
0.1635570710053424
0.05230802650157489
0.146259080207411
0.01096181479120762
0.008419429238896612
0.1724770254020128
0.09174323504664963
0.02142623724563648
0.01310271431753595
0.011305765696649
0.01522237192888677
0.008619604198138257
0.006933914014450578
0.00846203384180194
0.01046438012580023
0.00533905538060622
0.00489698301092023
0.006355166731756829
0.02930211342254541
0.01535692681217317
0.1088122372046239
0.01267843106184898
0.1104678055492364
0.01002658925278976
0.02098532147994119
0.02678269919070076
0.0149139641657524
0.147105375353107
0.01305418837426454
0.009058170587229953
0.02533639905332014
0.07261275101334638
0.01583643305699602
0.01027229736393053
0.007347622955027954
0.007192187833972759
0.01531604226705091
0.008626567103508561
0.03381800959701767
0.1895516062670539
0.007126861085834902
0.02440433940372303
0.1639308380379975
0.02018689697884278
0.01569032696465706
0.03356149788549896
0.02160432001474025
0.02079686606321836
0.02797386187091383
0.04783815833546431
0.0226481441680785
0.01604673537573667
0.02618690897664264
0.008104399881230014
0.005626721448032349
0.01497749853350931
0.01233882807108029
0.137140102277842
0.03628910983855123
0.0147899903506185
0.01237898975485948
0.1108686040041383
0.0183841417668293
0.01483599487264054
0.0117496312308393
0.01587221063261677
0.2306409127829522
0.01484716435560218
0.01840148563189546
0.09637452526289372
0.01430171583381881
0.2638697947191976
0.01547588862778018
0.02403959050009883
0.0233533724019057
0.08425136186299921
0.04721723598088562
0.02799145956215712
0.005242681364863792
0.159976746964391
0.01788938660038797
0.01068681697280636
0.03504884409892359
0.00712299671345592
0.0129737415545244
0.006302987803350948
0.05217302534007125
0.02602263096875381
0.1100590570360161
0.1483273672805115
0.01913769898378494
0.01743306355650293
0.009157130473809894
0.006505371309602063
0.08293508892660345
0.03988046075535046
0.01877920930172948
0.0306733744814208
0.01645946904668234
0.03964445293439419
0.004683234183301673
0.01738050679448802
0.02308849014162793
0.005443487919194654
0.03506904557062412
0.006015773323192843
0.01438955458817859
0.01308575881471886
0.01231218290852142
0.008438385291696028
0.02008844097679912
0.02104820787639041
0.1463282898985156
0.01843195653243448
0.01137703528244528
0.04478118935174012
0.01007421558720187
0.006239938388846059
0.0328885905056085
0.1039847580173399
0.006742797632499381
0.006738612187762344
0.007139249797592046
0.006055279773993579
0.007526479823694587
0.01968776558445324
0.0151212212443612
0.009305531841904212
0.01786192194546696
0.009703538800904691
0.007121638970456227
0.02882747906406265
0.02933703809343764
0.01205596198228807
0.02511030348696875
0.01536870398660125
0.02579838625590583
0.08231987938972898
0.1759236066872749
0.01465341206972714
0.007167920104317519
0.006733288032866859
0.00936309642297088
0.07255880832689747
0.009046990333889986
0.01277661368630858
0.04206314905789441
0.006235829101029652
0.08348456325415687
0.008536555324827848
0.008815360645820659
0.02363739199386608
0.009290875140351968
0.01455295965157328
0.1976931969897242
0.01223220527436592
0.09313113982252838
0.01462392092199632
0.008672614789610369
0.009134342614603457
0.006555383468005977
0.02273945459070721
0.1409837686147325
0.005649915848368188
0.1563076312265847
0.004830919434651191
0.01239809409812609
0.011736734800034
0.1951276608553082
0.02300525180568561
0.00669513900841551
0.03135668425041162
0.03737696387723916
0.05073467898342175
0.009523818286202176
0.0165060706593483
0.01670020780935947
0.08023830728705883
0.007768902808207365
0.02411488035790087
0.02598378658448312
0.02349696518044167
0.0155864319446427
0.04958202588639192
0.02282066694450535
0.03839088645825872
0.006827846494057232
0.02549041839791123
0.150013472411042
0.006868360978795516
0.01730100377927164
0.0159320098476283
0.008873486091145065
0.01690363449314361
0.01540963294329108
0.009315639740844857
0.02957097463048009
0.03862790687532942
0.01105504082832948
0.008359806993730089
0.0120453168639126
0.03293876116783431
0.08114636605285358
0.02762696798838827
0.01950826914755449
0.005333311003918289
0.0213206113239141
0.02878184503640148
0.009866576678285593
0.006014726320748174
0.03315909364034135
0.009286900731485635
0.03545305384030374
0.008707215862750108
0.01479110348584605
0.06458103287850954
0.01648948268704092
0.00757739201056384
0.136582776795913
0.01762886694029387
0.02851075244817148
0.01100391683876911
0.02461539005943695
0.008214883899855689
0.005609593923076341
0.05063496583512953
0.103243859678354
0.01002658692719602
0.03756251512943642
0.02390929939034704
0.007846719996712614
0.03509430399895492
0.007249894840946369
0.009010842693611191
0.204118356904085
0.119811083099895
0.05866506417572168
0.1736483088353868
0.1532269702229858
0.01097341508540202
0.03756810733318963
0.006948437809438985
0.01555436945663491
0.006685645428585731
0.008957944666017008
0.01313097280156338
0.006406426907026787
0.05502045009247996
0.02586797254591106
0.008271290427559847
0.007162018351268168
0.009814164884474926
0.005749212567880871
0.009101101719502735
0.01412514693533236
0.196784209089591
0.01560956238307057
0.01731123668074554
0.009572063450315837
0.1061706303957731
0.01167861522380561
0.01011371052570964
0.01031365544706375
0.01802407957810173
0.008082797413881713
0.00970670541825535
0.03522698723261434
0.008199968298580104
0.01913888525796857
0.01280615346726361
0.01439736017054132
0.006225181985458207
0.143547387713815
0.03704509504725814
0.1077721187687057
0.01546296323844076
0.006738383040571021
0.008769603680693102
0.007785141924342938
0.006798170999060445
0.05565620391649688
0.03078903550282064
0.01848923901784087
0.01519933407607352
0.03304333201162073
0.007169846250591994
0.01313478291895558
0.008602410572648002
0.06594483002734919
0.01923807962876702
0.01077182241765843
0.01730960384494211
0.005993670023343387
0.1452689187176691
0.007399537260918654
0.007419479593745419
0.0122386041839548
0.01004724094308943
0.01135623703233796
0.01044615131177676
0.009106133082464649
0.01102983374224138
0.01771542842081142
0.01236389879921984
0.01835978678257948
0.1422818216770913
0.006525178286023965
0.01750201522637689
0.01288888027771497
0.009692178686427832
0.01335626941614432
0.007345362956650807
0.02106899744780143
0.006220040138225481
0.1511307126910713
0.01043943834827294
0.006449830349398274
0.007775070864141708
0.02716976270013242
0.005969892641515777
0.01816140651122209
0.01279818929509685
0.008773671962857566
0.02173959605243043
0.006681688370588664
0.007178416491111031
0.0122183543337343
0.07285923466752033
0.2110225689492918
0.02095515955480601
0.01246571279533663
0.009050807094862459
0.01973378097428523
0.008616868558757635
0.01226674724266801
0.14688859239493
0.009776977237906258
0.00693688278176462
0.008021708472000701
0.02933645357338735
0.007942241936832609
0.1461597941695139
0.005696076490986605
0.005664987187289709
0.009551420963147915
0.1563144138242854
0.008447357636388706
0.03153261280891047
0.008508095123909648
0.01031335596542316
0.02482602364760666
0.006657209779264516
0.01258093595943752
0.03121262883968908
0.02125592534048708
0.009752357642515939
0.01094642765958757
0.02521705710189327
0.01758626045045815
0.03704975179273947
0.01273171179497354
0.1589647719091843
0.01919757280928331
0.07674896260508732
0.009977250123377102
0.005962388876625487
0.01463185850304338
0.007877205780032957
0.01082141830965491
0.01234188891610153
0.01076778952571338
0.01736954876533946
0.04272207310478669
0.009787166632289188
0.00769789910312309
0.004979612337703581
0.0186691101777781
0.01232592699176774
0.03155952743101011
0.02258361545326529
0.09543678182557162
0.04982264908989461
0.08345153980511687
0.00775403403456438
0.1097141573965425
0.006324037325001103
0.01129585682619347
0.1852288205478217
0.005511189975953801
0.0185073562180212
0.0319052863096795
0.005361255555546144
0.0233056773277889
0.01081972945975718
0.1381152444283687
0.1097763359728719
0.01017873185696069
0.01784423847862167
0.01152659214229051
0.01330463902771724
0.006240144129353272
0.01297100142258661
0.00988695836224962
0.01463138508825129
0.09791566969136278
0.009350608953168324
0.01879543146576055
0.07026089616573171
0.01771112815529501
0.2942704268504435
0.01435491139187999
0.006635023340287995
0.009860281499967495
0.01051216264479376
0.008602960460109416
0.01033831516272281
0.07886419307328266
0.02650649432338084
0.01449022176363104
0.05979809074081167
0.01657662077947103
0.006904183957388494
0.01976464524488577
0.006849543768328061
0.01342860187406633
0.007882123813275774
0.008436561055501619
0.01150039852866188
0.01159439041261232
0.01011103414486506
0.01982310229477112
0.01251341136405829
0.01105158760426972
0.03852670909818894
0.229941705852723
0.01153212537468089
0.006769015518842278
0.02500623271647385
0.008820567175708883
0.0105127312113605
0.01106396274367424
0.0204203008094157
0.02407517707491574
0.01630032206551006
0.07243512270682113
0.01038242119186117
0.01375167987519644
0.009736017982561138
0.04111959317080818
0.01989543153404622
0.00692237055078124
0.12884017867374
0.05961833280041919
0.00600873127014138
0.01287794748556014
0.01423417596514734
0.133302329517485
0.01950166050919897
0.06578359367610577
0.01283383711598293
0.0117197692004236
0.01388870749389987
0.02409587142320402
0.01398820876164665
0.01601005299560349
0.01286380402520488
0.01189958810936906
0.01242467775992507
0.01322427012688995
0.05691140560080599
0.2606170360670159
0.03940407809432585
0.0964255698217017
0.007519581525253059
0.01318348685322781
0.03181420247731631
0.149524638935443
0.00573116842292044
0.01036261408744009
0.008633237522140689
0.007937868993126092
0.04940646751365797
0.01627640347930101
0.0164937998588147
0.03284427868804377
0.1093473049953762
0.0155802629870396
0.006314737830266084
0.01162824064096357
0.03399789547748898
0.00693548728498689
0.01704328941124941
0.01394237407617884
0.005597236037213557
0.02533661714473502
0.01673291883260286
0.1174643328906742
0.01294060256305367
0.1669329168978993
0.0478279693465311
0.01162316002812229
0.02603305325639978
0.02789207939320014
0.01697127442716096
0.007528060429567625
0.05177361654958567
0.03728343533133986
0.03539460888889964
0.01275418160255694
0.01086625929714933
0.007661213186036388
0.165528287231106
0.04851481865098134
0.01299523845171418
0.00976901781035092
0.01214299313778799
0.006093315355827907
0.007473982764133218
0.07675411558037329
0.02056747147135444
0.01413558240009351
0.009715614310924728
0.01485070531139655
0.01884397608445643
0.03766394844797046
0.1079906399949209
0.01309581934082024
0.01244069743396687
0.0984356926584848
0.02093495549186706
0.00660262149039299
0.0348018006788228
0.0126561028948972
0.008088770161700157
0.02210473310515887
0.1073706847789367
0.1482309528745592
0.005949738286528472
0.02295799965638647
0.005652863288227606
0.0147649819147141
0.01153056571815473
0.02510584610998834
0.01429434722912878
0.007732467319678245
0.07753262380677992
0.03373856697110105
0.01351871348539193
0.006036498064133441
0.117449858190709
0.08829779241574526
0.0135855954203282
0.01704593919280859
0.01878361482059388
0.1139018373387827
0.006402093077321968
0.02065489653544319
0.01358834975771136
0.01174114123039188
0.00744783765621082
0.008570580027468036
0.0132245534441256
0.01398661020692669
0.01062067207819527
0.004978427573428803
0.02282759581683409
0.032235554266657
0.008109594373853351
0.183307244677876
0.009719908515549087
0.03149110469996182
0.008349974962141552
0.01431604979560969
0.02031674413478805
0.009181111305401165
0.0333747214355946
0.01124740890952826
0.009542553309424696
0.1017678683871396
0.01343831423905292
0.01420443331508613
0.01092852701600325
0.006749263436264606
0.00942292393087316
0.007831982322577742
0.008030735667082163
0.01051293132768927
0.005722311633341493
0.04916004641167844
0.01078513017862769
0.009732654923226903
0.01045939072713661
0.009124441996288249
0.03855022664193422
0.01494198956642242
0.1399653310376557
0.01174827941896154
0.1243689846381396
0.007992226774991642
0.01265727976398254
0.006583307298805372
0.02286106328808294
0.008670437965744624
0.02306243808631622
0.0288621736980717
0.009701821690008649
0.0209644168392764
0.0051126575231274
0.01010979644019868
0.01419788853215907
0.01115370816080125
0.01083532317381283
0.1141984396259851
0.01121760338884553
0.0953777010331265
0.09553508836949492
0.02880618820280486
0.01038569126388088
0.007995837665610878
0.1082676739101326
0.02641030258353794
0.01743380393186849
0.01127328207965657
0.1312226470703002
0.01822342642329561
0.04312186339976547
0.007271645877769893
0.02135417174038339
0.1542336104654944
0.02283695727737216
0.01020742109730326
0.01968803355757627
0.01346639690171887
0.03235923638127835
0.02098355687237336
0.07277273182136758
0.01371980959453485
0.01053611962286334
0.009984255415353492
0.01198786981933984
0.01822733314214736
0.008896555410650039
0.01305138358887556
0.03984440083825085
0.009704975937266658
0.01361901550278048
0.01227713969906156
0.1133736133920498
0.007904279978025588
0.01043940046278991
0.02340688807853283
0.03650820339874812
0.01082971323059437
0.06559551976030212
0.01298159289224138
0.02525209234272788
0.02065701942770332
0.007374195656233424
0.01136831236292404
0.09643398719927679
0.01947479445498919
0.04019361020855686
0.007148607200300466
0.01278443473002798
0.008678894302980781
0.01925578694896705
0.0240544540275037
0.006218164549194542
0.01439580161053115
0.008027338562162187
0.0354680472734971
0.0772520826016862
0.0617051623332931
0.03634919321712872
0.03336650450931509
0.007423199128517906
0.1361513613670833
0.01369060043047235
0.006437464005208076
0.08216520839066718
0.00680843532922846
0.009686413363888008
0.004821068475692742
0.01101928940186786
0.08265778273496902
0.009983898226439379
0.01890260806402393
0.1100772487598755
0.007035973429834864
0.01021517749136885
0.0156242890179261
0.07864879842904304
0.035365655702919
0.004922857823698149
0.03946801096215492
0.0100509637438527
0.006981166276847313
0.03501872049380671
0.04498855309541728
0.005428698233000405
0.01517952433102048
0.007496305994651753
0.04703949799753769
0.07847581971182577
0.007196143039284427
0.01373595323213869
0.005958145305178403
0.03284843915331873
0.008257333542573514
0.01826795157369285
0.1013879159430882
0.049877561239433
0.004954525291782699
0.008943766342079162
0.009073683845497706
0.01613523821055577
0.009044967851585999
0.009940148433718002
0.01502434646012558
0.01253605187053591
0.1441378721153372
0.006341419138214512
0.1544121534714397
0.02277445777075807
0.0114698863995211
0.008447426100071181
0.01976936966544752
0.1454781456597327
0.03601679738636981
0.09025709734775378
0.04017696122268061
0.02357144649065126
0.006899598181194636
0.01191535078081126
0.006493355451460622
0.02433998481258762
0.1123699155773017
0.00926943002981721
0.005974250218199407
0.006120392029349058
0.03686685315544062
0.006471156443761923
0.009619900715375386
0.008625805171629856
0.01394297417571473
0.01080695049553108
0.01955405969462934
0.007266753116815915
0.02164197048480659
0.03166947479470956
0.01822708837431437
0.0186706207092457
0.006386811427283466
0.01912947578949592
0.0158730080648446
0.1652655041961382
0.009044646393840509
0.01562685215131262
0.1242124433430228
0.007680633499563077
0.1455384454016063
0.1787477485631157
0.02127809937187886
0.01593053021773915
0.2139173665408722
0.01205997619106442
0.01649398564033603
0.1081795513329584
0.01146903631085372
0.01697685594016946
0.03594212094000851
0.07023964859207127
0.01090546894815145
0.02021876027680871
0.01664176611802463
0.009071370916380926
0.006751109907719554
0.01352485035711138
0.05050083725305973
0.150625395380301
0.03395177825154559
0.2378951933548774
0.1381583114131372
0.09716156466066633
0.01526801192519214
0.01389669804856845
0.01049717048989537
0.006749273199584674
0.1457188653822801
0.02497172385920767
0.1262773948955485
0.006228611859495679
0.08185916667228761
0.1555947348436521
0.01456472210988768
0.01125860525317887
0.02110806965211561
0.00803485322412982
0.01707694218777173
0.01600959426049746
0.0256597978718623
0.01063239854342769
0.02765972111461196
0.02654565345098093
0.03866816171223428
0.01203578154306455
0.04198956308292072
0.01798665907819343
0.07008416880686912
0.05745643541788922
0.1246753393436243
0.01246893870162903
0.06465542229265808
0.02398865246791404
0.02807944894426173
0.05296340045824161
0.01869790096847996
0.03230751121987502
0.02073238935374349
0.006230033458228656
0.01367625125823198
0.007253911214072466
0.05751651551398607
0.02207469799863811
0.009898687020535514
0.009930831463588847
0.005540484447999193
0.01545044325769269
0.02109190031030006
0.008402024127237845
0.006573028393679071
0.005516777799960459
0.009495966730869601
0.008146032429772009
0.008552499279436736
0.0380732187285848
0.006697105736834237
0.007511095937179925
0.006085212027440581
0.01239969151849747
0.008622835039767456
0.009771568693911792
0.02143229692829416
0.1816973240032373
0.01174376280176202
0.007402980923263669
0.01517169037828794
0.005745458110586026
0.01325852898864319
0.009247116709245719
0.02174897223056901
0.02556417390604811
0.007140235594192669
0.007147775717130702
0.01194415692610639
0.009876136900024524
0.03695366216038226
0.007477231155554705
0.0138510100972512
0.2247970985809728
0.009062786271088918
0.04241493434290297
0.01026109592677738
0.01519604765808219
0.01694118426436197
0.008662447659581339
0.01308252984881618
0.01573721000195456
0.08761301951199915
0.01690022179813495
0.006941634435875619
0.04817164716037976
0.01845162466157911
0.0326843217334607
0.01434090292525371
0.03646760050857779
0.02097946757849978
0.02087251444826007
0.02812231849412235
0.02158671416092955
0.09159709979301424
0.01415351209823369
0.02515202438958907
0.007125230867183331
0.2809218232544934
0.1214261244663508
0.005219239524776896
0.01693453080368932
0.01014246413165159
0.01003422922162069
0.008660276620888547
0.006055812653439211
0.008992996077325004
0.009424357649954942
0.007505368866192645
0.05719278224073734
0.008033771967962804
0.1246876083243373
0.02117274117095202
0.005863912024881488
0.02207758157167023
0.00556514787488148
0.01073023147915705
0.006906213886759687
0.0134387978811464
0.008029738220063956
0.00843721250056056
0.1442450631015617
0.02226245744130798
0.01499344515534946
0.01599734488952083
0.01809921635795554
0.01599475440948731
0.02690581893074274
0.03182185912788062
0.01041109677403512
0.01407165946904778
0.006042066231133516
0.0153346788953512
0.03789036120468073
0.020707448534489
0.1415999313345364
0.02271513171697788
0.01711480811955158
0.01149041015136244
0.06117402356426865
0.03909554442831663
0.2609642701590444
0.02159303528168188
0.007700010789632185
0.006714019556334894
0.01825468494653683
0.01300160070802153
0.1291793971343389
0.01392390848289321
0.00713010260873181
0.01413817101668874
0.009959778547060209
0.01261131974462173
0.2757381868403769
0.01070311837808647
0.006450229633851566
0.01921352621366815
0.01016639055820887
0.1607634100814221
0.01254079540206806
0.01159309336263146
0.01792515137350568
0.2195898505691899
0.006637405278038736
0.006344039094995124
0.01167123751202446
0.1253579963786783
0.007791469599901623
0.01025077262505426
0.02278814461847297
0.01227836790630845
0.006243429337337662
0.008083985167988868
0.005585523718460203
0.04255878882178727
0.006670903949686992
0.01781571364680755
0.03932097100006846
0.1656187319620186
0.01897375823377647
0.04278748610952168
0.04352163538139504
0.01025372101264182
0.01454809519262817
0.05931499460625674
0.01726827149241371
0.09956875078933014
0.009194730997155754
0.232457338421395
0.01350965858197503
0.02254689855828636
0.01834385818547026
0.006402059906894535
0.01187474079448565
0.1938823270259512
0.009211601126233478
0.008150570551451519
0.008364000772541413
0.02645276834744981
0.007185556329543662
0.01096163808760101
0.01084113033745654
0.008991966618359519
0.01500791364868226
0.006503043067767017
0.007929259157371426
0.1150516489481693
0.01261946317946739
0.09603642552184143
0.05009263564875188
0.009656956305174725
0.1243086826784811
0.07875245202855023
0.01160186947790349
0.006540240951620243
0.01925498385210082
0.004927391267606083
0.007021206388795206
0.00705377311526295
0.01244150160695565
0.0158217632494437
0.00517250979681944
0.01394344883849996
0.01959374347244041
0.00573490195682106
0.192655927183414
0.00662631866823128
0.01481657763836052
0.1514831186035948
0.009710729246675431
0.06096190389108665
0.005528260964818588
0.01322731217541898
0.02680486808755099
0.01312364418512806
0.009437122219899594
0.05572750689823847
0.0251435131085849
0.0089028132986939
0.0152749426532784
0.008359287724747319
0.01779855627108922
0.006360879237472268
0.008059959141661356
0.03691618633219963
0.01971929228862476
0.01023153481560965
0.01399003844088331
0.01143636737318037
0.01381915101766591
0.01107514608715522
0.08029316614528194
0.01327975588923258
0.01208481537041053
0.02938480310195851
0.06536504227639056
0.03986229360597397
0.02626168816946124
0.006729166122481699
0.005180179069295155
0.04728365365187307
0.01099400452330754
0.01075166335306935
0.07157278948311586
0.1661379196390727
0.01806056704874322
0.03593029573436342
0.02125003926892865
0.02933605151748066
0.01690856594658767
0.2668398871310999
0.109719321730473
0.01528396257720592
0.2156374454498291
0.01121221333464984
0.008664901865052902
0.01002988954099463
0.009649725889700289
0.009411180726590494
0.1905032814323488
0.006905770194101344
0.01445176498105799
0.1598771775643078
0.006782693969294432
0.01669522922251781
0.007376250178942748
0.008135363523119931
0.007438372864321404
0.01538793341767788
0.008564015576853934
0.01740411738224372
0.006320458292585132
0.1131067279210207
0.0121737883295315
0.09596352381450886
0.007781462783114868
0.006832481524363558
0.01002235885091533
0.1109871619769625
0.0111586989131387
0.03001193984313111
0.01056894458189775
0.009776823514383243
0.01573487073030576
0.008952486599286311
0.005319900837674353
0.005931438493480428
0.02023287213469726
0.008852581390360117
0.01518712496370804
0.01175612698024299
0.00501105478651818
0.01970466795212193
0.08064973952280247
0.005187766042291537
0.1469001287694623
0.01517116535373085
0.1612194626010199
0.02751498611203337
0.01504263961317717
0.01092989876808533
0.01407358772226238
0.07393913239090792
0.0120560152239684
0.007591171785341819
0.007246723387041024
0.01691858042217417
0.006720402387171506
0.1552987932604808
0.01361301334910178
0.0124038270279944
0.007493638512919094
0.08648739305221041
0.03775253185207256
0.01590622121847276
0.01514772802519955
0.124763813472263
0.1713326105489905
0.02074332636628976
0.1651307111785409
0.155011249320682
0.01047146267702622
0.006541842740859704
0.01620114160953993
0.01481372097109178
0.06481439142524557
0.0129975121293708
0.008345072307933523
0.01498712749401581
0.006536655099442591
0.105961693866335
0.06163089746684124
0.044469455125266
0.007174227350644801
0.1105293052505476
0.02095479009498941
0.02465391935800371
0.04235786498922882
0.01127120968999363
0.07638919554765916
0.02236272823749148
0.01332760369849252
0.008549906448620376
0.013440192702046
0.005888767994853767
0.03004674818444317
0.03295916868428738
0.07481029359018153
0.009668824648853666
0.008514148075229242
0.009467505378543599
0.00697742956036631
0.01921292949908112
0.00842161226011826
0.04284235977690243
0.2586554138253352
0.07211525131744574
0.01283823783379989
0.03589205002757325
0.009269630947684076
0.008972921614653902
0.006652504396110209
0.01087253416655933
0.07488967675623392
0.01024195780723149
0.0156893711627233
0.01458804745286736
0.05472942776575892
0.02223100046601885
0.01770494854699243
0.009543586751118613
0.01927972772573304
0.00719888935869609
0.006574324053580961
0.1014897196737048
0.01576805803987321
0.009573072066948183
0.01143021155014199
0.01572785898294603
0.009921111656335602
0.005143674340365321
0.1304825075074951
0.0163725729498623
0.03000570313532869
0.03895765216149388
0.01156386387405683
0.006125985658273827
0.01141113950237546
0.01214548718923051
0.01009189520150369
0.008399324816624421
0.02657223168325177
0.02383681953172956
0.03725599996605094
0.1507960616031696
0.02146359606590275
0.2652257318966012
0.01801917779889058
0.01394702636805408
0.009461950436984282
0.01419534616007149
0.005641798214937332
0.1338108542031227
0.01496504710759418
0.01089297499093571
0.02185187950227165
0.2003412221507376
0.01996411307874019
0.0140042726452077
0.007474393290933828
0.03233299515061189
0.02006744361958397
0.01867515806124139
0.0215653986259079
0.1005381615546001
0.01017486856704855
0.005098032737181306
0.0097891699448911
0.009634088465531685
0.01511808415839665
0.02827559204069226
0.1931024969401152
0.02210176947879905
0.01588347724050994
0.2683694508946265
0.009025044968443276
0.02773471508225048
0.04443127017819359
0.01076923816470731
0.005842595126178156
0.1200598246028835
0.02495471511746681
0.2342323266014197
0.04091046019104123
0.007700411956157839
0.009453230063707165
0.007837904357210627
0.005536049964736814
0.01114860564416492
0.1209363988125642
0.007267557209618534
0.01131754264314523
0.007778370527067121
0.01959440582985254
0.02508743585847588
0.1299499154260189
0.006279087624738454
0.008753476357981663
0.03416096342583468
0.007471751605566267
0.3385368523482375
0.009925312331886229
0.01884438495442958
0.01445441410792571
0.00516232262675989
0.007834940879742186
0.008730606747947268
0.008050466352029662
0.009464521717388198
0.009718685916036628
0.0769524725024489
0.008467032176526546
0.01986613923686885
0.007793185770298738
0.005874599237760302
0.1324229634976544
0.006490013400079471
0.01525808377830784
0.007761909586332859
0.06584667940820295
0.006316974157444045
0.01014097963957822
0.005390427063196842
0.06972274761639453
0.01506870114903323
0.1229205463855668
0.005811895448031612
0.007245124519156244
0.02143223784142958
0.009952558758810135
0.0105856543343695
0.006771737261271962
0.01399511788333174
0.02805541600466542
0.009281865581932216
0.02066743717801168
0.005780418350281951
0.0141301945368825
0.01225675362015005
0.1278216659182117
0.01650228682307441
0.0059417433640413
0.03973619110118697
0.02930846817643282
0.02185905236098283
0.007622511423380708
0.008273581366242616
0.02162819802726941
0.01505264060774937
0.009453768119592655
0.02067044466699541
0.01364997582421289
0.01629606896686457
0.005167866643999577
0.01378385497528146
0.1906295488393277
0.01797376373672725
0.01012857390233149
0.02351373488784794
0.03080657373710175
0.007632691164643913
0.01622424577835507
0.03129943325563368
0.01186131664716411
0.02653460855142234
0.01056720617876208
0.1268151844650195
0.01631651438417385
0.006547885457208975
0.01099057334690115
0.03867535029451166
0.02427812444861258
0.007674109815063157
0.0575688474020597
0.02089639060111506
0.008485969130954268
0.1529717889523006
0.009605497025618186
0.007873947143803673
0.006470368547194912
0.01852445052930768
0.1031550417680854
0.0109841865993325
0.08355966881728336
0.01633312670228401
0.01867164904399613
0.01190448725554389
0.006732937978706556
0.0121243276625254
0.006351247908683833
0.01883015787750105
0.008231840887348825
0.006760260320259752
0.01082602617011284
0.137970061439819
0.006241856588125291
0.01201033890629366
0.1752180489342331
0.02575921255958821
0.02127774053583622
0.01663646945041916
0.03095890817059131
0.005064699344577052
0.01665070408901105
0.007066332414048505
0.006233158525210522
0.02237284686353477
0.09152394046813261
0.008280924598773932
0.0219842550445712
0.009189861942976404
0.01386286809046471
0.02720010837757682
0.008802196417030431
0.006720392842906041
0.04687361391429195
0.01579219761771345
0.01284029857180156
0.01058079213581397
0.008019887887738919
0.01957773687071664
0.01072761085901099
0.006875247818056924
0.02540565048643381
0.006072203512267355
0.03016016739778097
0.006705371390664296
0.005665975862069315
0.00755050710137824
0.1153843470418047
0.08386775484331049
0.01891514717070653
0.008868403837802028
0.009796752247677733
0.2748733917085361
0.0152645313257742
0.01732257848228374
0.00705440958423624
0.006309371619220513
0.00666675817345055
0.02360991405816303
0.007663339488192966
0.006937801192695981
0.008708480655711627
0.1062466653174618
0.0195500607083656
0.07018089366439743
0.01343450629045781
0.01720155001768058
0.2320136303482632
0.02603616829010651
0.02031663785623421
0.00809898374835793
0.3377707649501364
0.01278513748917706
0.008903859010952727
0.01735879280517011
0.006706206501015299
0.02391681602491589
0.009966072131454671
0.01150123553739194
0.0157695278767981
0.006133424281127468
0.006817700601812161
0.007044369382089508
0.01303921167796738
0.006510852085618828
0.01269838482751777
0.017375320136782
0.02263670179676239
0.01503316527004403
0.01522278108465841
0.03069549221512106
0.1410844269100931
0.01166488475568241
0.01078844558344808
0.01208454924159431
0.02897959703387517
0.009958641191904689
0.01102827785197716
0.02003250931442311
0.01877803231450133
0.01424953092329742
0.02998763588511361
0.01478285568287786
0.02610188050674986
0.006264221641072652
0.0221472436671523
0.01761519658507112
0.1674745390617972
0.00851953138458051
0.04237893194045197
0.02928206765667798
0.1343567800889199
0.2964100172444095
0.1237053700740149
0.007442464028090531
0.01661308545524242
0.0152582643235039
0.1487634640814461
0.01776040898896429
0.007184666398750423
0.008671126474731139
0.03063754900343846
0.006894044673775085
0.1087880976596934
0.008727504074947949
0.06401377243331086
0.06597696912430634
0.01255750469946485
0.08115291678876412
0.1212693702510703
0.02301252845437744
0.06343129412382183
0.0303912137078178
0.006999624389633154
0.00654035520434419
0.02033007088535073
0.006589885351308569
0.02210862358843109
0.09363119718882434
0.007209783692194507
0.0144213080468639
0.0212084571836334
0.07338452086292906
0.008424268444280642
0.1636800800115255
0.1281459746608788
0.006076928937893519
0.02903117800608995
0.168370568017533
0.008522785139699259
0.01929262688853304
0.02729608525725985
0.1907617763520726
0.03208266026803545
0.00795004589508895
0.02080234906653371
0.04021308452940785
0.01646350100831636
0.006339183694280911
0.007094980854878551
0.04075754786047475
0.01534928433024558
0.02399803233648874
0.02783330735847699
0.1645626822700992
0.02811498106515172
0.009651831408171949
0.03460196470121205
0.1385132460151718
0.01318868305176237
0.0146397390434174
0.04086781312736722
0.1109125917908671
0.10322308082485
0.004856495501860806
0.006453602114169856
0.01012161301870728
0.02493648205566628
0.01108529847750743
0.04060177585775036
0.01559583733040755
0.007097595549146333
0.07708485692758453
0.03500138415456066
0.006296201303702049
0.01043789580617899
0.1612355528017226
0.01809701598183428
0.007181044869254734
0.0254653090830115
0.1720347467812533
0.1752031822227026
0.01152214848999068
0.03525935753606667
0.01364262726941239
0.02623116565929082
0.008918800986950288
0.03379560588979983
0.01761686015378303
0.006868727784462956
0.008818997537560141
0.005608959970223763
0.01485820384164806
0.1509155594769329
0.00665313582310105
0.0200263820872023
0.03223772386268344
0.03774540941408024
0.1018905664627076
0.01886291808408735
0.2033570165032542
0.03137644226472657
0.1472892193609852
0.01870339395690886
0.008347642241821347
0.01145028873313951
0.01380168990621885
0.02530361710999335
0.007377263858221858
0.01469096804411364
0.009785534077388056
0.01341822116881339
0.1243683794019304
0.0738714884829651
0.08330244377878243
0.01221308692037546
0.02352718024518182
0.01908096391445683
0.009811744818442372
0.01117331833334384
0.07813395430372862
0.05251340305069612
0.02544172885716209
0.1364208699080734
0.02899952252952524
0.02943470518920018
0.01383230474328936
0.0124441003629189
0.0701869004549137
0.07326183192993903
0.02530174401381368
0.01509403126026206
0.008675397103105787
0.007250635009460397
0.05125489542467624
0.02471119040813277
0.009189425008611292
0.03052463631183585
0.007808141845802217
0.03978228706491521
0.01245589097250871
0.1888346414211192
0.01300533895111718
0.01524705707558479
0.01384734575905431
0.05501000462160632
0.08846415790176122
0.01980930386361265
0.006098938076598759
0.02808832257650942
0.01582275210284739
0.02595916773841735
0.01607640608352466
0.007636523574135798
0.01196801581853551
0.03305371697426539
0.2601817164683508
0.06789204861493431
0.006514794775464028
0.03732075000821571
0.01009213279096508
0.01376265627545611
0.0105950971210791
0.08054996901982345
0.0132477830920135
0.009582607760214613
0.007472652038455162
0.007573152775358927
0.01013079129147928
0.02316266026889879
0.007714936424199966
0.01027780780749101
0.01231209237421398
0.132349742449393
0.01962827248505598
0.01896874362470875
0.00589723976329231
0.04188508746641183
0.009213442506239566
0.03095189926722097
0.03386909011576063
0.03637777190240221
0.009015890044230227
0.02347702578325524
0.006050162629310851
0.007264650440537159
0.02506464517259751
0.01086432595916074
0.01075583434583325
0.05360655790502757
0.02312854209407608
0.02945890969077129
0.0557156988471495
0.154413859378353
0.01746442049048132
0.0210640562332333
0.01491994476852948
0.01960517675760684
0.01375147925006024
0.2673878309533408
0.02673223517758398
0.03156790150417087
0.04865825532356247
0.01693379559706689
0.01434921817723916
0.1615869252880902
0.01736694756396815
0.01642571297985175
0.232054133751126
0.006189724670957414
0.0835782313831321
0.01071992081890977
0.009809121680959591
0.04728621096746372
0.01050902800740345
0.008228372087216418
0.03524575589117859
0.1776770841620982
0.01522030438698284
0.01267469193772257
0.009221012577583419
0.0320757507471869
0.02065868729070985
0.006311643798818077
0.2064035511859873
0.01598596372960118
0.01091802052380468
0.02076019035844114
0.009302280567942548
0.05874766061685023
0.1029747579265395
0.2265038617573556
0.01262611309407953
0.02525510510718548
0.006572137248842844
0.03421690247534256
0.005468448753323886
0.01153715537788061
0.08899014726004967
0.1417609676228047
0.2506344433286073
0.1555475165162535
0.03922135008764862
0.06992456115308839
0.1119144064364349
0.03136777383012142
0.007906214706711641
0.08703447186414098
0.01558932196310425
0.01597270167626309
0.007565677773074597
0.1306385356528911
0.2530861637931507
0.01633355460720336
0.01759628933887614
0.02515148121591929
0.006974655536541394
0.008244740020698544
0.01536907366206846
0.02832599311036497
0.008720888168691106
0.01092497761888604
0.02043002846548953
0.4406144972960111
0.007564339957274583
0.04326034879965655
0.02955325189020049
0.01055775900758395
0.009816341297150661
0.009076318619661712
0.02541657272976483
0.01209866318008983
0.006405280961832813
0.01565751886371987
0.008682171633474829
0.01450045416062915
0.01379280202198751
0.03348186248623049
0.03076587012594866
0.1147564186620812
0.006220310869614308
0.01091353153774307
0.1192278680618273
0.0166390127012576
0.008575461753175147
0.01747176001534735
0.00539342150959945
0.009011847535969859
0.08147264483058385
0.006092244531053671
0.1208794478678257
0.1187011129527702
0.008118155615055007
0.007095360679563576
0.01267199471337633
0.01334707725001493
0.01302374678186793
0.01308742073574533
0.01047008123593188
0.01123046642999806
0.01593385392079705
0.06494156303099312
0.01574066118468395
0.0502688874583053
0.006543234201341419
0.02485043014004994
0.01090945983084237
0.02081772564458782
0.03700922929477411
0.01540856025214249
0.08249856917249664
0.009868011826958307
0.02463817534653561
0.01548209171433736
0.00670679205791916
0.09498465297526697
0.03358377322353707
0.005712289694417551
0.1415441049588587
0.01284267606379824
0.01356101434921012
0.008161990459713438
0.01757159062726182
0.01141844120431007
0.01915202181757626
0.01538949906797262
0.009123852169269838
0.01797621407631813
0.02047067158428254
0.05829518024512605
0.03307528425540129
0.02097194673508553
0.1153222679041418
0.006973214605231022
0.02769525158861579
0.01440227252501194
0.03301875452134509
0.006106022073020644
0.05451738498732182
0.0142987609699306
0.01279719549552089
0.01554084539480515
0.005221329394884457
0.01571502882651968
0.1380797017689385
0.009175802969313373
0.06443873287875698
0.01865154245694958
0.007675189972737935
0.008657889000678242
0.006261972341397788
0.008609558002544111
0.02560535991703963
0.005109945611714069
0.0199276215957927
0.02680721429889658
0.005112284148344978
0.01470564785869457
0.01494151332921129
0.006238279902226172
0.05814015844120108
0.1400406096579125
0.02950491346361274
0.006083043063530455
0.01380598919796767
0.01290581799063651
0.01783074047683599
0.01734998585503155
0.0101323129079749
0.01602293123541945
0.01595371667334017
0.02684370009399887
0.02812873970233027
0.01480794013314453
0.1455416688484479
0.01089763632287401
0.2091188617198997
0.01701452341579559
0.006634560760723907
0.0183513707999658
0.1621012309357359
0.0188239015993843
0.10873612140003
0.009825447229970917
0.02633695805073954
0.006226352320263289
0.007678579236319241
0.01317695176103751
0.1876657572135091
0.01267513782209167
0.006103286086192091
0.01505103094913433
0.08636507853510911
0.3260285129746545
0.01558119206077692
0.03321559778124094
0.01492794527052497
0.005542978049233547
0.08371835759558649
0.01398012610053339
0.02970177178659188
0.01436679607898336
0.006254556270505389
0.01035579796853354
0.01690680803738822
0.01219262248135213
0.007766506641436679
0.0158106523708014
0.01330175570836571
0.007872314129179173
0.006337143154001699
0.01435818937810559
0.01922689664870584
0.007822950529905741
0.01304618780690308
0.01634421705846753
0.03471601119285634
0.01634410529921664
0.0161339980216769
0.01646938399837101
0.008935386056035177
0.03023308242625848
0.1605040587566533
0.008799152368142049
0.007346864606872669
0.01025151339617614
0.01608710815526617
0.01358517753353795
0.009856643466228256
0.06904343050677564
0.006535466167275552
0.008304539697495641
0.007093442274469062
0.01186982136150906
0.0154435867735476
0.007431641343153755
0.006683611499161761
0.00628899554413843
0.009063666622287312
0.005454928874649508
0.007112317561536092
0.007782178705770049
0.009502597250118363
0.01234249262572909
0.08360631979040792
0.02440534469201232
0.02012091028618426
0.06310796404979108
0.009864328274772271
0.01211961478063781
0.007968383439641532
0.02643612170862365
0.009233786815801871
0.01221669886889269
0.006712343301487526
0.008647571562644299
0.0323470754578689
0.07411429531765905
0.01822241394968668
0.02860070357652394
0.009073683412974281
0.1149110360225757
0.009885062708711938
0.01034166704848215
0.006891384767870462
0.01006057613476996
0.01483163943324536
0.005012810107140549
0.08867866987581845
0.04796268955280019
0.01703948070576096
0.06107901200670886
0.02277023554072616
0.006624947224398527
0.0367934647664676
0.0303119421000059
0.01769677289423641
0.009398922725767003
0.007619425900150346
0.038824161645587
0.09261540280392441
0.01403102124528135
0.05437330348195645
0.006794716575275624
0.006041838343340755
0.0140200918177587
0.02204854070817664
0.1136718423558305
0.01001512585782366
0.03053308701482715
0.01311062051351546
0.03970769988661016
0.02398344962605043
0.0197115861723284
0.0125629443367919
0.01215380444882284
0.00833301454566286
0.01458334655042284
0.03654368586590849
0.01047345893572733
0.01690325147966907
0.01775002092081386
0.02319896231072358
0.01336499175103831
0.04470860085605702
0.009411960480011673
0.02060483379523403
0.01027683325757137
0.1824749329560773
0.01362019734526877
0.02820015364829792
0.01844985114648827
0.01450164127656154
0.01013426701739291
0.0632033006210892
0.2108743777537249
0.006250602356463521
0.03189659280853384
0.05500574453578883
0.02194049485417225
0.01249778284854238
0.02187288586589748
0.0139167867501567
0.009796088897732882
0.01590352387758507
0.006512557900170798
0.01079075418423309
0.05561287146542276
0.008607707217109536
0.01606254442075337
0.08897340535178497
0.01156986326000536
0.007799012367443912
0.02841566792840882
0.02754791917745311
0.01426374258162737
0.008201784092106536
0.02056462919862198
0.02976289656167399
0.1853293526598332
0.02774517888370535
0.01218203572008785
0.01038838013602652
0.03318223889057961
0.01915726849539361
0.01113337681818075
0.008690983388525182
0.01533645360503743
0.007653780597076693
0.007328678098240118
0.007174838637860301
0.009610233429628112
0.2527002711172198
0.1222092369174454
0.005320101270743777
0.01106849858652517
0.01526276220119557
0.01559879273355662
0.01368838657819348
0.009918070285150358
0.006974370735404163
0.01485903298701646
0.01437461045543167
0.1414526560327829
0.006967211070173291
0.1930951083007334
0.00972029405617357
0.01305153544338768
0.01148480156275879
0.02821664054729659
0.008361895251527226
0.03079479909154389
0.02651562133354702
0.00848886746974372
0.03441760846295546
0.009067978908943572
0.01822882655106227
0.006080129714079404
0.01789456138967063
0.007787085495380511
0.1338248716419443
0.009697219751236793
0.06562395778515349
0.1731572377703602
0.00658931264342266
0.1009681634745391
0.01124848356884848
0.005409413104983644
0.2350848356969046
0.008257442939251129
0.07762993937767917
0.0104553319468251
0.01047873776495737
0.01132358881210305
0.03344573707668672
0.007690185841974681
0.01547134406633325
0.005752785897500769
0.05396079140940848
0.01551718575263186
0.02415095839300493
0.009989888761519733
0.0184579116779915
0.04247180391732051
0.02762869955542007
0.0174407505896734
0.01150824537946087
0.01227181359478197
0.01563674509876363
0.02747062285382519
0.007205942593443926
0.02007970559899088
0.007813835203039757
0.01131436172351266
0.01076012645109156
0.0106650917483798
0.01231142177334126
0.03658945726077502
0.09733970889458378
0.03671194845963615
0.01214001479078566
0.1132352447556085
0.009889924050844212
0.009537417152171037
0.006015494803747985
0.01337997099664081
0.01724607327069612
0.03332074383477485
0.007529597762476552
0.01257823984035898
0.09616089407314223
0.006333682667085452
0.00680895989678605
0.07536244463283642
0.01797013544971672
0.0108865215124134
0.005119012308635163
0.01878125805873165
0.01925514648087435
0.009931351335515247
0.00834635554948695
0.01298099805166335
0.0113951379132507
0.01339058143113197
0.03091015471888427
0.01998770876065963
0.01097448440538523
0.008873574981441546
0.01139762499572225
0.01028158783726948
0.01890081383283768
0.01022747599522283
0.01204678318505029
0.1469964707760933
0.01465705887875905
0.01398778029220113
0.02281345156143664
0.01879227314640958
0.019458096812321
0.1764033080550012
0.005999977031641391
0.01234533453969209
0.08017501183641011
0.02617506924867558
0.008782078929087217
0.01832581892689301
0.01837039169156471
0.007497323396248846
0.01472498850454109
0.01354555095923583
0.008583032840502398
0.01922626668342729
0.2298240849045114
0.01873134904361104
0.008794117035598672
0.1143434250872918
0.00912162265854276
0.01774836930573151
0.1483184046709682
0.01031583964531685
0.007869437842314336
0.0124558065768588
0.02141084617644516
0.01180294127561837
0.01712831269543797
0.006324404201128816
0.01693342907064571
0.01059166253715102
0.04539416010780556
0.006698044182800377
0.01979607108466716
0.007568218488056354
0.008318772813703424
0.006093872088894709
0.03301258840918202
0.00793306296369068
0.01151173796346953
0.007127428836673533
0.1489346753456178
0.05137864787748525
0.007453245949920428
0.01151381980442742
0.01493145598797374
0.01424351332691317
0.005894973294868107
0.02896276243601511
0.01709477581221253
0.01779931156977936
0.008951805177878679
0.1528561219731653
0.006112732753956004
0.0102364946541158
0.01102854418865542
0.007519435284622999
0.01098592996757143
0.02023181012035679
0.0141183052699915
0.02392142728097179
0.04494210074454982
0.1590679037093503
0.01296424804447453
0.01897607979768133
0.027724604712028
0.005490732492481241
0.005564394174437501
0.02317264580610451
0.01423836928001609
0.03412283621209997
0.0242444966507857
0.01298523204050029
0.0192558211860912
0.0183715561432766
0.02105439053122391
0.01777696375386554
0.005559989160508336
0.01129182961534312
0.01707956536363392
0.05770567602226959
0.01025749370911807
0.1677787961733268
0.02099414343580629
0.01097861415113268
0.1427533117521325
0.02837234146771472
0.1219847788679856
0.01257411922725703
0.1295610465870318
0.07277346473913886
0.02248080407852162
0.02053180108831498
0.1908819831087158
0.08093731230957694
0.01455401207027426
0.009042327532396645
0.009284180106014617
0.01248629106599316
0.1118612022138275
0.06941190768443478
0.01672924510680043
0.0204107142648383
0.008609864687767399
0.01621166774824668
0.01395271951469401
0.01095410649165164
0.01680829658898484
0.01908470266579065
0.02333317374372496
0.08921905547109815
0.03448633233950348
0.2005034324578689
0.02439556095705701
0.01550480154342318
0.02219926792601278
0.009736891178111457
0.0150577167149313
0.1108617291423577
0.008569936418407326
0.0258343790912857
0.01618229714641879
0.00708474304551269
0.0135654121856067
0.02377354513386843
0.01620946633260557
0.007502300860098456
0.008856548868262568
0.006066097902608102
0.0574469170108463
0.01991277672019392
0.008592015150920394
0.1464717383497449
0.04523057959946265
0.00919396146198382
0.01188259495295438
0.02131740139153876
0.009901263919152968
0.007681083567890874
0.007831854088453808
0.06353686261072662
0.01377096988682923
0.02157137925706722
0.01883068384493273
0.006939224877085772
0.00889762821370728
0.006867595519098415
0.0122330108728091
0.1626151095755579
0.01028845170979486
0.03313348625612627
0.04007417384241773
0.01061256387230313
0.01737070571608195
0.008437835724076984
0.0210070660390561
0.1381258243404789
0.06303773633658463
0.1763868160004117
0.006968253214986147
0.01858116225369069
0.006421245138280707
0.009486078143652739
0.0110220889921579
0.005738346119005141
0.06508685621288664
0.2150243441341237
0.1639127806203237
0.1122909964727158
0.02366582624938003
0.0139059479120503
0.01049148902408639
0.01183230756343545
0.3431875522478043
0.1362031393255661
0.0071814898721906
0.01584083719721303
0.01540380353712058
0.008927598329344645
0.007384632003848215
0.02444259817943182
0.01390687066619909
0.2756848332127757
0.009690976496701345
0.01359590034076561
0.01067645869343366
0.1114250649772058
0.01311095772824028
0.006325942262838153
0.01060103393032191
0.01871427899495453
0.00723002513951936
0.01063000586743134
0.02093444216049293
0.01897477953175807
0.07571240464361363
0.007547476922855289
0.009486657127567461
0.1929832333290497
0.008759750580608672
0.01491126598995537
0.009246396895038204
0.01862679435472404
0.04693296869049559
0.1808768780747241
0.01123049092766345
0.006772335982716826
0.01359828160648807
0.05651444468156484
0.006198022790016579
0.005507588252693763
0.009419376357821113
0.1050837023637215
0.007496262205526294
0.0191359326294867
0.005736572661520566
0.03720632039633032
0.02431661162291933
0.02740886721867707
0.01699985709500479
0.1548305017137467
0.06125251209504284
0.01647513411023131
0.01695575876009094
0.00546086668487179
0.01213621005140052
0.01465814053135072
0.007859001688768307
0.1203644970200035
0.06816367899735734
0.008605328393554516
0.03559813331268083
0.1023311519501023
0.1712876074049515
0.005958255249069442
0.006075850743092824
0.006302035464246458
0.01245140859630292
0.160472954715032
0.1482617168825253
0.011804996462186
0.1563659751363062
0.007774051425434183
0.1556751314255752
0.01142500719074326
0.1116764766554528
0.01321437606639263
0.008099348168658448
0.02103186729347577
0.006916688732834095
0.04769474084587715
0.008807552892055545
0.1517127066829269
0.07850644222834045
0.007207172366956555
0.006667197824748941
0.03099411109299663
0.01664576356627893
0.007561111806351671
0.007857704731829352
0.008169554719653931
0.01128637728699606
0.02164007762569349
0.01679923650891355
0.005469982294517297
0.03168002806674371
0.01137841622467538
0.02834169861403919
0.1323245288647613
0.005300806778698949
0.03969643997643475
0.02670460675979088
0.01002976308810651
0.007565627953765839
0.0931779952035387
0.01741759475829959
0.01276270741506558
0.116841769024252
0.01347725800883016
0.0122786738799849
0.01603748783828041
0.009546529197680443
0.178825336371535
0.01501851789180865
0.004558542559195093
0.2471046513935871
0.01648472792216898
0.01837111711161307
0.01623037326768659
0.02720219388510261
0.009228564464518469
0.01005358827208054
0.009072909956779205
0.08185976521595621
0.005700542065090824
0.0125813880052605
0.008881396585470713
0.02627668907089287
0.00620615957913196
0.01232977680047871
0.01721535279345918
0.02426722366456513
0.2596965313843158
0.01487132449270452
0.0586151534891079
0.02019232831992538
0.172447722031524
0.01501456863579767
0.04784733382841312
0.0224998099517163
0.05657381731202882
0.01569183624540378
0.008868687003330201
0.006970556123510319
0.01678570371320591
0.006591977417475229
0.00742020444835246
0.007726098261032017
0.1501302013097525
0.02923708088777423
0.008047741397845984
0.01208759674876266
0.03189527164307397
0.005703471284597779
0.009682653351990275
0.1407483532616456
0.0345917376022456
0.01186675456337165
0.3166419422093605
0.03295442071436815
0.006077677773093241
0.02247785245669771
0.0209701484997656
0.02029845580572552
0.0234304950919511
0.04690411389501811
0.01295239405349551
0.006733583306787742
0.006937687760234265
0.2080366759505009
0.02420463440300035
0.007722857745901024
0.02577087593179775
0.01874759203612164
0.01751747533888234
0.01280555499826091
0.009280820404171169
0.0728293966667526
0.01524623988917671
0.03116708417562533
0.05785169416189925
0.01885770246898311
0.01269872488982146
0.01297368406996114
0.03613893833743443
0.02751310600705446
0.01997234510128578
0.006924841380866939
0.1301519072302061
0.008039171623980707
0.006387143712329464
0.009653535172007942
0.1466132219993036
0.01449429281200736
0.02020760039807051
0.01810758093320191
0.01996448515959601
0.05145016288266721
0.0078928962920062
0.0439302126759859
0.0159203209375079
0.00708128981267411
0.02871094426971643
0.01292062303175388
0.02188375556184789
0.0383791914774903
0.01363030094403511
0.1281925345505157
0.00864617506219271
0.005961160091038266
0.006468632878259593
0.01528338764722116
0.006839614042597367
0.01486074849974095
0.01688701916955911
0.01106438751494069
0.006556597493195528
0.149915184006801
0.01106785638610252
0.009564285174130239
0.02352715699810451
0.02395049765044124
0.01880746151222258
0.01477383372529663
0.01568804324942929
0.1197916692505845
0.01239787023741606
0.009157563390417961
0.007562229571515194
0.02328280049106971
0.01086903954753659
0.009565492317195959
0.01974535885949896
0.01070308721826364
0.007418714493287092
0.007825933093387669
0.01069993691189832
0.01204015567346237
0.007808228754189384
0.01253315042807467
0.009443749346511222
0.004961590214310085
0.1406534321633386
0.01206314723928705
0.00885474443180314
0.007454521202858268
0.008159337976195212
0.009828624351399862
0.07829409401965322
0.01468810703865168
0.01192971956808048
0.06251702061418386
0.009668100944096581
0.02064001546571105
0.05356434740473555
0.01833614010572653
0.01601603238566589
0.01959736418564462
0.006864176371785683
0.0112561867947895
0.03887912041009935
0.01311092044674576
0.01018152352935995
0.005720312505729579
0.01358609712646816
0.006625697310403044
0.01840476416928496
0.01652782290365997
0.04669619251088181
0.024158495521367
0.01001165734635906
0.01589027018990784
0.02027373137284588
0.1256259393031682
0.009553880166417016
0.009666115286350304
0.01370802775618861
0.005721624553570209
0.007906651121091473
0.0148443634952152
0.007090515910791931
0.01951027516140172
0.03301640048421341
0.02373306984272529
0.03300510386063828
0.01080334761574927
0.01584417398019638
0.02253361678592416
0.008554681845990949
0.04425460403759317
0.00829292734022701
0.007435285262770157
0.01520130168520275
0.006718244893143089
0.00556563946061831
0.006916722526050155
0.05681320202487754
0.01101774697764423
0.01006822673359103
0.02235204327164083
0.008301238756596534
0.01267702416987155
0.01066690838100243
0.04457471479581425
0.006445990432596319
0.006839690384991011
0.01045667041030269
0.1339974322523709
0.006890107015692757
0.225717373164219
0.016135587197867
0.004914513558079683
0.03047789614062523
0.02017757706020649
0.006018598483714018
0.00769920667930401
0.1323691156052938
0.007393649810965333
0.01395591847240365
0.01126075772435682
0.005580279963581863
0.01656526649254841
0.03419236296072146
0.02002989511196587
0.01289086128693968
0.00584948801535537
0.01548582685546153
0.008188335478843073
0.1093688101280674
0.01089996680013394
0.006503085416173148
0.01583514770354615
0.02024545120330257
0.1748651070099284
0.07878779545672056
0.01219067965895533
0.1032445399159441
0.005549332752325073
0.005261108411235225
0.02877094284747868
0.01392488331540863
0.009337938004728846
0.03056239256885439
0.0220444129782104
0.005881325474838161
0.02502810309468869
0.0133173048371117
0.02166982001482012
0.006114480795832426
0.02210701189107664
0.00698715397647796
0.005676562276227389
0.01531281445420603
0.02199657475330456
0.09973889772789518
0.01044941463707999
0.04938255760882782
0.01076589834352278
0.01206423455650494
0.005437163691851257
0.08922599766205243
0.2060543405032457
0.01933755497795072
0.1224674882919277
0.009762870243997029
0.01729020165353738
0.01636937937551011
0.01074509575963597
0.02315986632208301
0.02040497858594044
0.006644833849628857
0.05522641948639554
0.01502590830209086
0.008036809620654707
0.03450725703108197
0.01072000946393629
0.06638912597908574
0.009653136847772362
0.01092531464670524
0.03338729278775901
0.007902466380295511
0.01995923559628526
0.01209975161811532
0.2537254374006483
0.006709592522356061
0.131929305625303
0.006250367568704998
0.1485452169928449
0.06537482965365166
0.006890394992717679
0.1623613278270183
0.1770674356711695
0.01963669404906055
0.02362480029100199
0.2643157050275065
0.1120390291240901
0.007615266908370603
0.01284425213072817
0.00684150061444456
0.007373295731403318
0.00954485838750431
0.007151167368856385
0.02230216128589573
0.01238774101913294
0.005307003751059447
0.01612835626179745
0.02732608634712936
0.1511381552976332
0.01405275769485752
0.02830851827689009
0.05566681646786542
0.03072765465248214
0.0384720390160069
0.1173148904031638
0.1615489906638805
0.01315901963696901
0.0115834292429804
0.01221801329225346
0.008979588310146504
0.01049309263001808
0.006670446626748568
0.1299323361540344
0.006781695455516843
0.01491446459477699
0.007819336211396242
0.005223315418151081
0.1599905086498445
0.01564563922182079
0.02515340675143344
0.01060153377655788
0.0180443564231936
0.01370678611596665
0.02160427407131895
0.03614917211495808
0.007118983555181915
0.007781026915253855
0.01429805960972548
0.006233493211790374
0.007012892905299206
0.01357769268334203
0.007975051686815485
0.007223664676255121
0.01298482597136138
0.01344918779895581
0.04038793298332393
0.007150544428046568
0.007882521893499061
0.03959653672588461
0.01779519536011252
0.04857929297845368
0.09838027456038728
0.07819000215852806
0.0707084297478975
0.01925609534386041
0.1225483599550404
0.01590529068360507
0.009736518078644408
0.02203495171381742
0.007965364549184921
0.1292309770062505
0.01407800779077632
0.1621662136980633
0.02594697365601794
0.131441774174352
0.01628953137128588
0.009758449792713758
0.006108621191308295
0.0119673541195093
0.03294876030863651
0.02383493315214846
0.007088583181706293
0.008029154231925385
0.006041373716124518
0.017794062491634
0.01300165124539507
0.004922498683617226
0.009194925014468109
0.3090190715156944
0.01449559518213551
0.01254371439406639
0.01144282712511939
0.0235896086390071
0.007766698197024589
0.006456371987630494
0.01115174799399449
0.01981114666993536
0.008187358885296155
0.01761650741814441
0.02348296241937587
0.007033677097605682
0.006832494625380541
0.01431499580140572
0.01546700379880672
0.01479585449610469
0.01709461276946847
0.009674016479436873
0.008488981502991551
0.009603348779718373
0.02077607846531708
0.007345249090868739
0.01670273466201323
0.01386308353381135
0.007284235947281952
0.006975957490363395
0.007724917218353174
0.01256271448832434
0.006433335915397177
0.02503396155608634
0.01774884063541044
0.007780544211676778
0.01096882925433451
0.03027351416058605
0.139606060652938
0.006342507178349203
0.007238977577432986
0.1468987531614073
0.01647517459707866
0.01444687178014642
0.006573559735571297
0.006428728027617778
0.01486783612531702
0.01357435027374578
0.01910453245700637
0.01634928819079386
0.03590495602370156
0.01105796569660158
0.02211265783652223
0.01017083415058091
0.01404965210502371
0.02138219704655447
0.008794997240993887
0.007524932423745511
0.1459711800317089
0.06745945328568401
0.01045403533769213
0.01610848585069864
0.03199277953568403
0.005884397239400158
0.01568203543393753
0.02235235727724365
0.05623321009113944
0.01361392218748054
0.0663481399048762
0.02549453976831623
0.006484455666430721
0.01637013464862465
0.008530521362952357
0.007010635343157189
0.02102487656458255
0.008455750028950187
0.04133772969823085
0.01634508639956669
0.009187296817260864
0.009613682636061712
0.007119362281954008
0.1041856556264353
0.01270966508530268
0.01812619276457662
0.01145520126626223
0.01527878041606174
0.007966318338217124
0.1393755001655261
0.0172980862715766
0.01485068565397473
0.00644522338115707
0.04873474674499526
0.00600205994651525
0.005488570766474798
0.06850710757893437
0.05465268996424671
0.01612305701609155
0.01090866200740754
0.008713604994046295
0.2453891628945994
0.01871401413277729
0.0288242767444018
0.03116046898418674
0.02870487730831039
0.02210619867183746
0.02680389317556025
0.01551126258327571
0.05893472043539445
0.006973279999619272
0.009851890738453585
0.1868936420523118
0.00678146417431453
0.007349036698600462
0.008493100685638921
0.01326846713149772
0.008180056996433456
0.03404738637320509
0.01471522004428558
0.1512219477313778
0.07143822032497335
0.05556232553045086
0.03046640294757811
0.1417855569599798
0.03890634818937356
0.0105563906628803
0.02487560521784034
0.01069283530122783
0.008720735491472556
0.006509672193029939
0.01545026311547047
0.1534747219685166
0.01137053276182548
0.06999734548531024
0.02921416513060959
0.02392999019250869
0.02062660679868314
0.01348249569488825
0.007782326313018765
0.01329715906914042
0.08408040765363224
0.01240432719143768
0.006108472526104203
0.01767332847382178
0.02210108691512891
0.06199946527455776
0.007226568778550048
0.1772610505189629
0.01604590152093108
0.06716678734614454
0.04675801405684903
0.006119407038293436
0.009590254018997855
0.03458119941449673
0.04459132154842963
0.03499072786387645
0.2592732853505356
0.009372153235157282
0.007862116965841333
0.006097066312842817
0.01523662884941339
0.0097204163925844
0.01039775319327781
0.01060872457505439
0.007871641156106834
0.01032668897199689
0.121734068270082
0.06221265694643978
0.02937884815772523
0.01053742535963514
0.01000151774873223
0.0155693658491186
0.01617694173746688
0.02178873012117685
0.006418328114566029
0.008613017022095527
0.1335078614363372
0.1787112289511563
0.02679618429651558
0.01355057351831653
0.01180263591365934
0.004812020198507906
0.01554905250401935
0.01381105908362672
0.01852548212539348
0.02360424517348398
0.2051375637212265
0.00766915161803069
0.01364461238868227
0.0171469098674745
0.03204283482905947
0.02325478803152175
0.0286224659751778
0.009689136948348666
0.01363349106381947
0.005253151622063506
0.02322213232862374
0.007075414012395384
0.01262781418697118
0.0171258959939805
0.006056536544934906
0.02438502794345883
0.01333236929848826
0.06761164343132006
0.03448933071086704
0.03738552366034595
0.006736963573683696
0.2008927046427214
0.005727355243209633
0.1955784503131559
0.008271456397425403
0.007942581199419346
0.00752516306668295
0.01958152582144244
0.00814387286965775
0.01099687130352288
0.01013794075604631
0.03844784238737453
0.129762975878141
0.01652559683673214
0.01278750713335209
0.01617872590506572
0.01453174883160859
0.01371210741956407
0.006598895566466108
0.01911151896286708
0.009304285998826423
0.009113384033408509
0.02180889855380299
0.0397536006886269
0.1393060841171058
0.01475941503195317
0.00664564639436012
0.006009854722439133
0.02498373525887296
0.02370210478572832
0.03743875941836828
0.006874767542962987
0.007380386643043785
0.009891321687287871
0.199197005503072
0.01737343757361397
0.1670910297182867
0.02059457412173288
0.005871873937931666
0.01937822143329898
0.02892700589282171
0.01476499318885494
0.05754165641060765
0.05358051820944906
0.02096452678319279
0.2477285465495909
0.009035728036984355
0.02357065877756091
0.01185612890853082
0.008635562295818687
0.1574044099191921
0.01396728413021692
0.1323948021058601
0.02441282275644156
0.005519636937947869
0.04120397086027912
0.00758962022397295
0.08866544105838831
0.01890372685761712
0.007173272151458781
0.009307667711197801
0.01756653839802698
0.02171055598031061
0.05486030072877321
0.01439614031063689
0.1836935017456803
0.01602840279681381
0.01088642224251466
0.01191385400786587
0.03374012980194656
0.1908513806375729
0.01251623362313901
0.1502922806270268
0.005660374667018803
0.04666479382428128
0.0316289234822633
0.01857575821646816
0.00659304916941574
0.1169484606095753
0.007794047915891709
0.02143459900114137
0.02640929228816249
0.1254745864179606
0.1402249746478001
0.007875470612780865
0.005790783406652652
0.01093654157768304
0.01072698405043048
0.008000940345528769
0.02496337314667402
0.01825828553095978
0.007942136001528478
0.008267583975929239
0.313677127003066
0.01313657993561277
0.0125092386344498
0.008250242713851863
0.005528421916683767
0.02643114174178504
0.006111143360167721
0.008388772488190116
0.07424068395742187
0.05965306403706981
0.00921026904254117
0.03178692354714384
0.02159728167876496
0.01990938604161863
0.006498160970462008
0.007635009593282226
0.006581154735441128
0.01583696952310587
0.007124188113559168
0.008064334164548225
0.08715751374907033
0.01436197925101168
0.1262318672823557
0.02031721119121056
0.04053897566211007
0.006131767908831758
0.02874655404182797
0.02636667510809387
0.00846305201747757
0.01235768748815983
0.03756292754139184
0.006607805040154641
0.149563013288413
0.008960419223127762
0.01731461019482012
0.0065839250312775
0.0308788080419457
0.009424229394705315
0.01825604560790079
0.02451850703039918
0.01528707695803286
0.01242580766807088
0.1092005201964452
0.02323585091590921
0.01198492441529725
0.01492043921238211
0.01033241482180478
0.009122820643169152
0.0137692122251394
0.03026342562009962
0.01254230006043831
0.008022618012646041
0.02063874596556713
0.007920488296909532
0.01020556915828065
0.119278908623412
0.008114999610071477
0.107059520202783
0.0244996193883189
0.1641775877959671
0.1287575391085599
0.01063039377561375
0.1865057310134717
0.0127698307043344
0.0301652258029249
0.01936996813063481
0.01467396163996741
0.006662062486545496
0.03042279327514635
0.126136198681084
0.06852799989718127
0.01065060628410239
0.007034556449671828
0.01048814527681588
0.1061361039641005
0.005636679433091802
0.02714537749796947
0.01554201717133965
0.008978509048076799
0.008846074714573462
0.1149338913966661
0.1105913333395084
0.005939968495547547
0.01921531713288184
0.03392367779036071
0.0128005477597118
0.1605233608695502
0.01002199462606702
0.01064661104588326
0.01159327920852875
0.01276730809174187
0.02336242968574377
0.008463259328800295
0.1825685652063395
0.01168967994537239
0.01727195184716724
0.02276723902217999
0.02238785770548589
0.008783880354682506
0.006870091920554634
0.09662470601859179
0.01316619908668318
0.1499862525950751
0.005486193567512314
0.01263360394560892
0.1348062067849344
0.008777222319383033
0.01040969956370048
0.005995063750727146
0.02023511516343632
0.0302151451554848
0.02133895462136157
0.009204630347486684
0.007662481545934722
0.2989967971081608
0.007990357423943349
0.00759096541661727
0.02671507367129602
0.005794382357317099
0.1681341628761054
0.006321759232154261
0.03743811727682635
0.1120058234127223
0.006209520051824898
0.006227005562337162
0.00795570863090583
0.01114671317386037
0.02617074352558784
0.007216061547995312
0.006779487570620061
0.006820701786938299
0.004849007745225157
0.008247422286714448
0.03860236877558859
0.00647488218513984
0.01956374832517994
0.01815707710950183
0.008258241873693273
0.007577225889247063
0.005412503226233762
0.04699851081731117
0.1265787500395992
0.007475534399980864
0.01496644396967618
0.01057116855231808
0.01466170307406336
0.00835185615866468
0.08226156416956236
0.006386527197574206
0.01183540885600936
0.006877608279794693
0.005176202667667344
0.04822479952009059
0.06370243915014046
0.009721397982260575
0.0487310765455596
0.02852357867219934
0.03207671143983083
0.006633124675584651
0.02150174998889009
0.01539912465833276
0.005424135511514354
0.03203640392585973
0.009665689903388244
0.01274308399256355
0.006330375463214795
0.006791529290600106
0.01685196082581817
0.01262616733447568
0.02803364882068912
0.006622993758911498
0.01178761720888706
0.01663789733062295
0.06468774174720472
0.01009921977350509
0.02490570159629335
0.1727891922791971
0.1643858718937176
0.03606524069480734
0.006637735560965097
0.01419201889111576
0.1132888417054906
0.01418048446122986
0.01628915872994073
0.2303851440131668
0.1035514271166124
0.01184028429032007
0.1741891689249664
0.009916939514622296
0.01315839283359756
0.1161276826329692
0.006259897145325945
0.01355452054392235
0.01060736924630792
0.01171161233905101
0.03909034789015672
0.08970786702515092
0.0521881613873084
0.005788026369477123
0.01025402613225674
0.06138181547594001
0.02078437317656242
0.02633641066357025
0.04635798152749631
0.0161694719947394
0.01067141000867424
0.0171563193325228
0.006211596219825177
0.02136265646797209
0.02202076485343751
0.01279286909026385
0.009180137684050863
0.01777261007215914
0.007416861817539839
0.00897419821749151
0.01842192500683431
0.03016727275055608
0.006295940433419362
0.02988194786030497
0.007312289746989399
0.007882068241410869
0.01579086311517966
0.03422462046607274
0.004904181071221328
0.01242349716420953
0.006239826286425401
0.01237327984658512
0.006933013383296304
0.05946529341705385
0.02731831064422481
0.007780340530989924
0.01108892189925889
0.02955761602912406
0.03108901836785939
0.0117488746684655
0.005627320846791082
0.1153049642073776
0.02109891986105524
0.006211627560413802
0.0159714153657385
0.01818061211987913
0.006340455655796126
0.005126000095763714
0.008386881222252352
0.01593327669890818
0.01398783289136141
0.2765692662567689
0.08918915720537453
0.008368708811908385
0.02700143516986828
0.043836636641021
0.006933760149787204
0.01081915802539751
0.07749002969606886
0.0137536557970786
0.006409679664773692
0.02729310913212931
0.007195288694253316
0.1657010447938197
0.01455352098124709
0.02397997816358608
0.009711971167825829
0.0483137080585095
0.08330974361758393
0.007405624938606616
0.1035877573282936
0.005264708081169279
0.01012649429786065
0.01111763830228016
0.009450860322655899
0.02420992609826102
0.01511671351296659
0.005755780123614444
0.008110322026768736
0.01786184092970541
0.009908027200270031
0.007332174943267534
0.0243641003795628
0.00666640953749175
0.09172789466917633
0.02639973044587915
0.01555923343391832
0.01197228331365098
0.006192446195280987
0.02211358893772009
0.0287336099535908
0.00765606324134881
0.1308938063175607
0.02248692408768283
0.01128630938156879
0.01198687723103562
0.008516323117845705
0.005460053347875764
0.006769313847706723
0.006349734208055502
0.02661878419933052
0.06983290148569356
0.007344168009777892
0.01593994329100206
0.006725179933431742
0.01139906503864483
0.04334692372445127
0.1388936254642614
0.02509188388764626
0.01245897317482977
0.02897734517595338
0.03014741527661396
0.004551059219228872
0.03229631577320889
0.007394164969610295
0.005747053686940962
0.08417986612068833
0.008194319938736332
0.008782860225936339
0.0121588327520558
0.1358816755991289
0.2460562060314682
0.01175174215096763
0.02518074265265934
0.1797832340474727
0.0501323965213287
0.07265647728488657
0.2492080620989636
0.0306188209223638
0.02377169960408135
0.01302450464906149
0.09964491776150289
0.1919609464162505
0.03726296117282726
0.02596248010386869
0.03120917249589487
0.009742704176148472
0.04397711132829041
0.009654185712198371
0.01222045596259511
0.1609206699809234
0.02744181154469076
0.08169335567290856
0.01650452602336881
0.01147131643630682
0.007903155057724397
0.1114442075163366
0.02063315576305961
0.01214126791486218
0.03409858996702069
0.009385332946624237
0.01492619466056409
0.0196769402896419
0.1156811320088571
0.1025691073060006
0.01470486584930862
0.005605092892761731
0.005129784558107055
0.009021610973651239
0.02713848691210896
0.01951970397316297
0.03778999264220047
0.2255868309497916
0.007635769608692314
0.01570273026197187
0.008745182724505403
0.02550707519409509
0.01420328771882146
0.0195001547983608
0.0210103993435283
0.0226227506700091
0.01513249900229452
0.02107206961769914
0.01119628017721896
0.005687596095559181
0.2436267066333903
0.05384489947508909
0.02112924710397979
0.02913121802396517
0.007931735348687661
0.02551013011032319
0.06772439813826212
0.1547838050835243
0.005056411752633909
0.01656264354076157
0.005927856206689501
0.01556086587193622
0.1860471451567605
0.00490504238977841
0.01004953983424666
0.01345128372570664
0.03323452609682838
0.006921300945846014
0.02359738923612619
0.0102036403103307
0.01333339005251294
0.01777446925214721
0.007938230681113915
0.02039575789942633
0.04220786655130315
0.006668003163574303
0.0339197681226117
0.008346159954688232
0.01280847810708476
0.006920400225900562
0.008995999735193355
0.01283623927653261
0.01171539300055765
0.04277420395409239
0.009841021699207751
0.06420504058230748
0.02462014712558885
0.1472986271266255
0.04578590810265917
0.007607853697262194
0.01052130968282949
0.005808742928222528
0.01257346582469701
0.01820174033267188
0.02414197809806768
0.008548107861347772
0.1640742369036263
0.1033349529151024
0.01863064690965438
0.005455233089753222
0.005553822695215631
0.006769921228548105
0.1618739373699458
0.006873530865486411
0.01189034850601829
0.06391408096786125
0.01209990304613818
0.005117618132623949
0.01737036860989518
0.02143337877423911
0.008712123123242649
0.005031393973076563
0.0125349342187425
0.08460584367522739
0.01075287034367429
0.01245124879448943
0.02358321731337249
0.005930150500224117
0.156877903997651
0.09447393475849403
0.00843350018676514
0.02374016472358753
0.009486070323485946
0.01945969598492745
0.00618362687296345
0.1642821655394545
0.006685917419908575
0.007878782162062812
0.01657801928722218
0.06084860525848593
0.008872900886896021
0.01089054856546838
0.05555342044581092
0.04461343534071172
0.01105820740891754
0.0415028736651431
0.0148373324179287
0.02361867772906469
0.03515452429054339
0.00629365807157999
0.005562697239349888
0.1863614989693237
0.01624869026705779
0.01296347803203226
0.01290261719277632
0.2522589369419294
0.01600748992032779
0.01077109058270275
0.01030211692701681
0.007257832435465668
0.006318357338530495
0.009255178914506366
0.103335314532559
0.01997983091218019
0.01241387305193084
0.01106632818866133
0.00896163326117478
0.04132675113663421
0.01547043672027339
0.01837040096037604
0.01091626598590872
0.008144625642010433
0.008684078438240143
0.01924733865182997
0.01516828315385588
0.01167387193090765
0.01152410852140527
0.07672033266919535
0.09502633257577899
0.006324554338339589
0.008458098057777582
0.009562268120909042
0.009020710253705787
0.00829132681471763
0.01547044613455087
0.02032049275941956
0.01752339286965234
0.02832241231700052
0.022328447612906
0.01965092752926145
0.01721897815136946
0.01946004889611384
0.007141859589418899
0.005766301797175397
0.02518040001954529
0.009692791501722968
0.01049462585444546
0.007265164618150171
0.01617074193342824
0.03185097999308274
0.01087201446946092
0.01041496843426951
0.02684468950650386
0.009266300736680312
0.00584116155693077
0.04673115364584775
0.1886343797417079
0.006530764347455561
0.01605115267208208
0.01589968204602777
0.00958171233425731
0.01304937432399884
0.009167853007112788
0.04146789775779434
0.017328700437652
0.0069581556267751
0.008033124986924057
0.02174656766939323
0.006065566161860858
0.1198661149818465
0.008512200523911695
0.00914213459623184
0.2112409639412106
0.1782946258522082
0.01344717797658187
0.01830896855927623
0.00662706250842396
0.03334464849370231
0.007472710385900643
0.02781472721885334
0.01309258520519998
0.1271131086951381
0.01537725596222957
0.007109895778455688
0.009118470302890687
0.03020533245329877
0.02157723047931668
0.006066247727202644
0.006871813693162594
0.1060869921149674
0.02719968687797445
0.009728285206034379
0.008093290973740582
0.02098750488610924
0.01753806820124846
0.03461599306063903
0.1053220090461386
0.008734381684576088
0.02247811854466906
0.008642889382393486
0.005785235609849461
0.009776000716175081
0.005202265017377802
0.02188052057097775
0.1686403766300425
0.007409407150621959
0.007964702524955727
0.01112892835206613
0.0437563702723403
0.02917670807445255
0.01598417398048996
0.1252129672595139
0.04363514863969092
0.007658716993512861
0.02078847534092074
0.01751283642070212
0.1335909998775218
0.08798530764347536
0.01278811421331298
0.01291227293434124
0.02429453608250089
0.08119959561032518
0.02428007075814312
0.0163583199604987
0.1302732970796903
0.00896905204282542
0.007194053696273248
0.01618956719611961
0.1634541697090977
0.007212571258206684
0.1157512150787929
0.01735663639458648
0.01360303822318447
0.01016378015948147
0.04773361244064654
0.01826641987865329
0.008187720531099207
0.04074659396017081
0.007084046095539176
0.01543523635995633
0.01298195349404084
0.01740620188335875
0.00581510449075714
0.01006259535957009
0.155642663022108
0.02438745983859808
0.01408490908935664
0.009812192410291125
0.01595580347371654
0.04031216557863165
0.01299208724059244
0.02443020536933194
0.005714684853721969
0.01040805076670106
0.007982818947095372
0.02280982886198384
0.01599759638815588
0.006372726446905393
0.09866944061302386
0.03167412760288067
0.05410508029579816
0.02582413982687174
0.03573499034555534
0.04580659540429416
0.0377421836673582
0.1488889843425789
0.007523814988417847
0.02017262414725095
0.02710733954977101
0.007341578100466838
0.02378415703645778
0.01580533555851596
0.006962231340104121
0.01467858415017492
0.1145558066111449
0.02271147022310059
0.008347247409585134
0.02285093832131691
0.05492241974618887
0.02022994614582085
0.07358421803797455
0.131558168891778
0.01189081410283646
0.006229325764796395
0.009647672584725578
0.007145987187196198
0.02046676930633349
0.01419249741431521
0.05382519688308466
0.006552850193159392
0.01264618724622582
0.00949735943378623
0.00665630745139521
0.01743468131831428
0.007171575888909161
0.009836523399830101
0.02418364723615598
0.009431107710695259
0.01049952026358836
0.03028245015717233
0.04407372955505489
0.01193381240828654
0.03976533239629952
0.0187869914422598
0.2421306536080376
0.01173270293438315
0.009605852064803968
0.03564282058130372
0.03316939854745772
0.007168210861288338
0.1054403226225032
0.1371985850932512
0.006229329681329368
0.008208762761918623
0.01613421665514006
0.1486122073409876
0.007834277150997626
0.02870760265053363
0.006056304491579876
0.02299645102137065
0.1355585487806434
0.01184144056613454
0.01741689664270637
0.0109651295110207
0.1505334673316709
0.007828732221588907
0.01219660416413854
0.03494851477101873
0.01329821964915335
0.006870923059086277
0.01054362348697481
0.007003929542594132
0.02575321894333205
0.04080362363167517
0.02799531507600554
0.02018026250497093
0.02218863766476156
0.008210400225493948
0.07974595758426352
0.01372269248302147
0.007716159600919217
0.06152487895484472
0.005950824571641374
0.02309519123635522
0.1922554800016969
0.01435532244484651
0.02003342116260655
0.02321444010178559
0.008252409394188009
0.01419832527645547
0.07693668486135442
0.1121258980157502
0.01759195273761565
0.2202898134010028
0.03241133614050542
0.01091869606376377
0.04240429788825471
0.02794332799179381
0.00649549400471332
0.007506423727423268
0.08597919517104653
0.02630488439776905
0.009566240977141691
0.1855385766275227
0.05215772046737698
0.005490594663821698
0.01395326946247005
0.005114187403648969
0.01224709971002829
0.1384894035235552
0.006999786135467905
0.05282231525022043
0.01033322809921971
0.05825012385569248
0.1536889724660013
0.01343789163379139
0.008424195105417812
0.007522081149462766
0.009969813075134133
0.01035969568083488
0.007649415464811228
0.01218277570470591
0.153960489679322
0.2774059543433137
0.009502820604509184
0.009418096634640067
0.01123775685347136
0.0145616883738564
0.02615098640755819
0.01342426802646984
0.02918106460739597
0.007413074119262514
0.01178283191390797
0.02291107934598523
0.01611622815131446
0.01070724894879772
0.1620358787652035
0.02063876894281594
0.1619649848770564
0.03771482728650481
0.007799966403481254
0.005464337697032178
0.01206981036769878
0.03376262533861581
0.0226402417002316
0.01220756579937606
0.008063810896444536
0.008308292466048198
0.01571960655208602
0.006462589398418215
0.01555827364842636
0.0100677971902942
0.008037544600929609
0.09248898372295172
0.009474739361041594
0.01312296069812933
0.01536396035569498
0.0139526697898003
0.007556102166587154
0.009539051479321778
0.03154414339948221
0.01404628648245939
0.01980319689445237
0.3057396595929956
0.02183488964332084
0.01163671914602564
0.06811579166977193
0.01168805381449026
0.01035018996127306
0.02248050616858055
0.01277271676169163
0.07021283654812584
0.008028911905026328
0.01625672755812244
0.01264664350204752
0.007902746265670958
0.1359159708113893
0.005196443682820487
0.03510612085753525
0.0230586277576528
0.01457173473770935
0.01663633877704654
0.008052380017347866
0.02530692098552945
0.01349671892522808
0.01720836717934803
0.00815450630311094
0.04090146434272362
0.01392505567713875
0.01015735775275001
0.01666885831142171
0.009210519793759859
0.008971283246699087
0.07909876365812472
0.01010784151744158
0.01068726506994851
0.03195600906335459
0.02148178610085131
0.03558513033201824
0.03854796169369441
0.01705931205947949
0.0295345245792648
0.01600444566170464
0.00971391542791872
0.008367255925791189
0.008271605320946684
0.008098577865486765
0.02063563040617342
0.1608941963490289
0.04040230346623445
0.006511929249483621
0.01531847702392315
0.0110736753469048
0.007186639412560127
0.1667475309695402
0.04984399744372364
0.01912578223964797
0.00707941188024096
0.006914129183995029
0.01451572423575531
0.02772680810954862
0.1806212346648705
0.02087556437026647
0.007498623497993399
0.03750140706041268
0.01710727260078969
0.09539480187067179
0.06092154703220404
0.007120585806454613
0.04213719611559308
0.1251239346079054
0.02874529180573756
0.01389870380544555
0.006228826738624232
0.007227276358061769
0.00729937814294966
0.08382424216782791
0.007526362925728248
0.005694614338431279
0.02269197751457172
0.006880851491493978
0.01045495788367085
0.03838020837610323
0.1357704788707855
0.02655961779281967
0.007955912660587596
0.009842253661242651
0.01293119054239373
0.008244314909020592
0.02200326903105193
0.00768655811983465
0.00905906920624828
0.005163649100920487
0.01741137003085328
0.01545925564168347
0.01110212917041908
0.009859280522921971
0.01029133624952081
0.0144094521416863
0.0463175046148829
0.006904625257484782
0.1518652729707195
0.04845463093818365
0.03730305541576765
0.02115208330564003
0.02040153704340139
0.01148596893784072
0.05029643203125072
0.01600155274697237
0.006069685518185323
0.03144800449206669
0.0109041521854396
0.0213187989302925
0.03452510083541263
0.026653571519575
0.0114667781768574
0.005545395720544076
0.02267730807750666
0.01281398049023469
0.04413808906371604
0.01541655859361109
0.00779096711102331
0.004983861577023198
0.006412793090602067
0.006687395235011344
0.2746255306689159
0.006574805241829794
0.08134319070179417
0.00986975117325543
0.007400451607910367
0.2167533100164034
0.07823083575474388
0.00637203579056732
0.009440202931543424
0.008029493681420977
0.1100043208244391
0.06748085213599841
0.008242999004769457
0.02094048755020517
0.02016645219014174
0.00579700538870956
0.006814841392139781
0.0125997820150444
0.01431679954591758
0.01444466455625379
0.02165330010621739
0.05589193362632348
0.007752783589342942
0.01190311334012939
0.01480739870420322
0.02511629316706301
0.008232869321836183
0.1396906783387474
0.01721013145931848
0.0212224572850536
0.1355000009634201
0.1197174778110819
0.2403455463233207
0.04444833913639862
0.01532038038228143
0.03778381794123421
0.05470970795180943
0.01486392802778108
0.1555775188166015
0.1070203837725157
0.01263738230968013
0.01276236728303863
0.006107725655116135
0.00643652364303337
0.03486741008385386
0.02365174335552638
0.01399228492104456
0.02580910628040668
0.01462267165004598
0.008893844738395208
0.006339613692667245
0.02848357831447075
0.01346115017529359
0.02045367875667477
0.01034339717083503
0.1544482125809721
0.02137948067211146
0.02272517716146204
0.01710080673396206
0.1043931856929757
0.006527708884388327
0.01879789556317134
0.005670821998353971
0.00960154110440581
0.06926637147667143
0.03094889480980638
0.01431923386501966
0.009546067527555921
0.01134189651460109
0.02770342896509669
0.01095872180633981
0.007785300257370632
0.02025519640077651
0.1618268025388284
0.008747189611061228
0.008073877645198513
0.1317958753262513
0.006984402051342514
0.03105236586424457
0.03283601223931183
0.01304934841677212
0.007102414693931736
0.005504333159691233
0.005386688197320463
0.01412035869465891
0.01103015918301374
0.0149331568363581
0.02877493694194267
0.00585816220546057
0.01167611674826167
0.03043224081966401
0.01122495864028856
0.01180826401773806
0.009910396379826394
0.0159988524134506
0.01085223306047224
0.03028332759536173
0.08226654714138738
0.01623823478617802
0.02050928549453024
0.01631180209033973
0.01715312059768572
0.1294112674578854
0.01942145251367228
0.03338690675602054
0.01308389447733931
0.01531032360276252
0.0131290285333931
0.08416544573621909
0.1219708627354238
0.07108015722638425
0.01277608212954798
0.006898078341678831
0.2671140746610094
0.04066687536007393
0.05791969405321874
0.007032819890748926
0.02058326798287198
0.00873173210510598
0.007802358636841977
0.01335023623311743
0.009265665640806364
0.03040940675529894
0.006961101508435693
0.2899619355315635
0.01406260964545023
0.00912200582551435
0.03039707194260173
0.008083529349415136
0.01998695283902152
0.01496475993322832
0.1708859965498414
0.01622563544734765
0.009321803624029295
0.009597119078000191
0.014788707710642
0.01114881571754679
0.01765799978154625
0.2197421562175948
0.007355802242242736
0.01176708786239715
0.007272958058013888
0.01539350392445386
0.1290115261223752
0.01305035569522703
0.008195097006405109
0.1355360543317058
0.008195340478453945
0.007039085810835101
0.008180393546014774
0.007809394271397613
0.009744379412270176
0.01339015003692385
0.01253401438308478
0.01139254773790237
0.01959343584110225
0.007283814217365599
0.008276495855644569
0.0281200301401653
0.009933477328428614
0.006734795622140777
0.008475479439704881
0.1619967657545303
0.005372064463508381
0.01061553828106641
0.1039216694681676
0.004711588267856208
0.01182249119105296
0.03546111907247463
0.171298349233285
0.02476627248815793
0.01738211659121307
0.01183177236072408
0.008100939611120891
0.1913004712195288
0.01350234897998187
0.02918364890487625
0.009397278208263915
0.1774148917289589
0.007591272514588371
0.01907092479830091
0.03665414929854493
0.007706333462608243
0.008829309612537403
0.00620076581888611
0.1407989743896609
0.01482716914246301
0.03821461585875336
0.008595795619438617
0.02080120500944796
0.01934771933845977
0.008544043139525776
0.01897511344698359
0.005706521535253864
0.03655237392539616
0.006805628102315039
0.03607048416194169
0.007264070403232461
0.0127424796245422
0.01563009301910647
0.02620506497300726
0.007519286964275215
0.006148562158624978
0.03971226440862316
0.02095062953154667
0.01920501920121119
0.01403065847542108
0.04120645547666606
0.1268052270022348
0.0168854934831122
0.006441097188982798
0.006874655210517287
0.05277107300366399
0.006433279620400586
0.008104150370156439
0.02492558840783012
0.01215891216731672
0.02570017628864613
0.008332041536611601
0.01167212797618511
0.2059046945356789
0.01888269951641159
0.02105592230569707
0.1536077634357275
0.009607469123885534
0.1747393375519709
0.01966655738209919
0.02129665199300875
0.07003485311450339
0.02367157339793403
0.009636801337877091
0.009066796880382382
0.006563405598296376
0.03033190743009392
0.01477017455051823
0.00822053317216451
0.02228256812411607
0.01475137767452192
0.005630149650387986
0.008915762112473365
0.007148192099532691
0.006681545194886999
0.00597520723314145
0.01509791501451688
0.009168910452704281
0.008751876118914141
0.1543785610239849
0.02387573968308775
0.02290092212114301
0.1267534099833842
0.006513401989140781
0.1103390419244789
0.06859187351272511
0.02574647278423978
0.1615336175246902
0.01588565990796444
0.008718144766742505
0.01228489066391522
0.01161917168813151
0.0160233417827394
0.1523317296956391
0.01391049190102635
0.007631403621362092
0.01275642345995168
0.01185741492836008
0.009203868709317263
0.02289005778619439
0.02640098690319329
0.008465416407334383
0.01520191972930864
0.04922272665771901
0.009978555449508236
0.009127794570160389
0.009844316953507624
0.01407305350542336
0.006701293408629586
0.01459711553264873
0.007450020354683617
0.2059343811807928
0.06318396009265465
0.006162487423788499
0.02224120656466225
0.01750389237498905
0.01223660988839666
0.01633332619253056
0.01087074591984632
0.008039154103755289
0.02692884736478834
0.007113348575812476
0.01936233999387499
0.1718179414056326
0.01491286706230965
0.01023904985248506
0.03017904154410853
0.03715837825929103
0.01924468914624188
0.01937803144875443
0.005571663816743533
0.02977744185533721
0.02175649621742659
0.01133072613888595
0.01918308773613653
0.05467951065228686
0.01672911126204692
0.02194612501018244
0.01120201113773618
0.2205926299027004
0.1054121383791926
0.008728818887411923
0.02178191754490452
0.005250891973191751
0.0146307390831421
0.1700218072757615
0.02221385161062828
0.01974371509569284
0.0262181128655699
0.008374979677930699
0.006116847548947666
0.1226506497490799
0.00864904772329346
0.02656602680206225
0.06748195739816716
0.01776333158657519
0.01689813754375442
0.01261434458286092
0.03451651876641026
0.0110126102857617
0.005684712747178792
0.01690502209810036
0.02866744236024658
0.1635086441240474
0.006771304620089806
0.009926350071479269
0.01513423499079219
0.03662646383781985
0.009082614781964263
0.01516159727477
0.008008511109352821
0.01012263094759914
0.1235346239387818
0.01277024912135146
0.00619604213586456
0.006293655347495901
0.01492336477400033
0.01127072058631531
0.1880386974226335
0.0638812050008762
0.04755005343920856
0.005566072311609504
0.005445777595226366
0.1199074140334305
0.01214130002533878
0.01134914715682164
0.004779503597435824
0.1066850297541964
0.01561414749875864
0.01217052953884144
0.01034629654469957
0.0135721550099642
0.03928699023788657
0.0386675603485659
0.01668549921952617
0.01360378566888358
0.153772723146859
0.03377941487682767
0.01382938715997329
0.006218204102634438
0.01416110781670454
0.04706995032281764
0.01184032396242167
0.0158823015258597
0.03434301278159575
0.01428465136620822
0.006817828402081088
0.01132344618701517
0.006945794743584315
0.04697558174716801
0.01113011535465983
0.03710917000443042
0.00711822317424069
0.1460695633959845
0.03785205483052741
0.03105998945811741
0.006519333636628913
0.02066564329622745
0.08313918801208646
0.01589807550112324
0.006901485107046062
0.02327756463969949
0.02444382634565826
0.007039206366153832
0.01018347897825703
0.03570568433507161
0.007981563729158116
0.01195458420355537
0.04623541539806678
0.03499347574386794
0.007990511816094604
0.02602473231598825
0.004940808037285945
0.04795353938095365
0.02118485929880956
0.1085951906193547
0.02413484990897152
0.02298875653743464
0.005878204080691813
0.0147305278838794
0.01183767689767874
0.02779126463532496
0.05638439691249338
0.01080210912582427
0.01800433747069864
0.05301583567283877
0.04072170104735728
0.007788011209496639
0.01328914362089767
0.02338623789262002
0.008786985815646362
0.01854245815618196
0.07254373753074256
0.009721772892359579
0.005827058803729999
0.00727279526740074
0.01347465779397472
0.01959508965225419
0.01404841367658667
0.0117806128500447
0.01338357248949085
0.03189436209177692
0.02873059982124855
0.01202720829133677
0.1240751977987351
0.0133985653861054
0.1572188132259246
0.0072120881245751
0.005031073916347758
0.007746793131517201
0.01156791980873482
0.0349334201736242
0.02649260794687638
0.008357226899617338
0.007469476922519514
0.01359033370347471
0.02284166653181344
0.06966413539055699
0.0223889299800792
0.008959614805921459
0.01720811862471501
0.01059698153156036
0.02012449115765898
0.01420295362533915
0.01803186433343948
0.02405461273884258
0.02070097213798432
0.01891374276348977
0.007192279282267863
0.01447035121759944
0.0234376479537755
0.01746553158302805
0.005878900277777452
0.01193373144248924
0.01848589620408323
0.01476437768676511
0.03125601839256039
0.01294836777321223
0.01813835349993669
0.1942263673346293
0.006830402621618629
0.004822601739364561
0.01751009812076196
0.0288033057410888
0.07934252790848331
0.006752369258714519
0.01718433395890499
0.0510445367780803
0.2171516516768178
0.02286591580472106
0.05167655546261892
0.04891475207292459
0.01757002855705388
0.007075426948398272
0.03153808890726441
0.080361804671189
0.007322032788125207
0.01866813256726533
0.0173552320132242
0.01312839096281286
0.01558872881832221
0.01391308310358898
0.01816928652084763
0.009072783125552254
0.006356422037146633
0.08050932819967545
0.01880634629372149
0.07397291291990293
0.006306126434323217
0.07906617402891095
0.02120919181876352
0.02789759149676711
0.03047960884491675
0.006653141471413218
0.02707418483152466
0.1667774864270278
0.007461425922252711
0.02080988388767623
0.005799786202398903
0.02920773714587043
0.009300460790483354
0.09200187566758833
0.01032742971457086
0.1885460605066043
0.1179390633289591
0.08896196675349829
0.006235137500649601
0.1656874234751606
0.06321107532200657
0.01508740202973912
0.04946831752864212
0.01266997711270619
0.005920452789584762
0.1674939373111489
0.07354559487209725
0.01765624139696031
0.0390648154302717
0.1884087534606124
0.008147076363100711
0.06896257669127097
0.04988503032032057
0.01404053800242287
0.02248259408955003
0.01379671877805974
0.01252815961255545
0.1453643753781986
0.2122578926907322
0.006319984026747115
0.02311687325865189
0.01227772052498153
0.04870336235136262
0.03229907437087692
0.02117272902253959
0.0105963130200313
0.01227925833644768
0.0233471968668298
0.01613552240386203
0.05421032287981045
0.02920739552556301
0.01030671315582545
0.01020649815295936
0.01349129810453254
0.00611200388226936
0.01039747647521222
0.04385314025441414
0.01147065609009788
0.02914425823972575
0.1377583928149403
0.02340460695709955
0.01261332230159649
0.02722249019694225
0.02157303140801044
0.04475790221953969
0.006996410438504044
0.02725239212044834
0.1086117265923146
0.04032698622627172
0.02607152961672785
0.01000212930752769
0.006408673267359336
0.0232606654128978
0.1143706138964405
0.07562321188307251
0.01354396212482739
0.0737597053312572
0.01491665217760416
0.01403224259073904
0.00505489316540158
0.01012439784764407
0.1223020688465088
0.009755472549208583
0.1436058003594752
0.02874701018989077
0.01309076985229732
0.03721303797930837
0.04607104593053264
0.00689893272879809
0.01614858918862552
0.01767765113985032
0.168704192848678
0.01238372869660953
0.04011735395201695
0.01664470954905447
0.008468356087602965
0.2905612083000805
0.03775015447836356
0.01123417267212511
0.005958876135570833
0.01587227918519153
0.02067073461818031
0.00571856656861576
0.01786888371664892
0.03195158681572986
0.01410745285199099
0.01299114732107198
0.006539441940697906
0.09237760368228123
0.03918906935974454
0.02203504145286361
0.01645140308492845
0.008091704040499595
0.01176338191597623
0.00615659141496931
0.01905491982141069
0.008532153789401054
0.006855098029855264
0.009761908406362915
0.007781858581180792
0.01697529047035657
0.01031631567853256
0.05076870787830961
0.1373933030662703
0.1678619259078679
0.01562944051206212
0.006422398368710162
0.0168191028024151
0.008288776913058767
0.006937907969840293
0.011070628838323
0.01741279419948994
0.1629602516654385
0.1526692096123958
0.09276078521769122
0.01046913901306804
0.0222823978344769
0.01446718315479636
0.02278577471038104
0.326689371518074
0.01964696769809672
0.01306408753491522
0.02205254994534566
0.008334927871327339
0.01168083514993775
0.01974957958896546
0.05717367901104987
0.007723603316819864
0.009104710970039875
0.01012138702846054
0.007504450414262327
0.007902616821802742
0.006466759447886603
0.006931080765946119
0.01498273021383488
0.01929889024566357
0.01189140225903727
0.1365921367994236
0.01220022357377442
0.01890227401943478
0.1070034962753785
0.009656164150799234
0.01141963969801765
0.01765078952606819
0.01010627643250396
0.1218838330246641
0.006583165227099032
0.01451113854258572
0.03415949599562988
0.03848001746771611
0.006167325194886016
0.01254033367709953
0.0204333949125536
0.3042963922322336
0.1202283147450522
0.008328967296560453
0.0715529842908775
0.0555260342069376
0.01093515244129684
0.007313448578410315
0.07689097727793384
0.01456294638423366
0.006752513027366983
0.008297620334464165
0.02363434518427558
0.006743960455146756
0.03803735745498327
0.005911428787093335
0.01490706359200108
0.03594165685683853
0.02727991704844873
0.006013513837801065
0.01220285779093666
0.01168577786285293
0.01352309302644088
0.02897204325955106
0.1287500662897784
0.008885137420295848
0.006098614113765358
0.01510680335860434
0.01810362647864438
0.01607887529950512
0.009820577479080946
0.01472275909424413
0.1100529785822832
0.01522089632770619
0.01189364530996261
0.01572349361427351
0.0341597339794153
0.02777417928273137
0.0229666682247789
0.008426237180396826
0.1196292062948892
0.006865612894864422
0.1244694404069348
0.03381097849228022
0.0154751899877901
0.006951249431197555
0.009779764108368888
0.07127555997891474
0.006972051389502376
0.01043485464836278
0.009542339692115908
0.01080430463069131
0.02413204887812443
0.006477358602731163
0.01362022959006854
0.0158568962116399
0.01765714666488476
0.02812655759303732
0.006806511829453509
0.007977907929400875
0.0209072454118483
0.08064389118441449
0.01050665014229304
0.03159595939602695
0.007883036402766627
0.03797146749167941
0.01079696403641745
0.01207174502344146
0.007523796393917724
0.008616423444139258
0.03616959407577015
0.04334304927589452
0.006477671936354696
0.03567675998985327
0.01561893764910803
0.008297456627926561
0.0136755379773875
0.02759534742227704
0.01266845595404387
0.02220756181494035
0.03846002748888974
0.1666555064749073
0.02424767655502248
0.2159591941319761
0.006900884450921747
0.007868616925219661
0.04253953799661598
0.01539136540474522
0.06984308463045097
0.008157418054370711
0.01375545296003926
0.005887208438938007
0.004828767153330134
0.006585542865378336
0.02430176235161285
0.0287334360141711
0.00709217819767021
0.0133818367727457
0.005314800014277165
0.0199072501228668
0.005206499054694417
0.06902749845957387
0.01734138596892351
0.09757613811637948
0.1245274891261134
0.01765278798888085
0.0241886159158789
0.008036676094349757
0.01282555944998652
0.02740395779301996
0.02612065860459306
0.006246380231719213
0.006791422308628699
0.03252328705285071
0.05492814296310154
0.02172079338710646
0.01264649396001198
0.007468322329985787
0.1330583932357124
0.02508630935841582
0.02458904518309925
0.008382493747909749
0.007767816937960163
0.009531562817264904
0.01738101555949389
0.01376590969165417
0.02179531678482337
0.01818086154377571
0.00971604490392197
0.006073666285572768
0.01764966480780629
0.007925962846417304
0.02253781321946161
0.02407941544359226
0.03181730906475176
0.04898560901766964
0.02559246906695096
0.01266103908649065
0.0374509693513062
0.005676250262421394
0.006724721863933144
0.01211511903552158
0.1327023323773076
0.00738999599148827
0.0101084453333383
0.01109628680368475
0.01541950740351386
0.1349133672884348
0.03624184585467772
0.01978648635709221
0.208202579347512
0.03396887956489697
0.02842781636435774
0.006383639533630882
0.007644047939298473
0.00898500868080189
0.006996522918194387
0.01846221882199485
0.1786467264498355
0.01174279851885612
0.02413399421908883
0.007728185062830456
0.006272454708802673
0.01762344064199722
0.02370632722311165
0.01862296570984502
0.01204852361751548
0.102549802640311
0.007246703878114954
0.0185176974267153
0.006883091996173561
0.01696087219045951
0.016432791980114
0.01114378527852886
0.0193770821098503
0.1041086967439578
0.01209271756162845
0.007426775535635583
0.02541442273513775
0.01597999111431184
0.01719829034347154
0.01318773983269298
0.3605460040750144
0.02873717485149828
0.01217936834327182
0.01949571457687662
0.007044701890631481
0.008729085558576223
0.01677836439021165
0.00986564831551843
0.01148519709218442
0.04779981308033612
0.02128491650081273
0.01812006652399705
0.2299616020374501
0.01371317171054363
0.01363122138791683
0.1054358054073022
0.01234332374695507
0.006225605344505961
0.006514851070460619
0.008153707779115114
0.01389958251420996
0.00654714419786093
0.01798599854777429
0.01465253942605438
0.06722776652817303
0.0252994167332848
0.00815210165881456
0.01087019931301387
0.2519464226131473
0.0736650242436635
0.01609457163624087
0.02762801067697875
0.03496907769481457
0.04764198351644288
0.00709008603034593
0.006755686975859719
0.01068737664334422
0.07998140792997094
0.1086243114155038
0.01032289692532509
0.0196777189563828
0.006737047422004408
0.01270097161075981
0.03299686189171004
0.01077553788743343
0.007183848234115655
0.02372648414935311
0.04490150358057458
0.01945752850751207
0.01005510048033709
0.04960130505101528
0.01671701680714325
0.01145588788731385
0.01714426414347972
0.01711737556409521
0.007697961447788101
0.01318446705354832
0.008778190265647181
0.01535574237915645
0.01721753583146261
0.1000329739430962
0.005575302028351507
0.02370977011549357
0.006689712420149822
0.01759176706310583
0.01101394636112889
0.009846534953473325
0.01560799910640877
0.03323836771663911
0.02357992142465191
0.01179786814444036
0.02068943102209683
0.01976453047954847
0.01504846452533081
0.1273390036852101
0.03152425006202485
0.008348214443020485
0.01482969092637848
0.06754853204109641
0.03822687877793903
0.00524887607869898
0.006525525476853335
0.01742582754106211
0.005985812675729357
0.03112972573978381
0.04223167891927684
0.01976159223341887
0.00971187894457236
0.009535846136423323
0.02295515801202205
0.007123340461065567
0.01290368295288187
0.01798254170992973
0.006394476440385935
0.008700409662665262
0.01556986369763842
0.1245150019027549
0.03667340055857112
0.01395797870768182
0.03437304937836813
0.007959911847494954
0.008486814165502463
0.01673483212226056
0.01157788396053551
0.005053628189726304
0.00625810290870143
0.02257250696154898
0.01540004481990283
0.02460706104974522
0.00799889977058663
0.008167582229808745
0.009459363960014892
0.01073258654376667
0.01926206566247633
0.02130762972518882
0.01510462430170346
0.005810892141732595
0.006228764752286294
0.00516213504301445
0.02231116688245569
0.006979164182805801
0.008209184282067891
0.02185309074718108
0.07865833125300119
0.02809139932901092
0.1417031853545187
0.01616974873934372
0.04112532519545903
0.005324735464189679
0.01178913184620986
0.1319009259792335
0.00994051209991656
0.03920158842468353
0.01411094483876743
0.01979544646548086
0.005806600161599999
0.008292640506236577
0.00769388049637809
0.007851321024905851
0.01215997165612616
0.008175218125502804
0.01139471321545144
0.006904565141410491
0.01016268604778492
0.02624557875708491
0.01082886549696288
0.00811666437548242
0.01081987057722581
0.01578166063121274
0.01223481711629892
0.006540599960918769
0.006228333212926963
0.01864811788704786
0.04648438225355783
0.02696344506362805
0.03061106208492148
0.02027262824853113
0.01278222816283109
0.009680283666857924
0.01110004637913618
0.05684293240817635
0.007676550467563602
0.01336014735523039
0.02206302185169068
0.02497944972321667
0.01892861313364539
0.007429257386345779
0.0089410297455588
0.1588521768226557
0.02940783946726932
0.1950471769035279
0.006980477158946801
0.006411933678373898
0.07705702371560488
0.00547326207784874
0.08801002150764034
0.007906562648509818
0.09889422123532084
0.01232440386550131
0.01339041368499785
0.01735925371291858
0.1294157504567963
0.01747424416760728
0.04728681583945638
0.06922334989207581
0.01387661482941606
0.01508970483858914
0.01666828104676848
0.01086832449694023
0.02218726789813357
0.00819607921651975
0.00952340379827952
0.05985521156452807
0.04160813799245479
0.01000876075337205
0.1143658055270146
0.00716350722209569
0.006952478573592356
0.008607919750542406
0.06611863498378361
0.01308370483867953
0.08533218932842596
0.01224602031263792
0.03954666450682758
0.008526890543611509
0.01662120917518526
0.007268901742112008
0.02193492764862071
0.01062640170903237
0.005915234833337888
0.06841734733504154
0.01189062028985088
0.07791786567750564
0.01273248866442106
0.01279575793474147
0.1308964449481064
0.1535248600379582
0.01015667152845307
0.02293757781141354
0.01702810578936259
0.005874137721658746
0.1150427921347962
0.02779515775093959
0.008531812606082798
0.0061832799935922
0.0106328042641991
0.01009375045201226
0.008122982555620087
0.02327848774525478
0.01737155198499644
0.008295740249106594
0.03814585857491544
0.01296914012831657
0.01423866237032031
0.08248923401192831
0.007217782232426739
0.008549468460125801
0.02871503944206802
0.01061182653147079
0.01088630385427782
0.009408375854791836
0.022262530311489
0.03582099155161145
0.02074621783550067
0.1725802082444524
0.09809715138063013
0.019882478473285
0.006836768393981791
0.00817916767595051
0.005781700545882069
0.007425576530216002
0.01618994056243441
0.1421534578723079
0.008292461214940906
0.01089540088385352
0.006293757038197168
0.02002895591509402
0.0445713903443993
0.007053689483004977
0.01266719762938883
0.01437179489095651
0.01083036816933516
0.007446554670750873
0.01399619604963184
0.09726993631120982
0.01404472277030507
0.01710987166550364
0.1619198967082043
0.0205370586009887
0.02161259312033412
0.2264355624144725
0.006095091352313386
0.02042257195668908
0.008679211683231595
0.03589615773659222
0.007247207757162548
0.01355532413676356
0.0242278341909331
0.009027093360606607
0.1696586956466928
0.03846820176389742
0.009897223350624153
0.009618900887479362
0.01234636310172913
0.01914186565742328
0.05159913995238159
0.01232967285063554
0.006160811836901235
0.01089992030463898
0.01065426258563879
0.0108474254325121
0.02736864226777742
0.01282828630570316
0.00896282308637099
0.007586621311831782
0.007837643314252908
0.01295722244514285
0.01463117828518357
0.005579791177087847
0.01705627092691551
0.006498912904217454
0.007646060489062653
0.008769424825272976
0.02637534059637399
0.03484696741519965
0.007109150959117123
0.005919869251492718
0.1441361171207144
0.01118096126492534
0.1634511153867746
0.02547180690789479
0.04156416374045218
0.01436466288757356
0.007846440086385154
0.02365003865852857
0.005168437332042622
0.01371918516728831
0.007576609600275798
0.1195206363720737
0.01108607731572149
0.03207529671377567
0.01113137978648635
0.0166550205144706
0.01810953745328641
0.01065342152585549
0.009582615942872252
0.01174722476875848
0.0649999800495569
0.006449193369381065
0.007391382710245215
0.01961914054323792
0.005237875017582705
0.05232778742016914
0.01220215032778192
0.01272743760121214
0.01951074997580281
0.007433290598375806
0.00526256887129883
0.1125227866910554
0.01094091376065625
0.006442459203183265
0.01376613676865773
0.005808441336322823
0.09962441224335605
0.02530399462125034
0.0649082050614137
0.08470482314248376
0.01183449845085066
0.02098984664553366
0.006949683046928757
0.08125708339406584
0.02416452257070457
0.02147738511452014
0.01423839856486291
0.02194980695667455
0.01531440177468379
0.01083265241283872
0.007625565736990495
0.01229199519960777
0.02919645085891937
0.00894691099029804
0.01001600744353006
0.008753945914522462
0.02581855771761233
0.02572675242765734
0.01861997306769592
0.02022000395532552
0.008656111052625214
0.2861591340989326
0.01156029009024679
0.00630762638475622
0.1551640348508412
0.07652192481395671
0.02869274751408217
0.1370624777606695
0.02261330059810789
0.1403892510551718
0.01396157219166069
0.01704842763260609
0.006340848710560322
0.006917648501563673
0.01931351854537332
0.1547138159705288
0.02099855148862171
0.01998175197616493
0.0110901122344866
0.07540778386118137
0.01955131400597349
0.05019885506532391
0.009497757798108145
0.01047366273811143
0.1541546008184677
0.0137809381130649
0.01570987721314453
0.005644178523704474
0.0151617437041331
0.02039601868754814
0.01302079624465567
0.006222519179302324
0.02126336419983884
0.02283356378123975
0.008333376757062238
0.03491374969678491
0.01837973191898868
0.01196908476674421
0.1593893324676117
0.01731630292083105
0.1116156200694303
0.0204222481220747
0.01734438016479449
0.005187041593885925
0.01375625243857974
0.008315922099367611
0.02550554329911324
0.02215653268482049
0.0722028741279885
0.2469555850865942
0.006318562954317914
0.00688547253655813
0.00726334253970155
0.008413132488100687
0.1494574825861509
0.01907907231245207
0.008390600356865242
0.02213198657192409
0.05442042972380039
0.008102134875660505
0.01313263596752314
0.01645559944805511
0.02212776123549704
0.009432794838815955
0.00764396970101499
0.00694468424146334
0.01424476866973795
0.1346058993746063
0.02245418567882342
0.006422676932065325
0.05481362384610453
0.01505711860374208
0.1839676189681893
0.0107848185835668
0.1246881714635384
0.02341109561141309
0.01275335655197792
0.09433770640853593
0.01990919993275456
0.007384768258980525
0.1216357036285712
0.02616063295850116
0.005528143481162505
0.1336907082035852
0.01685558941527465
0.007287123303915161
0.03253275180001451
0.008301804264625479
0.186719584124462
0.03317282501396773
0.007730122626105353
0.02854668990204359
0.01219748441785594
0.01383141026203393
0.0102753465064403
0.04394198080156917
0.03929072099046171
0.149671172079887
0.02134125217386791
0.007072623787014597
0.007088692419588797
0.01725804715087163
0.04106938509311144
0.0287741750004697
0.007210582889808984
0.01081967255752177
0.03762015765972313
0.009325116387327921
0.008368465691238745
0.01529734916619641
0.007913651024098217
0.007312211680119945
0.01370447476603303
0.01092759904292888
0.1026362990104717
0.0216683936066551
0.01052401184266584
0.005955544257582691
0.1540348225014042
0.02252277922050418
0.1130995773228802
0.01444312023874074
0.007394395647059369
0.02623172444823464
0.0122961520795372
0.007351799161545817
0.2244643026819041
0.009593267255381462
0.03116679253459176
0.04784822126128396
0.006854722177110138
0.03885149293251706
0.1589765060507675
0.01220420516271553
0.02182685489809733
0.01705254076675308
0.01634560999798553
0.01585424110825159
0.008754051505656515
0.007349820972869135
0.02441139264681034
0.007262223137900478
0.0258713109424622
0.01528288188663315
0.1596269039825184
0.027816964813126
0.007369930268102139
0.03397955700767839
0.005462298495943214
0.01884446115913477
0.0114012936805412
0.01914851791036576
0.01046291539227106
0.02193397407563053
0.01791059065115716
0.005480693342727264
0.01469246028173873
0.0150657899957589
0.008223641061213453
0.0121981959624197
0.007101219754950132
0.06479566367631305
0.01637351744858977
0.02549007273429392
0.006070013777728003
0.03169919337388286
0.006355748547570258
0.01167093377354665
0.008076497813990504
0.009825575604231503
0.01736483594699123
0.01288571657756268
0.005600354585013297
0.006932846232033408
0.00645320763382008
0.01405788805960897
0.01276795927722527
0.01460921995160511
0.009989744427503085
0.02464938726407443
0.01067851231340879
0.02992826177193075
0.008888613679109056
0.01479871368340834
0.01698162019151913
0.01042206160383995
0.006233168904166191
0.01191084018905678
0.02377007314855434
0.03822811208628334
0.03153279845531879
0.006947213750252436
0.004643555549608667
0.01056558759513355
0.1530720644896863
0.02232736642423084
0.01257853682592315
0.04981242435634462
0.01682387817222534
0.01446269957837829
0.01050200705778978
0.006208037778235692
0.02001194488680525
0.005896898350294808
0.01037229335655623
0.01400753076299907
0.01198219183997982
0.05963666637445661
0.006936409882695101
0.01480054777376218
0.0601943431361866
0.007271675967662242
0.02106774236392714
0.1634022074762682
0.01066881435262917
0.008892987590860007
0.06705376651220138
0.008203501561749956
0.007869255991490886
0.01544509081402412
0.01449916420465284
0.005786879697445989
0.0151452316793786
0.06932415194679804
0.03165824275916761
0.00570929119087078
0.08904382896608334
0.01254118096153463
0.1764636452448585
0.01175109271965628
0.02187344786036714
0.008048164758626844
0.01094247944862301
0.01857748921759263
0.0150841612624185
0.008525778866782407
0.006318680498990026
0.0155561886458641
0.005991811715070698
0.1544905602281419
0.005476119179128841
0.08465424684814507
0.01689624068842755
0.01798007982958423
0.006028069552316161
0.163777936083176
0.02284244959282526
0.02923743790087585
0.0100147110085091
0.007924680562335903
0.1317343021138248
0.007086904069957225
0.01982540505567455
0.008571009902006689
0.007134864437372017
0.01022316547993216
0.005733522265622277
0.01898740909642013
0.02361522237787111
0.02460781022187443
0.02817186073210057
0.008529505538645734
0.02466105866554626
0.1755056693566149
0.01651453359869681
0.08046919277074192
0.005502247178406691
0.009026904540855736
0.01487845177910494
0.02071909202025179
0.008910146880401504
0.1333813775661334
0.03262739197755265
0.006238350737364205
0.009860038546978228
0.2340591550323824
0.1178808715213307
0.06070100352513514
0.02119417214270387
0.01857426449568093
0.01101640413188397
0.01147280353396279
0.157946648367551
0.01555323795309591
0.01087042548521485
0.03162854329199616
0.02424897560453895
0.02118434173948208
0.03650788877008222
0.06172036254102851
0.01891348440709842
0.005947117481288369
0.02484236601110944
0.02515206982367429
0.02459643206508019
0.1983884851722822
0.006839201994298791
0.01504564779398826
0.006033273325603257
0.006440188160800532
0.08674573625274849
0.01095324976239863
0.01866054059467705
0.1998554218463505
0.007031696670990608
0.1366327181031485
0.007112885486593757
0.09000993584440727
0.01475804109859275
0.007215371758889299
0.04532905609351279
0.0085051567585923
0.1076741173097244
0.04911516505535189
0.01006905005860967
0.01060196732888782
0.006205997834583526
0.006836183655646567
0.03494066161225897
0.01339820918860445
0.02478474297852527
0.1300677328386557
0.03153862212638603
0.01574550726244132
0.02325858727214472
0.007737880734235832
0.08973394646045701
0.01032551568468677
0.0114797969292007
0.02665537983177006
0.02983111937212998
0.009498268611710239
0.1610781006554724
0.0165530630738758
0.0540544256719595
0.01774531367111663
0.02334604379759384
0.00780749843279273
0.01974440031070851
0.008554722127014379
0.02570653203957131
0.01675329850016915
0.04030384696851914
0.01593680522521246
0.0226624298523789
0.005914935887485797
0.2086853125022124
0.008689965799651702
0.01422019520432875
0.005041333604336946
0.1278392092752365
0.09897510733620213
0.02043481802793361
0.105617820402245
0.1024884426968166
0.03394134107161364
0.007647406935543714
0.01363421594133771
0.03436682688949132
0.006122546562948652
0.00818601542070254
0.02089191116000165
0.006157400188253169
0.09043094573589154
0.2052475359432771
0.00927821948274977
0.1449309402670396
0.006149675231816576
0.07325222692512258
0.2305142261288424
0.008625050579491292
0.1233337259060396
0.01082832874954086
0.01548916636773823
0.006778021242538746
0.008348107524224812
0.1441361444205577
0.06155227532577692
0.02084805249068832
0.01050105022424566
0.02897779171733598
0.006797247606878951
0.2390409269293262
0.1037721148522588
0.03168690214158661
0.02929062380803013
0.01672473250753413
0.0104202854843014
0.02845449140454484
0.005306845693103956
0.01707717572602369
0.02045064622799637
0.0987687441052562
0.005095634672291785
0.03402091186256215
0.02145867055393692
0.310969102906674
0.00570112645693677
0.02823957574850993
0.01410674020749677
0.02513729232522097
0.1167233053423561
0.007640444008916191
0.1956454812515561
0.08633536491585593
0.01392594021045988
0.05785652046250309
0.02081741583395539
0.004663459789214915
0.004903525213029061
0.01960282258849224
0.05192554000982426
0.02198042925885777
0.03326669398677058
0.03627437511081502
0.01890705773580116
0.0433045457915611
0.0608217386804964
0.01337927459818268
0.0123439510447272
0.1282665379363996
0.1827879697868542
0.0276247279765294
0.02622509721982657
0.01375502247174258
0.008031975986455157
0.01317684897258789
0.02901635540775866
0.02158438504631116
0.1230331904967652
0.005871680734411014
0.1829467740426425
0.01141659015032383
0.007474215310734444
0.01639258152562754
0.01293533819911455
0.1235586434300418
0.1550517155271578
0.01443627211540588
0.00967551522522248
0.01264822772731616
0.07075449435045178
0.01034887764547997
0.03286109923298601
0.005796513529093816
0.005607037955437781
0.07256519544338129
0.02564806096169316
0.005062343477588069
0.01554917825460568
0.005451265906166966
0.006839262905072069
0.01944320081391191
0.03690042030386156
0.02376232875891207
0.01948569175463269
0.007898925333604971
0.009011509640122749
0.007003479331209768
0.01056234431591974
0.009222551348847155
0.1897798589558949
0.06190057886941542
0.0137444800576444
0.166734470928075
0.009518245364331544
0.01038966533120788
0.00622404862222307
0.01386085828246671
0.0822081278601911
0.007760753125781694
0.07526866183827911
0.009680069284074959
0.01357006014028938
0.01632235000634006
0.01911243466231791
0.005620694786971681
0.01033915630881497
0.00726422191367318
0.006210494799661789
0.03829881773705159
0.006399308091884599
0.01119092527023192
0.007112467814200174
0.05012020425018127
0.00635159261729222
0.00963920933893914
0.0120206437908397
0.005041972233827341
0.09390402851423786
0.006408050623918052
0.01083436615887079
0.07130588840460944
0.03331163115775065
0.007881386380253673
0.0155464987275102
0.09850879928873733
0.02017333863839269
0.04916271494855989
0.01096626986848671
0.02157633085221369
0.01445438391943425
0.01500218026251439
0.1854490973166291
0.01333543899435155
0.006783110186331798
0.161760424703159
0.07148434908359499
0.01038387868188264
0.02130315611754452
0.09085809079512126
0.01469191197853525
0.01773937431901411
0.02792345911116386
0.01573874010970393
0.1469914972986901
0.122413789751117
0.03066053149224897
0.009991517469913702
0.00617141512177296
0.006296208035966539
0.004642699665251444
0.01951059777172826
0.009424926809423702
0.03722601475979263
0.01282067096286893
0.01324081234932035
0.0193940699813693
0.01369005021154175
0.01849832441014312
0.01003925816300882
0.01751211602850623
0.01388406114902017
0.2032456751633352
0.005507273806086996
0.008272986687547286
0.01827173652871632
0.007807673907922183
0.03162187003871543
0.007866302858379609
0.009141781164144248
0.1704844372611821
0.1382465811435129
0.008957154822159469
0.01040788831181838
0.005135527199008382
0.007118646924500137
0.009492882821215718
0.01624072569229616
0.0106872110377825
0.02301222115186484
0.008262198556239272
0.007073748560225761
0.1141344283493947
0.01008646293078897
0.008501276320162706
0.006621978464292583
0.0228121373618539
0.01141991558467828
0.006823762012663378
0.01109935974990629
0.01607923014117754
0.04037595137070047
0.02230324932542013
0.03916276728825737
0.009401259078569047
0.01838145687420085
0.01715258516923522
0.005720018674860233
0.00626616012718162
0.008282907774406266
0.01984366907844426
0.005341784523205033
0.01012632947730244
0.00759834532213678
0.01096077882871933
0.01149232733855566
0.01843280850952907
0.01138911647154866
0.01143643491407724
0.01984078746261038
0.01701117107566701
0.006192049625556254
0.00485322403358423
0.01367736971285791
0.02640656423306077
0.007521479403109987
0.01575597696360631
0.1413883187960758
0.01910315793210821
0.009088774896374004
0.1044932981411031
0.01562033481950843
0.005548986755428315
0.01270883305139415
0.04616841497547898
0.006595441548675256
0.2674034311475011
0.009708860292031421
0.05658218835904593
0.009464596301824047
0.0211201891358894
0.01023600664010744
0.005303578171502018
0.006397637894177514
0.03034906179488355
0.03290233461447038
0.02186474907775797
0.007051469493141719
0.01763853777677023
0.01019413193771737
0.01172403245660511
0.00985315948890896
0.0246692498842351
0.006322969974705581
0.06892562982435417
0.0157903685887887
0.1475032164146214
0.03155622864715137
0.02797767463109478
0.02312847361973703
0.01455526531690341
0.01244387154828266
0.01248266397836931
0.01026629334827327
0.01768600831632434
0.01019351055216073
0.04447966502134636
0.04219959028881865
0.03683639892671635
0.01648611894781103
0.00835951832546495
0.01652396425744189
0.01869811541382835
0.02076444017947575
0.1553335053567186
0.1597230891385306
0.02606911034662742
0.02162403424911955
0.009580024418208433
0.2194813764856228
0.008631263731980117
0.02004123513355164
0.007579448355919895
0.01732291303698541
0.1109719398505761
0.03229352562929123
0.007173723411393679
0.1495286607501509
0.01122249798105143
0.01033913907386174
0.02554514960619373
0.00970030314221906
0.01766065154934394
0.0213203856035072
0.01199737634868813
0.007347904430010908
0.006908627172072883
0.009641475181112262
0.0130017058361426
0.006017958452661146
0.01364392115860937
0.01819014630754005
0.1357990187305786
0.019861552609782
0.01020643926249798
0.01003786993272998
0.02626987707728574
0.02170015518411949
0.03087689885737458
0.007760877622037214
0.01072841283729918
0.01307779287974141
0.01418373451632221
0.09024271960793329
0.1605068560783603
0.01294666740158808
0.03865597577922224
0.00671465416983073
0.02721315471155189
0.01104406502117142
0.01081830413569089
0.05845244400949323
0.01824677573570229
0.01141121726125236
0.01542272130400071
0.02690588113695091
0.035427079025124
0.03506854285150887
0.00948667170330306
0.008838435676042564
0.01365726095252582
0.009446649556449889
0.00473520847645666
0.01406423807623131
0.06492958827043857
0.006831896096476096
0.01295017554107898
0.009552069369705103
0.0106774157083757
0.01048875935978265
0.06098167697988418
0.01191153112386388
0.007734470133482577
0.01267898431216071
0.009870343650550197
0.01052772518370012
0.01534679296976068
0.01664336846184388
0.03195250510991707
0.01268204576942637
0.0148615476951831
0.01225902363759353
0.01924833091112174
0.0855106285574328
0.05123032018341768
0.005028170660695296
0.04801527131120094
0.02582825348869132
0.007158407095236537
0.01519285412758601
0.03194205901825444
0.006216455807601107
0.02861480907473377
0.1123504094937206
0.01182700020419238
0.008301997512299857
0.0322824459437419
0.01479456811008571
0.03616674589014698
0.02437644085129531
0.07344199853920889
0.01973087103169857
0.02168713928854198
0.01315821540702593
0.0231138134862208
0.007880204946732559
0.02799389269803735
0.1232687162076315
0.02380637084155729
0.01745483687448717
0.005325396786420212
0.1962709381974871
0.01755771251348441
0.01775916611784195
0.02618737814992191
0.02761709468186233
0.01300719019874365
0.005540572515766396
0.008986037649083383
0.1026818935290641
0.2034264909779541
0.009809459450939136
0.006480623712533428
0.007894185191746703
0.03047775646532962
0.009765786929784696
0.01514334551022348
0.0493929956122805
0.03338802612638756
0.006112686494988203
0.007559292142209268
0.03310507729919335
0.01252936124621059
0.01045668302674328
0.007947479931397364
0.009104913259164136
0.03744537984057479
0.01528373002381517
0.01529059182427539
0.1809493019363613
0.1537803372912977
0.01786640146972743
0.0257723036012231
0.01173037495275559
0.03874996996458319
0.006986364088859086
0.009326821315472985
0.01060270279287621
0.02869732601416508
0.02697998319903577
0.0355726023195918
0.02017274068397099
0.06666056637472732
0.02990291656840582
0.007848077329677077
0.0238449497670468
0.01085185329955444
0.0274818429721047
0.008650948068227407
0.01145118711596111
0.01131516141049538
0.009530945571258389
0.0054322227987741
0.1045422386318797
0.0334758912386802
0.0288561625114864
0.006228869312030295
0.01215641179439249
0.005757184122010767
0.006438725539764199
0.008108581283221212
0.0275745351215494


==> data/mlp_old_examples.csv <==
whatever

d1, p1, d2, p2, d3, p3, d4, p4
9.999999778196308e+21, 9.999904076704227e+21, 9.999999778196308e+21, 9.999900699004506e+21, 9.999999778196308e+21, 1.000327614692522e+22, 9.999999778196308e+21, 9.967148270714454e+21
1.001675931727915e+22, 9.995320296290912e+21, 9.769372706272618e+21, 9.735256342604403e+21, 1.084372409512101e+22, 9.866136119878487e+21, 1.0365124302124442e+22, 1.0402139585373893e+22
1.0033516191145804e+22, 9.997231630130033e+21, 9.546866266591868e+21, 9.50793602551297e+21, 1.140159059726879e+22, 9.783975166269484e+21, 1.0719289562649973e+22, 1.0729806892746953e+22
1.0050265839022041e+22, 1.0000379984919147e+22, 9.340185500190954e+21, 9.346704071424456e+21, 1.1478226368608776e+22, 9.706142620503127e+21, 1.1052093344145306e+22, 1.0988165481908549e+22
1.0067003401066466e+22, 1.0019154255914585e+22, 9.156833674528935e+21, 9.261389612913875e+21, 1.1019112863949514e+22, 9.696633700898493e+21, 1.1353392176855182e+22, 1.1197804209466088e+22
1.0083727280788195e+22, 1.0034227060597533e+22, 9.002990183492377e+21, 9.184638922817576e+21, 1.0148257992056322e+22, 9.662631616070822e+21, 1.1614817189597435e+22, 1.1383137080203452e+22
1.0100432803063786e+22, 1.0056749285257083e+22, 8.883830193017735e+21, 9.078271501642479e+21, 9.112616647292155e+21, 9.570497964454542e+21, 1.1829334028034951e+22, 1.1574559794003347e+22
1.0117116634173985e+22, 1.0073913449016992e+22, 8.803758124584529e+21, 8.95541420760637e+21, 8.21682780057119e+21, 9.44778579275916e+21, 1.1990927892972818e+22, 1.1733747118259082e+22
1.0133775123740187e+22, 1.0096681858728047e+22, 8.765212648803679e+21, 8.896017025968376e+21, 7.728534609710054e+21, 9.335219953947313e+21, 1.2096207894949021e+22, 1.1892738008165445e+22
1.0150404282734206e+22, 1.0123335128893058e+22, 8.769114384562097e+21, 8.854728119142643e+21, 7.790710356187485e+21, 9.197691596985835e+21, 1.2143816831994606e+22, 1.2029460093250275e+22
1.0167001344784787e+22, 1.015428238778872e+22, 8.815374616664587e+21, 8.914018810880464e+21, 8.385599464332156e+21, 9.132548374178153e+21, 1.2133725263586226e+22, 1.2055947227208329e+22
1.0183561735923558e+22, 1.0177906556195767e+22, 8.902036865324589e+21, 9.011157375654707e+21, 9.323214430464093e+21, 9.082853852690677e+21, 1.2068406879780147e+22, 1.1992343465815068e+22
1.020008274695387e+22, 1.0201793059281107e+22, 9.025501127162626e+21, 9.183969700667283e+21, 1.0301836689906585e+22, 9.04727561794459e+21, 1.1952541096511065e+22, 1.184518659317018e+22
1.0216560375653395e+22, 1.0212805094843796e+22, 9.181345412702387e+21, 9.312109325640159e+21, 1.0995896530793488e+22, 8.96620869599741e+21, 1.1791893708774574e+22, 1.1645590281453211e+22
1.023299152579739e+22, 1.0227936877330458e+22, 9.363905341502779e+21, 9.451015531199937e+21, 1.1146163341291216e+22, 8.89653983495129e+21, 1.1593892841206067e+22, 1.1449678767452456e+22
1.0249372379881486e+22, 1.0247518717626265e+22, 9.566350008460245e+21, 9.547952139877413e+21, 1.0652836575203006e+22, 8.760311542737518e+21, 1.136756069039889e+22, 1.1264363977084299e+22
1.0265698363937309e+22, 1.0263891294586826e+22, 9.781562952107352e+21, 9.705496028501158e+21, 9.593029605331671e+21, 8.673598349305755e+21, 1.1122292231368664e+22, 1.1083082696744126e+22
1.028196786388179e+22, 1.0292313067632464e+22, 1.000198377216184e+22, 9.903010955910653e+21, 8.211592904765068e+21, 8.669887741653592e+21, 1.08680755025089e+22, 1.0872144988557346e+22
1.0298175764786835e+22, 1.0320510461141198e+22, 1.0219953569691781e+22, 1.0139377812782868e+22, 6.859189609174355e+21, 8.700733671756662e+21, 1.0615096454306106e+22, 1.0667845647793962e+22
1.031431971809561e+22, 1.0344704308512828e+22, 1.0428196005442975e+22, 1.0384376091019823e+22, 5.883074148282261e+21, 8.75095181146761e+21, 1.0373025326710942e+22, 1.0470680791692612e+22
1.0330395686401416e+22, 1.03605714399781e+22, 1.0619637718803798e+22, 1.061583866863532e+22, 5.550086594413464e+21, 8.801965417054928e+21, 1.0151257886387406e+22, 1.021102640608745e+22
1.0346400177655323e+22, 1.037842060388016e+22, 1.0788464237199873e+22, 1.0777883372922994e+22, 5.941876544707165e+21, 8.816128919024637e+21, 9.957593070466383e+21, 1.0014582543740897e+22
1.0362330869688774e+22, 1.0390850116639238e+22, 1.0929727899043696e+22, 1.0888975951915527e+22, 6.959381366006329e+21, 8.800510538871009e+21, 9.798674959433686e+21, 9.84341553892324e+21
1.0378181952682328e+22, 1.039188158608944e+22, 1.1039222034420048e+22, 1.0965711783211689e+22, 8.34551170798907e+21, 8.767044637485693e+21, 9.68016061977906e+21, 9.735584991027992e+21
1.0393951522281845e+22, 1.0388286592084938e+22, 1.1114834516676343e+22, 1.100975156917407e+22, 9.744878072102048e+21, 8.743138730219145e+21, 9.6049868382642e+21, 9.648697087397598e+21
1.0409637502609372e+22, 1.0386437081585624e+22, 1.115563348771781e+22, 1.1048743906271658e+22, 1.082147979181659e+22, 8.737791512703178e+21, 9.574524529967085e+21, 9.660459108637686e+21
1.0425233753991979e+22, 1.0391207378753428e+22, 1.1161728705193176e+22, 1.1110806433837754e+22, 1.1332478814783999e+22, 8.79660276459473e+21, 9.58876128360046e+21, 9.643000763944695e+21
1.0440738429250132e+22, 1.0406613410226383e+22, 1.1135278466447304e+22, 1.1145513028541898e+22, 1.1207958278513436e+22, 8.820689262248093e+21, 9.64500831384734e+21, 9.645392839451852e+21
1.0456149681204296e+22, 1.043082634511987e+22, 1.1079679206878857e+22, 1.1115303031775078e+22, 1.0552276429199169e+22, 8.857208144584906e+21, 9.7389330918955e+21, 9.708512419904706e+21
1.0471461484530751e+22, 1.0463780489813155e+22, 1.09992438092263e+22, 1.104266831727787e+22, 9.601254326141387e+21, 8.858899532118007e+21, 9.86499270255239e+21, 9.799939644096233e+21
1.0486671094848474e+22, 1.0482352758532338e+22, 1.0899647178456024e+22, 1.0957371890757985e+22, 8.657075257999444e+21, 8.809215200904297e+21, 1.001584825314828e+22, 9.9075854916302e+21
1.050177855613793e+22, 1.0494375724668022e+22, 1.0787385312827815e+22, 1.0827795566926443e+22, 7.984362817995858e+21, 8.753877363419494e+21, 1.0183078166311616e+22, 1.0085902176360587e+22
1.051677615422554e+22, 1.049431782878375e+22, 1.0669361768775549e+22, 1.0714597893757695e+22, 7.739657761917845e+21, 8.737923544258464e+21, 1.03577152078363e+22, 1.0230861613444714e+22
1.0531663590044138e+22, 1.0494022328436715e+22, 1.0552921239992303e+22, 1.0620511922906856e+22, 7.925905199830125e+21, 8.708304935213806e+21, 1.0530206987825986e+22, 1.0399099066287185e+22
1.0546436676653448e+22, 1.0503049296910523e+22, 1.0445304520720379e+22, 1.0503730167287e+22, 8.395238434172124e+21, 8.691771345770474e+21, 1.0691135635034909e+22, 1.0533773126247329e+22
1.056109246296426e+22, 1.052220652340787e+22, 1.0353490980919409e+22, 1.0408669466183999e+22, 8.912514078640317e+21, 8.652233584934811e+21, 1.0831420146589825e+22, 1.0669711492638019e+22
1.0575627751596761e+22, 1.0561419791973896e+22, 1.0284108428303116e+22, 1.0305703962572543e+22, 9.22686538760636e+21, 8.607430900630474e+21, 1.0942439009924787e+22, 1.0777273416648462e+22
1.0590039868538672e+22, 1.0598646300203136e+22, 1.0242492867567887e+22, 1.0262053817142766e+22, 9.168755437216352e+21, 8.602535294321476e+21, 1.1017261330348804e+22, 1.0847779177567133e+22
1.0604326236534738e+22, 1.0624319773566403e+22, 1.023315296928872e+22, 1.0287640217981207e+22, 8.704003175134968e+21, 8.640149965339693e+21, 1.105004538059327e+22, 1.086035130138238e+22
1.0618482039724028e+22, 1.0646345661084988e+22, 1.025982209880945e+22, 1.0347230546428806e+22, 7.952035562056174e+21, 8.652206607317512e+21, 1.1035967576758855e+22, 1.0896027067207897e+22
1.0632506209381242e+22, 1.0671969317775424e+22, 1.0323913018620607e+22, 1.043505341317481e+22, 7.165724373430304e+21, 8.667577177341449e+21, 1.0973239972201304e+22, 1.0877756693595376e+22
1.0646396462920238e+22, 1.0681026663556485e+22, 1.0425829724478606e+22, 1.0541303267969594e+22, 6.642601431567599e+21, 8.674293988322416e+21, 1.0861397288784115e+22, 1.0795514710377451e+22
1.06601470872786e+22, 1.0699095791356751e+22, 1.0564966447049194e+22, 1.0640228783230554e+22, 6.65083042288048e+21, 8.645346094564841e+21, 1.070131119293751e+22, 1.068998727870258e+22
1.0673757154468514e+22, 1.0708347728705696e+22, 1.0738291326999245e+22, 1.0749939434436648e+22, 7.318609330020981e+21, 8.597517228805422e+21, 1.0497012423920173e+22, 1.0497219242057357e+22
1.0687223414333607e+22, 1.0719714229224993e+22, 1.0941825887056767e+22, 1.0900114022297084e+22, 8.601755177627428e+21, 8.626588149118052e+21, 1.0253776737589334e+22, 1.0277196757473427e+22
1.070054280583351e+22, 1.0721743030488379e+22, 1.1170612631602257e+22, 1.1106981646301093e+22, 1.0282791780721046e+22, 8.705548611295577e+21, 9.978156840616492e+21, 9.972224676317475e+21
1.0713714159087847e+22, 1.0720596688461353e+22, 1.1418108278977891e+22, 1.13500629524033e+22, 1.2005621401328556e+22, 8.778326682317837e+21, 9.678766285103412e+21, 9.685804742817922e+21
1.072673335312704e+22, 1.071934979829499e+22, 1.1677143819856525e+22, 1.1619501997537158e+22, 1.338474156723488e+22, 8.875401704116087e+21, 9.365026825770924e+21, 9.353665383005114e+21
1.073959772713295e+22, 1.071948359566595e+22, 1.194002707089023e+22, 1.1848374807454823e+22, 1.409199362131072e+22, 8.946229628538766e+21, 9.047029934270387e+21, 9.077508748436058e+21
1.075230486657804e+22, 1.0718172489622479e+22, 1.2198609278726683e+22, 1.2052656916671976e+22, 1.395844148982142e+22, 8.966121874161234e+21, 8.735437559463178e+21, 8.790550713945868e+21
1.0764853333301104e+22, 1.0732474237587194e+22, 1.2444901435858926e+22, 1.2229033253650408e+22, 1.302024753845848e+22, 9.005947751023839e+21, 8.440675571870058e+21, 8.518605635521706e+21
1.0777238460974791e+22, 1.0747447650817038e+22, 1.2671034126460732e+22, 1.2414240054384532e+22, 1.1497087954021601e+22, 9.075562606257825e+21, 8.17298661719511e+21, 8.297987690624545e+21
1.078945929522301e+22, 1.0761793190130864e+22, 1.2869675323212977e+22, 1.2631238063955426e+22, 9.751297126538114e+21, 9.166254483669766e+21, 7.941873158710686e+21, 8.066142073944255e+21
1.0801512950927249e+22, 1.079380064651654e+22, 1.3034700618805597e+22, 1.286084608651226e+22, 8.181919438886278e+21, 9.338326111679175e+21, 7.755216330837945e+21, 7.847713520580787e+21
1.0813398750788344e+22, 1.0825068017227512e+22, 1.3160697183465751e+22, 1.3064260962530076e+22, 7.123359117288746e+21, 9.543046299314184e+21, 7.619928514691085e+21, 7.668183076168405e+21
1.0825109706310391e+22, 1.085143556830093e+22, 1.3243320195841211e+22, 1.3203954209508133e+22, 6.770128505418501e+21, 9.714479698207064e+21, 7.541484422756383e+21, 7.573912948115031e+21
1.0836648469515435e+22, 1.0871104349180168e+22, 1.3280403732374468e+22, 1.3244148066524275e+22, 7.117359830003885e+21, 9.816964587693833e+21, 7.522457420217207e+21, 7.567593533621691e+21
1.0848011521966268e+22, 1.0869710471901357e+22, 1.3270773519045104e+22, 1.317753538600849e+22, 7.998196616010817e+21, 9.887669817613968e+21, 7.564089196549922e+21, 7.669249573860047e+21
1.0859194219325773e+22, 1.0874300013755601e+22, 1.3214343710383268e+22, 1.3057647989427236e+22, 9.13377276393857e+21, 9.929923855955354e+21, 7.6661442781453e+21, 7.799452093752862e+21
1.0870196152575625e+22, 1.087776203282384e+22, 1.3113671612105493e+22, 1.2946841608913366e+22, 1.0217986776486157e+22, 1.003160774682324e+22, 7.82490695121918e+21, 7.927918115349513e+21
1.0881017282133406e+22, 1.0892990242480259e+22, 1.2972125054715935e+22, 1.283008979079611e+22, 1.101880186928462e+22, 1.0179857168988279e+22, 8.035565992581945e+21, 8.103904616082269e+21
1.0891651859752325e+22, 1.0915751681287594e+22, 1.2793935930926557e+22, 1.2740123140258735e+22, 1.1426716716151563e+22, 1.037900251381209e+22, 8.29211429742106e+21, 8.304171779425763e+21
1.0902099450025778e+22, 1.093806150229089e+22, 1.2585460126031391e+22, 1.264371253354594e+22, 1.1494397734941454e+22, 1.0561649290836938e+22, 8.585794675634726e+21, 8.534114524108417e+21
1.0912360118924463e+22, 1.0959023396805323e+22, 1.2353414235507124e+22, 1.2436418826795934e+22, 1.1388663120091538e+22, 1.0750877858814862e+22, 8.907347820947075e+21, 8.864583301347146e+21
1.0922427898299263e+22, 1.0971318975853998e+22, 1.210503685017476e+22, 1.2156515245715419e+22, 1.1331015567117568e+22, 1.0837119869732681e+22, 9.246768659131432e+21, 9.277154023604835e+21
1.0932303315915762e+22, 1.0976908879775471e+22, 1.1848317909927109e+22, 1.1847133718311808e+22, 1.1511626554383123e+22, 1.0930371020986968e+22, 9.593139332194077e+21, 9.655575918013988e+21
1.0941984718108469e+22, 1.0977937640029023e+22, 1.1591096404904633e+22, 1.1530570550391471e+22, 1.201325927759816e+22, 1.1002007673595272e+22, 9.935734493433175e+21, 1.0039627364733915e+22
1.0951469633175246e+22, 1.0979253166109238e+22, 1.1341088113974785e+22, 1.127282007032487e+22, 1.2779603462606966e+22, 1.1136926964230828e+22, 1.0263942575809148e+22, 1.033069708892687e+22
1.096075694401228e+22, 1.0977512973454004e+22, 1.1105501351806386e+22, 1.1074082851023151e+22, 1.3613331859838809e+22, 1.126975625038775e+22, 1.0567897287652008e+22, 1.0535279263663335e+22
1.0969844007393615e+22, 1.0975073381452341e+22, 1.089062239581133e+22, 1.0906746157688571e+22, 1.4241473414579427e+22, 1.1419664435376869e+22, 1.0838986589787996e+22, 1.0735127016097391e+22
1.0978730220786882e+22, 1.0969796416132318e+22, 1.0702009259675846e+22, 1.0731835324574432e+22, 1.4392821515598233e+22, 1.1523994608840254e+22, 1.106951705422202e+22, 1.091873718960854e+22
1.0987413134480173e+22, 1.0974332728429639e+22, 1.054394056535607e+22, 1.0570499062016814e+22, 1.38910227661274e+22, 1.159919259720311e+22, 1.1253541682044192e+22, 1.1087167426421779e+22
1.0995893078326977e+22, 1.0978068182845566e+22, 1.0419030977891136e+22, 1.0385896165845223e+22, 1.2728504345801328e+22, 1.1611847162400208e+22, 1.1387403132542665e+22, 1.1282252666230354e+22
1.1004166643841247e+22, 1.0998169027814055e+22, 1.0328848998996577e+22, 1.0242353827725485e+22, 1.1072108202906452e+22, 1.1608942978357298e+22, 1.1468782918324506e+22, 1.1417979359040511e+22
1.101223194426103e+22, 1.101717575315979e+22, 1.0273516349007633e+22, 1.0192034884788502e+22, 9.246593471744748e+21, 1.1627962862658195e+22, 1.149729921418576e+22, 1.1458110974902428e+22
1.1020088671723072e+22, 1.1038736023892292e+22, 1.0251160220972622e+22, 1.0206288707240386e+22, 7.651420535418819e+21, 1.1662953575565004e+22, 1.1475361177646234e+22, 1.1439991537848122e+22
1.1027737855370254e+22, 1.105479697726731e+22, 1.02589454274023e+22, 1.0285921250298435e+22, 6.656045424123202e+21, 1.169275997679764e+22, 1.1406595609382797e+22, 1.1318187362646166e+22
1.1035173179607786e+22, 1.10547458103942e+22, 1.0292923010712856e+22, 1.0345341572258147e+22, 6.516443887410023e+21, 1.1680719449262236e+22, 1.129610262046917e+22, 1.1120145795555246e+22
1.1042397072157345e+22, 1.1060979935770573e+22, 1.0347482396164218e+22, 1.038531732135171e+22, 7.274877515066521e+21, 1.1624183454165436e+22, 1.1151371569542317e+22, 1.0950381758778536e+22
1.104940840711902e+22, 1.107198408123782e+22, 1.0416542791873572e+22, 1.0380590758358413e+22, 8.776248042391384e+21, 1.1517957076142927e+22, 1.0980474503625372e+22, 1.0774635820194822e+22
1.1056204369743049e+22, 1.106544941535311e+22, 1.0493421471720414e+22, 1.0403997364200648e+22, 1.0698344613808756e+22, 1.1410810345315319e+22, 1.0792231718190494e+22, 1.062909543635095e+22
1.1062785487795009e+22, 1.1075107793772332e+22, 1.0570865995435282e+22, 1.0414488442358003e+22, 1.2620162349077308e+22, 1.1289071934102844e+22, 1.0596457423240885e+22, 1.0482963730755614e+22
1.1069150547414065e+22, 1.1077889333890233e+22, 1.0641788594406182e+22, 1.0493336958858657e+22, 1.4151861176222104e+22, 1.1272561095754113e+22, 1.0402690343942385e+22, 1.0316882697292142e+22
1.1075297024121518e+22, 1.107729881698128e+22, 1.0699090122274798e+22, 1.0586709663322418e+22, 1.5007035613724417e+22, 1.1254948881005885e+22, 1.0220463883824558e+22, 1.0150378505783604e+22
1.108122547207123e+22, 1.1088236222092721e+22, 1.073644712494207e+22, 1.0658751112131604e+22, 1.5093156432072575e+22, 1.1272235728273221e+22, 1.005846285213874e+22, 9.95151103393641e+21
1.1086936326669806e+22, 1.109186139989043e+22, 1.074833467082763e+22, 1.0698420079888832e+22, 1.450388727090509e+22, 1.1249282833705165e+22, 9.924317019554812e+21, 9.791246210275685e+21
1.1092425792403106e+22, 1.1104304845660854e+22, 1.0729852746779878e+22, 1.067792567133025e+22, 1.347554618197206e+22, 1.1222299718847914e+22, 9.82480068391969e+21, 9.67315553004343e+21
1.1097695056743688e+22, 1.1115130659138169e+22, 1.067771323688767e+22, 1.0580401272532658e+22, 1.2323324050323355e+22, 1.1127606373375845e+22, 9.764687330984898e+21, 9.638422604234822e+21
1.1102744181264202e+22, 1.1115627115026389e+22, 1.0590042894394672e+22, 1.0501417542490067e+22, 1.133097383845227e+22, 1.1066702225290077e+22, 9.746905008593713e+21, 9.665871423839087e+21
1.110757041718558e+22, 1.1108712787776608e+22, 1.046597256415522e+22, 1.0394853504446668e+22, 1.068066456359113e+22, 1.1064443366611742e+22, 9.773043342279065e+21, 9.70792262427538e+21
1.1112174393428474e+22, 1.1110030759170683e+22, 1.030640744770418e+22, 1.0287109804775874e+22, 1.0404486356603939e+22, 1.1068656233374496e+22, 9.842415651845034e+21, 9.832121680938167e+21
1.1116557051174836e+22, 1.1113667613781878e+22, 1.0113943901013059e+22, 1.0145847554704981e+22, 1.0390299762691024e+22, 1.1075283917942915e+22, 9.95215120918852e+21, 9.939221484609504e+21
1.1120716798331829e+22, 1.1116926843323536e+22, 9.892153960283572e+21, 9.965071002978514e+21, 1.0439850239359168e+22, 1.1019602085051223e+22, 1.0098081422680999e+22, 1.0122787572102426e+22
1.1124650930100849e+22, 1.1127793734555265e+22, 9.645978540499876e+21, 9.74592952187755e+21, 1.0339954242358975e+22, 1.0959166078230236e+22, 1.027425803117322e+22, 1.0253513017526388e+22
1.1128363505878825e+22, 1.113284310976443e+22, 9.381731965416468e+21, 9.482868105979676e+21, 9.952523411466704e+21, 1.0784140640820107e+22, 1.0472974812752806e+22, 1.0432904298951067e+22
1.1131852550942874e+22, 1.1139051255880063e+22, 9.106264465153284e+21, 9.182161059015173e+21, 9.2648818421636e+21, 1.061767230218673e+22, 1.0685802383515637e+22, 1.0680086897774085e+22
1.1135115597988904e+22, 1.1128936377825175e+22, 8.827155896950345e+21, 8.909037108412963e+21, 8.407397823312531e+21, 1.0419373005172212e+22, 1.090338189400014e+22, 1.0920173846685767e+22
1.113815506154445e+22, 1.112150648957313e+22, 8.552327549393457e+21, 8.658556078060709e+21, 7.621957724972795e+21, 1.022431038891489e+22, 1.1115908370100774e+22, 1.1117038826383802e+22
1.1140972054315276e+22, 1.1123282011735988e+22, 8.289615705625448e+21, 8.408491239247846e+21, 7.181546534870002e+21, 1.0000544036452057e+22, 1.1313698786745678e+22, 1.1348832915551167e+22
1.11435616416932e+22, 1.1136404810556844e+22, 8.046967290445237e+21, 8.203146671944772e+21, 7.316963504050712e+21, 9.776495799994186e+21, 1.1486953667387458e+22, 1.1508591845115857e+22
1.1145928828655151e+22, 1.1157709611961655e+22, 7.831230957273076e+21, 7.972799887525236e+21, 8.109636977128286e+21, 9.507432097343729e+21, 1.1627287841683578e+22, 1.1680208497412716e+22
1.1148072449718803e+22, 1.1169209272135169e+22, 7.648613798892457e+21, 7.785856738028527e+21, 9.47323728132186e+21, 9.247769797453867e+21, 1.1727169729750563e+22, 1.1774226091834446e+22
1.11499904949769e+22, 1.1168206552715009e+22, 7.504834201556609e+21, 7.629711089545733e+21, 1.115539899267393e+22, 8.978803368597119e+21, 1.1779768140611833e+22, 1.1812576072248855e+22
1.1151685097482e+22, 1.11718755570462e+22, 7.403491460559518e+21, 7.543819965773686e+21, 1.2782569571144759e+22, 8.737348114848067e+21, 1.1780959386693737e+22, 1.180573253155767e+22
1.1153158636577267e+22, 1.116648521008712e+22, 7.347048055336893e+21, 7.495067917066237e+21, 1.397150582980805e+22, 8.541902699219489e+21, 1.1728122047557706e+22, 1.1761140540069493e+22
1.1154405737849862e+22, 1.1164475254453035e+22, 7.337052267585433e+21, 7.491208182652e+21, 1.4411147432140143e+22, 8.340499023482922e+21, 1.1619907651357108e+22, 1.166421311891118e+22
1.1155431749324345e+22, 1.1171176817406748e+22, 7.372757649856156e+21, 7.539026752584536e+21, 1.3968034486881203e+22, 8.191719223296924e+21, 1.1457880200605898e+22, 1.1509680841014425e+22
1.1156235369178947e+22, 1.1190875702914355e+22, 7.451983004176022e+21, 7.581248500468436e+21, 1.2715396632279997e+22, 8.098307673087355e+21, 1.1245475757101802e+22, 1.1374940040698473e+22
1.1156817107587063e+22, 1.1206235422957549e+22, 7.571610920411167e+21, 7.672473264986873e+21, 1.0907321189075746e+22, 7.996129439592596e+21, 1.0987421701874775e+22, 1.1072418383932743e+22
1.1157176115725718e+22, 1.12233674501916e+22, 7.726754858825475e+21, 7.836441285591386e+21, 8.932327429905443e+21, 8.020219391911494e+21, 1.0690688547218776e+22, 1.0819054146020415e+22
1.1157317455746446e+22, 1.123338210996064e+22, 7.911279995335728e+21, 8.030174651664357e+21, 7.19750662784437e+21, 8.072642439464226e+21, 1.0363795111313714e+22, 1.0455658533758213e+22
1.1157236852748037e+22, 1.1232157284793624e+22, 8.118489035292346e+21, 8.244341555133168e+21, 6.033008794118216e+21, 8.119445733553813e+21, 1.0016072711850022e+22, 1.0132576801201446e+22
1.1156937015927142e+22, 1.1217304954182276e+22, 8.340823995139629e+21, 8.468418079826197e+21, 5.61181227999532e+21, 8.190092632183072e+21, 9.657920353881335e+21, 9.768294925392652e+21
1.115641857860246e+22, 1.119453234873485e+22, 8.570228440919557e+21, 8.651269014170089e+21, 5.902942574084827e+21, 8.206975573853945e+21, 9.300225984287062e+21, 9.434043383951679e+21
1.1155683159255105e+22, 1.1169200845478053e+22, 8.79872884185085e+21, 8.789882514341391e+21, 6.713314080992202e+21, 8.263111502848886e+21, 8.953822935005024e+21, 9.100008842125563e+21
1.1154729865081638e+22, 1.114427137644893e+22, 9.018349103091107e+21, 8.925780643004552e+21, 7.740528931368817e+21, 8.262180566144857e+21, 8.62954537799993e+21, 8.788310848231391e+21
1.115356142726894e+22, 1.112729196582686e+22, 9.221824496228915e+21, 9.061613522249674e+21, 8.668246172992351e+21, 8.326799812288276e+21, 8.337021127466777e+21, 8.50557929465693e+21
1.1152178694639988e+22, 1.1123585375790185e+22, 9.402590776317753e+21, 9.23152177097148e+21, 9.263554025742412e+21, 8.424462173406875e+21, 8.085016075042378e+21, 8.212296356911354e+21
1.1150580730410876e+22, 1.1133091819294634e+22, 9.554640024906477e+21, 9.451293580098416e+21, 9.427420486656888e+21, 8.542761250675015e+21, 7.88161150364754e+21, 7.971688039376996e+21
1.1148770208593882e+22, 1.1140042804262085e+22, 9.67392230306436e+21, 9.632743323212152e+21, 9.230354599796174e+21, 8.645258445895922e+21, 7.73196727181783e+21, 7.791856995082649e+21
1.1146750506888728e+22, 1.1146089357352806e+22, 9.75739508839451e+21, 9.739934315979846e+21, 8.858880660100428e+21, 8.686493017056033e+21, 7.639976846984231e+21, 7.732769910908061e+21
1.1144516162921645e+22, 1.114160986781641e+22, 9.80294334273755e+21, 9.788969271228145e+21, 8.554973658266117e+21, 8.665205361435545e+21, 7.608375928425856e+21, 7.753452865919597e+21
1.11420756649224e+22, 1.1138418108706278e+22, 9.810882106961162e+21, 9.717631223987712e+21, 8.525048997960847e+21, 8.566035158657917e+21, 7.636370462039266e+21, 7.788999173047037e+21
1.113942617175295e+22, 1.1134078437466516e+22, 9.782625511348342e+21, 9.670949698611878e+21, 8.864835725027628e+21, 8.49715903010226e+21, 7.721752804397747e+21, 7.907613968482024e+21
1.1136569856048266e+22, 1.1136498730840088e+22, 9.720608543146055e+21, 9.595030487795805e+21, 9.528329432933432e+21, 8.390570439964213e+21, 7.861009382531856e+21, 8.015040080816205e+21
1.1133509044374956e+22, 1.114785172495855e+22, 9.629198506520293e+21, 9.571829780899034e+21, 1.0324892507559097e+22, 8.371865139134163e+21, 8.047849787064993e+21, 8.1625444870964e+21
1.1130244233712275e+22, 1.1153155988953267e+22, 9.513703887590421e+21, 9.52488843652751e+21, 1.0987194349258436e+22, 8.362510687719091e+21, 8.274716883264435e+21, 8.317223400261882e+21
1.1126776470795293e+22, 1.1157349640650814e+22, 9.380105084031547e+21, 9.455715433235284e+21, 1.1246705508080914e+22, 8.330090096436349e+21, 8.533200579257084e+21, 8.493968915861525e+21
1.1123108016219916e+22, 1.1153877171824065e+22, 9.235341197289442e+21, 9.306026882290882e+21, 1.0927439560259593e+22, 8.260030684461996e+21, 8.813490709043511e+21, 8.800422388824789e+21
1.111924154839647e+22, 1.1151542807483227e+22, 9.086661481248875e+21, 9.106612311049894e+21, 1.0012803973731804e+22, 8.17256772525516e+21, 9.105299443588794e+21, 9.093092806234715e+21
1.1115177054130814e+22, 1.114174282076244e+22, 8.941376568931717e+21, 8.9271751008255e+21, 8.651936602446097e+21, 8.055869613882875e+21, 9.398295589119428e+21, 9.430197800252093e+21
1.1110916270651322e+22, 1.1137619269528234e+22, 8.806726962110174e+21, 8.755524051406879e+21, 7.142237578006028e+21, 7.979710491828645e+21, 9.682170271947939e+21, 9.686295384488657e+21
1.1106461322214457e+22, 1.1138748595513309e+22, 8.68927660226556e+21, 8.685788414820582e+21, 5.844556153695029e+21, 8.000561483003231e+21, 9.9474345725862e+21, 9.930534093704864e+21
1.1101814997181708e+22, 1.1131558589912119e+22, 8.595005799112046e+21, 8.671765118175601e+21, 5.087065950995639e+21, 8.048814938371856e+21, 1.0185406395377573e+22, 1.0078854359603103e+22
1.1096975923362564e+22, 1.1124515813315934e+22, 8.529113351489012e+21, 8.674087891464859e+21, 5.080480349135269e+21, 8.174640957783425e+21, 1.0388405849514136e+22, 1.026075891790069e+22
1.1091949910576465e+22, 1.1113620057704953e+22, 8.495088018587484e+21, 8.657945200395433e+21, 5.83680759618695e+21, 8.265035155616285e+21, 1.0550969721202212e+22, 1.0408264520449537e+22
1.1086736769707412e+22, 1.1104835258866186e+22, 8.495423000198049e+21, 8.610678066330551e+21, 7.187053245343695e+21, 8.344885186472355e+21, 1.066897097595476e+22, 1.056316664327155e+22
1.1081338325944706e+22, 1.1083126606840493e+22, 8.531576543408255e+21, 8.573200851857993e+21, 8.813308051574859e+21, 8.396845931167049e+21, 1.0739649593295455e+22, 1.0683746806945093e+22
1.1075756826690115e+22, 1.1070651134495374e+22, 8.602649634734672e+21, 8.58182776522506e+21, 1.0330287204186183e+22, 8.454847507093953e+21, 1.0763355552173468e+22, 1.0767749103881038e+22
1.1069995671633592e+22, 1.1055866731712391e+22, 8.706772345747061e+21, 8.663744488714233e+21, 1.140194283241583e+22, 8.587676608532922e+21, 1.0741754942558367e+22, 1.0750380096706826e+22
1.1064055164240346e+22, 1.1042404003478646e+22, 8.841048921258645e+21, 8.845341397061296e+21, 1.1810392327806882e+22, 8.771894266616464e+21, 1.067783678681026e+22, 1.066031542690686e+22
1.1057937490339493e+22, 1.1035245597841638e+22, 9.000522901389879e+21, 9.053934284551656e+21, 1.1538990729184238e+22, 9.00364409384374e+21, 1.0577406497527712e+22, 1.0527858655289428e+22
1.105164626072722e+22, 1.102954586590269e+22, 9.179567370458877e+21, 9.261035926411497e+21, 1.0745179921278894e+22, 9.177355562082117e+21, 1.0447158798702111e+22, 1.038343926753054e+22
1.1045181844839431e+22, 1.1036896123124604e+22, 9.371788842072956e+21, 9.468528433659898e+21, 9.715290416508737e+21, 9.343408384276244e+21, 1.0294778885185473e+22, 1.0241268183138359e+22
1.103854695187278e+22, 1.1038926239403898e+22, 9.56985387054299e+21, 9.595565694871834e+21, 8.785785795588949e+21, 9.464691019331704e+21, 1.012931691195281e+22, 1.0142136478660865e+22
1.1031745729185125e+22, 1.1041212541892462e+22, 9.766274304495778e+21, 9.737889250740462e+21, 8.231839967187866e+21, 9.555813709588663e+21, 9.960059846793531e+21, 1.0014404774700918e+22
1.1024776694634792e+22, 1.1040773506899491e+22, 9.953385208680559e+21, 9.891523781791184e+21, 8.203301518366337e+21, 9.689712398346945e+21, 9.796495894513201e+21, 9.901623130343841e+21
1.1017645570080293e+22, 1.1017844467335711e+22, 1.0123771204000727e+22, 1.0045245077503477e+22, 8.673933907060416e+21, 9.797942407612657e+21, 9.647906771633692e+21, 9.7634362582763e+21
1.1010353503411766e+22, 1.1002049428648849e+22, 1.0270709603685177e+22, 1.0216713590399702e+22, 9.462320569019248e+21, 9.947213491584178e+21, 9.522743949048695e+21, 9.590453071355792e+21
1.1002903115864933e+22, 1.0996356153042178e+22, 1.0387953448857815e+22, 1.033810267797194e+22, 1.0297108310520085e+22, 1.003627680096036e+22, 9.428790460552909e+21, 9.46156588183012e+21
1.0995295955552165e+22, 1.0994295021738889e+22, 1.047034861603572e+22, 1.0412557405270512e+22, 1.0896355812388513e+22, 1.0081391478286148e+22, 9.372487539930966e+21, 9.356501318162266e+21
1.0987536367743415e+22, 1.0996487228022348e+22, 1.0514347104341364e+22, 1.0421774932303554e+22, 1.106702523101999e+22, 1.0106329708223921e+22, 9.358291945415867e+21, 9.336801355133265e+21
1.0979624739466776e+22, 1.0993983446531856e+22, 1.0517330976589008e+22, 1.0389614168812594e+22, 1.0755498354120445e+22, 1.0105761924817384e+22, 9.389403429567278e+21, 9.419421768263237e+21
1.0971565222478154e+22, 1.099761373485961e+22, 1.0478062019958058e+22, 1.0343843870295349e+22, 1.0069834573139233e+22, 1.016045225330752e+22, 9.467237857697542e+21, 9.549163199158855e+21
1.0963359628772713e+22, 1.098908525417151e+22, 1.0397519200019466e+22, 1.0291957287659948e+22, 9.250429087271917e+21, 1.0211053480461774e+22, 9.590505117838207e+21, 9.703189895220877e+21
1.095501115133222e+22, 1.0993072685866197e+22, 1.0277666803092346e+22, 1.02345508531879e+22, 8.585269295993615e+21, 1.0337004916766677e+22, 9.756570014869031e+21, 9.877355791615013e+21
1.0946520080427742e+22, 1.0983366738175911e+22, 1.01216572389647e+22, 1.012380316900277e+22, 8.333360017629075e+21, 1.04280507555589e+22, 9.961218243866044e+21, 1.0032828187137886e+22
1.0937892458975189e+22, 1.0977258159435244e+22, 9.93479383924538e+21, 9.954864676342524e+21, 8.625097479631622e+21, 1.0478105868481774e+22, 1.0197681088103363e+22, 1.0245838562703954e+22
1.0929129412874465e+22, 1.0959443951206854e+22, 9.72299585556884e+21, 9.715274038183528e+21, 9.433637208963213e+21, 1.049065667496558e+22, 1.0458326960517897e+22, 1.0440000054415522e+22
1.0920232666159804e+22, 1.0938036978783544e+22, 9.49297011974852e+21, 9.440761762836229e+21, 1.057620720302069e+22, 1.0540692220979528e+22, 1.073444005882454e+22, 1.0676084855768888e+22
1.0911206476140228e+22, 1.0898544042837923e+22, 9.252605887198456e+21, 9.162064112914916e+21, 1.1753234787582993e+22, 1.054040752663277e+22, 1.1016046757028204e+22, 1.0963969101262129e+22
1.0902054414029504e+22, 1.0867516655932874e+22, 9.009848646755374e+21, 8.928723382522201e+21, 1.265301120893516e+22, 1.0637847878761536e+22, 1.129305443998544e+22, 1.124246002980328e+22
1.0892775723363633e+22, 1.0852299287461106e+22, 8.772909894303133e+21, 8.730894793032603e+21, 1.3026808623408584e+22, 1.076796570767171e+22, 1.1554995902135352e+22, 1.1529244592144931e+22
1.0883376508631171e+22, 1.0848817054971102e+22, 8.549743551932647e+21, 8.539137869479306e+21, 1.2782687201296732e+22, 1.0857656706245956e+22, 1.1791968576720335e+22, 1.1800646410669906e+22
1.087385828276012e+22, 1.0861648373259434e+22, 8.347731654950897e+21, 8.378922187391275e+21, 1.200364878950739e+22, 1.1011237510760498e+22, 1.1994833591371146e+22, 1.201959072294773e+22
1.0864224014431871e+22, 1.0872723789070394e+22, 8.173855840510494e+21, 8.226913207316406e+21, 1.0924769721726974e+22, 1.1126031358153428e+22, 1.2154967757866117e+22, 1.2160450195521091e+22
1.085447628529973e+22, 1.0878651458565874e+22, 8.033792924529039e+21, 8.097252641102968e+21, 9.878056980966359e+21, 1.1195397783133167e+22, 1.2265615791113399e+22, 1.2270931542805603e+22
1.0844619203139137e+22, 1.0874062677573676e+22, 7.931882287975225e+21, 7.983943908463721e+21, 9.183485983720778e+21, 1.129420772212986e+22, 1.2321826836543726e+22, 1.2320250756994053e+22
1.0834654782255394e+22, 1.0869721708910193e+22, 7.871593087946779e+21, 7.947377762520078e+21, 9.067108705443439e+21, 1.1410341478372865e+22, 1.231980074447699e+22, 1.2301784270089556e+22
1.0824585256856128e+22, 1.0858226983344865e+22, 7.854672334071028e+21, 7.937677837954489e+21, 9.586889013210462e+21, 1.149372314057735e+22, 1.2258089414118945e+22, 1.2237373141706063e+22
1.08144149634152e+22, 1.084255254788943e+22, 7.880989765006406e+21, 7.971653862157559e+21, 1.0611131764909942e+22, 1.1560198131451012e+22, 1.2137762872593557e+22, 1.2114592397868503e+22
1.080414585466526e+22, 1.083407135059937e+22, 7.949429372052673e+21, 8.009246345031128e+21, 1.1867201036971768e+22, 1.1612806965682512e+22, 1.196120165053589e+22, 1.197166530687325e+22
1.079378148422789e+22, 1.0822740157597464e+22, 8.057373310383069e+21, 8.088100869263315e+21, 1.3005497097390662e+22, 1.167003351125616e+22, 1.173280498192961e+22, 1.176163700915185e+22
1.0783324816386438e+22, 1.0812882037497894e+22, 8.200309973726552e+21, 8.204639575638827e+21, 1.3710486255381466e+22, 1.1723921249034578e+22, 1.1459483521655662e+22, 1.146926148295952e+22
1.077277892097737e+22, 1.081115379433503e+22, 8.373063444080718e+21, 8.327052321730664e+21, 1.3784128896585905e+22, 1.1778728310475212e+22, 1.1149020699332922e+22, 1.1132685659699333e+22
1.076214517458924e+22, 1.0794169963676216e+22, 8.569537738710104e+21, 8.56801853249889e+21, 1.3197857004115745e+22, 1.1842514252149102e+22, 1.0810467738661717e+22, 1.0760090521608462e+22
1.075142931667275e+22, 1.0782948321614855e+22, 8.782451970780416e+21, 8.772170393568617e+21, 1.2119328882854732e+22, 1.1884376231032302e+22, 1.0454346622872232e+22, 1.0381424267337105e+22
1.0740633647406222e+22, 1.0764200768751972e+22, 9.004454524073365e+21, 9.011972780074935e+21, 1.0838876880517772e+22, 1.1927655128559983e+22, 1.009129007360776e+22, 1.000714525797462e+22
1.0729759376252447e+22, 1.0750013796607058e+22, 9.227935520283443e+21, 9.191361053235798e+21, 9.703408055920007e+21, 1.1907687425653525e+22, 9.732346858915446e+21, 9.689970229425612e+21
1.0718810628579054e+22, 1.0737854442651018e+22, 9.445391124603586e+21, 9.349783042631811e+21, 9.006996973188781e+21, 1.187956861643985e+22, 9.388214004276626e+21, 9.361430094538049e+21
1.0707791864005204e+22, 1.0717881686389118e+22, 9.649862323432438e+21, 9.519294737091899e+21, 8.912450001301676e+21, 1.1861757693552205e+22, 9.06891164942629e+21, 9.066597423740426e+21
1.0696704582264757e+22, 1.070782548707078e+22, 9.834760253758134e+21, 9.694456900971963e+21, 9.417914060744631e+21, 1.187971528689295e+22, 8.784030561614644e+21, 8.763154030983968e+21
1.068555096918683e+22, 1.070104863835689e+22, 9.994844467240832e+21, 9.87634074886853e+21, 1.034133705855082e+22, 1.1876208310993275e+22, 8.541141388572322e+21, 8.507188003313668e+21
1.0674336922551793e+22, 1.068679537885496e+22, 1.0125943473939354e+22, 1.0047789057139083e+22, 1.140011693942628e+22, 1.186173327119993e+22, 8.346397406386683e+21, 8.2868730816221e+21
1.0663063379143555e+22, 1.066503000962146e+22, 1.0224783477981999e+22, 1.0171898024217136e+22, 1.2286625575956302e+22, 1.1807160326571174e+22, 8.204827864806059e+21, 8.152980807414654e+21
1.0651734512708253e+22, 1.0634657210366939e+22, 1.0289975149670045e+22, 1.0227277983992397e+22, 1.276260349991355e+22, 1.1719439600057342e+22, 8.118740605751803e+21, 8.060798704718986e+21
1.0640352852122632e+22, 1.0616393209523812e+22, 1.0321594931449906e+22, 1.02017838673639e+22, 1.2731203981099049e+22, 1.1546888129780409e+22, 8.088434966866531e+21, 8.111593690011307e+21
1.0628921454029017e+22, 1.060113964073121e+22, 1.0320768252637446e+22, 1.0134539891251907e+22, 1.2251331811256576e+22, 1.1376757273934443e+22, 8.112877114750039e+21, 8.147183256324231e+21
1.0617444342639966e+22, 1.059882355906972e+22, 1.029034374994814e+22, 1.0069613571302062e+22, 1.1525169933993785e+22, 1.1196951885644422e+22, 8.18858403186102e+21, 8.244757623527259e+21
1.060592297810692e+22, 1.0601046261407687e+22, 1.0234578662035993e+22, 1.0045225607351572e+22, 1.0822721553860724e+22, 1.110280741637694e+22, 8.31004150685748e+21, 8.361494059476839e+21
1.0594361600146716e+22, 1.0611219655471405e+22, 1.0158535756161795e+22, 1.0044075751285383e+22, 1.0394673241714317e+22, 1.1019635967601544e+22, 8.470727287340991e+21, 8.492143029469045e+21
1.0582763551274702e+22, 1.0605510261024271e+22, 1.0068332693032261e+22, 1.003335150189615e+22, 1.0393705104133874e+22, 1.0963655885583748e+22, 8.662626467907713e+21, 8.651854653645461e+21
1.0571130238865762e+22, 1.059709208334267e+22, 9.970873029081266e+21, 9.94301910981091e+21, 1.0813092039820753e+22, 1.0809313801208366e+22, 8.876420773274152e+21, 8.852588146258572e+21
1.0559467349594035e+22, 1.057145232100591e+22, 9.873277342347776e+21, 9.821777669058097e+21, 1.149825815545095e+22, 1.0617778031224857e+22, 9.102577499200142e+21, 9.153453663634966e+21
1.0547776928551149e+22, 1.0553633085810358e+22, 9.782951345022164e+21, 9.649137789250197e+21, 1.2181984341857317e+22, 1.0376919533013734e+22, 9.33114664599645e+21, 9.425175816076598e+21
1.0536059934511242e+22, 1.054134741995852e+22, 9.706928221561173e+21, 9.509392465003402e+21, 1.2572049734551128e+22, 1.0150346153753468e+22, 9.552350824105263e+21, 9.679015561981617e+21
1.0524323254815152e+22, 1.053613973266714e+22, 9.651796144483369e+21, 9.475545908294504e+21, 1.2444333014735642e+22, 1.0016652840573115e+22, 9.757066870979482e+21, 9.853243053017141e+21
1.0512566568405483e+22, 1.0530590743772359e+22, 9.623837969520467e+21, 9.52869674898194e+21, 1.1706934304558826e+22, 9.923581248363737e+21, 9.936602931697258e+21, 9.991739208909478e+21
1.050079511335563e+22, 1.052899827270334e+22, 9.62762383874355e+21, 9.63385707571453e+21, 1.046358939909028e+22, 9.934097725239694e+21, 1.0084178449991492e+22, 1.0090569955064217e+22
1.0489010112322521e+22, 1.0525774918027072e+22, 9.666854783058505e+21, 9.75542515058563e+21, 8.967374325657392e+21, 9.893113930691643e+21, 1.0194231423147778e+22, 1.0174438797676833e+22
1.0477217133233042e+22, 1.0518021575444368e+22, 9.74442327890843e+21, 9.869190756694497e+21, 7.572302803496089e+21, 9.80200085016631e+21, 1.0262297794374923e+22, 1.0264266359993293e+22
1.0465416571911378e+22, 1.0513205490214337e+22, 9.8608555833447e+21, 9.957783000104967e+21, 6.631448121954872e+21, 9.694009553671082e+21, 1.0286763185934241e+22, 1.0352541579017103e+22
1.0453613125471203e+22, 1.0491532897771988e+22, 1.0015534390957065e+22, 1.009180822505942e+22, 6.395447472823463e+21, 9.544103607287637e+21, 1.0267555509445367e+22, 1.035747698324898e+22
1.0441809419546283e+22, 1.0472731262131158e+22, 1.020679484322898e+22, 1.0251207354837086e+22, 6.954289672793651e+21, 9.437791625687836e+21, 1.020600441311586e+22, 1.0298088626291309e+22
1.043000837883755e+22, 1.0434331781703267e+22, 1.0430864185912055e+22, 1.0503583140592136e+22, 8.184547777452024e+21, 9.322807910228976e+21, 1.0106047586734373e+22, 1.0205192239060793e+22
1.0418211283176536e+22, 1.040601405764199e+22, 1.0682840664228267e+22, 1.0815733827612715e+22, 9.79773307379286e+21, 9.32998624561375e+21, 9.973117259856906e+21, 9.989897416981793e+21
1.0406425349757568e+22, 1.037742251120493e+22, 1.095694484923785e+22, 1.1101959666523645e+22, 1.1411953256866068e+22, 9.252578562135483e+21, 9.813793508198397e+21, 9.820513723267364e+21
1.0394649404302227e+22, 1.0362770713922303e+22, 1.1246153082652794e+22, 1.1399698280582782e+22, 1.2646121233668907e+22, 9.20284860778629e+21, 9.636229826205316e+21, 9.596006673801363e+21
1.0382889133484651e+22, 1.035439338089865e+22, 1.1542804376469084e+22, 1.1639071351778918e+22, 1.3231192688139958e+22, 9.097342777116859e+21, 9.449404711480873e+21, 9.44387390411037e+21
1.0371144594479445e+22, 1.0337480961321037e+22, 1.1838911561563206e+22, 1.1834900398009544e+22, 1.3061790584202836e+22, 8.964561997014908e+21, 9.262714887264182e+21, 9.327873586797537e+21
1.0359421975338051e+22, 1.0325510318744695e+22, 1.212622690214805e+22, 1.2076793404721008e+22, 1.2225626993015833e+22, 8.840524603745777e+21, 9.085872759776828e+21, 9.193866325664058e+21
1.0347721544341305e+22, 1.0307462209208706e+22, 1.2396862699718046e+22, 1.2312079890263866e+22, 1.0972930908278823e+22, 8.755586448691754e+21, 8.928136936005293e+21, 9.062193123207184e+21
1.0336046912285394e+22, 1.0303485253660808e+22, 1.2643277733871762e+22, 1.2561799594575793e+22, 9.62484987645978e+21, 8.678161164231351e+21, 8.798288060833412e+21, 8.961831293916628e+21
1.0324402318887153e+22, 1.0287761889937936e+22, 1.2858417014637855e+22, 1.2804584665857198e+22, 8.493779175338934e+21, 8.638725308332374e+21, 8.704435353573429e+21, 8.814651773531231e+21
1.0312788678940257e+22, 1.0291930327634835e+22, 1.3036826915964044e+22, 1.2982475786811077e+22, 7.784165895853189e+21, 8.555351019452863e+21, 8.652684573818199e+21, 8.737794681495688e+21
1.0301209488891683e+22, 1.0301382868681244e+22, 1.3173909865163156e+22, 1.3070715553181958e+22, 7.551737975615811e+21, 8.461029704735168e+21, 8.647987603080852e+21, 8.746858224124284e+21
1.0289668034082174e+22, 1.0295667321367041e+22, 1.326587561255778e+22, 1.3117172065702192e+22, 7.702154493417759e+21, 8.341930174205913e+21, 8.694142504168425e+21, 8.797352640320968e+21
1.027816591540066e+22, 1.0298342569496862e+22, 1.3311558293192431e+22, 1.3098408385202753e+22, 8.022133984703085e+21, 8.247751382583457e+21, 8.791739508116846e+21, 8.98215052388463e+21
1.0266706536935142e+22, 1.0296389506992443e+22, 1.3310739337349645e+22, 1.3082373235166616e+22, 8.275859742038625e+21, 8.151684008216485e+21, 8.940067512377922e+21, 9.158281005665045e+21
1.0255293197220502e+22, 1.0287197805288515e+22, 1.3264129909150265e+22, 1.3064174615682924e+22, 8.275373854656166e+21, 8.148796967758874e+21, 9.137058858947341e+21, 9.385212564032199e+21
1.0243928420735437e+22, 1.028325965810303e+22, 1.3175104858380684e+22, 1.3009505459388692e+22, 7.960282361059373e+21, 8.139249226597687e+21, 9.377499008377256e+21, 9.59095235518792e+21
1.0232613227826738e+22, 1.0289030387706809e+22, 1.3047838366586542e+22, 1.292126944455148e+22, 7.41231877091585e+21, 8.129059700499366e+21, 9.655048425111546e+21, 9.83559412777469e+21
1.0221352940130684e+22, 1.028931026179459e+22, 1.2887342663076174e+22, 1.2777933533142789e+22, 6.835555065775589e+21, 8.099732906238766e+21, 9.962176112007886e+21, 1.0142208483478347e+22
1.021014748727853e+22, 1.0288113685280313e+22, 1.2700303055623385e+22, 1.2575398556698264e+22, 6.493566900925725e+21, 8.041016702729389e+21, 1.0289459509502943e+22, 1.0418074393978878e+22
1.0199000053455952e+22, 1.026707519878589e+22, 1.2493888478788532e+22, 1.236283541848191e+22, 6.614276050507346e+21, 8.042738476365835e+21, 1.0626886913314934e+22, 1.077344263017636e+22
1.0187915151058668e+22, 1.0241224624885713e+22, 1.2275598578239373e+22, 1.2134016572594936e+22, 7.319382429631819e+21, 8.027305144019161e+21, 1.0963900711638881e+22, 1.1083604582137273e+22
1.0176893606919422e+22, 1.0212832982856723e+22, 1.2053370825173845e+22, 1.1968035212059545e+22, 8.557797964988299e+21, 8.107755158579299e+21, 1.1289646530083428e+22, 1.1420275979346193e+22
1.0165938235787983e+22, 1.019168429451087e+22, 1.1834891773440334e+22, 1.1761883475678335e+22, 1.0109501205533784e+22, 8.144471546189809e+21, 1.1593747050362273e+22, 1.1694684012195086e+22
1.0155050321893931e+22, 1.0164627367239023e+22, 1.1627532461030523e+22, 1.1581367996390813e+22, 1.1636522578272628e+22, 8.208941225766502e+21, 1.1866147067115591e+22, 1.1921237472702703e+22
1.0144234505176336e+22, 1.0135395883044366e+22, 1.1438045252733375e+22, 1.1396493173401487e+22, 1.2760282382488805e+22, 8.24569053495417e+21, 1.209778742256716e+22, 1.2066836025109731e+22
1.0133491062712127e+22, 1.011692982275038e+22, 1.1272021745718268e+22, 1.1226201384237587e+22, 1.3178289835703097e+22, 8.292632620396533e+21, 1.2281421728159518e+22, 1.2199154843202246e+22
1.0122823315026421e+22, 1.0092643277752435e+22, 1.1134163552860644e+22, 1.107611216245993e+22, 1.2735741221384177e+22, 8.348711062525527e+21, 1.2410873085897493e+22, 1.2258662264075064e+22
1.01122350048568e+22, 1.0081322367383272e+22, 1.1028029181971147e+22, 1.1001642028804432e+22, 1.1477601788829572e+22, 8.393563468944696e+21, 1.2481556391555769e+22, 1.2326554771727535e+22
1.0101725366943167e+22, 1.007733729743956e+22, 1.095520858403815e+22, 1.0992330269226844e+22, 9.658912238713885e+21, 8.507651346309711e+21, 1.2491873874419284e+22, 1.2320553936330296e+22
1.0091297866946177e+22, 1.0079922002985858e+22, 1.0916207767506888e+22, 1.1028165363083319e+22, 7.658410278171117e+21, 8.623786989314667e+21, 1.2441554267377276e+22, 1.228599693678018e+22
1.0080956744582665e+22, 1.0084722664266774e+22, 1.091035259101205e+22, 1.105053849836419e+22, 5.90441261233504e+21, 8.736228301837598e+21, 1.2331860262777227e+22, 1.2247250762743864e+22
1.0070701507271421e+22, 1.0090840848341022e+22, 1.0934765069673794e+22, 1.109877098604607e+22, 4.750878763314426e+21, 8.824037594013044e+21, 1.216742913887021e+22, 1.2081046526803476e+22
1.0060534389220074e+22, 1.009540442852671e+22, 1.0985716838727168e+22, 1.1100580940515065e+22, 4.3992633604136727e+21, 8.872233355807536e+21, 1.1953908743840477e+22, 1.1895335978220015e+22
1.0050460157911042e+22, 1.008702598279729e+22, 1.1058567440133465e+22, 1.1144785741182543e+22, 4.867692110102384e+21, 8.90279215504608e+21, 1.169808253666584e+22, 1.1656046966886847e+22
1.0040477590687394e+22, 1.007840723220455e+22, 1.1147111247857708e+22, 1.1198549528816139e+22, 5.963198542473832e+21, 8.952805728419658e+21, 1.1409232673672809e+22, 1.135489570183156e+22
1.0030591041615176e+22, 1.0063643311124169e+22, 1.1244810548168953e+22, 1.1292981331258285e+22, 7.38128234382621e+21, 8.989070964419058e+21, 1.1096990797555864e+22, 1.098645205576438e+22
1.002080102526583e+22, 1.0044877418407335e+22, 1.134464048651055e+22, 1.1376859999106805e+22, 8.779000654358364e+21, 9.040359219214902e+21, 1.0771580250992954e+22, 1.068726310670337e+22
1.0011110756611357e+22, 1.0030145871347322e+22, 1.143931896658541e+22, 1.1459480086781335e+22, 9.872633186863576e+21, 9.099282808209465e+21, 1.044384465954976e+22, 1.0382926807151063e+22
1.0001521080076685e+22, 1.001388534781577e+22, 1.1521842222469906e+22, 1.1487108887642974e+22, 1.0514117126091253e+22, 9.106593494007896e+21, 1.0124242450286343e+22, 1.0162492366346531e+22
9.992032681757071e+21, 1.0006945243615388e+22, 1.1585390484914243e+22, 1.1517803540339224e+22, 1.0708736265328626e+22, 9.128855061843895e+21, 9.822947654983165e+21, 9.89743604932778e+21
9.982650843706375e+21, 1.000991203824843e+22, 1.1624009427863038e+22, 1.1506282738756132e+22, 1.0606898557182057e+22, 9.182460115182813e+21, 9.5491447933342e+21, 9.665472010847133e+21
9.973373802307945e+21, 1.000410312920289e+22, 1.163282408503957e+22, 1.1527687542942512e+22, 1.042970901260763e+22, 9.255686925487672e+21, 9.310584314007548e+21, 9.416495585191675e+21
9.964206747256665e+21, 1.000237718621835e+22, 1.160772107789121e+22, 1.15294345393757e+22, 1.0387733920366213e+22, 9.35003874725499e+21, 9.114007890141104e+21, 9.192090196570778e+21
9.955148605429186e+21, 9.99122053848833e+21, 1.1546062062296414e+22, 1.1515573642797165e+22, 1.060518677590729e+22, 9.479237962787461e+21, 8.964238960498666e+21, 9.015365283620017e+21
9.946200889753508e+21, 9.952704923244268e+21, 1.1446963620244684e+22, 1.1412468971799956e+22, 1.1068767415990305e+22, 9.547528827900722e+21, 8.863792400643051e+21, 8.913029501104116e+21
9.937367320976979e+21, 9.918349129923988e+21, 1.13105693567507e+22, 1.1246849983908801e+22, 1.1634930749318399e+22, 9.585212860510463e+21, 8.813802662482542e+21, 8.858219083953995e+21
9.928647811138668e+21, 9.890144800695906e+21, 1.1138506812906357e+22, 1.1060453652330908e+22, 1.2068685315706725e+22, 9.640675239677345e+21, 8.813448934198723e+21, 8.888707558428829e+21
9.920045069435228e+21, 9.873796953950877e+21, 1.0934362771563328e+22, 1.0799017165085311e+22, 1.213062549401692e+22, 9.646714659136627e+21, 8.859264072999174e+21, 8.947994151187302e+21
9.911558370188983e+21, 9.872996659019437e+21, 1.0702574962806377e+22, 1.0604189351735122e+22, 1.1657679143519755e+22, 9.756856714724995e+21, 8.946627255923838e+21, 9.016738716579625e+21
9.903192300562445e+21, 9.869836381126232e+21, 1.0448681059356626e+22, 1.041794206555545e+22, 1.0625384830897802e+22, 9.840072645342801e+21, 9.069514797524826e+21, 9.074785240541871e+21
9.894945721461567e+21, 9.86672483358837e+21, 1.0179617062037051e+22, 1.0249185889515276e+22, 9.192870944384505e+21, 9.979537022378467e+21, 9.219847805219614e+21, 9.152793670785276e+21
9.886820941860767e+21, 9.850098590499188e+21, 9.902667983049577e+21, 1.005595587766648e+22, 7.653334453110268e+21, 1.007319340524024e+22, 9.389092118243035e+21, 9.261139223329905e+21


==> data/noisy_ls_matrix_columns.dat <==
     c0001       c0002        c0003       c0004       c0005        c0006      c0007        c0008      c0009       c0010         c0201       c0401        c0601        c0801         c1001      c1200
-132.88     -24.0348    -10.5136     -31.8737     51.9443     44.7178     51.6259    19.1224      65.1335    30.927        4.4087       9.92708    -12.6673      4.14361      -2.19907     40.6979
-133.427    -24.6998    -10.3608     -29.4524     50.1767     43.1809     51.4182    19.2527      65.0005    30.8179       3.8021       9.23119    -12.7897      3.59297      -2.00337     40.494
-133.586    -25.6947    -10.5181     -27.1032     49.503      42.8401     49.7293    19.1548      64.0646    30.5241       3.80265      9.66055    -12.8593      3.13384      -1.47629     40.5563
-132.935    -26.1797    -10.6302     -24.5538     47.8358     40.51       48.7688    18.9917      63.4197    30.7436       3.22658      9.32358    -12.6752      2.26827      -1.33356     40.2673
-132.345    -26.7726    -11.169      -22.0279     46.9194     39.3057     47.5134    18.6848      62.8278    30.1699       2.44811      9.20869    -12.5476      2.26492      -0.766397    39.6366
-129.973    -27.9126    -12.582      -19.2351     45.0111     38.202      46.1477    18.2042      62.0801    29.5411       2.13435      8.8968     -12.6022      1.93008      -1.04882     39.9755
-128.897    -28.506     -11.6312     -16.6046     42.7694     36.8379     44.3519    17.8746      60.7324    29.6171       1.71622      9.06431    -12.5168      1.22962      -0.322872    39.8269
-126.915    -29.3511    -12.1968     -13.6373     41.705      35.5637     42.9571    17.1772      59.4205    28.2567       0.993751     9.01796    -12.0118      0.73863      -0.194132    39.7537
-125.355    -29.6706    -11.2813     -10.9869     39.0484     34.2961     41.2416    16.3199      58.7086    27.2586       0.558636     8.93664    -12.3416      0.500875      0.128771    39.3873
-123.512    -30.3142    -10.3043      -7.80839    36.9878     32.9897     39.3139    15.3977      56.7045    26.5273      -0.131556     8.53665    -11.8962     -0.0634446     0.610454    39.1646
-120.599    -30.3235    -10.6832      -5.52622    34.8975     30.7777     38.0615    15.1375      55.4031    25.6297      -0.998875     8.90622    -11.7957      0.037043      0.726851    39.2014
-116.751    -31.2356    -11.8397      -2.73995    33.2318     29.8976     36.3016    14.1788      54.0369    24.2888      -1.68         9.05377    -11.6445     -0.263315      0.999948    39.1221
-114.696    -31.3011    -10.0784       0.219393   30.5653     27.9179     34.2116    13.4179      52.0103    23.6517      -2.35216      8.94834    -11.4679     -0.319363      1.25668     38.8248
-110.232    -31.5846    -11.0829       2.48329    28.4948     26.7046     32.6003    12.5693      50.183     22.1336      -3.00316      8.93151    -10.9279     -0.758292      1.88726     39.2966
-107.14     -31.9261    -10.2707       5.15616    26.7083     25.368      30.4574    11.8687      47.8379    20.9898      -3.50107      8.93932    -10.4106     -0.785813      2.24788     38.8024
-103.021    -31.7647     -9.97585      7.87844    23.6968     23.3884     28.565     10.7153      46.1052    19.7865      -4.58029      9.0412     -10.0762     -0.872626      2.27227     38.7844
 -99.3205   -31.7512     -9.60147     10.497      21.6443     21.9927     26.7364     9.58518     43.614     18.1888      -4.89774      8.96973     -9.66685    -1.06574       2.49055     38.7153
 -95.9183   -32.0044     -8.27264     13.3476     19.3435     20.7477     24.1468     8.57547     42.2307    16.9537      -5.73566      9.44893     -8.90392    -1.02222       2.5979      38.7108
 -91.4535   -32.108      -7.97356     15.5609     16.566      19.3996     23.5849     8.04574     39.1337    14.9721      -6.21347      9.22489     -8.56771    -0.633576      3.10697     38.5483
 -86.846    -32.5529     -7.48641     18.6976     14.5929     18.0158     20.3732     6.82017     37.3156    13.9859      -7.1255       8.97441     -8.54655    -0.893834      3.33801     38.9533
 -81.9917   -32.6081     -6.72419     20.4567     11.7886     16.7497     18.7354     6.26701     34.801     12.4671      -7.66227      9.33963     -8.08294    -0.757287      3.58937     38.891
 -77.6386   -31.9978     -6.7122      22.7849      9.22383    15.2979     17.6512     5.44056     32.6499    10.6269      -8.29279      9.17658     -7.35797    -0.612484      3.67697     38.98
 -73.6437   -31.6466     -5.00947     25.292       6.97541    13.0138     15.521      4.53617     30.2905     9.39287     -8.81193      9.21813     -7.05053    -0.652494      3.99467     39.0906
 -68.0041   -31.7034     -4.8835      27.5224      3.73045    11.6549     13.8666     3.35856     27.7336     8.66273     -9.21595      9.33214     -6.83142    -0.685867      3.49016     39.1235
 -64.2604   -31.3032     -3.98271     30.3907      1.7274     10.6461     12.3082     2.4801      25.1696     6.24311     -9.89629      9.44925     -6.23666    -0.334254      3.58709     38.9634
 -59.7366   -31.2522     -2.57696     31.9938     -0.52961     9.37688    10.7797     2.15074     22.5739     5.01377    -10.1336       9.52397     -5.86654    -0.636052      3.77562     39.022
 -55.3332   -30.776      -1.94841     33.9851     -2.39015     7.84613     8.98749    1.00515     20.6595     3.71362    -10.538        9.78039     -5.62582     0.114846      3.66731     38.624
 -50.8962   -30.4473     -0.879268    36.1328     -4.8099      6.58947     7.32096    0.0935417   18.1959     2.44423    -11.09         9.29518     -4.97273    -0.241918      3.52799     39.0724
 -46.9357   -30.3755      0.608988    38.5629     -7.35232     5.62373     6.01766   -0.772594    16.0338     0.818284   -11.5113       9.7433      -5.17733    -0.0758431     3.33883     38.7783
 -42.5997   -29.391       1.38154     40.0305     -8.90677     3.12561     4.62162   -1.10675     13.0577    -0.250988   -11.5294       9.61444     -4.98168    -0.034404      3.34455     38.9585
 -38.571    -29.2869      2.77191     41.5152    -11.2644      2.36248     3.4057    -1.30582     11.6799    -1.1315     -11.8339       9.68515     -4.21737     0.316287      3.3242      39.1078
 -35.0747   -28.7447      3.98241     43.7657    -13.0893      1.11521     1.96636   -2.59982      9.54265   -1.99721    -11.5779       9.65359     -4.50798     0.0952167     2.79245     39.3753
 -31.0982   -28.6088      5.09599     44.9193    -14.862      -0.0763328   1.55232   -2.22997      7.13785   -3.0834     -12.1564       9.96448     -3.99862     0.0311263     2.82815     39.4794
 -26.3204   -28.3023      4.37004     46.5431    -16.4459     -0.801564    0.420438  -3.18428      5.58145   -3.8189     -11.8047       9.52172     -4.30088     0.384797      2.53009     39.6656
 -23.8067   -27.6416      6.71864     47.804     -18.1036     -2.1412     -0.364656  -3.38741      4.10931   -4.94649    -11.8638       9.51805     -4.50252     0.00436587    2.44796     39.376
 -20.7567   -27.5959      7.9838      49.6841    -19.8176     -3.42071    -1.62986   -3.4533       3.05825   -5.39737    -12.2918       9.5254      -4.31263    -0.0598168     1.62011     39.827
 -17.6697   -27.277       8.58082     51.1918    -20.7467     -4.07914    -2.0687    -4.56829      0.636842  -5.62585    -11.7691       9.59517     -4.09626     0.203091      1.70123     39.808
 -14.9504   -27.09        9.59794     52.6598    -22.2646     -5.37678    -2.74481   -4.26517     -0.272722  -5.8858     -11.1699       9.44047     -4.14123     0.244781      1.14148     39.9774
 -12.6953   -26.8858     10.4266      54.1813    -23.2969     -5.45511    -3.38477   -4.78977     -1.2273    -6.4906     -11.2639       9.09355     -4.52313    -0.0502326     0.468111    39.9332
 -10.7149   -26.292      11.5363      54.9415    -23.8901     -7.20808    -3.15385   -4.93758     -2.72461   -6.17194    -10.9959       9.15927     -4.29747     0.29975       0.501242    40.3271
  -8.31291  -26.7244     12.6754      56.0954    -25.5091     -7.1324     -3.75341   -4.48912     -3.99048   -6.52221    -10.5121       8.48315     -4.52789     0.0526669     0.068459    40.2489
  -6.75609  -26.4692     13.103       57.6961    -25.8904     -8.12618    -3.64093   -5.00567     -4.55141   -6.36326    -10.0519       8.78822     -4.65867     0.100202     -0.560679    40.024
  -5.53088  -26.3205     14.0913      58.4073    -26.496      -8.69417    -4.15753   -4.65854     -4.55806   -6.11777     -9.56295      8.61793     -4.83234     0.206684     -0.479102    40.5476
  -4.05062  -26.9244     15.4105      59.3858    -27.4205     -8.59928    -4.87129   -4.70848     -5.0181    -6.18654     -9.20655      8.42082     -5.00861     0.434748     -1.15205     41.0142
  -3.745    -26.49       16.4332      60.2021    -27.917      -9.10219    -3.94023   -4.66724     -5.73425   -6.29366     -8.45014      8.10804     -5.06894     0.312608     -1.35755     40.8175
  -3.28774  -26.4237     17.7111      60.6505    -28.1913    -10.2314     -4.38521   -3.77043     -5.49354   -5.37735     -7.89274      8.26849     -5.28876     0.277832     -2.06994     41.0054
  -2.59252  -27.2578     17.6298      62.003     -27.4421     -9.8721     -4.36667   -4.10101     -6.37305   -4.74583     -7.24819      8.09447     -5.31135     0.53183      -2.52242     41.0721
  -2.72673  -27.3731     18.809       62.6113    -28.219      -9.96794    -3.77538   -3.4056      -5.75713   -4.54138     -6.48407      7.80375     -5.79364     0.550691     -3.24506     41.0961
  -3.19733  -27.3486     19.5974      63.0317    -28.3997    -10.2208     -3.68619   -2.97075     -4.84151   -3.96419     -5.96916      7.3124      -5.9401      0.354837     -3.50045     41.1419
  -3.78638  -27.9745     20.4521      63.4858    -27.6086    -10.622      -3.03545   -1.99506     -5.55797   -2.95815     -5.18827      7.51723     -6.16234     0.605967     -3.89661     41.3778
  -4.52036  -28.1693     20.7418      64.0025    -27.8819    -10.1369     -1.90175   -1.28927     -4.96645   -2.83577     -4.88244      6.88912     -5.88084     0.893895     -4.48782     41.6333
  -5.05622  -29.3391     21.5368      64.4062    -27.4878     -9.46927    -2.02746   -1.01021     -4.1744    -1.98785     -4.01268      6.71251     -6.59        0.780595     -5.02852     41.5761
  -5.91175  -29.8186     21.7653      64.9154    -27.6859     -9.41864    -1.19714   -0.282395    -3.07138   -1.20282     -2.92852      6.71372     -6.97031     0.909513     -5.26929     41.5626
  -7.77004  -30.3772     22.0938      65.1942    -26.8854     -8.53516     0.224778   0.519262    -3.03981   -0.0204266   -2.37269      5.89933     -7.11865     0.855609     -5.8459      41.9434
  -9.66236  -31.108      23.6245      65.3689    -26.2096     -8.00846     0.138404   0.174237    -2.36731    0.210416    -1.45318      5.91805     -7.11102     1.10957      -6.13351     41.8427
 -10.2267   -32.0091     22.228       65.0294    -25.4526     -7.03856     1.35649    1.78422     -1.22307    1.16262     -1.01985      5.49012     -7.3237      1.16742      -6.54266     41.7066
 -13.5166   -32.3524     23.7594      65.8405    -24.4305     -6.73047     2.20119    1.20535     -0.81605    2.27586     -0.159954     5.73574     -7.24355     1.28953      -7.15689     41.9667
 -15.1915   -32.9572     23.4731      64.6845    -23.9173     -5.83612     3.79612    2.74053      0.903907   2.80806      0.236995     4.85081     -7.09743     1.00963      -7.67387     42.061
 -17.4452   -34.0581     23.7546      65.2875    -22.4658     -5.08549     3.92507    2.763        1.55062    4.01483      1.17731      5.42847     -7.87355     0.750354     -7.88749     42.2121
 -19.8296   -34.8494     23.2506      64.9024    -21.9153     -3.57401     5.97985    4.22409      2.98446    4.78588      1.5095       4.78032     -8.35932     0.705956     -8.27825     42.522
 -23.1225   -35.7414     25.0621      64.2656    -20.9129     -3.1247      7.45389    5.53056      2.79835    5.35929      2.50039      4.83194     -7.59418     0.240622     -8.35704     42.3631
 -24.8281   -36.6793     23.7828      63.5714    -19.4542     -1.65591     8.28708    5.79373      5.58109    6.36453      2.94577      4.61446     -8.44037     0.383891     -8.56617     42.6499
 -27.918    -36.9784     23.1617      63.7953    -18.1544     -0.843858    9.53333    6.32399      6.78067    7.10059      3.50754      4.50484     -8.62297     0.153306     -8.98989     42.5321
 -30.2538   -38.0011     21.9876      62.8191    -16.1083      0.219046   11.629      7.15603      7.64485    7.90931      4.06025      4.51304     -8.91901     0.137575     -9.33964     42.9047
 -32.9644   -39.3232     23.0652      61.7373    -15.7394      1.38651    12.6356     8.70808      8.756      9.23467      4.70336      4.77159     -8.92045    -0.407073     -8.96639     42.7377
 -36.1979   -39.3913     21.7564      61.4052    -13.7774      2.77409    14.0269     8.64261     10.5164     9.68717      4.69129      4.36101     -9.27958    -1.04748      -9.13546     43.1628
 -39.1727   -39.953      21.4487      60.3324    -12.3084      3.6973     15.606      9.40544     11.694     10.505        5.41483      4.77986     -9.30969    -1.38973      -9.55724     43.1029
 -41.577    -41          20.7381      59.6458    -11.2764      5.18122    16.9519     9.92441     12.9326    11.6494       5.75457      4.53873     -9.31368    -2.12466      -8.73382     43.2417
 -44.7933   -41.0046     20.3517      57.9838     -9.90453     5.61512    18.711     11.791       14.4225    12.1349       5.87966      4.87069     -9.49526    -2.17938      -9.04318     43.6756
 -47.997    -42.2299     20.4366      57.5575     -8.68685     7.38427    20.4937    11.8726      15.5525    12.6676       6.17289      4.57533     -9.78745    -2.48308      -8.61997     43.7038
 -50.6484   -43.1372     19.8625      56.3145     -7.01613     9.03549    21.667     12.8102      16.3973    12.7817       6.43467      5.18175    -10.1451     -3.15584      -8.17728     43.5092
 -53.0067   -44.6298     18.7543      55.9904     -5.31712    11.3061     22.3206    12.925       17.6872    13.9809       6.05745      4.87161     -9.82751    -3.4322       -8.03123     43.5976
 -56.7924   -44.5767     18.854       54.4635     -3.51053    12.0332     24.2024    13.7384      18.1457    14.717        6.44587      5.2675     -10.4446     -3.61786      -8.11663     43.6164
 -59.3599   -44.2984     18.1498      52.5179     -1.81077    12.2256     25.6156    15.0363      18.927     15.3753       6.49191      5.7531     -10.4206     -4.16713      -7.63972     44.0301
 -61.2946   -45.9523     16.8089      52.2922     -0.718108   14.3058     27.0914    14.567       20.59      16.3289       6.45674      5.8295     -10.5508     -4.68525      -7.04173     43.8472
 -63.9483   -46.3461     16.686       50.6972      0.761252   15.4623     27.5244    15.3124      22.3402    16.6798       6.85998      6.22861    -10.6232     -5.2858       -6.94669     43.6494
 -65.9615   -47.1898     16.0181      50.032       1.78376    16.2059     29.4229    15.4124      22.129     17.4925       6.34551      6.42479    -10.485      -5.13652      -6.24613     43.3131
 -67.9727   -46.9877     14.3453      47.9411      4.54545    16.8102     29.7886    16.4561      23.2531    17.9545       6.11425      7.00694    -10.4016     -5.80676      -6.13416     43.3838
 -71.0231   -47.655      14.6426      47.395       5.87687    18.5367     31.0188    15.6235      23.6605    18.4473       6.17378      7.30308    -10.9998     -5.40959      -5.61011     43.7132
 -72.5775   -47.9664     14.3041      45.5729      5.95543    19.6611     32.1713    16.7012      25.026     17.8621       5.98928      7.61902    -11.1382     -5.69471      -4.88035     43.0958
 -74.3616   -48.146      13.5339      44.6202      7.64211    19.6476     32.4759    16.5091      25.4704    19.6664       5.74646      7.91536    -11.1998     -5.50355      -4.86198     43.0063
 -75.2511   -49.4231     12.1079      43.5384      9.32583    21.3068     33.2818    16.3883      26.3258    20.1218       5.33936      8.4966     -10.8334     -5.83046      -4.54457     42.6384
 -76.2964   -49.2885     11.9832      41.8225      9.74222    20.7555     33.2424    17.0399      27.5205    20.6476       5.20103      8.96099    -11.1327     -5.59639      -4.36616     42.057
 -77.3043   -49.7133     10.6493      40.5154     11.2167     21.8231     34.3321    16.7478      27.5416    21.4666       4.3994       9.32662    -10.9184     -5.63008      -4.00547     42.4077
 -78.6913   -50.572      10.5689      39.8374     11.5698     23.267      34.7762    16.4017      28.5181    21.6332       4.13457      9.7814     -11.0588     -5.2922       -3.61713     42.1239
 -78.3756   -50.2446      8.75758     37.6908     12.4571     22.7685     35.2722    17.0678      28.9857    21.707        3.84364     10.2431     -11.1391     -5.35023      -3.41612     41.6554
 -79.6079   -50.3299      8.95724     36.6943     13.2792     22.9857     35.3556    16.2326      29.6636    22.3284       3.84246     10.8931     -10.6583     -5.52136      -3.46641     40.9962
 -78.7594   -50.6164      6.93531     34.5575     14.382      23.8142     35.1765    16.1858      30.0142    22.895        3.77799     11.482      -10.6836     -5.46245      -3.5071      41.0482
 -79.5449   -50.2394      6.70995     32.8257     15.0665     23.0654     35.7984    16.6321      30.3156    22.9856       3.38863     12.2375     -10.317      -5.42561      -3.35137     41.4309
 -79.877    -49.9301      6.4863      31.5981     15.2057     22.6371     35.9469    16.2014      30.9019    23.8181       2.90285     12.2573     -10.02       -4.58479      -3.44056     40.8289
 -79.6807   -49.6607      5.13336     30.54       15.697      22.8275     35.9534    15.1522      31.8272    24.1903       2.92262     12.7014     -10.1383     -4.63521      -3.37596     40.4935
 -79.8082   -49.5424      5.47415     28.3006     16.4249     22.3109     35.8908    15.8516      31.0905    24.4052       2.58804     13.4208     -10.1999     -4.17858      -3.50973     40.2359
 -79.5981   -49.3875      5.65762     26.7815     17.0362     21.8111     35.0155    15.3562      31.8935    24.8405       3.26726     13.8667      -9.44831    -3.78713      -3.63183     39.912
 -79.1636   -48.9553      4.85696     25.2593     17.2601     20.7983     35.2293    15.6982      32.1077    25.775        2.72872     14.1355      -9.17541    -3.89865      -3.77972     39.5277
 -78.927    -47.7866      4.40576     23.1183     16.9681     20.7594     35.2923    15.3812      32.6911    25.1067       2.49414     14.7647      -8.92821    -3.18999      -4.27028     39.6616
 -78.9816   -47.4697      4.83406     22.6877     17.5023     20.0653     34.0734    14.481       32.6954    24.9924       1.95545     14.638       -8.76271    -2.87019      -4.00274     39.1375
 -77.3125   -47.1226      3.86982     20.5183     17.9029     19.3153     33.4433    14.1226      32.5185    25.4373       2.41804     15.6025      -8.47858    -2.56961      -4.33032     39.0727
 -77.3997   -45.6365      4.25386     18.3732     17.3034     18.2592     34.0695    14.6902      33.1681    25.2697       2.45782     15.5051      -7.79893    -1.90855      -5.08871     38.8285
 -77.2542   -44.7993      4.98156     16.9396     18.2822     17.211      33.0431    13.4976      32.428     25.375        1.63529     16.1378      -7.62614    -1.48424      -5.00737     38.8277
 -75.1778   -44.6258      2.67791     15.9292     18.162      17.6451     33.1094    13.2756      32.9003    25.1625       2.14122     16.3244      -8.09582    -1.19562      -5.4893      38.6872
 -75.108    -42.7065      3.44742     13.655      18.4384     15.6995     32.5653    13.6801      32.2448    25.1118       1.98673     16.7611      -7.51244    -0.813528     -5.76217     38.944
 -74.9546   -41.2896      3.72004     12.7894     18.5954     15.248      31.8463    12.2555      32.2529    24.3193       1.98323     16.5367      -6.88373    -0.758628     -5.97922     38.8283
 -75.8552   -39.8512      5.86252     10.9932     18.2332     13.4242     32.0557    12.9634      31.3476    24.98         1.88882     16.3975      -7.22596    -0.184273     -5.93279     38.3374
 -73.77     -38.9105      4.3921       9.77737    17.9833     13.2109     31.4695    11.9277      31.4176    23.8714       2.08714     16.7017      -7.23112    -0.0830702    -6.47425     38.5502
 -72.8786   -37.0572      3.24824      8.11151    18.8879     11.8571     30.6947    12.1012      32.2393    23.219        1.84118     16.8109      -7.09895     0.284504     -6.80775     38.4756
 -72.8065   -35.9915      4.68039      6.92722    18.3597     11.453      30.5986    11.4358      31.2042    22.9804       2.00097     16.8888      -6.60137     0.797077     -6.64714     38.2109
 -72.4822   -33.4847      3.82281      5.92685    19.2503     10.386      29.7901    10.0871      31.724     22.1155       1.49317     16.5045      -7.20842     1.30625      -6.72242     38.4604
 -72.0795   -32.5091      6.23351      3.98494    17.917       8.97597    29.286     11.0213      30.6062    22.551        1.88228     16.3483      -5.99823     1.24585      -7.34489     37.9072
 -70.3272   -31.4423      4.61263      3.33211    18.1426      9.02345    29.0344    10.1269      29.768     21.5341       1.59356     16.2009      -6.04662     1.11054      -6.8262      38.1753
 -69.7202   -29.6381      4.22452      2.0571     18.1116      8.32949    28.9715    10.2823      29.8892    20.3855       1.93897     16.1523      -6.23432     1.55079      -7.05697     38.1315
 -70.3764   -27.6815      6.46083      1.01074    17.9345      6.93609    28.4012     9.95038     29.324     19.9594       2.07405     15.445       -6.00478     1.97164      -6.69526     37.7814
 -68.185    -26.6358      4.92555     -0.200973   18.3689      6.45454    27.3203    10.2407      28.9858    19.9352       1.74592     15.2152      -6.14026     1.62565      -7.00444     37.8026
 -67.8515   -24.6081      5.53341     -1.46747    17.9627      5.98699    26.9287     9.84211     28.5993    18.8578       1.76914     14.7014      -5.54786     2.21043      -6.8006      38.0949
 -66.7586   -23.1001      4.78289     -2.37832    18.4739      5.28312    26.9081     9.17518     27.2287    18.7372       1.75422     13.8897      -5.48571     2.40598      -6.57034     37.7861
 -65.5605   -22.0505      4.93611     -3.1407     18.4672      5.11555    25.6519     8.90123     26.037     18.0184       0.980143    13.8564      -5.60455     1.74921      -6.41817     38.0292
 -64.938    -20.1419      4.66943     -3.82123    18.1752      4.6317     24.8961     8.51974     26.4636    17.3615       1.10858     13.2145      -5.03395     1.96417      -6.24114     37.9389
 -63.5567   -18.661       4.35254     -5.33397    18.2184      3.93245    25.082      8.84944     25.5973    16.8086       0.570294    12.4976      -4.62913     1.7079       -6.38666     38.0289
 -62.5968   -17.5945      4.05029     -5.28523    18.8561      3.19896    23.8584     8.32804     24.9183    16.7983       0.724466    11.6233      -5.11101     1.55232      -5.89701     37.6905
 -61.3691   -15.7227      3.92565     -6.91824    18.5689      1.98108    23.8934     8.61816     24.298     16.8207       0.374832    10.8019      -4.53658     1.49041      -5.66564     37.7464
 -60.2475   -14.4183      3.74091     -8.08512    18.8912      1.6286     23.4829     8.80675     23.2243    16.6301       0.650318    10.2933      -4.80138     1.31784      -5.51883     38.3647
 -58.0729   -13.124       2.13633     -8.32342    18.3823      1.71576    22.6416     7.8908      23.7814    15.1666      -0.0570314    9.69926     -4.24294     1.07119      -5.67762     38.0827
 -57.9567   -11.6619      3.01162     -8.96361    18.4797      1.35384    21.9806     7.6963      22.7922    14.7164      -0.203176     8.67685     -4.54062     0.926908     -5.08175     37.9555
 -56.3991   -10.7637      2.27926     -9.35789    18.89        0.625589   21.4642     7.64093     21.9632    15.4444      -0.350596     8.01715     -4.54014     0.079283     -5.05346     38.6809
 -55.5875    -8.95093     2.43826    -10.2596     18.1286     -0.758271   21.1933     7.80442     21.5045    14.8296      -0.446573     7.65789     -4.39775     0.241089     -4.89826     38.494
 -53.2516    -8.84658     1.40192    -11.0073     18.2243      0.106402   20.1793     7.40165     21.2282    14.6021      -0.643172     6.33071     -4.29481    -0.377853     -4.88484     38.7407
 -54.2016    -6.90053     3.23783    -11.6733     17.9352     -0.38497    19.9572     7.1124      20.929     14.3085      -1.00864      5.76859     -4.03899    -0.495267     -4.90301     39.1369
 -50.7579    -6.76384    -0.600749   -12.0966     18.9006     -0.180061   19.7182     6.9036      20.6631    14.3149      -1.10066      4.99393     -3.72711    -0.884051     -4.66984     39.2391
 -49.1394    -6.35101     0.43576    -12.4578     18.0755     -0.492027   18.2516     6.88668     20.0662    13.9657      -0.644517     4.41586     -3.93513    -1.25141      -4.59396     39.7794
 -49.1607    -4.65545     0.581237   -13.0767     18.0254     -0.928094   18.8089     6.37264     19.5822    13.4829      -1.45353      3.83556     -4.16181    -1.55837      -4.72078     39.4515
 -47.5258    -3.96012     0.0353604  -13.7291     17.4588     -1.14402    18.2624     6.95174     19.1229    13.1396      -1.18673      2.78674     -4.46839    -2.36122      -4.80344     39.7396
 -46.6761    -3.13277     0.418756   -15.2382     17.7225     -1.47118    18.728      7.70549     17.9297    13.1022      -1.26554      2.17636     -4.85949    -2.74368      -4.40793     40.0798
 -45.1842    -2.24996    -1.17651    -15.5743     18.5637     -1.28318    18.167      7.19833     17.9572    11.7708      -1.13045      1.89507     -4.49532    -2.4622       -4.68698     40.6256
 -43.9623    -2.30926    -0.534284   -15.9113     17.7563     -1.17914    18.334      7.03672     17.3496    11.8721      -0.980568     1.32446     -4.68383    -3.15438      -4.75227     40.7634
 -42.8546    -0.807702   -1.78374    -16.4858     17.4935     -1.6923     18.3874     7.08308     17.4954    11.3913      -0.445005     1.17595     -5.18968    -3.34045      -5.0914      41.1276
 -42.0779    -0.824946   -0.0536996  -16.9854     16.3797     -1.43631    18.1808     6.65487     16.9454    11.2171      -0.755894     0.966648    -5.103      -3.59496      -4.92931     41.2813
 -40.9775     0.115567   -0.865314   -18.1035     16.9322     -1.68177    18.6489     6.98455     15.8474    10.7407      -0.653106     0.754822    -5.65656    -3.57827      -4.46585     41.3342
 -39.8846     0.534812   -0.712933   -18.798      16.2728     -1.34086    18.3771     7.64546     14.7748    10.4797      -0.166347     0.608306    -5.96712    -3.64885      -4.81273     41.8304
 -39.9428     0.627019    0.53836    -17.8316     16.0364     -1.24346    17.4957     6.49974     14.8831     9.91489     -0.257209     0.20421     -6.45185    -3.805        -4.83942     41.6298
 -37.9435     1.16035    -0.648827   -19.987      16.2951     -1.01198    17.5838     8.04681     14.4683     9.71529     -0.162332     0.366263    -6.59812    -4.24671      -5.12043     41.9767
 -38.033      0.892267    0.664873   -19.3902     15.7344      0.143877   18.3054     6.97313     12.8663     8.60615      0.286507     0.218811    -7.32763    -4.03748      -5.32705     42.2794
 -37.3173     1.65481     0.295649   -19.2901     14.8662      0.0950934  18.5649     6.48068     12.7667     8.28686      0.563596     0.529521    -7.40754    -3.85676      -5.20085     42.5205
 -36.784      1.96049     0.71108    -19.885      14.7713     -0.0235203  19.1943     6.99507     12.512      7.86367      1.0043       0.608765    -7.5068     -3.50896      -5.42577     42.2893
 -36.4238     1.86757     1.08176    -19.4937     14.3284      0.784165   19.0122     6.63911     11.9959     7.49231      1.67824      0.880043    -8.4401     -3.75254      -5.20125     42.3204
 -35.3855     2.26123     1.40185    -20.4234     13.8071      0.373852   19.5784     6.79321     11.5743     7.06785      1.59952      0.689391    -8.87956    -3.2487       -5.55568     42.2234
 -34.3988     1.90758     0.520003   -20.1549     13.548       2.08168    19.5546     6.78158     11.4004     5.81414      1.84631      1.60625     -9.4268     -3.21879      -5.4159      42.3561
 -34.7968     2.20812     1.11954    -19.9604     13.7117      1.45325    20.5178     6.86729     10.5598     6.01957      1.92345      1.31736     -9.50859    -2.7493       -5.64437     42.2017
 -32.9067     2.83953     0.314968   -20.723      12.7261      1.13806    20.029      7.33807     10.6919     5.7942       2.23604      1.67056    -10.6179     -2.43454      -5.84477     42.4034
 -33.8791     3.02188     2.36731    -20.3961     11.7023      1.84716    19.7786     7.11192     10.364      5.10488      2.07939      1.99222    -10.5747     -2.13984      -5.56051     42.2788
 -33.3955     2.79526     2.22286    -19.805      11.9221      1.8839     20.0746     6.90905      9.8603     5.383        2.80079      2.42657    -11.0519     -1.47934      -5.26182     42.6009
 -32.7936     2.87362     2.15378    -20.0308     11.7581      2.24599    20.2503     6.9884      10.0291     5.07604      2.74917      2.68978    -11.483      -1.29117      -5.09802     42.6729
 -32.569      3.14263     1.89146    -20.1215     11.9998      2.1405     20.0225     7.3193       9.83258    5.18801      3.0728       2.9472     -12.1021     -1.06262      -5.23814     42.6041
 -32.3828     2.65555     2.53906    -19.6248     11.9108      2.45756    20.3303     6.6063       9.27313    5.17069      2.81293      3.69496    -12.0191     -0.580203     -5.07125     42.6658
 -31.987      2.51866     2.73113    -19.7277     11.039       3.07947    20.6267     6.93604      9.50683    4.84793      3.03135      3.94868    -12.3962      0.00869317   -4.64753     42.4262
 -31.8393     3.37488     1.97476    -20.1317     11.2754      2.91503    20.5932     7.14857      9.93008    4.83003      3.22288      4.13734    -12.8713      0.412023     -4.50047     42.5294
 -32.9287     3.32471     3.80219    -19.359      10.6079      3.00843    20.1035     7.0125      10.5328     4.79249      3.34025      4.85372    -13.1076      0.44079      -4.48008     42.7617
 -32.0429     3.32641     1.42825    -19.4416     11.9231      4.09372    20.22       6.36778     10.9396     3.96345      3.57807      4.84462    -13.3047      0.940656     -3.8648      42.7215
 -32.9145     4.12143     2.46546    -20.1158     10.9212      3.3735     21.2614     7.54954     10.974      5.01422      3.28752      5.37035    -13.1399      0.60985      -3.64037     42.3087
 -32.816      3.78545     1.35435    -19.9296     12.144       4.13298    21.2297     7.23639     11.307      4.33416      3.43852      5.63127    -13.6552      1.11376      -3.69552     42.6572
 -32.5231     3.40253     1.66441    -19.5862     10.8392      4.96679    20.6093     7.33903     12.1736     4.15936      3.48631      5.99047    -13.647       1.62416      -3.53986     42.6173
 -33.2312     3.96259     1.70624    -20.0498     11.43        5.12015    20.0668     7.65058     12.8698     4.67656      3.44687      6.29403    -13.9595      1.32606      -3.15129     42.7452
 -34.1629     4.46676     2.00274    -20.6343     11.6416      5.34934    20.7411     8.07995     13.0341     3.86453      3.50232      6.87389    -13.3678      1.56829      -2.69596     42.5392
 -35.4445     4.30653     3.06993    -21.1391     12.0071      6.20932    21.0019     8.12816     12.816      4.25993      3.77113      7.63067    -13.3874      1.45349      -2.4661      42.4404
 -35.7596     4.48775     2.63064    -21.3744     11.8517      6.53483    21.1477     8.67751     14.0105     4.17107      3.46947      7.77871    -12.8928      1.55862      -1.99482     42.8425
 -36.8812     4.29922     2.93862    -21.8809     12.1898      7.0541     21.3574     9.42066     14.9994     4.90071      3.63981      8.16836    -12.7998      1.17787      -1.6655      42.8719
 -37.8732     4.28777     2.71073    -21.9349     12.8038      7.43535    21.8636     9.65316     15.6516     5.26422      3.83291      8.45       -12.7583      1.43121      -1.30251     42.5849
 -39.1191     4.34059     2.27771    -21.7623     13.3576      8.31622    21.6751     9.23908     16.7396     5.42598      3.89747      8.80268    -12.6006      1.26416      -1.24188     43.0917
 -40.4401     4.87214     3.39549    -23.3619     12.9713      8.34044    22.2566    10.7577      17.2915     5.91092      4.00343      9.14719    -12.4056      0.993605     -0.238937    42.9466
 -41.0947     4.10029     2.01669    -23.5105     14.4833      9.40236    22.6826    10.8138      18.2492     6.22078      4.16049      9.55205    -12.3194      0.671854     -0.168256    42.5338
 -42.624      4.17247     2.10055    -23.5581     14.3931     10.4105     23.0062    10.8491      19.7192     5.93299      4.29443     10.1081     -11.6807      0.454227     -0.0306689   42.6363
 -44.5701     4.34503     2.26755    -24.366      15.0578     10.8455     23.6935    11.8951      20.7094     6.80832      3.95095     10.0108     -11.5541     -0.294919      0.711277    42.3913
 -46.7995     3.80438     2.74438    -24.5744     16.015      12.0765     24.1662    12.3201      21.4058     7.08547      4.42319     10.7244     -11.2796      0.198687      0.994208    42.381
 -48.5235     3.5762      3.20312    -25.371      16.963      12.4131     24.3765    12.8307      22.9236     7.57658      4.14364     11.2178     -11.5913     -0.521617      1.20355     42.1197
 -49.5168     2.52658     3.00818    -25.6754     17.1507     13.5594     24.7261    13.5943      23.3619     8.96721      3.86413     11.7892     -10.6337     -0.878173      1.48006     41.854
 -51.7771     2.33883     3.6131     -25.7324     17.2994     13.7475     24.9504    14.7118      25.0713     9.7239       3.83862     12.0406     -10.2093     -1.38801       1.65267     41.8411
 -53.1441     1.81954     2.4995     -26.2965     19.3311     14.2897     25.5443    14.7726      25.6527    10.7483       4.07031     12.3823      -9.88711    -1.16022       1.92307     41.9399
 -55.5296     1.58204     3.13629    -26.9565     19.7273     15.1777     26.5153    15.2894      26.5883    11.1143       4.03286     12.832       -9.95049    -1.54143       2.31905     41.6876
 -57.6314     1.10933     3.01029    -27.3873     21.362      15.17       26.8156    16.2549      28.0715    12.7733       3.78773     12.9688      -9.93115    -2.08496       2.60949     41.3
 -59.7439     0.183387    3.55161    -27.3275     21.6882     16.3522     27.0825    16.665       28.8148    13.2583       3.47582     13.4711      -9.84651    -2.37103       2.40507     41.3518
 -61.1936    -0.647903    2.67622    -27.6165     22.9556     17.2591     27.8994    16.903       29.9132    14.0274       3.4242      13.6339      -9.42825    -2.55964       2.66284     41.215
 -63.382     -1.10441     2.45231    -27.5157     24.5583     17.8311     27.8376    17.1243      31.1031    15.1397       3.04803     14.4394      -9.24027    -2.38227       2.50426     40.7885
 -65.5272    -1.55802     2.71261    -28.2822     25.5999     18.1939     28.8303    17.8336      31.8679    15.7777       2.63585     14.3175      -9.20651    -3.02457       2.55508     40.9926
 -67.0686    -2.93406     1.80661    -27.8734     27.5832     18.8749     28.811     18.0968      33.0732    17.305        2.49141     15.0194      -9.19126    -3.1829        2.79565     40.8462
 -68.8761    -3.26868     1.48666    -28.1161     28.2646     19.4192     29.9076    18.1056      33.7427    17.4549       2.13958     15.1181      -9.16149    -3.06145       2.92516     40.6373
 -71.1026    -3.73365     1.462      -28.5381     29.5093     19.5971     30.7472    18.6813      34.9113    18.1205       1.85624     15.2534      -8.96419    -3.23345       2.66028     40.5049
 -72.852     -4.82155     1.12798    -28.2398     31.0843     20.9101     30.8225    18.4283      35.6271    18.7872       1.12412     15.8443      -8.70005    -3.20579       2.27757     40.3104
 -74.2989    -6.06387     0.604581   -27.9592     32.3742     21.283      31.9216    18.1813      36.336     20.1937       0.970651    15.7326      -8.40333    -3.43179       2.32542     40.0194
 -76.0845    -6.36628     0.386099   -27.9394     33.3745     21.4274     32.3647    17.8413      37.2772    21.1446       0.227497    15.9332      -7.97053    -3.8665        2.46102     40.0868
 -77.4462    -7.24436     0.189997   -27.7557     34.2297     22.2197     32.816     17.9151      37.2712    21.9183      -0.247855    16.1772      -8.08653    -3.69368       2.19763     39.9485
 -78.6077    -8.28531    -0.404134   -28.0512     35.7109     22.4734     33.9278    18.2058      37.8331    23.0464      -0.91014     16.3826      -7.96682    -3.67723       2.01344     39.6432
 -80.1236    -8.92287    -0.383393   -27.4295     36.4176     22.3354     34.717     17.1883      38.3609    24.0409      -1.51646     16.543       -7.82219    -4.14658       1.68836     39.8628
 -80.9185    -9.03735    -0.809758   -27.6363     36.2972     22.6843     34.9919    17.43        39.3517    24.0363      -1.32052     16.6393      -7.82867    -3.74066       1.55941     39.8821
 -81.1912    -9.77163    -2.73715    -27.3815     38.2024     23.2452     35.8041    16.482       39.2725    24.8456      -2.13638     16.7046      -7.3133     -4.21357       1.31815     39.7065
 -82.4008   -10.3962     -1.75693    -27.1594     37.7198     23.3532     36.3725    16.3876      39.7109    25.4402      -2.55137     17.2887      -6.47693    -3.9873        0.57151     39.9651
 -82.6394   -10.8968     -2.78814    -26.853      38.3471     23.4576     36.7231    15.2341      40.0999    25.9096      -2.63017     16.8679      -7.00702    -4.08149       0.642172    39.8918
 -83.0358   -11.039      -2.84727    -27.1924     38.6896     22.645      37.1302    15.2075      40.3611    26.7904      -3.28893     16.7724      -6.90191    -4.18873       0.546656    39.9826
 -83.5118   -11.5227     -3.20804    -26.3599     38.4802     23.298      37.4391    13.7944      41.2788    26.5646      -3.305       16.8257      -6.36127    -3.84764       0.363736    40.1147
 -83.6496   -11.6135     -2.92639    -27.1083     38.1223     22.9338     38.2775    13.2984      41.2005    27.7223      -3.81561     16.4262      -5.76029    -4.02776      -0.146981    40.2575
 -83.1717   -12.0777     -3.86039    -26.6075     37.8185     23.1312     38.5167    12.8837      41.2001    28.0263      -4.11962     16.7613      -5.65984    -4.33142      -0.37246     40.4873
 -82.4368   -12.2436     -4.43611    -26.9463     37.3705     22.9024     39.0268    12.7333      41.3504    27.6158      -3.99722     16.5707      -5.48631    -4.51206      -0.831648    40.3789
 -82.1134   -11.8488     -4.74566    -27.1389     36.3362     21.9495     40.074     12.0603      41.2611    28.9639      -4.39645     15.6097      -4.75288    -4.32741      -0.941913    40.7622
 -81.3306   -12.0611     -4.24037    -27.3813     35.3846     21.0241     39.724     12.2132      41.6049    29.0384      -4.24138     15.5491      -4.40306    -4.40783      -1.51976     41.1515
 -80.5299   -11.7322     -3.84419    -27.8404     33.8827     20.4619     39.8314    11.6741      41.7517    28.7417      -4.24978     15.6259      -4.21701    -3.98534      -1.39544     41.3434
 -80.2125   -11.2593     -4.02189    -27.6767     32.7235     20.2603     40.2907    10.4441      42.1644    28.837       -4.4903      15.1378      -3.73387    -3.94248      -1.86363     41.5299
 -78.7355   -11.3131     -4.4839     -28.0024     32.3491     19.5551     40.0785    10.1113      41.4896    29.1527      -4.04914     14.1282      -3.28188    -4.07205      -2.1418      42.1546
 -78.0055   -10.6653     -4.42579    -27.959      30.77       18.4693     40.3607    10.1099      41.5165    28.5173      -4.34643     13.678       -3.19795    -4.18552      -3.02362     42.0885
 -76.6885   -10.5821     -3.91258    -28.5715     29.1399     17.5171     40.6932     9.61381     41.4811    29.3227      -4.0182      13.1603      -3.30529    -4.07302      -2.88773     42.1619
 -75.478    -10.0945     -3.73813    -28.5482     27.5856     16.2244     40.0756     9.61027     41.1851    28.8915      -3.80304     12.8808      -2.90368    -3.52831      -3.28456     42.5276
 -74.1343    -9.73714    -3.30819    -28.7703     25.885      15.8964     39.9334     9.06177     41.0012    28.014       -3.43109     12.0064      -2.58089    -3.24861      -3.75842     42.6501
 -72.5456    -9.25949    -3.13443    -29.0217     24.4499     14.521      39.9697     8.8602      40.4435    27.9848      -3.1346      11.6899      -2.9287     -3.30111      -4.16401     42.681
 -71.3267    -8.85359    -2.5571     -28.9868     22.7113     13.7371     39.2305     8.77146     40.3913    27.523       -3.07724     11.005       -2.67208    -2.76806      -4.44232     43.0519
 -69.0969    -8.66352    -2.19244    -29.3909     21.3031     12.2286     38.3867     8.67302     39.7748    27.4667      -2.44195     10.0121      -2.79903    -3.08835      -4.84906     43.4699
 -67.3553    -8.34618    -2.24496    -29.5178     19.5701     11.7322     38.2815     8.52414     39.6777    26.2395      -2.09755      9.69217     -2.78721    -2.46668      -5.64309     43.5674
 -66.3651    -7.40698    -1.70145    -29.8715     18.5636     10.1716     38.1508     8.87211     38.4023    25.7348      -1.53373      8.86612     -2.48563    -2.17706      -5.76946     44.059
 -64.0616    -7.22677    -2.08534    -29.7527     17.7931      9.17396    36.8455     8.18037     38.4015    24.7547      -0.794962     8.27727     -2.89126    -1.71196      -6.33432     44.2256
 -63.2587    -6.72042    -0.0296927  -30.5142     16.0512      8.08769    36.3123     8.80635     36.9261    24.7621      -0.389923     7.76197     -3.19632    -1.40679      -6.29184     44.2825
 -61.4664    -6.24766    -0.0849889  -30.2664     15.2499      7.24423    35.5657     8.17334     36.0176    23.0066      -0.407462     7.47878     -2.89496    -0.789603     -6.66534     44.5101
 -59.266     -5.63035    -0.0175503  -30.187      13.6264      5.89624    34.4702     7.89617     36.1479    22.3877       0.695571     6.51924     -3.32966    -0.398798     -7.03275     45.0242
 -57.8169    -5.70956     0.738788   -30.0714     13.6625      5.31209    32.7471     7.61579     34.759     21.7339       0.978626     6.48053     -3.38021     0.022772     -6.54963     45.3109
 -56.5238    -4.80966     1.36816    -30.2618     12.7881      3.8477     31.6454     7.99084     34.0068    20.7533       1.03709      5.13816     -3.79555     0.218121     -7.47108     45.4028
 -54.285     -4.92389     1.0774     -30.092      12.8247      3.19449    31.2264     7.4014      31.5615    19.9428       1.6032       5.36417     -3.59593     0.825821     -7.22147     45.6458
 -53.0368    -4.69615     2.09274    -29.6311     11.611       2.66085    29.824      6.80983     31.0918    19            1.83646      4.79303     -3.64366     1.31504      -7.23203     46.1499
 -51.4044    -4.13145     2.42553    -30.0429     11.6809      1.72724    29.2182     6.71658     29.4366    17.1962       2.45079      4.38627     -4.20122     1.45696      -7.43866     46.1206
 -49.7516    -3.99407     3.28793    -30.0921     11.5436      0.56199    27.9857     6.80264     27.4686    17.073        2.48963      4.10701     -4.05138     2.16075      -7.30631     46.2552
 -47.8787    -4.62457     3.14295    -28.9089     11.4243      1.28706    26.6536     5.39293     26.5408    15.4097       3.08086      3.51126     -4.51857     2.13897      -7.05848     46.2668
 -46.1245    -4.48726     3.87013    -28.9629     11.4046      0.418124   24.7548     5.05698     24.9874    14.616        2.75998      3.26614     -4.57224     2.75132      -7.15744     46.3205
 -45.2053    -4.39848     4.84948    -28.5402     11.6036      0.183384   23.948      4.06335     23.5038    14.2788       3.09965      2.687       -4.3311      2.9175       -6.61854     46.575
 -42.8716    -4.58413     4.97376    -28.3518     11.2226     -0.15934    22.6353     3.66401     21.6618    12.7257       3.37273      3.01954     -4.8174      2.6741       -6.68923     46.4642
 -41.5186    -4.78757     4.99189    -28.1068     12.0083     -0.217321   21.6453     3.41358     20.1221    12.2376       3.29068      2.50209     -4.70415     2.94615      -6.11107     46.725
 -40.0457    -4.84353     5.85739    -27.8941     11.862      -0.247263   20.9697     2.64401     18.3574    11.5488       3.51504      3.1155      -4.08539     3.28488      -5.40211     46.5662
 -38.4613    -5.22214     6.34419    -27.6373     12.0837      0.161777   19.6078     1.81818     16.89      10.3402       3.48428      1.93596     -4.41429     3.78479      -4.91249     46.9058
 -37.2788    -5.37756     7.08657    -27.4608     12.716      -0.0917739  18.3048     1.37562     15.1633    10.2054       2.92543      2.7176      -4.71498     4.01659      -5.01274     47.2779
 -36.0047    -5.46383     7.78214    -26.9855     12.6109     -0.303717   17.2656     0.939906    14.1706     9.74463      3.03571      1.98391     -4.70655     3.95614      -3.91843     47.0467
 -34.2688    -6.24182     7.7169     -26.578      13.2088      0.469129   17.0623    -0.0194607   12.0245     9.32641      2.66242      2.01213     -4.66794     3.50642      -3.85108     47.1905
 -33.0897    -6.78702     8.59489    -25.6005     12.3534      0.851836   16.0099    -0.862245    11.4129     8.76222      2.24332      2.2865      -4.55364     4.19099      -3.4883      47.198
 -31.4135    -7.46872     8.01832    -25.4124     13.8875      0.846005   15.1477    -1.35215     10.6932     9.2555       2.43972      2.22228     -4.74341     4.1356       -3.22112     47.3152
 -30.6833    -7.80178     8.97375    -24.8362     14.2699      1.59511    14.4797    -2.13333      8.5995     9.06963      1.8359       2.21951     -4.53658     3.99096      -2.54224     46.8971
 -29.4562    -8.55468     8.91692    -24.3556     14.9153      2.29374    13.5207    -2.49721      8.28998    9.03346      1.34662      2.37187     -4.52731     3.57495      -2.49422     47.1389
 -28.4287    -9.0204      9.74279    -23.624      14.5628      2.25785    13.163     -3.11871      7.33447    9.33003      1.07359      2.65944     -4.45976     3.45722      -2.02398     46.7182
 -27.6054    -9.77066    10.3884     -23.2146     14.6042      3.23442    12.8414    -3.41931      6.64943    9.32941      0.0988336    2.3904      -4.15155     3.36485      -1.70101     46.8788
 -27.2329    -9.71119    10.3618     -22.6119     14.9137      3.56925    12.9211    -3.96293      6.12769    9.62808      0.108541     2.40779     -5.13333     3.52326      -1.23447     46.6258
 -25.9016   -10.5219      9.99762    -21.9795     15.554       4.07509    11.7927    -4.61703      6.17715   10.0537      -0.481784     2.53267     -5.14251     3.1808       -1.02753     46.6096
 -25.1676   -11.2734      9.93845    -21.5598     16.18        4.56442    12.2674    -5.00599      5.47409   11.0052      -0.979443     2.91405     -5.27384     2.74131      -1.26841     46.2663
 -25.083    -11.5855     10.3611     -20.4194     16.3804      5.2247     11.4324    -5.70413      6.031     11.2214      -1.72432      2.93576     -5.35942     2.62786      -0.985769    46.2145
 -24.4398   -11.9238     10.0231     -19.8431     15.9847      6.13161    11.6444    -5.86253      6.32355   11.5096      -2.49775      3.46142     -5.99097     2.33618      -0.749821    45.8442
 -24.2188   -12.26       10.3675     -19.896      16.8685      6.0751     11.7096    -5.47537      5.91713   11.835       -2.70824      3.40442     -6.40027     1.91345      -1.04612     45.7973
 -24.4868   -12.7121     10.3344     -18.7154     17.4326      7.24016    11.2096    -5.91219      5.94278   12.5682      -3.80151      3.92674     -6.4556      1.85659      -0.731223    45.3899
 -24.2477   -12.6831      9.94141    -18.639      17.3691      7.50214    11.6236    -5.74782      6.65919   13.1278      -4.22543      4.27068     -6.81078     1.92759      -0.811051    44.926
 -24.4916   -12.8433      9.19475    -17.8645     18.3583      7.92738    11.8849    -5.89236      6.95953   13.9538      -4.17703      4.32577     -6.93539     1.59223      -1.09375     44.8168
 -24.7155   -12.9489      8.59527    -17.2053     19.2402      8.3001     12.138     -5.95739      7.43549   14.2313      -4.65966      4.98397     -7.49474     1.13069      -1.1941      44.235
 -25.5833   -12.7967      8.68718    -16.8012     19.2497      8.73981    12.9683    -5.90584      7.99382   14.8529      -5.21714      5.44516     -7.67909     1.13747      -1.44714     43.6875
 -26.5594   -12.6214      8.85456    -16.2744     19.7825      9.13586    12.6953    -5.81197      8.14426   15.6636      -5.28662      6.07594     -8.11966     0.853087     -1.12743     43.559
 -27.6509   -12.4285      8.81055    -15.9236     20.068       9.20159    13.4897    -5.30942      9.15246   16.4386      -5.71023      6.44504     -8.23999     0.857341     -1.34201     43.2327
 -28.1679   -11.7431      7.09368    -15.9291     20.8821      9.43415    14.1205    -5.34524     10.7728    16.3715      -6.07529      6.34396     -8.85043    -0.147236     -1.55504     42.5012
 -29.6372   -11.3086      6.46419    -15.1342     21.9044      9.79323    14.8592    -5.35612     11.0392    17.2995      -5.95092      7.28126     -9.20123     0.126175     -1.69387     42.0776
 -30.9942   -10.881       6.40112    -15.5185     22.3628     10.4182     15.941     -4.86027     10.845     17.4927      -6.30196      8.02295     -9.57311     0.226531     -1.56639     41.7613
 -33.2318   -10.4085      6.53407    -14.9407     23.3927     10.401      16.1557    -4.58201     11.6099    18.1842      -5.94846      7.90246    -10.2937     -0.16045      -1.95223     41.0878
 -34.2819    -9.99484     5.77616    -15.476      23.9101     11.0032     16.656     -3.76627     12.5623    18.3278      -5.95783      8.45725    -10.4335     -0.190534     -1.35097     40.8182
 -35.8108    -9.05329     4.64232    -15.5457     24.7079     11.0254     17.6561    -3.5514      13.4827    19.1257      -5.70237      8.64826    -10.3546     -0.0606745    -1.81835     40.5107
 -38.5121    -8.60741     4.96481    -15.0252     25.3822     11.2198     17.7857    -3.22183     14.5591    19.7749      -5.27327      9.56439    -10.8559     -0.544015     -1.63092     39.7879
 -40.2284    -8.16433     4.67367    -15.4254     25.8205     11.1046     18.9067    -2.28516     15.178     20.5143      -5.6298       9.32382    -10.9028     -0.170123     -1.53699     39.3961
 -41.886     -7.36391     3.02403    -15.8869     26.9063     11.7016     19.8517    -1.77344     15.9888    20.7509      -4.97936      9.57674    -11.3257     -0.238315     -1.35651     38.7627
 -43.6103    -6.90873     2.02366    -16.0116     27.7406     12.0443     20.1237    -1.62817     16.9289    21.3141      -3.93981      9.87313    -11.4552     -0.591784     -1.33659     38.7415
 -46.4559    -6.67479     2.55823    -16.212      28.3164     12.1516     21.2288    -0.81533     17.8408    21.9331      -3.61897     10.2545     -11.2825      0.0467167    -1.34023     38.3584
 -48.7272    -6.06329     1.94205    -16.7542     28.7612     12.8857     22.163     -0.30141     18.8378    22.0676      -3.14414     10.5403     -11.5387     -0.199525     -0.717083    37.9028
 -50.8033    -5.96581     1.14125    -17.0471     29.4892     13.1616     23.1952     0.320506    19.6887    22.7865      -2.50557     10.354      -11.3114      0.160003     -1.01442     37.8104
 -53.055     -5.6866      0.460141   -17.6625     30.5434     13.6048     23.951      1.07547     20.703     22.5491      -1.48535     10.29       -11.0635      0.669515     -0.751319    37.672
 -55.0487    -5.62786    -0.0998693  -18.1378     31.2016     13.7608     24.9756     1.85642     21.6708    23.6177      -0.902402    11.1504     -10.9936      0.127114     -0.504647    37.2706
 -58.0117    -5.82616     0.444136   -18.5181     31.2        14.9646     26.1322     2.26764     22.5275    23.4873       0.112584    11.0961     -10.8603      0.271734     -0.198819    36.9488
 -60.2462    -5.81179    -0.558636   -18.6845     32.0572     15.0914     27.0907     2.49105     24.3877    24.165        0.41915     11.1708     -10.6074      0.334923      0.154838    37.1005
 -62.4577    -6.2711     -0.586911   -19.3448     32.4765     16.0721     28.0648     3.50897     24.8112    24.1174       0.924872    11.029      -10.3882      0.713955      0.136057    36.8814
 -64.5466    -6.51957    -1.84091    -19.7662     33.5216     16.4125     29.361      3.97465     26.3792    24.1663       2.32427     11.1392     -10.2507      0.732683      0.345254    37.0474
 -67.0776    -7.34034    -1.24003    -20.1683     33.4848     17.1595     30.5983     4.32023     27.4303    24.8191       2.77912     11.6628      -9.98777     1.29882       0.316124    36.906
 -69.7135    -7.46639    -1.39161    -20.6327     34.2145     17.785      31.8649     5.14801     28.3218    24.6792       3.85253     11.2244      -9.55493     1.27084       0.304484    36.9801
 -72.0044    -8.52567    -0.842389   -20.7041     34.627      18.5465     32.3317     5.29804     29.7405    25.1403       4.22834     11.5985      -9.72541     1.21622       0.469137    37.0861
 -73.511     -9.02159    -2.61788    -20.752      35.4278     19.1769     33.6563     5.39791     31.3119    24.9404       5.0127      11.8155      -9.73866     0.97448       0.325403    37.4816
 -75.7748    -9.27849    -2.35599    -21.3956     35.6226     19.258      34.9467     5.80526     32.3084    25.08         5.54736     11.5565      -9.28292     0.846628      0.4804      37.5228
 -77.9981   -10.5805     -1.57559    -21.4069     36.0429     20.1108     35.8784     6.16495     32.994     25.4888       6.77552     11.8792      -8.69927     1.09005       0.553131    37.7711
 -79.7184   -11.4753     -1.9685     -21.7925     36.9333     20.7501     36.8127     6.56315     33.7775    25.0214       7.35153     12.2922      -8.35225     1.16947      -0.0345914   37.9158
 -81.4891   -11.9147     -2.00839    -21.7387     37.1444     20.5751     38.1903     6.75434     35.1156    25.2635       7.94594     12.2681      -8.39049     1.00348      -0.108638    38.2147
 -83.6854   -12.5088     -1.15995    -22.119      37.7279     21.0689     39.2669     6.84581     35.2327    24.8016       8.58543     12.0331      -8.05446     0.795848     -0.385649    38.621
 -85.4467   -13.5452     -0.485698   -21.6508     37.7859     21.8        40.1887     6.67672     35.8615    24.212        9.27156     12.092       -8.28002     0.409347     -0.342449    39.0015
 -86.4625   -14.2217     -0.388158   -22.274      38.7072     21.4748     40.7545     6.85148     36.6917    24.5131       9.85264     12.0839      -7.97853     0.360734     -0.59092     39.2677
 -88.0508   -14.9559      0.342604   -21.8656     38.4828     21.5479     41.4523     6.8625      37.0897    24.2484      10.0189      11.7701      -8.08963     0.406237     -0.874563    39.3569
 -88.7128   -15.4013      0.60787    -22.1598     38.3865     21.2006     42.1277     7.02417     38.0415    24.0252      10.1246      12.0068      -8.39761     0.0412254    -1.55509     39.6766
 -89.7302   -16.0533      1.01764    -22.0956     39.1489     21.3817     42.5545     6.98305     37.6888    23.6713      10.1073      11.7015      -7.81619     0.0765603    -1.48597     40.1715
 -89.8828   -16.244       0.760917   -21.9365     39.3474     21.3092     42.6738     6.71579     37.9745    22.8298      10.6214      11.4678      -8.06574    -0.377503     -1.74458     40.2179
 -90.1662   -16.8175      1.50175    -22.3446     39.6506     20.4502     42.8801     6.72724     38.1256    23.1512      10.7595      11.4309      -8.21634    -0.2649       -1.88885     40.4823
 -90.0455   -17.0519      1.01415    -21.9312     39.7636     20.4167     43.4218     6.31521     37.844     22.3373      11.0954      11.304       -8.25364    -0.421264     -2.63868     40.9005
 -90.5242   -17.2851      2.64776    -21.8634     39.5586     19.3257     43.4021     6.00613     37.5929    22.264       10.7976      10.8034      -8.73347    -0.80628      -2.47682     41.0646
 -89.7165   -17.3317      2.49766    -22.0803     39.7011     18.9862     42.9278     5.39688     36.9152    21.9339      10.5453      10.2347      -8.60377    -1.4574       -2.64787     41.2917
 -89.2055   -17.5508      3.01425    -21.7583     39.8164     18.0022     42.3308     5.17982     36.7429    21.3028       9.95444      9.88616     -8.4555     -1.28005      -2.54159     41.5862
 -88.567    -17.6723      4.03424    -21.7256     39.3724     17.2314     41.9185     5.05923     35.9173    21.1438       9.63347      9.51856     -8.80509    -1.39781      -2.85735     41.8997
 -87.5259   -17.918       4.28396    -21.5441     39.3217     16.6953     41.7126     4.3543      35.3158    20.2338       9.70092      8.54072     -8.85655    -1.16519      -2.9653      41.9803
 -85.837    -17.757       4.11767    -21.4137     39.151      15.4938     40.5594     3.81813     34.9256    20.0786       8.72252      8.50647     -9.10877    -1.74384      -2.84854     42.2697
 -84.5091   -17.3575      4.58135    -21.601      38.7292     14.6263     39.331      4.1625      34.2107    19.212        8.69498      7.48439     -8.80998    -1.15681      -2.97154     42.6055
 -83.4076   -16.7685      5.43922    -21.7349     38.353      13.1395     38.5445     3.61929     33.1013    19.2801       7.83059      6.60239     -9.06536    -0.872002     -2.84232     42.613
 -81.2134   -16.7178      5.42889    -21.6199     37.8864     12.2289     37.9592     2.85919     31.6691    18.557        7.03899      6.42713     -9.00591    -1.22609      -2.49184     42.642
 -79.4849   -16.48        5.62996    -21.5006     37.6546     11.4693     36.5342     1.98898     31.0247    18.173        6.6712       5.53665     -9.22501    -0.850994     -2.79318     42.7184
 -76.9229   -16.1911      5.65179    -21.6649     36.8626     10.5302     35.1501     1.93495     29.8531    17.2902       5.72437      4.94696     -8.95283    -0.523879     -2.79847     42.8133
 -74.7515   -16.1463      5.96748    -21.2404     35.9086      9.83635    33.9497     1.25336     28.756     17.0786       5.12587      4.2846      -8.5819     -0.0404006    -2.59379     43.1712
 -72.4907   -15.5481      5.80148    -21.4191     35.6579      8.83044    32.5211     0.86092     27.5897    16.3053       4.47989      3.36546     -8.28797    -0.0183921    -2.39264     43.294
 -69.232    -15.5034      5.73253    -21.9251     34.81        7.53718    31.1704     0.860577    26.1032    16.1119       3.52798      2.71018     -8.74092     0.82032      -2.71145     43.3141
 -66.5908   -15.3604      5.41988    -21.7823     33.7181      7.51747    29.6615     0.392167    26.0499    15.2196       2.57787      2.26671     -8.0251      0.91456      -2.21454     43.5058
 -64.5073   -15.532       6.61306    -21.612      32.483       6.83469    28.474     -0.0175188   24.1139    14.8052       1.7981       1.6519      -8.16404     1.29929      -2.02755     43.7837
 -61.7906   -15.2071      5.88407    -21.5895     32.437       6.26211    27.008     -0.465167    22.988     14.0775       0.953291     0.770223    -7.52956     1.98233      -1.46614     43.9291
 -58.9192   -14.9938      5.11306    -21.6002     31.6809      5.7284     26.185     -0.861144    22.0408    13.5494       0.532808     0.89226     -7.02525     2.09673      -2.2618      44.2212
 -56.501    -14.7235      5.58323    -21.5886     30.1613      5.35204    24.9797    -1.01401     21.3159    12.4544      -0.174752     0.108344    -6.87666     2.18383      -1.87385     44.3974
 -54.7857   -14.7345      6.02747    -21.0758     29.7647      4.94352    23.4884    -1.70589     19.6892    12.6311      -1.16352     -0.181151    -6.75105     2.70379      -2.1664      44.2683
 -51.3335   -15.1928      5.03801    -21.1813     28.9557      5.3541     22.1989    -1.65817     18.89      11.8297      -1.70424     -0.64375     -6.27165     2.50925      -2.46383     44.9365
 -49.3126   -15.0769      4.55621    -20.364      28.1006      5.25026    21.4964    -2.29429     18.1828    11.3187      -2.22218     -1.09086     -5.88153     2.92195      -2.81657     44.8712
 -46.9509   -15.1731      4.55044    -20.4352     27.4093      4.9195     20.6891    -2.38154     16.9345    11.0293      -2.66429     -1.27163     -5.62927     3.66652      -2.50922     44.7686
 -44.6014   -15.8085      4.32775    -20.004      26.1555      5.58062    19.5782    -2.53349     16.7749    10.8743      -3.55652     -1.12883     -5.02153     3.85825      -3.16234     45.1591
 -42.855    -15.4399      4.24031    -19.9903     25.4257      5.00754    19.1402    -2.27357     15.4189    10.6046      -3.60419     -1.49731     -5.12859     3.41669      -3.19755     45.2914
 -40.6894   -15.7002      4.09843    -19.8291     24.3715      5.31767    18.5619    -2.47144     14.8772    10.3784      -4.11127     -1.29953     -4.43601     3.43872      -3.50733     45.5357
 -39.4599   -15.5579      4.08663    -19.431      24.077       5.08599    18.1235    -2.6995      14.2683    10.2197      -3.79694     -1.38355     -4.28632     3.18276      -3.77308     45.552
 -37.2186   -15.645       2.94629    -19.4441     22.7945      5.74387    18.083     -2.5988      14.0716     9.62183     -4.24447     -1.08931     -3.94236     3.12394      -4.43048     45.6806
 -36.9071   -15.8917      4.25202    -18.897      22.083       6.04236    18.0671    -2.46698     13.5154     9.71446     -4.34577     -1.28331     -4.48579     3.1337       -4.55355     45.6568
 -35.4425   -16.3154      4.00139    -18.1211     21.1665      6.64632    17.6107    -2.50843     13.6156     9.40629     -4.04564     -1.28161     -3.92956     3.08475      -4.681       45.8479
 -34.45     -16.195       3.32312    -17.7352     20.9025      7.0489     17.8072    -2.6339      13.299      9.13078     -4.76882     -0.903223    -3.52658     3.02472      -5.43382     45.8211
 -33.7006   -16.1551      3.87906    -17.8582     20.0752      6.83827    17.374     -1.95353     13.7831     9.67727     -4.89998     -0.164127    -3.62208     2.41237      -5.24258     45.8945
 -32.7768   -16.7423      4.3471     -17.5571     19.1573      8.09013    17.6406    -1.77313     12.9255     9.36945     -4.68776      0.279687    -3.77873     2.51483      -5.79181     45.9611
 -32.6766   -16.8623      4.1251     -16.5022     18.968       8.94989    17.2431    -1.90096     13.2169     9.26556     -4.03098      0.389025    -3.867       2.03         -6.17942     45.2982
 -31.9168   -16.6615      3.56612    -16.3336     18.3731      8.92101    18.2044    -1.5867      13.2395     9.26509     -4.16069      1.38804     -4.08641     2.0537       -5.80497     45.4068
 -31.2644   -16.8609      3.82804    -16.3725     17.8697      9.60764    18.4756    -1.23196     13.3965     9.18038     -3.94211      1.19303     -4.04151     1.94009      -6.2821      45.5301
 -31.0988   -16.9882      4.11364    -16.0824     17.0998     10.3519     18.5576    -0.599198    13.6045     9.18719     -3.77997      2.39086     -3.87828     1.62287      -7.07717     45.0815
 -31.2962   -16.6555      4.25021    -15.7073     16.4076     10.1287     19.2055    -0.0319182   14.232      9.4197      -4.03013      2.8617      -4.31638     1.66398      -6.45108     44.9022
 -30.8311   -17.2611      3.90864    -15.6029     16.5109     11.5404     19.3276     0.700829    14.5201     9.55966     -3.48808      3.22638     -4.31482     2.10775      -6.91165     44.4419
 -31.0465   -16.2877      3.78406    -15.3783     16.1574     11.0047     20.0287     0.700122    15.1565     9.98682     -2.60979      3.60876     -4.84044     1.31637      -7.06552     44.265
 -31.1051   -16.2074      3.06845    -15.0598     16.2066     11.5343     20.6875     1.02476     15.8213     9.58875     -2.12918      4.63001     -5.01741     1.41676      -6.71916     43.7704
 -31.1519   -16.5154      2.86076    -14.7419     16.5633     12.6108     20.8249     1.73815     15.8617     9.79745     -2.01928      5.42947     -5.36916     1.43437      -6.78406     43.118
 -31.6376   -15.9609      2.74029    -14.4242     16.7602     12.8406     21.453      1.7745      15.7696     9.65326     -1.66596      5.89005     -5.80654     1.59386      -6.85115     42.5571
 -31.7523   -16.006       1.87592    -13.9109     16.729      13.5473     22.1407     2.32421     16.8102     9.51848     -1.57389      6.56527     -5.99401     1.44942      -6.84893     42.1955
 -32.5094   -15.9457      2.39724    -14.0133     16.7936     14.0006     22.9241     2.70369     17.3812     9.87113     -1.4718       7.6286      -6.32131     1.95489      -6.61941     41.416
 -32.8743   -15.5976      2.10604    -13.6192     17.3061     14.0863     22.2933     3.0371      17.8572     9.64262     -1.05163      7.90787     -6.72242     1.40093      -6.38596     40.8549
 -33.6493   -15.1098      1.62059    -13.6667     17.6758     14.5776     23.5745     3.72986     17.9554     9.782       -0.499469     8.70397     -7.22457     2.35229      -6.14305     40.2493
 -34.565    -14.5127      1.81985    -14.4021     18.1802     14.7463     23.9755     5.0495      18.0815     9.30891     -1.0484       9.42035     -7.34732     2.42145      -5.79464     39.5605
 -35.2074   -14.4029      1.9426     -13.6307     17.9393     15.1908     24.0018     4.90855     18.5698     9.24834     -0.0301605   10.5877      -7.98428     2.92097      -5.82065     38.6257
 -36.5334   -14.0355      2.73598    -13.6191     18.2402     15.1696     23.6063     5.6979      19.58       9.00705     -0.091406     9.93464     -8.68439     2.31228      -5.23485     38.3334
 -37.4963   -13.5809      1.88349    -13.0388     18.7698     15.6022     24.6196     5.70248     19.3347     8.78015      0.43878     10.648       -8.76766     2.74429      -5.20334     38.0468
 -38.8666   -12.7923      1.94365    -13.7316     19.9063     15.8265     25.1835     6.32101     19.1866     8.42033      0.702542    11.4784      -9.37622     2.35085      -4.68762     37.3346
 -39.2895   -12.8603      1.2363     -13.4181     20.2644     16.0855     25.0889     6.75597     20.4126     8.39325      0.520331    12.0191     -10.0441      2.5612       -4.38498     36.9546
 -41.3676   -11.6641      1.75079    -13.4707     21.4205     15.3546     25.6417     7.20053     19.5976     7.95067      1.43096     12.1211     -10.5885      2.25468      -3.93378     36.2498
 -42.9376   -11.3442      2.4374     -13.7311     21.8566     15.4557     25.7167     8.11416     19.7973     8.31572      1.2162      12.5339     -10.7714      2.44686      -2.98013     36.0593
 -43.9561   -10.5444      2.13754    -14.7064     22.6857     15.0417     26.2939     8.8459      19.948      7.92865      1.14661     13.2004     -11.2539      1.95107      -2.80622     35.9381
 -46.1037    -9.8632      2.53848    -14.4477     23.4017     15.0756     26.9607     8.95709     19.6285     8.09384      1.73534     12.8076     -11.7872      1.52997      -2.11847     35.2543
 -48.1703    -9.23507     3.29085    -14.6423     24.0819     15.0491     26.8585     9.58797     19.8534     7.65316      1.35393     12.8807     -12.0939      1.49001      -2.03771     35.09
 -50.8042    -8.60049     4.76809    -14.9039     24.9976     14.8202     26.9928    10.0012      19.7578     7.69893      2.2474      12.6916     -12.6987      1.75783      -1.70728     34.6107
 -52.6469    -8.13476     5.91925    -15.6237     25.3586     14.3456     27.8222    10.2457      19.4783     7.33142      2.35904     12.5964     -13.0025      1.51561      -1.28953     34.6336
 -53.1589    -7.98345     4.62629    -15.6285     26.0641     13.8641     27.4399    10.7861      19.5186     7.55273      2.7284      12.3803     -13.7005      1.71061      -0.776032    34.5319
 -55.6596    -7.35148     5.58996    -16.553      26.6718     13.693      28.3593    12.1725      19.4068     7.67906      3.03486     12.6176     -13.7971      0.890145     -0.191979    34.5893
 -58.2905    -6.79448     7.20057    -16.7156     27.8686     12.6532     28.2055    12.1072      18.8469     8.06257      2.37237     12.1561     -14.0162      0.178382      0.0437897   34.4582
 -60.5912    -6.50415     7.89361    -16.8058     28.5388     12.732      28.9481    11.9214      18.8837     7.16545      2.75186     12.1561     -14.0173      0.0870633     0.451476    35.0836
 -62.9067    -6.30164     9.26763    -17.2144     28.4498     12.2386     29.2082    12.375       18.9569     8.19349      2.19387     11.6485     -14.0697     -0.220297      0.781301    34.9503
 -64.6645    -6.46547     9.7287     -17.8355     29.5723     11.9954     29.3599    12.7005      18.9932     8.74867      2.97646     11.4023     -14.3494     -0.22075       0.77636     35.1969
 -67.5542    -5.98857    10.5457     -17.7566     30.2296     11.3836     30.6361    12.5771      19.5606     9.07917      2.93753     11.2094     -14.9302      0.0530711     1.34993     35.4268
 -69.3081    -6.41619    11.3872     -17.7043     30.2215     11.5961     30.7179    12.5263      19.0246     9.68135      2.57739     10.5621     -14.7933     -0.451129      1.59798     35.582
 -70.8354    -6.93034    12.2342     -18.1446     30.6979     11.1128     30.6363    12.8686      19.7309    10.0613       2.88493      9.98555    -14.7206      0.146749      1.65027     35.7551
 -73.0744    -6.70945    12.4877     -18.6515     31.5529     10.8601     31.6371    13.2324      19.8295    10.2619       2.73222     10.0601     -14.9797     -0.361423      1.8471      35.7442
 -75.0808    -7.36423    12.7799     -18.1966     32.3339     10.6447     31.8166    13.1712      20.9448    10.7603       2.09889      9.52349    -14.5185     -0.20068       2.04358     36.3779
 -76.6523    -7.69037    13.3912     -18.6947     32.9218      9.90228    32.517     13.4598      20.4067    11.913        2.2794       8.9699     -14.2767      0.424078      2.1234      36.5613
 -78.507     -8.31061    14.1747     -18.2583     32.7263     10.2897     32.3987    13.1135      21.5979    11.8322       2.19146      8.83237    -14.5275      1.25833       2.17438     37.0801
 -80.5993    -9.07488    15.6082     -18.5586     33.2926     10.3651     32.8642    13.134       21.0786    12.7086       1.38683      7.61315    -13.9987      1.10244       2.19801     37.2517
 -81.3019    -9.93542    14.5467     -18.3899     33.7808     10.5678     33.4687    12.9453      22.537     13.2485       1.90056      7.30114    -13.7673      1.65033       2.1043      37.5514
 -82.6272   -10.6388     14.5201     -17.7093     34.6056     10.2579     33.4385    12.6117      22.4789    13.8406       1.63168      6.80246    -13.3536      2.6292        2.52928     38.0051
 -84.0602   -11.2937     15.7123     -17.5465     33.9217      9.77202    34.1009    12.2792      23.4072    15.2114       1.41569      5.97401    -12.9592      2.46715       2.31334     38.0675
 -84.8622   -12.3385     14.6904     -17.0658     34.5213     11.0313     34.3418    11.9744      24.1911    14.5561       1.2711       6.32055    -12.5482      3.34949       2.11109     38.3671
 -85.5847   -13.1554     14.2838     -16.4336     35.0896     11.1082     33.9556    11.1068      24.7932    15.5065       0.700499     5.35717    -11.9086      3.77316       2.12725     38.8212
 -85.9892   -14.3104     14.0445     -15.9342     34.8856     11.3894     34.1961    10.9119      25.9169    16.21         0.355826     5.21915    -11.3409      4.55991       1.39077     39.095
 -86.6023   -15.1713     13.2321     -15.1317     35.3151     11.8815     34.6908    10.4334      26.3859    16.3795       0.689269     4.13715    -11.0379      4.35578       1.39642     39.3021
 -86.5075   -16.0603     11.9913     -14.7027     36.4981     12.7417     33.5655     9.57952     27.1458    16.724        0.603074     4.27929    -10.4715      5.44181       1.1486      39.1439
 -86.5617   -16.8963     11.7729     -14.0163     35.5784     12.9353     33.5156     8.55205     28.3312    17.6455       0.116653     3.67437     -9.77917     6.16477       1.03145     39.6203
 -86.7291   -17.0362     10.6567     -14.1024     35.4886     13.5251     34.212      9.21249     28.6993    17.507       -0.0942968    3.02945     -9.13789     5.96491       0.402521    39.7356
 -87.5322   -17.3425     11.6113     -13.5288     35.1999     13.3781     33.644      8.37006     29.6431    17.6328      -0.333284     2.66201     -8.73721     6.63085       0.470275    39.8977
 -85.3676   -17.9729      8.48524    -13.591      34.836      13.9447     33.9603     8.59179     30.3994    17.8478      -0.750037     2.12044     -8.41139     6.70456       0.143215    39.9385
 -86.132    -17.782       9.30861    -13.3527     34.0031     13.8054     33.9184     7.82429     30.9269    18.663       -0.266112     1.73688     -7.80056     6.55493       0.36251     39.9664
 -85.4504   -18.2051      8.64603    -12.7243     33.5637     14.1718     32.4886     7.68355     31.6697    18.9022      -0.631281     1.56949     -7.06897     7.02784      -0.300955    40.133
 -84.6937   -18.2605      7.3907     -13.4577     33.9935     14.5324     32.3471     8.06621     32.0907    17.9875      -0.912026     1.17983     -7.12114     6.88886      -0.393166    39.9109
 -83.177    -18.4296      6.46469    -12.8538     32.8757     14.9626     31.0265     7.23728     33.5623    18.4631      -0.994902     0.77647     -6.88517     7.00599      -0.693408    39.8481
 -82.2052   -18.4022      5.15789    -12.5725     32.4028     15.7346     30.7688     6.77793     33.9048    18.1734      -1.73067      0.345098    -6.21662     6.86041      -0.722359    40.1543
 -81.7878   -18.1226      6.30883    -12.979      31.1674     15.069      29.4958     7.27647     34.2949    18.8947      -0.966155     0.128164    -6.14292     6.80009      -1.17702     40.0226
 -80.1904   -18.0358      5.12472    -12.6487     30.4121     15.1352     29.5184     6.43656     34.217     18.9079      -1.54322     -0.430963    -5.68269     6.15116      -1.1556      40.5936
 -79.0594   -17.5656      4.85656    -12.8636     29.4673     15.3227     27.8266     6.62425     35.4565    18.5505      -1.5398      -0.275694    -5.82549     5.73579      -1.55164     39.8398
 -78.1816   -17.071       5.09872    -13.2866     28.7633     14.7926     27.2375     6.76227     34.8174    18.9252      -1.17456     -0.138648    -5.3912      5.70082      -1.58627     40.5056
 -76.9278   -16.1131      4.73165    -13.0823     27.7115     14.1767     26.0438     6.98143     34.8692    18.5427      -1.62034     -0.824208    -5.04963     4.83191      -2.08351     40.166
 -74.8676   -15.8784      3.74993    -13.6497     26.8805     14.3811     25.6017     6.69193     34.8715    18.7462      -1.44953     -0.0308016   -5.37238     3.89006      -2.33917     40.1459
 -73.9953   -15.5015      4.44124    -13.9243     26.0346     14.3867     24.6589     7.03847     34.3733    17.923       -1.03029     -0.588649    -4.86667     4.05131      -2.17448     40.3832
 -72.3017   -14.1984      4.78442    -14.3225     24.2653     13.0323     23.0041     7.29327     34.485     18.835       -1.69852     -0.0575234   -5.37084     3.105        -2.79021     40.0847
 -70.52     -13.6527      3.63993    -14.2925     23.5453     13.0248     21.9642     7.3597      35.1588    18.1254      -1.77629     -0.101104    -4.85112     2.79187      -3.35102     40.4741
 -68.9744   -12.9931      4.80698    -15.5441     21.864      12.4948     21.5805     8.27604     34.0867    18.1713      -1.9077       0.384118    -4.99313     2.37223      -3.00721     39.9452
 -67.9544   -12.7343      5.35245    -14.4619     20.8909     12.3654     20.1296     7.31091     33.3808    17.6339      -2.16701     -0.0826218   -5.28347     1.01107      -3.56038     40.1086
 -67.1822   -11.8644      7.07164    -14.9856     19.6516     11.3148     18.4503     7.24423     33.8828    17.5303      -2.26082      0.903115    -5.27122     1.22445      -3.25213     40.0656
 -64.9943   -11.4892      7.28775    -15.0031     18.1919     10.6979     17.5249     7.59023     33.2792    17.4614      -2.28809      1.00657     -5.29804     0.411234     -3.5791      39.8496
 -63.5271   -11.1356      8.70053    -15.1542     16.7498      9.81399    16.3718     7.89711     31.8615    17.2404      -2.64098      1.66026     -4.70027    -0.0765349    -4.36828     40.5467
 -62.2631   -10.4198      8.79945    -15.0565     15.3905      9.64319    16.6311     7.68279     30.8311    16.7415      -2.73616      1.84648     -5.00405    -0.156706     -3.87536     40.1088
 -60.7953   -10.6004     10.611      -14.9111     14.4783      8.85435    15.0189     7.50087     30.0501    17.0344      -2.97072      2.42935     -5.07545    -0.807125     -4.10612     40.1581
 -59.7124   -10.2749     11.9048     -14.2364     12.4849      9.26168    13.5896     6.81641     28.7469    16.3445      -2.63063      3.23953     -5.23241    -1.05658      -4.08573     39.9015
 -58.4209    -9.04858    12.3641     -14.8007     11.0576      7.47309    14.3598     7.5725      28.6015    15.3596      -2.87928      4.1021      -5.2822     -1.56243      -3.92632     40.1224
 -56.3168    -8.92199    12.0106     -14.5382     10.4155      7.10036    13.2991     7.15258     27.9946    15.2667      -2.82963      4.23149     -5.64387    -1.63747      -3.70254     40.0051
 -55.3912    -9.09479    13.5024     -14.1623      9.47153     7.42087    12.6218     6.73799     26.0064    14.3605      -2.54487      5.28993     -5.9022     -2.31635      -3.89358     40.342
 -54.417     -8.75067    14.5108     -13.8178      8.28418     7.33926    12.9642     6.35197     24.7946    13.3862      -3.37098      5.80622     -6.49308    -1.78829      -3.77993     40.1331
 -51.8994    -9.03632    13.7766     -13.8098      7.73813     7.2438     12.1577     6.39504     23.7886    13.5243      -3.39552      6.59436     -5.87764    -2.02575      -3.80873     40.0408
 -51.7113    -8.44233    16.4014     -13.6195      6.54703     6.14919    11.3545     6.06972     22.4065    13.3091      -3.63353      7.3648      -6.31778    -2.17852      -3.74122     40.0356
 -50.2102    -8.50169    16.0707     -12.9218      6.20795     6.32286    10.8261     5.33525     21.5373    12.6237      -3.77805      7.80977     -6.66915    -1.96877      -3.35802     39.8859
 -49.7917    -7.89552    16.5045     -12.8498      5.66368     6.44586    11.403      4.91928     20.8604    11.6293      -3.36489      8.69151     -6.6483     -2.06147      -3.08775     39.7698
 -48.9552    -7.64038    17.101      -12.0606      4.61855     6.47473    11.0798     4.55508     19.961     11.3698      -3.71306      9.23846     -6.84187    -2.11886      -2.71588     40.1065
 -48.0723    -7.62925    17.2621     -12.1626      4.30359     7.15904    11.4116     4.44815     18.5007    10.2734      -3.72765      9.97292     -6.9629     -2.40688      -2.41598     39.549
 -46.9834    -7.27151    17.282      -12.0215      3.56698     6.9637     11.5229     4.12876     17.5467    10.6323      -3.86439      9.82559     -7.30074    -2.39099      -2.15171     40.0495
 -46.0426    -6.95548    17.0799     -11.8747      3.82322     7.11251    11.4664     3.22481     16.3106     9.91561     -3.50695     11.2666      -7.20162    -2.29474      -1.91486     39.3607
 -45.2295    -7.30453    17.0959     -11.5676      3.31303     8.42781    12.2894     2.37162     15.2768     8.80849     -3.34489     10.8964      -8.33263    -2.37298      -1.16534     39.6546
 -46.0014    -6.54258    18.4172     -11.8186      3.60643     8.22901    12.4104     2.49284     14.036      9.14849     -3.37098     11.6682      -8.4755     -2.11147      -0.868881    39.2196
 -44.5933    -6.8346     16.8662     -11.691       3.67627     9.32853    12.8169     1.96261     14.3013     8.24676     -3.31833     12.2635      -8.84849    -2.26742      -0.248979    39.0398
 -44.7648    -6.88078    17.3942     -10.9943      3.93119     9.94112    12.5423     1.27322     13.5291     7.86384     -3.1103      12.4695      -9.62054    -1.95721       0.716401    39.0986
 -44.8536    -6.18053    16.4531     -11.1414      4.42382    10.4221     13.8895     1.02707     13.1472     7.05239     -2.62024     13.0328      -9.69437    -1.88465       0.87657     38.6378
 -44.358     -6.01421    15.3549     -11.3303      5.17201    11.4223     14.2113     0.50426     12.946      6.60485     -2.56581     12.8681     -10.1253     -2.00186       1.02595     38.4222
 -44.1731    -5.86089    15.081      -11.6741      5.41372    11.7223     14.8936     0.942791    12.5198     6.47353     -1.99653     13.1131     -10.485      -1.55143       1.32503     38.4396
 -43.9512    -5.65154    13.9003     -12.1399      6.4427     13.0817     14.7495     1.04915     12.7283     6.03531     -2.13903     13.0445     -10.7124     -1.33817       1.98123     38.3249
 -44.6996    -5.53805    14.2027     -11.8119      6.72124    13.3289     15.9758    -0.147696    12.3494     6.27498     -2.48971     13.8923     -10.945      -1.22106       2.18924     38.0245
 -44.5332    -5.54306    12.2249     -11.7401      8.01798    14.4941     16.8975     0.13043     12.6256     5.26038     -1.73491     13.659      -11.8794     -1.079         2.61938     37.829
 -45.4706    -6.08645    13.5191     -11.9429      8.92891    15.097      16.5468     0.389816    12.3694     5.87694     -1.28294     13.8266     -12.0053     -0.875008      2.93945     37.6409
 -45.7275    -5.82016    12.3604     -12.1291     10.0766     15.2738     17.2931     0.697675    12.7451     6.34582     -1.14972     14.243      -12.426      -0.85215       3.85815     37.3027
 -46.8216    -5.66264    11.9875     -12.0728     11.0401     16.5509     18.2577     0.30937     12.389      5.40358     -0.81387     14.2664     -13.1462     -0.0328813     3.72229     37.5563
 -47.4999    -5.64952    10.7994     -12.3727     13.4446     16.7066     18.379      1.06402     12.853      5.88557     -0.718036    14.1777     -13.4608     -0.0473707     4.29538     37.2141
 -48.3571    -6.26135    11.1604     -12.1935     13.5372     17.9022     18.687      1.23527     13.6426     6.75995     -0.812812    14.0023     -13.5992      0.547699      4.21212     37.2752
 -48.9051    -6.52944    10.4836     -12.5338     15.0244     18.3618     19.0085     1.86945     14.108      6.86266     -0.0358507   13.9086     -14.8178      0.446544      4.43058     37.0986
 -50.0322    -6.75805    10.0248     -12.6312     16.9377     18.9362     20.0527     1.74123     14.7104     6.70569      0.287334    13.8608     -14.1936      1.06971       4.75647     37.0506
 -51.0308    -7.23582    10.331      -12.3555     17.5512     19.2149     19.9145     2.07899     15.3032     8.17592      0.537984    13.4868     -15.1964      2.15587       4.67807     36.8312
 -51.9716    -7.45247    10.1998     -12.8146     19.1545     19.1525     20.3569     3.16016     15.2172     8.52839      0.501328    13.2178     -15.0541      1.95954       4.82088     36.4488
 -53.2417    -8.01618    10.0303     -12.3361     20.3539     19.7273     20.7094     3.26794     16.2819     8.80902      1.03298     12.6758     -15.3835      3.05696       4.64928     36.5721
 -54.3154    -8.7334     10.4961     -12.5386     21.6302     20.4348     20.7165     3.6822      16.3303     9.26551      1.0228      12.8666     -15.29        3.42844       5.13638     36.301
 -55.7349    -8.76124    10.6165     -12.4708     22.6838     20.1144     20.9733     5.05919     17.2274     9.90676      1.3515      12.8093     -15.6295      4.20587       5.23177     36.3419
 -56.1869   -10.0252      9.62521    -11.6234     24.0909     20.7783     20.4989     5.31274     18.7747    10.4632       1.34048     11.8963     -16.2267      5.27832       4.74376     35.7153
 -57.2324   -10.3748      9.89101    -11.9791     25.1254     21.0357     21.4925     5.45402     19.5277    11.0342       1.40889     12.3469     -15.9791      5.5009        4.86425     35.709
 -59.1013   -10.3455     11.1102     -12.3877     26.2245     20.6357     21.8743     6.23135     18.1543    11.9043       1.38622     10.8868     -16.2643      6.03998       5.1817      35.6749
 -60.1583   -11.5642     11.2252     -11.2408     26.5566     20.8658     21.9177     6.6296      19.8137    12.4391       1.71563     10.9476     -16.6471      7.03851       4.93137     35.9742
 -61.1768   -12.3613     11.7059     -11.0325     27.0094     21.0737     22.4156     7.1158      19.9043    13.4243       1.88086     10.9443     -16.2352      7.39855       4.9432      35.5135
 -62.1763   -12.5633     11.6462     -10.8565     28.0754     20.9842     22.2007     7.39549     20.7842    14.0395       1.96435      9.77201    -16.6962      7.9039        4.62303     35.1419
 -63.5647   -13.2118     12.522      -10.1141     28.1918     21.0012     22.4502     7.57495     21.1676    14.2269       1.90014      9.91145    -15.8057      8.62386       4.82573     35.492
 -64.1829   -14.1395     12.9432      -9.93616    28.6683     20.6823     22.082      8.13972     21.6978    15.3319       2.25188      9.19749    -16.0326      8.8915        4.88667     35.763
 -65.181    -14.2158     12.8957     -10.1397     28.5742     20.8458     22.9294     8.92352     21.9711    15.4459       2.92001      9.13182    -16.2056      9.37852       5.14565     35.3182
 -66.0888   -14.6146     13.4944     -10.1275     29.1907     20.5924     23.0847     9.08742     22.0297    16.0339       2.48905      8.44865    -15.7445      9.67906       5.13752     35.3607
 -67.3865   -15.1151     14.7405      -9.79632    28.5181     20.7853     22.7418     9.60106     21.7793    17.1215       2.95942      8.42393    -15.6453      9.87745       5.50864     34.9126
 -68.1697   -15.6874     15.5026      -9.83331    28.3087     20.6784     22.9539     9.68271     22.354     17.2883       3.10652      7.6502     -15.5147     10.5297        5.36915     35.1692
 -67.4598   -16.2268     13.8102      -9.70209    27.7299     20.7843     23.6281     9.99129     23.0592    18.0381       3.498        7.05685    -15.8048     10.2972        5.49185     35.3012
 -68.0975   -16.3591     13.4171      -9.22848    27.1589     21.4915     24.4301     8.98469     23.4694    17.4154       3.707        7.00889    -15.0317     10.7497        5.43357     35.6718
 -68.7817   -16.8653     14.6998      -9.99695    26.1195     21.0994     24.5294    10.5348      23.1997    18.8341       4.04153      6.74528    -15.3736     10.3876        5.62337     35.693
 -70.7489   -16.8958     15.9471      -8.7891     25.4201     21.6075     24.6766     9.08518     23.3452    18.525        3.94365      5.99977    -14.3238     10.5333        5.29932     35.6207
 -71.343    -17.3551     16.1109      -8.74284    24.8431     21.3234     24.6318     9.25339     23.8663    19.5477       4.72883      5.69777    -13.3352     10.4847        5.70077     35.8853
 -71.147    -17.6386     15.9158      -9.16286    23.7831     21.4234     25.4735     9.37177     23.3573    19.5305       4.63095      5.83769    -12.7976     10.2425        5.36229     36.3739
 -70.8154   -18.3249     14.6417      -8.70621    22.9692     22.2865     25.5319     9.11595     23.5094    19.8518       4.46523      5.87426    -12.737      10.0252        5.56643     36.5041
 -72.7823   -17.9087     16.2827      -8.88645    22.2685     22.2885     26.0649     8.72392     23.1815    20.109        4.8598       5.29501    -12.4007      9.89015       5.29915     36.6829
 -72.6952   -18.9534     15.8827      -8.53368    20.8783     23.727      26.3131     8.2279      23.2006    20.1023       5.21761      5.34763    -11.706       9.08641       5.06726     37.1974
 -72.4195   -19.2424     15.3094      -8.88295    20.5061     23.5382     26.031      8.1352      23.6171    20.2306       5.45138      5.58979    -10.7927      8.83431       4.79627     37.6454
 -73.5098   -19.1635     15.6594      -9.09365    19.7495     23.0148     27.7912     8.27344     23.2117    20.7989       5.41632      5.96929     -9.60457     8.27835       4.82578     37.6689
 -73.8119   -19.4956     15.5083      -8.87668    18.4288     24.1055     27.7595     7.90167     23.2493    21.0796       5.50009      5.66902     -9.24679     8.08102       4.13496     38.4892
 -73.8434   -19.5981     13.8287      -8.67768    18.558      24.8151     28.0523     7.28137     23.8736    20.918        5.64052      5.30485     -8.49223     7.64989       4.12758     38.4372
 -74.5501   -19.7685     14.676       -8.98315    17.3166     24.9022     28.3219     6.74848     23.8085    21.4034       5.50937      5.22302     -8.12628     6.9422        3.57886     39.0467
 -74.8057   -19.9469     14.039       -9.04867    17.4501     25.2111     28.574      6.51768     23.8818    21.343        5.56139      5.5316      -7.79639     6.2134        2.75439     39.519
 -75.1482   -20.245      13.8168      -8.83806    16.2285     25.9153     29.4816     6.18818     23.1824    21.4513       5.66963      5.41641     -7.59582     5.66314       2.83541     39.9031
 -75.0877   -20.3636     12.8806      -9.1733     16.6493     25.9772     29.5791     5.84934     23.5662    21.9359       5.38705      5.58159     -7.06626     5.20841       1.83142     40.3916
 -75.4189   -20.6754     12.4411      -8.7798     16.6698     26.5447     29.6899     5.01685     23.5793    21.6504       4.88519      5.30239     -6.24263     4.33539       1.49458     40.4835
 -75.907    -20.5336     12.9871      -9.30604    15.6221     26.4344     29.6956     5.54808     23.3819    21.7556       4.78424      5.54179     -5.34547     3.44139       1.30736     40.8051
 -76.6227   -19.9357     13.0598      -9.59233    15.7767     26.4542     29.3413     4.88961     23.6126    21.3318       5.11165      5.64853     -5.1512      2.75505       0.432072    41.2881
 -77.3708   -20.2891     13.6656      -9.32793    15.9275     26.3877     30.0583     4.55659     22.3965    21.8395       4.76163      5.62954     -4.31181     2.01778       0.0441216   41.9361
 -77.538    -20.117      12.9269      -9.36339    16.0748     26.9476     29.9223     4.19737     23.637     21.0608       3.70581      5.32595     -4.32045     1.58244      -0.551019    42.035
 -76.9426   -19.8244     11.2984      -9.79812    17.1291     26.4788     30.036      3.73179     23.1904    21.9478       4.0519       5.41743     -4.71016     0.244737     -0.74421     41.806
 -77.8593   -18.9681     11.7676     -10.0346     17.2916     25.6888     30.0728     4.28935     23.4677    21.5904       3.38707      5.63698     -3.97605     0.151027     -1.57501     42.1331
 -77.8015   -19.2164     11.5501     -10.4608     18.2415     25.8537     29.7735     4.26132     23.3666    21.5831       2.964        5.35936     -3.76852    -0.814097     -1.97511     42.265
 -77.3688   -18.8661     10.7648     -10.7588     18.1147     26.0277     30.3399     4.01012     23.0703    21.3134       2.49577      5.10044     -4.08226    -0.807637     -2.58489     41.5813
 -77.2945   -18.4006     10.7336     -10.9883     18.5745     25.5011     30.0743     3.36747     23.5436    21.1994       1.81023      5.22649     -4.38537    -1.6652       -3.09167     42.1365
 -76.5356   -18.1091      9.56388    -11.2693     19.5755     25.5102     29.3923     3.85985     23.0851    20.4533       1.2159       4.85591     -3.45873    -1.93183      -3.11588     41.8921
 -76.6253   -17.521       9.89376    -12.041      20.0041     25.0105     29.6913     3.89704     22.8555    20.2276       1.60626      5.41567     -4.08684    -2.78948      -3.45972     41.7509
 -77.2934   -16.9789     12.125      -12.8623     19.7049     24.2481     29.1713     4.72542     22.3908    19.6887       1.46195      5.45273     -3.90573    -3.22759      -3.55137     41.0573
 -74.9678   -16.4419      8.82828    -13.9967     21.0234     23.5335     29.6116     5.11296     22.2551    20.2223       0.543585     4.83351     -4.50876    -3.52184      -4.0011      41.1628
 -75.2625   -15.8929     10.3732     -14.1122     20.7399     22.8908     28.7255     5.33035     22.4105    19.6467       0.18588      5.21999     -4.51057    -4.04884      -3.60559     40.7029
 -73.9367   -15.1076      9.21637    -14.2347     20.9116     22.7725     28.0008     4.94109     22.3682    18.2749      -0.275228     5.00575     -4.65202    -4.15715      -4.02145     39.9372
 -73.2489   -14.392       9.15684    -15.0431     21.2426     21.9737     28.1745     5.54594     22.2761    17.6914      -0.381495     5.30729     -4.91871    -3.99493      -3.45592     39.9581
 -72.2245   -14.3983      9.13939    -14.7802     21.0961     21.7912     27.792      5.28731     21.5239    17.5525      -0.57897      5.76769     -5.24903    -3.74566      -2.65162     39.5758
 -71.4686   -13.4753      8.76635    -15.8939     21.4927     21.222      27.6675     5.90434     21.2106    16.6018      -0.445528     5.40649     -5.54175    -4.18885      -3.01009     38.9515
 -70.2046   -12.469       8.37829    -16.5459     21.7348     20.3767     27.2981     6.10217     21.004     16.1542      -0.606853     5.71345     -6.2465     -3.82999      -2.62585     38.6182
 -67.9772   -12.4373      7.48876    -17.0996     21.5991     20.1344     26.7897     6.54709     20.3917    15.3543      -0.786898     6.54248     -6.76953    -3.54121      -2.67217     37.9364
 -67.6981   -12.025       8.75954    -17.3942     21.5706     19.66       26.2689     7.29955     19.2475    15.3715      -0.0833542    6.43734     -6.68321    -3.18735      -2.05054     37.7246
 -66.2506   -11.427       8.2176     -17.3321     21.0485     19.4509     26.2598     6.5174      19.2187    14.1343      -0.584183     7.15259     -6.74757    -2.92097      -1.77686     37.3753
 -64.6432   -11.2585      7.85306    -17.1405     21.2773     17.7987     24.9505     6.9756      20.0987    14.726       -0.556223     7.36607     -7.24823    -2.72862      -1.61594     37.4365
 -63.5097   -10.8432      8.4352     -17.7172     21.6412     17.7111     24.3971     6.90004     17.695     13.7537       0.024524     7.95808     -7.36525    -1.95521      -1.52218     37.0182
 -61.739    -10.56        7.70056    -17.0193     20.689      16.8622     23.6832     6.79196     18.4513    13.6886      -0.00615812   8.31448     -7.77095    -1.5264       -1.17134     37.1599
 -60.3325    -9.79175     7.10729    -17.4694     20.9888     15.5004     23.6035     7.20914     18.0986    13.1915       0.0588986    9.16184     -8.38676    -0.652503     -0.638955    36.8423
 -58.9706    -9.77614     7.71084    -17.8135     20.7982     15.0251     23.0402     7.52987     17.0546    13.1377       0.15371      9.55617     -8.57976     0.160508     -0.422272    36.8084
 -57.773     -8.94384     6.68456    -16.6058     20.8217     13.7259     22.7929     6.75053     17.0781    12.3831       0.550569    10.198       -8.73555     0.283798     -0.221218    37.0077
 -56.6761    -8.95454     7.39907    -17.0606     20.828      13.2093     22.3772     7.49227     16.0525    12.8219       0.873857    10.7568      -8.83738     1.51097      -0.13207     37.1339
 -54.9488    -8.58045     6.60615    -16.7096     20.8676     12.5725     21.196      7.31061     15.5879    12.2632       0.941535    10.9475      -8.4921      1.94772       0.199084    37.4083
 -54.3514    -8.02326     7.35251    -16.6632     20.4309     11.6132     21.1637     7.44065     15.3245    12.3721       1.30337     11.9639      -9.08453     2.70821       0.276214    37.5143
 -52.7094    -8.07689     7.19374    -15.7287     19.8428     11.0401     19.9097     6.82936     15.3016    12.1559       1.55079     12.5895      -9.22416     3.06064       0.417169    37.5144
 -51.9414    -7.6385      7.16734    -15.9225     20.5197      9.25537    20.1505     7.20025     14.3841    12.883        1.60328     12.5558      -9.00344     3.67085       0.302403    38.2492
 -50.6265    -7.7569      6.54554    -15.4686     20.9525      9.14565    19.3793     7.05868     13.8696    12.5031       1.18326     12.708       -9.63661     4.47241      -0.0413599   38.6945
 -49.7448    -7.70848     6.02245    -14.7329     21.4109      8.22282    18.9864     6.2808      14.0996    12.3417       1.43071     12.9103     -10.002       4.89608       0.261327    39.0619
 -48.5039    -7.5108      5.74517    -14.0204     20.978       7.87892    18.0748     5.92507     14.7374    11.6481       1.8243      12.9622      -9.81282     5.5081       -0.161506    39.0609
 -47.926     -7.0649      5.4214     -13.5759     21.0052      6.66632    18.396      5.93592     14.4057    12.4244       1.58044     13.3999      -9.84127     5.5391       -0.386488    39.7755
 -47.3663    -6.97078     5.88135    -13.7238     20.9644      6.36632    17.3577     5.66574     14.6445    13.132        1.01882     12.6897      -9.35837     6.08075      -0.703801    40.2376
 -46.3667    -7.01972     4.8583     -13.2657     21.5435      6.09355    17.7921     5.33935     14.2533    11.9646       1.05172     12.7849     -10.6615      6.37601      -0.52496     40.3311
 -45.9504    -6.63232     4.31649    -12.6174     21.9319      5.09483    16.7972     5.06563     15.4527    12.3487       0.43247     12.1086     -10.6248      6.02158      -0.853763    40.6602
 -46.0147    -6.63033     5.45534    -12.4004     21.6803      4.76905    16.32       4.46593     15.6434    12.3132       0.205918    11.8869     -10.4155      6.37648      -1.26396     41.0803
 -46.5508    -6.20919     6.18674    -12.3248     21.1525      4.6764     16.5368     4.21748     16.2842    12.1402      -0.506306    11.538      -10.2954      6.09913      -1.04027     41.0737
 -45.9792    -6.27134     5.66137    -12.3746     21.8595      4.42517    16.3345     4.54721     16.2536    11.8758      -0.805345    10.8107     -10.6839      6.51567      -1.46999     41.3755
 -46.0557    -6.25666     5.4359     -12.1361     22.2876      4.38548    15.6072     4.05753     17.6165    11.5611      -1.80919     10.0577     -10.4229      6.13038      -1.68262     41.3318
 -46.2989    -6.49479     6.22461    -12.403      22.1544      4.70078    15.919      4.59416     17.404     11.2286      -1.94752      9.41046    -10.3728      5.59688      -2.03784     41.3467
 -45.7881    -6.56096     5.60305    -12.2092     21.9211      4.68902    15.618      4.57151     18.1453    11.5977      -2.75024      8.77423    -10.3272      5.21097      -2.29138     41.4071
 -46.5259    -6.63404     6.02019    -11.9862     21.8616      5.37235    15.4329     3.91172     19.4273    10.8073      -3.19847      7.97578    -10.6835      5.50677      -2.43017     41.2103
 -46.6888    -6.88632     6.19682    -12.4545     21.5505      5.80746    16.2334     4.35364     19.5127    10.7333      -4.05185      7.024      -10.5862      5.12581      -2.94137     41.0226
 -47.3555    -7.21109     6.89053    -12.0854     21.672       6.25396    15.8296     4.26911     19.948     10.7343      -4.31898      5.91557    -10.6282      4.9441       -3.1349      40.9614
 -47.5932    -7.48038     7.13192    -12.564      21.166       7.03775    15.8063     4.54827     21.8825    10.118       -5.33748      5.06161    -10.8372      4.77933      -3.82835     40.3203
 -48.3673    -7.99998     7.86034    -12.4338     20.7351      7.8322     16.0238     4.77763     22.1297    10.0917      -5.31082      4.73721    -10.2823      5.16302      -3.5047      40.1972
 -48.96      -8.60513     8.43777    -12.3164     20.388       9.04587    15.4782     5.00344     22.975      9.85124     -6.58201      3.54816    -10.4095      4.38298      -3.92717     40.0417
 -50.3027    -8.61716     9.41199    -11.9775     19.832       9.42706    15.7707     4.82672     23.8172     9.9815      -6.6223       2.93946    -10.1751      4.3902       -4.13447     39.8134
 -50.5367    -9.12735     9.20303    -12.4826     19.3228     10.1388     17.0202     5.73432     24.3616     9.83539     -6.44309      2.56105    -11.0672      4.09395      -4.54785     39.1934
 -51.402    -10.104      10.0065     -12.2078     19.0046     11.648      16.9043     5.87202     24.3083     9.88796     -6.8029       2.04073    -10.0243      4.19398      -4.63566     39.0022
 -51.9014   -10.4569      9.78322    -11.8804     18.7265     12.4681     17.2156     5.95482     24.9702     9.94697     -6.67134      1.13361     -9.89229     4.19324      -4.97541     38.5245
 -53.1196   -11.5396     11.5024     -12.0418     18.2258     13.6921     17.6581     6.9675      25.026      9.87497     -6.80253      1.14204     -9.89617     4.21         -5.37702     38.4871
 -54.3428   -11.4654     11.3322     -11.4072     18.0195     14.4261     17.7857     6.89577     25.5378     9.84238     -6.70239      0.287392   -10.2057      4.31303      -5.46459     38.2636
 -54.7814   -12.5077     11.6794     -11.4359     17.6401     15.7857     18.022      7.50475     25.7254    10.2471      -6.36423      0.33989     -9.49105     4.2444       -5.30983     38.0389
 -55.1872   -13.013      11.1066     -10.9024     16.9966     16.524      19.242      7.88371     26.1344    10.9403      -6.40232     -0.470813    -9.41835     4.40445      -5.90731     37.5743
 -55.8515   -13.5479     10.563      -10.7575     17.0973     17.1326     19.4755     8.72795     26.3732    11.243       -5.38928     -0.850024    -9.69873     4.36115      -6.11379     37.4113
 -57.4662   -13.4907     11.3459     -10.411      16.6073     17.5543     20.1246     9.19337     26.8875    11.7666      -5.03846     -0.930938    -9.40527     4.2621       -5.94252     37.3463
 -58.5289   -14.6607     12.5126      -9.80679    16.3464     18.257      20.8803     9.39792     26.3296    12.1717      -4.78963     -0.44566     -9.48539     4.50686      -5.83026     37.5319
 -58.4258   -14.651      10.8192     -10.0457     16.3549     18.9215     21.7374     9.95118     26.6588    12.3574      -3.77181     -0.807108    -8.722       4.55863      -5.76114     37.8712
 -59.4402   -14.9658     10.8717      -9.49061    16.5522     19.5623     21.4182    10.2989      26.6964    13.3912      -2.68567     -0.431343    -9.03975     4.81531      -6.09532     37.8153
 -60.0843   -14.9668      9.66678     -9.3724     17.0038     19.6807     22.7634    11.3572      26.6859    13.8246      -1.96154     -0.0800496   -8.65992     4.59419      -5.85501     38.1304
 -60.2277   -14.7721      8.42268     -9.45475    16.9067     19.4842     23.4011    11.6059      27.3009    14.5664      -1.05664     -0.301186    -8.21392     4.8441       -5.74309     37.9117
 -60.9323   -15.3707      8.18735     -8.92162    17.3122     20.3361     23.7171    11.8775      26.6973    15.4384      -0.0434       0.166784    -7.67096     4.89329      -6.00828     38.4866
 -62.2097   -14.8451      7.36385     -8.65473    17.9464     20.4654     24.2437    12.0752      27.1477    15.2189       0.682122     0.83045     -7.43053     4.49023      -6.0314      38.6219
 -62.2351   -15.22        6.81871     -8.90409    17.8877     20.4765     24.8653    12.4965      27.1391    17.0616       1.7781       1.26371     -7.04485     3.97147      -5.75538     38.8228
 -62.9333   -15.0644      5.96735     -8.83073    18.2622     20.379      25.3485    13.1438      27.0525    17.6479       2.46487      1.67416     -6.79661     4.23081      -5.63367     39.2066
 -63.1047   -14.5472      3.87002     -8.96775    19.0468     20.4056     26.1382    13.5041      27.1054    18.2064       3.46862      2.63459     -6.73134     4.22565      -4.68818     39.5142
 -64.0662   -14.1739      3.01263     -9.17195    20.0207     20.2388     26.9819    13.8465      27.3501    18.3073       4.2066       3.18707     -6.09958     3.94999      -4.11616     39.921
 -64.3742   -13.7184      1.68828     -8.9294     20.4228     20.2781     27.1611    13.3791      27.6779    18.9005       4.99884      3.68246     -5.48223     3.69104      -3.84357     40.0434
 -64.5659   -13.567       0.238947    -9.38012    21.1441     19.845      28.2712    13.9077      27.6299    19.95         5.56774      4.34313     -5.30332     3.34483      -3.38778     40.6741
 -65.2855   -13.1428     -0.981944    -9.43305    22.0783     20.0215     27.9242    14.1645      28.408     20.5132       6.17416      4.89009     -4.97577     2.80795      -3.06583     41.0115
 -65.2173   -12.8438     -2.30361     -9.71615    22.3572     19.5375     29.0122    13.9689      28.8746    21.2618       6.77081      5.59069     -4.37969     2.70286      -2.34977     41.3456
 -65.6975   -12.8143     -3.00201    -10.1373     23.3384     20.0033     28.9122    14.2264      28.9428    21.1186       7.03589      6.49333     -3.77546     2.30654      -2.30777     41.5859
 -65.4744   -12.2632     -5.49287    -10.5455     23.7694     20.1709     29.3362    14.1251      29.7209    21.3423       7.38898      7.308       -3.61659     1.84616      -1.53572     42.0099
 -66.5202   -11.8403     -5.23147    -11.1958     24.1193     20.1632     29.623     14.7666      29.4809    21.3031       8.0308       8.04483     -2.42486     1.08855      -0.971985    42.1612
 -66.8125   -11.9806     -5.52179    -11.2894     24.619      20.1402     29.3412    14.3391      30.0471    22.092        8.04749      9.09044     -2.11218     1.07755      -0.610331    42.3582
 -66.8212   -11.7279     -6.46032    -11.8457     24.4666     20.578      29.5141    14.5913      30.2506    21.8113       8.01708      9.82706     -1.81629     0.335152      0.537323    42.2665
 -66.8042   -11.7675     -7.49583    -12.2791     25.3763     21.1108     29.4343    14.2738      30.333     21.5875       8.04469     10.4532      -1.50812     0.345416      0.685903    42.5457
 -67.1914   -11.7331     -7.84715    -12.5532     25.8866     21.1043     29.2121    14.0226      30.7437    21.6406       8.21841     11.1066      -0.857256   -0.703808      1.52645     42.5075
 -67.2489   -11.8705     -8.24517    -12.7642     25.4438     21.6267     29.4991    13.7588      31.3567    21.6975       8.12248     11.3581      -0.752354   -0.849254      2.04495     43.0775
 -67.8311   -11.3529     -8.43409    -13.3962     26.1586     21.2614     29.4385    13.7187      31.066     21.8507       7.83606     12.6562      -0.652222   -1.65326       2.53425     43.3933
 -67.4881   -11.5754     -8.85215    -13.4547     25.8392     22.1082     28.7589    13.4954      31.225     21.4347       7.90766     13.2452      -0.0951404  -2.40997       2.98695     43.1423
 -67.6875   -11.6873     -9.08776    -13.7197     25.8477     22.6186     28.9481    13.2296      31.0325    21.2589       7.63374     13.4961       0.483932   -2.47341       3.26262     43.5063
 -67.5974   -11.9722     -8.49599    -14.2582     26.0722     22.5179     28.2846    13.1578      30.4146    21.4965       7.73091     13.6834       0.372291   -2.93263       3.99817     43.9493
 -67.809    -12.2926     -7.24851    -14.1991     25.0845     22.8243     27.6486    12.8098      30.4889    21.2256       7.09836     14.3273       0.795207   -3.39376       4.43274     43.8026
 -68.046    -12.1519     -6.74862    -14.4383     25.0695     22.6659     27.3277    12.7375      29.6728    21.4248       7.47114     14.6801       0.502472   -4.13479       4.7595      43.9498
 -67.6371   -12.3524     -6.7864     -14.8045     24.9477     22.9572     26.9376    12.3521      29.9218    20.8884       6.63388     14.5884       0.563268   -3.88704       4.62846     43.9147
 -68.0675   -13.0413     -5.14       -14.8303     24.6183     23.5855     26.3709    12.3817      28.8315    21.1464       6.11989     15.1416       0.713393   -4.47657       5.17136     44.265
 -67.0459   -12.9648     -5.43972    -15.4079     24.042      23.8405     25.771     11.9607      28.9562    20.3241       6.01536     14.9058       0.710974   -5.32268       5.47287     44.3265
 -67.0773   -13.4414     -4.92856    -14.7826     24.4178     23.2691     24.9691    11.4041      28.1872    21.0546       6.17961     15.0732       0.795577   -4.9801        5.64443     44.6672
 -66.8581   -14.0159     -3.74474    -14.9033     24.0805     23.8564     24.163     11.1781      27.4941    21.0812       5.04702     15.1052       0.144061   -5.38979       5.47599     44.839
 -66.4315   -14.0102     -3.01728    -14.9887     23.7482     23.3266     23.6238    11.0424      26.5069    20.6397       4.99803     14.7342       0.310163   -5.42019       5.63809     45.0543
 -65.7371   -14.5384     -3.2197     -14.7843     24.0018     23.3218     23.0015    10.5604      26.7467    21.1674       5.04861     14.5168      -0.21914    -6.03018       5.62257     45.1912
 -65.744    -14.5625     -1.39277    -14.4031     23.1688     22.8974     22.2599    10.3651      25.5602    20.8882       4.22969     14.638       -0.730483   -5.86023       5.16852     45.6211
 -65.4283   -14.7762     -0.420108   -14.4984     23.0384     22.703      21.9886     9.60194     24.3724    21.0984       4.28762     14.393       -1.1005     -5.80546       6.00672     45.7954
 -64.721    -15.1998      0.057115   -14.2164     22.9615     22.5503     21.35       9.20045     23.4755    21.0648       3.78365     14.2216      -1.52986    -5.92803       5.4746      45.9989
 -64.564    -15.208       1.62866    -13.7632     22.2435     21.7947     20.5708     8.7493      23.3714    21.0977       3.72613     13.6672      -1.4898     -5.65453       5.35666     46.1554
 -63.2466   -15.3467      1.11334    -14.5953     22.7044     21.5664     20.8705     9.09135     22.1966    21.1141       3.09914     13.4622      -2.09603    -5.90701       5.67772     46.4982
 -62.7545   -15.8667      2.72639    -14.2315     22.0002     21.293      19.9767     8.74688     21.3831    21.3941       3.27224     13.4253      -2.94829    -5.55603       4.69753     46.939
 -62.287    -15.9089      3.00878    -13.3419     21.8642     20.7734     19.9269     7.84349     21.289     21.1945       2.11152     12.9533      -3.41547    -4.71134       4.94991     46.8887
 -61.4461   -15.7677      3.0507     -13.6782     21.9196     20.3731     20.0842     7.49056     20.7162    21.2972       1.0071      12.831       -3.97022    -4.73418       4.63259     47.0394
 -61.335    -15.7361      4.68719    -12.8196     21.0799     19.6819     19.4532     7.16701     19.8872    21.2537       0.777597    12.6181      -4.33772    -4.21203       4.34843     47.1891
 -60.1741   -15.4969      4.14907    -13.0447     21.4512     19.0207     19.2522     6.95631     20.0752    21.3832       0.940105    12.1691      -4.92567    -3.23877       4.05146     47.1641
 -59.4819   -15.7474      5.08176    -12.4093     20.7589     18.7866     19.1621     6.27914     19.7746    21.4406       0.452154    12.3738      -5.46364    -3.21339       3.47907     47.0937
 -58.9323   -15.8071      5.70034    -11.5684     20.0834     18.675      18.8005     5.2273      19.6381    20.9372      -0.737509    11.744       -6.2337     -1.82779       3.225       47.5611
 -58.0159   -15.9142      5.93913    -11.4541     19.8886     18.0362     18.7874     5.16233     19.2722    21.1955      -1.08894     11.9075      -6.55277    -2.11085       2.96719     47.3758
 -57.6416   -16.0745      6.75358    -10.6986     19.4248     17.4847     18.711      4.31591     19.3639    21.1102      -1.59295     11.8548      -7.25225    -1.02337       2.69991     47.2887
 -56.5689   -15.8777      6.80181    -10.4391     18.7428     16.9288     18.7508     4.04871     19.7179    21.0941      -1.76728     11.4201      -7.77578    -0.422568      2.25697     47.3769
 -55.7042   -15.741       7.17583    -10.5642     18.7791     16.299      18.1493     4.17873     19.7393    20.9632      -2.41563     11.4157      -8.42316     0.626177      1.92188     47.1306
 -55.3028   -15.5991      7.93341     -9.76013    17.785      15.6402     18.0995     3.59276     20.2256    20.8491      -3.47817     11.435       -8.73547     1.06713       0.877765    47.0651
 -54.5121   -16.1324      8.47963     -9.33747    17.0699     16.1279     18.6379     2.94117     19.5109    20.3973      -3.53975     11.3336      -9.23675     1.91332       1.26107     46.7862
 -53.2553   -16.2464      8.31442     -8.66654    16.2824     15.9333     18.1033     2.92457     20.1737    20.0057      -4.47737     11.2736      -9.96685     2.35699       0.516233    46.357
 -52.7502   -16.3263      8.4078      -8.16945    16.0164     15.4405     17.7162     2.3017      20.9676    20.1674      -4.51932     11.0226     -10.1864      3.43672       0.39878     46.1864
 -51.7149   -16.7794      8.50517     -7.97893    15.8015     15.5085     17.4558     2.3235      20.995     19.7124      -5.08891     11.114      -10.6912      4.46185      -0.48256     45.812
 -50.6968   -16.7963      8.39381     -7.23874    14.8169     15.0086     17.4868     1.84041     21.5558    19.5598      -5.38312     10.1794     -10.9743      4.96122      -0.307707    45.2092
 -50.2906   -17.2031      9.08158     -6.84735    14.4747     15.3127     17.0542     1.65864     21.8287    19.1695      -5.93751     11.0416     -11.1957      6.11699      -0.637359    44.7824
 -49.4441   -17.456       8.49072     -6.48987    13.9933     15.4201     17.0938     1.66433     22.1911    18.9641      -6.26799     10.7121     -11.2852      6.29947      -1.20664     44.4143
 -48.8101   -17.6226      9.476       -6.51886    13.1133     14.992      16.547      1.75624     22.7815    18.8333      -6.41215     10.6708     -11.6079      6.9862       -1.45501     43.8638
 -47.7951   -18.4466      8.99797     -5.38047    12.637      15.2654     16.7346     0.815331    22.6086    18.819       -6.44843     10.7455     -12.0893      7.48647      -1.74937     43.8575
 -47.6659   -18.1187      9.3637      -6.11356    12.4191     15.0663     16.2865     1.66943     23.2464    18.2695      -6.78131     10.773      -11.4867      8.09341      -1.87315     42.9246
 -46.7753   -18.1897      8.40823     -5.82681    12.7532     14.8755     15.844      1.93666     23.5682    18.2842      -6.60197     10.6818     -11.8844      8.47899      -2.19404     42.2482
 -46.6943   -18.8827      8.9941      -5.74144    12.5015     15.5435     16.1197     1.54831     23.6529    17.9037      -5.63466     10.4678     -11.0997      8.94999      -2.63396     41.8185
 -46.074    -19.0511      8.72488     -6.1953     12.5699     15.4837     16.0128     2.25721     23.6905    17.6474      -6.05038     10.4485     -11.1985      9.19987      -2.88679     41.3015
 -45.6336   -19.2403      8.506       -6.44714    12.6477     15.4367     16.5235     2.34781     23.4815    17.8328      -5.91491     10.1876     -10.6718      9.20172      -3.0016      40.848
 -45.7155   -19.6381      8.45463     -6.152      12.8153     16.1744     16.2434     2.16539     23.7686    17.2343      -5.61289     10.409       -9.97667     8.67444      -3.07839     40.442
 -45.4178   -20.024       8.02378     -6.63411    13.3985     16.3232     16.2768     2.64524     23.9474    16.9771      -5.85016      9.84007     -9.52713     9.61351      -3.23013     39.7666
 -44.9201   -20.0816      7.38892     -7.27683    13.6745     16.3782     16.152      2.89852     24.5336    16.9137      -5.08307     10.3037      -9.40752     8.57112      -2.98753     39.3521
 -44.679    -20.4532      6.67489     -8.19329    14.5153     17.0871     17.1963     3.36002     23.1714    17.1315      -4.77862      9.87895     -8.38082     8.75377      -3.19393     38.9218
 -44.8126   -20.2634      6.6456      -8.6402     14.7679     17.3148     16.703      3.53956     23.6895    16.6777      -3.63122      9.83843     -7.80835     8.42342      -3.29737     38.4215
 -44.4951   -20.4491      5.38512     -9.15836    15.3626     17.6821     17.6589     3.58016     23.8694    16.331       -3.06729      9.6605      -7.28281     8.3245       -2.76687     37.9954
 -44.9787   -20.5989      5.02573     -9.97583    16.4087     18.1796     18.1198     4.30348     23.8191    16.4089      -2.52379      9.82834     -6.4016      8.28819      -2.34214     37.755
 -45.1872   -21.0185      4.54348    -10.1117     17.5652     18.64       18.0165     4.34582     23.3078    16.5895      -2.39137      9.79238     -5.84022     7.23364      -2.91474     37.2334
 -45.5717   -20.3627      3.47561    -11.1892     18.9203     18.3353     19.4085     4.37104     22.9939    16.4391      -1.52577      9.2235      -5.0932      7.27484      -2.30119     36.9153
 -45.7881   -20.7784      3.1883     -11.8864     19.5527     18.9964     20.0371     4.65626     23.2275    16.4074      -0.728517     9.08812     -4.19035     6.56945      -2.14331     36.6823
 -45.8745   -21.0063      1.77064    -12.1918     21.1441     19.7984     20.3807     4.22539     23.0371    15.6723      -0.515205     9.13194     -3.28191     6.52493      -2.00304     36.3354
 -46.4885   -20.8376      1.21925    -12.7834     21.9578     19.9665     21.0055     4.40364     23.4367    16.2606       0.793727     9.36023     -2.6187      6.21262      -1.29192     36.1659
 -47.7371   -21.0244      2.26357    -13.2715     22.7028     20.2676     21.3365     4.79143     22.9975    16.3255       1.4905       8.9014      -1.85636     5.45612      -1.45754     35.9418
 -48.2668   -20.5277      0.640225   -13.8986     23.7829     20.8729     22.4247     4.86925     23.341     15.9326       2.16778      8.88232     -1.31592     5.22406      -1.29424     35.9678
 -49.5678   -20.1566      0.612623   -14.2227     24.7619     21.1452     23.4287     4.75188     23.08      15.8806       3.00203      8.83954     -0.884866    4.70697      -1.02348     35.7648
 -49.2392   -20.7253     -0.248684   -14.4289     25.5618     21.2484     23.5189     4.91988     23.575     16.4471       3.40157      8.7219      -0.401846    4.63506      -0.65442     35.5425
 -50.6806   -19.8259     -0.878391   -14.8776     26.8455     21.3408     24.776      4.61426     23.385     16.1946       4.37224      8.58798      0.199766    4.56171       0.0550577   35.6943
 -51.242    -20.1245     -1.4508     -15.0033     27.9853     21.8205     24.8877     4.4674      23.6104    16.5937       4.96638      8.57334      0.632295    4.17941       0.0134687   35.515
 -51.8076   -19.9207     -1.6917     -15.4744     28.4463     21.7714     25.3596     5.24917     23.6637    16.6488       5.21444      8.71359      1.01047     3.82464       0.520143    35.5047
 -52.7285   -19.5635     -1.75716    -15.3345     28.7562     21.8944     25.9983     4.56317     23.6838    16.7951       5.77765      8.22611      1.13496     3.74628       0.779833    35.2618
 -53.8468   -19.3629     -1.78802    -15.2415     29.6918     21.7346     26.1045     4.47044     24.1427    17.2532       6.30919      7.86622      1.09489     3.54572       1.01495     35.8196
 -55.4832   -18.8608     -0.636796   -15.2931     29.9546     21.7782     26.3987     4.35177     23.8933    16.9703       6.72517      7.59012      1.53502     3.76128       0.895618    35.6965
 -55.8045   -18.7336     -1.44455    -15.143      30.4977     21.5632     26.6498     4.44726     24.1662    17.7204       6.90809      7.69037      1.15134     4.08101       1.23473     35.5621
 -56.9229   -18.072      -0.697853   -15.691      30.7651     21.011      26.31       4.9059      24.1933    17.9411       7.37036      7.44204      1.43412     3.24555       1.88834     35.7966
 -56.6891   -17.8894     -1.69656    -15.8256     30.8515     21.1965     26.4903     4.79834     24.4244    17.969        8.004        7.16485      1.43601     3.21448       1.66755     36.0462
 -57.8421   -17.7952     -0.698432   -15.9624     30.6928     21.6316     26.9705     4.67854     24.4389    17.7388       7.16104      7.05141      1.43836     3.41516       1.78398     35.8488
 -58.5999   -17.2873     -1.08715    -15.8512     30.9611     21.7322     26.3883     4.62279     24.6328    17.9971       7.85795      6.48238      1.17288     2.99594       2.24859     35.8623
 -58.708    -17.1305     -0.95685    -16.1781     30.2465     21.5215     26.4508     5.11343     25.124     18.2766       7.91231      6.30007      0.940105    2.96876       2.32155     36.3905
 -58.9175   -16.6157     -1.61541    -16.1046     30.756      20.8235     26.2443     4.85899     25.4211    18.5694       7.66675      5.96204      0.740832    2.9728        2.53321     36.3135
 -59.7247   -16.2261     -0.548562   -16.581      30.2593     20.809      25.7233     5.23655     25.4362    18.7618       7.49267      6.00912      0.250075    2.70627       2.73664     36.8122
 -59.96     -15.9455     -1.08786    -16.9813     30.3187     20.6514     25.8629     5.75417     25.8053    18.8761       7.82325      5.72238      0.27086     1.98821       2.72668     36.7087
 -60.4679   -16.0097      0.0267693  -17.1877     29.8009     20.8419     25.8782     5.63051     24.9255    18.8667       7.27906      6.07615     -0.40953     1.81789       2.66407     37.0845
 -60.7718   -15.4746      0.135491   -17.601      29.521      20.4194     25.3473     5.5885      24.9218    19.1633       7.10246      5.58213     -0.26636     1.83242       2.83336     37.1451
 -60.9762   -15.1664      0.400154   -17.8812     28.9964     19.9117     25.1132     6.04567     25.1322    19.4385       7.02509      5.68763     -0.536759    1.32274       2.90064     37.7002
 -60.9662   -15.3666      0.0134471  -18.0417     29.0139     20.042      25.0962     5.97235     25.6075    19.1199       6.74702      5.71508     -0.746361    0.83623       2.954       37.6965
 -60.3605   -15.4289     -0.0198958  -19.0121     28.7979     19.544      24.6016     7.02078     25.2853    19.8091       5.87944      5.22724     -0.954135    0.556625      3.03269     38.2289
 -60.9871   -15.4588      0.791057   -19.0071     28.2006     19.7771     24.375      6.97218     24.9969    19.5404       6.5863       5.60789     -1.24165    -0.121395      3.16262     38.0805
 -61.2072   -14.8166      0.789974   -19.6754     27.9797     19.1867     24.2988     7.11314     25.1444    19.835        6.00523      5.72844     -1.35639    -0.420491      3.03497     38.4568
 -61.3238   -15.197       1.53575    -19.7572     27.2266     18.9143     24.3097     7.30167     25.4164    19.8978       5.67462      6.21429     -1.56257    -0.889702      3.00837     38.6602
 -61.3924   -15.2101      1.64224    -20.2407     26.9722     19.0348     24.2996     7.55834     25.0862    19.6473       5.43519      6.33777     -1.62467    -1.56468       2.43725     39.1436
 -61.7167   -15.3527      2.27892    -20.3361     26.5961     18.8136     23.9697     7.3497      25.4202    20.0055       5.24303      6.44298     -1.98941    -1.91264       3.06468     39.2164
 -61.0142   -15.4573      1.50017    -20.5331     25.675      18.8309     24.7441     7.55846     25.2763    19.6964       5.13097      7.28729     -2.01875    -2.1486        3.05327     39.8282
 -61.4962   -15.6537      2.38251    -20.5196     25.3441     18.5037     24.4635     7.94945     25.4291    19.6495       4.43984      7.86942     -2.20324    -2.96325       3.23296     39.966
 -61.3787   -15.5589      2.63228    -20.9333     25.0084     18.3465     24.2005     7.88171     25.5182    19.569        4.073        8.2249      -2.34349    -3.10655       2.77407     40.2996
 -61.2169   -15.9954      2.65913    -20.9098     24.6512     18.0317     24.7914     8.35847     25.6579    19.6635       4.49404      8.94144     -2.74181    -3.3969        2.69729     40.5466
 -61.2956   -16.1426      2.78413    -20.3723     24.3168     17.8051     24.3625     7.84581     26.5333    19.5644       3.48271      9.6818      -2.35634    -3.44675       2.76534     41.0512
 -61.2523   -16.7952      3.76789    -20.6213     23.8557     18.0535     24.3223     8.42055     26.0341    19.4222       3.54387     10.1566      -3.08866    -4.08101       2.06803     41.6117
 -61.2252   -17.0837      3.8807     -19.8358     23.1361     18.0613     24.4793     8.2362      25.9517    19.4467       3.34455     10.2411      -3.01207    -3.81423       1.82977     41.7967
 -61.0581   -17.2233      4.47516    -19.8181     22.6712     17.3907     24.0494     8.23985     27.1115    19.5599       3.53895     10.7795      -3.67405    -3.72093       1.8537      42.2329
 -61.2378   -17.2242      5.02597    -19.5778     22.6803     16.6729     23.9661     8.5179      26.7368    19.9786       3.48838     11.3638      -3.63344    -3.65257       1.72485     42.9885
 -61.1467   -17.7945      5.04406    -18.4585     22.0097     17.5429     23.9623     7.64288     27.2371    19.2441       3.68236     11.8991      -4.29794    -4.01745       0.833137    42.9204
 -60.9707   -18.1717      5.76225    -17.794      21.1393     17.3088     23.3752     7.73343     27.7985    19.3844       3.23776     12.3849      -4.8319     -3.80753       1.12448     43.4286
 -60.5083   -18.299       6.25878    -17.7647     20.387      16.7573     23.9679     8.04439     27.387     19.2211       3.27914     12.8085      -4.85528    -2.49889       0.699697    43.7717
 -59.7239   -18.5187      5.43768    -17.0907     20.2925     16.7087     23.4763     8.02025     27.9179    18.8543       2.72001     12.7786      -5.66001    -2.94543       0.256994    44.3923
 -59.8301   -18.8518      6.54733    -15.983      19.0433     16.8597     22.9615     7.5172      28.5518    18.707        2.88915     12.9156      -5.89376    -2.4024       -0.0182035   45.0935
 -59.4144   -18.6546      5.95789    -15.3611     19.0389     16.432      22.9253     7.73864     28.9545    17.8925       2.29407     13.3801      -6.59471    -2.21417       0.190786    45.2211
 -59.3285   -19.031       7.09666    -14.4592     18.112      16.4325     21.9326     7.17332     29.4992    18.1389       2.58615     13.245       -6.83861    -1.98242       0.0493278   45.7988
 -58.5647   -19.2161      7.74673    -14.1918     17.187      16.3583     21.5403     7.26718     29.2032    17.7411       2.1751      12.9111      -7.08529    -0.769316      0.162794    46.2881
 -58.6851   -18.9496      8.25503    -13.6961     16.8339     16.262      21.2295     7.25291     29.4091    16.8548       2.23969     12.6609      -7.44543     0.187941     -0.478499    46.861
 -57.6662   -19.316       8.39793    -13.2322     16.4933     16.1942     20.4563     6.973       28.9788    16.8342       2.45324     12.4794      -7.79432     0.47508      -0.338944    46.9981
 -57.3828   -19.3504      8.82719    -12.4694     15.3167     16.4218     20.1639     6.48844     29.654     16.4703       2.09692     11.9717      -8.52651     1.75045      -0.206862    47.426
 -56.8377   -18.9082      8.76215    -12.4742     15.5211     16.2037     19.5789     6.41304     29.0278    15.6998       2.14846     11.9515      -8.54135     1.77448      -0.613655    47.7619
 -56.0544   -18.8578      9.09501    -12.5792     14.3761     16.1724     19.1887     6.85962     29.2277    15.1773       2.03553     11.5876      -8.761       2.47518      -0.552788    48.1698
 -54.7028   -19.399       8.28551    -12.1203     14.3497     16.6582     18.4807     6.53831     29.2929    15.0834       1.97268     10.5837      -8.81076     2.92017      -0.477396    48.1944
 -54.8764   -19.0562      9.48577    -12.2485     13.7462     16.8448     18.505      6.17286     28.5133    14.0845       1.81824     10.3735      -9.28849     3.50041      -0.586599    48.6605
 -53.8553   -18.9924      9.20663    -12.3847     12.9712     17.1338     18.4673     6.09615     28.2513    13.68         1.11692      9.74896     -9.76902     3.82055      -0.467524    48.7371
 -53.4126   -18.5851      9.53044    -12.6326     12.8533     16.7168     17.4576     6.35246     28.4377    13.463        0.744724     9.04157     -9.78825     4.41011      -0.827562    48.6101
 -52.5268   -18.9373      9.49676    -12.7529     13.1777     16.986      17.2191     5.96752     27.487     13.1047       0.872014     9.16885     -9.41057     5.6616       -0.705249    48.6851
 -51.5655   -18.7645      9.70737    -13.5719     12.41       17.3787     17.5224     5.81943     26.4058    12.5083       0.588098     8.83073     -9.44605     5.6894       -0.894104    48.7814
 -51.9405   -19.0379     10.7345     -13.0532     12.0786     18.0162     17.2252     5.41339     26.4817    12.0628      -0.131347     8.13846     -9.29023     6.33364      -0.723653    48.4423
 -51.488    -18.5596     11.1321     -13.6052     11.9862     17.77       17.043      5.01178     25.8228    11.1113      -0.285281     7.94715     -9.19865     6.69406      -0.766822    48.3469
 -50.7929   -18.4824     10.7269     -13.6534     11.5172     18.0777     17.0251     4.75032     25.4748    11.0299      -0.473822     7.59467     -8.69227     6.80271      -0.688955    48.1762
 -50.7253   -18.7458     11.3792     -14.3677     12.0767     18.5159     17.3116     4.50173     24.846     10.6678      -0.950563     7.39344     -8.66059     7.37251      -0.90365     47.5054
 -50.3486   -18.7831     11.4996     -14.6471     12.145      18.6459     17.6392     4.64389     23.9964     9.83891     -1.14148      7.56839     -8.50832     8.25441      -0.917073    47.1031
 -50.2558   -18.9381     11.5269     -14.7948     12.9426     18.8037     17.6184     4.23116     23.3224    10.2085      -1.39091      6.90579     -8.30939     8.42018      -1.319       46.9278
 -50.2928   -18.3757     12.2847     -15.0881     12.2083     18.3326     18.1054     4.10174     22.9593     9.86367     -1.73005      6.97406     -8.12301     8.79195      -1.44093     46.6077
 -49.961    -18.5157     12.008      -15.2101     12.9558     18.3761     18.4731     3.51441     22.559      9.98213     -2.00125      7.05238     -7.75106     8.41096      -1.13064     45.7186
 -50.2188   -18.8225     12.5341     -15.0135     13.0871     19.0578     18.7521     2.96586     22.0672     9.69639     -2.68548      6.769       -7.87409     9.79375      -2.42162     45.3424
 -50.6143   -18.4395     12.6941     -14.9842     13.3875     18.4339     19.1243     3.20885     21.8301     9.41772     -2.30797      7.37324     -7.58656     9.60531      -1.94768     44.9452
 -50.468    -18.5204     12.3247     -14.7949     13.691      18.5699     19.9014     2.52229     21.4299     9.49944     -2.65121      7.48037     -7.32151    10.0618       -2.63589     44.2877
 -51.1307   -18.4813     13.0504     -15.0795     14.596      18.2823     20.4881     3.2053      20.3411     9.46252     -3.08145      7.02644     -7.32152    10.0594       -2.54964     43.4027
 -51.0879   -18.6751     12.4495     -14.5023     15.0871     18.2908     20.6837     2.53304     21.1321     9.70459     -3.00127      7.71301     -7.2178     10.1634       -2.45676     43.231
 -51.4995   -18.4426     12.3737     -14.1069     15.6618     17.8392     21.1551     2.30234     20.6225     9.79083     -3.3048       7.77156     -7.27       10.7168       -2.514       42.8074
 -51.2435   -18.6737     12.4661     -13.8765     15.3776     17.5457     21.5244     2.53455     20.7965     9.86554     -3.36641      8.35545     -7.09421    10.7723       -3.2836      42.3498
 -51.838    -18.5247     12.1265     -13.3547     15.9949     17.3619     22.1812     2.16177     20.4454    10.5224      -3.75525      8.04064     -7.27972    10.6823       -3.20219     41.9851
 -52.7189   -18.0839     12.2828     -12.8152     16.5524     16.6831     22.7437     2.08007     20.9007    10.2677      -3.77147      8.14732     -7.38415    10.9201       -3.03535     41.5184
 -52.5179   -17.9509     11.3979     -12.3804     17.0025     16.445      23.0773     2.12483     20.5928    10.7329      -3.81144      8.83174     -7.58404    11.1332       -2.9426      41.1324
 -52.8511   -18.0349     10.7113     -11.6735     17.6241     16.4378     23.465      1.83004     21.6005    10.763       -3.53376      8.50691     -7.3005     11.5768       -2.7506      41.0381
 -53.3713   -17.6447     11.025      -11.3116     17.8416     15.6339     23.3834     2.15788     21.5018    11.3945      -3.78865      8.7045      -7.62676    11.2721       -2.55596     40.7776
 -53.4464   -17.9255     10.0591     -10.3857     18.2919     16.0814     23.6617     1.70105     21.5621    11.7141      -4.38806      9.06126     -7.66566    10.8481       -2.12055     40.262
 -53.8986   -17.5734      9.98461    -10.3228     18.4479     15.3472     24.1167     2.13405     22.1421    12.1715      -4.05174      8.99489     -8.29004    11.2944       -1.79471     40.0277
 -53.6275   -17.2808      8.80266    -10.1467     18.8262     14.9862     24.919      2.25134     22.1688    12.262       -4.0173       9.03982     -8.06007    10.9775       -1.36442     39.9733
 -54.3253   -17.1481      9.10221     -9.53029    19.143      14.5326     24.6986     2.2024      22.3816    12.9554      -3.66326      8.7793      -8.10328    10.691        -0.937333    39.9538
 -54.2305   -16.4707      7.69963     -9.37067    19.5687     14.6133     24.7579     2.321       22.7751    12.5512      -4.30479      9.05298     -8.21979    10.7878       -0.621516    39.4666
 -54.2772   -16.2121      7.44071     -9.45311    19.1745     14.0371     25.362      3.02468     22.8679    12.7258      -4.14498      8.95589     -8.09767     9.71202       0.233831    39.3353
 -54.3025   -16.405       6.92919     -8.84638    19.4036     14.298      25.1314     2.99861     22.8943    13.3164      -3.7275       8.82867     -8.45903     9.02634       1.09518     39.1333
 -55.1513   -15.5795      6.99482     -8.90126    19.3893     14.0468     25.4606     3.11109     22.8323    13.0312      -3.95763      8.36945     -7.85077     8.62214       1.97725     39.2608
 -55.6695   -15.1319      6.69937     -8.96809    19.4569     14.1049     25.7712     3.81322     22.9865    13.0283      -3.92824      8.47747     -7.72681     7.99981       2.54857     39.0244
 -55.5736   -15.3579      6.3651      -8.78331    19.7729     14.5764     25.6808     3.40822     22.8093    12.7549      -3.60088      8.50351     -7.08621     7.34555       3.59011     38.9452
 -55.6727   -15.0385      6.00015     -9.29806    19.8878     14.663      25.6997     4.37407     22.761     12.7424      -3.43357      8.57019     -7.13138     6.32198       4.37718     38.6786
 -56.406    -14.429       5.78146     -9.56568    19.8634     14.9465     26.2939     4.1687      22.9915    12.6454      -3.1111       8.64861     -7.07683     5.95113       5.19407     38.5079
 -56.6465   -14.1835      5.77868     -9.71556    19.5518     15.3261     26.542      4.39887     22.3882    12.1148      -3.18236      8.5588      -6.13129     4.83287       6.16061     38.466
 -56.9379   -13.8331      6.01979    -10.0837     18.9739     15.3187     26.3533     5.14021     22.662     11.9633      -2.80241      8.45466     -6.27979     4.29679       7.09546     38.3858
 -57.4601   -13.3695      5.64683    -10.3403     19.5104     15.979      26.146      5.20803     22.8899    11.9413      -2.9174       8.25851     -5.74407     3.0804        7.80649     38.2071
 -58.0063   -13.4905      6.11059    -10.6492     19.6366     16.8316     26.255      5.11323     22.1648    11.4554      -2.48509      8.45106     -4.97809     2.27007       8.72429     37.8006
 -58.2337   -13.5313      6.5016     -10.7871     18.6039     17.1441     26.3748     5.98549     22.8901    11.2183      -2.06823      8.39294     -5.11483     1.6011        9.30308     37.8127
 -59.1569   -13.4911      7.15954    -10.9626     18.9347     17.7042     26.3075     5.63078     22.245     11.0804      -1.90097      8.17219     -4.3843     -0.0535105     9.86101     37.6167
 -59.4374   -13.1172      7.12825    -11.4544     18.928      18.4154     26.7229     6.16667     21.9973    10.2391      -1.22545      8.23674     -3.81668    -0.434161      9.79599     37.4278
 -60.3073   -12.8235      7.52912    -11.8727     18.9399     18.0146     27.0236     6.62313     21.9484    11.0228      -0.994909     8.75279     -3.11207    -0.785538     10.6303      37.1798
 -60.4031   -13.3583      8.94874    -11.7774     18.2485     18.5214     25.9153     6.77215     21.6321    10.8823      -0.637975     8.99493     -2.40912    -2.0149       10.7487      36.9813
 -60.8683   -13.2628      8.05539    -11.9134     19.0452     19.4014     26.5295     7.22352     21.4061    10.3399      -0.494834     9.24851     -2.21439    -2.69944      10.8456      36.9668
 -61.6753   -13.3475      9.18071    -11.9136     18.5265     19.8297     26.1189     7.28431     22.0422    10.2825      -0.128792     8.92299     -2.2878     -2.79741      11.1682      37.0441
 -61.9399   -13.7864      9.15142    -12.0283     19.4673     20.2983     25.7776     8.04479     21.3782    10.3538       0.411219     9.38541     -1.28226    -3.52087      11.1593      36.8065
 -62.4775   -13.9193      9.89038    -11.5715     18.3768     20.9344     25.6803     7.45226     22.4765     9.76437      0.397288     9.23481     -1.28339    -4.15226      11.0438      36.7215
 -63.0851   -13.795       9.70619    -11.5288     19.0066     21.0905     25.3172     7.8819      22.6777     9.87473      1.28073     10.0711      -1.46182    -4.32349      10.5235      36.8782
 -63.2404   -14.3841     10.2451     -11.0757     19.0868     21.53       25.0226     7.61105     22.7867     9.60548      1.29063      9.9142      -0.913717   -4.08053      10.4711      36.7055
 -62.6017   -15.3785      9.5451     -10.5878     19.0154     22.6349     24.5377     7.44849     23.2248     9.81348      1.66068     10.6243      -1.32606    -3.74026      10.332       36.9108
 -62.4897   -15.4992      8.92725    -10.7739     19.3756     22.2257     24.7625     8.05365     23.9089     9.84955      2.09905     10.0815      -0.618612   -3.97004       9.9599      37.0033
 -62.1497   -15.9453      8.30789    -10.4589     19.2061     23.0564     24.3986     8.00704     24.3297     9.70992      2.5357      10.2917      -1.16795    -3.56642       9.07006     37.1333
 -61.5966   -17.0888      8.2329     -10.3991     19.7428     23.2823     23.7029     8.74532     24.1406     9.79323      2.55778     10.575       -1.20637    -3.46805       8.84817     37.3517
 -61.4064   -17.5377      7.76833     -9.7352     19.9307     23.6189     23.7094     7.6862      25.0749     9.95718      2.60476     11.2613      -1.93377    -3.2796        7.94025     37.7381
 -61.0525   -18.0121      7.23925     -9.31546    20.2823     23.9216     22.6928     8.13683     25.5225    10.08         3.04728     11.2166      -1.38141    -3.35122       7.14561     37.8792
 -60.7309   -19.025       7.06235     -8.37774    19.9065     24.2182     22.6517     7.49891     25.9189    10.8014       3.16135     11.2641      -2.51665    -2.64643       6.73426     38.6261
 -59.6276   -19.5198      4.89412     -8.53791    20.5626     24.7101     22.451      7.48242     27.2059    10.8346       3.28826     11.3745      -3.34549    -1.48564       5.8389      39.1642
 -59.0497   -20.1313      5.00059     -7.94324    20.3963     24.3423     22.0736     6.93147     27.2205    11.0364       3.16381     11.4062      -2.89004    -1.48184       5.65594     39.8459
 -58.1336   -20.6487      3.08744     -7.41373    21.2549     24.5834     22.0699     6.86247     27.9164    10.6268       3.77475     12.2961      -4.15641    -0.92046       4.78171     39.9427
 -58.7777   -21.3226      4.36538     -6.9369     20.5441     25.1442     22.1938     5.88153     27.9807    11.0769       3.67768     11.7236      -4.85733     0.0239832     4.33662     40.3186
 -56.907    -21.8366      1.7338      -6.81818    20.9661     25.5145     21.6113     5.47411     28.8651    11.174        4.23739     11.6244      -4.49686     0.853665      3.43697     40.7777
 -55.6295   -22.7325     -0.208222    -6.35856    21.5556     25.4782     21.4218     5.70121     29.5959    11.4791       3.72674     11.4113      -5.16401     1.10874       3.2139      41.8643
 -54.8519   -23.1927     -0.92659     -6.05379    21.3245     25.378      21.6994     4.76816     30.1508    11.7          4.16366     12.4934      -6.17339     1.81551       2.7833      41.9191
 -55.7304   -23.4157      0.980208    -5.92038    20.3855     25.1308     21.5349     4.21075     30.149     12.1357       4.30231     12.6459      -6.54909     2.34952       1.92319     42.6541
 -55.0904   -23.264      -0.55157     -5.80654    21.1512     24.7769     21.5689     3.82484     30.5278    11.9805       4.27604     12.1004      -7.77933     3.00817       1.50919     43.1557
 -53.4981   -24.3415     -2.71895     -6.23912    21.7524     25.1606     22.7787     4.55517     30.2496    12.2089       4.10327     11.8831      -8.42307     3.53362       1.10244     44
 -53.1109   -24.6234     -3.02699     -5.90493    21.3879     25.1517     23.0403     3.75669     30.4571    12.2819       3.98733     12.7782      -9.44511     4.33354       0.411966    44.3653
 -52.8077   -24.8414     -2.91666     -5.90258    21.1404     25.3165     22.4921     3.01223     30.4979    11.6392       3.87061     12.7882      -9.76187     5.05768       0.559704    44.7831
 -52.4816   -24.9148     -3.64945     -6.26399    21.3197     25.1706     23.0773     3.6471      30.189     11.8754       4.0466      12.9047     -10.0072      5.31094       0.0993448   45.8726
 -52.8366   -25.0581     -2.53595     -5.98146    20.6401     24.6263     23.3167     2.80545     30.7465    11.6474       3.7397      12.9099     -10.5012      6.39054      -0.0993621   46.8771
 -52.3045   -24.8921     -3.58336     -6.51577    21.3492     24.8156     24.2687     2.80084     29.0831    10.9221       3.74346     13.003      -11.0866      5.86465      -0.301469    46.7949
 -52.2153   -24.9681     -3.90201     -6.39046    21.7733     24.5712     23.9888     2.61145     29.4923    11.244        3.60394     13.1062     -11.7612      6.9318       -0.803285    47.512
 -52.6564   -23.9891     -3.46351     -7.24427    21.9122     23.4706     25.0332     2.7115      28.7264    11.0458       3.67725     12.766      -11.9369      7.1654       -1.02963     48.2439
 -52.8785   -24.8701     -2.14006     -6.6809     21.5026     24.092      24.2583     2.43571     27.9976    11.0322       3.53406     13.417      -12.2504      7.5577       -1.23308     48.5106
 -53.0109   -24.3771     -2.29732     -7.41825    22.2533     23.3262     24.5699     2.28725     27.7713    10.9606       3.42502     13.1626     -12.4339      7.7183       -1.28881     49.4499
 -53.4648   -24.129      -1.9273      -7.00683    22.1536     22.686      24.6016     2.51814     28.6564    10.6919       3.3161      13.37       -12.7139      7.97951      -2.03661     49.6577
 -54.0155   -24.016      -1.57778     -7.28885    22.9043     22.8531     24.992      2.54247     27.4486    10.4054       3.04892     13.4319     -13.192       9.30991      -1.83645     50.6158
 -54.4829   -23.6476     -1.00687     -7.58421    23.1994     22.4944     25.4061     2.35887     26.7301    10.3605       2.69795     13.4978     -13.0388      8.95631      -1.87357     50.3324
 -55.5959   -23.2845      1.25354     -7.89661    22.9471     21.545      24.6561     3.05909     27.24      10.2874       2.43201     13.4643     -12.1339      9.49072      -2.38735     50.9673
 -55.5338   -22.9558      0.937041    -7.96874    23.6476     21.353      24.3624     2.67522     27.0408    10.273        2.35708     13.4668     -12.7194     10.6547       -2.84961     51.6187
 -57.1392   -22.1498      3.27568     -8.83072    23.3131     20.3714     25.5855     3.58499     26.1086     9.81006      1.82228     12.5188     -12.7814     11.2039       -3.13119     51.7263
 -57.022    -22.4435      3.16935     -8.44683    24.633      20.6361     23.9496     3.44753     25.6606    10.0485       1.2943      13.0614     -12.6632     11.4145       -3.73829     52.0348
 -57.859    -21.76        3.92658     -8.46477    25.1189     20.3489     23.8851     3.08881     25.5049     9.62228      1.10028     12.8204     -12.5151     12.4131       -3.83627     52.6518
 -57.2928   -22.0067      3.31046     -8.9616     25.6821     20.7089     24.3949     3.44738     24.9249     9.73544      0.742166    12.2489     -12.2354     12.7065       -3.97703     52.7666
 -57.61     -21.1708      4.6853      -8.9851     25.5039     19.0912     22.6535     2.73774     25.4767    10.196        0.0185884   12.0989     -11.7906     13.0864       -4.12382     52.8875
 -58.3478   -20.8463      5.63651     -9.34463    26.3        18.8975     22.1824     2.96241     25.5112     9.93421     -0.518668    12.1863     -11.6731     13.3352       -4.56372     52.8942
 -57.9101   -21.0785      5.60522     -9.62563    27.0411     18.8645     21.3734     3.39431     25.4052    10.306       -1.09932     12.2554     -11.4427     13.8945       -5.07033     52.9622
 -58.3255   -20.7215      6.99508     -9.83834    26.81       18.7461     21.4005     2.72987     25.2777    10.5885      -1.59626     12.057      -11.0248     14.5555       -5.2598      52.7603
 -58.5477   -20.6046      7.50888    -10.3274     27.6601     17.9056     20.1267     3.92616     24.7612    11.3604      -2.36083     11.1947     -10.6826     15.1111       -5.71043     52.748
 -58.3287   -20.2151      7.07534     -9.75812    26.9485     18.1687     20.0408     2.88289     26.1962    10.8896      -2.93949     11.0367     -10.2693     15.7153       -5.95671     52.5093
 -57.8189   -20.5223      7.29407    -10.2195     27.549      18.1667     19.196      3.15021     25.7862    11.0187      -3.23184     10.5721     -10.0825     15.3513       -5.93973     52.1411
 -58.5817   -20.0717      8.64994    -10.0963     27.4566     17.6468     19.1486     2.23074     25.5688    11.3117      -3.67868     10.5906      -9.13796    15.4318       -6.45939     52.1095
 -58.0276   -20.066       8.70708    -10.5907     27.2328     18.0223     18.5362     2.45786     25.4088    11.3262      -4.35723     10.6116      -9.05173    16.186        -6.40838     51.5449
 -57.1579   -20.1512      8.23167    -10.6725     27.3546     18.2433     18.2417     2.09938     24.8778    11.2582      -4.98801     10.2685      -8.37301    15.5731       -6.70956     51.2452
 -57.361    -20.317       9.20744    -10.7711     26.6959     18.726      17.7426     1.83112     25.821     11.7838      -5.31017     10.0463      -8.42925    15.7936       -6.73896     50.5776
 -55.6246   -20.3779      7.24454    -10.3336     26.5741     18.833      17.2447     1.04248     26.3895    11.4927      -5.36901      9.99904     -7.36744    15.3244       -6.80076     50.0405
 -56.0122   -20.7497      8.92035    -10.3705     26.0185     18.9579     16.3539     1.21454     25.7714    12.6283      -6.03262      9.67074     -7.21601    14.8395       -6.63151     50.0064
 -55.8592   -20.2713      8.62435    -10.4714     25.7219     19.0661     16.987      0.863022    24.9376    11.5332      -6.14647      9.9587      -6.81829    14.5403       -6.47722     48.7674
 -55.0539   -20.5302      8.45528    -10.8794     25.1738     19.7334     16.8533     0.56787     24.6422    12.0915      -6.46643      9.96325     -6.50115    14.2878       -5.95031     48.3655
 -55.0319   -20.1847      8.93024    -10.8878     24.1905     19.7365     16.7853     0.665563    24.4586    12.6693      -6.5967       9.42251     -5.76953    13.2806       -6.20216     47.8519
 -54.1541   -20.4982      8.38184    -10.3404     23.1993     20.5773     16.8901    -0.400486    24.5607    11.4968      -6.84722     10.3113      -5.5642     12.625        -5.88991     46.6332
 -52.8804   -20.4527      7.2055     -11.0356     22.699      20.2696     17.9603     0.500817    24.4854    11.6878      -6.89872     10.7786      -4.77406    12.1088       -5.39936     46.168
 -53.4319   -20.2468      8.1651     -11.0508     22.1555     20.6484     17.9049     0.258579    23.7291    11.8804      -7.08759      9.9027      -4.02059    10.8338       -5.53501     45.2182
 -53.1392   -19.8309      7.77981    -10.6592     21.3053     20.7833     18.7318    -0.0572486   22.6359    11.2814      -6.44129     10.4789      -3.93177    10.2447       -5.29961     44.4647
 -52.7153   -19.9579      8.19814    -10.6829     20.0531     21.5015     18.048      0.301063    22.3469    10.8425      -6.61864     10.6531      -3.39321     9.31732      -4.74106     43.6259
 -53.4292   -19.5135      8.70339    -10.8578     19.7158     21.4774     18.994      0.986333    21.8431    10.6103      -6.34601     10.891       -3.02806     8.96042      -3.81551     42.7813
 -52.1979   -19.6519      7.35387    -10.6822     18.7467     22.1255     19.5227     0.48447     21.7496    10.3617      -5.57599     11.8561      -2.43198     7.35107      -3.3023      42.1632
 -52.8538   -19.3623      8.22517    -10.2915     18.1108     22.2055     19.3834     0.810928    21.1134     9.68131     -5.38891     11.4685      -1.80219     6.87407      -2.94627     41.2239
 -53.2295   -19.216       9.00178     -9.9866     17.4068     22.2197     19.3387     1.03872     20.8907     9.90019     -5.09575     11.3836      -1.60199     5.48882      -2.63681     40.4819
 -52.0053   -19.1412      7.04401    -10.1988     17.2625     23.1369     20.337      1.07226     20.2409     8.56799     -4.48269     12.0534      -0.96374     5.25217      -2.02036     39.6823
 -53.2584   -18.6049      8.57871    -10.3698     16.882      22.8528     20.4246     1.38672     19.5453     8.43316     -4.35436     11.9615      -0.763741    4.15327      -1.65154     39.1559
 -53.5407   -18.6681      9.28952    -10.4636     16.2622     23.2351     20.3398     2.2848      19.1497     8.52716     -3.66883     11.9419      -0.522252    3.61211      -0.940486    38.0886
 -54.044    -17.6927      8.50865     -9.90211    16.2849     23.689      21.3838     1.49347     18.1415     7.695       -3.21037     12.2324      -0.453822    3.45994      -0.305553    36.9148
 -54.9402   -17.8006     10.0007      -9.77435    15.8324     23.0022     21.2367     2.52397     18.2856     7.23524     -2.97844     12.202        0.332645    2.59019       0.395375    36.7477
 -54.5821   -17.9451      9.47628    -10.1124     16.0709     23.7858     20.7833     3.17172     18.2382     6.5651      -2.59765     11.8079       0.68922     1.76963       0.582639    36.2947
 -55.635    -17.7151     10.5192     -10.0358     16.0625     24.101      21.2324     3.42192     17.6836     6.18294     -1.95333     11.6123       0.671892    1.44843       1.09193     35.069
 -56.0874   -17.5777     10.2555     -10.0478     17.0655     24.7627     20.7901     3.6758      16.7155     5.86048     -2.5078      11.9644       0.90321     1.15858       1.47586     34.7511
 -56.0613   -17.853      10.6114      -9.85216    16.7055     24.5781     20.8905     3.80971     16.8693     5.53053     -1.82579     11.7112       0.877307    1.35085       1.96364     34.5506
 -56.7246   -17.8601     11.3353     -10.0687     17.0635     25.1613     20.3324     4.09605     16.4546     5.20966     -1.21595     11.9384       1.45622     1.13231       2.63313     33.4184
 -56.7333   -17.1916     10.0851      -9.69866    17.7537     24.4246     20.8016     3.92354     16.4143     4.98022     -1.39222     11.2457       1.48187     1.36425       2.45241     33.6011
 -57.0531   -17.5034     10.1836      -9.47746    18.1321     25.1834     20.5879     3.93827     16.1677     4.92195     -1.17867     10.8907       1.1836      1.58452       3.06065     33.3859
 -57.9539   -17.1939     10.4812      -9.61319    18.47       25.471      20.9518     4.15555     16.4162     4.22643     -1.37198     10.5563       1.49365     1.59887       3.81655     32.7849
 -57.9676   -17.5847     10.4226      -8.99033    18.8381     25.6299     20.0614     3.76938     16.76       4.17585     -1.28326     10.6216       1.09994     1.46013       3.74423     32.6015
 -58.5044   -16.9193      9.94638     -9.42137    19.3293     25.4048     20.4007     3.81296     17.1805     3.69897     -1.48428     10.3256       0.44691     1.77764       3.88896     32.3332
 -59.0674   -17.5886     10.4179      -8.81088    20.2902     25.6837     20.0914     3.81821     17.0904     3.49939     -1.38831      9.89161      0.578894    2.25996       4.17406     31.9086
 -59.5148   -17.4402     10.771       -8.65752    20.0168     26.217      20.908      2.93241     17.049      2.34827     -1.78626      9.86259     -0.178894    2.28491       4.08605     31.898
 -59.623    -17.1588     10.4376      -8.99314    20.3448     25.9053     20.7476     3.38204     16.9663     3.48007     -1.49851      9.11209     -0.368505    2.56622       3.84707     31.8288
 -60.7089   -17.3564     11.3635      -8.36764    21.0111     25.9916     19.753      3.07156     17.5591     3.27065     -1.73626      9.3309      -0.685055    2.90619       4.35311     31.4941
 -60.3724   -17.3306      9.78936     -8.21348    21.7678     25.918      20.3648     2.64044     18.3566     2.89621     -1.63168      8.28985     -2.12408     2.97441       4.88827     31.8443
 -60.8568   -17.6576     11.2017      -7.92731    21.7884     25.9702     19.4375     2.11444     18.0415     2.85813     -1.61487      8.32016     -1.792       3.49527       4.54497     31.8864
 -61.4572   -17.3988     11.1061      -8.47522    22.406      25.6906     20.2708     2.51626     18.3993     2.87533     -2.3658       8.42297     -2.60737     3.74574       4.33919     31.5362
 -61.4551   -17.4807     10.2197      -7.7677     23.0387     25.6393     20.0434     1.94335     18.9108     3.0315      -2.11005      8.29853     -3.27107     3.52752       4.44214     31.9325
 -61.7999   -17.3052      9.954       -7.76129    23.3592     25.4113     20.2838     1.76981     19.4004     3.05609     -2.01919      8.02185     -3.80591     3.59696       4.24729     32.3356
 -61.626    -17.443       9.75408     -7.53265    23.2662     25.3673     20.3768     1.48817     19.523      3.10964     -2.28123      7.52093     -4.54739     3.71163       4.42147     32.6435
 -62.4117   -17.3036      9.97451     -6.7694     23.359      24.9565     20.4687     1.17852     20.1525     3.07094     -2.08496      8.12631     -5.21419     3.50814       4.28093     32.94
 -62.7527   -17.1661     10.7187      -6.18739    22.7246     24.1371     20.7317     0.758238    20.9637     2.74189     -2.07101      8.48558     -6.2798      3.40805       4.76264     33.3486
 -62.2134   -16.7045      9.76684     -6.95308    23.2298     23.544      20.3818     1.38903     20.4986     3.42752     -1.83953      7.75671     -6.01763     3.37427       4.48915     33.5282
 -62.805    -16.488       9.87251     -7.24712    23.6917     23.2244     21.2965     1.80169     20.8097     3.62133     -1.60277      7.97038     -6.6807      2.95292       4.59753     34.1189
 -63.8459   -15.7074      9.93218     -6.62258    23.7126     22.47       21.3067     1.07918     22.0771     3.94733     -1.34192      7.78302     -7.0987      2.33758       4.63288     34.5885
 -62.4494   -16.2654      8.887       -7.33733    23.833      22.4854     21.1032     2.32736     21.968      4.11758     -1.2255       8.38667     -7.41808     2.56637       5.66131     34.8031
 -62.6371   -16.0591      8.98166     -6.56947    23.5258     22.0255     21.0272     1.72045     22.0018     4.94908     -0.591679     8.42849     -7.27892     2.2903        5.26474     35.3077
 -62.4925   -16.3696      8.55161     -6.62536    24.2802     21.7624     21.0591     1.76407     22.3875     5.52792     -0.569113     8.50133     -7.89973     2.44923       5.637       35.762
 -62.6187   -16.0867      7.93275     -6.8094     24.4697     21.8418     21.7337     2.15348     22.3991     5.49819     -0.146953     8.9108      -8.1494      1.60689       6.53451     36.3055
 -62.4199   -15.575       7.37037     -6.64898    24.3769     21.154      21.775      1.98151     22.7687     5.50336      0.789156     9.21437     -7.96721     1.58864       6.43016     37.0449
 -62.678    -15.5634      7.58344     -7.20912    24.7602     20.4712     21.929      3.33538     22.4093     6.37629      0.982263     9.37258     -7.83272     1.08697       7.0096      37.8514
 -62.3882   -15.6193      8.23727     -7.26791    23.7522     20.3065     21.258      2.86773     23.0755     6.85177      1.49177      9.66582     -7.59566     1.30908       7.06773     38.3567
 -62.4487   -15.1858      7.42526     -7.27769    24.6985     20.1564     21.8817     2.93484     22.7411     6.37443      1.78029     10.0733      -7.67128     0.733247      7.35075     39.3342
 -62.4904   -15.4224      6.8259      -6.57743    25.3844     19.5309     21.9882     2.77552     22.3922     7.83576      2.31293     10.5046      -7.26041     0.737616      7.80561     40.0044
 -61.9972   -15.459       6.54331     -7.27447    25.7107     19.6648     21.4602     3.4592      22.2757     7.87908      2.89104     10.6729      -7.0776      0.235288      7.85324     40.2116
 -61.6593   -15.8369      6.33686     -7.55582    25.8059     20.1756     21.7275     2.74638     22.494      7.96061      3.00895     11.2964      -6.6165      0.0690005     8.08341     41.4053
 -61.0508   -15.6258      5.52363     -8.45395    25.9901     19.8287     21.9472     3.65881     22.1857     8.35951      3.30817     11.5805      -6.562      -0.504237      8.50134     41.8874
 -60.9867   -15.4704      5.54017     -8.18012    26.2161     19.451      20.7004     2.91359     22.8117     9.21804      3.73098     11.8011      -6.02954    -0.227599      8.42208     42.8367
 -61.1409   -15.5065      5.87362     -8.40054    26.441      19.6149     20.7467     2.73971     22.7855     8.79544      3.75934     12.2442      -5.90226    -0.17335       7.97681     43.5237
 -60.2911   -16.2404      4.92084     -8.30494    26.5299     20.2124     20.8946     2.67808     22.3522    10.0298       4.15019     12.7532      -5.59411    -0.431631      7.88105     44.0967
 -60.0208   -16.327       5.18192     -9.17926    26.7824     19.7254     20.9918     2.76664     21.804     10.7176       4.51222     13.0489      -5.07407    -0.438343      7.98466     45.0354
 -59.4171   -16.5415      3.96159     -9.28667    27.3711     20.356      20.2278     2.49237     22.4507    11.0045       5.01507     13.6383      -4.88223    -0.383335      7.38905     45.5228
 -59.6849   -16.6655      4.62731     -8.80527    26.9662     20.6923     20.1346     1.18153     22.1826    11.0955       5.05614     13.85        -4.33482    -0.433971      6.83655     46.0184
 -59.9016   -16.0043      5.11792     -9.53046    26.8091     19.7682     20.3837     1.46921     21.9127    11.2123       4.78677     14.2468      -4.19799     0.320614      6.37787     46.5851
 -59.0896   -16.6528      3.88798     -9.01713    27.1        20.2684     20.288      0.391873    21.5568    11.9707       4.9854      14.9969      -3.87388     0.336643      6.17442     47.316
 -59.2361   -16.3352      3.96456     -9.41211    27.1853     20.0736     20.537      0.428631    21.2582    12.1074       5.29062     15.1076      -3.6997      0.29064       4.87029     47.9329
 -59.1217   -16.8514      4.51127     -9.09874    26.5453     20.3903     20.2441    -0.278772    20.7062    12.5078       4.55071     16.0051      -4.21736     0.631062      4.65264     48.5194
 -59.0327   -16.9278      5.31302     -9.1593     26.4654     19.4388     19.8871    -0.985537    20.4734    12.934        4.69317     15.9138      -4.07766     1.34451       3.49262     49.1595
 -58.4916   -17.038       4.20371     -9.2802     26.5573     20.019      20.1568    -1.21393     20.4329    13.0124       4.42916     15.8674      -3.75434     1.45204       2.65086     49.6218
 -58.4724   -16.0784      4.3025      -9.82259    26.3154     18.6258     19.4785    -1.16467     20.4365    13.6716       4.30832     16.1377      -4.0586      2.08976       1.47847     49.6741
 -59.7658   -16.2382      6.77429     -8.75495    24.9519     18.5005     20.1713    -2.36399     19.3663    13.7022       3.92038     16.1795      -3.8412      2.57601       0.680335    49.8542
 -57.9105   -16.7885      3.84586     -9.00882    25.5062     18.979      19.9478    -2.11292     20.2476    14.0467       3.28153     16.4822      -3.82844     2.64515      -0.655694    50.0023
 -58.6452   -16.0001      5.01742     -8.81254    24.9704     17.8491     19.7078    -2.51112     19.427     13.8963       3.43316     16.695       -3.74009     3.32556      -1.85028     50.1884
 -59.1644   -16.1499      5.68428     -8.2507     24.1824     18.1601     20.11      -3.39423     19.1963    13.8199       2.96204     16.3816      -4.12933     3.77864      -2.97582     50.3858
 -59.0608   -15.9231      5.06813     -7.59831    24.2769     17.3487     20.2078    -3.45409     19.3209    14.2879       2.82367     16.0686      -4.083       4.42744      -3.87012     50.5061
 -59.429    -15.7633      6.13737     -8.27343    23.8868     16.7762     20.62      -2.47221     18.5471    14.7723       2.67362     15.9303      -4.48569     4.78525      -3.81497     50.874
 -58.603    -15.4263      5.2186      -7.6319     23.3291     16.328      19.8458    -3.28035     18.7954    14.7736       1.92077     15.324       -4.5986      4.95866      -4.97715     50.7556
 -58.4603   -15.4087      5.13478     -7.35435    22.7736     16.0609     20.2057    -2.96536     18.5337    14.3879       1.72622     15.0716      -4.53257     5.47483      -5.74814     50.8219
 -58.6996   -14.9574      5.489       -7.25839    22.0874     15.058      20.6808    -2.87368     18.7812    14.7299       0.900377    15.276       -4.56615     6.14136      -6.26116     50.3716
 -57.9765   -14.4629      4.81825     -7.48506    21.8672     14.2599     20.2318    -2.02033     18.6375    14.6694       1.07711     14.3585      -4.6288      6.12682      -6.73725     50.1709
 -58.2602   -14.6285      5.01224     -6.5677     21.2414     13.9993     20.1287    -2.13935     19.39      14.9548       0.273389    14.3544      -4.43103     6.15395      -7.20171     50.1824
 -57.6043   -14.4312      4.11913     -6.06432    21.4653     13.2151     19.834     -2.56585     19.4195    14.5562       0.198936    13.3084      -4.71845     6.69336      -7.66467     49.796
 -57.8535   -13.8334      3.29487     -6.35047    22.5859     13.0372     20.2767    -1.78959     19.1513    14.2455      -0.902307    12.5199      -4.35987     6.59891      -7.44719     49.3883
 -57.9482   -13.6639      4.1486      -6.35042    21.8689     12.5662     19.2617    -0.823295    19.5443    14.9052      -1.28034     12.1571      -4.59177     6.75283      -7.66264     48.9809
 -56.4191   -14.5827      2.9282      -6.0465     21.3969     12.936      19.261     -0.642756    20.4773    14.6237      -1.84266     11.7249      -3.84194     6.4365       -7.75273     48.6874
 -56.0938   -13.9769      2.20101     -5.9753     21.1318     12.7095     19.6382    -0.14186     20.5403    14.0657      -2.12189     11.4012      -3.46174     6.22378      -7.52867     48.3883
 -55.4926   -13.9017      1.46744     -5.94016    21.285      12.2913     18.884      0.170481    21.2719    13.9784      -2.79598     10.6029      -3.4983      5.89297      -7.36325     47.7067
 -54.5586   -14.2913      0.936296    -6.35252    21.0043     12.8113     19.2682     0.881455    21.2931    13.4714      -3.88226     10.1259      -3.16019     5.22412      -7.13453     47.4091
 -54.5845   -13.8282      0.296406    -6.30448    21.5625     12.4823     19.4028     1.08643     21.473     13.7463      -4.31226      9.49714     -2.70664     5.28587      -6.95145     46.7301
 -53.9068   -14.1627      0.523723    -6.05362    21.3137     12.3027     18.8573     1.42099     21.1701    13.714       -4.63642      9.33897     -2.50492     4.47477      -6.42431     46.4847
 -53.6077   -13.8612      0.0754761   -6.70531    21.466      12.2333     18.8498     2.25909     21.9374    13.3147      -5.27121      8.66552     -2.04113     3.48666      -6.45519     45.4851
 -52.7159   -13.7493     -1.28807     -6.78194    21.4903     13.025      19.2406     2.26967     22         12.1341      -6.17098      8.35428     -1.81185     2.60556      -5.7383      45.1338
 -51.9042   -13.8385     -1.91678     -7.19483    22.3938     12.947      18.7756     2.44978     21.9763    12.2517      -6.75274      7.43836     -1.11966     2.18555      -5.19749     44.0937
 -51.8463   -14.2519     -2.19575     -6.72793    22.0935     13.4696     19.1783     2.44275     23.2284    11.8403      -7.20185      7.37603     -1.0566      1.69033      -4.71773     43.2825
 -51.2438   -13.9995     -2.64944     -6.99091    22.5027     14.1037     18.7541     2.18243     22.9975    11.0967      -7.79487      7.11915     -0.374457    0.359132     -4.65002     42.8297
 -51.4468   -13.479      -3.22402     -7.24186    22.5952     14.7731     19.3691     2.2822      22.9126    10.3686      -8.46315      6.71518      0.267305   -0.257968     -3.70078     41.8807
 -50.1973   -13.5385     -4.24524     -7.07528    22.8123     14.4622     18.6704     2.33195     23.9247    10.3781      -8.75799      6.39012      0.670967   -1.10862      -3.27986     41.2762
 -50.8114   -13.0886     -4.16211     -7.49501    22.9196     15.1639     19.4623     1.76933     24.1256     9.63706     -9.59064      6.02171      0.940245   -1.83003      -2.86379     40.4937
 -50.5699   -13.1727     -3.614       -7.72296    22.5636     15.6785     19.6313     1.84319     23.9864     8.91798     -9.22428      6.23034      0.79652    -2.57392      -3.05976     39.6203
 -50.5285   -12.9226     -4.22568     -7.56234    23.0338     16.5682     19.6946     1.16498     23.5791     8.19088     -9.48323      6.33458      0.948448   -3.47194      -2.72128     38.91
 -50.85     -13.2841     -3.62872     -7.61701    23.09       17.3831     19.4743     0.998369    24.4577     8.21461     -9.46566      5.77597      1.31785    -3.96073      -2.9573      37.8356
 -50.382    -12.8513     -4.82581     -7.87381    23.3866     17.6163     20.0731     0.645208    24.1502     7.21745     -9.3698       5.43757      1.22794    -4.80498      -2.51904     37.2942
 -51.0046   -12.716      -4.28946     -7.49107    23.2942     18.2293     19.9008     0.345275    24.462      7.11134     -9.45041      5.54479      1.42325    -5.25144      -2.22923     36.4897
 -51.4045   -12.6567     -4.42051     -7.21488    23.2252     19.0806     20.2554    -0.19055     24.3654     6.71773     -9.08078      5.84381      0.741329   -5.70501      -2.94903     35.8096
 -51.685    -12.898      -3.91838     -7.16092    23.4845     19.9568     19.9418    -0.775325    24.0548     6.46679     -9.18398      5.05912      1.28151    -5.4861       -2.51057     34.5417
 -51.9434   -12.8269     -3.99316     -7.15222    23.0845     20.7844     20.5213    -0.757007    23.9101     6.04749     -8.66042      5.50726      1.15036    -5.80013      -2.93212     33.958
 -52.1677   -12.9878     -3.83347     -6.77739    23.2419     21.1138     20.7803    -1.27419     23.4382     5.54594     -8.07964      5.61925      0.925722   -5.89807      -2.67169     33.1617
 -52.7956   -13.2669     -3.08858     -7.07063    23.6861     21.4391     19.976     -0.95407     23.7753     6.06849     -7.68248      5.88073      0.849738   -5.9653       -2.96693     32.7724
 -53.3773   -13.3783     -2.30352     -6.64423    23.0668     22.0627     19.9509    -1.37962     23.7009     5.79143     -7.08136      5.50773      1.10496    -5.66682      -3.34257     31.8946
 -53.5461   -13.729      -3.51886     -6.21846    24.2186     23.2452     20.1534    -1.88412     23.6559     5.79151     -6.27092      5.66648      0.516784   -5.84897      -3.9196      30.8738
 -54.9088   -14.1311     -1.47047     -6.30316    23.7285     24.0921     20.3969    -1.94831     23.1951     5.09039     -5.5642       5.68642      0.126596   -5.58064      -3.95776     30.5986
 -55.0452   -14.746      -1.29669     -6.22123    24.2041     24.5243     19.9977    -1.49392     22.2138     6.17405     -4.63899      5.81564      0.222321   -4.74802      -4.74748     30.2221
 -54.9928   -15.118      -2.19705     -5.7934     24.4968     25.187      19.9161    -1.61333     22.3898     6.03667     -3.81286      5.16473     -0.497705   -4.84453      -4.82633     29.8718
 -55.9553   -15.5423     -1.47176     -5.92287    25.1391     25.6737     20.3031    -1.1055      21.6507     6.38144     -2.86373      5.62409     -0.132069   -4.38232      -4.88147     29.5212
 -56.2001   -16.1509     -1.61189     -5.60984    25.558      26.38       19.9657    -1.25333     21.8777     6.43353     -2.17853      5.54819     -0.564157   -3.49351      -5.01694     29.191
 -56.1468   -16.8843     -1.69715     -5.93168    25.8844     26.8953     19.8977    -0.372067    21.4673     6.89597     -1.77702      5.83209     -1.0555     -2.89073      -5.64326     29.0148
 -56.6927   -16.9089     -1.96851     -5.5986     25.8286     26.6863     20.2023    -0.0371134   22.0445     7.37441     -0.659532     5.94484     -1.07667    -2.2265       -5.2744      28.8547
 -56.5925   -17.9622     -2.98306     -5.50898    26.8986     28.2211     20.6708     0.00730417  20.9473     7.29707      0.0299353    5.62673     -1.38271    -1.48998      -5.981       28.5907
 -57.6148   -18.2469     -1.72822     -5.48516    27.3401     27.574      20.2345     0.634021    21.3217     8.05554      0.830378     6.63298     -1.97698    -0.597931     -6.4531      28.4842
 -58.2305   -18.8555     -0.535386    -5.53317    26.7409     28.1151     20.3315     1.21177     20.5162     8.37698      0.922464     6.36774     -2.4174      0.170003     -5.8756      28.552
 -57.726    -19.1163     -2.40018     -5.98991    28.5238     27.3667     20.9996     1.73169     20.0467     9.43087      1.78448      6.89444     -2.53965     1.0563       -6.42313     28.7393
 -57.854    -19.8786     -2.77134     -5.28489    28.3947     27.9164     20.985      1.71863     20.3688     9.72589      2.11815      6.62684     -2.59124     1.76552      -5.96349     28.7211
 -58.1745   -20.067      -3.16208     -5.44354    29.4752     27.8995     21.6029     1.953       19.0888    10.0237       3.04389      6.82945     -2.75297     2.53699      -6.28203     28.8127
 -57.9717   -20.3346     -3.50722     -5.55809    29.1332     27.7004     21.6306     2.50888     19.6501    10.6338       3.09053      7.05569     -2.88985     3.0129       -5.9361      29.1675
 -57.7819   -20.7351     -4.0312      -5.89405    29.7336     27.7231     21.876      3.11063     19.3824    10.7659       3.96934      7.52892     -3.46959     3.80449      -5.71946     29.2165
 -58.0886   -20.438      -4.6847      -5.94751    30.2904     27.4174     22.2154     2.91972     18.9207    11.4737       3.72201      7.95441     -3.98807     4.30272      -5.51925     29.5382
 -58.147    -20.5627     -4.6569      -5.70368    30.3378     26.8174     22.838      2.85469     18.8761    11.807        4.03152      7.88117     -3.59254     4.84503      -5.55545     29.969
 -58.6611   -20.7384     -3.42215     -5.82748    30.2139     26.1854     22.3956     3.25601     18.2494    12.5368       3.83166      8.42143     -4.08514     5.09649      -5.1365      30.0637
 -58.4932   -20.2828     -5.11623     -5.30171    30.677      25.5476     23.4901     2.56925     18.819     12.7552       4.24703      8.63823     -4.3649      5.30786      -4.31521     30.2678
 -58.4252   -20.1913     -4.81958     -5.38179    30.6042     25.1845     23.3066     2.46697     18.1162    12.5902       4.55476      9.03728     -4.76464     5.94952      -4.25202     30.8347
 -58.9017   -19.1363     -4.86382     -6.20676    30.4926     24.3894     23.9119     2.89938     18.5134    12.9161       4.40528      9.72635     -5.06499     6.27236      -3.88114     31.185
 -59.2783   -18.6008     -4.19973     -6.03043    29.7606     23.9839     24.2394     2.07069     17.8068    12.6845       4.07145      9.72202     -5.50802     6.7438       -3.37372     31.2352
 -59.2184   -18.2282     -4.64658     -5.94991    29.9855     23.5181     24.5039     1.87278     17.9364    12.6022       4.28435     10.0847      -5.58117     6.75592      -2.77209     32.0433
 -58.8359   -17.5273     -5.56735     -5.99464    29.6056     22.8319     24.6763     1.88405     18.2614    13.0597       4.40976     10.7392      -6.47597     6.77483      -2.58428     32.1656
 -60.0277   -16.9435     -3.60327     -6.13789    29.3312     22.3717     24.9222     1.44995     17.2216    12.6982       4.33612     10.5781      -6.20418     7.30324      -1.7058      32.4491
 -59.6945   -16.4663     -4.04041     -5.88106    28.7859     22.4967     24.6167     0.847095    17.1494    12.3523       3.77285     11.2284      -6.5591      7.20662      -1.30551     33.033
 -60.0345   -15.3009     -3.96904     -6.18471    28.4125     21.2467     24.8968     0.811187    17.7149    12.1528       4.37766     12.0149      -7.06536     7.29518      -0.905245    33.3466
 -59.7834   -15.0265     -3.70969     -5.92068    27.5481     21.2846     24.6207     0.150851    17.8702    12.1579       3.90284     11.7793      -7.08051     6.94656      -0.148908    33.677
 -60.9858   -14.2332     -1.64274     -6.22818    26.7293     20.7086     24.5329    -0.154246    17.6174    11.9952       3.98585     11.7209      -7.79867     6.53868       0.442058    34.3475
 -60.8917   -13.5383     -1.72927     -6.63164    25.9292     20.5843     24.8949     0.492456    17.1153    11.4536       3.66599     12.1403      -7.80846     6.39546       0.614328    34.9755
 -61.2282   -12.9254     -0.782883    -6.6284     25.4131     20.5103     23.8269    -0.336709    17.2773    11.1337       3.3213      12.4667      -8.58493     6.44498       0.972714    35.6491
 -61.7095   -12.6375      0.623689    -6.50457    24.2824     20.547      24.0538    -0.795649    16.8774    10.6898       3.73341     11.9892      -8.54471     5.89772       1.262       36.2549
 -61.9496   -12.1552      1.38728     -7.09129    23.4804     20.6799     23.8835    -0.168486    16.9443    10.3219       3.52089     12.6614      -8.65213     5.65565       1.70788     36.8717
 -61.7865   -11.8468      1.29134     -7.14582    23.2245     20.7923     23.884     -0.392488    16.3323    10.2117       3.17561     12.2565      -8.89048     5.10243       2.06502     37.6793
 -61.9345   -11.7258      2.77809     -7.71466    22.7346     20.8967     23.1843    -0.332844    15.9576     9.96006      3.40692     12.1121      -8.81628     4.07182       2.18118     38.7391
 -62.5598   -11.9407      3.99948     -7.55793    21.9209     21.92       23.1304    -0.478236    15.516      9.37811      2.97166     12.5442      -9.29599     3.87362       2.33666     39.7181
 -62.0219   -12.0081      4.2681      -8.33446    21.3922     22.0646     22.3438     0.0653959   15.8096     9.30151      2.82796     12.0858      -9.09891     3.60118       2.12453     40.7625
 -62.0727   -12.25        5.00343     -8.41266    20.8857     22.5613     21.8519     0.0925557   15.7246     9.05283      2.27827     11.5329      -8.99857     2.82521       2.30888     41.5598
 -61.6779   -12.2246      5.11975     -8.91853    20.6936     22.7123     21.9812     0.29402     15.025      9.1176       2.32489     11.5382      -8.81303     2.54741       2.24629     42.7415
 -61.6423   -12.901       6.31901     -9.23834    20.4079     23.488      21.1357     0.541996    14.7111     8.89457      1.57641     11.5626      -8.91838     2.26779       2.04672     43.8639
 -61.5562   -12.9085      6.28717     -9.74605    20.1141     23.6778     21.4762     1.31678     14.7623     8.19305      1.67456     11.1921      -8.81007     1.34091       1.57987     45.0357
 -61.4164   -13.3575      7.41465    -10.3024     19.5573     23.9417     21.0763     1.8273      14.4992     8.29403      1.05132     11.0784      -8.77827     0.258135      1.40439     45.8543
 -60.7649   -14.0847      7.5884     -11.2336     19.976      24.386      20.9355     2.55517     13.6974     8.95091      0.319764    10.4613      -8.6897      0.596976      0.942562    47.0748
 -60.2376   -14.5771      7.63341    -11.5373     19.731      25.0793     20.4007     2.66858     13.7884     8.54067     -0.0984476   10.1375      -8.02399     0.274512      0.735588    48.3421
 -60.0909   -14.8699      8.30425    -11.9781     19.8629     24.834      20.3756     3.1036      13.4284     8.79984     -0.436862     9.96486     -8.09244    -0.711708      0.208691    49.3315
 -59.6639   -15.346       8.27205    -12.3503     20.5464     24.8376     19.7949     3.41964     13.2452     9.3518      -0.622224     9.45875     -7.66674    -0.303649     -0.673494    50.3901
 -58.989    -15.6351      7.93028    -12.8858     20.6553     24.6551     20.0284     4.15619     12.8543     9.36589     -1.24677      9.23466     -7.50842    -1.12994      -1.0595      51.4082
 -59.1542   -15.9002      8.7421     -12.9398     20.9872     24.2696     19.7114     4.0875      12.3768     9.62386     -1.64226      9.12829     -7.0984     -1.17943      -1.23988     52.1808
 -57.9506   -16.6149      8.27991    -13.3475     21.3997     24.2606     19.184      3.93075     12.7267     9.87722     -2.51898      8.71744     -6.88289    -1.20555      -2.47869     52.6704
 -57.4778   -16.9915      8.19797    -13.5252     21.7887     23.7825     18.9302     3.98405     12.8163    10.4843      -3.15422      8.63469     -6.28655    -1.67468      -2.43028     53.2304
 -57.0802   -17.258       8.44806    -13.7227     22.0916     23.1243     19.1548     4.40094     12.4002    10.8979      -3.54654      8.36797     -6.09669    -1.62521      -3.31793     53.9566
 -55.9201   -17.3321      7.57683    -14.0688     22.5416     22.5678     18.6281     4.29615     12.3243    11.7132      -4.23506      8.05706     -5.87669    -1.66976      -4.72538     54.5497
 -55.738    -17.4661      7.5428     -13.2569     23.0536     22.4241     18.3174     3.5775      12.2442    10.98        -4.21458      8.36436     -5.30773    -2.14181      -4.95335     54.6895
 -54.7756   -17.2117      6.82869    -13.718      23.5172     20.9576     18.36       3.62312     12.0595    11.9578      -5.02076      7.54326     -4.67004    -1.9063       -5.49747     54.8547
 -54.8166   -17.3791      7.18076    -13.313      24.0611     20.1566     18.2236     3.67673     12.0553    12.2699      -5.31728      7.99687     -4.55316    -2.0916       -6.10906     55.0922
 -54.2343   -17.11        6.94937    -13.113      24.0932     19.5524     17.8536     3.17081     12.3075    12.5656      -6.30958      7.94948     -4.32522    -2.00642      -6.31584     55.0747
 -53.9843   -16.8891      7.03744    -13.1382     24.6272     18.3769     18.0571     3.0358      11.9157    12.7936      -6.88058      7.83196     -4.23295    -1.89034      -6.90733     54.859
 -53.0784   -16.4877      6.03252    -12.8591     25.0673     17.4373     17.7387     2.58762     12.0781    13.0345      -6.96268      7.65803     -3.71046    -1.84366      -7.21191     54.5536
 -53.46     -15.9194      6.70072    -12.3722     25.1839     16.8557     17.5604     2.09448     11.4463    12.7355      -7.07884      7.97051     -3.69708    -2.90431      -7.35942     54.2211
 -52.6049   -15.5913      6.07803    -12.2637     25.5171     15.7411     17.4256     1.51481     11.5887    13.1079      -7.71298      8.34569     -2.97014    -2.34063      -8.02922     53.8832
 -52.2714   -15.414       6.13518    -11.7973     25.3769     15.198      17.8721     1.31064     10.6997    12.9113      -7.23029      8.17119     -3.20812    -1.87397      -8.76707     53.3898
 -52.0075   -14.6361      5.6993     -10.9987     25.4712     14.2849     17.2553     0.51488     11.0854    12.558       -8.00174      8.76987     -2.80889    -1.72194      -8.76971     52.3612
 -51.2285   -14.297       4.90028    -10.9328     26.052      13.9251     17.2299     0.41096     10.7126    12.4094      -8.10266      8.96103     -3.00964    -1.82603      -9.19855     51.8976
 -51.9657   -13.1352      5.70221    -10.3993     25.4586     12.8737     17.5362    -0.308114    10.4559    12.2761      -8.40283      8.84774     -2.45641    -1.9829       -8.85516     50.6498
 -51.2487   -12.7601      5.19349    -10.326      25.551      12.9453     17.5513    -0.586847     9.50995   11.7284      -8.19239      9.08551     -2.27986    -1.84895      -9.03982     50.3006
 -51.4523   -12.1592      5.39002     -9.70353    25.7868     12.4291     17.2252    -1.16569      9.60813   11.3707      -8.35025      9.59095     -2.0909     -1.75252      -9.24466     49.2911
 -51.1133   -11.8598      5.19703     -9.15898    25.3811     12.8282     17.2097    -1.51708      8.95695   10.5233      -8.28617     10.1186      -2.17356    -1.51239      -9.31264     48.2689
 -51.5553   -11.3654      5.56135     -8.74188    25.5182     12.1689     17.381     -1.51816      8.45974   10.4822      -8.49184     10.2217      -2.50697    -1.43665      -9.05204     47.2075
 -50.7327   -10.4525      3.77303     -8.53759    25.4958     12.2621     18.0724    -2.08733      8.46353    9.54199     -8.26208     10.0766      -2.11397    -1.8375       -8.83396     46.175
 -51.7374   -10.2637      4.8728      -7.9173     25.8138     12.653      18.2651    -2.72019      7.50649    9.02281     -8.21914     10.5311      -2.35782    -1.73255      -8.73198     45.1584
 -51.192    -10.1691      4.46822     -7.71204    25.6499     13.1995     18.2116    -2.8521       7.16452    8.45697     -8.06779     10.8236      -2.22195    -1.49418      -8.63855     43.9254
 -51.773     -9.76297     5.09399     -7.56734    25.319      13.6489     18.4218    -2.48569      6.47908    7.54742     -7.59659     11.1057      -1.78635    -1.2199       -8.54825     43.1239
 -51.0527    -9.79886     3.39258     -7.43147    25.8641     14.2657     18.9921    -2.57677      6.22509    7.24973     -8.09437     10.8361      -2.13974    -1.23738      -8.19254     41.8985
 -51.5989    -9.4976      4.06915     -7.19209    25.4438     14.8035     19.2007    -2.55124      6.11632    6.64531     -7.8057      10.9276      -1.86943    -1.18345      -7.84769     40.8754
 -52.149     -9.41852     4.67822     -6.8702     25.8233     15.3864     18.9563    -2.66723      5.45367    5.5629      -7.36752     10.2567      -1.75735    -1.76028      -7.09445     39.6441
 -51.7955    -9.40078     3.48654     -6.61747    25.9684     15.7013     19.9719    -2.78576      5.03721    5.79117     -6.90423     10.2025      -2.2971     -0.665931     -7.08748     38.7775
 -52.5138    -9.6269      3.89781     -6.44852    26.2243     16.8269     20.196     -2.56457      4.56747    5.38836     -6.85718     10.3386      -2.57297    -1.16098      -6.598       37.8515
 -52.8897    -9.43857     3.60359     -6.34299    26.752      17.1964     20.2332    -2.2471       4.647      4.75526     -6.6751      10.2999      -2.26593    -1.17872      -6.69315     37.0213
 -53.8994    -9.60436     3.96318     -5.88221    27.1815     17.9089     20.6108    -2.69861      4.88008    4.51717     -6.15294      9.85575     -2.28198    -0.832586     -6.41681     35.8838
 -53.3575   -10.0099      3.21557     -6.043      27.19       18.6898     21.2269    -2.42917      4.5602     4.36436     -6.05982      9.63741     -2.22093    -0.363412     -5.9583      35.084
 -53.6445   -10.5657      2.66061     -5.80287    28.0168     19.805      21.4522    -2.21935      4.27801    3.93118     -5.95875      9.49065     -2.56884    -0.181607     -5.52114     34.2273
 -54.8911   -10.2521      3.07995     -5.63119    28.144      20.3537     21.8684    -2.60038      4.64835    3.55079     -5.67997      9.56584     -2.91885    -0.0856128    -4.68505     33.5388
 -54.5244   -11.199       2.58829     -5.22392    28.2077     20.8278     21.7651    -2.50027      5.1745     4.16708     -5.05161      8.76525     -2.56711     0.376304     -4.45364     32.6729
 -55.683    -11.1661      2.67258     -4.88986    28.6673     21.5081     21.9855    -2.4838       6.06394    4.2179      -5.18035      8.8186      -3.07419     0.23026      -4.44529     31.9833
 -56.1182   -11.6988      2.59239     -4.66933    29.5662     21.6784     21.7349    -2.38985      6.1285     4.83022     -4.75488      8.76323     -2.95441     0.92513      -3.94738     31.2226
 -56.5824   -12.129       2.47914     -4.1851     29.5486     22.227      21.7731    -2.53129      7.14895    4.58961     -4.65065      8.03969     -3.58457     1.65457      -3.50373     30.6593
 -56.9743   -12.7437      2.45106     -4.34659    30.2212     22.6099     21.6114    -2.17996      7.39811    4.75783     -4.2191       7.64334     -3.73007     1.61904      -3.45434     29.8988
 -57.626    -12.903       2.61889     -3.91696    30.1251     22.6421     21.2593    -2.05956      8.48619    5.36126     -3.85542      7.61533     -4.23574     2.08135      -2.90287     29.3484
 -57.742    -13.7049      2.10394     -3.48723    30.4745     23.1133     21.3391    -2.16082      9.34716    5.69856     -3.68072      7.22979     -4.48468     3.22586      -2.20306     28.9744
 -58.4811   -14.2778      2.55117     -2.96222    30.6698     23.1741     20.4834    -2.26697     11.1607     6.12552     -3.80397      7.11312     -5.07982     2.6106       -1.97606     28.6164
 -57.5847   -14.8585      1.06398     -3.17827    31.046      23.6075     20.3046    -1.97158     11.4431     6.40815     -3.02086      6.66813     -5.04974     3.0888       -1.67303     28.2784
 -58.5232   -15.2302      1.27931     -2.63395    31.3597     23.9469     20.144     -2.1079      12.3449     6.80892     -2.62765      6.66559     -5.46471     3.855        -1.67739     28.0457
 -58.9267   -15.1378      0.821371    -2.23224    31.6353     23.1817     19.5205    -2.33757     13.8731     7.7168      -2.3017       6.08367     -6.32428     3.88866      -1.28188     27.421
 -59.1465   -15.3215      1.19849     -2.37775    30.9881     22.8197     19.3799    -1.85059     15.0582     8.28394     -2.25305      6.05331     -6.87149     4.22171      -1.14812     27.3379
 -59.0606   -15.6872      0.724624    -2.24322    30.9537     22.9734     18.6449    -1.79198     16.4683     8.39154     -2.63424      6.23761     -6.94423     4.3788       -1.34033     27.1881
 -59.0254   -16.2069     -0.0434925   -2.24071    31.1527     23.0572     18.7407    -1.74562     17.0293     9.7475      -1.52396      6.44486     -7.45552     4.42784      -0.765895    26.765
 -59.0958   -16.5727      0.485451    -2.36054    31.0351     22.8457     17.9134    -1.46566     17.3294     9.6323      -1.44568      6.27353     -8.12358     5.11778      -0.201965    27.1167
 -57.7724   -16.5671     -1.62193     -2.22193    30.6766     22.6988     17.5172    -1.54548     18.6821    10.3608      -1.06376      5.75016     -8.66847     5.66162      -0.559071    26.8297
 -58.55     -16.7259     -0.660215    -2.30532    29.5438     22.7202     17.8189    -1.38417     19.5042    10.8936      -1.36858      5.84714     -8.91854     5.08108      -0.00500292  27.0556
 -58.4006   -16.4327     -0.944541    -2.74968    29.6003     22.0504     17.0937    -1.2042      20.472     11.5829      -1.16484      5.70513     -9.52919     5.3247        0.574204    26.9746
 -58.2141   -16.6445     -1.09259     -2.82079    29.0996     22.3166     16.8952    -1.54817     20.886     11.8721      -0.983453     5.62024     -9.47556     5.72631      -0.018088    26.9379
 -57.5787   -16.3512     -1.94216     -3.57584    28.2858     21.5528     17.2248    -0.507397    21.5811    12.5455      -1.69431      5.73059     -9.83175     5.6233        0.24367     27.4999
 -58.1939   -15.7696     -0.817727    -4.06848    27.7338     20.9669     17.2633    -0.810319    21.2284    13.0356      -1.05825      6.36902     -9.96058     5.51427       0.448614    27.282
 -57.0859   -15.8872     -2.47202     -4.51105    27.6953     20.9094     17.1922    -0.761627    22.3696    13.5395      -1.46539      6.5531     -10.5206      5.48828       0.236199    27.7939
 -57.2869   -15.7536     -1.69013     -5.08148    26.5753     20.5683     17.1907    -0.225313    22.3824    14.0607      -1.46758      6.33853    -10.4007      5.76245       0.460903    27.8786
 -57.305    -15.0084     -1.86114     -5.59224    26.0346     19.9278     17.5265    -0.0807499   22.8073    14.5886      -1.75097      6.51151    -10.6795      5.64649       0.0765866   28.179
 -56.6959   -14.7295     -2.33992     -6.73334    25.852      19.1139     18.1633     0.214936    22.2681    15.5563      -2.05705      6.36134    -10.2554      6.02326       0.276391    29.0732
 -57.346    -14.288      -2.13653     -6.91896    25.6865     19.5774     18.4195    -0.187255    22.1329    15.4738      -1.7839       6.51944    -10.4169      5.7622       -0.136011    28.8235
 -55.9579   -14.0398     -3.12271     -7.89764    24.6722     18.8185     19.0635    -0.0915759   22.9216    16.1599      -2.64132      6.67348    -10.0044      5.61535      -0.227188    29.5534
 -56.2574   -13.3072     -3.23078     -8.56242    24.6624     18.5835     19.7412    -0.286995    22.4138    16.0861      -2.63506      7.19639    -10.3605      5.67045      -0.417004    29.7769
 -56.0995   -13.2557     -2.13952     -9.55878    23.1489     17.8292     20.3087     0.736435    21.7224    17.0955      -2.91539      6.38597     -9.91068     5.61256      -1.16071     30.3471
 -57.3368   -12.0255     -1.92896     -9.62033    23.5434     16.8899     20.8924    -0.117498    22.34      17.2691      -3.0162       6.8245      -9.10931     5.72429      -1.38678     30.3913
 -56.8709   -12.3559     -1.7308     -10.2641     23.0959     17.0001     21.5024    -0.27462     21.969     17.5283      -3.48524      6.78094     -8.88597     5.69477      -1.6394      30.5499
 -57.8146   -11.7234     -0.560349   -11.5626     22.9065     16.4406     22.6592    -0.00677905  21.2253    17.9307      -4.38649      6.54383     -8.48499     6.16428      -2.35107     31.5083
 -57.9477   -11.4932     -0.390888   -11.7835     22.74       16.0754     23.3893    -0.28857     20.96      18.2301      -4.59554      6.63156     -8.32164     5.17745      -2.0257      32.0873
 -57.8224   -11.3472     -1.2761     -12.2363     22.6806     16.0815     24.4679    -0.0873894   21.3789    18.3149      -4.86137      6.95148     -7.49304     5.73421      -3.11861     32.3163
 -59.5827   -10.7769      0.509166   -12.688      22.4363     15.9087     26.1411    -0.770215    20.5543    18.3491      -5.93662      6.52332     -6.76463     5.61966      -2.79407     33.229
 -59.5374   -10.752       0.800405   -12.7774     22.2936     15.2514     26.4651    -1.09422     19.7022    18.975       -5.83203      6.25739     -6.47259     6.06676      -3.6815      33.6328
 -59.1985   -11.2459      0.385977   -13.3442     22.6338     15.6099     26.587     -0.695267    20.4256    18.9208      -6.26806      6.40811     -6.33995     6.11376      -3.6027      34.0786
 -59.443    -11.7604      1.02278    -13.7614     22.3996     15.4735     27.6364    -0.405964    19.4898    19.1625      -7.28904      6.92362     -5.68913     6.21566      -4.05734     34.8331
 -60.6087   -11.5716      2.07521    -13.6145     22.7686     15.4339     27.4321    -0.958902    20.0819    18.7799      -7.23265      6.87397     -5.48952     6.2548       -4.31321     35.6248
 -60.9041   -11.6578      2.65598    -13.9889     22.1518     15.2198     28.6849    -0.809558    19.4496    19.2551      -7.69957      6.36698     -4.49698     5.89479      -4.14676     36.4115
 -61.1843   -12.5489      2.82621    -13.2579     22.2283     15.8007     28.9923    -1.09671     19.0911    19.115       -8.12038      6.815       -4.07863     6.06283      -5.03317     37.1834
 -62.3787   -12.532       4.22062    -13.4625     22.6979     15.1566     29.7991    -1.33415     18.9192    19.3466      -8.53496      6.67114     -4.3417      5.20182      -4.92215     37.7546
 -62.4106   -13.4261      4.32127    -12.7579     22.0527     16.0879     29.9639    -1.5587      19.5417    18.6046      -8.78298      6.37325     -3.84202     5.0031       -4.96035     38.7621
 -62.5047   -14.6504      4.80725    -12.1658     22.3206     16.845      30.026     -2.20203     18.8676    18.7322      -9.15361      6.82056     -3.44377     5.61246      -5.15696     39.8159
 -62.8829   -15.2911      5.34923    -12.571      23.0298     17.4633     30.4373    -1.67028     17.6929    18.3213      -9.22584      6.85312     -3.41368     5.1856       -5.37815     40.4739
 -63.5025   -15.7935      6.05249    -11.885      22.6892     17.6418     30.2095    -1.63887     18.5144    18.1839      -9.60528      7.17517     -3.60595     4.68452      -4.93158     41.3406
 -63.5749   -16.4931      6.0938     -11.4334     22.7337     18.4083     30.5619    -1.87158     18.4999    17.8187      -9.31183      6.67785     -3.31938     4.00204      -4.77825     42.6573
 -63.3646   -17.679       7.18598    -10.9771     22.0985     18.941      29.6003    -1.46122     19.0316    17.4269     -10.1084       7.33552     -3.39696     3.9038       -4.21385     43.7847
 -63.3066   -18.3713      7.20053    -10.3252     22.3865     19.3645     29.5459    -1.92442     18.2671    17.0384      -9.59699      7.85234     -3.40326     3.4733       -4.37083     44.683
 -64.084    -19.0161      7.84015     -9.77581    23.0444     20.0002     29.747     -1.87446     17.706     16.8154      -9.60302      7.95889     -3.43737     2.33786      -3.99216     45.663
 -63.3828   -20.3135      8.57157     -9.26559    22.303      20.9044     28.6527    -1.90777     17.9891    16.3493      -9.51632      7.53533     -3.43032     1.64735      -3.89151     46.8903
 -64.2204   -20.73       10.0003      -8.64741    22.1081     21.2211     28.2466    -2.40529     18.0556    16.6699      -9.33956      8.91865     -4.47422     1.13579      -4.17484     47.5792
 -63.6343   -21.4811      9.68385     -8.15642    22.0462     21.8838     28.3926    -2.13133     17.734     16.0162      -9.11229      9.01563     -3.43299     0.736944     -3.50975     48.7856
 -63.4592   -22.2672     10.7928      -7.9153     21.6936     22.5882     27.4853    -1.94555     16.921     15.9304      -9.16095     10.4136      -4.18692    -0.263929     -3.12449     49.7085
 -63.5955   -22.3718     11.4178      -7.39993    21.4884     22.685      27.2151    -2.19749     17.0044    15.8129      -8.58576      9.98402     -3.85995    -0.819439     -3.05839     50.7415
 -62.8348   -22.6615     11.5005      -7.40488    21.1193     23.6205     26.4632    -2.33002     16.2845    15.1678      -8.75401     10.5167      -3.85674    -1.88336      -2.47928     52.1609
 -62.7117   -22.9108     12.0044      -7.23798    21.4891     23.248      25.743     -1.97768     16.3073    15.322       -8.28228     10.6073      -4.11193    -2.29961      -1.76377     52.8741
 -62.6491   -22.8341     12.2796      -6.72937    21.1327     24.0725     25.6981    -3.27126     16.3344    15.3141      -8.0329      10.8821      -3.99529    -2.84762      -2.08368     53.7036
 -63.0661   -22.5746     13.9004      -7.02708    21.0215     23.6238     24.9032    -2.79862     15.7253    14.8244      -7.63458     11.7158      -4.35267    -3.53874      -1.67422     54.3139
 -62.5035   -21.9572     13.5167      -6.76043    20.7605     23.2032     24.4049    -3.22387     16.0892    15.1883      -7.26213     12.0849      -4.31782    -3.98066      -1.32959     54.8612
 -62.3904   -21.6561     14.5518      -7.08986    20.3983     23.0858     23.9156    -3.2999      16.3168    14.9965      -6.74883     12.3332      -4.03839    -4.91253      -1.14451     55.5074
 -61.9206   -21.4539     15.1669      -7.44798    19.9705     23.4263     22.927     -3.63122     16.3412    15.4764      -6.70858     11.8168      -4.69951    -5.10039      -1.0352      56.4069
 -61.4432   -20.8351     14.8355      -7.53023    19.8465     22.9449     23.2375    -3.31046     15.7611    15.4425      -6.21929     12.5845      -4.27698    -5.87868      -0.882781    56.7596
 -61.09     -20.2386     15.0255      -7.87645    19.7885     22.8701     22.8677    -3.70607     16.2487    15.4159      -6.15911     12.5464      -4.32643    -5.90967      -0.953211    57.3763
 -61.3297   -19.4059     15.8648      -8.25511    20.0409     22.2985     22.606     -4.45017     16.4561    15.6243      -6.16051     12.5273      -4.4749     -6.66386      -1.14697     56.9063
 -60.9346   -18.8842     16.0595      -8.77836    19.7504     22.0597     22.4421    -4.12264     16.5572    15.6464      -5.35076     12.4893      -4.07326    -6.32015      -1.24107     57.0718
 -61.1899   -17.2075     16.6424      -9.03888    19.1209     20.8924     21.8859    -4.42611     17.0569    15.8583      -5.45386     12.4235      -4.06203    -7.0754       -1.39716     57.457
 -60.1382   -16.5536     14.8229      -9.06197    19.2988     21.3123     22.7543    -5.46999     17.0898    15.5326      -5.33407     12.6993      -3.91447    -7.28617      -1.53881     56.8863
 -60.0619   -15.8918     15.3904      -9.62746    18.6473     20.5118     22.9729    -5.27453     17.7996    15.9892      -5.03011     12.4249      -3.67698    -6.78329      -1.64068     56.3338
 -59.7724   -14.9285     14.1828      -9.36914    19.4089     20.4069     23.4176    -6.40738     16.8912    16.5225      -5.26944     12.2601      -3.86863    -6.49929      -2.40894     55.574
 -60.532    -13.4085     16.4848     -10.7961     18.3527     18.8939     23.1508    -4.99777     17.5056    16.4294      -5.68242     11.5293      -3.6663     -6.68972      -2.81947     55.1104
 -59.3273   -12.8651     13.8976     -11.2712     19.4301     18.586      24.1488    -5.5893      18.0742    16.6128      -5.5818      11.2373      -3.29498    -6.62656      -3.40723     54.3827
 -58.9119   -11.8172     13.9828     -11.0391     18.1986     17.4899     24.1564    -6.0625      18.7018    16.8917      -6.06415     11.1282      -3.3698     -6.30101      -3.69929     53.247
 -58.4397   -11.2991     12.4425     -11.6724     19.0444     17.3105     25.1109    -5.29479     18.8988    16.9211      -5.61048     10.8123      -2.64769    -5.80996      -4.37618     52.2038
 -57.9883   -10.4448     10.9397     -11.7336     19.1728     17.1951     25.0582    -5.34211     19.4506    16.8612      -6.14632     10.1786      -2.32488    -5.22895      -4.90417     50.976
 -56.8681    -9.68131     9.70211    -11.87       19.1933     16.2817     24.4606    -5.55119     19.9543    17.3047      -6.61829     10.1892      -2.79393    -4.96102      -5.49027     49.5797
 -56.9314    -9.69963     8.457      -12.1201     19.4832     16.5214     26.9917    -5.19373     18.9898    17.0364      -6.8554       9.75866     -2.05222    -4.50482      -6.5614      48.0535
 -56.1896    -8.8059      6.29296    -11.6863     18.9052     16.4152     26.987     -5.71993     21.3047    17.1073      -7.05913      8.80634     -2.12584    -4.15589      -7.05568     47.0215
 -56.0933    -8.35325     6.06115    -12.4934     19.673      15.329      27.6994    -4.39071     20.0213    17.6034      -7.30563      8.54074     -2.2325     -3.50058      -7.664       45.2101
 -55.4345    -7.55573     3.77101    -12.2348     19.6894     15.0449     28.2117    -4.49783     21.1606    17.5492      -7.65137      8.17375     -1.56102    -2.55632      -8.699       43.6328
 -55.0109    -7.44251     2.2676     -12.3655     20.0633     14.9699     28.7852    -3.92444     21.3486    17.3226      -7.73382      8.00968     -1.59688    -2.451        -9.2101      42.0682
 -54.58      -7.1016      0.511819   -12.0112     19.9268     15.2018     29.4681    -4.33768     22.3474    16.9479      -8.2696       7.31586     -1.30208    -1.85326      -9.85796     40.4505
 -54.8277    -6.72861     0.834116   -12.0377     19.5466     14.268      29.6374    -3.41473     22.0116    17.4703      -7.7969       7.33197     -1.3124     -0.932405    -10.7919      38.9099
 -53.5321    -7.16254    -1.89013    -11.8112     20.4317     14.0984     29.4147    -2.96617     23.2864    17.3578      -8.18887      7.10322     -0.99662    -0.555278    -11.0062      37.3501
 -53.1538    -6.84312    -3.29753    -12.2321     20.7467     14.2372     30.3341    -2.57709     23.2794    16.9012      -8.13979      6.45273     -0.915436   -0.348445    -11.8844      35.8452
 -53.5215    -6.54481    -4.08574    -12.1503     21.327      14.1668     31.0687    -1.76232     22.6997    16.5345      -8.43458      6.49633     -1.13275     1.16458     -11.6663      34.2698
 -53.0931    -6.82665    -5.43898    -12.1369     21.4327     14.3016     30.9382    -1.53844     24.0004    16.8499      -7.8923       6.25927     -0.808599    1.38305     -12.7724      33.0178
 -52.6325    -7.13133    -6.81217    -12.3088     21.76       14.5566     31.5297    -0.937031    24.6216    16.7136      -7.96602      5.95891     -1.36264     1.99267     -12.7879      32.0453
 -51.5046    -7.59933    -7.70553    -11.9881     21.3031     14.1327     30.723     -0.47312     24.8439    17.381       -7.76886      5.83757     -1.71929     2.42009     -13.4038      30.553
 -52.5572    -7.89351    -6.82948    -12.0321     21.6466     14.5386     31.1962    -0.188641    24.7608    17.2577      -7.27356      5.64177     -1.89638     2.66571     -13.8204      29.4243
 -51.9559    -7.64101    -7.53498    -12.9775     21.885      14.3481     30.5355     0.854394    24.748     17.5165      -6.33015      5.64089     -2.38827     3.20874     -14.1754      28.237
 -52.7378    -8.62996    -6.45584    -12.763      22.2524     15.135      30.149      1.17295     24.9883    18.1112      -5.92033      5.62238     -3.19264     3.6867      -14.0964      27.6057
 -52.627     -8.48439    -6.72197    -13.1953     22.4398     14.5341     30.0785     2.10677     25.0708    18.1734      -5.47742      5.79161     -3.19183     4.37137     -14.0856      26.8258
 -52.1325    -8.54981    -7.39082    -14.0163     21.995      15.1176     30.3019     2.31279     25.768     18.2004      -5.16684      5.07222     -2.6442      4.87934     -14.3181      25.7679
 -51.9172    -9.13391    -6.94898    -14.149      22.3224     14.8341     29.6451     2.78977     26.1162    18.42        -3.91737      5.33286     -4.34555     5.32507     -14.6544      25.4453
 -52.2981    -8.95012    -5.85942    -15.1284     22.2639     14.5394     29.4733     4.28465     26.2485    19.2027      -3.66311      4.9856      -4.94932     5.59273     -14.0817      24.801
 -53.1537    -8.9797     -4.60481    -15.2456     22.3779     14.9044     28.8494     4.0829      25.6471    18.804       -2.75913      5.34284     -5.99887     6.20949     -14.2826      24.5533
 -53.3931    -9.44929    -3.63598    -15.4377     21.654      15.5893     28.9107     4.73539     25.22      18.4246      -2.22557      5.36076     -6.05622     6.39711     -13.7594      24.0154
 -53.6477    -9.55314    -3.15892    -15.7795     22.0445     15.4619     28.3758     4.95967     25.6174    18.7815      -1.02299      5.11867     -7.6462      6.70694     -13.4271      24.2687
 -54.0607    -9.32574    -1.43172    -16.6337     21.3757     14.7046     27.2865     5.48898     26.6802    19.9391      -0.67432      4.78556     -8.13581     6.78376     -13.4575      23.4488
 -54.6564    -9.98344     0.342357   -17.0179     21.2233     15.6088     27.4662     5.81909     25.872     19.1683       0.0228882    4.66819     -8.93866     7.36574     -12.7918      23.7322
 -54.9166   -10.0888      1.81926    -17.4334     20.5424     15.0157     27.0331     6.28953     25.5223    19.902        0.680475     4.49502     -9.84823     7.62698     -12.6642      23.7171
 -55.2114    -9.89002     2.11125    -18.2128     20.8409     15.3577     26.7839     6.67922     26.4241    19.596        1.17498      4.93288    -11.0587      7.46929     -11.9429      23.2232
 -55.9798   -10.0642      3.94559    -18.6738     20.9554     15.6935     25.7095     7.0259      26.327     19.4194       1.89708      4.26663    -11.4495      7.74069     -11.5717      23.5642
 -56.9119   -10.2286      5.88885    -18.8227     19.8028     15.9684     26.0079     7.17833     25.7049    19.373        1.85075      4.02012    -12.8837      8.64524     -11.1228      23.9418
 -57.3389   -10.0323      6.95149    -19.7314     19.7395     15.5384     25.9014     7.84803     26.0915    19.8073       2.41464      3.70602    -13.4585      8.44275     -10.2413      24.0862
 -57.9226   -10.5811      8.2467     -19.4004     18.8966     16.1885     25.7623     7.94868     26.1358    19.3141       2.49532      3.35498    -14.2985      8.6771       -9.96957     23.9938
 -57.0945   -10.4074      6.65417    -19.8174     19.443      16.0412     25.346      8.2633      26.652     19.452        2.67159      3.77356    -14.6593      8.5504       -9.47366     24.1109
 -57.8075   -11.4075      8.78668    -20.176      19.5992     16.5503     24.5956     8.27881     26.6507    19.8539       2.50949      3.33175    -15.9552      8.38424      -8.54613     24.2807
 -58.6036   -10.7455      9.392      -19.9414     18.7011     16.1955     25.2368     8.04777     26.4942    19.6192       2.58757      3.74388    -16.3532      8.79901      -8.28003     24.7957
 -59.3412   -11.3255     10.7715     -19.8781     18.4416     16.7954     24.7552     8.25949     26.223     19.2626       2.0141       3.7093     -16.822       8.67987      -7.62225     25.3257
 -59.3886   -11.595      10.9122     -20.0124     18.1628     16.9364     25.2143     8.55236     26.155     19.4366       1.58499      4.00221    -17.4114      8.50044      -7.65483     25.2823
 -60.4901   -11.4007     11.997      -19.3688     17.9709     16.6783     24.4805     7.9009      26.3323    19.6545       1.44253      3.51485    -17.5571      7.85965      -6.67306     25.562
 -59.8888   -11.4313     10.069      -19.4365     18.4739     17.2272     24.7778     7.81457     26.8291    19.3044       1.51101      3.70267    -18.0629      7.53297      -6.53556     26.3333
 -60.3362   -12.3358     11.2538     -18.994      18.1546     17.5156     24.732      7.78786     26.3447    19.1219       1.38729      3.72845    -17.7803      7.54266      -6.02466     26.6229
 -60.3183   -12.4         9.7849     -18.7613     18.7791     17.8047     24.9519     7.99709     26.0555    18.7912       0.766457     3.80328    -17.9797      7.16366      -5.52456     26.9097
 -61.2259   -12.805      11.1872     -18.9364     18.6651     17.8805     25.4854     8.1776      25.7046    19.3699       0.198068     4.14097    -17.875       6.51679      -5.91295     27.019
 -62.1742   -12.7569     11.761      -18.2785     18.8899     17.5491     25.2718     7.92426     25.238     19.1829      -0.367312     4.43247    -17.816       6.81235      -5.22598     28.059
 -62.6092   -13.5304     10.4236     -17.3017     19.5522     18.6958     26.0149     7.10382     25.4659    19.4325       0.0630303    4.84067    -17.9223      6.32367      -5.25573     27.8565
 -62.8184   -12.9688      9.32771    -16.7144     19.9002     18.4497     26.3001     6.15449     25.6956    19.2522      -0.955064     4.82235    -17.4669      5.48588      -5.06051     28.601
 -62.4638   -13.5162      8.45709    -16.3245     20.5629     18.5344     25.7996     5.87735     25.8915    19.2537      -1.09856      5.13112    -17.4626      5.05792      -4.64244     29.1407
 -63.2043   -13.9949      8.78102    -15.3162     20.6783     19.2634     25.0624     5.2176      25.821     19.5025      -1.48258      5.3658     -17.3205      3.92609      -4.87439     29.7262
 -62.9024   -14.0604      7.62067    -15.569      21.299      18.7825     25.6416     5.91213     25.391     20.0659      -1.69915      5.63084    -16.8354      3.88341      -5.26938     30.3112
 -62.6976   -14.5535      6.66416    -14.9139     22.0534     19.3653     25.4934     5.12688     25.8454    19.0507      -1.45712      5.91353    -16.1523      3.27363      -5.06573     31.4602
 -64.3511   -13.9287      7.40618    -14.8782     22.7301     19.4606     26.0665     5.25085     24.7463    19.1498      -1.84161      6.14878    -15.9611      2.81591      -4.80313     32.1321
 -64.4333   -14.6734      7.66807    -14.4826     22.8979     19.5773     26.0505     4.38983     24.6041    19.7769      -2.12334      6.46699    -14.8329      1.8601       -5.28516     32.9233
 -64.1803   -15.1078      6.26561    -14.0741     24.2257     19.6906     26.506      4.09561     24.8941    19.6571      -2.09249      6.43935    -14.9885      1.42766      -5.07823     33.8964
 -64.0854   -15.1344      5.6303     -13.7408     24.7548     19.5949     26.437      3.95968     24.1528    19.821       -1.95656      6.75472    -13.8114      0.967451     -5.79492     34.1263
 -63.5525   -15.8508      5.78898    -13.8237     24.8682     19.1373     25.9695     3.7787      25.1714    21.1627      -1.79396      6.72899    -13.2025     -0.109958     -5.6891      35.8067
 -64.321    -15.6623      5.29507    -12.9765     25.9462     19.3522     26.7729     2.99175     24.3032    20.4383      -2.22297      7.23097    -12.9063     -0.17954      -5.5988      36.8566
 -63.8485   -15.8635      4.5746     -12.76       25.9401     19.5518     26.3442     2.99631     24.945     20.8375      -1.73499      7.20301    -12.38       -0.448734     -5.83391     38.0437
 -64.1768   -15.5983      4.7297     -12.7882     27.0512     18.6197     26.8446     2.69797     24.0397    20.9861      -1.51844      7.31299    -11.7137     -0.896189     -5.731       38.9566
 -63.9984   -16.0001      5.40669    -11.9939     26.7209     18.8126     25.9123     1.50257     24.7741    21.0626      -1.91166      7.49076    -11.2546     -1.08619      -5.86339     39.975
 -63.1532   -16.4002      4.90119    -12.4055     26.7095     18.5713     26.7554     2.09321     24.0713    21.7209      -1.92423      7.021      -10.8733     -1.65475      -5.63988     41.736
 -62.7364   -16.9273      4.67295    -12.3027     27.1563     19.483      26.6392     1.79908     24.0663    20.7405      -1.81351      7.37687    -10.5954     -2.13735      -5.48014     42.423
 -62.4567   -17.2649      4.65027    -11.8067     27.541      19.2603     26.5173     1.22237     23.3526    21.3323      -1.96647      7.03633    -10.145      -2.45417      -5.42373     43.9408
 -62.055    -17.2015      4.40338    -12.2748     28.5941     18.5535     26.5136     1.45144     23.6113    21.6982      -2.15835      7.00608     -9.27745    -2.49369      -5.12754     45.2817
 -61.784    -17.6258      5.21037    -11.927      28.5078     18.6387     25.8234     1.20177     22.7923    21.4962      -2.20769      6.69021     -9.17445    -2.86569      -5.01089     46.3996
 -60.2511   -18.3634      4.17684    -11.7675     29.0297     18.905      25.7894     0.448288    22.3571    21.6933      -2.56787      6.27753     -8.75464    -3.23526      -4.46514     48.08
 -60.4584   -18.5656      5.37766    -11.67       28.507      19.3232     26.0305     0.198213    22.3188    21.0679      -2.24122      6.49755     -7.8471     -2.71629      -4.10195     48.9687
 -59.5866   -18.6596      5.22971    -11.3807     28.0547     18.5698     25.8811     0.0700109   22.3327    21.4205      -2.85175      6.25697     -8.02234    -3.19459      -3.85225     50.1596
 -58.962    -19.3016      4.8451     -11.6642     29.4625     19.1164     25.9961    -0.111412    21.3849    21.14        -2.64232      5.79077     -7.28574    -2.616        -3.42918     51.1754
 -58.8718   -19.3669      4.74591    -10.7108     29.2053     20.2356     25.082     -1.40685     21.8154    19.4903      -3.63213      5.44177     -7.00614    -3.19461      -3.11737     52.3182
 -58.3377   -19.3005      5.11015    -11.3015     29.7355     19.3156     24.9522    -1.27885     20.8732    20.6085      -3.75439      5.51961     -7.22155    -3.10374      -2.99025     53.1653
 -57.1778   -19.687       4.93688    -11.2683     29.4761     18.5622     24.9269    -0.575023    20.7481    20.1408      -3.61279      5.19971     -6.25632    -2.445        -2.26429     54.3838
 -56.8789   -19.9166      3.86658    -10.8332     30.7846     20.1997     24.7982    -2.03858     20.6228    19.0503      -4.1663       4.59652     -6.3301     -2.68269      -1.52948     54.8529
 -56.2719   -19.4587      3.73462    -11.165      29.4673     20.5378     25.1593    -1.54759     20.2961    17.9654      -4.42775      4.64933     -6.19378    -2.33834      -1.29819     55.4159
 -55.5735   -19.7739      2.03518    -10.6551     31.0239     20.7277     24.6351    -1.98933     20.8699    17.7257      -4.4744       3.9819      -5.85024    -2.69542      -1.3714      55.8287
 -55.0635   -19.8093      3.06554    -10.9632     29.581      20.4992     25.124     -1.97125     19.9663    17.251       -4.79351      4.19353     -5.46825    -2.8          -0.423174    56.103
 -55.6059   -19.2337      3.5233     -11.4849     30.6108     20.0472     25.3348    -1.76936     19.6771    17.0519      -4.8142       4.03639     -5.32146    -2.4427       -0.459898    56.5691
 -54.6182   -19.635       1.95682    -11.8101     31.4128     21.4772     24.9738    -1.87993     19.4314    15.7885      -4.47434      3.68656     -5.58445    -2.72557      -0.00490053  56.7006
 -54.9836   -19.0224      1.76623    -11.6582     31.5688     21.3583     25.182     -1.76908     19.3806    15.243       -4.60186      3.7011      -5.48339    -2.72371      -0.0303068   57.0268
 -53.5099   -18.7871     -0.903695   -12.6552     33.1026     22.0762     25.6434    -1.31066     18.3225    14.3846      -4.69508      3.17891     -5.40267    -2.61282      -0.0826309   56.895
 -54.2317   -18.6601      0.332144   -12.411      32.7535     22.1293     25.3563    -1.16079     18.2455    13.5511      -4.39504      3.36985     -5.89739    -2.95777       0.106206    56.5764
 -54.0517   -18.5766     -0.806366   -12.4954     33.5078     22.6652     25.3599    -0.632711    18.8578    12.7333      -4.13517      2.90027     -6.09558    -2.55856      -0.093109    56.5942
 -53.8429   -18.5459     -0.974351   -13.2614     33.7429     23.0432     25.7173     0.0773231   18.4162    12.1624      -4.07113      3.30642     -6.23021    -2.982        -0.677024    55.9186
 -53.9457   -17.8153     -2.27896    -13.6243     35.0408     22.7841     26.207      0.634024    18.0333    11.8411      -3.38349      3.21435     -5.63642    -3.15187      -0.530542    55.7797
 -54.8641   -17.0878     -1.37699    -14.1809     35.1759     22.9053     26.2276     1.04748     17.94      10.6324      -3.03589      3.08596     -6.27512    -3.35322      -0.464059    55.1494
 -54.2564   -16.941      -2.72426    -15.027      36.1955     22.8807     26.9609     1.5617      17.3557    10.0355      -2.39062      3.40863     -7.00324    -3.27927      -0.600977    54.9866
 -54.3511   -16.4839     -2.85387    -14.9995     36.216      21.945      27.4014     2.3327      17.5396     9.58364     -1.87688      3.03438     -7.15802    -3.61155      -1.14822     54.306
 -55.3171   -16.8113     -1.70715    -15.0523     36.178      23.4217     26.5802     2.49142     16.7275     9.25587     -1.38766      3.1249      -7.40132    -3.45703      -1.59806     53.7903
 -54.3366   -16.4571     -3.31186    -15.8909     37.2474     22.7373     26.3604     3.21724     17.6439     9.29785     -0.879949     3.31603     -7.83632    -3.34982      -2.43634     53.1887
 -54.5299   -16.3453     -3.9656     -16.2172     37.8142     23.0017     27.468      4.2805      17.2744     8.46855     -0.541436     3.65236     -8.63027    -4.09375      -2.46106     52.5336
 -54.9481   -15.5961     -4.06533    -16.7518     37.9098     22.7321     27.8919     4.76105     17.3507     7.63435      0.171469     3.75908     -8.92962    -4.06556      -3.01376     52.0947
 -54.617    -15.7317     -4.93685    -16.9276     38.6137     22.7979     27.7927     5.20155     17.3143     7.66777      0.775203     3.77353     -9.43978    -4.33416      -3.63412     51.2302
 -54.966    -15.9987     -3.42659    -17.7074     38.202      22.8325     27.64       6.40596     16.7108     7.45988      0.983906     4.10584     -9.5929     -3.70266      -4.10363     51.2399
 -54.7171   -15.88       -3.17911    -18.048      37.8216     22.2758     27.6985     6.90173     17.0483     7.39627      1.38506      4.63261     -9.86125    -3.84867      -4.41177     50.3826
 -54.8657   -16.2131     -2.29548    -18.1157     37.8156     22.1128     26.798      7.79228     17.275      7.58153      1.55822      4.55634    -10.4296     -3.61643      -4.88581     50.1117
 -54.7726   -16.1457     -2.2627     -18.5614     37.1552     22.752      27.1772     7.6114      17.6029     6.50563      2.093        4.76825    -10.5329     -3.81253      -5.63825     50.0166
 -54.5352   -15.5624     -3.32233    -19.066      37.5431     22.0481     27.6135     8.49178     17.7105     6.93082      2.0406       4.76373    -10.9949     -3.81657      -6.08389     49.4331
 -53.8663   -16.4076     -3.04776    -19.0864     37.1782     22.3261     26.9176     8.87117     17.673      7.41273      1.4094       5.1262     -11.6558     -3.27036      -6.64147     49.1153
 -54.5191   -16          -3.02695    -19.3673     37.5154     21.981      28.0825     9.07525     17.3219     6.78198      2.02925      5.66062    -11.6505     -3.2173       -7.48133     48.9103
 -53.6102   -16.3083     -3.49682    -19.2649     37.1643     22.3395     26.5908     8.9521      18.5482     7.18487      1.73014      5.88212    -11.537      -3.13469      -7.60409     48.7118
 -54.1447   -15.8228     -2.34421    -19.7985     36.429      21.301      26.6691     9.26377     19.1116     7.84112      1.15022      6.06423    -12.0617     -3.21241      -8.53727     48.4308
 -53.2286   -16.2324     -2.43729    -19.8658     35.4391     21.1709     26.3924     9.36972     19.3625     7.91572      1.20424      6.21592    -11.9685     -2.6592       -8.68404     47.8851
 -53.0677   -16.3482     -3.32615    -19.5932     35.8544     21.5992     26.2582     8.97864     19.8629     7.92891      1.10067      6.93099    -11.9863     -2.01484      -8.71173     47.8332
 -53.2023   -16.6197     -1.50105    -19.3704     34.5354     21.3009     25.0362     8.70666     20.3103     8.51337      0.850248     7.06303    -11.8865     -2.00153      -9.60935     47.6408
 -53.2711   -16.5436     -1.40112    -19.0649     33.8453     21.5678     24.9685     8.58816     20.2241     8.64306      0.689061     7.6183     -11.6582     -1.76158      -9.63225     47.0658
 -52.7066   -16.9358     -1.9065     -19.0184     33.3664     21.4528     24.8765     8.6354      21.3146     8.8808      -0.207592     7.1991     -11.309      -1.72416      -9.81684     46.4035
 -53.8287   -17.0907      0.507487   -18.9722     32.3121     22.2856     24.0221     8.74092     20.7256     8.64922      0.0306978    7.33547    -11.1557     -1.09258     -10.2485      45.979
 -52.4916   -17.2266     -0.868594   -18.793      31.8088     21.6525     23.9244     8.00144     21.211      9.57569     -0.317238     7.77887    -11.831      -1.00204     -10.6817      45.3808
 -52.953    -17.689      -0.555765   -18.2365     31.8042     22.8302     22.4826     7.85597     22.5332     9.54957     -0.843284     8.28243    -11.5481     -1.02709     -10.8263      44.5983
 -53.5014   -16.8034      0.200797   -18.2902     31.0546     21.8773     22.8038     7.39498     22.3395     9.68649     -1.13412      7.98733    -10.9919     -0.130931    -11.2081      43.8349
 -53.0714   -17.3445      0.531908   -18.3121     30.0419     21.7254     23.1415     7.79345     21.7448    10.2892      -1.37705      7.76085    -10.7048     -0.228918    -11.1793      43.1255
 -53.4976   -17.2233      0.753098   -17.589      29.8784     21.5118     21.8058     7.11908     22.7533    11.1382      -1.35327      7.9394     -10.4638      0.0642457   -11.1982      41.535
 -53.5722   -17.5507      0.631862   -17.224      29.5273     22.2423     21.5917     6.91532     22.6859    10.6761      -1.60666      7.90126    -10.8219      0.0642521   -11.7911      40.3061
 -53.6879   -17.2004      0.411095   -16.8641     29.6918     21.6215     20.8049     7.01494     22.6505    10.9173      -1.62435      7.88116    -10.4189      0.315691    -11.9547      39.067
 -54.7075   -17.6117      2.79296    -16.645      27.8317     21.9533     20.7563     7.41652     23.0757    11.2413      -1.69417      7.72701    -10.4132      0.400807    -11.455       37.5705
 -54.9472   -17.084       3.17894    -16.5086     27.4501     21.0296     19.6049     7.29782     23.4375    11.5171      -1.59938      7.54333     -9.62133     0.228663    -11.3484      35.8439
 -54.5014   -17.0444      1.79368    -16.1131     27.5336     20.9493     20.0389     7.38582     23.4098    11.291       -2.07249      7.15085     -9.59234     0.192973    -11.4868      33.7347
 -55.4597   -16.962       3.72356    -16.3165     26.4271     20.3669     19.6097     7.51901     24.1187    11.6392      -1.69285      7.1915      -9.56655     0.593567    -11.445       32.093
 -55.7083   -17.0364      4.09641    -15.8966     25.7141     19.6816     19.3624     8.46764     25.0111    12.0687      -1.46127      6.92037     -9.31545     0.243883    -11.396       30.3048
 -55.6663   -17.0076      3.06166    -15.6313     26.6336     19.2517     19.4768     8.37585     23.7599    12.1017      -1.75434      6.30612     -9.20189     0.515842    -11.12        28.175
 -56.7338   -16.7883      4.40866    -15.5377     25.3631     18.7025     19.7647     9.57533     24.0359    11.8784      -1.0757       5.92399     -8.64151     0.286598    -11.4248      25.8982
 -55.2893   -17.4002      2.69137    -15.4846     25.3854     18.8805     19.2592     9.60648     25.5053    11.551       -1.07848      5.32933     -9.15462     0.456246    -10.8361      22.8539
 -56.5045   -17.1218      4.10704    -15.3331     24.8546     17.9644     19.9151    10.424       24.4167    12.0401      -1.26194      5.33592     -8.48229     0.851167    -10.3828      21.5309
 -56.0443   -16.7752      3.04582    -15.2144     24.7999     16.8248     19.9231    11.4593      25.0709    11.9822      -1.11753      4.6507      -8.49119     0.308381     -9.57302     18.9195
 -56.2974   -17.561       3.37198    -15.204      24.8877     17.2405     20.5015    12.3061      24.5942    11.6348      -0.867045     4.26259     -8.71175     0.526261     -8.9946      16.6715
 -56.084    -17.6938      3.49496    -15.2918     24.5707     15.5934     20.6935    13.1281      24.7627    12.497       -0.925843     3.6407      -8.84124     0.523281     -8.40002     14.9205
 -55.4261   -18.1413      2.52882    -15.199      24.3863     16.432      21.062     13.0496      24.5851    11.8923      -0.990624     3.42701     -8.83354     0.529729     -7.74578     12.4286
 -55.2607   -18.4456      2.03343    -15.3147     24.271      16.0587     21.0407    14.5671      24.7634    11.9266      -1.48282      2.79234     -8.53756     0.404656     -7.29331     10.1589
 -55.2508   -18.539       1.52871    -15.0577     24.6333     15.4619     21.3562    14.8513      25.2893    12.2458      -1.01936      2.14623     -8.25121     0.758468     -6.3517       8.01609
 -55.3108   -18.777       1.50347    -14.6864     24.0251     15.4649     21.8565    14.7097      25.722     12.366       -1.63881      1.56899     -7.76123     0.575382     -5.52264      5.89833
 -55.4838   -18.4955      1.33614    -15.2426     24.3088     15.1798     22.7226    15.3282      25.2927    11.8482      -1.44372      1.22875     -7.83315     1.05796      -4.4559       4.17032
 -53.9701   -18.9602     -0.977465   -15.6589     24.3631     15.462      23.3548    16.2729      25.4859    11.6819      -1.74392      0.959371    -7.87919     0.838296     -3.59353      2.79441
 -53.711    -19.2483     -1.34298    -15.5388     24.1682     15.1035     24.2767    16.0751      25.8638    12.6158      -1.39947      0.633757    -7.71668     1.16065      -2.60066      0.718475
 -53.715    -19.0929     -1.41345    -15.5243     23.6173     15.4716     24.3461    16.094       26.2413    11.8496      -2.0166       0.161091    -7.93553     1.46956      -1.70496     -0.6169
 -53.6327   -19.3845     -2.00043    -15.1749     24.099      15.9215     24.3525    15.8213      26.8362    11.9976      -2.5211      -0.0300588   -7.79548     1.81488      -0.5458      -2.09157
 -53.4617   -19.4788     -2.21565    -15.2633     23.8457     16.0244     24.6943    15.7265      26.4097    12.1772      -2.60509     -0.22972     -7.28965     1.83305       0.100886    -3.09513
 -52.8987   -19.2737     -3.76833    -15.4623     24.0525     16.7311     25.7992    14.9894      26.3979    12.1902      -2.66696     -0.764337    -7.62213     2.07427       0.993807    -3.58384
 -53.8905   -18.8909     -3.12094    -15.2854     24.5133     16.4101     26.4082    14.5725      26.1192    12.5198      -2.66179     -0.930052    -7.29182     2.27151       1.72111     -4.44339
 -53.1457   -18.367      -5.32139    -15.2851     24.6751     16.5658     26.9609    14.0772      27.2868    12.2717      -2.50359     -0.42211     -7.72183     2.48952       2.41948     -4.87101
 -52.7851   -18.9248     -5.2704     -15.3534     24.4889     17.1151     26.937     13.493       27.7461    12.814       -2.58098     -0.68047     -7.15821     2.73474       2.77917     -5.3826
 -53.7465   -17.9532     -4.89018    -15.5288     24.8516     17.6369     27.6026    12.6778      26.407     12.5443      -2.76165     -0.716322    -7.75947     3.28472       3.14852     -5.29633
 -53.846    -17.6825     -5.38576    -15.4499     25.0059     18.0741     28.0752    11.4691      27.3986    12.2041      -2.38417     -0.612077    -7.51333     3.47614       4.13434     -5.19118
 -53.4048   -17.6275     -6.34473    -15.6877     25.651      18.3692     28.5316    10.822       27.4182    12.824       -2.02495     -0.780179    -7.24656     3.68331       4.16339     -4.79016
 -54.1993   -16.4516     -6.3983     -15.4291     25.665      18.7498     28.7947     9.59891     27.5834    12.1663      -1.91285     -0.432837    -7.26716     3.56658       4.60973     -3.87314
 -54.6039   -16.2938     -6.07652    -15.517      25.6781     18.9985     29.1246     8.81309     27.7896    12.4883      -1.19428     -0.221032    -6.57542     3.72001       4.43138     -3.29723
 -54.8463   -15.5491     -6.49983    -15.4739     26.3251     19.3062     28.5759     7.93324     27.9716    12.4329      -0.959944     0.332363    -6.78854     3.50132       4.25662     -1.4728
 -55.9961   -14.5941     -4.87116    -15.8228     26.4142     19.0392     28.7746     7.52748     26.9546    12.4399      -0.255254     0.841839    -6.94045     3.77784       4.48025     -0.504834
 -56.5436   -13.7741     -5.01942    -16.3441     27.3144     18.9847     29.09       7.21549     26.9429    12.128        0.0519802    1.39493     -6.90171     3.86664       4.57229      1.51968
 -57.2447   -13.5511     -3.87977    -15.8265     26.7842     19.5044     28.2561     6.56611     26.996     11.6702       0.587098     1.85371     -7.33117     3.85391       4.42597      3.08588
 -57.3464   -12.9169     -4.16202    -16.1908     27.7966     19.3369     28.4063     5.79053     26.6015    11.8841       1.21475      2.3347      -6.88204     3.90383       3.72199      5.1829
 -58.7606   -12.2671     -2.16821    -16.3829     27.6542     19.1891     27.9289     5.7399      26.2637    12.0403       1.70528      2.79525     -7.02843     3.81368       3.55134      7.69207
 -59.1683   -11.4258     -2.17487    -16.8267     27.8959     19.3101     27.9624     5.29147     26.1931    11.5828       2.07804      3.19843     -6.84458     3.58846       3.14866     10.4162
 -60.1512   -10.855      -1.04973    -16.3364     28.4741     19.4525     27.5935     4.47687     25.4091    10.9911       2.7803       4.04099     -6.71156     3.45252       2.33188     13.2481
 -61.2255   -10.3477      0.677808   -16.7174     27.7699     19.0376     27.3229     4.79907     26.2521    11.0036       3.34316      4.6037      -7.20725     3.15452       2.04589     16.0652
 -60.4545   -10.6478      0.61734    -17.244      28.3618     19.1255     26.3371     5.04471     25.561     11.7079       3.71105      5.26654     -6.85433     3.15366       2.08258     19.2434
 -61.687    -10.1114      2.55045    -17.0859     28.1223     19.0664     26.1721     5.2093      24.6852    10.6047       4.20637      5.1748      -7.03423     2.85771       1.13217     22.5028
 -62.3897    -9.67307     3.5527     -17.502      28.3318     19.121      25.2054     5.49916     24.2021    10.8951       4.74738      5.90474     -6.78146     2.42248       1.18154     25.7796
 -62.6092    -9.35675     4.2235     -17.5821     28.597      18.6581     24.9287     5.88038     23.7939    10.5805       4.86699      6.89861     -7.55407     2.60605       0.41296     29.478
 -62.7287    -8.86656     4.94414    -18.4193     28.0561     18.2909     24.8904     6.51574     24.2547    10.8704       5.19518      6.94503     -7.19858     2.24647       0.0497285   33.0375
 -62.4224    -8.84224     5.03828    -18.3162     27.975      18.4289     24.0222     6.55277     24.2383    10.8172       5.35252      7.26242     -7.60225     2.21564      -0.487283    36.3691
 -62.8915    -9.56862     6.54916    -17.9976     28.0576     19.2563     23.1154     6.40722     24.0676    10.888        5.64228      7.58265     -7.4892      1.96078      -0.600716    39.8782
 -62.1519    -9.85649     7.25679    -18.5585     27.1862     19.2192     22.3246     7.5498      23.5353    10.7099       5.5636       8.01021     -7.49319     1.17477      -1.10736     43.6813
 -62.2985    -9.68274     7.53384    -18.7484     27.1961     18.7914     21.9721     8.01959     24.1394    11.1055       5.57306      7.7744      -7.69644     1.31678      -1.54797     47.1243
 -62.5962    -9.99765     8.82919    -18.8496     27.2318     19.3323     21.2133     8.06752     24.11      10.7805       5.50159      8.23768     -7.75114     1.06036      -2.21281     50.4858
 -61.3117   -10.3756      7.56421    -18.6224     26.9038     20.21       20.6092     8.27432     24.1466    10.4318       5.8717       7.9984      -7.9937      0.407782     -1.99614     54.1096
 -61.6158   -10.5976      8.81457    -18.4532     26.4727     20.1664     19.9424     8.31506     24.3919    10.6663       5.53989      8.24802     -8.4886      0.225977     -2.04181     57.4627
 -61.2014   -11.0687      9.06688    -18.0993     25.5381     20.623      19.9264     7.71292     24.9816    10.1533       5.65732      8.48726     -8.28114    -0.0435398    -2.46177     60.5622
 -60.9449   -11.2211      9.75337    -18.3915     25.2835     20.5677     19.4971     8.2739      24.8649    10.8456       5.99039      8.15696     -8.45105    -0.190665     -2.39994     63.9453
 -60.4531   -11.881      10.0475     -18.6344     25.3958     20.9249     18.6651     8.66696     24.8698    11.199        5.69749      7.81125     -8.78299    -0.56212      -2.92277     66.9358
 -59.6418   -12.1385      8.96929    -17.6938     24.4819     21.7406     18.6243     7.94323     25.6423    11.0211       5.425        7.32684     -8.84812    -1.26701      -2.83351     69.6009
 -59.5258   -12.5381      9.87503    -17.3674     23.2713     22.1575     18.0305     7.83835     26.5287    10.7236       4.94661      7.28535     -9.16261    -1.14655      -3.13851     72.5187
 -58.4537   -12.7852      8.85434    -17.2039     23.162      22.4668     18.0118     7.03841     26.8459    10.7507       4.91236      7.14048     -9.35922    -1.68057      -2.86608     74.8485
 -58.3389   -13.1712      9.38154    -16.3074     22.1978     22.3198     17.812      6.49256     27.7014    11.3332       4.88399      6.7087      -9.42941    -1.93618      -3.16743     77.5325
 -57.8432   -13.4781      8.71572    -15.7592     22.1925     23.1066     17.0435     5.59691     28.4936    10.9021       5.10313      6.27465     -9.78626    -2.23382      -3.57951     79.2785
 -57.5987   -14.2433      9.13227    -14.9526     21.541      23.7568     16.7158     5.16488     28.653     10.8692       4.77778      6.27369     -9.92194    -2.55687      -3.56827     81.2993
 -56.8914   -13.95        8.10962    -14.4266     20.9287     23.5699     16.6109     4.4155      29.6621    11.0311       5.07165      5.51043    -10.1483     -3.15579      -3.65068     83.4487
 -56.8615   -14.256       8.98181    -14.0155     20.1875     23.5685     16.4907     3.43608     30.2708    11.0757       4.78444      5.40629    -10.3717     -2.69535      -4.05641     84.7747
 -56.3775   -14.2192      7.72496    -13.3778     20.2005     23.9726     16.1164     2.73603     31.1666    10.6057       4.81433      4.9738     -10.0368     -3.63407      -4.38834     86.1723
 -55.7143   -14.3335      6.14289    -12.4631     19.9384     24.3125     16.4936     1.45637     32.6249    10.8148       5.05892      4.83312    -10.1193     -3.93101      -4.46821     87.6826
 -56.2069   -13.9771      7.33746    -12.0422     18.6576     23.587      16.6864     0.877683    32.4384    11.0949       4.80003      4.35883    -10.3624     -4.10406      -4.55056     88.6728
 -56.0318   -14.0828      6.74506    -11.4118     19.0801     23.8321     15.6448     0.261012    33.5211    10.978        4.83759      4.62619    -10.3747     -4.08741      -4.89241     89.9137
 -56.0147   -13.8572      6.44392    -11.0257     18.4491     23.8252     16.6389    -0.369969    33.9295    10.7443       4.55868      4.01211    -10.3715     -4.48857      -5.31479     90.6354
 -55.3477   -14.3073      6.6867     -10.8315     17.7715     23.5553     16.1837    -0.971766    34.5314    11.3301       4.78655      4.01942    -10.1724     -4.65453      -5.53506     91.1266
 -55.5643   -13.4014      5.37236    -10.5389     17.6113     23.3692     16.9593    -1.54054     35.4832    10.9352       4.66726      3.93991     -9.66639    -4.7018       -5.79405     91.8113
 -55.3949   -13.5505      5.74321     -9.96173    17.1646     23.2818     16.756     -2.04715     35.1876    10.8167       4.39657      3.58581     -9.65553    -4.68232      -6.27171     92.1833


==> data/noisy_ls_matrix_rows.dat <==
        r0001         r0002          r0003          r0004          r0005         r0006          r0007         r0008         r0009           r0010         r0201         r0401         r0601         r0801         r1001         r1200
-132.88        -133.427      -133.586       -132.935       -132.345       -129.973      -128.897       -126.915      -125.355      -123.512        -81.3306      -51.8994      -46.4885      -62.678       -63.0661      -55.3949
 -24.0348       -24.6998      -25.6947       -26.1797       -26.7726       -27.9126      -28.506        -29.3511      -29.6706      -30.3142       -12.0611       -9.03632     -20.8376      -15.5634      -22.5746      -13.5505
 -10.5136       -10.3608      -10.5181       -10.6302       -11.169        -12.582       -11.6312       -12.1968      -11.2813      -10.3043        -4.24037      13.7766        1.21925       7.58344      13.9004        5.74321
 -31.8737       -29.4524      -27.1032       -24.5538       -22.0279       -19.2351      -16.6046       -13.6373      -10.9869       -7.80839      -27.3813      -13.8098      -12.7834       -7.20912      -7.02708      -9.96173
  51.9443        50.1767       49.503         47.8358        46.9194        45.0111       42.7694        41.705        39.0484       36.9878        35.3846        7.73813      21.9578       24.7602       21.0215       17.1646
  44.7178        43.1809       42.8401        40.51          39.3057        38.202        36.8379        35.5637       34.2961       32.9897        21.0241        7.2438       19.9665       20.4712       23.6238       23.2818
  51.6259        51.4182       49.7293        48.7688        47.5134        46.1477       44.3519        42.9571       41.2416       39.3139        39.724        12.1577       21.0055       21.929        24.9032       16.756
  19.1224        19.2527       19.1548        18.9917        18.6848        18.2042       17.8746        17.1772       16.3199       15.3977        12.2132        6.39504       4.40364       3.33538      -2.79862      -2.04715
  65.1335        65.0005       64.0646        63.4197        62.8278        62.0801       60.7324        59.4205       58.7086       56.7045        41.6049       23.7886       23.4367       22.4093       15.7253       35.1876
  30.927         30.8179       30.5241        30.7436        30.1699        29.5411       29.6171        28.2567       27.2586       26.5273        29.0384       13.5243       16.2606        6.37629      14.8244       10.8167
  47.2853        46.232        46.7201        45.803         45.5197        45.413        44.1297        43.0293       42.5236       41.1198        13.7102       15.6442       13.2905       14.7985       18.9221       12.8526
  26.2597        26.4927       26.2671        26.5573        26.4986        26.3406       26.1481        25.7672       25.5053       24.9699        11.3398        4.05029       9.39712       6.23781       5.58635       6.56317
  32.7478        32.5832       32.4067        32.4939        31.5545        31.498        31.3978        30.6014       29.8916       29.4198        15.0824       12.499        12.5407       14.4738       19.6539        8.0033
   5.05251        6.10815       6.10532        6.47425        6.92068        7.00124       7.12985        8.18959       8.24367       8.44303       -1.33824       0.793366     -1.55679       9.31058      -1.16073      -0.304201
   9.52303       10.613        11.6727        12.6131        13.4957        13.4598       14.389         14.9287       14.6868       15.6255         7.91041       8.80983      -2.34975       1.95646       5.34563       8.51102
 -13.5938       -13.1637      -12.8522       -12.8337       -12.6192       -11.4847      -11.8827       -11.3311      -10.7235      -10.586         -7.30613      -3.00856      -8.04123     -11.1357       -2.6951       -7.83676
  14.0836        14.2399       14.3947        14.5278        15.029         15.1222       15.8789        16.0228       16.7307       16.795          6.84905       8.66386       2.89036       5.29452       3.16449       9.60536
 -17.6351       -17.0251      -16.2075       -14.9059       -14.0152       -12.6242      -11.4618       -11.1512      -10.1229       -9.09544       -9.18256      -3.31059      -9.60206      -7.33903      -5.69849      -5.27977
  -3.82823       -3.35379      -1.97027       -1.16672       -0.183417       0.411787      1.96463        3.17329       4.11652       5.3073        -0.992679      0.752078     -4.11139       2.51428      -8.20221       0.400616
  -0.090087       0.172303      0.327462       0.535503       0.965094       0.365679      0.644869       0.743168      0.425479      0.898003       4.79945      -5.23626       5.07305       2.42118       3.83277      -6.95085
 -13.751        -12.9075      -12.5223       -12.4955       -12.3507       -11.3839      -11.4784       -10.7502      -10.4          -9.58976       -8.28325       2.89515       4.32196      -0.653121     -0.883195    -10.3496
 -21.5884       -20.491       -20.1842       -19.417        -18.6824       -18.2682      -18.3967       -17.1693      -16.259       -15.5813        -9.98532      -5.49977      -8.10371      -1.80279      -0.174344     -7.66625
  -9.99269       -9.59345      -9.85529       -9.33717       -9.26179       -8.85908      -8.57118       -8.45547      -7.99681      -8.22443      -19.6417      -10.3976       -7.54593     -11.8665       -0.440416     -8.41764
 -13.0532       -12.8017      -11.7831       -11.2719       -10.5625        -9.1459       -8.41474       -7.9247       -7.34187      -6.41313       -6.38767      -3.68339      -3.45236      -4.34051      -1.77552       3.5602
 -19.7742       -19.9302      -19.3125       -18.5247       -18.4913       -17.798       -17.0993       -16.6861      -16.1059      -15.5373       -11.0574       -8.66379      -2.54708     -13.2204       -6.41264      -1.27373
 -19.2592       -18.9801      -18.0991       -17.8952       -17.357        -16.6432      -16.1594       -15.5389      -15.156       -14.9303        -7.65856      -2.88295      -7.65659      -6.43392     -14.6077      -11.8098
 -18.3664       -18.5213      -18.5951       -18.2343       -18.0813       -18.0652      -17.5004       -16.6027      -16.1462      -15.2859       -13.036         2.71913     -10.1022       -9.32398      -7.08521      -2.57344
 -25.9933       -26.0389      -25.9562       -25.5783       -25.2203       -25.5735      -24.1979       -23.5466      -22.7984      -22.4205       -10.7436       -5.47062      -8.55493      -8.95646     -11.9778       -9.60859
 -10.4091        -9.70163      -9.83497       -9.18377       -8.60331       -8.013        -8.00318       -7.6235       -7.18362      -6.09981      -12.3003        8.47951     -14.4957       -3.5339      -13.4595       -7.29734
 -31.9074       -31.7485      -31.719        -31.0211       -30.3965       -29.561       -29.2153       -28.6545      -27.8209      -27.1811       -12.7029      -10.0039       -4.1456      -11.4306      -10.8063      -13.5099
 -12.4868       -12.1319      -11.4          -10.9242       -10.0156        -8.76195      -8.63563       -7.64869      -6.71044      -6.17611       -4.40443       1.8669        4.23343      -3.45381      -6.75238      -7.48038
 -17.7458       -16.9865      -16.7674       -16.0104       -15.4357       -14.7575      -14.5899       -13.8693      -12.6673      -11.891         -5.32263     -10.3371       -3.94947      -7.54207      -8.62455      -7.94039
 -12.8277       -12.9698      -13.1461       -14.1085       -13.923        -14.7739      -14.3194       -14.3122      -14.1814      -14.5336       -11.0193       -0.594214      3.57808       5.74714       3.3555        3.38521
 -24.6985       -24.7096      -23.9598       -24.24         -23.9573       -23.7445      -23.1539       -22.5102      -22.116       -21.4668       -13.0174       -2.67998      -1.65944      -0.67465      -1.38537       2.12805
  -1.29565       -1.63854      -1.9214        -1.68675       -1.95131       -2.38572      -1.91016       -2.18997      -2.61134      -1.99619       -5.41487      -3.02258       3.40101      -1.21914      -5.44225       2.43037
 -17.4871       -17.1379      -17.2661       -17.3063       -17.5896       -17.0465      -17.3184       -17.3044      -17.4696      -17.3198         0.0639209    -7.47032      -1.14223      -4.82428      -2.41649       1.52207
 -11.9526       -13.0382      -13.6149       -14.6709       -15.8978       -16.5515      -17.7243       -18.3357      -18.9454      -19.5947        -9.42769     -13.2794      -15.091       -14.1737      -10.0434       -5.0357
 -21.4659       -21.8015      -22.1405       -21.9207       -22.2642       -22.4286      -21.9416       -21.6707      -21.5173      -21.4057        -8.24935       0.51541      -7.8033       -8.06665      -5.60593      -1.47232
  -7.01363       -7.63397      -8.06726       -9.07218       -8.93002       -9.44092      -9.689         -9.85673      -9.47328      -9.65668       -0.453268     -7.24569      -4.0749       -5.54225      -3.53545      -6.4102
 -25.3492       -25.6534      -25.7893       -26.1295       -26.3525       -26.4505      -26.7545       -26.6541      -26.6417      -26.5672        -6.4914       -7.81586     -10.0953       -8.95516      -1.815        -9.67385
   6.24328        5.94829       4.82505        4.93405        4.15205        3.7229        3.63124        2.80226       2.54444       2.356          1.82216       1.75092       1.78722       3.40644       4.53681      -0.365968
 -17.4563       -17.7418      -18.0363       -18.564        -18.7413       -18.4777      -19.0769       -19.5164      -19.9304      -19.6615        -6.60751      -4.67045      -2.44032      -3.49225      -3.06669      -5.84694
   5.65686        4.69654       4.15101        3.45707        3.36892        2.78067       2.08657        1.34458       0.73022       0.0146145     -4.40513      -3.57337      -1.03507       4.66937      -5.1464        0.669259
   1.39785        0.527762     -0.157099      -0.352284      -0.971952      -1.44557      -1.54411       -2.34023      -2.31401      -2.74557        1.88457       0.140791      3.28681       5.13861       1.87543       1.95935
   7.27198        6.68738       6.45618        5.38949        5.17831        4.25895       4.02324        3.53462       3.05099       2.27358        8.80438       0.935937      7.72603      -0.564861      1.79133       5.76406
  -0.875646      -1.24971      -2.32641       -2.71336       -3.29953       -4.27988      -4.26642       -4.96469      -5.88119      -5.90287        8.57674       0.160348      6.10851       6.03156       7.50169       6.2483
  23.6382        22.5563       21.6594        20.5585        18.6885        17.6245       15.8829        14.919        13.6368       11.8196         5.15102       0.520188      3.09423       2.19426       4.04099      -1.76675
   5.79821        5.44465       5.65947        5.16939        5.4942         5.10627       4.88205        4.85936       4.80188       4.26455       -5.53204       3.14646       1.70691      -1.42609       6.8402        1.17796
  19.6805        18.8287       18.3584        18.0482        17.7538        17.3167       16.9198        16.193        15.6212       15.5683        12.5827        7.26642       0.574314      4.66031      -3.95154      -0.897483
 -11.0773       -11.5239      -12.1504       -12.9242       -13.779        -14.4245      -15.187        -15.7857      -16.0313      -17.2645        -3.49275      -8.79631      -0.0940846    -1.55623      -2.57503       2.71586
  19.7944        20.1632       19.0698        18.3293        17.4877        16.6357       15.9801        14.9805       14.1691       13.6942        12.3844       -2.35049       3.35461      12.9996        9.17394      12.817
  -8.04778       -8.36403      -8.61238       -9.00517       -9.21299       -9.46013      -9.75683       -9.59681     -10.163       -10.1712        -2.65867      -3.927        -4.07365      -1.72761       0.385016     -3.10041
  18.2604        18.1925       18.537         18.2055        17.9184        17.7169       17.1801        17.2331       16.7663       16.5706        13.1363       -4.00353       2.94498       0.0550761     0.58857       4.5742
  -6.01288       -7.12728      -7.88827       -8.20982       -8.83011       -9.25866      -9.90437      -10.6059      -10.8273      -11.0828         1.75315       2.65549      10.383        -0.509269      0.833249     -1.07465
  26.1056        24.7835       24.9008        24.2962        23.5918        22.7845       22.2227        21.519        20.8907       19.9464        18.8162       10.2495       12.384        10.9819       12.9873        8.64538
  13.6433        13.7226       12.7337        12.7401        12.0199        11.4881       11.1276        10.3442        9.61868       8.85538        3.46354      11.5588        3.58863      11.2661        2.03395      10.0692
  27.4604        26.8303       26.5784        25.7666        25.2184        24.5372       23.9916        23.5705       22.3984       21.4124         8.14693       8.20123       1.27541       9.38379       6.5768        3.53241
   6.74394        6.77654       6.43469        5.37062        4.80623        4.769         3.87063        3.20064       2.70926       1.70871        4.73253      -3.80599       1.88626      -5.15602       4.49068      -4.86586
  24.9549        24.8436       24.5847        24.0565        23.9408        23.5371       23.145         22.481        21.6813       20.9572         6.13268       5.96269       8.86973       7.40362       5.1518       17.5252
   7.76239        6.91295       6.53241        6.28497        5.95937        5.46409       4.78912        4.13665       3.67955       3.34253       -3.66963      -0.881653     -3.05283      -2.0732       -6.59392      -1.92002
  22.606         22.745        22.2043        22.7589        22.4881        22.2348       21.9305        21.3848       20.9757       21.0953        14.1978       -1.0566        1.57637      10.6675        9.17063       0.938283
   0.88177        0.837745      1.36787        1.9931         2.2542         2.14581       2.40382        2.46229       2.15645       2.2738         4.01897      -5.0985       -9.73304      -2.36184      -4.81042       1.80421
  22.1115        22.482        22.9824        23.2026        22.9047        23.0959       22.9543        22.5059       22.2947       22.3407         7.10206       1.74098       5.15433       6.34141       2.12409      -2.55803
  13.1204        13.2204       13.4525        13.3828        13.3608        12.9084       13.2102        13.0911       12.8304       11.8499         3.36247      -4.91156       5.70975      -3.38499      -5.80956      -2.4091
  22.5673        23.3888       23.037         22.8143        22.8843        23.0719       22.0757        22.1714       22.0246       21.2014         6.13972       1.45692      -2.35851       7.51628      10.8866        0.00453771
  -2.29561       -2.14964      -2.67627       -2.5103        -2.41701       -3.05783      -3.28617       -3.04244      -3.00593      -3.30606       -0.961963      0.790463      5.17221       1.3273       -0.689483     -2.65849
  10.7763        11.2755       11.4807        12.1965        12.7759        13.35         13.5464        14.1754       14.2551       14.6405        10.9083        4.01229       0.455681     -2.68519       9.71816       7.22295
   6.35023        6.05946       6.3357         5.98695        5.94495        5.90086       5.54066        5.25485       5.15586       5.13176        3.99223       2.5837        3.11611       9.77587      10.6964       -1.1436
  14.2207        14.4049       15.8079        15.9046        16.2943        16.5391       17.459         17.663        18.0425       18.111          4.71325      12.8334       12.1649       11.2993        5.84634       4.89975
  11.9991        12.0739       12.1242        11.6651        11.1313        10.8915       11.0893        11.0562       10.5675       10.437         -4.35954      -1.10821      -4.81823       2.05525       2.28357       3.29553
  10.7723        11.8428       11.7854        12.5124        13.0718        13.258        13.9823        14.0963       14.3014       14.8927         4.13453      -1.78281      -0.922333     -3.68416       1.03556       3.9679
   1.5469         2.14468       2.22449        2.63695        2.54708        3.08537       2.79858        2.99315       2.87149       3.19375        2.02988       1.51508       4.85875      -4.77576     -10.5754        1.04066
  18.1886        19.0907       19.5966        20.7179        21.452         22.3251       22.8161        23.2305       23.8704       24.0495         9.47028       4.78834      -2.28224      -1.74388      -3.97368       9.72992
  -0.562978      -0.826822     -0.105682       0.905056       1.02091        1.83824       2.25278        2.22467       2.88808       3.3699         3.38845       3.84814      -0.432692      5.77683       4.97842       3.6929
  13.0305        14.0072       14.6382        15.3831        16.1222        16.7389       17.8483        18.4368       19.4112       19.4843        12.3648       10.8185        4.58358       7.91308       9.39199       0.875585
  -2.96617       -1.7668       -1.30206       -0.817586      -0.410294       0.0628313     0.767041       0.753809      1.09351       1.64477       -7.62736       3.12349      -2.91826       1.08784       0.387195     -7.30382
   0.137353       0.860923      1.4807         1.75922        3.01959        3.21224       3.93102        4.58419       4.80934       5.32557        3.39832       7.05744      -4.82954      -0.543767      4.78569      -2.40331
   0.0110076      0.405567      0.666796       0.752288       1.39793        1.77864       1.20457        1.63158       1.44255       1.6047         3.72908       0.964215     -1.46619       1.39205      12.632         2.98361
  -3.18071       -3.13861      -2.0186        -0.603609       0.0149641      1.16966       1.92301        3.11373       4.17838       5.17521       -5.67065       3.63945      -5.31198     -10.1065       -9.1552       -4.91099
  -1.90359       -1.98598      -1.86826       -1.97318       -1.54791       -1.50606      -1.3655        -0.942964     -1.01143      -1.10714       -5.41506      -8.66403      -8.36715     -10.5749       -2.92989      -3.17482
  -2.25684       -1.16695      -0.950002       0.119851       0.651995       1.29233       2.09135        2.76762       3.36625       4.31832       -7.27651      -0.256303      2.52993       5.45778      -4.81477       1.72663
  -7.82866       -7.10528      -6.65111       -6.80204       -6.17757       -6.28562      -5.69565       -5.43162      -5.10113      -4.97352      -10.2605       -9.31154       0.558973     -1.03613      -8.31957      -9.07068
  -9.82521       -8.67747      -7.57184       -7.27105       -6.68599       -5.90078      -5.15734       -4.68331      -3.51873      -2.81709       -6.78979       1.24988       0.0511234    -3.12763      -2.35526       1.14269
 -10.2257       -10.332        -9.95101       -9.6494        -9.56982       -9.15395      -9.19084       -8.47004      -7.96307      -7.6878         0.3605        4.42343      -1.04358      -3.32284       4.32858       1.10164
   0.373581       0.9401        1.62209        2.15746        2.4444         3.207         3.82734        4.14039       4.87307       5.26402       -3.30293      10.1114        8.48051      -2.36976       4.03393      -2.79605
  -2.95439       -2.46591      -2.02184       -1.45502       -0.707151       0.227002      0.58322        1.13581       1.54091       2.18765       -3.62841       6.932         1.58607       2.43941      -2.08503       3.97752
  -8.42414       -8.14903      -8.08868       -7.23748       -6.46984       -6.08087      -5.85679       -5.18452      -4.70657      -3.80896       -2.33695       1.84988      -4.25355      -6.55917     -11.7913       -2.24227
  -9.52214       -9.18955      -9.07203       -8.59487       -8.2358        -7.66682      -7.19411       -7.08896      -6.82175      -6.0475       -11.5446       -8.12961      -3.71472       0.835241     -6.65446      -5.6689
  -7.96205       -7.91328      -6.93713       -6.15327       -5.67886       -5.08854      -4.16164       -3.14175      -1.92554      -1.16791        3.78815       3.32415       5.94294       1.86087       7.29231       4.57754
 -11.8936       -11.2401      -10.5632       -10.1447        -9.88886       -9.6208       -8.73814       -8.27703      -7.38833      -7.88741       -6.73843       0.111959     -0.415815     -5.62875      -3.01421     -12.098
  -7.02233       -6.52019      -6.14422       -6.14616       -5.10039       -4.3845       -3.89856       -3.00946      -2.87413      -2.51754       -3.39812       7.99158       6.877         0.778974      4.75719       4.7425
 -10.3753       -10.3397      -10.1527       -10.1392        -9.86304       -9.92753      -9.48202       -8.86555      -8.59933      -8.30009       -9.61798       4.69477      -6.09949       1.05348       2.59918       1.932
 -13.6273       -13.5252      -13.2428       -12.6354       -12.0059       -11.2546      -10.8864       -10.3211       -9.83826      -8.77139       -0.871207     -1.51231      -7.78225      -9.9068       -3.36872      -0.761406
 -23.2246       -22.7716      -22.9948       -22.4901       -22.3246       -21.9652      -21.7736       -21.8589      -21.7757      -20.8358       -11.1336      -12.2231       -9.52831     -14.2913       -5.27125      -8.64275
 -11.1868       -11.3843      -11.2729       -12.0209       -12.3533       -12.6078      -12.4502       -12.792       -12.4892      -12.096          0.144817     -1.78252      -5.15599      -0.957501      2.20063      -0.63101
 -14.9258       -15.1598      -14.8542       -15.0652       -14.8895       -14.5511      -14.4121       -14.0462      -13.8256      -13.5435       -12.102         2.94593     -11.4516       -0.813049     -0.305266     -4.7171
 -17.4976       -17.2267      -17.008        -17.0918       -16.9855       -16.5277      -16.2394       -15.74        -15.4764      -14.7337        -6.87175       2.41546       0.791686     -9.51314      -5.16971      -5.31846
  -7.24447       -6.74897      -6.57386       -6.03253       -5.56685       -4.65342      -4.13295       -3.35084      -2.77518      -1.96953        0.314615      2.85272      -0.147078      4.60946      -1.58876       1.9698
  -9.98919      -10.6141      -10.2551        -9.91762       -9.70634       -9.27692      -8.79803       -8.46991      -7.89235      -7.52662       -2.81265      -1.23025       5.21338       5.13134      -0.867329      0.282963
 -14.1396       -14.1737      -14.0537       -13.5289       -13.5093       -13.7167      -13.3925       -13.2763      -12.5883      -12.8612        -1.40763     -10.9846       -9.69747     -10.7615      -15.1294       -3.84323
 -11.5263       -11.2159      -11.261        -10.6381       -10.5632       -10.3828       -9.84027       -9.35978      -8.48113      -8.22209       -7.95988      -6.86448      -0.755671      2.84575      -4.20076     -10.4332
 -15.701        -15.9351      -15.9584       -16.8595       -16.6651       -17.1294      -17.1579       -17.1992      -16.8416      -16.6055         3.03097       1.2559        0.726349      4.4903        4.00053       0.325888
 -13.2529       -13.6691      -14.0158       -13.9474       -14.329        -14.4121      -15.1972       -14.9295      -15.2522      -15.3303        -7.20209     -10.6839      -11.7888        1.10453     -12.9419       -7.41847
 -15.3626       -15.4717      -16.081        -16.1199       -16.0471       -15.7402      -16.1788       -16.779       -16.8784      -16.4201       -13.3423       -7.35372       9.05212     -11.0754       -4.1663       -2.04997
  -8.36713       -8.84324      -9.32519       -9.99003      -10.3086       -10.8014      -11.2328       -11.7034      -12.1327      -12.7735        -6.90744       0.901481     -0.0544598    -6.74833      -1.95507      -2.40236
  -9.72029      -10.2244      -10.6718       -10.6896       -11.0921       -11.799       -11.8136       -11.7374      -12.0607      -12.306         -7.34534       5.91673       2.67089      -1.68445      -4.1113       -4.108
  -6.45671       -6.7113       -6.8211        -7.13528       -6.9288        -7.44753      -6.7236        -6.65383      -6.75993      -6.62479       -0.677723      1.83624       0.326111     -4.27803      -1.02216      -5.19364
  -9.32888       -9.30869      -8.50619       -9.04551       -8.95565       -8.75573      -8.4012        -7.87107      -7.3952       -6.99088       -7.30631      -4.69358      -0.74885      -0.54726      -6.94904       1.65131
   2.11026        1.01085       0.776389       0.181571      -0.219176      -0.417232     -1.29787       -1.39248      -1.79468      -2.45075        8.60621      -5.07095       2.0296       -7.59628      -1.11145       9.98115
  -8.13277       -8.66867      -8.80752       -9.39334       -9.96708       -9.57151     -10.4996       -10.8025      -11.4038      -11.8051         5.71228      -3.0987      -11.7671       -3.37803      -5.91136      -3.87041
  -5.15023       -5.07386      -6.0686        -6.08933       -6.87666       -6.99452      -7.63069       -8.17478      -8.51666      -8.8008         0.848032     -8.12583      -1.19827      -5.05764      -0.959586      0.00442924
   3.56854        3.11415       2.08372        1.64644        1.04944        0.130761      0.177442      -0.656214     -1.32407      -1.22196        9.49119      -2.04739       2.632         8.46234      13.5404       -1.70087
   5.37877        4.20959       2.94474        2.27169        1.6397         0.317962     -0.0634241     -0.98274      -1.90362      -2.27204       12.611        11.5193        7.36235      13.1167        4.00477       9.61523
  -6.9255        -7.68151      -8.3772        -8.56841       -9.33448       -9.89615     -10.3426       -11.1211      -11.3934      -11.6156        -4.42624      -4.5009       -3.29872      -0.241125     -3.96295       3.36603
   3.66967        3.66689       2.57487        2.06229        1.25807        1.06169       0.722386       0.242337      0.15454      -0.349759       7.50112       6.28286      13.4957        9.68425       9.26362       0.890473
  -1.96706       -2.12435      -2.5861        -3.00298       -3.74561       -4.2283       -5.12179       -5.15816      -5.70694      -6.45022       -2.68827      -8.73951      -3.76514      -1.12488      -6.2111       -1.64456
  -1.57416       -1.94615      -2.99698       -4.11348       -4.66832       -5.73825      -6.29253       -7.46491      -7.75831      -8.51043        0.650301    -11.4523        2.40394      -0.310286     -3.18535      -0.974517
  -4.95268       -5.32937      -5.81276       -6.78011       -6.92161       -7.44535      -7.60256       -8.12052      -8.27257      -8.58621       -0.475018     -1.38529      12.4033        0.436759     -0.805371      9.3752
  11.538         10.3765        9.99674        9.08608        8.13439        7.62965       6.59591        5.81229       4.8344        4.48137        4.23453       4.98858       8.24501      -2.49625       0.181907      7.27681
   4.1532         3.65491       3.4649         3.1352         3.09574        2.70956       1.98627        2.13589       1.56272       0.927732       5.29645      -1.21387       2.41667       0.455552      7.3726        6.8414
  11.6238        10.7464       10.4822         9.82072        8.78193        8.03241       6.97492        6.70011       5.63072       4.59934       -0.22867      -4.25397      -2.24719       4.47434       5.13548      -1.504
   0.610141      -0.026374     -0.717687      -0.744458      -1.21568       -1.95327      -2.70331       -2.98358      -3.50641      -3.67052       10.5802       -5.91369      -1.72433      -5.04284      -0.626591     -0.94239
   8.85409        7.70699       7.31956        6.68183        6.05476        5.04224       4.52494        3.60195       2.63149       1.51901        4.93968      -6.0274       -3.47799       2.52736      -4.48288      -3.55517
  -0.0378491     -0.182852     -0.499961      -0.246234      -0.707138      -0.850069     -0.640769      -1.35433      -1.49601      -1.46051        4.58828      -5.15042      -0.0615833     6.79313      -2.5609        6.78899
   0.543063       0.447299      0.399798      -0.362196      -0.571244      -0.994768     -1.19842       -1.54348      -2.13525      -2.50691       -8.2231       -5.65398      -7.78599      -3.43007      -5.18898      -6.53003
   4.86042        4.20114       4.21215        3.74092        3.1161         2.34545       2.41916        1.9114        1.44376       0.449839      -1.93876       5.73807       3.35183      11.3181        5.36598       2.58618
  13.7175        13.6152       13.0474        12.143         11.7418        10.9687       10.3534         9.68825       8.9186        7.96323        5.90571      -5.7906       -8.82412      -0.388955      5.09625      -3.9642
   0.991898       0.426821      0.167826       0.0696459     -0.708013      -0.928941     -1.13584       -1.98356      -1.61908      -2.44142        2.32245     -13.6403       -1.69098      -5.20709      -7.90794      -9.96039
  16.9925        16.3246       15.8625        15.7565        14.9881        14.8663       13.9469        12.7485       12.4549       11.777          7.65337      -4.69157       2.4725       -2.44346       0.756372     -4.96969
   4.77115        4.58042       4.2529         3.65112        3.70232        3.47365       3.03419        2.81245       1.91787       1.73082       -7.37832     -10.0343      -11.6548       -4.34124      -0.423468     -2.66507
  14.8099        14.7801       14.3103        13.9991        13.384         13.2435       12.7411        12.1335       11.6621       11.208         -8.67434       3.9567        8.55066       3.46542       6.67742       4.73439
  12.2144        12.6329       12.2823        11.9894        11.841         11.3062       10.8593        10.54          9.77216       9.83254        2.72047       9.69209      10.1467        6.21953       9.06382       5.63795
  18.7176        19.0431       19.0417        19.2937        19.712         19.6772       19.8132        20.378        20.063        19.8675         8.6617       12.7302       11.7414        8.45057       0.905887      9.87742
   3.99777        4.14372       4.24754        4.22215        4.30641        4.08381       3.51102        3.35055       3.62844       3.14145        5.97926       7.90648      -1.29797       5.67754       9.83392       2.79175
  17.1103        16.8371       16.39          16.5352        16.3649        16.1236       15.3525        15.2869       14.4018       14.3505        12.8856        9.17047      -1.85618      10.6417       -0.188777      4.33994
  13.1206        12.8941       12.7115        11.858         11.3908        11.0454       10.267          9.94834       9.18693       8.08138        0.235589     -3.08607      -4.26836      -1.40942      -3.59163       1.37776
  13.7598        14.0653       13.915         13.9996        13.8508        13.826        13.8081        13.7404       13.2289       13.3372        -0.945668     -3.30791       6.65503       7.25579       3.78558       5.32384
   7.9483         7.79033       7.74344        7.79367        7.7134         7.77504       7.76542        7.51992       7.53662       7.41629        1.80346      -0.98825       7.58896      -2.57421       4.98303       6.45769
  12.438         12.6483       13.1606        13.0289        13.2177        13.6468       13.7146        13.4546       14.1765       13.7628         1.79429       5.13749      -1.81762      -1.31715       5.5772        8.99961
   5.8242         5.89562       5.72264        5.83518        6.09433        5.49537       5.85933        5.57841       5.41927       5.26378       -4.95719      -0.259643     -8.79609      -4.93452      -5.92819      -6.89124
  18.8077        18.4          18.0432        17.9994        17.3746        16.7654       16.6721        15.9954       15.1404       14.4342         4.51382       2.52262      -4.14909       1.61411       1.68734      -0.856675
   3.68893        3.85192       4.08216        4.56175        4.76172        5.20236       5.40371        5.37236       5.36666       5.0635         7.93161       4.134         2.26067       6.1925        4.99075      -0.00662215
  14.8913        15.0269       15.3471        15.3844        15.8471        15.7873       15.8182        15.971        15.9602       15.962         -1.87228       1.88472       2.75993       2.08188       2.62316       1.18547
  -0.820348      -0.613602      0.05185        0.0228829      0.638649       1.25357       1.12878        1.53658       2.0492        2.41356        2.10382      -2.88976       3.01519       1.19445       6.83958      -5.45434
  14.4187        14.9749       15.68          16.1566        16.321         16.715        16.9743        16.9189       17.3875       17.6964         1.92741      10.677         5.51789      10.5432        9.72151       7.0626
   5.4228         6.01961       6.49369        6.94975        7.06701        6.9467        7.42193        7.4225        6.94053       7.50139       -5.24171       3.78103      -3.22874      -0.205367     -3.25879       0.622505
   3.66958        4.36817       4.68804        5.40132        5.75236        6.05818       6.94774        7.64736       7.72425       8.30274       -1.67302      -5.81689      -5.78846      -3.79498      -0.0937795    -5.08793
   7.30796        7.61794       7.86256        8.59216        8.50948        8.61301       9.32479        9.65245       9.79333      10.3696        10.2237        5.1392       11.9462        3.30584      10.7666        9.05219
   2.27671        3.12203       3.68439        4.21455        5.56436        6.02753       6.21885        7.46318       8.24088       8.65403       -0.981411     -7.88629      -4.09148      -4.90081      -4.63209      -2.06975
   9.49879       10.4366       11.109         11.2079        11.9186        12.8072       13.012         13.5997       14.4464       14.8242        -4.47699       8.36194       4.61395       0.0443996    -4.69157       2.7101
   6.51995        6.92181       7.66813        8.63551        8.79252        9.38107      10.0722        10.2958       11.0554       11.2172        -2.05854       5.9601       -4.54076      -1.83153      -2.52755      -0.649383
  -2.36326       -2.08669      -1.79864       -1.55125       -1.09732       -0.387081     -0.299137      -0.273963      0.0314205     0.251933      -2.51166       7.12423      -7.56456      -3.28662      -0.225601     -1.06819
  -1.6917        -0.988879     -0.315425       0.0494084      0.802118       1.21613       1.75708        2.3129        3.13476       2.87318        1.90376       4.55478      -2.37631      -0.0127831    -4.43412      -2.86133
   0.0910353      0.579978      0.324322       0.928925       0.925445       1.09988       1.1888         1.20189       1.17016       1.19916       -0.24415       1.36731      -0.823632      3.00004      -1.63584       1.18023
   6.57142        6.95872       7.25897        7.64603        7.82744        8.84286       8.7924         9.16575       9.43276       9.82975       -0.549996      2.73717      -0.987973      0.998852      6.76665       2.24496
 -11.5229       -11.2999      -10.9224       -10.7465       -10.2235       -10.2973       -9.83917       -9.42821      -9.57273      -9.08081       -6.44448      -3.04215      -0.486175     -2.07612      -2.84985      -5.41208
   0.795763       1.44218       1.86291        2.41392        2.98718        3.68497       4.3575         4.36609       4.87431       5.58602       -3.07631       8.11581      -0.333881     -3.05534       8.28819      -8.48261
  -5.83325       -5.80449      -5.05332       -4.88026       -4.1572        -4.13426      -3.56546       -3.22647      -2.94901      -2.56834       -6.04129       3.22491       3.34297      -4.53697       2.35348      -6.43795
   1.24463        2.15781       3.20573        3.59242        4.73674        5.28795       5.68427        6.32361       6.96343       7.82908        5.05254       0.70731      -4.67267      -3.9297        1.66628       2.14943
 -11.058        -10.0485       -9.08628       -8.55214       -8.30823       -7.39733      -6.52212       -5.66793      -4.9631       -4.07178       -2.55784      -5.57401      -9.27393      -4.51216      -7.54681      -5.66383
  -0.790561      -0.88519      -0.536735       0.0305241      0.119299       0.105365      0.690234       1.20967       1.14023       1.93672        1.37118       3.68982       4.79005      -0.180041     -8.93585      -1.61526
  -3.88129       -3.85798      -3.41191       -3.08521       -3.13202       -2.46933      -1.94476       -1.53747      -0.939338     -0.475968       1.28748       5.31524      -3.35751       2.77997       1.06043       5.08248
  -2.13251       -2.04883      -1.59986       -1.57488       -0.948107      -0.289349      0.0859557      0.816375      1.19049       1.67202        1.79392       4.79577       6.65045      -0.203838     -3.35053      -0.619803
   7.04367        7.17804       6.96105        7.5072         7.557          7.66488       7.57042        7.69019       8.12933       7.5863        10.203         7.14654       5.51206       9.26163       7.47954       7.11734
  -7.33346       -6.82952      -7.09567       -6.69224       -6.25002       -5.9985       -5.75055       -5.582        -4.57005      -4.69305       -0.925395     -4.43558      -3.08209      -1.40416       6.23424      -2.41364
 -16.3646       -16.1263      -15.784        -15.2891       -14.5647       -14.2377      -13.7696       -13.3627      -12.5015      -11.995         -4.04245      -5.07559      -3.47825      -6.9647       -8.52613      -5.27336
 -12.8396       -12.257       -11.1233       -10.6428        -9.92582       -9.19684      -8.04357       -7.06064      -5.9656       -4.77294       -3.51941       7.10888       1.89318       6.08488      -0.965779     -3.15177
  -8.41356       -8.0601       -7.50268       -6.89656       -6.09231       -5.28133      -4.54322       -4.01702      -3.15809      -2.19756        3.20741      -0.239842      2.60393      -5.71279      -4.73502      -5.74064
  -5.21588       -4.86457      -4.56559       -4.16118       -4.1924        -3.82462      -3.5612        -3.24241      -3.24905      -2.69309        0.204789      4.69054      -2.22005       2.23975       2.50081       5.42444
 -12.5423       -11.6275      -11.2265       -10.6484       -10.1561        -9.26959      -8.96858       -8.18889      -7.47623      -6.91042       -6.01883       8.63797      -8.77822       0.65329      -0.391061     -6.29329
  -9.65557       -9.07466      -9.06616       -8.27731       -7.80441       -7.5188       -7.40815       -6.58023      -6.53035      -6.33007       -0.925858      6.1156       -2.88915      -8.98029      -1.39199       2.07321
 -11.9059       -11.5433      -11.8459       -11.3873       -10.9502       -10.6088      -10.3182        -9.52452      -9.59088      -9.04078       -3.33248       2.35927      -6.37863      -3.88962      -5.4984       -6.40348
 -16.0001       -16.0666      -15.8329       -15.841        -15.8022       -15.2231      -14.9726       -14.4106      -14.2416      -13.8324        -4.09044     -12.7595       -3.35018     -12.7816       -5.14073      -2.55967
  -6.12615       -6.56956      -6.66702       -7.23835       -7.42078       -7.88585      -7.96665       -8.10035      -8.37354      -8.54052        1.15696      -1.67987      12.0458       -1.19856       4.75266       2.00127
  -8.49142       -8.55762      -8.86262       -9.19765       -9.85461       -9.76385      -9.78943      -10.4605       -9.91095     -10.0237        -0.870738     -1.695         1.62749       1.6845       -4.60062      -4.59253
  -8.80349       -8.87812      -8.631         -8.73164       -8.57833       -8.44242      -8.4697        -8.2016       -7.78943      -7.89382        1.30787       4.0253        2.04402      -1.58777      -1.25298       1.92995
  -3.80066       -3.82299      -3.84617       -3.915         -3.60872       -3.77348      -3.48464       -3.14642      -2.87671      -2.22918        2.17515      -1.57678       0.315666     -1.54654      -3.48649      -3.76194
  -8.05272       -8.53621      -8.72206       -8.19606       -8.18532       -7.9729       -7.71549       -7.71085      -7.52332      -7.38363        4.16519       4.67618      -7.6575       -3.72405      -6.16221       4.54425
  -2.0071        -2.24983      -2.23561       -2.47856       -2.47077       -2.71531      -2.60265       -2.43758      -2.76382      -2.54843        2.46286      -3.55505       3.16283       2.54103      -0.637139      1.23574
  -9.7575        -9.97329     -10.0464       -10.5724       -10.7741       -11.1614      -11.3794       -11.5264      -11.6633      -11.6135        -3.28018      -4.86981      -1.799        -4.13694      -3.54533      -5.21435
  -6.78961       -6.89718      -6.98963       -7.03688       -6.8259        -7.04566      -6.98474       -6.87252      -6.62317      -7.01095        0.474168      2.82189       3.35756       0.504398     -1.28387       5.87861
 -16.3891       -16.5255      -16.6367       -16.8673       -17.0003       -17.2008      -17.3161       -17.5498      -17.6614      -17.2716        -1.97927      -6.91534      -3.33279      -6.83507      -4.03089      -5.75721
 -13.0235       -13.6562      -14.0045       -13.837        -14.3278       -14.2332      -14.1771       -14.448       -14.6897      -14.1027         1.4113       -3.29261       3.16332       2.53926       0.193382      6.18434
  -9.50034       -9.62595      -9.57718       -9.80428       -9.91251       -9.71871      -9.76194       -9.71371      -9.56444      -9.5843         4.97218      -5.2189        5.15865      -1.25288      -3.01988      -5.51892
  -5.43162       -5.70953      -5.91209       -5.95225       -6.13082       -6.3927       -6.53579       -6.6678       -6.66506      -7.02439        8.22946       1.26479      -3.80652       0.593588     -0.941299      5.10194
 -13.8693       -14.0261      -14.3927       -14.5886       -15.0693       -15.1024      -15.388        -15.2325      -14.5849      -14.9239        -7.34684      -5.55976      -8.54455     -12.6475       -4.49172      -3.93948
  -3.26886       -3.43466      -3.21991       -3.73615       -3.50398       -3.75077      -3.78109       -3.86627      -3.5922       -3.63134       -2.55657      -1.36418      -3.38366      -4.55666       0.902797     -4.69474
  -4.8469        -4.91578      -5.2938        -5.16737       -5.15865       -5.37562      -5.36734       -5.35155      -5.77239      -5.54852       -8.46058       2.40071      -1.13094      -0.544812      0.228033     -1.84212
  -2.92125       -3.5164       -4.116         -4.81651       -5.28723       -5.66343      -6.24573       -6.79457      -7.3546       -7.52818       -5.68276      -7.08193      -3.13513       0.521055      0.837428     -4.00088
  -1.54329       -1.85394      -2.5944        -3.31582       -3.61437       -3.88468      -4.71536       -5.00495      -5.79558      -6.04353       -1.10495      -0.543748      6.28778       9.44765      -3.51229       5.16909
   3.81814        3.19408       2.27279        1.47727        0.660906       0.102795     -0.738713      -1.46642      -2.3293       -2.84298        6.20398      -5.44162      10.4795        2.29011       1.01814       1.35135
  -4.97276       -5.53985      -5.62813       -5.81077       -6.25317       -6.3495       -6.10177       -6.54139      -6.6445       -6.79331        7.58808       1.81467       4.62362       9.26912       3.0992        5.08531
   5.61665        5.13371       4.66536        4.48824        3.97476        3.63315       3.36224        2.87157       2.60703       2.28394        4.16654       2.88007       5.7681        9.88292       5.35478      -0.65069
  -3.57831       -4.4293       -4.85121       -5.40046       -6.27402       -6.71031      -6.95356       -7.73838      -8.0032       -8.16084        3.7166       -0.323188     -1.40714      -1.58907      -2.13173       5.89067
   2.39644        2.20528       1.54148        1.29022        0.699411       0.325995     -0.193958      -0.679161     -1.03046      -1.52371        2.35583      -1.70408       0.889316     -3.79707       1.29503      10.3459
   1.46632        0.982196      0.675773       0.0112395     -0.231026      -1.27638      -1.86663       -2.02549      -2.27413      -3.00049       -1.30439      -4.57378      -5.59922      -2.20638       2.27802      -1.1478
   7.56541        7.20953       7.0866         6.76574        6.86944        6.28331       6.18676        6.01079       5.77713       5.49328        0.0898014    -4.50843       4.1118        3.54157       5.79771       6.43133
   4.39503        4.07998       3.46535        3.27421        3.35484        2.64838       2.10141        1.87108       1.55391       0.80703       -9.43318     -11.3096        0.334796     -0.310838     -0.064994     -9.50377
  -3.11194       -3.42623      -3.91679       -4.62084       -5.1372        -5.2666       -6.00343       -6.31651      -6.89555      -7.32005       -4.96785      -5.24529       2.91346      -8.89216      -4.42337       1.23281
  -6.73597       -6.60209      -6.92769       -6.85388       -7.11755       -6.68778      -6.58004       -6.72077      -7.00254      -6.8217        -5.9585       -2.29538      -1.83035      -7.34472      -7.275         3.67399
   4.4087         3.8021        3.80265        3.22658        2.44811        2.13435       1.71622        0.993751      0.558636     -0.131556      -4.24138      -3.39552       0.793727      0.982263     -7.63458       4.39657
   1.32267        0.982748      0.771799       0.681652       0.283357      -0.156541     -0.16766       -0.22788      -0.601477     -1.0464        -1.66008      -1.33965       3.58686       3.6678       -1.44991       1.12042
   8.44237        8.20532       7.92802        7.60873        7.56831        6.67878       6.46328        6.22473       5.80445       5.27258       -0.0666441    -6.46         -0.718606     10.473         9.04829      -4.75739
   5.62051        5.12764       4.56238        4.20074        3.69351        3.01071       2.39661        1.81305       1.26811       0.853563      -5.39549     -13.5565       -1.33137       2.11717       3.96875      -3.62189
   2.30212        1.40816       0.757319      -0.262991      -0.885932      -1.4096       -2.35923       -2.86237      -3.89376      -4.27144        1.58296      -2.37475       5.49069      -1.21893       0.916715      4.31932
   4.9527         4.49044       4.55897        3.78547        3.30497        3.08999       2.70576        2.00795       1.48152       0.899312     -10.4139       -5.9004       -1.78052       2.86442       0.568876     -1.51373
   4.43329        4.07745       4.33524        3.80649        3.51997        3.43777       3.43194        3.15777       2.84264       2.95469       -6.55464       1.14287      -4.29553       2.36943      -5.73811      -2.1848
   6.45949        5.78652       5.02331        4.72222        4.30675        3.54117       2.88602        1.99502       1.79571       0.828197      -1.83044       2.09727       3.05857       1.94257       3.87358       4.04286
  13.6827        14.2412       13.3045        13.7219        13.3928        13.0604       12.7734        12.4241       12.2749       11.8851         3.36719       0.587394      7.92413       6.16173      14.2219        2.2082
   6.20838        5.99853       5.61015        5.51603        5.25506        4.79362       4.47467        3.96625       3.63827       2.96646       -0.0641479     4.63177      -0.78436      -5.82301       3.53242       0.677115
   4.15534        3.9652        4.14628        4.26988        3.44674        3.91861       3.44173        3.20744       2.94973       2.73438       -3.2405       -4.14699       1.96495       3.63628       3.54089       0.857773
   5.87961        5.9725        6.40564        5.87599        5.74265        5.93342       5.93327        6.09608       5.63261       6.00314       -0.797792      3.51565      -0.939809      5.70183      -3.89016      -0.380027
  12.8664        12.75         13.0822        12.7598        12.9386        12.8712       12.5175        12.4712       12.2023       11.9472         1.33528      -1.70183      -5.89212      -3.5772        0.798966     -0.4502
  11.1501        11.3414       11.2416        11.2951        11.4226        10.9489       10.8669        10.7484       10.0877        9.99409        1.70696      -0.663463      3.93075       3.64966      -1.10267       8.94389
   5.25742        4.93596       4.64417        4.31423        4.51124        4.12115       3.97495        3.58283       3.94346       3.18632       -3.09406      -3.7519       -8.09241       1.55402       0.0639038     1.6614
   9.66111        9.66176       9.23163        9.36785        9.2318         8.81432       8.43652        7.99973       7.77398       7.26465       -1.13539       2.38707       4.44251      11.143         2.20389       1.67289
   6.79903        6.72821       6.46916        6.26996        6.06017        5.93113       6.14868        5.97354       5.87569       5.76232       -1.15962      -2.52185       3.63389      -5.20766      -0.901243      0.512906
   1.49727        1.6521        1.27585        1.50809        1.15918        1.53532       0.826692       0.954535      0.804524      0.898033     -11.2348       -4.47552       0.0759936    -2.02739      -0.35134      -5.81861
  10.0497        10.7245       10.5539        11.0336        11.0673        11.1046       11.2781        11.351        11.0938       11.0613        -5.00842      -5.85299      -5.85225      -0.320606     -7.12053       2.91167
   1.82224        2.34551       3.01737        3.05336        3.31276        3.68205       3.95761        4.17038       4.4999        4.15838       -3.33684      -7.79349      -6.15375      -7.43542      -7.87227     -10.9853
  12.9181        12.9264       13.3857        13.6965        13.676         12.9929       13.2853        12.9          12.8195       12.5969         2.18138      -3.01267       1.31968      13.0069       -0.594888     -1.16283
   2.70908        2.52677       3.03946        2.61184        2.96383        2.61262       2.70325        2.30651       2.36363       2.08939       -6.33191      -2.13131     -10.2006       -3.31943       1.37977      -2.25828
  16.1593        15.7415       15.6678        15.26          15.0716        15.188        14.5736        14.3062       13.7548       13.8251         1.08155       9.17835       4.09898       4.07034       7.59926       1.17257
   6.68504        6.75752       6.63602        6.5249         6.51093        5.95869       5.99391        5.79551       5.31635       5.11952       -5.58387      10.6092       -0.11623       2.60259       1.63167      -4.26436
   4.05936        3.95223       3.26117        3.56587        3.43547        3.12545       2.82722        2.86187       2.96029       2.06216        0.310694      5.55011       1.80684       1.48191       5.55058      -8.64109
   6.37026        6.70195       7.01537        7.80664        8.19447        8.37504       8.64128        9.10676       9.18525       9.6152        -2.16119       3.85777       5.99308       0.257673     -1.5584        3.42249
   0.0105381      0.667634      1.36654        1.84436        2.26571        2.9264        3.73718        3.72876       4.19094       4.25139        8.82138       3.98551      -4.31213      -2.55389      -0.165732      7.4633
  -1.36844       -1.36501      -1.64339       -1.84937       -2.25447       -1.51409      -1.76181       -1.64402      -2.00657      -1.30008       -3.18058      -3.12306       1.38887      -6.64777       5.75153       6.6418
   2.76874        3.25781       4.07788        4.23633        4.48693        5.07992       6.01195        5.94785       6.50301       6.8677         1.40394       3.17904      -2.30884      -0.276582     -7.14669      -0.234818
   6.82811        7.39443       7.44681        7.44857        7.38928        7.75186       7.41234        7.39586       7.51052       7.37344        4.94419       8.59068      13.3827        7.69713       7.38742      -8.1559
   7.52184        7.99671       8.57694        8.98489        9.53248        9.72145      10.2408        10.9455       10.8553       11.4124         8.54819      12.967         2.70377       3.02055       3.99501      -5.02314
   1.73954        1.96689       2.79875        3.23855        4.40973        4.40555       4.6531         5.29119       6.04483       6.25634        5.28981      -2.49269      -5.11445       3.27455       3.61829       6.86382
   2.59654        2.73141       2.97004        3.58636        4.17172        4.51641       4.69927        5.22694       5.47909       6.37685        3.49635       4.06877      -5.67532      -1.16281       6.4381        3.46824
   2.55283        3.04015       3.89394        4.32973        4.97321        5.36788       6.50789        6.71649       7.67834       7.96643       -3.92012       1.95936      -9.19262      -2.55678      -0.641187      3.01983
   1.69463        2.39365       2.49639        3.51543        4.00754        4.49443       4.87636        5.57831       5.96435       6.70582        3.31357       6.22137      -4.49637       7.59368       3.8966       -0.870744
  -0.579694      -0.108709     -0.382888       0.350003       0.45863        0.863632      1.37503        1.40884       1.82768       2.00046        4.43824       1.10875       1.24886       0.876247     -9.88165      -7.94041
   2.19717        2.93509       2.98173        3.17684        3.53805        3.99632       4.06436        4.77699       4.80692       5.02148        9.20794      15.6963        8.36733       5.6533        1.75001      -4.03348
  -6.45206       -6.29525      -6.44558       -6.48087       -6.65182       -6.65159      -6.93494       -6.88292      -7.07486      -7.04947       -4.90019      -6.32649     -14.6381       -4.49901      -5.0301       -5.64966
   3.85058        4.02541       4.53969        4.77307        4.72916        5.28644       5.6433         5.76633       6.20784       6.33179       11.3201        5.28945       3.79163       3.10187       6.83897       3.59332
  -2.18268       -1.88043      -1.04342       -0.664264      -0.341881      -0.0335005     0.570464       0.995268      1.08883       1.64871        7.02076       0.481438     -3.55901      -2.35019       5.12016      -1.94111
  -1.23358       -0.931696     -0.667561      -0.377519      -0.258822       0.0698992     0.513854       0.862469      1.0029        1.03267       12.2183       11.4046        1.61324      -2.30252       0.290774     10.4021
  -1.36368       -1.53754      -0.795734      -1.20511       -0.623079      -0.389495     -0.430405      -0.0818581     0.150237      0.494522       8.27015       8.09542      10.5149        2.31826       2.75997       1.87755
  -7.41543       -7.45299      -7.45466       -7.59608       -6.82809       -6.66554      -7.00376       -6.90407      -6.22198      -6.22996       -4.8931        0.150386    -11.2968       -8.13936      -3.47601      -8.21602
  -8.35403       -8.52085      -8.17634       -7.83846       -7.70659       -7.46961      -7.12488       -6.79618      -6.13897      -5.64453       -3.42395      10.1048       -2.36249      -5.40041      -4.80985      -9.74236
  -0.385416      -0.0835228     0.0387475      0.953394       1.06844        0.932385      1.3365         1.51829       1.49113       1.77269        0.363836      3.05404      -8.21379      -5.78553      -0.511062      7.92201
  -2.19958       -2.054        -2.58264       -2.29368       -2.53184       -2.35897      -2.40137       -2.21805      -2.2959       -2.47646        3.06585       0.0885627     4.83044       4.01638      -0.461066      7.52887
  -3.70957       -3.53298      -3.00194       -2.41927       -2.15521       -1.86174      -1.22059       -0.662224     -0.437455     -0.228023       9.76574       1.36248       7.6795       -0.105551      0.109026     -1.89225
  -4.15259       -3.31373      -3.05914       -3.3838        -2.71272       -1.9884       -1.67187       -1.10784      -0.583929     -0.377468       6.48051      -0.81776     -11.7639       -7.13633      -1.95474       1.86629
  -5.08612       -4.7812       -4.30947       -4.11389       -3.38578       -2.75496      -2.22641       -1.67615      -0.75892       0.127797       6.63597       0.941613      4.30761       1.30466       1.30931       4.15138
  -9.03581       -8.71108      -7.96196       -7.5668        -7.08331       -6.53215      -6.21822       -5.47676      -5.05855      -4.45848       10.7973        8.24232       4.05471      -5.0676        0.432801      1.53359
  -7.09858       -6.83662      -6.88013       -6.50414       -6.62137       -6.07628      -5.97613       -5.62007      -5.47402      -5.46924        2.16405       3.20871      -7.47552      -8.03597      -1.18837      -1.67717
  -0.730296      -1.05012      -1.07657       -0.807209      -0.88552       -1.34563      -1.56269       -1.8253       -1.91276      -2.13313        8.29832       8.48058       8.23817       8.2182        1.18566       0.400242
 -10.5505       -10.2045      -10.1205        -9.6144        -9.39211       -8.58072      -8.30099       -7.79719      -7.35938      -6.64802       -1.97203      -7.43138      -7.1498       -4.42534      -2.1023      -12.4587
 -13.1829       -12.507       -11.8037       -11.4716       -11.2722       -10.6178       -9.67915       -9.5482       -9.01         -8.14988       -5.00722      -0.866799     -5.12174      -3.46371       1.46664      -7.42287
 -10.4101       -10.2821       -9.65433       -9.65627       -8.93335       -8.74068      -8.51062       -7.86777      -7.58554      -6.65538        5.04012      -2.96494       6.44919       0.897465     -2.67273       2.48689
  -0.585364      -0.512391     -0.515474      -0.705457      -0.572321      -1.07616      -0.954444      -1.11378      -0.961954     -1.11622        8.56769      -0.0188631    -1.4707       -2.56626       1.62075       2.30689
  -0.982588      -1.34718      -0.767063      -0.891628      -0.606414      -0.835226     -0.775209      -0.419851     -0.417354     -0.746857       5.52018       3.89824      -2.22055      -1.33091      -9.78503      -2.61679
  -3.08975       -2.70837      -2.50406       -1.88334       -1.42983       -0.720775     -0.181825       0.447001      1.16377       1.86843        1.60278      -0.287776     -5.07977       0.393998     -1.98746       5.03916
  -1.10295       -1.06226      -1.73259       -1.4203        -1.73146       -1.92126      -1.55859       -1.91207      -1.91807      -1.76096        6.786         1.47753      -2.61204      -2.68102      -7.63962       5.15756
 -14.5255       -14.6837      -14.7252       -15.0313       -14.8142       -14.7128      -14.8139       -14.5261      -14.7978      -14.4198        -2.49387      -5.53038       1.16385      -2.24977     -10.0832       -6.38228
  -5.98051       -5.87792      -6.19695       -6.12286       -6.74853       -6.91459      -7.05622       -7.3317       -6.78867      -7.16544        6.77401      -4.88931       5.94136       0.116433      1.7146        5.02304
  -7.00367       -6.90038      -6.90637       -7.34828       -7.20053       -7.23478      -7.28993       -7.4635       -7.16694      -7.1291         3.67247      -1.45664      -0.168699     -5.2798        0.102442     -7.23353
  -6.60076       -6.85126      -7.22086       -7.11233       -7.58071       -7.12748      -7.56919       -7.26371      -7.02229      -6.76044        3.38708      -5.12854       5.83685      -5.40858       3.87594      -1.93511
  -1.97547       -1.93084      -1.72606       -1.64704       -1.45577       -1.67783      -0.947691      -1.12338      -1.0098       -0.642304      -7.06476     -10.7013       -2.45265     -12.3373        2.86185      -2.26222
   1.55204        1.11959       0.977604       0.725036       0.705339       0.462014      0.673476       0.435292     -0.143731      0.0858341      2.33714       6.05295       4.15304       7.24447       8.78438       0.830656
   2.22137        1.61875       0.89233        0.612687       0.403428      -0.282312     -1.1899        -1.25208      -2.09941      -2.52798        0.280512     -0.0360823     5.55802      -2.77011      -2.14082       4.75755
  -3.22843       -3.10755      -2.93189       -3.27076       -3.10322       -3.19294      -3.05779       -3.45316      -3.12787      -3.27154        3.00339       1.93692       3.73866       3.37129       4.25646       7.98447
 -11.8512       -12.4502      -12.3057       -12.2987       -12.7643       -12.0271      -12.4317       -12.3944      -12.0447      -12.3477        -4.82683       4.27532       6.07576       1.23817      -2.62234       0.453959
  -4.79341       -5.05982      -5.30546       -5.83511       -5.59431       -5.74728      -6.00057       -6.28447      -6.04964      -6.1228        -1.27543      -1.69444       1.97047      -2.47435      -3.33299       0.164258
  -4.54315       -4.90166      -5.35048       -5.9042        -6.46037       -6.57228      -6.73964       -6.86864      -7.59357      -7.79793       -0.50297      -3.7536       -0.223704      1.28812      -2.46977     -10.2877
  -2.7323        -2.58967      -3.2356        -3.14635       -3.45261       -3.55552      -3.72138       -3.67151      -3.90293      -4.25966       -6.34222      -5.61602      -3.75486       0.421444     -1.97061      -2.4174
  -7.62178       -7.02357      -7.18376       -6.91171       -6.78428       -7.02641      -6.74122       -6.41971      -6.40201      -6.29271       -8.82701      -5.68199      -2.6357       -3.17801      -3.66423       4.53717
  -5.88477       -6.04926      -6.59098       -6.29263       -6.96729       -6.99913      -6.95639       -7.24121      -7.23497      -7.299        -10.8378       -7.32834      -0.330249     -4.71974      -1.50616      -0.818476
  -5.46393       -6.2639       -6.39508       -6.64398       -7.0227        -7.5132       -7.63143       -8.24195      -7.83212      -7.85915       -6.37478      -9.61736       2.93049      -0.566964     -1.79845       7.6987
   0.0766888     -0.742067     -0.389402      -0.942854      -0.998185      -0.892018     -0.947739      -0.986581     -1.01495      -0.816324      -3.73692      -2.55472      11.2204        5.15009       3.3263        7.84469
   7.40364        7.08232       6.64918        6.49328        6.3741         6.17038       5.84215        5.46787       5.13706       4.89144        1.23292      -0.686879      7.869         6.09188       4.10977      -1.98336
   5.13794        5.36017       5.32001        4.80773        4.6296         4.16646       3.81818        3.93308       3.4389        3.14245        3.12799       4.75459      12.6858        9.1167        3.92654       8.38953
  -8.08775       -7.8883       -8.03261       -8.20891       -8.24945       -8.4299       -8.24801       -8.42578      -8.73686      -8.62297      -13.555        -3.84136     -11.0538       -7.13969       0.835128     -3.33109
   0.690471       0.0598173     0.205985      -0.545188      -0.842375      -1.45712      -1.99137       -2.34681      -2.92716      -3.44133       -8.56215      -1.39887      -0.624384      0.0340953    -0.731695     -2.57624
  -2.98567       -3.2426       -3.66695       -4.46364       -4.822         -5.25649      -5.61863       -6.12773      -6.33909      -7.15036       -5.34036      -9.75854      -6.55828      -0.558327     -9.26041      -2.34566
   4.08853        3.31648       2.99317        2.44045        2.10838        1.67905       1.06951        0.608695      0.237689     -0.261495      -3.94304     -10.8802       -5.00887       3.33253      -3.00904       0.256718
   0.0415435      0.0175926    -0.177391       0.0328341     -0.187618      -0.219226     -0.736137      -0.432196     -0.303384     -0.810594      -2.39706       1.42773      10.9055        1.74289       0.174552      4.31788
   9.51848        8.95244       8.27141        7.81014        7.41472        6.82245       5.94839        5.81868       5.26386       4.94681       -6.1385       -1.891         2.96291      -4.07891       4.35317       1.50847
   1.16778        0.25341      -0.00359826    -0.639887      -1.32953       -1.73048      -2.54817       -3.0334       -3.58845      -3.56255       -7.66887      -1.13382       5.49346      -3.6009        0.135221      3.8932
   3.51912        3.68156       2.88489        3.26024        2.98839        3.03872       2.88335        2.56286       2.36992       2.38735       -5.42631      -5.18991      -6.29926      -0.175316     -8.24073      -0.933513
   0.479604       0.486457      0.59494        0.285409       0.262958       0.132479      0.422916       0.111251     -0.384072     -0.539119     -14.5416       -3.74173       5.08928       7.67873       1.60949      -4.87019
  -1.21727       -1.22561      -1.45034       -1.36872       -1.64381       -1.75086      -1.5343        -2.20452      -2.26832      -2.54384       -7.54861      -9.63054     -10.8823        0.865648     -2.10849      -3.59107
   3.98766        3.60382       3.58824        3.36261        3.18967        2.62462       2.55008        2.41536       2.07674       1.48814       -7.90331       2.28585       1.16224       0.668197      3.65759       7.75967
   4.22062        3.50273       3.44737        2.54406        2.07915        1.48833       0.930277       0.577786     -0.134493     -0.716888     -14.1301       -7.53573      -2.22009      -1.65738      -3.59841      -0.612009
   7.62501        7.35981       6.89796        6.47413        6.15189        5.71736       5.12278        4.67992       4.46175       3.79382       -8.99796      -3.02414       8.33095       3.16522       3.75202      -1.76713
   2.69561        2.62653       2.36661        2.40031        1.91585        1.78794       1.49087        1.10889       0.776828      0.580335      -7.13204      -9.69884       4.68747       2.18651      -4.03857      -6.58556
   0.23133        0.309931     -0.0539201     -0.307581      -0.448012      -0.558612     -0.515049      -0.869247     -1.1244       -1.13014       -4.76854     -13.5049        6.20832       2.15398      -4.35639      -4.2381
   2.42109        2.50803       1.72915        2.21702        1.77246        1.76795       1.52885        1.42969       1.3238        1.03049       -1.78733      -5.72298      -2.022        -0.46733       3.84758       5.23739
   2.4736         2.32103       2.48234        2.29798        2.54941        2.41524       2.74819        2.44573       2.62575       2.63701       -2.93362      -4.42227      -4.74651      -1.43316       2.19382       1.77035
   0.635732       0.438955      0.393377       0.255468       0.421235       0.249074      0.32654        0.0714863     0.210098      0.0972487      6.32826      10.6837        5.93225       9.50993       3.30411       1.44089
   4.14811        4.22379       3.95931        4.07507        3.95668        3.6746        3.28712        3.38043       3.1466        2.91418       -3.29187       5.18069       2.58299      -2.6152        4.21604       2.04584
   3.11141        2.91484       3.25362        2.88491        2.69821        2.75402       2.52822        2.14223       1.85653       1.70392       -3.46757       1.65234      -7.12386       0.0706012    -2.86402      -5.03206
   5.94778        5.97838       5.34377        5.7038         5.14764        4.9448        4.68237        4.39106       3.64965       3.37447       -4.64076       0.829993      0.255284     -0.0266097   -10.7278       -3.13984
  10.7159        10.9443       10.745         10.6757        10.8028        10.7081       10.7446        10.606        10.485        10.3606         9.34687       3.25581      -2.17323       5.07529       3.49897       4.3276
   2.91549        3.09304       3.70164        3.43147        3.69968        3.87091       3.71812        4.0476        3.98995       4.02762       -9.34801       0.234264      5.65797       2.11282       5.2689       -3.80346
   6.19016        6.48456       6.72592        6.66442        6.71755        6.82851       6.99288        7.11511       7.27537       7.63584        0.895952      6.68705       0.433222     10.1117       11.7807        0.30038
  -2.0215        -2.36357      -1.82338       -2.13488       -1.85182       -1.97816      -2.27806       -2.04143      -2.14524      -2.21326       -5.09602      -5.16797      -1.66229       8.87873      -2.41736      -1.07224
   9.25453        9.2976        9.47911        9.5841         9.35461        9.1614        8.86667        9.21464       8.67842       8.30628       -2.97949       3.57932      -4.74782       1.92753       0.757727     -2.38176
   7.54804        7.37512       7.21688        7.2161         6.99956        7.04431       6.64856        6.38482       6.08917       5.76614        5.42791      -4.38625      -4.967        -2.25195      -2.87782      -2.22808
   8.81551        8.50198       8.17789        8.3674         8.18632        7.76788       7.91732        7.32902       6.93379       6.83923        3.66774       3.68975       0.760342      1.74533       0.886796      1.8795
   2.29278        2.34172       1.79915        1.80459        1.44527        1.26768       1.17173        1.12151       0.641784      0.916117       0.423032     -0.541948     -5.31248      -7.44827       0.941689      1.78378
   2.12513        2.0246        1.91485        1.40258        1.42378        1.23249       1.29504        0.504653      1.08808       0.407856      -7.03471      -2.58622      -7.88586       2.03091       0.625881      4.30677
   2.55861        2.58954       3.04495        3.48401        3.6479         3.69669       4.36498        4.26266       4.70922       4.8545        -2.00088      13.8763      -15.0171        9.8002        5.98147       1.42526
  -1.55978       -1.24183      -0.537531      -0.479013       0.203653       0.431193      0.488155       0.828995      1.41782       1.61204       -2.75161       3.55854      -3.79814       2.04565      -2.93734      -2.62449
   5.47483        5.44811       5.6026         5.56862        5.66102        5.69243       5.56858        5.66819       6.14198       5.52983        2.29195       5.63434       3.33582       0.0317256     7.3788       -1.28386
   5.44302        5.53883       5.47965        5.48935        5.28429        5.40351       5.01847        5.09815       4.6916        4.82126        7.63981      -2.08986      -5.10334      -5.22688       0.978206     -1.99978
  -0.844815      -0.199259     -0.602573      -0.496702      -0.419555      -0.211342     -0.157818      -0.209174     -0.159538      0.0566052      6.59772       1.93229       1.81871       2.42011      -4.96499       0.106751
  -0.0910872     -0.0315986    -0.172193       0.226476       0.096334       0.275998      0.157592       0.597183      0.387308      0.42228        5.66962       5.35683       4.87507      -4.90831      -0.0459843     4.92201
   1.89148        2.52043       2.81049        2.92815        3.2855         3.49928       3.51358        3.91531       3.82684       4.03542        8.91045       3.16402       0.762985      4.76579      -2.73757      -1.94207
   9.29272        9.47183       9.95604       10.3499        11.0952        10.9563       11.1849        11.7071       11.5836       11.5144         3.4342        4.11506      -7.08486      -6.18559       1.64075      -4.65464
   0.333455       0.0493621     0.0458302     -0.200348      -0.10596       -0.458549     -0.483857      -0.497393     -0.832667     -0.970121       3.52691      -1.8607       -2.2574        2.8149        2.07511      -5.82071
   4.2668         4.49141       4.82299        5.23357        5.29442        5.76544       6.3776         6.28274       6.74538       6.83352        8.20797       7.43746      -1.62159      -0.875028      5.36446      -1.45985
   0.238435       0.269995      0.216203       0.817477       0.801444       1.30121       1.5694         1.07328       1.60644       1.91243       13.2146       10.2093        7.57042       6.66032       7.26731       6.85753
   9.06753        9.43949       9.47038        9.99083       10.1473        10.4667       10.6364        10.8284       11.0282       11.3604        20.4484       14.0165       -0.503174     11.2596        2.70378       6.50788
   6.77898        7.43717       7.69821        8.11041        8.47442        8.82863       8.92251        9.37259       9.47185       9.92719        5.0984        2.09149      -6.36561      -0.765426      2.52578      -3.83694
  -7.45005       -7.58597      -7.17231       -7.47952       -7.47629       -7.25025      -7.23029       -6.43842      -6.46126      -6.35575       -0.849376      2.49956      -5.56721      -2.73592      -9.97218     -13.9792
   0.762252       1.53746       1.87783        2.10068        2.5472         2.63176       2.78301        3.19623       3.3012        3.58182       -4.79887       0.623841     -8.93893      -8.70635       2.65627      -5.83699
  -7.99351       -8.00218      -7.83679       -8.16254       -7.87742       -7.84237      -7.48478       -7.49452      -7.26709      -6.86959       -2.28941      -2.68678      -1.21341      -5.67543      -7.41987      -2.62859
   2.2878         2.4808        2.85991        3.5786         3.95934        4.25727       4.73798        4.98798       5.31677       5.94017        6.87759       1.05639       1.99325       4.69296       3.67339       4.17893
   0.997761       1.61669       1.93664        2.21202        2.52997        2.95304       3.26981        3.38986       3.95952       4.48335       14.4946       11.9727        1.21874       3.0645        0.674733      3.32267
  -2.08561       -2.16757      -1.78624       -1.15797       -0.848802      -0.525064      0.419874       1.07992       1.59858       1.82484        3.20631       5.51272      -2.87221      -0.497808     -3.43993      -0.318658
  -4.52538       -4.1057       -3.88986       -3.27757       -3.26702       -2.78217      -2.22471       -1.75273      -1.21417      -1.1389         9.03041       6.25175      -3.3243        3.71386       3.43709       2.32112
   5.94459        6.26922       6.3963         6.67643        6.84414        6.86168       7.24919        7.54906       7.39211       7.35426        9.89259      14.4522        4.49357       0.6638       -0.956718      0.492575
  -2.40729       -2.06267      -1.91388       -1.20977       -0.536078      -0.121675      0.0598053      0.252008      0.733072      1.19104        8.87257      -0.491928     -2.45011      -6.65017       8.62173      -3.44723
  -6.6839        -6.28529      -5.79332       -5.8429        -5.72832       -5.29779      -5.52699       -5.2513       -4.96204      -4.45695        4.06002       1.60479      -3.67395      -4.92804      -0.205034      3.02961
 -11.8723       -11.868       -12.1325       -12.0181       -11.7347       -11.4942      -11.4123       -11.5512      -10.9969      -10.7457         0.682744     -0.327222      0.684325     -5.36424       1.06605      -4.57794
 -11.4525       -11.6278      -11.4572       -11.6497       -12.1449       -11.776       -12.2483       -12.2444      -11.9762      -12.5002        -7.65391      -5.06049      -3.79798     -18.8282      -10.6463       -1.44133
   0.889475       1.56632       1.83603        2.07693        2.29108        2.16477       2.4418         2.74695       2.64071       2.79505        9.22821     -11.6338      -15.2269       -8.45572      -2.71288      -2.14954
   7.55947        7.62688       7.47055        7.29981        7.30944        7.25475       7.30245        7.20462       6.97404       7.03387       15.5277        2.82749       1.77174      -2.73535       1.663         0.845713
   1.71434        1.84725       1.76107        1.87264        1.86046        1.88694       1.88367        1.92871       1.78974       1.85069       12.016         5.68587      11.4321        0.44552       0.69373       8.48979
  -8.58131       -8.50037      -7.63243       -7.31308       -6.0402        -5.50621      -4.98871       -4.16757      -3.27062      -2.67531       12.2132        3.22665       6.0241        0.00281006    2.98955       0.882775
   0.401072       0.0376416     0.0819701     -0.175322       0.0784755      0.0162065     0.343235       0.248865      0.508192      0.325049      -3.42552      -2.46234       7.0263        3.00011      -1.46813       4.72736
   3.94544        4.30486       4.568          4.35747        4.36174        4.44444       4.49824        4.11728       4.01622       3.99705        0.489661      2.16674       2.56117      11.546         5.89703       5.75595
  -0.562781      -0.810302     -0.114514       0.198595       0.271677       0.382251      0.808558       1.07899       1.22777       1.48943        0.490593     -3.51675      -8.12831      -8.97934      -1.5896       -9.67461
  -7.99733       -8.50498      -8.82572       -8.55412       -9.30774       -9.24353      -9.07          -9.65235      -9.4499       -9.32777       -3.70192      -5.00576     -11.2446       -7.95641      -8.03785      -6.60942
  -2.15014       -2.25349      -1.97848       -2.0284        -2.36984       -2.10564      -1.57732       -1.77926      -1.47201      -1.32197        3.0171        4.30088       5.33053      -1.75934       0.611365      9.55979
 -10.8378       -11.5344      -11.6913       -11.6529       -11.6889       -11.9722      -11.9702       -11.4751      -11.9565      -11.7133        -5.40655      -5.50282       4.24401      -1.24432     -10.9909       -4.67335
  -0.797402      -0.688829     -0.444263      -0.751662      -0.556622      -0.439312     -0.43971        0.0442034    -0.0068101    -0.0835136     -0.309724     -0.679931      6.90817      -5.46964      -0.482733     -0.0245599
   1.46587        1.97064       1.08718        0.720545       0.64572        0.0938086    -0.276083      -0.150218     -0.529891     -0.615979       6.01769       4.13529      10.4285        4.02774       4.52902       5.18947
   0.465507       0.924267      0.410941       0.362802       0.702393       0.904379      0.395631       0.587062      0.544727      0.783836      10.6592       10.1622        1.34364      -1.97251       0.302081      7.90349
  -6.72712       -6.63349      -6.83726       -6.22366       -6.14377       -5.74283      -5.37984       -4.91678      -4.65639      -4.15281        1.73881      -4.79188       5.37015      -1.70498       0.477157      6.09455
  -3.49923       -3.54646      -3.21989       -3.38897       -2.91273       -2.96297      -2.5378        -2.66661      -2.49142      -1.70071        3.89218       0.313038      2.54874       1.0811        9.14309       5.85006
  -5.19903       -5.74284      -5.55424       -5.79964       -5.69011       -5.25881      -5.38604       -5.44974      -5.19424      -5.41516       -4.30017      -1.82588      10.06          3.44088       8.1399        9.79833
  -8.9723        -9.3711       -8.80454       -8.60583       -8.69163       -8.52426      -8.00315       -8.23703      -7.82459      -7.75277       -1.70363     -10.9472        0.975524      3.02183       7.08726      -6.33644
  -4.54838       -4.84653      -4.4658        -4.83538       -4.43641       -4.70306      -4.78727       -4.8311       -4.29869      -4.92003       -3.25231      -7.5787       -2.96406      -3.36262      -2.75291      -8.99392
  -2.41185       -1.79529      -2.07937       -1.74406       -1.85          -1.93708      -1.95659       -1.95239      -1.42224      -1.31504       -5.36222      -7.88767       1.55528      -3.69907      -4.92155       5.0592
   1.26317        1.6582        1.94425        1.83422        1.59299        1.54425       1.63832        1.837         1.28781       1.22966       -8.13765      -3.98702       3.70613       1.15914      -3.67418      -0.859824
  -9.56434       -9.49203      -9.53734       -9.51616       -9.61145       -9.54225      -9.98523       -9.45197      -9.68359      -9.20317       -8.77808      -2.07088       3.18701      -2.18247      -7.12178      -4.22069
  -4.56813       -4.30095      -4.71878       -4.83288       -5.22839       -5.02886      -4.93878       -5.01677      -4.96205      -4.6975        -2.40812      -0.655895      4.73356      -2.70094      -5.07384      -0.723016
  -2.04039       -2.8665       -2.78117       -3.33277       -3.27324       -3.10125      -3.64656       -3.61966      -3.48022      -4.07556       -1.2509       -2.49914       5.47018      -2.8925        2.55589      -0.167308
  -8.86729       -8.83479      -8.73256       -8.01731       -7.79201       -7.47734      -7.04561       -6.94377      -6.01347      -5.68605       -3.44434     -16.3826       -2.05748      -2.33184      -6.54205      -6.77596
   1.41664        1.09503       0.797306       0.503536      -0.0012164     -0.467516     -0.483561      -0.496289     -0.911079     -0.965371      -2.63326      -3.22655       1.77285       0.191249      6.7989        0.386382
  -2.60009       -2.40757      -2.40699       -2.02346       -2.03244       -2.29352      -2.09894       -1.97471      -2.2727       -1.98684       -4.68443       2.36077      -1.2517       -3.10318      -0.507273      3.28309
  -3.12957       -3.23686      -3.28275       -3.30065       -3.19333       -3.41617      -3.46709       -3.18863      -3.68088      -3.30403       -3.46387      -6.95049       2.19262      -2.82959      -5.882        -0.252426
   1.40786        0.888165      0.095925      -0.54648       -0.676265      -1.16744      -1.94323       -2.5919       -3.17912      -3.47334       -3.58779       3.40571      -1.37863      -1.96254       4.0721        4.14712
   6.59561        5.96878       5.61181        5.36787        5.12631        4.89288       4.36135        4.4133        4.41283       4.21093       -3.37097     -10.361         1.02077       0.400615     -6.81416       6.29509
  -5.25385       -5.12149      -6.05109       -6.02448       -6.38034       -6.22447      -6.33155       -6.7472       -6.63511      -6.99315      -12.4716       -6.08937       1.40393      -3.98625      -4.17842      -0.433761
  -1.41286       -1.13476      -0.882917      -0.950609      -1.27256       -1.27024      -1.06238       -1.56032      -1.73199      -1.89109      -12.7015       -0.183216      5.14022       3.49129      -7.88398      -8.09484
  -5.05769       -4.54414      -4.74058       -4.81369       -5.00886       -4.49385      -4.84753       -4.84031      -4.76903      -5.03714       -2.69555      -3.8326       10.3858        4.86533      -0.612872      4.16262
  -2.57038       -2.66264      -2.20322       -2.74005       -2.83528       -2.86608      -3.14802       -3.35684      -3.4339       -4.09555       -9.02396      -5.84842       5.46905       0.0884392   -10.4023       -0.18084
   5.14896        4.58147       4.90904        4.44126        4.44263        3.90811       3.78436        3.7244        3.51882       3.2256        -1.99627       0.184171      6.97666      -1.0807        2.59909      -1.05552
   6.21897        5.51888       5.30048        5.41409        4.97177        4.50276       4.62747        4.73069       4.54722       4.37326       -1.92356       3.35977       5.87806       5.65227       6.80694       7.15193
   1.21681        0.958314      0.224263      -0.00668395    -0.177618      -0.68682      -0.753544      -1.4656       -1.4039       -1.59865      -10.0634        0.0733021     3.75282       4.31747       2.3648       -6.92125
   1.6184         1.2309        0.230461       0.0695714     -0.175084      -0.944747     -0.993687      -1.6328       -2.17289      -2.80835      -10.7744        1.74673       5.66605       7.26749       3.74802       1.62019
  -6.134         -6.42235      -6.7846        -7.12336       -7.37076       -7.62478      -8.38564       -8.85517      -9.49735      -9.60477      -15.9955      -11.8904      -11.1543       -0.22452      -8.76657      -7.28973
   5.38006        5.7686        5.20442        4.55657        4.5731         4.26836       3.85888        3.68457       3.28716       3.16797       -6.31267      -0.808085     -8.71784      -0.0841087     7.041         2.87577
  -4.10636       -4.37258      -4.0536        -4.1811        -4.28916       -4.17789      -4.40833       -4.0102       -4.81718      -4.39584       -8.41943      -5.31816      -3.05616      -1.23943      -4.07422       1.93037
   3.45024        4.13943       4.31029        4.20673        4.45428        4.6033        4.43578        4.4119        4.22901       4.67963       -4.60562       4.29824      -0.628781     -2.37346       3.87699       4.94239
   1.41986        1.23411       0.948757       0.854275       0.319232       0.321963     -0.156115      -0.441158     -0.316523     -0.740435      -3.07889       4.38773       1.14564       7.43186       1.93541       4.2577
  -2.40388       -3.2878       -2.73013       -2.30765       -2.20961       -2.04792      -2.34417       -2.01173      -1.4994       -1.78713       -4.32753      -3.52794       2.88839       9.74438      -1.28514      -0.465432
  -0.628595      -1.50859      -1.69249       -2.01092       -2.38115       -2.51448      -2.54893       -2.74802      -2.75877      -3.4464        -4.01858       2.02206      -6.77833      -5.82371       0.502377     -4.28966
   1.27577        1.17333       1.089          1.11877        0.735648       0.708175      0.457599       0.36779       0.435011      0.114173       1.40047       4.98997      -5.65535      -6.01241       1.88466      -6.39443
   5.16793        5.12081       4.93472        4.58128        4.45355        4.18819       4.28248        3.98293       3.56649       3.4697        -1.4421        3.02823      -5.1403       -1.49721       0.105325     -5.9292
   8.64981        8.84605       8.60093        8.32277        8.37216        8.12204       7.39909        6.67969       6.59661       5.88579        4.41293       9.56724       5.45267      13.1206        3.71951       0.274902
   2.69081        2.21914       2.5863         1.93514        1.49221        0.755658      1.05015        0.377841     -0.0746554    -0.0892315     -7.01543       0.294797     -1.84126      -4.25894      -4.32348      -0.415742
  10.0024         9.53781       9.06072        9.05573        8.49698        8.46379       8.25854        7.48962       7.42917       6.73016        0.855391     -1.39031       3.58726       5.72946       2.44834      -0.25993
  -3.68365       -4.0937       -4.80057       -5.0038        -5.03873       -5.43975      -5.83422       -5.94731      -6.54047      -6.29941       -5.46449       0.837748      2.28837       8.56485       0.978333     -1.15478
  -1.28892       -0.578868     -1.28045       -1.28427       -1.45945       -1.70868      -1.39282       -1.17469      -1.8162       -1.3279        -3.67276      -0.739213    -10.8985        1.3037       -2.64229      -1.41741
   5.42627        6.21652       5.98689        6.08626        6.12832        6.47862       6.14282        6.13361       6.45436       6.08087       -1.13517       7.11579       4.52763      16.4778       -2.95336      -4.35845
   1.97667        1.67544       2.28799        2.2393         2.20595        2.02312       2.13729        2.17042       2.14249       2.05754       -0.569635     -0.551635     -3.61127       4.85487      -4.41493      -2.08463
   9.57421        9.51863      10.0225         9.86254        9.77173        9.56341       9.53829        9.47156       9.16585       8.40806       -2.29107       0.605421     -0.256408     -1.12538       5.32135       6.07728
   1.23205        0.937366      1.35702        1.44851        1.3533         1.34023       1.53357        1.67585       1.58326       1.6899        -1.55526      10.0645        3.64778      -6.50332       0.994357      5.82686
   7.79737        7.81938       7.45996        7.66937        7.54265        7.36967       7.24403        7.16161       6.69718       6.70638        6.84185       7.50112      -1.05392       6.22192       0.474631      7.18976
   5.10616        5.40617       4.90563        4.95284        4.92326        5.23392       5.07277        5.45821       5.29537       5.68651        2.88626       4.80167      -1.9682        8.62974       7.60014       6.98754
  -1.10027       -1.32137      -1.89336       -1.75387       -1.84548       -1.75505      -2.07651       -2.51441      -2.36996      -2.26484       -4.74091      -4.43629      -9.3421       -1.48289      -2.23772     -12.0662
   4.22676        4.05056       4.07805        3.8631         4.00331        3.70062       3.60728        3.28317       3.42475       3.00012        2.01452       0.00853903   -9.41108      -0.924983     -7.32811     -11.4614
   3.90614        3.86847       4.52943        4.36875        4.7279         4.62219       4.62952        4.61448       4.38526       4.49409        1.90222      -3.94247     -11.6729       -3.74027       3.96337      -0.879766
  -4.56759       -4.61419      -4.18943       -4.53822       -4.2212        -4.59216      -4.40989       -4.76643      -4.8274       -4.84441       -1.90942       7.71666     -15.5709       -4.89994       0.396722     -0.401446
   0.233442       0.605926      1.30822        1.62773        1.60031        2.00515       2.79723        3.46543       4.09939       4.01081        4.38675       7.32516      -9.28763      -2.67863      -0.972795     -6.91698
   7.60385        7.57585       7.24449        7.0836         6.86913        6.78627       6.77033        6.30497       6.23272       5.6103        -0.276226     -1.59632       0.520165      8.082         1.98978      -3.50954
   5.82134        6.37909       5.86371        6.24326        6.59573        6.91465       6.75326        6.84655       7.01151       6.90251        2.77012       1.71739      -9.95678       2.07556       4.63887      -1.00671
   0.94115        2.06705       1.70319        2.24309        2.46988        2.60902       2.95011        3.25622       3.07231       3.31833        0.397894      6.79088       4.03824       0.838045     -3.3661        0.341781
  -0.486354      -0.39885      -0.820783      -1.00646       -0.638186      -1.10034      -1.3127        -1.85443      -2.003        -1.80855        6.29391       6.57827       2.06736      -1.99699      -1.74828      -0.433878
   3.42549        3.35028       3.75265        4.1438         3.7606         3.70645       3.85143        4.13693       4.41656       4.42229       13.1551        7.0867       -1.31417      -0.712692     -3.16381      -0.777929
   6.06346        5.25444       6.04458        6.03409        5.7777         5.82189       5.57221        6.00064       5.99657       6.12762        5.87605       3.79306      -3.8166       -2.61467       2.48234       0.141666
   9.92708        9.23119       9.66055        9.32358        9.20869        8.8968        9.06431        9.01796       8.93664       8.53665       15.5491        6.59436       9.36023       9.37258      11.7158        3.58581
   2.10309        2.43528       2.70161        2.83786        2.95773        3.27616       3.34114        4.11145       4.02949       4.46881        7.2724       -1.79467       2.6803       11.4922        9.49532       9.61557
  -2.52461       -2.56257      -2.89667       -2.95558       -2.77023       -2.43323      -2.82507       -3.09179      -3.26541      -3.09557        4.67104      -4.13638      -6.07113      -4.07722      -0.216616     -7.06832
  -3.65307       -3.02269      -2.61978       -2.06578       -2.02907       -1.56629      -0.701849      -0.712391     -0.434336     -0.0800993     -0.83062      -4.64457       1.78274      -1.03582       0.291747     -5.62775
  -2.81982       -2.79575      -2.38015       -2.26268       -1.91569       -1.34443      -1.02322       -0.771453     -0.401489      0.435859       6.97235      -6.07394      -1.52795      -5.39069     -11.1307       -0.735999
   0.580202       0.852187      1.16685        1.29217        1.48849        1.3955        1.9203         1.51219       1.78318       1.61796        1.54434      -1.85703       3.66126       0.746649      3.59732       4.88992
 -13.7796       -13.3753      -13.2127       -12.7861       -12.2732       -12.1677      -11.963        -11.2028      -10.9266      -10.679         -1.33898      -1.45815       1.90451     -10.2831        4.50464       1.26977
   1.07509        1.14001       0.852563       1.0525         1.08531        0.866556      0.956234       0.605919      0.696465      0.639688      17.0695        2.15983      -8.27006      -0.211752      2.05337      -3.20414
   4.55826        5.13671       5.23717        5.68073        5.93084        6.44467       6.49014        6.90956       7.20107       7.61213       13.3292        1.39652      -7.4476        3.53354       3.85793       2.71134
   4.77067        4.39394       4.30112        4.8542         4.81941        5.11078       4.87669        5.24356       5.19877       5.43053        6.52369       2.22714     -10.005         0.791244     -2.11715      -4.55646
  -0.752372      -0.634158     -0.329538      -0.418768      -0.186077       0.137149      0.480197       0.818086      1.02278       1.23523        3.87875      -2.69027      -6.54862       1.69272       2.24479      -0.64179
  -4.11651       -3.64804      -3.72131       -3.73405       -3.65902       -3.54558      -3.76105       -3.39363      -2.93147      -3.16395       -5.60544      -3.93611       1.70601      -4.808         1.7572        2.07782
  -0.452917      -0.724584     -0.471712      -0.496994      -0.622828      -0.208838     -0.556521      -0.62371      -0.464187     -0.61666        4.23905      -6.81879      -3.42595      -7.13867      -5.54743      -2.04869
  -1.71231       -1.10646      -0.814036      -0.61842       -0.412741      -0.261457      0.249998       0.501479      0.440568      0.761888      -3.06221      -7.289         1.87744      -5.65366      -6.09244      -3.43556
  -3.22532       -2.83352      -2.80774       -2.0601        -1.47482       -1.55579      -1.0683        -0.69081      -0.523472     -0.0790018      8.07778      -9.11602       4.31668      -6.21054      -6.92264       3.01271
   5.56157        5.23175       5.12456        5.26966        5.35716        5.18406       5.3324         5.34364       5.2711        5.66099        6.7813        0.72089       9.31417       6.85995       5.60712       8.40748
  -7.57892       -7.39299      -6.9135        -6.42596       -5.86995       -5.79653      -5.01486       -4.48192      -3.91106      -3.75067       -2.92657      -1.76074      -1.03276      -8.88501      -0.217601     -1.55898
  -6.14978       -6.04646      -5.57082       -5.71425       -5.47065       -5.15748      -4.89899       -4.6594       -4.07759      -3.90701        6.15378      -1.67571      -1.21207      -6.98154       8.16565       3.25099
   6.87405        7.31096       7.79789        7.60542        7.5435         7.70003       7.69532        7.88575       7.97867       8.05749        7.60513       5.6456       -2.47419       4.45587       3.44233       4.16143
   0.31472        0.102618      0.268484      -0.0457996     -0.081222       0.0584239    -0.128796      -0.112349     -0.38634      -0.588832       4.07277      -3.41251       6.93137      -0.151027      3.39058       3.4539
   1.01962        1.69505       1.36497        1.22652        1.87027        1.75657       1.87418        1.80006       1.81451       2.02722        5.16943      -2.32483       5.01867       3.52559       6.82764       6.57802
  -2.37191       -2.15         -1.95817       -1.69042       -1.37389       -1.16879      -0.780972      -0.535215     -0.476197     -0.173649      -0.195155     -9.23871       2.10454      -9.2026       -7.97693       0.210536
   2.11453        1.73663       1.4268         1.26516        0.884237       0.94426       0.555532      -0.0374425    -0.134054     -0.0281649      4.93326      -2.9141        2.15645      -4.91322       2.10602      -3.6199
  -6.27466       -6.54101      -6.68406       -6.5524        -6.99859       -7.12077      -7.29387       -7.36342      -7.32071      -7.22799        1.77758      -7.74074       1.97062      -4.26351      -2.68533      -6.88533
  -4.82614       -5.20328      -5.27663       -5.20035       -5.54109       -5.39815      -5.40154       -5.17053      -4.89247      -4.90866        5.49342      -2.8452        3.86359       0.394233     -4.21967       0.351924
  -2.15457       -2.02314      -1.52384       -1.24144       -0.595854      -0.162712     -0.131721       0.108497      0.789367      0.945612       0.968012     -2.68868       3.58116      -4.63456       0.815349      3.58671
   2.98823        3.21238       3.18338        3.51952        4.07157        4.12888       4.70792        4.77694       4.86387       5.251         -1.58249       0.682193     -3.15096      -2.79464      -5.92674      -7.22056
  -0.152207       0.102779     -0.426975      -0.323042      -0.288126      -0.497212     -0.306082      -0.596428     -0.676689     -0.663249      -1.22491       1.0753        5.56791       0.454168     -1.18635       1.02797
   0.355642       0.329378      0.619907       0.57106        0.177215       0.145731     -0.0547235     -0.108429     -0.563262     -0.153656       4.69747       7.29135      12.2943       -8.88744       6.2213        5.50152
   2.07237        1.79889       1.72958        1.3836         1.08254        1.14254       1.02333        0.935518      0.654741      0.403426       0.152084      0.0864278     6.697         1.20988       4.64445      11.2486
 -11.9098       -11.6756      -11.0309       -10.8286       -10.5886        -9.76082      -9.89202       -9.14412      -8.57352      -8.76164       -4.52321      -9.84288      -0.518697     -2.50896      -1.16156       3.91194
  -4.42912       -4.01782      -3.34699       -3.37932       -2.80685       -2.76505      -1.94131       -1.41684      -0.846626     -0.827529       1.62372       4.18069       1.75462      -9.54671      -5.21516       5.5755
  -1.3151        -1.42051      -1.98802       -2.05776       -2.12598       -2.19475      -2.57607       -2.59486      -2.46597      -3.03931       -4.39078      -8.64866      -1.32767      -4.35945      -4.23604      -1.47572
  -0.617345      -0.900582     -1.12526       -1.44557       -1.80596       -2.22432      -2.23848       -2.77844      -2.86865      -3.21306       -0.750088      1.55012       4.12802       2.78456       0.796548     -1.48093
  -3.36821       -3.73746      -3.68698       -3.5733        -3.63184       -3.93599      -3.77802       -3.3438       -3.50596      -3.13891        5.75136      -2.37334       9.7105        2.0264        0.291752      1.91519
   2.90062        2.95777       2.9965         3.10844        2.85041        3.34368       2.94818        2.91055       2.92566       3.07189        0.930262     -1.71843       6.04498      -0.0811492     0.138987     -1.18789
 -10.5248       -10.7463      -10.415        -10.8631       -10.7431       -10.5735      -10.6149       -10.702       -10.6351      -10.248         -8.76036      -5.90004      -7.05042     -11.029       -10.7655       -8.81066
  -6.75066       -6.62848      -7.46894       -7.48263       -7.92094       -7.86034      -8.293         -8.39431      -8.69714      -8.87528       -4.65696      -1.12558       4.74557      -0.57173       1.08118       1.80053
  -6.11116       -5.93379      -5.78559       -5.96074       -6.05349       -5.86429      -5.54829       -5.65571      -5.38952      -5.20754      -14.4734       -1.49345       3.37651      -1.36502      -3.05339       2.79786
   7.92228        8.00603       7.71994        7.80198        7.83869        8.03787       7.72406        7.76842       7.64273       7.80105        2.82242      11.6117       12.564         5.37982       9.59786       8.79291
   1.16309        1.32168       1.55333        1.84846        2.15796        2.12835       2.57367        2.61457       2.68613       2.9234        -9.47933       1.40363       0.828817      4.41147       1.10285       6.42878
   3.73209        3.32305       3.11905        3.28658        3.23651        2.75528       2.63348        2.21684       2.50026       2.64036        1.27595       6.67943       6.74294       4.52806      -0.294588      9.07337
   0.641082       0.810455      0.751083       1.2763         1.30734        1.43894       1.19052        1.44023       1.83959       1.88537       -2.35456       6.58891       1.05454      -7.19293       5.36304       2.73046
  -5.16815       -5.32984      -4.98555       -5.2473        -5.05712       -5.08209      -5.10444       -4.90295      -4.60174      -5.06385       -9.18595      -3.72031      -1.73101      -2.64218      -1.13972      -2.92437
  -4.37903       -4.41984      -4.08721       -4.26502       -4.35604       -4.10029      -4.35672       -3.92749      -3.95772      -4.31961       -5.01174      -3.53185      -0.873092      0.0780763    -5.60876     -12.3614
  -1.50373       -1.60713      -1.60315       -1.95399       -1.85223       -2.18664      -1.84165       -1.78072      -2.26783      -2.49784        6.58139       9.59827       8.25025       4.89874       2.00218      -3.61186
  -4.35904       -4.73543      -5.18855       -5.71343       -5.91695       -6.48538      -6.3605        -6.94324      -7.22654      -7.69198      -10.1777       -5.97371     -12.0051       -3.63953      -2.07529      -2.42623
  -2.08998       -1.88544      -2.28282       -2.64503       -2.77728       -2.85139      -2.83694       -3.06367      -3.27408      -3.17948       -1.5044        7.37877       5.6201       -0.423765      6.60593       3.70143
   3.33234        3.07443       2.41758        2.25206        1.87009        1.27296       1.12998        0.804661      0.464461      0.381072      -6.85933       7.97334      14.7138        3.41475      -0.34551       6.34849
  -5.23307       -5.26281      -5.39845       -5.25382       -5.53752       -5.09117      -5.4012        -5.19087      -5.28012      -4.85253      -11.9202        2.85992       2.87349      -8.04089      -3.01332       1.50067
  -0.445534      -0.501459     -0.557333      -0.487009      -0.744801      -0.803406     -0.739936      -1.07472      -1.08343      -1.03345       -9.65745       8.59914       6.12765       2.70539      -1.88188      -4.49313
   1.87213        1.26584       1.4891         1.34668        0.977381       0.970125      0.811313       0.715822      0.350876      0.545338      -0.506654     -1.98394       0.334572     10.3033       -3.64595       0.166651
  -1.59952       -1.65229      -1.92787       -2.1337        -2.23776       -2.2576       -2.56672       -2.87317      -2.92522      -3.24622       -0.824368      3.94709       5.1715        5.77228       6.10546      -0.620884
  -0.67341       -1.11383      -0.80198       -1.33275       -1.23984       -1.5947       -1.50256       -1.85846      -1.53538      -2.19773       -8.27119       4.4416       -2.74235       2.43424      -3.33937      -9.89957
   5.05843        4.61497       4.43644        4.03467        3.64826        3.08664       2.69302        2.37109       1.59875       1.39508        1.01402       3.18241      -3.41182       8.0891       -7.65621      -8.56907
  -6.83804       -6.7354       -7.07676       -6.85679       -6.70124       -7.50031      -7.28316       -7.16384      -7.41478      -7.50455       -9.29712       3.79744      -3.48408       1.75637     -14.626        -8.87365
   2.59275        2.31476       1.94883        1.86152        1.68144        1.28099       1.07788        0.998403      0.356898      0.269815      -3.56597       8.80132      -4.48111       4.88991       1.21176      -0.190046
  -0.422707      -0.290883     -0.778163      -0.838829      -1.07169       -0.852863     -1.69382       -1.43302      -2.0279       -1.95954      -12.499        -1.2091      -13.4548       -2.36006      -5.06802      -1.62534
  -2.92972       -3.27795      -2.94453       -3.29486       -3.24444       -2.86566      -3.3334        -3.57703      -3.17287      -3.23024       -4.62806      12.8627        1.35767       2.62034      -7.71797       5.86901
   6.6972         6.9461        6.66853        6.6737         6.44988        6.49098       6.06718        6.17177       6.28226       6.05014        1.68422       3.61843      -2.65871       3.94708       7.8646        2.64202
  -9.18654       -9.1019       -8.51453       -8.35252       -8.07515       -7.60459      -6.98718       -7.45257      -6.68891      -6.29997       -4.80327      -2.35394      -7.39092      -2.67754      -1.02599      -4.49874
  -0.667746      -0.542986     -0.591385      -0.583432      -0.788076      -0.755346     -0.431291      -0.76489      -0.955018     -1.49994       -2.03251      -2.83697      -6.17446       2.14379       0.309438    -14.1989
   3.91838        3.76654       3.24032        2.9862         2.69871        1.71733       1.76156        1.81908       1.04227       0.534184      -5.17956       2.89485       0.621243      3.00661       3.91263       1.29995
  -5.90157       -5.91628      -5.92875       -5.79841       -5.57226       -5.39342      -5.12216       -4.83695      -4.58515      -4.38273      -11.7029       -1.6233       -9.12915     -10.423        -7.14247      -8.46837
   9.29731        9.08234       8.29348        7.93342        7.40273        6.64397       5.95451        5.71464       5.02501       4.4726         1.91152       5.66189       5.74067      12.2073        5.64851       6.30321
   0.989142       0.912151      0.666526       0.534145       0.701504       0.118038     -0.0247415     -0.175298     -0.418805      0.102791       3.77777      11.0677        4.71895       4.57912       5.25155       7.03963
   0.48837        0.391313      0.00353811    -0.139698      -0.147273       0.0787695    -0.111032      -0.820301     -0.837933     -0.761109      -0.672781      3.8441       -6.28328       1.10994      -1.79655      -1.46356
   4.21176        4.39035       3.89563        4.04998        3.76391        3.75777       3.48781        2.97456       2.63844       2.46038       -6.50156       0.565677     -5.80269       3.18781      -4.77164      -2.90853
  -0.246761      -0.277641     -0.0459964     -0.112468      -0.474144       0.137992     -0.588387      -0.417518     -0.293354     -0.731344       2.04901      -4.3423       -2.36595       5.65962      -2.15696       2.36559
   3.80908        3.49528       3.73738        3.375          3.50544        3.54586       3.69972        3.54207       3.71971       3.52433        0.538329      3.35288       0.915377      7.31661      -0.182696     -2.40712
   3.61175        3.42357       4.061          4.08512        4.11717        4.47595       4.28898        4.79012       4.86296       5.25481        0.129684     -7.92257     -12.2278       -0.94053      -2.34735      -3.24258
   4.12244        3.64246       4.29849        3.75612        4.26043        3.71917       3.80679        3.37984       3.859         3.31354       -4.66409      -1.42621      -5.31693       0.0245142    -4.79868      -4.44409
   1.83932        1.46779       1.86424        1.75187        1.5463         1.5           1.7418         1.85537       1.67427       1.42147       -0.0838173     1.40364      -5.70198       1.4293        0.0205218    -7.183
   8.85545        9.38032       9.07771        9.48567        9.3689         9.29048       9.44143        9.5579        9.38487       9.36612        9.64545      -4.8931       -2.05584       3.93745       1.02268       6.87603
   0.688334       1.423         1.29304        1.18367        1.49588        1.67677       1.75373        1.94912       2.03277       1.78457        3.04602       1.55159      -0.851959      3.392         3.69453       6.74903
  -4.08743       -3.52391      -3.99062       -3.56381       -3.60448       -3.4432       -3.06992       -3.06063      -3.08469      -2.80407        9.64477       5.65919       0.991042      8.10499       8.65862       0.919177
   3.07107        3.03664       2.92223        3.20151        3.1832         3.27202       3.06615        3.19493       2.92324       2.79123        5.58581      -1.58114     -14.6116       -4.31838      -1.54799       0.268022
   3.40872        3.08624       2.75801        3.0588         2.47058        2.68449       2.18502        2.07984       1.48536       1.5353         1.27042       2.98427      -1.61623       7.4499        3.68458       0.510257
  11.4971        11.8407       11.9818        12.2071        12.233         12.2296       12.733         12.2853       12.226        12.4077         6.10684      -2.35693       0.982175      9.90922       8.75733      -0.0664123
   4.57386        3.99398       4.40627        4.10721        3.67751        3.45255       3.26684        3.48271       3.47164       3.31376        3.80043     -10.0844        5.41911       8.65202       3.42497       0.762837
  -2.34269       -2.19851      -2.10028       -2.2015        -1.69019       -2.03032      -1.84451       -2.20227      -1.60457      -1.2581         3.38085       2.18192     -10.3239        0.227601     -0.661068      2.64691
  -1.58926       -1.84594      -1.55289       -1.74761       -1.69402       -2.05594      -2.26895       -2.30174      -2.34543      -2.73016       -0.56461      -1.97966      -5.09524      -0.538164     -0.390057      0.844438
   3.0868         3.03201       3.0031         2.9795         2.66526        2.59359       2.16094        2.34732       1.64486       1.49447        4.88743       1.35185       4.14495      -0.83174      -4.01331       1.13627
   4.84313        4.96342       4.99491        5.17204        4.79599        5.43197       5.48627        5.41886       5.20013       5.52923        2.67093      -5.26281      -3.10722      -6.29542       1.15712       1.64697
   3.00439        3.20695       2.94123        2.99808        2.98302        2.82547       3.00351        3.08617       3.09896       3.20382       -1.95913     -10.9545        0.611124     -1.53883      -6.99319      -3.42004
  -0.764167      -0.772885     -1.09127       -1.47299       -1.25393       -1.56464      -1.63006       -1.98399      -1.32719      -1.4853        -1.50133      -5.0572       -1.39245      -3.82875      -1.36631      -5.97976
   5.4063         5.05228       5.49935        5.44392        5.38449        5.3968        5.60431        5.52391       5.86572       5.88028        6.85703      -4.58848       5.3599       -1.78873       3.12734      -9.71671
  -2.20337       -1.54905      -1.24071       -0.657278       0.360886       0.893959      1.07153        1.61313       1.70225       2.39365       -0.349771    -11.3163      -12.9186       -2.29572       3.85484      -3.98325
   7.48891        8.26448       8.22135        9.19718        9.8953        10.4724       11.2293        11.7648       11.8379       12.2156         8.22887      -6.07755      -1.92893       6.77077       8.52156       3.96972
  -5.20031       -4.96992      -5.08352       -4.50141       -4.424         -4.81775      -4.43682       -4.37632      -4.65208      -4.64003       -1.18089     -13.9517       -9.04139      -0.163008     -3.41259       1.00176
  -6.13512       -6.43645      -6.56649       -6.47903       -6.3715        -6.80427      -6.676         -6.56074      -6.16252      -6.02522        0.00735161   -6.33937       0.635893     -3.56685       4.60099       8.14292
  -3.37642       -3.90535      -3.74654       -3.94505       -4.08806       -4.97754      -4.75912       -4.71454      -4.69763      -5.90582        2.59933      -1.19787      -1.30286      -2.68416       0.275524     -4.23615
  -4.01154       -4.07398      -3.83643       -3.80866       -3.69537       -3.55739      -3.47672       -3.49908      -3.3612       -3.22224        7.66774      -4.55602       3.70161      -2.81907       1.74658       1.60436
   3.12846        3.56592       3.79496        3.6835         4.0137         4.5566        4.69269        4.90179       5.14515       5.35319        3.67601     -11.7648        1.65589       0.758338      2.16348      -3.07036
   5.59569        5.61707       5.11823        4.9093         4.68818        5.16517       4.72221        4.48737       3.89841       3.90077       11.6833        4.6441        8.89525       5.15929      -0.0150213     8.76298
  -3.18179       -2.82184      -3.19022       -3.37979       -3.26994       -3.03201      -3.01034       -2.81305      -3.25889      -2.13157        7.86152      -3.16583       3.15676      -0.807657     -0.470397      3.09956
   7.40265        7.49032       8.19184        7.82948        8.10106        8.22845       7.74625        8.23183       8.63242       8.20752        9.06349       8.61454       5.39561       0.0176721     9.10269       3.08106
   6.00273        6.25531       6.78515        6.54411        6.74606        6.64172       7.15561        6.96846       7.29456       7.0299         0.700988     -2.04468      -1.08575      -1.02272      -1.07169       4.49273
  -1.75338       -1.51082      -1.24175       -0.861454      -0.531836      -0.316177     -0.235668       0.199036      0.407339      0.326015      -4.9473      -11.8007       -6.09471      -6.65693      -5.06635      -5.41358
   1.07539        1.30063       0.992944       1.80822        1.62153        1.84986       1.97379        1.75761       2.18951       2.2721        -1.08248      -4.4799       -1.84797     -12.8882       -2.79165       5.82333
  -1.37372       -1.91727      -1.73741       -1.68004       -1.95246       -2.05639      -2.09033       -2.15753      -2.2282       -1.87231       -1.30309      -5.37113       3.0732       -4.19845       1.20679       5.13842
  -2.40908       -2.9456       -2.75464       -2.47821       -2.64891       -2.20544      -2.34484       -2.19168      -1.94385      -1.78144       13.762        -8.37339      -1.21724      -4.05466       6.51049      -8.2511
  -3.08947       -3.04917      -2.45324       -2.41588       -2.02428       -1.81517      -1.51769       -1.05487      -1.19885      -0.447322       1.32275      -4.88471       1.61112      -4.13102      -2.1098       -6.67116
  -1.7833        -1.32594      -1.05565       -1.16613       -1.31766       -1.04099      -1.13097       -0.80471      -0.41995      -0.193468       6.32484      -4.51629      -2.59983       3.37981       4.02022       3.33804
  -2.39176       -1.88393      -2.32921       -2.6948        -2.86105       -2.68813      -2.47423       -2.81364      -2.51284      -2.88112       -3.33686      -5.67397       3.71146      -4.58514      -4.5229       -0.635047
  -4.99565       -4.4787       -4.2514        -3.90109       -3.96727       -3.81542      -3.37649       -3.25059      -3.14832      -3.04121       -0.166689     -0.0145624    12.5261       -4.93259       5.55463       8.41201
   0.419538       0.692162      0.169136       0.148197       0.122856      -0.460363     -0.00816109    -0.638989     -0.607578     -1.00193        6.8024       -2.55497       4.37696      -8.59431       5.6346       -1.42145
   2.4349         1.71397       1.60317        1.60924        1.73461        1.5405        1.23583        1.03987       0.559235      0.72459       -3.65332       5.11045       8.21857      -7.14594      -0.624495     -0.241477
  -3.09158       -2.97859      -3.10873       -2.92133       -2.54725       -2.35426      -2.63459       -2.53376      -2.48213      -2.22357        1.5171        3.80479       1.88808      -5.58938       3.15616      -0.750503
   4.23568        3.23717       3.27149        2.7992         2.75467        2.67901       1.99573        2.14876       1.88517       1.78119       -3.97309       7.02339       4.06872      -2.3232       -2.30307      -0.499555
 -11.0763       -11.1327      -10.7175       -10.244         -9.91132       -9.24865      -9.16093       -8.31029      -7.66932      -7.19738       -0.311169     -8.99205      -7.42491      -4.79444       2.37751       9.35236
   4.20415        4.6179        4.93185        5.0467         4.892          4.85855       5.3992         5.26292       5.95          5.53873        7.72176       1.00049       9.59051       3.85479       0.412325      7.33432
  -3.85707       -3.56988      -3.2679        -3.2573        -2.80787       -2.51542      -2.404         -1.93515      -2.0724       -1.79119        3.34303       4.92819       5.91243      -1.22042      -2.03827       1.88486
  -6.50724       -5.63214      -5.63782       -5.41285       -5.33473       -5.04655      -4.44055       -4.01526      -3.79923      -3.30895        1.92026       3.74778       6.45678      -3.89247      -0.222436      2.75838
   7.70065        7.95608       7.8884         7.66962        7.27794        7.17228       7.3707         7.25813       6.81538       6.49177       -1.54737       6.17735       3.96653      -4.5133       -5.57742       1.05011
  -4.6988        -4.52276      -4.53912       -4.21913       -4.06486       -3.72916      -3.69478       -3.22721      -3.3551       -3.10501        0.936556      3.19926      -3.49065      -0.254558     -2.14701       2.45676
  -1.93391       -2.52507      -2.57698       -2.24485       -2.81243       -3.14896      -2.99955       -3.20472      -3.01555      -3.43137       -2.66526      -3.01267       0.470012     -7.34354       0.703138     -5.37252
  -0.227867      -0.762673     -1.04855       -1.36168       -1.41948       -1.95241      -2.44174       -2.57384      -2.50548      -2.75575       -4.0713        8.25544       3.0425        1.74994       1.82394       4.44998
  -1.36389       -1.54016      -1.34305       -1.58138       -1.47724       -1.1843       -1.63518       -1.82968      -1.17906      -1.17267       -4.46342       7.36078       5.58033      -1.69226       8.34561       8.1486
  -2.33742       -1.97362      -1.8591        -1.79917       -1.2827        -1.32176      -0.676882      -0.660061     -0.207686      0.207939       2.08834       5.66511       7.17768      -4.04598      -9.8558        3.57761
  -4.43308       -4.45837      -4.22042       -4.03679       -3.77227       -3.19148      -2.93374       -2.85912      -2.70887      -2.15463        1.38347       1.51766      -1.63946       0.786938     -3.15905      -0.27809
   2.73454        3.22183       3.464          3.87002        3.62282        4.02787       4.06265        3.96735       3.38321       3.66981        2.1168        4.20275       8.8972       -3.19426       1.86375      -0.810017
  -7.06843       -7.01972      -7.17052       -7.02584       -7.13791       -7.114        -7.10595       -7.0295       -7.21319      -6.79517       -3.53319       6.74185       1.266        -1.58056       3.87157      -3.05908
   0.52385       -0.0680623    -0.0611071     -0.629385      -1.21588       -1.65463      -1.92772       -2.05692      -2.31828      -2.8923         1.22976      10.042        -0.528534     -4.35159      12.9402       -4.44817
   0.763145       0.990548      0.562169       0.68556        0.993876       0.783963      0.690822       0.713716      1.08342       0.565225      -4.18672       2.22025       3.20713      -3.4425       -1.14039      -0.926909
   4.41532        4.02134       3.90649        3.3183         3.22659        2.75262       2.56752        2.52237       2.65044       1.69984        0.0104035     6.04073      -2.96969      -1.05539      -4.36587       3.95497
  -2.16857       -2.84509      -2.7418        -3.4328        -3.34083       -3.82618      -4.01093       -4.78622      -5.19607      -5.45011       -6.79185      -1.58659      -0.133081     -2.60175     -10.7522       -9.72104
  -5.60971       -6.01185      -6.1597        -6.47617       -6.42344       -6.77767      -6.93209       -7.23637      -7.52984      -7.41805      -10.3679        1.81708      -3.4118       -6.01897      -5.29557     -10.8851
  -0.464314      -0.586404     -0.382979      -0.371973      -0.50026       -0.203431     -0.578267      -0.514592     -0.75006      -0.0986725     -2.99833       7.36381       2.73692      -1.12977       1.35655       5.05799
  -3.42115       -3.34462      -4.01822       -3.92983       -3.71509       -3.67441      -3.8795        -3.82291      -3.63743      -3.76958       -0.644246      6.40241       4.37287       5.64754       3.33981       3.31667
  -1.14774       -0.971911     -0.649584      -0.509021      -0.440012      -0.311523      0.0102538      0.296383      0.762111      0.70793       -4.08493       3.65761       4.47249       4.33406       2.59023       8.48233
  -2.78889       -2.10269      -2.02542       -1.62195       -1.60206       -1.17006      -1.18536       -1.04147      -0.906569     -0.445652      -5.73031       5.9859       -4.83784       6.71569      -2.3016        1.42424
  -4.85641       -4.71686      -4.42707       -4.533         -4.84498       -4.51915      -4.65315       -4.55044      -4.6981       -4.50291       -6.72077       4.49896       0.989858      4.59646      -9.55027      -5.22408
   0.339708       0.0384765     0.532209       0.414257       0.288595       0.13596       0.193997       0.0844152    -0.157353      0.235573       1.67621       4.53101      -8.85402      -5.8353      -14.4427      -10.5409
   4.72621        4.73641       4.16513        4.66706        4.6646         4.41996       4.6213         4.58208       4.55244       4.64923        1.21199       7.99975       1.49155       9.02759       7.46726      -1.17037
   6.19256        6.28763       6.21378        6.57275        7.03011        7.11453       7.32185        7.51561       7.61617       7.81446        5.35512       7.63777      -4.42829      -0.733233      7.97405       4.88726
  -2.24392       -2.51112      -3.15466       -3.43076       -3.59416       -3.85209      -4.02121       -3.94596      -4.12336      -4.45277       -6.72249       2.36304      -3.88033       1.05835       7.70512       4.51755
   2.40029        2.83723       2.99329        2.72463        2.80003        2.92009       2.88114        3.03005       3.07983       2.79148       -2.2995        6.69871      10.8916        2.02002       0.657477      1.57502
  -9.66165       -9.8158       -9.64925      -10.0249       -10.4843       -10.5183      -10.4732       -10.5973      -11.0202      -11.0072       -10.9044        3.45162      -4.22616      -9.01871     -17.4515       -5.95057
  -4.84605       -5.12663      -5.18725       -5.30529       -5.28503       -5.38442      -5.37803       -5.46803      -5.42393      -5.62604       -1.56542       2.17498       5.58185       1.94138      -6.37823       2.21713
  -0.1093        -0.610175     -1.10972       -1.37768       -1.68822       -2.27507      -2.50624       -3.02562      -3.3763       -3.9504        -4.90751       2.71935      -6.03549      11.5001       -3.70337      -3.00848
 -11.2285       -11.109       -10.8895       -10.7139       -10.645        -10.2762       -9.8725        -9.86726      -9.67125      -9.52236      -11.8679       -8.36946     -17.7221       -7.68196     -12.5918       -5.08444
   1.41195        1.52418       1.13696        1.32944        1.27107        1.21806       1.01349        0.972336      1.01249       0.855793      -6.04618       5.18488      -0.513688      3.79365       2.30776      -8.42386
   1.22916        1.13913       1.40561        1.16784        1.2374         1.38277       1.45233        1.38748       1.39675       1.07574       -3.32162       0.255015      3.60162       3.16874       0.808922     -3.19015
   5.08265        5.97649       6.09429        6.50629        6.62748        6.48075       6.8489         7.11171       7.48078       7.56975       -1.87057       4.61739      -2.47954       4.22991       0.295469     -4.91581
   9.88472        9.91436      10.0933        10.3621        10.4702        10.4245       10.2494        10.4171       10.5418       10.9728         6.79885       7.22624      -0.821771     10.7317        4.5992       -0.3092
   2.18464        1.829         1.73532        1.29721        1.16183        1.01461       0.522213       0.508816      0.0511795    -0.141338       0.406499     -4.41298      -6.69958       1.67508      -8.33766       1.00044
  -8.01619       -8.1829       -8.75123       -8.47344       -8.69674       -8.82675      -9.0751        -9.05967      -8.9369       -8.81508       -1.71937      -4.03418      -4.35534       3.12178      -2.77609      -5.34031
   3.92913        3.77403       4.45054        4.21334        4.14103        4.74264       4.7189         4.75956       4.90885       4.79267        2.90856       7.04347       4.46449       4.57108       4.30748       4.78436
  -3.1893        -3.35415      -3.89472       -3.97445       -3.89283       -4.28756      -4.46649       -4.92663      -5.41985      -5.5036        -4.22378      -6.07761      -7.29458      -2.20625      -8.07323      -9.92032
   2.48862        2.80733       2.75874        2.64443        2.69151        2.6184        2.54263        2.341         1.97175       2.01907       -0.947725      2.05028      -1.9964       14.6744       10.8932       -0.40726
   1.59164        1.33696       1.14376        0.505172       0.0224084      0.342589     -0.0916329     -0.357237     -0.582137     -0.933272       1.32275      -1.62088       0.501645     10.4538       -3.11201       3.51305
  -2.11718       -2.08055      -2.7401        -2.70811       -2.69224       -3.33616      -3.14442       -3.49325      -4.05117      -3.87889       -6.81592      -7.89091      -0.749617      1.5829       -5.85249      -2.00549
  -1.11432       -1.60617      -1.45683       -1.6715        -1.81419       -1.89644      -2.11223       -2.3808       -2.49486      -3.01294       -8.376        -5.35009      -5.16705       2.46114       0.129637     -2.3013
   5.46516        5.14501       5.02731        5.11301        4.9383         4.53863       4.79134        4.79494       4.7348        4.74549       -0.795831      0.0681053     5.1451        9.62288      -0.439405     -4.81268
   3.46225        3.80212       3.73081        3.86664        4.22105        4.18511       4.0859         4.13558       4.17982       4.50018       -2.13666       0.346473      5.73315       2.06108      -3.02471      -3.43356
   3.4787         3.10856       3.31938        3.41591        3.28042        3.44474       3.46131        3.58329       3.70899       3.66034        6.81495       7.37496       0.368487      6.23199       2.39501       5.44786
  -0.753945      -0.71559      -0.598311      -0.609246      -0.741584      -0.502516     -0.901994      -0.660105     -0.479758     -0.789482       9.64548      -2.83212      -8.31744      11.7769        1.62693      11.1342
  -0.146309      -0.217812      0.267957       0.137008       0.37151        0.569983      0.566829       0.862906      0.811806      0.83479        2.23523      -6.48115      -3.39877       3.74048       2.35183      -4.82829
   5.39479        5.36303       5.09282        4.80723        4.4776         4.33237       3.94048        3.84641       3.63515       2.96926       -3.21626      -2.39813      -2.56992      -0.360005      3.36028      -3.23168
  -1.0858        -0.945554     -1.76723       -1.99809       -2.01325       -2.5145       -2.95102       -3.02353      -3.5303       -3.7531        -4.83142      -4.62691      -1.52052      -2.08316      -2.62644      -3.05798
   5.14788        5.18206       5.11814        4.9807         4.76014        4.32919       4.56259        4.55939       4.49291       4.51759        4.11187      -5.53298      -2.40054       4.15046       0.691521      1.67844
  -6.5118        -6.05066      -6.35384       -6.41808       -6.26851       -6.21528      -6.05729       -6.53341      -6.29802      -6.06002        0.394622     -9.5231       -8.38628       1.1364       -3.79355      -1.06051
  -3.06469       -3.33723      -3.30225       -2.99386       -2.81065       -3.389        -2.60457       -3.08278      -3.01427      -2.8618         0.128291     -5.28763      -4.48264       1.09624      -4.945        -1.85732
  12.3485        12.2584       12.2291        12.201         11.745         11.7549       11.4513        10.92         10.8833       10.4654         8.19954       6.0749        5.8222       10.2179        9.20996       6.98601
   6.71323        6.48969       6.27536        6.32404        6.22113        6.07101       6.18225        6.18877       5.37646       5.73458       -3.72103      -3.84392       3.95704      -0.821235      1.75606       0.561582
   3.01122        2.85014       2.5137         2.63237        2.05586        2.01098       1.60414        1.38032       1.21024       0.999422       3.1883       -2.31681       8.38524      -1.65555      -0.626333      7.81373
  -3.96632       -4.07098      -3.39452       -3.67428       -3.45341       -3.29044      -3.26556       -3.01969      -2.41606      -2.21472        3.09806      -0.963765     -7.08534       2.38381       2.58052      -1.99727
   5.23472        5.0945        5.60289        5.45585        5.56727        5.4569        5.12742        5.26179       5.46306       5.31037        6.19622     -11.2977       -0.105298      6.06673       4.52065      -2.11505
   5.68915        6.13174       6.10353        6.03894        6.21933        6.60787       6.41661        6.54316       6.86398       6.55885        0.523757     -7.34424       6.13551       0.165127      0.0691441    -3.86842
  -5.04216       -5.25303      -5.11804       -5.14025       -4.81339       -4.44146      -4.70021       -4.2983       -4.61029      -4.69178       -3.84364     -11.292        -6.88444      -8.75127      -5.97039      -1.90128
   2.6974         2.86768       2.73692        2.82727        2.72039        2.83486       2.84893        3.04321       2.9051        2.79648       -3.09045      -8.1212       -4.54052      -2.16681      -1.07637       3.26884
  -4.66009       -4.74123      -4.30699       -4.07411       -3.93243       -3.78514      -2.8766        -2.97671      -2.77367      -2.48211        1.50768      -8.68172      -8.84311      -2.07058      -2.75183       3.92349
  -3.9404        -3.8933       -3.81531       -3.94488       -3.71126       -3.65813      -3.68213       -3.86982      -3.63871      -3.55085        4.27574      -9.77466      -3.66052      -0.933945      0.366562      3.51927
   3.41768        3.28943       3.7828         3.89215        3.956          3.80928       4.23251        4.27165       4.66024       4.61619        0.992098     -9.31491       3.61969       4.65317       5.87811      -0.392803
  -0.705033      -0.830571     -1.35281       -1.19592       -1.60655       -1.64269      -2.17862       -2.37333      -2.81187      -2.76476       -0.0628371    -2.62991       6.12106      -3.90574       1.68967      -5.11688
   3.70764        3.8038        3.44438        3.63409        3.73802        3.7881        3.71271        4.2854        4.00712       4.00506        3.40028      -5.15597       6.73223      -5.47826       4.08779      -3.24873
  -0.607793      -0.854533     -0.715368      -1.35592       -1.1369        -1.09184      -1.56359       -1.06201      -1.29792      -1.19293        7.38214       6.55286      11.2597       -0.0319507    10.3823       -0.0933515
   5.86902        5.98402       5.89327        5.96044        5.72912        5.48571       5.7504         5.11869       5.46953       5.35573        8.34614       2.4359        1.89514      -0.0715604     4.04569      11.0056
   3.50999        3.31537       3.47399        3.28262        3.21166        2.84435       2.96128        2.96816       3.23856       3.01495        5.33004      -2.28673       4.17048      -4.3001        6.52872       3.18551
   4.24599        4.98075       4.98056        5.66192        5.77739        5.61351       5.85345        5.43149       5.72667       6.004          2.1853       -2.26159       7.86467       1.00448      -2.17897      -1.7016
   4.27674        4.61518       4.79454        5.80196        5.81441        6.24716       6.62887        6.88531       7.04169       7.2819        -4.10813      -7.95618      -3.07125      -7.21224       0.132895      1.59528
  -4.73377       -4.19652      -3.64517       -3.55001       -2.63415       -1.87149      -1.62023       -0.963853     -0.592158     -0.0863681      0.230153      1.01207       2.63944      -5.90639      -0.514681     -4.98162
   3.33167        3.47198       3.56525        3.74974        3.88726        4.53088       4.91592        4.64752       5.10113       5.01533       10.1504       -3.9963        3.89569       1.67585       1.42187       3.70276
  -3.53232       -3.7849       -3.4463        -4.12671       -4.52854       -4.5677       -4.9589        -4.74884      -5.02         -5.10889        3.21507       1.70178      -0.0714065     0.840792      6.79566      -0.201914
  -7.93097       -7.50013      -7.82177       -7.40654       -7.74215       -7.88239      -7.57974       -7.84745      -7.31448      -7.51952        3.12071      -1.64669      -3.24048      -4.85473       5.38303       2.952
   0.0734811      0.0310204     0.13595        0.482706       0.410253       0.0424308     0.239208       0.614254     -0.103501      0.342792      -0.398801      0.335246      3.78137      -8.27035       1.29627      -1.44981
  -0.689734      -0.820495     -0.714076      -0.849308      -0.510439      -0.692285     -0.771598      -0.612417     -1.08804      -0.897634      -0.868275     -4.90717      -0.0983658    -8.19419      -1.36434       0.260143
   6.06983        5.96483       5.67898        5.93609        5.95849        6.40055       6.53087        6.78985       6.47456       6.83805        4.27322       0.605282      2.33162     -10.0689        5.05885       3.43067
   0.3215         0.200799      0.478373       0.401742       0.996001       1.13407       1.24017        1.3801        1.40089       1.93153       -0.622581     -1.74298      -1.53761      -5.02164       3.0426        6.11632
   4.38594        4.41511       3.73624        3.5706         2.99784        2.50429       2.33287        1.7604        2.32483       2.06359        6.47531       3.03511       1.49543       0.025086      6.44963       0.925034
   4.82294        4.34469       4.39365        4.02183        3.66276        3.57728       3.05911        3.25161       3.2744        2.75311        6.49117      -1.25787      -3.89383      -4.93571       6.09727      -1.21503
   0.403222       0.194515      0.139823      -0.186095       0.16796       -0.043903      0.165275      -0.351289     -0.39127      -0.651047      -1.91708       4.78964       0.208868     -1.59575      -0.106662      0.507037
  -7.04503       -7.06817      -7.13281       -6.59947       -6.92234       -6.31089      -6.55714       -6.21984      -6.08457      -6.26869        2.68354      -2.87083       0.277619     -2.45377      -1.68768      -6.44185
  -7.53745       -7.71297      -7.5847        -7.64523       -7.12429       -7.17578      -6.85158       -6.93824      -6.87916      -6.97981        0.365931     -0.371136     -1.1447       -6.84142      -2.40207       0.367473
   0.961582       1.59713       2.0953         2.01766        2.03554        2.15548       2.33234        2.32001       2.95358       3.39127        5.73595       6.70004       7.05141      -1.46699      11.1453        4.70694
  -0.839083      -0.439498     -0.282792      -0.239133      -0.283064       0.0539804     0.0078333      0.159117      0.626961      0.843071       0.070743      8.25386       2.39041      -8.73694       7.53539       5.68519
   2.93989        2.94007       3.35486        3.24852        3.6844         3.66409       4.291          4.24942       4.45689       4.75662       -3.69924      10.4189        4.63134      -2.37164       1.07055       5.58514
  -0.0165079      0.447779      0.319637       0.748142       0.407074       0.739935      0.645249       1.07753       1.21939       0.980137       3.00342       7.08895      -0.256279     -4.2247        5.09012       3.39158
  -3.51881       -3.24485      -3.15723       -2.56602       -2.09732       -2.38735      -1.96857       -1.56268      -1.7978       -1.85788       -6.25994      -9.26084      -7.63813     -10.3791      -11.0861       -0.50714
 -12.6673       -12.7897      -12.8593       -12.6752       -12.5476       -12.6022      -12.5168       -12.0118      -12.3416      -11.8962        -4.40306      -5.87764      -2.6187       -7.83272      -4.35267      -9.65553
   4.88055        4.89129       4.25347        4.1562         3.95852        3.67197       3.23078        3.62045       2.8704        2.52968        7.78088       5.10375       5.75758       5.46551       1.7706        1.40672
  -3.31974       -3.35328      -3.23505       -3.43129       -3.22308       -2.90969      -2.88093       -3.17317      -2.91332      -3.0648         3.2124        1.04469       2.59056       1.29526      -0.5921        1.59031
  -2.50596       -2.50194      -2.9432        -2.49911       -2.53498       -2.13988      -2.12057       -2.49185      -2.23407      -2.17664        1.44036       1.1435       -3.70372      -4.94751      -7.1205       -2.0787
   2.22407        2.23308       2.52494        2.52086        2.30796        2.27695       2.37773        2.38096       2.42229       2.30351        0.228828      4.40709      -6.4051       -0.148319     -3.91179       1.40124
  -0.356691      -0.546352      0.0564507     -0.4233        -0.442123      -0.578369     -0.797904      -0.649947     -0.823125     -0.470062      -7.24454       8.18187      -4.20902     -13.9092       -3.41696       6.51623
  -3.5728        -3.27138      -2.70283       -2.58729       -2.50583       -2.34808      -1.99015       -1.84457      -1.85821      -1.25096       -6.39177       7.24444       1.27213      -3.23053      -4.63201      -3.09728
  -4.32772       -4.94674      -4.58329       -5.2838        -5.36743       -5.27838      -5.29736       -5.15242      -5.46393      -5.77456       -5.89378       5.33447       0.91673      -5.29324      -7.75712      -1.76815
  -2.40245       -2.17253      -2.19492       -1.72396       -1.29932       -1.16071      -0.796651      -1.02392      -0.305972     -0.545049      -4.83181       1.08844      -5.62861     -14.3275       -7.39786      -3.48176
  -4.76177       -4.71281      -4.92868       -4.87942       -4.69153       -4.74022      -4.77551       -5.10426      -5.07356      -4.79731       -1.34385       1.13755     -12.0018       -6.94513       3.92598      -3.63394
   0.760349       0.835022      0.250641       0.668413       0.778114       0.582394      0.571947       0.557407      1.03532       0.979015       1.67041       5.11007      -0.109585     -3.88801       5.84777       6.12423
   2.15718        2.64179       2.64394        2.41678        2.53052        2.09121       2.29781        2.0163        1.96689       2.43927        1.46581      13.0601        3.16356      13.0072       16.0022       10.1361
  -4.57254       -4.5558       -4.29482       -4.47228       -4.31595       -4.07007      -4.03411       -3.80185      -3.56801      -3.74669       -5.57595       0.530859     -2.93944       2.92888      -8.22568      -4.8901
   3.25522        2.99099       3.2698         2.75184        2.89265        2.79904       2.69291        2.2126        2.57819       2.42603        0.0666854     3.94722       3.52767       4.30393      -5.25785      -1.46578
  -0.759385      -1.3791       -1.15141       -1.09408       -1.26922       -1.07519      -1.17354       -0.676066     -1.30416      -1.02208       -4.68199       4.55858      -4.61264       2.03582      -7.13529      -0.188023
   0.0156493     -0.577638     -1.31352       -1.45121       -1.98802       -2.11379      -2.81547       -3.00525      -3.39967      -4.09114       -1.25542      -2.08266      -5.45179      -1.95597      -4.71086      -9.27106
   2.0693         2.13975       2.30728        2.53923        2.25413        2.4777        2.67254        3.04911       2.52255       3.32725        9.19753      18.2597        4.93379       7.57854       3.01104       9.01911
 -16.8996       -16.2658      -16.4901       -15.9673       -15.6604       -15.1039      -14.6353       -13.9323      -13.6446      -13.5916        -8.75202      -6.63221     -11.2682      -11.4422      -12.8495       -5.62434
   7.42038        7.58668       7.53485        7.12409        7.43081        7.11956       6.59442        6.35479       6.40958       6.00505        1.28881      10.2681       13.5053        7.23456      -0.374152     10.7308
   2.4893         2.86133       3.42552        3.56632        3.84812        3.92893       4.13237        4.42246       4.88632       5.14636       -4.32955      13.7641        3.76414       2.76609      -2.36288       3.81245
  -0.475668      -0.766984     -0.857182      -1.51564       -1.62051       -1.60014      -2.08588       -2.29496      -2.17165      -2.27711       -0.525696      1.46835      -5.83958       1.13536      -3.36375      -5.62459
   6.10579        5.48205       5.89861        6.13704        5.55634        5.7148        5.62198        5.4502        5.34184       5.44928        1.31038       8.78765       4.95592      13.537         1.46562       3.21324
  -2.49847       -2.46829      -2.64674       -2.60638       -2.96762       -3.05342      -2.84623       -2.76366      -2.82307      -3.24181       -0.455018     -1.14008     -10.3749        6.40029      -5.1085      -12.1844
  -8.99201       -9.32305      -9.04627       -8.53285       -8.36181       -8.23091      -7.71193       -7.93878      -7.53649      -7.38394       -5.3472       -2.07388      -4.98667      -3.95293      -2.10436      -1.57044
   3.86651        4.21157       3.74699        4.11436        3.92013        3.64402       3.54131        3.69067       3.43557       3.33117       -7.81239      -2.26096       4.66685       5.10283       6.19048       6.48448
  -2.98753       -2.9654       -3.22979       -3.69862       -3.89128       -4.1124       -4.4883        -4.73631      -5.04869      -5.20949       -9.03691       0.29526      -3.24783      -2.44468      -9.5399       -5.73275
  -8.52464       -8.7097       -9.2156        -9.55367       -9.98083      -10.2487      -10.5566       -10.9444      -11.0342      -11.0136        -2.05039      -0.897948      6.11934       6.34411      -8.61681      -4.07781
  -6.17438       -5.59085      -5.77394       -6.1921        -6.14436       -6.10757      -6.33301       -5.96444      -6.09671      -5.91547       -1.53832      -2.45499      -7.98874      -0.297881     -8.27348      -5.07338
   0.461679       0.401232      0.147357       0.0920343      0.287148       0.190807      0.162659      -0.415806     -0.264603     -0.164375      -0.799245      9.02355       5.79613      12.4107        0.786971      2.22506
   0.110875       0.380559      0.19438        0.484562       0.615651       0.773921      1.23198        0.994998      0.824584      1.1269        -1.66862      -4.4834       -5.67055       2.03364       0.583553     -8.1369
   2.69634        2.06963       2.30516        2.38754        2.55471        2.30545       2.81261        2.76094       2.51512       2.56865        1.19877       0.88711      -2.83171       4.20986       1.64407       0.226275
   6.34566        5.88449       5.86707        5.59835        5.88748        5.83314       5.60686        5.13236       5.35994       5.00757        3.21111       0.65981       3.03557      11.1032        0.42257       2.50892
   3.30679        3.52533       3.4606         3.47422        3.14606        3.02942       2.75179        3.21759       2.73127       2.52515       -2.87365      -2.77528      -3.15479      12.4359       -1.9728        1.25899
   4.96589        5.28491       4.75538        4.90921        4.83171        4.79655       4.51202        4.67373       4.90568       4.56705        3.25869      -0.162748      3.55429       8.58085      -5.00559      10.7552
   6.0217         6.24669       6.04261        6.13483        6.19607        6.46982       6.06619        6.39312       6.16422       6.12177        1.51307      -1.24446      -1.92343       5.04949      -0.078696     -7.42404
   6.45869        6.31373       6.60119        6.39602        5.88621        5.78832       5.9935         6.00957       5.60555       5.79504        0.831255     -0.0277701    11.0796       12.5225        5.35351       5.37155
  -1.63418       -1.7763       -1.60631       -1.99113       -1.91658       -1.91814      -1.88286       -2.33182      -2.12891      -2.03003       -4.56637      -6.75002       2.5778        1.80802       1.85653      -4.51663
  -1.14503       -1.62541      -1.45412       -1.65801       -1.47348       -1.90143      -1.73108       -1.94143      -2.13387      -2.11923       -6.03732       0.212589      3.66923       3.92196       4.99738      -6.59917
  -5.71224       -5.60252      -5.56831       -5.47391       -5.6248        -5.42948      -5.74199       -5.61535      -5.14645      -5.46462       -4.42951       0.319308      4.75657       5.63775      -0.471529      0.331478
 -10.0833        -9.84705     -10.16          -9.77565       -9.80182       -9.57536      -9.69802       -9.31446      -9.23374      -9.46914      -11.7429       -4.33514     -13.1604       -5.19768     -17.3765       -9.00349
  -2.43437       -2.76929      -2.39788       -2.60205       -2.50037       -2.27988      -2.4132        -2.06689      -2.08722      -2.26364        2.54507      -0.946217      4.12604       6.49569      -2.6312       -4.35079
   7.75588        7.84547       7.88547        7.57218        7.49902        7.40414       7.52527        7.33567       7.20604       7.10381        3.25201       0.750149      7.57888      10.8142        7.1427        2.39472
   6.07233        6.23966       6.52217        6.23334        6.44192        6.33353       6.45185        6.30856       6.00159       6.31948        3.79325      -0.34832       3.10912      14.7113        2.14407       7.02423
  -3.29029       -3.14518      -3.63085       -3.34644       -3.55713       -4.00817      -4.15144       -4.28358      -4.1407       -4.10781        5.01034      -8.7127        4.08092       6.69481       4.92979       2.46066
   2.52264        2.24232       1.72926        1.80908        1.83914        1.36899       1.32581        0.882961      0.929142      0.374334       9.89518       1.06102       3.30733       9.69482       3.45069      -1.61694
  -1.7965        -2.09134      -1.945         -2.0741        -1.77016       -2.06053      -2.19586       -2.29373      -2.2395       -2.15628       -3.37925     -11.925        -7.63574       0.216118     -2.87948      -9.18634
   2.98712        2.86682       2.9093         2.77156        2.76662        2.76585       2.64836        2.39177       2.46646       2.37143        0.496775     -5.42952       2.26343      -1.32156      -4.93962      -7.07651
   5.35452        4.94855       4.92243        4.35228        4.12408        3.88784       3.53071        3.16886       2.83398       2.76035       -8.33528      -0.743365      1.78978       1.57747      -0.00722586   -2.49304
   5.24463        5.26115       5.06434        5.34399        5.06977        5.14761       5.21828        5.21633       4.80767       5.09511        4.95907      -7.42378       6.18078       1.42746      -2.44359       3.37797
  -3.81529       -3.50995      -3.72345       -3.49405       -3.86297       -3.40751      -3.20776       -3.37381      -3.10218      -3.28952        6.59325      -2.07762       0.564613      1.98934      -2.53036       2.70735
  -0.872497      -1.00892      -1.19081       -0.68907       -1.08619       -1.24631      -1.17521       -1.38675      -1.37506      -1.5216        -2.07682      -7.31633       2.83103      -0.349691     -0.333655     -7.75488
   1.14522        1.47764       1.91478        2.05388        1.94105        2.43378       2.34733        2.69598       2.65097       2.76361       -0.0712995    -6.22448       0.696943     -2.15532      -3.70753      -5.33509
   0.902602       0.839356      1.24762        0.823079       0.801455       1.0377        0.955135       0.859499      0.907131      1.04847       -8.96765      -1.17243       3.93689      -4.37016      -1.94224       8.35775
   9.1748         8.78806       8.78028        8.52446        8.47137        7.99774       7.74466        7.79809       7.38744       7.42337        2.17779      -2.32521       8.30824       4.64366       2.0017        6.01554
   6.281          6.03709       5.73245        5.06572        5.00821        4.76874       4.47655        4.10406       3.8797        3.18504        4.66124       3.98107       6.30394      -0.950514      9.58808       0.104611
  -0.5921        -0.241752     -0.25117        0.0675623      0.860749       0.709055      1.0994         1.49903       1.21643       1.31639       -1.33028      -7.54038      -6.14514      -4.1297       -3.82513     -11.3396
   0.114304       0.054716      0.0451181     -0.294705      -0.228039      -0.502788     -0.644201      -0.787997     -0.965661     -1.08643       -0.895503     -1.2243       -1.08283      -1.08864       5.46677      -3.47369
  -3.68086       -3.67605      -4.30709       -4.04638       -4.00503       -4.45535      -4.31197       -4.69411      -4.6096       -4.87357       -3.58264      -8.52466      -5.79281      -9.93179      -2.27152      -3.47751
  -3.88324       -3.71441      -3.68997       -3.96514       -4.26642       -4.2626       -4.31902       -4.27129      -4.33288      -4.08432        0.894449     -6.41077      -0.254229     -7.51214      -0.998857      3.5135
  -6.32113       -6.39754      -6.4067        -6.20748       -6.4102        -6.16054      -6.40339       -6.19991      -5.87742      -5.99483       -4.57898     -12.8283        0.160944     -5.98354      -1.94446       3.40733
  -1.48986       -0.909013     -0.876306      -0.62359       -0.702772      -0.511442     -0.410431      -0.241328     -0.152399     -0.0530724      3.78988      -8.21169      -3.01408      -4.94377       2.87758      -6.33904
   7.29098        7.1496        7.21877        7.25799        6.62076        6.74844       6.30405        6.31701       5.87854       5.83342        3.76603      -0.0018493     4.35828       3.75427       9.9064        3.49559
   7.09552        6.86525       6.83519        7.26206        7.37874        7.51652       7.42364        7.39662       7.4121        7.47144       16.7028        6.9326        5.25467       7.05413      10.196        10.1585
  -1.17171       -1.56246      -1.64446       -2.08003       -2.01868       -2.21674      -2.00117       -2.19138      -2.33395      -2.66714        8.7473        1.50719       5.24413      -3.06188       8.15175       0.345688
   5.17029        4.45399       4.4744         4.42068        4.49992        4.37289       4.12164        4.37505       4.14519       4.16123        9.07595      -0.14493      11.4629        0.387214      8.47855       1.62688
   8.73201        8.62395       8.86242        8.7563         8.77066        8.77268       8.90952        8.94259       9.14546       8.8439         4.7273        3.36081       1.95886      -1.6299        4.3167        3.78284
  -1.69662       -1.55972      -1.19242       -1.05068       -0.794865      -0.836653     -0.672124      -0.322466     -0.258308      0.125349      -8.10097      -5.06624      -1.66834      -7.32833       7.98414       1.36522
  -0.890841      -0.652016     -0.598134      -0.420255      -0.334835      -0.33887      -0.261266      -0.444405      0.0183424    -0.0766244     -0.705498     -4.60702      -3.814        -8.04038       5.70269       3.72816
  -3.25739       -2.46957      -2.15151       -1.31283       -0.770354      -0.762817      0.154011       0.0942637     0.798971      1.18931       -5.41728      -5.96594      -7.3538      -12.0196       -2.95285      -2.00425
   1.23758        1.09738       0.923114       1.10005        1.17658        1.01557       1.05977        1.07599       1.0433        1.19399        1.08387       5.76447       1.10887      -6.14677      -1.29323       2.50922
  -1.30931       -0.896148     -1.1877        -1.18434       -1.17321       -0.984959     -1.15425       -0.972638     -0.989193     -1.08792       -2.26654       2.13328      -5.30298      -5.40039      -2.45452      -3.57963
   3.12358        3.26905       3.13754        2.78512        2.30633        2.2411        2.28367        2.35453       2.05122       1.92868        3.48621      -4.99852       0.934728     -8.02529       4.02449       2.991
  -0.98605       -0.982241     -0.794785      -1.14236       -0.92229       -0.436707     -0.254645      -0.387421     -0.571093     -0.536458      11.7863        3.59949       5.73845      -4.12191       9.10897       8.06224
   1.60489        1.59582       2.13684        2.00638        2.24343        2.48165       2.49157        2.29979       2.44108       2.30771        1.95128      -5.79971     -10.2854      -14.5283        2.63281       2.59122
  -2.65339       -2.77788      -2.20148       -2.06603       -1.88493       -1.63858      -1.51207       -1.01283      -0.746322     -0.992329      -0.359883      0.231756      0.238952      0.414758      7.76862       2.54746
   7.04998        6.90329       6.79246        6.64395        6.66519        6.385         6.10675        5.94796       5.76004       5.75635        3.08779       8.03044       0.777472      0.562982      5.07385       4.88617
   4.68111        4.83384       4.87698        5.03348        4.92408        4.8133        4.71191        4.83059       4.59062       4.49262        6.07643       6.04633       3.77894      -1.24592      -0.623671      1.81004
 -13.3831       -12.3994      -12.6759       -12.1167       -11.8339       -11.3221      -10.8207       -10.6225      -10.3572       -9.73485        0.301262      0.148879     -0.379963    -10.1859       -0.295993     -3.60395
   0.988468       1.14215       1.32947        1.94875        1.86988        2.15623       2.58211        2.55052       2.8617        3.06776       -1.5741       -1.18895      -1.60292      -5.87876      -2.5239       -2.74715
  -2.4498        -2.42811      -2.2855        -2.1937        -1.56673       -1.25952      -0.902915      -0.786239     -0.456032     -0.564516      -5.9275        0.653707     -3.52674      -6.00796       1.32048       8.12935
   2.94269        2.74715       2.74102        2.77826        2.80713        3.21349       3.45316        3.32621       3.56139       4.17764        5.97257       6.95562      -5.79414      -0.805346     10.2132        7.14287
  -0.693823      -0.813231     -0.395568      -0.122636      -0.00679281     0.266638      0.052803       0.54168       0.782689      0.920327      -1.85181      -2.27111      -3.88709      -6.03897      -1.94597     -15.4161
  -2.16643       -2.33707      -2.37805       -2.59641       -2.67953       -2.96507      -2.81507       -3.02012      -3.13951      -2.8746         2.15187      -1.13016      -2.72111     -10.0748        3.35431      -3.51258
   7.18348        7.42597       7.12422        7.20452        7.1418         7.31301       7.21985        7.2881        7.35271       7.48218        4.85019       4.55348      -1.29488      -1.4795        0.425456      6.30527
  -6.60712       -6.45803      -6.36722       -6.36598       -6.21976       -6.38094      -6.22587       -5.92309      -6.04564      -5.76982      -14.7014        2.06553      -2.09914      -4.42258      -2.49974       7.6002
  -1.19253       -1.14416      -1.61708       -1.59128       -2.05155       -2.16148      -2.06006       -2.45302      -2.56369      -2.08815        2.54206       5.12315      -2.60153       0.89973      -1.08591       4.61131
  -2.33607       -2.08507      -2.10846       -2.23324       -1.9844        -2.06923      -2.44669       -2.24552      -2.34007      -2.105         -3.5315        4.04143      -5.54221     -15.6275      -14.2741       -1.57026
  -4.04856       -4.21876      -3.60099       -2.93757       -2.90026       -2.70308      -2.68626       -2.12731      -2.01606      -1.25761        7.87063       4.01636      -8.70577      -7.84634      -4.40241       0.924452
   2.63285        2.51417       2.80994        2.93787        2.9472         2.90009       2.62743        2.67167       3.24219       2.8324         4.46386       1.38036     -15.8197       -6.10477       0.736449     -3.77925
  -1.15566       -1.16854      -1.05027       -1.93736       -1.45717       -1.79495      -2.00497       -1.76022      -2.00029      -2.41051       -6.07164       0.98697       1.61029       0.806111      3.85351      -0.451208
  -1.69455       -2.44438      -2.61          -2.73529       -3.11804       -2.72215      -3.18825       -3.22565      -3.09956      -3.83571        0.887909      3.33362       5.76798      -3.17781       3.27663       7.41868
  -7.79274       -7.87742      -8.24411       -8.66988       -8.44702       -8.92645      -9.14052       -9.27873      -9.52453      -9.75654       -6.96478       0.619497     -1.25697      -0.646798      4.48569      -7.06795
   1.82952        1.8836        2.3207         2.25638        2.4874         2.6812        2.94999        3.08069       2.96469       2.64099        1.54732      -2.63517      -6.11225      -0.932479     -3.29173       0.021484
  -9.65767       -9.38922      -9.0706        -8.51463       -8.27895       -7.78636      -6.83692       -7.09304      -6.44751      -6.05402       -3.09728       1.34638      -8.57685      -6.82525      -4.40488      -2.04557
   6.41722        6.79032       6.25374        5.79127        5.82046        5.1642        5.4633         5.46758       5.05948       4.74166        0.512267      8.04002       5.17404       5.13484       6.19122       4.78609
  -6.32221       -6.34885      -6.56012       -6.59442       -7.08661       -7.07505      -7.01911       -7.26109      -7.20348      -7.26526        0.456432      3.00309      -9.22528       4.94683      -2.06598       6.56999
 -10.5605       -10.6461      -10.5094       -11.1072       -11.2576       -11.2878      -11.5342       -11.4861      -11.6122      -11.0302        -8.24239       0.111594     -5.70064      -4.80563      -6.35044      -2.85167
   4.629          4.70316       4.69593        5.26644        5.20783        5.36727       5.4731         5.71604       5.83771       6.26885        3.4043       11.1448        7.99707      10.2585       -6.16822      10.3898
   0.82006        1.46132       1.91722        2.58161        2.94526        3.65236       4.09467        4.32479       4.8459        5.61815        3.3877       12.3956       -6.47553       6.39092       2.35673      -0.808402
  -2.70565       -2.92758      -3.67192       -3.59678       -3.70765       -4.22414      -3.97028       -4.44124      -4.39288      -4.5917        -4.55109       3.62393       2.27673       9.02066       0.199587     -4.54834
   1.20685        1.3762        0.825996       1.238          1.1787         1.36164       1.16853        1.65942       1.62011       1.55247        5.50676       5.90063      11.6295        4.81923       4.6612        6.85973
  -0.340603      -1.01526      -1.06179       -1.32967       -1.29792       -1.7962       -2.15031       -1.98911      -2.22197      -2.56295       -0.794541      3.58425      -4.60977       6.0207        4.7681        2.60777
  -0.750666      -1.22747      -1.21443       -1.2641        -1.1929        -1.21028      -2.05541       -1.59961      -1.77829      -1.84509        2.64641      -6.63855      -3.61268       1.54049      -5.82514      -2.48885
   5.64887        5.76227       6.20033        6.17602        5.95798        6.53103       6.02715        6.15395       6.41086       6.30975        1.52358       4.2242        1.42576       2.22008      -2.13423      -2.91421
   0.0110969     -0.37437      -0.101167      -0.315846      -0.784168      -1.14285      -1.13663       -1.78089      -1.77686      -2.49354       -8.7107        2.90226      -5.89598      -2.00525     -13.6009       -7.1181
  -7.90678       -6.99599      -6.79019       -6.62238       -6.32121       -6.30469      -5.46771       -5.19873      -4.64444      -4.52755       -2.0305       -3.28718      -1.99285       5.44493      -4.79093       0.876865
  -5.23171       -4.95315      -4.15614       -4.07641       -4.14539       -3.72569      -3.1321        -2.82196      -2.63279      -2.04062       -4.03378      -2.42447     -10.4352        1.45641     -11.2989       -3.50605
  -3.81702       -3.99141      -4.18784       -4.03645       -3.65911       -3.90336      -4.01908       -4.01989      -4.7041       -4.45149       -0.0180673    -0.541063      2.72427       4.52655      -7.7993       -0.842338
   1.98181        2.03694       1.69936        1.74623        2.28111        2.07361       2.18753        2.21645       2.29157       2.65274        1.68259       7.85337       9.92654      10.8754        1.99647      -2.92091
   0.0271011     -0.215305     -0.431992      -0.90405       -1.01068       -1.13505      -1.60425       -2.33371      -2.50189      -2.99631       -5.48913      -5.62715      -1.90058       8.07128      -4.45514      -2.82062
   3.89351        4.3968        4.37827        4.22439        4.57747        4.33312       4.68506        4.5287        4.77708       4.39628        2.12184       6.0744        6.6343        7.58911       2.47632      -1.22594
   1.1997         1.36217       1.43654        0.853196       0.322698       0.623243      0.442311       0.320222      0.182853     -0.127919      -9.56029       0.33832      -2.86823      10.8811       -7.31069      -2.88078
  -4.86821       -5.35542      -5.5188        -5.76868       -6.01165       -5.68731      -6.07267       -6.01702      -6.36409      -5.97578       -5.73293      -3.85042      -7.36841       5.08786      -3.40312       6.14613
  -0.282371      -0.512583     -0.705966      -0.305001      -0.654379      -0.243814     -0.170078      -0.28275       0.036077      0.387158      -0.677698      4.54526       3.67623       7.67792      -6.07217       6.52498
   2.29321        1.49616       1.35737        1.44685        0.98029        0.680224      0.358758      -0.239294     -0.387996     -0.532608      -0.140147      0.0865896     4.77274       5.09843      -3.71039       2.94742
  -1.09947       -1.35766      -1.15133       -0.741         -0.722862      -0.772518     -0.537453      -0.477346     -0.132445     -0.371696      -2.35188       0.465442      7.10299       5.26782      -1.88282      -1.97016
   0.654133       0.756408      0.595655       0.47653        0.238645      -0.143113     -0.251532      -0.0402388    -0.37945      -0.328275       3.8649       -4.448         3.77947       6.59906      -2.83782      -9.58122
   4.53247        5.04311       4.81246        4.65778        5.07731        4.60935       4.71599        4.74016       4.66157       4.05892        6.17183       4.26574       7.07629       8.06603       4.07291       3.97959
   1.49296        2.01439       1.15596        1.2822         1.28691        1.0369        1.22352        1.04423       1.26845       0.870029       2.57569       4.02072       5.76206       4.85476      -0.196568      0.282113
  -1.80363       -1.86702      -1.15745       -1.64643       -1.43129       -1.22487      -1.19681       -1.03452      -1.27553      -0.894345      -1.69067      -5.55407       3.66785       6.47784     -10.2388       -2.34051
  -3.00936       -3.17645      -3.37879       -3.7197        -4.04401       -4.15619      -4.53708       -4.88669      -5.47145      -5.41802       -5.84599     -10.6047       -0.448785      3.01788      -5.92642      -7.99721
   0.480901      -0.140824      0.639811       0.478505       0.351193       0.9524        0.288706       0.622894      0.614949      1.017         -6.09728       1.06712       1.09602       4.93346       2.47118     -11.1194
   0.417939       0.262143      0.161381       0.315494      -0.109959       0.199252     -0.16407       -0.351576     -0.279669     -0.431575      -0.69551       0.555518      3.79815      11.6608       -4.15633      -2.91378
   2.5285         2.43713       1.73           1.80713        1.79898        1.52093       1.52945        1.13349       0.759744      0.674198       3.66801       5.72795       1.90257      -0.428794     -1.49779      -1.22721
  -1.33629       -1.23302      -1.54101       -1.33105       -1.48145       -1.77001      -1.68188       -2.15354      -1.84641      -2.40094       -4.83432      -7.49365      -2.13162      -6.39192      -8.25862     -12.4404
  -4.44411       -4.51746      -4.53279       -4.93344       -4.9689        -5.06388      -4.60553       -5.00673      -4.76875      -5.05858       -3.10871       1.8023        1.30404      -2.28374      -4.81508      -2.96158
   2.29704        2.1492        2.63629        2.46799        2.33326        2.0398        1.90483        2.05808       2.01859       1.96217       -5.30194      -8.45404       6.98462       1.81633      -1.757        -0.0567843
   3.20413        3.1719        3.2961         3.04188        3.13258        2.75222       2.4502         2.81694       2.44746       2.27463        0.720962     -8.39752       1.78517       0.928799     -5.64148      -3.64181
   5.08806        5.15591       5.1623         5.02351        4.74201        4.54383       4.69506        4.90229       4.56378       4.41633        1.82177      -1.75344      12.1918        0.265122     -0.657491      5.15788
   1.75316        1.76989       1.65965        1.80194        1.75562        1.57259       1.5847         1.80419       1.55604       1.70427        3.36161      -2.22446       3.63476       4.99342      -3.03574       0.11774
   3.57579        3.76831       3.64638        3.82231        4.17705        4.26454       4.54997        4.59275       4.29935       4.66865        8.04818      -0.74368       2.11176       5.33451       1.24203      -0.25514
   9.81217        9.45152       8.94269        8.75565        8.70408        8.59252       8.40723        7.69396       7.74117       7.55176        5.59355       6.99193      10.2198        8.19486       4.73483       7.79046
   5.32683        5.35843       5.86721        5.85101        6.21918        6.73628       6.46475        6.51104       6.85027       6.78959        6.90562      -0.607641     -2.05931       0.618667      3.88347       3.64481
   0.95105        0.849145      1.27509        1.81017        1.79828        1.96045       2.05449        2.18136       2.35519       2.22083        2.48527      -0.0125885     2.29249      -5.03051       2.62282       2.86231
  -4.56789       -4.68357      -4.75539       -5.31864       -5.33806       -5.45459      -5.98988       -5.91248      -6.24171      -6.31687      -11.0485       -5.56111      -1.59908      -0.138681      2.84613      -9.74502
  -7.19126       -6.7827       -7.07568       -6.93684       -6.93728       -6.76952      -6.78202       -6.48443      -6.42059      -6.49932       -1.47465      -3.88655      -4.9172       -8.49186       0.262879     -9.50698
  -2.10282       -1.66136      -2.21078       -1.86001       -2.18106       -1.91312      -1.49812       -2.0813       -2.44427      -1.90097       -1.70976      -4.383         5.66926       1.4189        4.19091       3.45318
   6.20389        6.50043       6.19464        6.32433        6.46418        6.25902       6.41536        6.70201       6.71264       6.55336        0.671956     -9.57824       3.82982      -4.84171       6.69817       0.470532
   4.99972        4.58494       4.02165        3.98324        3.81543        3.4753        3.29437        2.95758       2.39033       2.3159         2.67139      -4.96107      -1.84759     -10.7242       -4.66441      -5.8935
   1.26934        1.38762       1.75244        2.04319        2.00062        1.60169       1.95239        2.06547       2.35599       2.20748       -9.91121      -4.26283       0.328998     -8.96058       2.6266       -3.29285
   5.60903        5.24664       5.06519        5.11726        5.54104        5.27412       5.09856        4.90082       5.29167       4.80274        3.26412      11.2832        4.23645       1.50258       1.27382       2.92697
   6.67012        6.81108       6.58302        6.21833        5.91695        5.97131       5.79805        5.43621       5.04778       5.08332        6.21842       7.07685       9.32376       6.48906       9.58947       6.53265
   1.32221        1.29558       1.34111        1.42226        1.25379        1.27358       1.27064        1.57728       1.61258       1.3234         8.4691        5.01256       2.8387       -3.64108       6.95974       3.44227
   5.20939        4.82046       4.66942        4.29223        3.93184        3.97472       3.58313        3.53131       2.8629        3.30474        9.03233       0.171438      8.02043       2.59185      14.3705       -2.25545
   0.783149       0.626243      1.30683        0.599504       1.12614        0.843672      1.13036        1.17499       1.33065       1.19964       -3.07571      -3.71924       7.02744      -2.70409       7.12847      -2.33517
  -9.72813      -10.0683      -10.0961       -10.2248       -10.0683       -10.4129      -10.3113       -10.5751      -10.2099      -10.5925        -8.08204      -7.23893     -16.0647      -15.6137       -9.91089      -5.81435
  -2.99799       -2.96888      -2.61245       -2.33199       -2.36219       -2.01187      -2.02737       -2.02434      -1.32306      -1.22264       -0.294829     -8.00764      -8.07409     -14.8943        1.6088        3.40833
  -1.53991       -1.4784       -1.34005       -0.955539      -0.738693      -0.525416     -0.444285      -0.279892      0.0696484     0.0242415     -0.367888     -6.88487      -3.50697      -9.68486       3.62936       3.24565
  -1.20774       -1.23305      -1.48931       -1.46124       -1.65322       -1.30335      -1.98061       -1.69526      -2.00428      -2.16389       -0.10052      -3.85482      -1.16725      -4.83047      -3.18603      -7.66194
   2.88489        3.2433        3.0994         3.28501        3.21705        3.50382       3.11707        3.27009       3.29583       2.89705       -4.41347      -5.2914        5.83965      -5.59707       4.91594       0.880819
  -2.65697       -2.52072      -2.67246       -2.75353       -2.86134       -3.05002      -3.08208       -3.13116      -3.3467       -2.8753        -5.195        -7.32389      -0.437535     -5.45143       3.4647        0.405953
  -9.19332       -9.11616      -9.20939       -9.28717       -9.22215       -9.25015      -8.85723       -8.89574      -8.99428      -8.57432       -1.82115      -1.52648      -2.16729      -7.8422       -3.14719      -1.12618
   7.31058        7.53841       7.21526        7.2539         6.92431        6.64641       6.66343        6.68825       6.41402       6.42456        6.28291      -0.934775     -0.410245     -3.4659        7.50325       0.0405456
   5.32902        5.13841       5.54387        5.83627        5.9258         6.01212       5.97961        6.19787       5.69699       6.07298        4.36479      -5.82617      -8.05885      -6.64764       1.95152      -7.14301
   2.45153        2.4563        2.75578        2.6826         2.77691        3.03249       3.02958        3.09013       3.31377       3.42249       -2.94645       1.14954      -2.18296       0.280198      6.52174       3.2647
   5.55224        5.07554       5.47922        5.22942        4.82134        5.07801       4.73715        4.84677       4.94138       4.67751        3.46333       6.37027       1.43004      -1.81813      12.3252        4.07719
   0.00826131     0.291947      0.233174       0.0245535      0.236267       0.293331      0.514439       0.330191      0.759915      0.648348       1.30437      -2.47476      -7.96776      -7.34226       5.19323       3.5864
  -3.48528       -3.46909      -3.56611       -3.6593        -3.82603       -3.80912      -3.49657       -3.55052      -3.1281       -2.94136       12.1462        2.80393       8.09288      -0.982477     11.9153        5.73574
  -0.821015      -0.360573     -0.476632      -0.0205477      0.409307       0.327015      0.5647         0.746895      0.664267      0.635633       7.7769       -1.95019      -0.547788      0.0844303     1.73441       6.24921
  -4.01338       -3.74508      -3.53654       -3.22757       -2.698         -2.78289      -2.66787       -2.51458      -2.5974       -2.31996       -7.52894      -7.5526       -7.01179      -3.62213       1.84328       0.802398
  -3.03277       -2.93896      -2.44144       -2.09058       -1.92188       -1.63355      -1.41734       -1.1406       -1.26787      -0.583633       0.943724      5.15654       0.395845     -1.61882       2.28151       8.9467
   0.817952       0.937757      0.842842       1.14824        1.37416        1.54693       1.87136        1.70748       1.77889       1.84294       -2.00068       3.52699      -3.21278      -4.96473      -3.85496      -3.1344
  -1.07          -0.814817     -0.800868      -0.540164      -0.637519      -0.370241     -0.0561637     -0.248418      0.308398      0.277699       3.27765       8.32332       3.00275       0.857042      2.04351       1.91856
  -1.91985       -1.76004      -1.75325       -1.28108       -1.10326       -1.25712      -0.913389      -0.491703     -0.275306     -0.410086      -4.4494       -9.28564      -6.10543      -3.35753      -4.11146      -2.64663
  -0.220286      -0.262683      0.423251       0.402317       0.977011       1.17438       1.4869         1.72633       2.11288       2.25666        4.55791       1.70008       2.77831       4.69157       2.2093        9.06243
   4.32508        4.51267       5.00234        4.86217        4.69129        5.0612        4.92979        5.30175       5.48285       5.47272        2.7941        7.34086      -3.45406       4.74281       7.59309       7.13757
   3.97008        3.57709       3.7039         3.54143        3.4911         3.53031       3.18673        3.44274       3.28072       3.39218        0.230418      1.44776      -5.89059      -2.93188      11.1593        4.42947
  -8.22483       -8.22618      -8.4367        -8.73659       -8.91876       -9.00517      -9.00178       -9.4348       -9.48824      -9.78406       -5.89814       1.42062     -13.273       -11.1243       -1.19617      -5.69188
  -2.28059       -2.54557      -3.46154       -3.49382       -4.27429       -4.81442      -5.14536       -5.62672      -6.17948      -6.5406        -8.8651       -2.79001      -7.84345      -4.8077        0.219472     -4.24557
  -6.12752       -6.12231      -6.28906       -6.23802       -6.29521       -6.16042      -6.28874       -6.37097      -6.28909      -5.96322        4.7605        8.21854      -4.7566        1.44381       6.28612      -0.195897
   8.16736        8.39916       8.42281        8.44081        8.57602        8.3717        8.3575         8.28759       7.89358       7.59012        3.00736      -1.23923     -10.1717       10.0267        0.563907      1.30591
  -0.194447       0.113301      0.183055       0.0678836      0.297289       0.261359      0.622521       0.937243      0.947543      1.05427        5.15246       1.9711       -1.50795       1.21424       0.29228       1.79163
   1.93531        1.96121       2.0086         2.17273        2.52814        2.69974       3.03233        3.28864       3.4571        3.7911        -1.36948       2.8111        5.38635       0.652355      6.78752       7.35234
  -4.44617       -4.33241      -4.48349       -4.604         -4.26308       -4.51026      -4.17925       -4.14565      -3.68417      -3.79883       -4.33917       0.81202       3.13722      -1.10066      -3.39735       6.07794
  -9.64945       -9.72019      -9.14282       -9.05072       -8.68512       -8.58955      -8.12578       -7.83921      -7.23643      -6.51957        1.08543       3.26364      -2.10864       0.944058     -5.07009       2.87688
   3.0599         3.10189       3.38426        3.418          3.42709        3.70879       3.55563        3.68341       3.65118       4.07852        9.68304      11.6899        0.718273     13.5281        7.9101        3.29079
  -5.08413       -5.11131      -5.10941       -5.3326        -5.42949       -5.4307       -5.70763       -5.54185      -5.51266      -5.86202       -2.71358      -2.15446     -11.9444       -1.9443       -5.72551      -4.79478
  -0.500652      -0.281926      0.0641661      0.0751519      0.404901       1.01213       0.943656       1.30145       1.17948       1.48132       -2.97092      -8.2828       -7.3435        2.02041      -3.65277      -3.24009
  -4.56814       -4.48624      -4.51158       -4.31435       -4.52488       -4.38224      -4.07488       -3.90123      -3.66487      -3.57791       -0.345601      1.07804      -4.43705       4.69488      -2.38288      -3.81342
  -4.10331       -4.78022      -4.99609       -4.76981       -5.23219       -5.1744       -5.57977       -5.82114      -5.78163      -6.05707        1.22237       4.01697      -1.01691       0.300531     -2.37627       4.70032
   5.45289        5.56832       5.83329        5.85696        6.10205        6.34873       6.4279         6.18158       5.91967       5.89923       -0.636921      1.85145       1.77446       8.68997      -0.913122      5.69816
   5.1726         4.83793       4.68454        4.60197        4.19561        3.46353       3.73854        3.18499       3.02884       2.47078        0.286819     11.5837        0.960368      5.60379       4.63014       9.48728
  -4.46207       -4.81939      -4.90927       -5.0639        -5.04585       -5.17666      -5.44034       -5.62078      -5.41226      -5.34847       -3.59912       4.3762       -1.47233       5.38587       1.33663       3.3954
   3.34997        3.43966       3.24908        3.38053        3.56304        3.45612       3.78816        3.96156       4.32575       4.5388         5.22023       9.85558       6.61035      11.7323       -3.41992       6.14949
  -5.98298       -5.7403       -5.63019       -5.48492       -5.42638       -5.18427      -5.12716       -4.78595      -4.50128      -4.00815        0.852139     -1.55347      -7.33515       4.27299      -1.74275       3.89781
  -4.34315       -3.5995       -3.30863       -3.1616        -2.80927       -2.5202       -2.51502       -2.26659      -2.06942      -1.64353        0.357128      5.58589       1.16543       6.10598      -4.85207       3.60328
  -1.82452       -2.04034      -2.11699       -2.15653       -2.30769       -2.15818      -2.354         -2.40547      -2.49488      -2.70166       -1.30897      -6.31926       5.00085      -0.482946     -2.28741      -0.428881
  -2.92056       -2.87061      -2.67148       -2.77531       -2.57397       -2.70558      -2.86659       -2.83259      -3.12337      -2.96502       -7.82541      -2.98723      -3.64629      -3.58212      -7.84127      -3.22268
   3.97987        4.17299       3.9651         3.96535        3.53754        3.30607       3.50654        3.21352       3.22705       2.9046        11.3098        6.65208      -1.7767       10.8955       -0.0615645     0.473412
   2.67109        2.25166       1.96072        1.50445        1.25415        0.859016      0.496087       0.279035     -0.0897673    -0.323288       1.87507       0.35461      -3.18578       8.09228      -0.454915     -1.45093
   3.05086        3.34566       3.23646        3.10637        3.03586        3.14284       3.112          3.45957       3.16374       2.64103       -2.77446       2.61239       3.22978       8.59168      -2.5159        0.453739
  -5.27337       -5.41559      -6.03793       -5.93848       -6.31087       -6.73817      -6.91527       -7.03818      -7.36803      -7.09553       -2.74772      -2.52303       5.12078       7.9265       -9.68729       1.42673
  -0.617854      -0.798446     -0.740943      -0.0836337      0.158479       0.211692      0.379596       0.668327      1.16891       1.20851        2.0418        8.54172       4.82935      -1.23168      -3.67518       1.01247
  -3.3792        -3.71547      -3.71171       -3.64734       -3.5266        -3.3695       -3.30161       -3.53651      -3.51037      -3.51374       -4.10844      -1.66545       3.64257      -0.448747     -7.28339      -0.880632
   3.18585        3.16549       3.60817        3.4033         3.88684        3.94956       4.27505        4.09792       4.484         4.7591         5.21853       5.23865      -0.872536     -4.33352      -8.8536        1.80941
   3.07531        2.95833       3.01149        2.58032        2.52277        2.76202       2.7176         2.51932       2.24033       2.19153       -2.86236       4.04945       0.00892436   -1.46075     -12.7027       -5.24229
  -6.195         -6.0181       -5.94547       -5.77232       -5.72438       -5.47291      -5.06588       -4.92733      -4.9212       -4.51223       -4.1084       -6.68837       0.678702      1.42033     -12.1133       -2.29709
  -2.71546       -2.40973      -1.67271       -1.43264       -1.14504       -0.698456     -0.360851       0.457073      0.576734      1.09846        0.473005     -0.964175      6.26864      -1.99888      -6.77151      -9.47837
  -1.62024       -1.57738      -1.90599       -1.6809        -1.87717       -2.17582      -2.44783       -2.52635      -2.4341       -2.63071       -6.05797       2.75703      -4.20545      -2.87384      -5.98953      -5.48361
   2.91697        2.80809       2.26343        2.04371        1.84286        1.64558       1.02248        0.745544      0.274669     -0.108738      -0.923643      4.8587        2.04869       5.94604       0.329397      2.31952
   4.14361        3.59297       3.13384        2.26827        2.26492        1.93008       1.22962        0.73863       0.500875     -0.0634446     -4.40783      -2.02575       6.21262       1.08697      -3.53874      -4.68232
   3.29444        2.93271       2.7677         2.61482        2.19887        2.2868        1.76335        1.32168       1.27268       0.900881      -1.93365       2.95143       2.31146       4.73693      -2.38772      -2.64348
  -0.208517      -0.411156     -0.606679      -1.00743       -1.4226        -1.77547      -2.05589       -2.52715      -2.77614      -3.14747       -2.49444      -9.22597       2.87928     -10.2471      -16.3455      -14.2325
  11.5322        11.6781       12.0333        11.997         11.2113        11.039        11.1984        10.9947       11.2086       10.7271         5.72781       9.60604       5.96283       5.17834      -0.590277      3.73008
  -8.86097       -8.75189      -8.80284       -8.57128       -8.59738       -8.24143      -7.9943        -7.64174      -7.54177      -7.28674       -5.5825       -2.15024       0.807685     -2.34045      -9.01765       4.31251
   4.24717        4.10486       3.20877        3.16399        2.88031        2.33748       2.02553        1.83592       1.64016       1.27458        5.66223       0.592823     -0.743035     -4.68235     -10.5991        4.6721
  -8.73432       -8.49451      -8.09712       -7.63199       -7.00712       -6.22801      -5.70454       -5.34148      -5.17243      -4.47673       -5.89054      -1.27773      -1.19742      -8.39557      -0.326183     -6.20231
  -7.03229       -7.19359      -7.09592       -6.88499       -6.40891       -6.43105      -6.02829       -6.23324      -6.12875      -5.70694       -4.73295     -16.1967       -5.5834      -10.7707      -10.2615      -13.1635
   5.85856        6.25035       6.50946        6.59782        6.41381        6.48124       6.53363        6.57978       6.7056        6.28739       -4.4066       -0.895002      9.00171      -6.07404      -5.02672      -7.42219
  -2.15412       -2.04152      -2.20968       -2.5388        -2.18451       -2.31077      -2.50152       -2.57937      -2.77412      -2.93762       -7.22682      -7.55111       4.61444      -1.51168       1.75916      -6.36788
  -1.31454       -1.16679      -0.960273      -0.790425      -1.00718       -1.23266      -0.995153      -0.517118     -0.532815     -0.0700375     -6.22898       1.04199       8.80926      -3.49648      -6.93511       0.149531
   5.42166        5.48374       5.24542        4.93821        5.12292        4.81937       4.83218        5.01331       4.88673       4.65242        0.866908      3.00688       1.3406       -1.19336       1.91588      -7.24023
  10.1371         9.85579       9.76141        9.5075         9.41297        8.82149       8.01254        7.79829       7.14875       6.63303        7.02         -2.13296      -0.573285     -5.74673      -0.373176     -3.67184
   1.11125        1.03685       1.17324        1.00143        0.90641        0.769749      1.1275         0.84212       0.716835      0.779814       0.917627     -0.940142      5.84236      -0.917434      1.98093      -2.64103
   2.4988         2.38981       2.19896        1.93217        1.92977        2.03003       1.71171        1.45116       1.21917       1.17296       11.6328       -1.17779      11.443         6.81161      12.1822        4.60543
  -0.547444      -0.973168     -1.26284       -1.42656       -1.98101       -1.96701      -2.39228       -2.84023      -2.67672      -2.78647       -3.25819       0.598877      4.48229      -0.978662      2.30927      -1.15707
   4.24879        4.2665        4.14053        3.88363        3.68802        3.72482       3.67344        3.50108       3.19938       3.09542       -0.647954     -0.0700315    -1.34702      -0.521327      4.04635      -0.82879
   3.64578        3.1589        2.96647        2.76808        2.25669        1.85928       1.29785        0.990306      0.643904     -0.0212338     -3.0505       -5.09719       1.65508      -6.24463      -3.05815      -5.13288
   1.27812        1.57497       1.61959        1.92215        1.78148        1.89709       1.98965        1.84737       2.19975       1.84954       -1.77928      -6.62664      -2.93913      -6.27218       2.29975      -6.04942
   9.31704        8.63576       8.95231        8.94253        8.87642        8.76274       8.55794        8.31652       8.35163       7.89348        6.80634      -0.477636      9.70552      -4.31868       8.63385       7.88206
  -6.2984        -5.99676      -6.12237       -5.92646       -5.71445       -5.61819      -5.61838       -5.41507      -5.23055      -4.90444       -0.314912     -3.22163       3.13027      -4.2324       -3.81731      -3.46234
   3.19391        3.28965       3.35646        3.58387        3.15499        3.44148       3.19564        3.12888       2.97114       3.10533        4.10097       8.98328       2.36709      -4.60152       1.97359      -1.16114
  -0.797043      -0.571023     -0.767881      -0.974016      -0.485505      -0.811001     -0.968441      -0.993907     -1.25427      -1.22589       -2.45101       2.95071      -0.871892     -5.98543      -1.57036      -0.619748
   4.82572        6.03985       5.96505        6.26614        6.76992        6.5856        7.44739        7.51965       7.4583        7.588          0.952326     -1.97046       4.14777      -2.96317       8.67625      -7.31741
   1.43808        1.32455       0.938735       1.25621        1.38949        1.78967       1.65814        1.77573       2.30512       2.12067        6.6705       -2.39132       0.940821     -1.73629       6.61922       4.41147
  -0.522402      -0.0669537    -0.383659      -0.346352       0.0398761      0.317946      0.226463       0.179537      0.320861      0.382679       3.64031      -6.16932       0.300122     -4.93986       1.23307       0.24829
   5.96989        4.81687       4.9067         4.08497        3.81906        3.27318       3.04703        2.7533        2.11706       1.73301        1.54696       0.515234     -3.23204      -5.26473       2.82704       7.12834
   3.78637        4.01699       4.79845        5.19408        5.70271        6.2794        6.53427        7.34755       7.61373       8.05284        4.77395      -0.029717      9.4074        3.06496       6.8854        5.38246
 -10.3337        -9.86805      -9.63891       -9.74413       -9.67787      -10.0629       -9.57305       -8.94094      -9.13331      -8.40662       -4.19425      -9.55874      -3.09396      -3.16189       1.95712     -13.6802
  -2.06575       -2.02628      -1.74958       -1.57009       -1.83687       -1.75267      -1.33237       -1.03421      -0.959306     -0.495223       0.598726     -5.34258       2.97623       3.63005       5.7916       -1.43953
  -1.74529       -2.17548      -2.20523       -2.23734       -2.24225       -2.25637      -2.1653        -2.42681      -2.38913      -2.01039        5.74699       3.27406       1.64268       4.60382       9.10621      -2.37178
  -8.68933       -8.99939      -9.51096       -9.28278       -9.47102       -9.52278      -9.63174       -9.78012      -9.82971      -9.93549       -1.95349       0.869889    -10.5038       -2.54369       1.00918      -6.49106
  -8.84779       -8.98818      -8.86523       -8.60266       -8.79377       -8.06176      -8.44743       -8.37107      -8.45861      -8.60303      -10.0466       -4.01206      -7.94103      -4.50952       2.32604      -4.17044
  -0.85411       -0.938378     -1.03745       -1.01091       -0.545375      -0.852393     -0.900345      -0.933604     -1.31584      -1.23359      -13.796        -6.63463      -7.77986      -8.99636      -1.74518      -4.47041
   6.30399        7.14885       7.30375        7.5317         7.49102        7.76772       8.03584        7.77503       8.32294       7.94092       -8.79924      -7.69325      -2.4938       -7.91224       1.69162      -1.93442
   4.38021        4.34581       4.44047        4.08351        4.25544        4.17607       3.86198        3.84158       3.78181       3.16382       -3.85321      -6.1223      -11.4805       -5.00967       3.81171       0.893176
   6.77288        6.07253       5.84872        5.03825        4.71926        3.63649       3.68734        3.0725        2.73325       2.42481        5.30748       9.4156        6.83235      10.1617        6.76671       9.62513
   5.83048        5.58816       5.54407        5.50012        5.149          5.51804       5.40395        5.39393       5.31815       5.28493       12.2474        9.10809       3.00478      12.5651       15.4739        4.37177
  -9.82007       -9.41941      -9.1376        -8.15647       -8.10485       -7.90705      -6.84048       -6.49498      -5.82185      -5.05341       -0.263178     -7.60646      -6.64762       3.95857       5.36152       6.03515
   0.714917       1.58527       2.41898        2.6272         2.77165        3.08049       3.25934        3.49622       3.71253       4.23884        3.63475      -6.76372       4.3096        7.6006        5.07516       5.70963
   1.26139        1.21344       1.20241        1.50848        1.89214        2.32675       1.87737        2.05889       2.06098       1.42809        3.09843      -7.91417       0.538995     -1.77708      -1.95626       0.174333
   7.51007        7.54792       7.43374        7.02323        7.06067        7.15514       6.72598        6.71851       6.88045       6.83383        9.49308       4.39243       3.03908       6.60483      12.5154        7.2203
  -7.54574       -7.83464      -7.95955       -7.93409       -7.73433       -7.60039      -8.30855       -7.33185      -7.80475      -7.7389        -4.71611      -4.63155      -5.44984       1.49472       4.59713      -4.28402
  -1.39099       -1.50232      -1.88988       -1.63786       -1.86598       -1.98615      -1.58026       -1.41058      -1.66481      -1.00237       -3.9188        3.01424      -4.09602      -0.129172     10.7182       -0.571714
  -5.85283       -6.08874      -5.54119       -5.50175       -5.50365       -5.07352      -4.7803        -4.67626      -3.85079      -3.41372       -0.0333962     4.16762      -0.832662      8.57722      13.8066        6.53637
  -2.65753       -2.52032      -2.24603       -2.12189       -1.83959       -2.21009      -1.78541       -2.05636      -1.60628      -1.90964       -2.08071      -3.9332       -8.40957       0.436355     -1.76854      -3.33513
  -1.44558       -1.6909       -1.39991       -1.92639       -2.17587       -2.28333      -2.28177       -2.65846      -2.94325      -2.61821       -0.733848     -0.326945     -2.1841        4.46318       6.48295       6.21575
  -4.29912       -3.92807      -3.81795       -3.68682       -3.43963       -2.99062      -2.91033       -2.84582      -2.68314      -2.69022       -2.78546       2.62182      -2.70235      -1.06505       0.68029      -1.50764
  -1.41255       -1.39254      -1.90228       -1.83506       -2.04945       -2.30978      -2.51264       -2.51441      -2.97144      -2.83419       -1.08642       0.686499     -9.53693       7.69371       2.38514      -0.58746
 -10.4088       -10.7802      -10.6444       -10.6023       -10.635        -10.5738      -10.5584       -10.1222       -9.86328      -9.854          0.375837      1.01402      -3.99993       4.83918      -0.633675      4.45382
   9.93328        9.95602       9.3999         9.06695        8.82911        8.27284       7.77789        7.29272       7.28422       6.26392        1.4189        4.06863       4.90115      14.0502        7.10671      -1.44043
  -0.397559      -0.284733     -0.183379       0.235413       0.189949       0.543699      0.777851       0.731207      1.19785       0.985788      -1.71317       0.752209    -10.1655        2.74299      -0.656817      4.4373
   3.699          4.061         4.6502         4.91384        5.46629        5.63799       5.72699        6.20903       6.46712       6.909          6.22817       7.79861      -4.90865       5.39229       6.15223       6.13192
   0.0130332     -0.169128      0.574227       1.15675        2.06166        2.29294       2.85172        3.41433       3.31735       3.80034        0.596465      0.553433     -1.51901      -0.299416     -0.702272      4.12502
  -2.89084       -2.67557      -2.20455       -2.28295       -1.72124       -1.22337      -0.66368       -0.581604      0.0466175     0.254537       3.47858      12.5165       -3.39698       6.60311       3.73761       4.34538
  -5.77074       -5.09318      -5.53486       -5.7782        -5.66089       -6.17852      -5.76626       -5.79416      -5.89673      -5.59761       -1.3008        1.30689      -1.55159       5.22548      -3.07141      -1.15154
   5.7086         5.82945       4.88475        4.68755        4.08291        3.76954       3.65607        3.11317       2.49399       2.32887       -3.16228      -5.05553      -0.898725     11.1293        6.70546       4.70675
   5.93381        5.81596       5.4122         5.14581        4.48731        4.44951       4.01272        3.6768        3.39192       3.50972        3.12704       2.04742       7.50897       9.40878      10.411         7.43078
   3.99534        3.60247       3.69839        3.87349        3.83949        4.05776       4.26477        4.1699        4.21377       4.46531        4.96372      -1.36216       1.83297       3.74873       3.29055       9.67015
   3.06078        2.4661        2.75098        2.73342        2.4606         2.73396       2.28552        2.25088       2.52872       2.25122       13.5772        6.37079      -0.744831      6.31436       3.67686      10.72
  -2.89844       -2.61897      -2.41195       -2.3492        -1.93748       -2.07431      -1.8348        -1.54535      -1.40872      -0.954506       2.13921      -1.04921       1.80168       0.0329472    -3.94232      -0.28712
  -8.72926       -8.73288      -8.4594        -8.3737        -8.09923       -7.87024      -8.00649       -7.64672      -7.6935       -7.49717       -6.02251       0.490932     -7.80622      -0.879174    -10.9859        1.54259
  -2.61578       -2.49582      -2.81309       -3.20136       -3.34266       -3.90633      -4.07218       -4.21806      -4.27113      -4.73987       -3.40077      -1.46789      -0.563802      0.33315      -9.98487       6.50083
   5.63438        5.88548       6.08372        5.8764         6.32438        6.13187       6.68076        6.59513       6.37653       6.91607        7.50572       8.10655       8.10198       8.52187       0.924414      9.46141
   3.10289        2.82694       3.14617        3.43235        3.23571        3.5618        3.73763        3.67814       3.97875       3.74133        1.29157       7.13549       3.11101       1.67091      -0.0233271    -1.14123
  -3.10346       -2.54347      -2.62549       -2.32481       -2.35607       -2.3698       -2.09608       -2.29564      -2.22261      -2.4443        -4.76262       1.50589      -2.5745       -3.46836      -1.62178      -1.10214
 -11.1578       -10.7785      -10.5064        -9.89644       -9.88825       -8.86086      -9.03996       -8.32464      -7.82038      -7.50378       -0.137569     -6.4059       -5.95681      -5.52051      -7.90697      -4.43118
   4.31942        4.13546       4.19805        4.33476        4.3933         4.55343       4.29533        4.32967       4.64197       4.18757        1.138         0.709311     -0.0620537    -4.15044      -8.99658       5.04251
  10.456         10.6361        9.63245        9.27675        8.68439        8.60258       8.15743        7.99694       7.63425       7.54605        6.59523      15.0127        2.80849       7.99078       1.73196       6.51114
  -6.89223       -6.87939      -7.29559       -7.50607       -7.34864       -7.45957      -7.2117        -7.14447      -6.84527      -6.87469        1.45549       1.56393      -2.31033      -3.55343      -7.07942       0.76601
  13.0729        12.8883       12.7574        12.7477        12.1544        11.5767       11.8427        11.3593       10.331        10.5711         5.42235       9.58322       7.20832       6.1583       -3.85492      -0.039772
  -3.80223       -4.23888      -3.64295       -3.53711       -3.63737       -3.70348      -3.24917       -3.34117      -2.93322      -2.88952       -3.60051      -2.51126      -1.22289      -9.10542      -9.98791       2.32306
  -3.30408       -3.98798      -3.72091       -3.72007       -3.53848       -3.60083      -3.83721       -3.79729      -3.88424      -4.30701       -6.95814      -5.51735      -4.93618      -8.27543      -9.03099      -2.00351
   2.27588        2.31522       2.27946        1.91992        1.71943        1.73798       1.36435        1.23856       1.26343       0.876369      -2.28374       5.21299       0.429592     -1.21184      -5.92106       6.55953
  -8.10697       -8.00611      -7.78148       -7.81361       -7.00089       -6.98004      -6.87928       -6.49889      -6.03131      -5.77101       -7.20096      -8.41154      -2.11342       0.745766     -3.67603      -4.23488
  -4.72373       -4.26396      -3.9771        -3.87102       -3.835         -3.63913      -3.79732       -3.84848      -3.81395      -3.52134       -0.387893     -2.93124       0.764086     -1.46205      -7.78562      -1.11246
  -8.72928       -8.53803      -8.62593       -8.38115       -8.66543       -8.80575      -8.99161       -8.72246      -8.69195      -8.55055       -8.38551      -5.81513       3.11188      -9.13999     -12.2658       -4.79593
  -4.43441       -4.85476      -5.28175       -5.61027       -5.689         -5.91438      -6.21421       -6.28979      -6.80498      -6.7912         1.86386      -4.27007      -4.87998      -7.94455      -8.85925      -4.26115
  11.7266        10.9631       10.559          9.4918         9.21642        8.50305       8.21577        7.46822       6.99373       6.27387        2.3079       18.509         1.45976       1.97304       3.45661       6.79652
   0.571233       0.971627      0.762151       1.112          1.17975        1.42904       2.03801        2.5366        2.26645       2.54332       -0.0745902     0.926252      0.409602     -6.84883      -4.51979      -8.07854
  -3.71077       -3.41736      -3.38804       -3.32124       -3.40317       -3.45155      -3.47863       -3.49388      -3.62958      -3.6732         0.205274      2.32108      -5.44156     -13.0692       -8.67693      -5.16674
   1.89692        1.82973       2.0537         2.34327        2.07508        2.32893       2.30858        2.03965       2.47639       2.53335        0.859452      1.59312      10.3442       -1.18575      -4.47705      11.5748
  -0.244991      -0.416846     -0.559875      -0.734673      -0.955239      -0.935548     -1.41291       -1.82123      -1.84514      -2.00203        3.28177      -0.425086      5.8589       -9.00294      -5.5401       -0.735387
   5.23512        4.68475       4.50003        4.18629        4.44118        4.1205        3.66554        3.80626       3.79432       3.35541        0.828702      4.30441       6.54007       4.07046      -2.12903      -3.16102
  -1.48812       -1.06395      -0.74058       -0.677582      -0.306808      -0.0113865     0.605857       0.755208      0.984538      1.52308       -8.24685       2.1241       -2.837        -8.42072      -8.6782       -8.88518
   1.63309        1.58584       1.62236        1.76668        1.86127        1.66957       1.53285        1.6317        1.25322       1.28823        1.21014      -4.47854       0.859961     -4.18024      -4.30443     -15.3097
  -5.639         -5.36533      -5.71789       -5.39393       -5.45136       -5.5733       -5.20662       -5.32361      -5.36657      -5.49805       -8.09708      -3.89684       0.565079    -13.3847       -9.38063      -0.750348
   2.99747        2.71571       2.18585        1.83501        1.21171        1.0692        0.191295      -0.537267     -0.734994     -1.28486       -0.881542    -12.6158       -0.249233    -16.9284       -9.74168      -5.06127
   4.25394        3.7528        3.51733        2.86009        2.71978        2.0171        1.43391        0.861735      0.426898      0.12703       -0.567244     -4.492         3.1174       -4.09929      -7.72999       0.365366
  -3.137         -2.889        -3.16854       -2.45577       -2.51884       -2.14375      -1.77576       -1.20723      -0.977688     -0.583865       0.516022      2.04837       3.22914       1.95535      -4.55745      -3.51557
  -0.356322      -0.568167      0.0386763     -0.123664       0.136311       0.293928      0.610888       0.996026      0.884724      1.17179        4.31927       3.90563       8.77122      -3.29663       0.10061      -2.52341
   3.53935        4.01188       4.36469        4.52055        4.67128        4.5413        5.08751        4.93949       5.2685        5.28185        7.8376       10.9279        2.16129       1.85901       8.64372       3.21848
  11.0671        11.0469       11.4835        11.6038        11.6448        12.0897       11.8338        11.8543       11.907        11.8214         7.53252       1.28127       2.14379       0.533277      5.08916       7.47169
   1.99311        2.13042       2.00764        1.81291        1.73416        1.55933       1.14932        0.990225      0.70245       0.432976      -3.59342       3.16265      -4.11684      -8.14436     -12.8959       -5.92473
   0.269611       0.34243       0.115156       0.323159       0.2893         0.425419      0.214563       0.204331      0.287287      0.165657       3.5539        0.144134      1.0404        0.449581     -1.08433      -3.72909
  -7.36979       -7.49469      -8.21934       -8.74887       -9.10216       -9.28158      -9.66359       -9.74068     -10.331       -10.6511        -5.0047       -8.96175      -0.953832     -4.21861      -2.33425      -6.85026
  -0.424414      -0.481944     -0.730843      -0.474472      -0.49056       -0.612975     -0.609006      -0.471505     -0.410927     -0.860775      -4.03313      -6.38253       0.980496     -2.6331        0.140197     -3.46346
  -7.57063       -8.45266      -8.25302       -8.73881       -8.61199       -8.79114      -8.26397       -8.42894      -7.81777      -7.7215        -2.90969     -10.0039       -0.360402     -2.21344      -4.47158      -6.76413
   2.45949        2.62566       2.60022        2.66648        2.32165        2.03649       2.18167        1.61413       1.44438       1.38917       -4.34582      -8.77619      -3.85415      -8.90308      -3.28971      -7.81306
   8.03903        8.22747       8.50345        8.94665        9.14102        9.35748       9.81301       10.0062       10.3358       10.7004         2.12687       2.61214       9.76709       2.63381       0.364807     -6.45503
  -5.95103       -6.07709      -6.22605       -6.23969       -6.13643       -5.77767      -5.6866        -5.68135      -5.56583      -5.28997        1.27356       1.98406       0.657513     -6.07492       1.99747      -6.19095
   4.69651        5.40875       5.30404        5.60359        5.87219        5.93735       5.69199        5.81902       5.61321       5.36254       -2.54997      -6.92702       1.94913      -4.4668       -0.503373    -10.5765
  -2.15426       -2.11483      -2.23493       -2.3573        -2.38444       -2.47034      -2.86186       -2.55253      -2.76275      -3.05738       -2.15763       1.30572      -0.773518     -2.83822       2.49364      -3.2723
  -2.64503       -2.41024      -2.16947       -2.03611       -1.93808       -2.14088      -1.99784       -2.01693      -1.63131      -1.31597        0.472544      5.2939        5.95375      -3.72505       0.375888      3.57301
   4.75413        4.64083       4.78031        4.92138        4.67385        4.52525       4.73196        4.46268       4.28393       4.58052        1.4512        1.31681       9.46047       2.49187       1.6394        4.5522
   0.558713       0.333165      0.17778        0.00193996    -0.187935       0.174199     -0.0887039     -0.244384     -0.229588     -0.362888       4.14115       5.53219      -0.332072     -1.0927        6.93083      -1.156
   0.428317       0.467549      0.680448       0.477913       0.942552       1.10269       1.34593        1.57667       1.3296        1.50108       -8.3142       -1.81002       1.3384        3.75695       5.15915      -5.0464
  -2.94174       -3.45532      -2.99086       -3.72006       -3.8615        -4.09842      -4.35223       -4.1949       -4.59337      -4.67258      -10.4886       -7.07459      -3.37279       3.80636      -0.265494     -4.80637
  -3.32884       -3.18897      -3.3289        -3.12198       -3.29859       -3.4162       -3.56728       -3.55765      -3.47979      -3.71189        0.692296     -9.21051      -3.52089       1.99114       1.04751     -11.0698
   5.03049        4.99333       4.75136        4.55786        4.46927        4.0042        3.72889        3.75214       3.15181       3.1042         1.1493       -4.67359      -0.233611     -1.39927       4.68425     -10.7969
   0.667073       0.343111      0.0855359     -0.179874      -0.426697      -0.523139     -0.638717      -1.13473      -0.825522     -1.08888        0.457278     -2.0076        6.19705       5.26391       4.27614       3.90817
   0.0945739      0.348169      0.195841       0.0986478      0.444417       0.688596      0.511641       0.589613      0.536746      0.248842      -7.05739      -2.91048      -9.61313      -0.931634      4.33043      -5.34087
   9.81987       10.2531       10.353         10.5191        10.7433        11.2698       11.3633        11.7132       12.0338       12.2012         6.7532        8.55997       7.15255      11.3568       10.4566        8.05017
  -3.2517        -3.12351      -3.04097       -2.47358       -2.73112       -2.48472      -2.33015       -2.24005      -2.04746      -2.10787      -10.3291       -3.3185       -1.52303       0.490036      4.30835       1.08087
   0.493918       0.68148       1.12041        1.43679        1.42403        1.42785       1.98848        1.97742       2.11719       2.6542         6.20853       1.93345      -0.687658      2.36427       6.60776       1.06015
  -0.639025      -0.316797     -0.400667       0.249008       0.256986       0.300952      0.506616       0.732423      0.724381      1.15835        5.76442       3.99875      -3.10167       0.212903      5.59361      -0.222884
  -5.25198       -5.23637      -5.0415        -4.85289       -4.14899       -4.39543      -4.15708       -3.6663       -3.76908      -3.46767       -0.465327     -3.16308       0.0831102     5.12388       9.17555      -0.904779
  -0.597055      -0.871156     -0.974131      -0.933984      -0.51211       -0.348691     -0.522713      -0.371528     -0.260696      0.00421407     2.69127      -6.20584      -0.885737      3.71777       8.75918       3.95474
   4.34986        4.15753       4.18195        3.99301        3.57978        3.83075       3.20816        3.38153       3.1275        2.62362       -7.6528        0.602086     -3.88917      11.2125        5.31878      -1.36622
   3.91101        3.30264       3.3833         2.94972        2.41707        2.35646       2.31298        1.94813       1.53754       1.48416        2.20799      -1.39443      -4.04478       2.85711       8.89731      -1.7445
  -2.70746       -2.90169      -2.73143       -2.84666       -2.93203       -2.93377      -3.20537       -3.04416      -3.06335      -2.79167        2.26846      -4.61814      -1.32799      -1.62979       0.538285    -10.7946
  -4.26864       -4.05091      -3.52446       -3.51497       -3.49995       -3.48084      -3.35749       -3.13052      -3.0271       -2.78797       -0.574024     -3.08056      -3.08772       3.6552       -5.21142      -5.67873
   3.44706        3.87211       3.46696        3.47464        3.55228        3.3277        3.28941        3.36186       3.77477       3.47845       -0.863057     -1.71271       4.17701       5.0296        7.72571      -5.67242
  -4.15645       -3.92847      -3.53107       -2.7484        -2.65423       -2.02743      -1.38702       -1.16986      -0.613321     -0.264158       3.70976      -0.0172059    -0.123533      8.34981      13.7652        8.83705
  -2.98701       -2.93853      -3.23526       -3.19224       -3.43647       -3.33017      -3.0216        -3.65968      -3.49744      -3.92936        2.24111       2.27337      -8.47257       5.23328      14.6954        1.87572
  -5.99878       -6.18835      -6.34359       -6.21363       -6.01081       -5.73434      -5.76788       -5.9341       -5.79153      -5.71292        6.64134       5.69795       0.992697      8.92754       5.89902       5.53453
  -3.57896       -3.29953      -2.96576       -2.98069       -2.56316       -2.41599      -2.27546       -2.09833      -2.16128      -2.15058       -7.01172      -7.32243      -1.94301      -0.872543     -2.74404       2.88318
   5.28517        5.74886       5.60839        5.5074         5.88695        5.71914       5.6861         5.44411       5.27566       5.58994       -0.365228      2.38853      -0.925438     10.2089       -3.23118      -0.01842
   5.62191        5.55064       5.27865        4.80535        4.72524        4.17471       4.10202        3.97989       3.46422       3.13813        3.1039       -0.31353      -3.52612       9.48516      -1.97117       4.35307
   7.28662        7.28197       6.7257         6.43692        6.00983        5.26882       5.17005        4.92878       4.61632       4.40027       -1.59278      -1.44791       1.589         5.50102       5.84165      -2.0666
  -2.95492       -3.29947      -3.15616       -2.95078       -3.06312       -2.94448      -2.58014       -2.90357      -2.81507      -2.67794        1.41818      -7.14752      -1.63325      -3.86612       3.63564      -0.648875
   1.11987        1.24895       1.50487        1.35912        1.54766        1.21177       1.18736        1.15428       1.41067       1.15391        3.55109      -2.81694      -0.344713      4.70928       8.09947       3.45705
 -12.9298       -12.6511      -11.8842       -11.5094       -11.0586       -10.4016      -10.2793        -9.58067      -9.19849      -8.52534       -4.71984       1.18248      -4.89643       0.734168     -3.98269      -2.08922
  -5.49313       -5.28719      -5.3196        -5.38565       -5.14702       -5.11044      -4.93625       -4.83067      -4.21671      -4.58502       -2.94232       6.42285      -3.47193       3.42769       3.21347       7.5101
   4.95048        4.56536       4.76748        4.70476        4.67756        4.60316       4.41848        4.72525       4.69358       4.32232        7.35799       5.59689       3.56117       7.00967       5.34663      12.4791
   3.21733        2.8723        3.1021         2.52117        2.16693        2.41739       2.0545         2.08276       1.79262       1.54401       -6.97395       1.60523      -7.95512       7.64147      -2.13062       4.45109
   9.74187        9.25749       8.97771        8.74575        8.23303        8.01005       7.50212        7.22929       7.03679       6.94946        7.28629      10.2386        7.65642      15.0137       19.1817       20.9894
  -1.94345       -1.56475      -1.45356       -1.58556       -1.31348       -0.835272     -0.94462       -0.86495      -1.13532      -0.519922      -1.50437       0.742977     -1.79615       2.40385      11.7377        5.83666
  -5.56671       -5.20123      -5.38313       -5.4948        -5.40494       -5.54449      -5.46132       -5.69156      -5.77085      -5.30373        4.72486       3.77062      -8.38525       2.6312       -3.14723       4.11511
  -5.43843       -5.3754       -5.98891       -5.72042       -5.5074        -5.86567      -5.87011       -5.32476      -5.73613      -5.35754        5.07557      -3.61022       3.76695       1.73101      -3.84887       9.48227
  -4.64634       -4.84772      -4.84312       -4.83929       -4.97164       -4.67159      -4.55913       -4.93269      -4.30994      -4.45469       -3.98574       0.0959253     4.93129      -0.533635     -7.53677       0.697729
   1.32383        1.04238       1.41922        0.809135       1.30534        0.694751      1.08395        0.845988      0.987974      0.53573       -3.63328       2.37388      -4.49145       4.71069      -2.97897      -3.89555
   6.30924        6.0714        6.06754        5.68129        5.45979        5.68171       5.46276        5.80305       5.43006       5.59102        6.61538       9.44942       3.14255       5.96684       6.60172      10.7491
   1.6798         1.81074       1.84853        2.3457         2.26479        2.70763       2.95252        3.07597       3.45181       3.7063        -0.106201      1.57494       3.39083       2.15616       4.02356       5.86712
  -1.08536       -0.652955     -0.800017      -0.187614       0.00281993     0.0155977    -0.00428974     0.261346     -0.0233881     0.067618       1.91141      -4.61374      -1.37079      -3.5111       -0.865191     -0.0218019
  -0.927833      -1.20865      -1.09599       -0.366803      -0.983216      -0.760724     -0.934811      -0.90153      -0.957209     -0.883394       3.99298      -7.66796      -3.10555      -7.33304      -7.68661      -6.78607
   2.01567        1.96488       1.58842        1.84928        1.66833        1.70043       1.50328        1.26703       1.60627       1.48296        1.35171       6.40524       2.18391      -0.295213     -1.30224       8.93768
  -5.89458       -6.15571      -5.63336       -6.04351       -5.83093       -5.75898      -5.8983        -5.71759      -5.31135      -5.49753       -1.90848       6.88105      -7.31878      -8.65656      -8.92108      -0.0416286
   1.71251        1.39104       0.844834       0.595791       0.12348       -0.234394      0.0564101     -0.410603     -0.65936      -0.572971       4.66047       1.9626        3.45098       1.1348        1.65412       9.1194
   3.70639        4.73147       4.34756        4.43199        4.44678        4.30704       4.76075        4.69203       4.36611       4.65654        4.36449       3.2988       -1.66066       0.278483     -4.97927      10.4261
   4.36144        4.3276        4.51114        5.15343        5.11247        5.15804       5.76382        5.64099       5.94898       5.88397        1.90473       1.24254      -0.857828      2.71795       0.636737      7.14876
   2.39574        2.7331        3.06717        3.32328        4.01282        4.04861       4.53252        4.75561       5.09741       5.03667        1.55004      -0.732641      0.75026      -1.64796      -1.73481       2.31623
   0.191706       0.0158192     0.263691       0.506022       0.756058       0.624832      0.828061       1.18921       1.395         1.30453        2.83081       1.64189      -0.740989     -1.44241      -6.83847       3.52933
   2.22731        2.08028       2.29865        2.49848        2.37995        2.79347       2.61113        2.97658       3.12165       2.69253        1.02803       4.16461       7.36416      -0.567556     -1.64125      16.9471
  -3.94804       -3.77278      -3.96292       -4.26198       -4.01504       -3.81265      -4.25817       -4.07286      -4.10643      -4.29603       -1.3824        1.91669       0.342462     -2.67359      -3.82092       6.53715
  -4.97958       -5.04944      -5.20877       -5.19094       -5.7403        -5.51827      -5.89391       -6.08645      -6.44998      -6.28461       -7.80905      -1.07854      -2.81044     -11.0505      -15.309        -1.59924
   0.225127       0.253264      0.0641454     -0.514634      -0.419238      -0.640066     -0.579683      -1.12159      -0.950888     -0.884677       0.59774       9.12237      -2.85805      -6.78562      -0.22422      11.0455
  -5.12872       -5.56583      -5.64484       -5.77763       -5.74184       -6.09343      -6.19599       -6.56976      -6.26107      -6.19773        1.14669       2.32355       0.161808     -7.1377       -4.01398      -3.34371
   0.87742        0.592564      0.763668       0.266812       0.171792       0.033703     -0.229873      -0.598775     -0.298487     -0.519573       4.06121       0.0651067     0.529911      1.72797      -2.39589       0.498739
  -1.79908       -1.99152      -2.21226       -2.45505       -2.42213       -2.64188      -2.56421       -2.59631      -2.68817      -2.7491         6.67728      -0.719864      5.0367       -1.27538      -5.6314        0.557998
   6.50941        7.01434       6.94658        6.74192        6.39875        6.55672       6.09121        6.01174       5.67141       5.66809       -1.61023      -1.27014      -3.14849      -4.09464      -4.76511       2.78486
   3.02157        2.88608       2.68221        2.77391        2.79332        2.8965        2.68169        3.14561       2.56212       2.54425        1.27546      -0.253216      2.74184      -6.90358      -9.55869      -0.401628
   2.86625        2.85967       2.95478        3.21752        3.35083        3.29096       3.12799        3.44708       2.92837       3.33446       -9.33361      -0.89726      -3.86471     -12.2          -9.36893      -5.98104
   5.19484        5.62418       5.65667        5.62488        5.85282        5.88486       5.9212         6.21758       6.12965       5.87802        1.07532      -1.30657      -1.43806       1.20562      -0.34275       2.29473
  -4.41931       -4.43404      -4.30208       -3.88908       -3.3845        -3.35602      -3.15917       -3.22049      -2.49585      -2.46648       -4.09288       1.1752       -4.65413     -11.1763      -11.4816       -4.71674
  -3.85462       -3.73781      -3.29196       -3.41957       -3.29942       -3.26396      -2.49639       -2.81736      -2.37077      -2.17856        0.697474     -0.460682      1.93935      -2.69887      -5.28812      -1.64549
  -2.29507       -2.40156      -1.97652       -1.67515       -2.05429       -1.57002      -1.36131       -1.25698      -0.95949      -1.18338       -5.9796       -4.67472       0.869631     -5.77218      -8.48459      -7.46757
  -2.14344       -2.30498      -2.84519       -2.4024        -2.75703       -2.89423      -3.0005        -3.14516      -3.43877      -3.07372       -3.12091      -1.12779       1.54277     -11.7633        0.822476     -2.88862
  -1.64433       -1.52289      -1.69357       -1.84848       -2.07674       -2.14247      -2.51687       -2.24765      -2.7604       -3.19985       -1.755       -10.2575        4.31086     -13.8784       -7.47903     -12.8384
  -5.65249       -5.5667       -5.55787       -5.41532       -5.24154       -5.35049      -5.51135       -5.46546      -5.59498      -5.41112       -5.47478      -4.47755      -5.33361     -15.6392      -12.7379       -4.61284
   4.79506        4.90042       5.11739        4.79476        5.31566        4.44658       5.09965        4.87742       4.80306       5.30816        8.74028       1.39193       9.10266      -1.29398      -1.1503        2.03218
   4.47893        3.91174       4.16812        3.60614        3.58806        3.36407       3.00913        2.88595       3.0732        2.35802        4.58255      13.7451        2.74586       3.82458       3.45235       1.09783
  -4.05079       -4.63049      -4.83649       -5.27659       -5.66984       -5.98185      -5.87837       -6.15508      -6.49591      -6.75278        0.710281      5.89711      -1.1946        2.19248       2.37205     -10.5516
   4.59463        5.15512       4.8022         4.67026        4.29071        4.89527       4.78097        4.72847       5.17504       4.80869        0.84032       2.15673       1.35463       0.0390481    -1.33349      -7.0964
   2.00187        1.98278       1.51347        1.99464        1.48862        1.98508       1.88437        1.96799       2.09256       1.88763       -1.21691       0.926003      7.11427       1.64351       1.6465        2.29173
  -3.36401       -3.11769      -3.27746       -2.70513       -2.89588       -2.49656      -2.48496       -2.20839      -2.46446      -1.79744       -0.297269    -10.8096       -4.05099      -5.10573     -10.6784       -6.64826
   1.36551        1.36204       1.49589        2.04506        2.23027        2.51012       2.51651        2.60008       2.79323       3.26557        2.57057      -4.22008      -1.41193       3.90508      -0.923462     -6.7342
  -3.31381       -3.56177      -4.0269        -4.04343       -4.07908       -4.71815      -4.87052       -4.93961      -5.49152      -5.10478      -16.8719       -8.89901      -1.66098      -6.33938      -3.82711     -14.0015
  -3.26442       -3.50389      -3.42479       -3.92568       -3.39688       -3.84499      -4.01897       -4.0817       -4.10103      -4.65429       -0.0637052    -5.52688       0.40399      -7.19538      -7.3859       -5.40495
  -2.54785       -2.3811       -1.97729       -2.40455       -1.92771       -2.15987      -1.81886       -1.87         -1.80216      -1.75548       -8.89468       1.46823       3.03435     -13.4198       -3.88915      -5.91559
   3.08663        2.93618       3.46772        3.08075        3.27983        3.12029       3.14621        3.27466       3.22469       3.53275        3.03834       5.37533       6.75776       1.09163       9.06451       2.23401
   3.42578        3.26658       3.22146        3.11486        2.89877        2.77476       2.24996        2.2577        1.61548       0.845507      -1.34051       4.94793       0.418498     -5.86051       4.98974      -5.23932
   0.458196       0.397364      0.238139       0.446848       0.115846       0.100165     -0.0322369     -0.317687     -0.529519     -0.509854       0.371577     -3.20318      -2.05472      -4.31301       7.93214      -6.70227
  -1.49259       -1.36911      -1.1302        -1.03318       -1.05418       -0.581831     -0.452716      -0.630122     -0.0995289    -0.243154      -1.28362      -8.28867       3.25705      -2.10684      -2.23154     -10.9192
   2.55256        2.29876       1.8851         2.35145        2.38931        2.41465       2.68517        2.3475        2.60635       2.3854        -7.59283      -2.44747       1.65106      -3.53482      -4.1809       -4.04502
  -1.77213       -1.84543      -1.94482       -2.19251       -2.53846       -2.77392      -2.67837       -2.93602      -2.83637      -2.66237        5.5289        4.65852       5.69616       9.11382       0.6344      -12.9816
  -2.29466       -2.16078      -1.77734       -2.03185       -1.81045       -2.02937      -2.09686       -1.77843      -2.27148      -1.95161       -7.11911      -4.63492      -2.5663        3.98165      -2.62672      -9.53568
   6.73366        6.9615        6.72506        6.91236        6.5973         6.63728       6.26025        6.36397       6.22236       6.00977        8.54317       7.58875       3.78245       7.8009       11.0756        1.8065
   5.9987         6.23184       6.21697        5.87327        5.53491        5.46634       5.07942        4.95994       4.6872        4.39053        3.97978      -0.988128      1.58008       1.98832       4.34815      -2.27851
   3.05685        2.97576       2.41833        2.63545        2.5553         2.65724       2.42389        2.25108       2.37803       2.34361        5.13512      -0.917502     -1.52607       7.30214      12.1986       -1.52657
   1.18135        1.35138       1.39445        1.23396        1.63765        1.76906       1.75532        1.69838       1.9264        2.03681       -3.95135      -1.47969       0.952091      3.2325       -1.19072      -1
   2.26806        1.81076       1.91596        1.60512        2.04473        1.98111       1.97485        2.00579       1.72158       1.67588       -2.19634      -1.28015       2.89332       0.970733      8.66869      -0.525751
  -4.46411       -4.45194      -3.87894       -4.15291       -4.06131       -3.73181      -3.85001       -3.58678      -3.58094      -3.34787       -1.86357      -1.8818       -1.28279       2.7518        4.01228      -6.01507
   0.336294       0.679294      1.04136        1.34733        1.20445        1.14738       1.87702        1.73844       2.13804       2.23544       -3.53802      -6.71991      -2.87444       3.50591      -0.229566     -2.80863
  -2.52055       -2.68699      -2.95548       -2.47807       -2.90417       -2.77243      -3.04975       -2.70798      -2.67485      -2.93857       -0.414582      2.21796      -3.9878       -4.20441       0.752341     -3.91471
  -4.99067       -4.82187      -5.48087       -5.23256       -5.50246       -5.65818      -5.45434       -5.89791      -5.9955       -6.18896       -3.49389      -6.3975      -10.396        -3.20052      -5.44403      -9.66444
  -3.4409        -3.2994       -3.59519       -3.62059       -3.6627        -3.44191      -3.46026       -3.28481      -3.24714      -3.20608       -6.96074      -4.21379      -1.4638        2.30517       1.39816     -11.7887
  -1.21205       -1.51617      -1.58746       -2.03793       -1.88209       -2.13088      -2.44349       -2.45739      -2.79497      -2.62893        1.39607       3.21657       4.25135       1.19331       2.67959      -2.45095
   3.93803        3.80303       3.73543        3.63855        3.06525        3.01924       3.08175        2.68649       2.49925       2.03447        1.0862        5.29799       2.58284       9.67726       7.9126       -0.719732
   0.0869587     -0.126857      0.366829       0.253147       0.506213       0.527628      0.497063       0.686548      0.896646      1.1965         9.10651       1.81525       4.46755      10.3095        5.68663      -6.79802
  -2.19907       -2.00337      -1.47629       -1.33356       -0.766397      -1.04882      -0.322872      -0.194132      0.128771      0.610454      -1.51976      -3.80873      -1.29192       7.0096       -1.67422      -6.27171
  -0.939543      -0.817061     -0.944443      -1.19825       -1.18468       -1.5491       -1.73617       -1.89098      -2.44292      -2.87769       -3.11444      -6.2236       -7.4959       -1.73719      -0.565603     -6.11186
  -4.53184       -4.86096      -4.9225        -4.8885        -4.71129       -4.71796      -4.96341       -5.01587      -5.11167      -5.07694       -2.57624       2.76196      -7.58198      -3.88383       4.90871      -7.22901
  -0.226065      -0.140271     -0.502713      -0.373523      -0.774438      -0.346286     -0.503931      -0.466683     -0.309582     -0.363493      -5.92816       0.943735     -0.80108      10.1951        3.61074       1.03705
   1.07488        0.885951      1.00009        1.03771        1.05248        0.978629      0.999607       1.35703       1.38165       1.25862        6.06997      -1.20589       1.04492       6.61042       4.11043       3.40531
  -1.03429       -0.822097     -0.387056       0.259186       0.486266       1.08417       1.45315        1.97299       2.73138       2.89198        1.68927      -1.4411        4.11205       5.98209       7.01455      11.8904
  -4.62808       -4.02249      -3.66919       -3.58421       -2.71951       -2.65137      -2.16915       -1.77326      -1.37072      -0.60286        2.8854       -8.86941       2.48396      13.4805       -2.2417       -2.94235
  -1.06721       -0.954104     -1.29538       -1.41616       -1.6054        -1.9275       -2.1449        -2.41903      -2.65588      -2.64075       -5.89818      -3.63779      -5.85575      -1.62502      -2.98093      -1.79713
   0.288567       0.394614      0.252438       0.505391       0.461613       0.759303      0.893569       0.642951      0.822819      0.673196       0.262737      1.90925      -5.55176       4.69253      -0.98736       5.66444
  10.1919        10.1148       10.2527        10.1584         9.76398        9.85181       9.43677        9.46356       9.07956       8.7375         4.27822       0.434505     -3.18372       2.42162       3.56522       5.35628
   0.757767       0.565878      0.545124       0.351011       0.137588       0.165613     -0.137118      -0.160779     -0.593479     -0.468283      -6.68574      -4.51472      -0.118815     -1.80888       1.01631      -0.700499
   2.24219        2.09969       2.24758        1.83799        2.07905        1.82307       1.88166        1.93568       1.62431       1.72223       11.7359        4.62907       8.15181      10.8417        7.35907      10.1805
  -3.26339       -3.28707      -3.24646       -3.14847       -3.37841       -3.13132      -3.35903       -3.44435      -3.37316      -3.35299        2.47579       3.87          0.0826792     1.25217       4.96713       4.62649
  -5.82863       -5.36688      -5.07209       -4.54813       -4.36002       -4.13869      -3.54025       -3.09828      -2.51296      -2.07877       -1.33403       2.22397       0.416343      6.98447      -3.85951      -1.11557
   2.25354        2.51197       2.39241        2.27681        2.34335        2.51945       2.61454        2.55088       2.76811       2.63414        1.23778      -0.367483     -0.0558258     4.13311       1.46989       3.45324
  -6.50434       -6.85188      -6.83622       -6.92259       -6.55149       -6.49533      -6.92959       -6.68552      -6.42732      -6.5279        -5.04628       3.70832      -9.37981      -9.67159      -7.61425      -1.0069
   0.952712       1.06605       1.31124        0.791509       1.04505        1.24031       1.10428        1.11904       1.16434       1.1197        -5.39759      -2.90661       3.20516       1.15756      -2.04993       8.66201
  -4.36359       -4.41042      -4.75023       -4.64522       -4.76736       -4.99345      -4.98318       -5.02477      -5.34052      -5.13623       -1.90627      -4.28823      -2.34262       1.86491       2.56765       0.15984
  -1.39277       -1.4533       -1.21071       -0.73002       -0.803705      -0.864322     -0.732243      -0.691508     -0.691796     -0.417083       6.2233        7.42198       0.401227      6.61158       3.32314      11.9781
   0.619726       1.27886       1.46306        2.16259        2.34311        2.90961       3.52417        3.86155       4.20888       4.53825        4.16725       6.13443       1.42635       9.3565        6.46626      13.4205
   5.31543        5.26504       5.28376        4.76958        5.12323        4.83369       5.05628        4.97939       4.68374       4.55971        3.63538       3.19385       1.06686       5.75384      -0.878406      4.30326
   3.28853        3.56505       3.48956        3.40102        3.71267        3.92833       4.0447         4.27831       4.52822       4.18733       10.3429        3.26487       6.44798       5.87195       3.25102      17.2959
   8.43445        8.37992       8.33388        8.41826        8.42565        8.12476       8.33836        8.55191       8.43546       8.43988       10.9601        6.8771        1.88564       6.39022       2.31725      10.1895
   1.47448        1.4248        1.41846        1.22619        1.34297        1.15304       1.03099        0.978982      0.993743      0.973564       2.38158      -2.79481      -1.01336      -0.329037      4.44919      13.5844
  -2.38362       -2.24584      -2.34547       -2.09845       -2.09003       -2.40897      -2.11066       -2.58882      -2.62642      -2.57273       -5.09433     -12.9937       -5.29074      -7.5681       -4.16705      -1.69688
  -0.722528      -0.995932     -0.666611      -0.693396      -0.433088      -0.272526      0.0595996     -0.294872      0.0544704     0.653724       4.90398       4.1823        1.06653       7.54182      11.6011        8.5956
  -3.6758        -3.69004      -3.72578       -3.43379       -3.43608       -3.49937      -3.53364       -3.89524      -3.48898      -3.40838       -9.14125      -3.02353      -2.00235      -4.24657      -0.582495      4.97325
   0.87066        0.507772      0.425415       0.546523       0.226491       0.413236      0.0977397      0.0799527     0.0374706    -0.212775       2.9048        4.48135       1.58656       3.67248      -3.93079      10.992
   7.41567        7.6843        7.39703        7.60249        7.54555        7.78584       7.19346        7.62118       7.63514       7.55333        7.72117       3.43379       8.31733       5.90394       1.17588      13.6695
  -3.31126       -2.98792      -2.58743       -2.77921       -2.7577        -2.30696      -2.62658       -2.47371      -2.1942       -2.11364       -3.90595       2.21516      -5.44206      -9.23067      -6.19738       2.26775
  -2.41134       -2.80877      -2.82065       -3.41283       -3.87743       -3.54457      -3.8225        -3.95127      -4.32416      -4.08892       -1.83415       3.21133       0.945931     -1.31044      -0.504704      7.16272
  -4.8187        -4.92572      -5.07712       -5.09488       -5.22754       -5.31762      -5.33762       -5.21742      -4.9905       -5.17191       -0.919324     -0.767784      1.81462      -4.15611       4.3477        0.658091
  -4.02209       -4.551        -4.87282       -5.33709       -6.06534       -6.4019       -6.47459       -6.84507      -7.13549      -7.83998       -0.0538063     5.80244      -4.26491      -7.34169      -4.63208      12.4848
  10.1691         9.86952       9.56593        9.70409        9.35259        8.52705       9.0687         8.86367       8.41256       7.71806        7.36516       2.68783       6.63379       2.65279       3.92474      16.292
   3.00863        3.21754       3.17074        3.18487        3.48349        3.30827       3.12076        3.24591       3.43431       3.03033       -3.90147      -1.65272      -0.968247     -4.32114      -5.20695       4.14088
   8.56737        8.18293       8.69992        8.55989        9.07184        9.11616       9.07517        9.26359       9.30546       9.69811        3.228        11.1234        1.02856      -1.29677       0.208871     14.8396
   4.17396        4.46159       4.64089        4.532          4.18354        4.58513       4.54979        4.528         4.70985       5.18643        0.284204     -5.79108       1.66486      -2.61147      -5.09494       4.66084
  -4.68453       -4.92709      -5.11486       -5.23605       -5.42832       -5.56672      -5.65325       -5.85686      -5.80276      -5.3846        -4.42156       4.48554     -11.6337       -8.65715      -4.56232       3.72838
   4.75212        4.91293       4.79827        5.2298         5.11259        5.37226       5.63147        5.73062       5.66711       5.72051       13.3267        5.31718       5.05071       7.4399        1.84163       8.84529
  -3.8453        -3.95824      -4.19454       -4.09816       -4.19411       -4.06512      -4.27826       -4.67137      -4.29704      -4.71501       -1.15511      -6.08004      -4.0724       -7.59857       4.14687       1.78621
  -1.92562       -1.85563      -1.61765       -1.69486       -1.00647       -1.05825      -1.17142       -1.07412      -0.81233      -1.20192       -4.08612       2.57153      -1.19792      -8.09929       2.37583       1.2617
   4.7953         4.57781       4.17336        4.31191        3.91793        3.56513       3.37444        3.38512       2.85757       2.61254        3.62733       2.23107      10.0595        4.72761       2.25784       5.02559
  -8.12128       -8.37136      -8.49659       -8.68105       -8.55606       -8.77709      -8.7739        -8.64796      -8.95336      -8.89147       -6.42869      -1.39854     -11.3735      -10.0961      -10.4946       -8.70696
  -1.2742        -1.03991      -0.920914      -1.04524       -1.39763       -1.54291      -1.08261       -1.13635      -1.41063      -1.44013       -3.30516      -6.87303      -3.49815      -4.64242      -6.25908       0.830887
  -6.35635       -6.24203      -6.0648        -6.16234       -6.17359       -6.10494      -5.49655       -5.16808      -5.09148      -4.99935       -2.87973       3.00972      -5.01209      -8.55854      -7.6776       -9.30215
  -1.31648       -0.973125     -1.19639       -0.891544      -0.816195      -0.945631     -1.39391       -1.07175      -1.20878      -1.22003      -10.1065       -0.99816      -1.02574      -9.7427       -4.45335      -2.57919
   2.07171        1.99089       1.70602        1.9689         1.68155        1.62187       1.32878        1.35052       1.09239       1.1535         0.582929      0.885023     10.3584       -5.6255        4.82097       2.14981
  -0.563294      -0.492531     -0.846033      -0.65866       -0.457373      -0.238668     -0.339863      -0.744431     -0.706537     -0.659764       0.0742735     2.03809       4.55255      -1.55999      -2.00048      -9.02471
   1.05013        1.28704       1.01165        1.03779        0.853971       1.06397       0.956859       0.691982      0.788371      0.919978       6.31929       4.41428       5.08983       1.01002       1.05033      -0.166481
  -5.85424       -6.07225      -5.41855       -5.96433       -6.02545       -5.81494      -5.62192       -6.24612      -5.59086      -5.59677       -0.537947     -4.45285      -9.25006      -8.32037      -6.0732       -4.17707
   2.69661        2.38171       2.66183        2.30427        2.41582        1.79561       1.88339        1.92728       1.85745       1.69626       -0.0172584     2.9358       10.8365       -4.74158      -1.26113       3.6895
  12.568         12.3498       12.6641        12.7494        12.465         12.1567       12.4938        12.5655       12.3892       12.6784         4.24419       0.0362756     2.43396      -1.13438       7.09745       3.98347
  15.8604        15.5872       15.4583        15.2346        15.1301        14.5063       14.1938        14.072        13.0153       13.1266         5.29818       1.42452      10.0555        5.52147      13.6149       -1.38281
  -1.15903       -0.831524     -1.12203       -1.20292       -1.06034       -0.830475     -0.899739      -0.916746     -1.25347      -1.16516       -5.3912       -0.747208     -1.96473      -4.88659       1.9245       -8.25379
  -4.14717       -3.7091       -3.45934       -2.98217       -2.36438       -1.86529      -1.47467       -1.16268      -0.667676     -0.0827682      9.96868      -0.362086     -5.33532      -6.39177       2.75719     -12.0291
  -1.44194       -1.35275      -1.59495       -1.4875        -1.22231       -1.47422      -1.30735       -1.20398      -1.01598      -1.679          2.71585       7.35564       2.66562      -3.25531       1.27772      -3.97941
  -8.30079       -8.12145      -7.93144       -7.07238       -6.74713       -6.46792      -6.21867       -5.75225      -5.42445      -5.48402       -2.71235      -2.42883      -3.92885      -9.03523      -8.1862      -11.6846
   3.38222        2.94969       2.64619        2.49057        2.29351        2.04491       1.92931        2.10829       2.06293       1.56315        7.21326       5.73323       7.19801       1.22909      -0.590632     -2.36416
  -6.8868        -6.90147      -7.34982       -7.28103       -7.67114       -7.54579      -7.84564       -8.20255      -8.16473      -8.1945       -10.5756       -5.40259      -9.61419      -4.66732      -6.41383     -14.2312
  -2.28973       -2.34085      -2.69248       -3.43503       -3.81101       -4.00072      -4.76399       -5.08707      -5.78832      -5.58512       -3.14671      -6.5078       -1.35311      -0.291053     -2.12115      -6.04677
   4.41664        4.62694       4.7819         4.45052        4.53093        4.65979       4.67477        4.59058       4.68876       4.68302       -4.82067      -0.0050747     6.72922       2.19254      -3.52469      -4.76352
  -3.50866       -3.48759      -2.88194       -3.09813       -2.66502       -2.85745      -2.88129       -2.83918      -2.82898      -2.5227        -6.1361       -2.93177       0.797926     -0.0665835     1.08082     -10.0621
  -1.91313       -2.52551      -2.85758       -3.31375       -3.3428        -4.10757      -4.15081       -4.50543      -4.58104      -4.41113       -7.54292      -2.06194      -2.70112      -3.11878       1.45896      -0.603583
  -1.45411       -1.91867      -1.93602       -1.73688       -1.74057       -1.24368      -1.49155       -1.54012      -1.23229      -1.51604        0.34194       7.70938       4.98278       2.84377       2.90228      -3.96361
   4.40787        4.55929       4.7688         4.5829         4.31239        4.76607       4.65541        4.59234       4.63219       4.54726        2.86952       1.53951      -0.0689546     5.7812       -1.04684      -7.38401
   1.06434        1.54288       1.45094        1.34867        1.11257        0.891008      1.11362        1.45087       1.14661       1.16592       -0.784289     -7.90786      -0.950471     -6.65216      -7.36524     -15.2159
  -0.228206       0.37706       0.567058       0.322521       0.166319       0.576254      0.627167       0.653895      0.437278      0.422931      -0.568479     -7.77199      -0.0977267     2.36964      -3.87042     -14.0382
  -2.06333       -2.38673      -1.8151        -1.06912       -0.636197      -0.399147     -0.0868419      0.417076      0.928438      1.14288       -4.53625      -7.69043      -1.16193      -6.22171      -0.908364    -17.5918
  -0.89016       -0.754066     -0.508418      -0.0483315      0.231209       0.387385      0.836714       0.786316      1.55913       1.62699        0.607918      1.94484      -0.267947      0.256058      5.6541       -9.43116
  -1.49718       -1.98815      -2.46905       -2.54451       -2.49769       -2.8692       -3.24931       -3.72567      -3.84833      -4.46374       -7.05938      -0.10988      -1.5887        3.97154       8.70688      -5.50885
   4.34313        4.44298       4.35272        4.60024        4.76519        4.4322        4.7179         4.84281       4.50024       4.75685        5.02102      -0.493608      7.49957       3.65408      -4.56398      -6.44613
  -0.469242       0.304127     -0.129494      -0.175991      -0.280446      -0.0346431    -0.0137744     -0.0220832    -0.25226       0.0587608     -1.45556       1.16791      -5.30636       1.65636      -8.82601     -16.9456
  -7.63928       -7.52308      -7.20837       -6.97212       -6.67897       -6.37631      -6.19471       -5.99106      -5.83324      -5.62304       -3.02068      -6.69288      -8.60693       1.53982     -12.3183      -13.5707
  -4.10222       -3.63859      -3.32944       -2.64989       -2.56726       -2.42142      -1.9139        -1.5785       -1.63315      -1.04751        2.72474      -2.68386      -2.69237       4.31491      -6.68332     -16.6408
   0.21994        0.0364209     0.191804       0.228364       0.0703086      0.26801      -0.173596      -0.030662      0.128018     -0.266951       6.35274       0.9061        4.02616       3.43948       2.24033      -5.18244
  -1.66031       -1.83162      -2.0581        -2.31049       -2.34399       -2.72549      -2.89895       -3.28989      -3.32633      -3.72763       -6.60671      -5.52527       0.184158     -3.58567      -0.0181297    -9.02596
  -2.53938       -2.38877      -2.47263       -2.44007       -2.87425       -2.6449       -2.91108       -2.53815      -2.61806      -2.80968       -6.1902       -4.336        -1.28969      -9.1501       -2.29027      -8.08699
  -7.929         -7.963        -7.54827       -7.47623       -7.3183        -6.65424      -6.31487       -6.4851       -5.81371      -5.73224      -12.477       -10.5426      -10.7835        0.711239     -8.83964     -15.4345
  -9.03246       -9.05082      -8.92364       -8.32393       -8.67438       -8.73948      -8.64268       -8.43415      -8.33187      -8.24497       -6.54512      -1.79497      -6.45381      -3.98628      -2.065        -5.56478
  -3.95613       -3.7446       -4.00211       -4.17689       -4.20288       -4.55017      -4.50669       -4.59316      -4.98162      -4.99135       -4.23327      -0.498013     -5.98798       4.22349       0.800954     -6.86751
  -3.05411       -3.13303      -3.18734       -3.43567       -3.05742       -3.58192      -3.1529        -3.52697      -3.88197      -3.6345        -5.3908       -7.79024       0.0171122     4.79302      -2.2861       -5.36946
   3.87498        3.65796       3.65358        3.13998        3.30194        3.39076       3.07918        3.17558       2.91843       2.69345       -3.85676      -6.28209      -8.3851        0.434188     -1.8881        0.536229
   8.52019        8.15133       8.21434        8.021          8.22277        8.60984       8.8804         8.57843       8.83318       8.62635        9.52142       4.70959       3.36021      14.1859        3.09838       3.25865
   7.11811        6.81704       7.3751         7.55712        7.68911        8.22686       8.03185        8.53832       8.6202        8.72613        3.59047       0.487427      5.45127       7.11927      -1.52594       5.87108
   4.3157         4.29446       4.16633        3.86266        3.69807        3.61704       3.18515        3.34425       3.1027        2.88545        4.9148        2.85558       4.2247        8.17859       3.5219        2.96008
   3.07912        3.09395       3.21545        3.6361         3.57141        3.17626       3.33255        3.37649       3.35413       3.61438        3.64455      -1.40133       3.56784      -5.72944      -0.684384      7.23218
  -4.70018       -4.35031      -4.53308       -4.24426       -4.28935       -4.67639      -4.64944       -4.69399      -5.05089      -4.52758       -3.7686       -2.05521      -0.68414       3.44968      -6.34088      -1.38892
  -1.18342       -1.03879      -0.799157      -0.897721      -0.491795      -0.678494     -0.646101      -0.82152      -0.657121     -0.520612       7.69119       1.47629      -2.16776       4.12846      -3.15505      -3.97639
  -1.65094       -2.06313      -2.54983       -2.49733       -2.78379       -2.74072      -3.11802       -3.1477       -3.15659      -3.18358        1.58314       0.356226     -0.120995     -2.19032      -2.40947      -0.0486802
  -1.66583       -2.01993      -2.02427       -2.63306       -2.97514       -2.69437      -3.47432       -3.61734      -3.56207      -3.84453       -0.0257359     6.04933       1.22792      10.8608        6.82665       8.80934
  -4.53424       -4.42485      -4.59205       -4.84996       -4.92419       -4.66526      -5.15667       -5.09409      -5.07142      -4.69155       -5.52519      -4.94119      -2.67606      -5.42663      -4.87285       1.59177
  -3.5527        -3.70705      -3.39902       -3.63047       -4.17408       -4.08589      -3.83106       -3.99224      -3.92269      -3.932         -4.82951       1.37591       2.04092       2.7629        5.08121      10.7791
   3.39149        3.59368       3.16537        3.01063        2.52981        2.23849       1.98452        1.37628       1.36954       0.628263       0.0476888     1.3535       -1.37513       3.51423       3.3551        3.70231
  -8.09199       -7.75333      -7.78222       -7.53332       -7.24183       -6.82679      -6.45531       -5.89228      -5.35013      -5.3857         3.98904       1.23034       9.89097      -5.4379       -4.84773       2.50384
   3.47507        4.00551       4.26557        4.52169        4.71733        4.96548       5.2296         5.63762       5.88066       5.68449        0.621945      4.53733       0.980672      7.87871       8.43224       9.70513
   3.90694        3.58164       3.30239        3.6254         3.91413        3.58091       3.41175        3.8317        3.56939       3.44765       -2.02235       7.39052      -2.50317       1.36368      -0.167388     14.9428
  -5.06212       -5.12936      -5.16854       -5.54433       -5.41945       -5.78413      -5.80194       -6.02462      -6.31725      -6.17442       -6.1557       -7.52521      -8.32061       1.03722      -4.66687       9.84776
  15.9362        15.7807       15.9843        15.9554        16.1627        15.8822       16.3521        16.333        15.8542       16.2944        10.8554        5.74266       3.78635      15.3308        9.38059      22.4509
   5.22028        4.78918       4.39801        3.91693        3.92195        3.57596       3.59285        3.05182       3.44271       2.54876        5.23635      -2.28218      -1.08519       1.28421       6.76107      13.8642
   2.21604        2.43781       2.39215        2.28898        2.24261        2.71573       2.95454        3.13177       3.27211       3.5703         7.09576      -4.11827      -1.73495      12.8024        7.66873      18.1588
   0.200329       0.323345      0.506219       0.349498       0.562904       0.518184      0.653436       0.876136      0.755081      0.922785       5.67781      10.8944        4.14216       6.8616        8.54329       7.68563
   2.89993        2.91491       3.56567        3.54267        3.76521        3.85947       3.9937         4.19159       4.36441       4.52108        0.445465      2.86577      -0.448684      3.53489      -0.489897     10.6914
  -5.44369       -5.45959      -5.36358       -5.56819       -5.46581       -5.29465      -5.35208       -5.72126      -5.6858       -5.66887       -2.48738       2.24615      -0.885436     -2.75733      -3.68026       3.49781
  -5.24615       -5.15485      -5.14076       -5.23805       -4.9475        -5.06869      -5.2627        -5.3483       -5.37908      -5.26378       -0.642328     -1.84433       0.844572    -11.5915       -5.03598      11.8255
  -2.58322       -2.48009      -2.47026       -2.41201       -2.5381        -2.01546      -1.74339       -1.9876       -1.58929      -1.21468        9.0486        2.7297        5.49957      -3.63255       2.84449      20.1489
  -1.55531       -1.43666      -1.89176       -1.11894       -1.12992       -1.17047      -1.23081       -1.05711      -1.01204      -0.683384       7.38965       6.0498        4.78387       4.34911      10.8957       14.7055
   3.29213        3.17898       2.94463        3.3118         3.26983        3.18779       2.94026        3.29132       3.34719       3.23102        0.247222      2.91237       7.84662       0.788939     10.7922       15.6653
   7.4079         7.42323       7.50843        7.71978        7.43857        7.57459       7.84731        7.67635       7.35773       7.60444        4.8818        6.7281       -1.03931       1.58518       8.70112       3.40687
   8.97667        8.61436       8.51073        8.41715        8.07461        8.02536       7.50968        7.33897       7.17742       6.32099        1.36719       5.73807      -0.47101       2.32753      -0.886323     13.7276
   7.346          7.6152        7.64497        7.17374        7.40649        7.56386       7.5742         7.18926       7.33793       7.00061        3.62399       5.9036        2.14067       4.35466       1.7276        4.56751
  -4.88027       -4.4856       -4.16932       -3.90648       -3.90226       -3.8584       -3.54787       -3.12981      -3.18619      -2.87112        1.64744       5.59311       1.71457       2.6009        3.00475      10.4111
  13.1993        12.8844       12.8805        12.9066        12.7435        12.2067       12.1191        12.0638       12.2178       11.6598         5.57237       5.34853      13.9943        1.81028      11.1725       14.1823
  -4.67411       -4.38896      -4.11446       -3.93821       -3.69767       -3.66734      -3.34142       -2.81156      -2.51496      -1.88539       -2.60681      -2.61963      -8.35903       1.63487       6.72531      -3.72162
  -1.49615       -1.34721      -1.48397       -1.66095       -1.66304       -1.55747      -1.81906       -1.4647       -1.59296      -1.63631       -4.95142      -2.86032      -9.7288      -11.4174       -0.357586     10.6541
  -0.0459899     -0.131327     -0.190725      -0.359756      -0.0937408     -0.0990275     0.365231       0.314596      0.575619      0.993619       7.48875       5.14884      -0.480023     -0.890454      3.39238       7.84686
  -6.35385       -6.38063      -6.67515       -6.73993       -7.12824       -6.98389      -6.86585       -7.16544      -6.93422      -6.88235       -0.454189     -0.921189     -5.70869     -14.8606       -5.35639       3.95649
   9.58419        9.06217       8.78445        8.79185        8.77985        8.26712       8.37583        7.3197        7.39095       6.97792       -3.95235       1.97894       3.67971       3.50777      10.0133       13.8046
  -1.19905       -1.82919      -1.81806       -1.99961       -2.60378       -2.73479      -3.13188       -3.52784      -4.33869      -4.28543        3.84127      -2.3863        3.76549       0.323334     -0.554114      3.33627
   8.78221        8.24118       7.70466        7.45169        7.07888        6.74598       5.92577        5.56443       4.72904       4.31922        5.66948       1.00541       3.28265       1.69418      -4.96739       0.639933
   1.62024        1.59628       1.83343        2.28416        2.2962         2.57175       2.13627        2.74988       2.71399       2.83296        4.67347       5.1646        5.83829       0.391692      3.70031      -1.64104
  -1.89974       -1.30019      -1.59528       -1.24887       -0.99802       -0.947623     -0.809294       0.0564459     0.109364      0.386631       5.06187       1.19555       7.98648      -7.48721      -1.68958      -1.44835
   7.20267        7.52898       7.60623        7.75279        7.86722        7.66247       8.09523        8.09298       8.38561       7.99671        6.95848      13.3534        7.73808       3.6335        9.9337       10.1746
   0.633288       0.965341      0.671525       0.480127       0.789943       0.4645        0.485926       0.724326      0.954389      0.672715       3.3594        1.31482      -1.11994      -6.42717       4.69832       3.69052
  -0.3162        -0.0168565     0.0563514     -0.0878188      0.454652       0.379047      1.07058        0.745802      1.07183       1.41834       -3.39785      -2.27582       0.425031      8.13574       5.23037      -4.78978
  -0.339104      -0.390056     -0.033581      -0.0665441     -0.41563       -0.0607795    -0.118462      -0.181119     -0.311876     -0.489736      -4.84253      -2.10658      -2.80727      -7.85183      -5.1059       -6.37205
  -6.08393       -5.74146      -5.47968       -5.27936       -5.00729       -4.37316      -4.4948        -4.32761      -3.67044      -3.02369       -0.547622     -7.83499       1.59949      -7.9216        3.09321      -8.7154
   2.42637        2.31704       2.54883        2.55583        2.03944        2.26567       2.47127        2.29848       2.35232       2.30285        1.97783       0.858767      3.77311       3.53899       4.89059      -2.15682
  -2.32952       -2.83423      -3.06565       -2.8557        -3.21353       -3.40828      -3.55171       -3.6726       -4.07901      -4.2725        -2.57335      -1.93479      -5.83526      -6.15616      -2.04076      -4.78161
  -2.31958       -2.3487       -2.10777       -1.8577        -1.40215       -1.65909      -1.32981       -0.924244     -0.657577     -0.75463       -4.98255       0.933059      0.417553     -1.63316      -8.02409      -5.82332
   0.261124      -0.312159     -0.551437      -0.62564       -0.93862       -1.63803      -1.61847       -1.92465      -2.68103      -3.09767      -10.0772       -6.72615      -7.83491      -6.4717       -7.73676     -15.7316
  -4.04498       -3.99352      -3.46682       -3.47529       -3.33747       -3.3774       -3.1732        -3.16429      -2.83839      -2.39155       -8.53727       0.33308      -0.0917806    -7.68918      -7.20483     -11.9764
   6.44054        6.994         6.97619        6.54221        6.94595        6.94616       6.65143        6.94943       6.61259       6.87611       -0.150684     -4.59538      -4.40217       4.37969       1.34749      -5.16043
  -2.93279       -2.78556      -2.97106       -3.37452       -3.96557       -3.97         -4.30947       -4.9832       -5.06798      -4.85053        0.969371     -4.31515      -2.2647       -3.21012       0.133814    -12.4736
  -3.23828       -3.5824       -3.63793       -3.58466       -3.41569       -3.34314      -3.44551       -3.12777      -2.86689      -2.83647       -3.138         1.39382      -2.88716      -8.80599      -3.61619      -6.71404
 -10.2442       -10.1455       -9.91692       -9.83669      -10.0888        -9.83715      -9.5525        -9.60335      -9.72591      -9.82911       -4.37262      -5.47599      -1.33071      -4.72123     -11.9836      -13.4959
   0.590851       0.532395      0.696971       0.526852       0.644254       0.802074      0.695593       0.713426      0.711875      0.666724      -5.9335       -0.189973     -0.988748     -9.43092      -7.097       -12.4193
  -1.81382       -1.88317      -1.62699       -1.48387       -1.01816       -0.69082      -0.681885      -0.246962     -0.400366     -0.43507       -2.99576       0.243037      2.56162      -0.763528     -1.45188     -10.5263
  -0.894299      -1.51404      -1.75695       -2.44472       -2.77175       -2.80846      -3.27804       -3.75811      -3.89737      -4.29608       -4.49844      -0.455931      0.053552     -4.58963      -2.09265     -13.2723
  -0.49386       -0.352267     -0.520964      -0.258757       0.241305       0.33104       0.179362       0.458174      0.777343      0.539111      -5.07672      -3.90321      -3.14569      -0.790683     -5.22317     -10.5737
  -6.59575       -5.94626      -5.24905       -4.89575       -4.99942       -4.60325      -4.1901        -4.1617       -3.61233      -3.64284        3.84437       4.7453       -0.111539      0.842883    -10.5722      -16.2511
  -3.99919       -3.68518      -3.82456       -3.40334       -3.36475       -3.02761      -2.8579        -2.85028      -2.96982      -2.52538        3.53958      -6.53         -1.78063      -1.60856      -1.98863     -12.9759
  -0.432057      -0.19564       0.0251281      0.532307       0.650125       0.439665      0.678869       0.840044      0.434896      0.690808       0.98962      -1.93243       2.61623       4.75136      -3.37929     -14.666
  -3.06448       -2.93277      -3.49688       -3.41009       -3.50062       -3.64855      -3.44603       -3.48852      -3.32569      -3.22502        1.27913     -10.6504       -7.03509      -4.18307      -5.23136     -14.2623
  -1.99619       -2.76963      -3.15697       -3.45556       -3.82293       -4.28731      -4.34882       -4.48233      -5.14758      -5.31167       -8.02892      -7.45813      -3.24268       3.76871      -3.40228     -16.8528
  -4.61723       -5.03098      -5.5897        -5.31467       -5.49026       -5.84172      -6.07266       -6.23151      -5.87415      -6.104         -5.18452      -7.24932      -6.44248      -2.62761      -9.48366     -16.6842
   1.96267        2.31008       2.03725        1.67347        1.77594        1.82157       1.40886        1.1039        0.772162      0.561238      -2.78516      -1.91928      -5.86968      -0.438548    -10.2503       -9.70125
  -1.31292       -1.19854      -1.04512       -1.34231       -1.63742       -1.32657      -1.74357       -2.09296      -2.28242      -2.60289       -6.99874      -6.92563      -5.39343      -8.78025     -10.5127      -10.7328
  -0.472737       0.441704      0.247415       0.436557       0.482403       0.58521       0.641146       0.464865      0.430614      0.579141      -2.3621       -5.92194      -0.619414      1.0339       -2.60588      -7.64334
  -6.23791       -6.24574      -5.30384       -5.46627       -5.03345       -5.0975       -4.3663        -4.22011      -3.78124      -3.50448       -8.42856      -5.62404      -3.04182       1.84215      -2.33166     -10.4029
 -10.1378       -10.0977      -10.1352        -9.66771       -9.29479       -9.26512      -8.76023       -8.31559      -7.83171      -7.49738       -4.866        -5.54657      -2.40145      -3.67785      -4.17788      -7.28298
   0.149091      -0.333793     -0.109014      -0.137111      -0.00441782    -0.328296     -0.135892      -0.242301     -0.312882     -0.313082      -7.28196      -3.79204      -5.82055       3.01         -1.53648     -14.9626
  -3.88833       -4.63201      -4.66803       -4.69072       -4.81112       -4.82127      -5.23612       -4.95654      -5.4948       -5.43068       -3.79777      -0.170298     -9.90596       1.10854      -4.58633      -9.05843
  -3.28826       -3.31982      -3.85688       -3.66026       -3.75764       -3.68888      -4.15347       -3.69892      -4.39202      -3.93925       -0.60567       1.60829       1.61694       0.919899     -7.98251      -2.81178
 -10.1742       -10.3902       -9.82447      -10.034        -10.1952       -10.1281      -10.2554       -10.1618       -9.85203     -10.0877        -8.85111      -3.78293      -8.78334      -1.07206      -7.41156      -9.71419
   5.31147        5.51289       5.16232        5.26678        5.01887        4.80307       4.48557        4.18481       4.10858       3.67134        3.16523       1.90665      11.0659        6.84696      -0.824248     -0.334465
  -2.73291       -2.50111      -2.6741        -2.76477       -3.02971       -3.58222      -3.68058       -4.04457      -3.52266      -3.78802       -9.01969      -4.4109       -3.37877      -1.05312      -4.74566      -3.88395
   1.7394         1.33412       1.77291        1.09936        0.948733       1.22434       0.965791       0.884994      1.14852       0.456295      -1.2184        4.46871       2.4462       -0.733048      0.610278      6.65775
   2.71212        3.01688       2.34804        2.33546        2.34323        2.16915       2.17299        1.92516       1.9189        1.79859        4.37976      -1.69526       4.07498       6.15886      -0.697509      4.96532
  -4.63112       -4.43289      -3.76261       -3.83629       -3.19249       -2.41656      -2.16487       -1.65977      -1.26921      -0.753577       6.84295      -4.69096      -1.03448      -1.54235      -0.698064      2.28776
  -3.89203       -3.63099      -3.58614       -3.56247       -3.18573       -2.95937      -2.69521       -2.58292      -2.56256      -2.21025        0.222383     -4.29727       1.30665      -0.622482     -0.808908      4.20515
  -0.675273      -0.123028     -0.294151      -0.329151      -0.533183      -0.206055     -0.0291038     -0.044669     -0.170243      0.107021       3.72065      -3.81558       0.888101      0.27555       4.80022      11.8499
  -1.40996       -1.83128      -1.16615       -1.15526       -1.30549       -1.06703      -0.745616      -0.730289     -1.33563      -0.792555       2.13244      -3.16589      -3.95037       0.994384      6.84237       4.94025
   4.05342        3.7896        3.66304        3.31789        3.08287        2.94005       3.02781        3.23204       2.85748       2.91626        2.47847       4.20856      -2.83578       5.08345       7.38355      11.2638
   3.99345        3.89085       4.4998         4.66441        4.66776        4.94337       4.50679        4.77599       4.88305       4.87482       -0.644876      5.68166       7.65494       0.866545     -0.33784      12.9304
   7.56361        7.89795       8.0384         8.79446        9.39753        8.86534       9.37304        9.1882       10.153        10.1756         8.37206      15.3791        0.743167      8.75407      11.2328       11.0263
   2.38548        3.13418       2.5736         2.59858        3.31868        3.4712        3.19207        3.48325       4.20706       4.13102        9.15789      11.0535        6.97382       8.45844       1.65855      17.7152
   7.01762        6.83366       6.47264        6.44412        6.14254        5.86053       5.9778         5.54371       5.41738       4.82308        3.3629       12.4986        4.46982       8.57153      10.2043       23.5051
   8.95162        9.30388       8.52047        8.80286        8.91301        8.58152       8.7911         8.70914       8.57163       8.45766        3.57793       3.63668       1.98158      -0.199949     16.8245       18.2442
   7.35215        7.16194       7.56           7.32085        7.47441        7.73785       7.3165         7.49919       7.12041       7.11855        1.16421       5.44488       8.09981       3.27667      16.1593       19.4911
  13.6975        13.2034       12.9785        12.8589        12.2991        12.1163       11.6854        11.2403       11.0878       10.9089        10.0709       11.4948        8.32426      13.2925       13.4661       18.0633
   8.33438        7.82535       8.23968        7.84445        7.62327        7.53692       7.4489         7.43098       7.65487       7.48613        4.8289        8.64571      13.292         5.90625       7.12106      14.8831
   4.82271        4.17055       4.18611        3.76003        2.73887        2.81531       2.45281        2.28516       2.28788       2.02233       14.8885        6.58121       7.44838       8.97962       5.24287      19.1203
   4.72285        4.29786       3.76435        3.90096        3.3052         3.67992       3.447          3.44011       3.11489       3.23078       11.5089        0.67243       9.81685       3.07632       8.92106      22.7921
   1.83909        2.20286       2.36632        2.11665        2.41075        2.44435       2.88867        3.20819       3.0169        3.42199        6.52727       3.36895      -1.78037      -3.78391       0.891489     20.4859
   0.108334       0.393355      0.0554445      0.10309        0.228069       0.180645      0.253602       0.0347214    -0.18739      -0.000817004   11.1391       10.1021        1.71413       6.08015      11.1376       21.8114
   4.40176        4.10042       4.28329        4.39101        4.64706        4.56727       4.86095        5.08049       5.11797       5.19359        8.08681       7.20183       2.29659       3.08065       8.31028       7.52305
   5.55089        5.86689       5.4065         5.64569        5.87747        5.69635       5.49696        5.02712       5.31088       4.76845        1.83133       4.518         3.45594       4.60923       3.23253      16.8863
  10.3179        10.1818       10.4588        10.8575        10.797         10.9914       11.347         11.5166       11.504        11.6559        10.1229       11.7815       17.0542       11.9016       15.3662       19.376
   2.14499        2.96816       3.24734        3.64654        4.58955        4.69331       5.11845        5.75578       6.16653       6.41761       12.1509        0.730321     -0.373262     -4.01869      11.772        12.6719
  -1.15085       -0.599554     -1.00256       -1.3453        -1.7019        -1.92405      -2.34764       -2.22129      -2.40053      -2.39567       -0.448283      3.17528       0.356716      6.26799       7.75538       9.45332
   5.55131        5.35135       5.28628        5.21383        5.14285        4.43038       4.77153        4.42937       4.05064       3.93889        2.24905       2.00071      -2.00472      -0.0156795     2.15762       1.80377
  -0.857339      -0.958372     -0.0393602     -0.12013        0.137572       0.375032      0.474756       0.819918      1.28356       1.86875       -6.75319       3.47713       3.33171      -1.08003       4.21131       3.83473
   6.77258        5.73762       5.57921        5.23064        4.67201        4.54144       4.27011        3.76581       3.36403       3.07221       -3.21636      -1.2015        0.105827     -1.88495      -1.20997       1.23888
   2.56047        2.51851       2.58062        2.55047        2.60431        2.68643       2.77508        2.50045       2.6759        2.34683       -0.0533004    -3.4184        4.39117      -2.15721      -0.696149     -1.02079
  -3.75207       -3.87359      -3.82358       -4.05925       -4.28132       -4.02534      -4.16274       -4.07542      -4.20621      -4.11005       -6.98622      -3.47753     -10.9192       -6.32327      -9.12291     -10.6948
 -10.8077       -10.6593      -10.7149       -10.6071       -10.111        -10.3327      -10.0895        -9.89254     -10.1638      -10.1233        -8.48432     -13.3512      -13.1882       -9.86392      -5.80258     -18.5528
   0.22208        0.781296      0.259161       0.293846       0.29143        0.0675266     0.35181       -0.152075     -0.174979      0.00893099    -2.6797       -1.07963       3.28515      -1.28495      -3.9531      -14.7069
  -9.59019       -9.44         -9.7056        -9.42809       -9.27958       -9.66891      -9.64324       -9.78517      -9.78927      -9.63715       -6.98598     -14.6639      -11.1686      -18.5227       -9.87179     -27.2578
  -7.62936       -7.70728      -7.78574       -7.4967        -7.63839       -7.37903      -7.26889       -6.78618      -6.81231      -6.95565       -0.0783682     2.39531       1.19481      -9.09931       0.131935    -14.2326
  -2.79087       -3.219        -2.81604       -2.59634       -2.8727        -2.29185      -2.85704       -2.42693      -2.24335      -2.4645        -7.6444       -5.82368     -12.3045       -7.25875     -13.8683      -23.9871
 -16.4209       -16.0066      -15.388        -15.4289       -15.1382       -14.601       -14.8134       -14.7514      -14.4546      -14.474        -21.9084      -14.1089       -9.23737      -9.91087     -30.1246      -42.7891
 -14.5066       -14.5731      -14.1159       -13.6645       -13.851        -13.6752      -13.8983       -13.6716      -13.4404      -13.7492       -20.1331      -17.0757      -15.3468       -7.10169     -38.3451      -49.7583
  -5.85108       -5.65607      -5.29145       -5.58831       -5.6847        -5.93633      -6.2482        -6.66526      -7.11623      -6.85389      -13.2265      -14.9133       -8.60373      -7.85277     -15.7661      -24.3508
 -21.2247       -20.8496      -21.6991       -21.3342       -21.5185       -21.2949      -20.9408       -21.3228      -21.0018      -20.9989       -18.983       -19.1212      -12.2678      -15.4639      -27.6483      -39.3892
 -17.7697       -18.3691      -18.3935       -19.0016       -19.5504       -19.7654      -19.8325       -19.5541      -20.1881      -20.2855       -16.6459      -17.9953      -13.2668      -16.6522      -22.1844      -41.6942
 -25.4471       -25.2933      -25.6152       -25.7038       -25.1543       -25.518       -24.976        -25.1312      -25.0702      -24.8026       -24.2042      -20.7522      -16.7041      -24.6563      -17.7496      -36.5669
  -3.63462       -3.8812       -3.91434       -4.09044       -3.49329       -3.5284       -3.56626       -3.27748      -3.03863      -2.69209       -2.48825      -5.1645       -6.72806      -2.42993      -9.48228      -9.1247
  16.995         16.9434       17.1984        17.0491        17.1365        16.9182       16.7984        16.4671       16.4204       16.0997        12.8965       15.7063       13.7913       14.7198       24.2606       34.5018
  20.8347        21.1965       21.0056        21.5464        21.7999        21.7105       21.7962        22.0398       22.5397       22.6838        31.8506       26.6525       18.0182       27.4222       33.4882       55.834
  40.6979        40.494        40.5563        40.2673        39.6366        39.9755       39.8269        39.7537       39.3873       39.1646        41.1515       40.0408       36.1659       37.8514       54.3139       92.1833


==> data/resnet_examples.csv <==
p25linfty_absolute_error=1.59388583262e+20; p25linfty_absolute_error_no_mean=1.29035488487e+20; p50linfty_absolute_error=2.99667267405e+20; p50linfty_absolute_error_no_mean=2.41967430455e+20; p75linfty_absolute_error=6.80425223801e+20; p75linfty_absolute_error_no_mean=6.25722634672e+20

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
9.99323875e+21   9.99894143e+21  9.99323875e+21   9.99904614e+21  9.99323875e+21   9.99488932e+21
9.96992525e+21   9.98823511e+21  9.69779480e+21   9.69769303e+21  1.04171703e+22   1.01919417e+22
9.94663991e+21   9.96240671e+21  9.40567274e+21   9.37660353e+21  1.05035558e+22   1.01497683e+22
9.92341228e+21   9.92280556e+21  9.12015179e+21   9.13485134e+21  1.01603690e+22   9.97037836e+21
9.90026842e+21   9.87779906e+21  8.84441257e+21   8.96862626e+21  9.60952328e+21   9.79117588e+21
9.87723864e+21   9.85053783e+21  8.58150088e+21   8.75660589e+21  9.22878214e+21   9.67758922e+21
9.85434969e+21   9.82836549e+21  8.33428122e+21   8.46154179e+21  9.28113717e+21   9.73424598e+21
9.83163097e+21   9.83135801e+21  8.10539633e+21   8.16525857e+21  9.72676251e+21   9.89250679e+21
9.80910888e+21   9.84828707e+21  7.89723357e+21   7.86807179e+21  1.02531552e+22   1.00084560e+22
9.78681104e+21   9.84660876e+21  7.71188957e+21   7.64927859e+21  1.05016393e+22   1.00268459e+22
9.76476384e+21   9.81452501e+21  7.55114585e+21   7.54840427e+21  1.03269127e+22   1.00347434e+22
9.74299616e+21   9.77673713e+21  7.41644349e+21   7.46885008e+21  9.90237137e+21   9.99002675e+21
9.72153426e+21   9.74558344e+21  7.30886595e+21   7.37140038e+21  9.59531211e+21   9.98918153e+21
9.70040234e+21   9.72914274e+21  7.22912921e+21   7.27875454e+21  9.70192968e+21   1.01335635e+22
9.67962887e+21   9.72732462e+21  7.17757120e+21   7.14896698e+21  1.02332819e+22   1.03768041e+22
9.65923601e+21   9.71892072e+21  7.15415690e+21   7.00734348e+21  1.09065369e+22   1.06208094e+22
9.63925174e+21   9.67658772e+21  7.15847941e+21   6.98668237e+21  1.13478621e+22   1.08244663e+22
9.61969803e+21   9.63592667e+21  7.18976906e+21   7.07031299e+21  1.13606241e+22   1.09799529e+22
9.60059945e+21   9.62367736e+21  7.24691659e+21   7.20509603e+21  1.10655276e+22   1.10769539e+22
9.58197998e+21   9.60783588e+21  7.32848391e+21   7.40087637e+21  1.08116410e+22   1.12120230e+22
9.56386187e+21   9.56964832e+21  7.43273957e+21   7.58032368e+21  1.09225348e+22   1.13565949e+22
9.54626857e+21   9.54079157e+21  7.55768215e+21   7.66301435e+21  1.14606287e+22   1.15757001e+22
9.52921798e+21   9.52842280e+21  7.70107443e+21   7.74615057e+21  1.21797521e+22   1.18971812e+22
9.51273422e+21   9.51899463e+21  7.86048144e+21   7.89027210e+21  1.27001802e+22   1.22501731e+22
9.49683536e+21   9.49909495e+21  8.03330834e+21   8.04684750e+21  1.27799451e+22   1.23851535e+22
9.48154263e+21   9.46094077e+21  8.21684082e+21   8.28018320e+21  1.24868380e+22   1.23363209e+22
9.46687305e+21   9.42280885e+21  8.40828755e+21   8.56444267e+21  1.21470811e+22   1.23248134e+22
9.45284467e+21   9.41713723e+21  8.60481668e+21   8.76379125e+21  1.21077650e+22   1.23811321e+22
9.43947628e+21   9.43266265e+21  8.80360580e+21   8.90862898e+21  1.24843974e+22   1.25692814e+22
9.42678194e+21   9.44014878e+21  9.00187521e+21   9.05458215e+21  1.30756994e+22   1.28749788e+22
9.41477867e+21   9.43518087e+21  9.19693064e+21   9.17706702e+21  1.35071059e+22   1.30317990e+22
9.40348047e+21   9.41865902e+21  9.38619937e+21   9.33079769e+21  1.34995419e+22   1.29494812e+22
9.39290093e+21   9.39969337e+21  9.56726205e+21   9.58156311e+21  1.30696521e+22   1.28070334e+22
9.38305351e+21   9.38256365e+21  9.73788249e+21   9.83206095e+21  1.25171355e+22   1.26331655e+22
9.37395016e+21   9.36575255e+21  9.89604026e+21   9.96240864e+21  1.22083049e+22   1.24440484e+22
9.36560082e+21   9.34438536e+21  1.00399469e+22   1.00701019e+22  1.23120070e+22   1.24152055e+22
9.35801727e+21   9.32880925e+21  1.01680635e+22   1.01582001e+22  1.26783280e+22   1.24806869e+22
9.35120805e+21   9.33811040e+21  1.02791240e+22   1.01974262e+22  1.29475840e+22   1.24062220e+22
9.34518147e+21   9.33349510e+21  1.03721346e+22   1.02547078e+22  1.28109462e+22   1.21939777e+22
9.33994508e+21   9.32446897e+21  1.04463770e+22   1.03634043e+22  1.22347638e+22   1.19182532e+22
9.33550423e+21   9.31379503e+21  1.05014196e+22   1.04644977e+22  1.14867573e+22   1.15912480e+22
9.33186624e+21   9.30521989e+21  1.05371015e+22   1.05234812e+22  1.09451855e+22   1.12999250e+22
9.32903406e+21   9.29725359e+21  1.05535269e+22   1.05438290e+22  1.08285365e+22   1.11018472e+22
9.32701137e+21   9.31015597e+21  1.05510568e+22   1.04452363e+22  1.10406887e+22   1.09261690e+22
9.32580081e+21   9.33539633e+21  1.05302859e+22   1.03458339e+22  1.12431135e+22   1.07512349e+22
9.32540444e+21   9.34000376e+21  1.04920244e+22   1.03332153e+22  1.11020186e+22   1.05868544e+22
9.32582147e+21   9.33657382e+21  1.04372792e+22   1.03556873e+22  1.05321457e+22   1.03296203e+22
9.32705300e+21   9.32429962e+21  1.03672263e+22   1.03431339e+22  9.76133325e+21   9.93302386e+21
9.32909562e+21   9.30457349e+21  1.02831853e+22   1.03397686e+22  9.16924438e+21   9.53854677e+21
9.33194886e+21   9.30309215e+21  1.01865894e+22   1.02504853e+22  9.01649711e+21   9.27677517e+21
9.33560728e+21   9.32501136e+21  1.00789619e+22   1.00587377e+22  9.25948206e+21   9.16990731e+21
9.34006780e+21   9.34749575e+21  9.96188362e+21   9.87157771e+21  9.58438557e+21   9.21447373e+21
9.34532470e+21   9.34856274e+21  9.83696480e+21   9.72220045e+21  9.63579828e+21   9.18908936e+21
9.35137100e+21   9.34682014e+21  9.70582646e+21   9.60456690e+21  9.27503018e+21   8.95915800e+21
9.35820052e+21   9.34926205e+21  9.57006494e+21   9.54615594e+21  8.68178314e+21   8.70997802e+21
9.36580370e+21   9.33813884e+21  9.43123237e+21   9.50413038e+21  8.22583246e+21   8.56365655e+21
9.37417158e+21   9.32955115e+21  9.29081679e+21   9.34011955e+21  8.20122927e+21   8.49419065e+21
9.38329448e+21   9.34173608e+21  9.15022393e+21   9.11771199e+21  8.61469893e+21   8.59938501e+21
9.39316072e+21   9.37211420e+21  9.01075934e+21   8.90068133e+21  9.18080488e+21   8.86816615e+21
9.40375869e+21   9.40222005e+21  8.87361675e+21   8.71725793e+21  9.52738423e+21   9.03052799e+21
9.41507460e+21   9.41203782e+21  8.73986972e+21   8.58042156e+21  9.46309414e+21   9.04251260e+21
9.42709565e+21   9.39449648e+21  8.61046160e+21   8.57115160e+21  9.11412899e+21   9.03190500e+21
9.43980738e+21   9.39136681e+21  8.48620938e+21   8.53445697e+21  8.83154865e+21   9.11113831e+21
9.45319257e+21   9.42449554e+21  8.36779616e+21   8.41686195e+21  8.93606381e+21   9.32095738e+21
9.46723766e+21   9.47361545e+21  8.25578146e+21   8.28677218e+21  9.48437340e+21   9.71148091e+21
9.48192252e+21   9.51069205e+21  8.15059930e+21   8.12964691e+21  1.02255966e+22   1.00861877e+22
9.49723114e+21   9.52304003e+21  8.05257449e+21   7.94755171e+21  1.07792948e+22   1.03057502e+22
9.51314519e+21   9.51078591e+21  7.96192604e+21   7.84541812e+21  1.09067032e+22   1.04815886e+22
9.52964411e+21   9.50930140e+21  7.87878311e+21   7.84550116e+21  1.06796669e+22   1.06641641e+22
9.54670784e+21   9.53104475e+21  7.80319979e+21   7.80004114e+21  1.04254883e+22   1.08105244e+22
9.56431537e+21   9.54036963e+21  7.73516538e+21   7.70384158e+21  1.04875166e+22   1.09824207e+22
9.58244693e+21   9.55438171e+21  7.67462406e+21   7.60384967e+21  1.09742044e+22   1.12547670e+22
9.60107891e+21   9.59106882e+21  7.62148560e+21   7.46139862e+21  1.16776686e+22   1.15411601e+22
9.62018943e+21   9.63480186e+21  7.57564524e+21   7.34232135e+21  1.22205272e+22   1.18129720e+22
9.63975278e+21   9.65418552e+21  7.53699304e+21   7.29468482e+21  1.23251946e+22   1.19790967e+22
9.65974937e+21   9.66073002e+21  7.50543027e+21   7.27736756e+21  1.20114695e+22   1.19573138e+22
9.68015069e+21   9.66189966e+21  7.48087972e+21   7.28967964e+21  1.15799710e+22   1.18527226e+22
9.70093507e+21   9.67009655e+21  7.46329514e+21   7.31982521e+21  1.13933995e+22   1.18051581e+22
9.72207562e+21   9.68914344e+21  7.45266897e+21   7.27930738e+21  1.16134303e+22   1.18215058e+22
9.74354570e+21   9.73314683e+21  7.44903814e+21   7.18507033e+21  1.20829870e+22   1.18656888e+22
9.76532096e+21   9.75861213e+21  7.45248709e+21   7.16236359e+21  1.24388290e+22   1.19157259e+22
9.78737301e+21   9.76957796e+21  7.46314724e+21   7.23829841e+21  1.23732853e+22   1.18210412e+22
9.80967715e+21   9.78553938e+21  7.48119593e+21   7.34924451e+21  1.18563575e+22   1.15234660e+22
9.83220464e+21   9.80371293e+21  7.50685082e+21   7.49251906e+21  1.11580313e+22   1.11724706e+22
9.85492862e+21   9.82269247e+21  7.54036333e+21   7.59858673e+21  1.06546939e+22   1.08847041e+22
9.87782086e+21   9.85519785e+21  7.58200949e+21   7.58577908e+21  1.05592591e+22   1.06649661e+22
9.90085405e+21   9.88790790e+21  7.63207576e+21   7.55717663e+21  1.07695425e+22   1.05884459e+22
9.92400012e+21   9.91210567e+21  7.69085115e+21   7.56745829e+21  1.09442742e+22   1.05027684e+22
9.94723024e+21   9.92599135e+21  7.75860862e+21   7.56452776e+21  1.07518481e+22   1.01503492e+22
9.97051702e+21   9.93977871e+21  7.83558761e+21   7.64568420e+21  1.01123787e+22   9.67159630e+21
9.99383061e+21   9.95073018e+21  7.92198550e+21   7.83395586e+21  9.25845297e+21   9.27631261e+21
1.00171446e+22   9.96747600e+21  8.01793192e+21   7.98969867e+21  8.57069521e+21   8.93645605e+21
1.00404282e+22   9.97845257e+21  8.12347705e+21   8.05764471e+21  8.30671581e+21   8.64464516e+21
1.00636551e+22   9.98770257e+21  8.23857619e+21   8.13010037e+21  8.41878146e+21   8.46619556e+21
1.00867963e+22   1.00174048e+22  8.36307643e+21   8.18217008e+21  8.59173143e+21   8.25270152e+21
1.01098222e+22   1.00584375e+22  8.49669652e+21   8.24945539e+21  8.47364283e+21   7.96543665e+21
1.01327070e+22   1.00731432e+22  8.63902249e+21   8.42752023e+21  7.93292432e+21   7.65168298e+21
1.01554214e+22   1.00821274e+22  8.78949645e+21   8.68151224e+21  7.15630642e+21   7.30972105e+21
1.01779390e+22   1.00978137e+22  8.94741388e+21   8.87400955e+21  6.51703396e+21   6.95213401e+21
1.02002309e+22   1.01270544e+22  9.11191311e+21   9.04969199e+21  6.30828179e+21   6.73139258e+21
1.02222694e+22   1.01685628e+22  9.28197962e+21   9.20516128e+21  6.53396679e+21   6.69066215e+21
1.02440308e+22   1.02070238e+22  9.45645133e+21   9.30869121e+21  6.90782139e+21   6.67644494e+21
1.02654838e+22   1.02267900e+22  9.63402429e+21   9.44273074e+21  7.06134052e+21   6.65069530e+21
1.02866078e+22   1.02329025e+22  9.81325358e+21   9.65402283e+21  6.81060822e+21   6.59316013e+21
1.03073726e+22   1.02531510e+22  9.99257950e+21   9.87506399e+21  6.28961706e+21   6.43840452e+21
1.03277539e+22   1.02597833e+22  1.01703378e+22   1.00883411e+22  5.85383165e+21   6.27169979e+21
1.03477290e+22   1.02498241e+22  1.03447814e+22   1.03004772e+22  5.82364078e+21   6.22999153e+21
1.03672703e+22   1.02575095e+22  1.05140989e+22   1.04051112e+22  6.25264726e+21   6.37473273e+21
1.03863568e+22   1.02979669e+22  1.06764456e+22   1.04857188e+22  6.88796855e+21   6.66720048e+21
1.04049644e+22   1.03369066e+22  1.08299659e+22   1.06408492e+22  7.35116388e+21   7.01716294e+21
1.04230685e+22   1.03560745e+22  1.09728223e+22   1.08224789e+22  7.40937277e+21   7.18352344e+21
1.04406496e+22   1.03450905e+22  1.11032273e+22   1.09953723e+22  7.14113544e+21   7.15895346e+21
1.04576856e+22   1.03201489e+22  1.12194762e+22   1.12016503e+22  6.87736880e+21   7.21159698e+21
1.04741555e+22   1.03148330e+22  1.13199694e+22   1.13366096e+22  6.96011803e+21   7.42119635e+21
1.04900378e+22   1.03422886e+22  1.14032505e+22   1.13345131e+22  7.49308062e+21   7.74504912e+21
1.05053159e+22   1.03827746e+22  1.14680290e+22   1.12982985e+22  8.26391826e+21   8.17818983e+21
1.05199687e+22   1.03982014e+22  1.15132168e+22   1.12924163e+22  8.89440838e+21   8.55474574e+21
1.05339807e+22   1.04013885e+22  1.15379411e+22   1.13073687e+22  9.11021877e+21   8.70602356e+21
1.05473328e+22   1.04114404e+22  1.15415777e+22   1.13763832e+22  8.93579888e+21   8.81153742e+21
1.05600088e+22   1.04240633e+22  1.15237638e+22   1.14559107e+22  8.67390280e+21   8.95697736e+21
1.05719941e+22   1.04424662e+22  1.14844163e+22   1.14076225e+22  8.68454412e+21   9.09318884e+21
1.05832751e+22   1.04695208e+22  1.14237419e+22   1.12744642e+22  9.12286987e+21   9.31308898e+21
1.05938364e+22   1.04997670e+22  1.13422465e+22   1.11549630e+22  9.82499655e+21   9.64126029e+21
1.06036649e+22   1.05261624e+22  1.12407325e+22   1.09818964e+22  1.04242214e+22   9.86560352e+21
1.06127503e+22   1.05341015e+22  1.11203053e+22   1.08304305e+22  1.06138016e+22   9.94356128e+21
1.06210794e+22   1.05173484e+22  1.09823570e+22   1.07651605e+22  1.03668457e+22   9.97782760e+21
1.06286427e+22   1.05076672e+22  1.08285612e+22   1.07284614e+22  9.95471684e+21   9.99047408e+21
1.06354325e+22   1.05111124e+22  1.06608533e+22   1.06139893e+22  9.75073479e+21   1.00013906e+22
1.06414396e+22   1.05125432e+22  1.04814064e+22   1.04606944e+22  9.96070024e+21   1.00981208e+22

==> data/resnet_examples_clean_noisy.csv <==
p25linfty_absolute_error=1.32199268633e+21; p25linfty_absolute_error_no_mean=9.75741474942e+20; p50linfty_absolute_error=2.29871549985e+21; p50linfty_absolute_error_no_mean=2.41478975152e+21; p75linfty_absolute_error=3.84682294595e+21; p75linfty_absolute_error_no_mean=3.76539995839e+21

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
1.09782604e+22   9.99191357e+21  9.09561955e+21   9.98969442e+21  1.00379471e+22   9.98843228e+21
1.09147057e+22   1.03330309e+22  8.63453533e+21   1.01605233e+22  1.02896974e+22   9.52906718e+21
1.08165230e+22   1.03821400e+22  8.34647883e+21   9.33047626e+21  1.04433348e+22   9.73460431e+21
1.06913708e+22   1.02052420e+22  8.27139418e+21   8.54470367e+21  1.04223131e+22   9.61306750e+21
1.05470438e+22   9.92680775e+21  8.44194684e+21   9.13427168e+21  1.01988999e+22   9.45184665e+21
1.03914106e+22   9.75283706e+21  8.89024774e+21   1.04148878e+22  9.75398974e+21   1.05434378e+22
1.02323486e+22   9.84192176e+21  9.56627650e+21   1.06295544e+22  9.08037123e+21   1.09747145e+22
1.00777908e+22   1.01643302e+22  1.02898495e+22   9.95589872e+21  8.26846980e+21   9.55967227e+21
9.93549031e+21   1.03723592e+22  1.08688700e+22   9.87179017e+21  7.45565460e+21   9.16274995e+21
9.80688858e+21   1.01721608e+22  1.11089215e+22   1.02737668e+22  6.76528779e+21   1.03529888e+22
9.68712370e+21   9.72673488e+21  1.09785568e+22   1.02809440e+22  6.28847779e+21   9.42083436e+21
9.57111640e+21   9.44864717e+21  1.06702686e+22   1.01083250e+22  6.09316017e+21   6.77396066e+21
9.45380104e+21   9.41795619e+21  1.03920668e+22   1.06002700e+22  6.24591325e+21   7.11206644e+21
9.33010799e+21   9.53228972e+21  1.03476459e+22   1.13227769e+22  6.77096189e+21   9.86937843e+21
9.19495786e+21   9.53943972e+21  1.06118551e+22   1.11044597e+22  7.55873511e+21   1.01625769e+22
9.04326366e+21   9.13465707e+21  1.11112355e+22   1.01914216e+22  8.47286311e+21   8.80334402e+21
8.87192992e+21   8.32461721e+21  1.17656645e+22   9.80151539e+21  9.38237128e+21   9.81046119e+21
8.68574720e+21   7.66809142e+21  1.25001400e+22   1.04640950e+22  1.01929738e+22   1.13204746e+22
8.49146149e+21   7.65845185e+21  1.32166528e+22   1.16036392e+22  1.08273140e+22   9.91241141e+21
8.29573087e+21   8.04318106e+21  1.37916430e+22   1.27118030e+22  1.12092859e+22   8.49642898e+21
8.10520505e+21   8.29258521e+21  1.41003924e+22   1.35976643e+22  1.13100309e+22   1.01674442e+22
7.92652519e+21   8.20114130e+21  1.40256986e+22   1.37674661e+22  1.11754658e+22   1.14221602e+22
7.76620885e+21   7.77893152e+21  1.36191840e+22   1.32368327e+22  1.09090672e+22   9.62640423e+21
7.63051024e+21   7.25693915e+21  1.30974825e+22   1.29125507e+22  1.06139577e+22   8.89938344e+21
7.52195777e+21   6.95356369e+21  1.26782862e+22   1.31458257e+22  1.03734695e+22   1.10429510e+22
7.43932177e+21   7.16501084e+21  1.25652803e+22   1.31709361e+22  1.02117485e+22   1.21092869e+22
7.38100964e+21   7.61675143e+21  1.27804476e+22   1.26612595e+22  1.01382321e+22   1.10505810e+22
7.34535189e+21   7.85799477e+21  1.31721925e+22   1.25289671e+22  1.01624161e+22   1.10640837e+22
7.33067657e+21   7.65782155e+21  1.35821402e+22   1.31013299e+22  1.02782740e+22   1.18311303e+22
7.33522347e+21   7.16611497e+21  1.38544229e+22   1.33957305e+22  1.04161259e+22   1.08189278e+22
7.35699650e+21   6.72363713e+21  1.38904627e+22   1.28413787e+22  1.04894832e+22   9.39384020e+21
7.39462708e+21   6.67956447e+21  1.36522910e+22   1.25617813e+22  1.04145697e+22   9.60151130e+21
7.44935538e+21   7.11542664e+21  1.31234517e+22   1.33243086e+22  1.01383299e+22   1.03952060e+22
7.52292138e+21   7.66427984e+21  1.22966797e+22   1.36733947e+22  9.69504279e+21   1.07126778e+22
7.61687243e+21   7.81871950e+21  1.12707799e+22   1.23149147e+22  9.14211606e+21   1.05201311e+22
7.73274425e+21   7.55091053e+21  1.02535136e+22   9.97022128e+21  8.53690076e+21   9.21026397e+21
7.87204758e+21   7.28784876e+21  9.45740833e+21   8.39350082e+21  7.94038095e+21   7.39234254e+21
8.03608392e+21   7.39239212e+21  9.08917736e+21   7.83995362e+21  7.43064208e+21   7.23290277e+21
8.22587100e+21   7.89748806e+21  9.18137339e+21   7.49059741e+21  7.09066377e+21   8.18107984e+21
8.43846068e+21   8.55704568e+21  9.54962238e+21   7.79564243e+21  6.99663817e+21   7.94726629e+21
8.66688146e+21   8.89777886e+21  9.97805097e+21   9.71460883e+21  7.20157541e+21   7.84554369e+21
8.90380312e+21   8.72362104e+21  1.02525252e+22   1.19595462e+22  7.66571705e+21   9.65720354e+21
9.14185388e+21   8.35095138e+21  1.02641206e+22   1.24738931e+22  8.31644654e+21   1.09309925e+22
9.37365900e+21   8.31800029e+21  1.00396075e+22   1.11508039e+22  9.08112979e+21   9.96594105e+21
9.59176449e+21   8.71421924e+21  9.61455161e+21   9.96665271e+21  9.88810654e+21   1.00855713e+22
9.78859758e+21   9.28598413e+21  9.02493672e+21   9.57387213e+21  1.06729338e+22   1.22040318e+22
9.95875832e+21   9.78268024e+21  8.33870275e+21   8.82505606e+21  1.13748082e+22   1.23079074e+22
1.01053058e+22   1.00088719e+22  7.68981884e+21   7.47681550e+21  1.19346328e+22   1.00428056e+22
1.02334305e+22   9.86205017e+21  7.22275415e+21   6.50387580e+21  1.22995570e+22   1.01830252e+22
1.03482840e+22   9.60873784e+21  7.08101444e+21   6.57963002e+21  1.24790371e+22   1.26996025e+22
1.04550119e+22   9.61601769e+21  7.30154790e+21   7.01294399e+21  1.25192760e+22   1.24777781e+22
1.05587703e+22   9.92058588e+21  7.71936469e+21   7.40744181e+21  1.24669302e+22   1.02659427e+22
1.06647308e+22   1.02206757e+22  8.14642074e+21   8.23287611e+21  1.23675583e+22   1.08763763e+22
1.07779391e+22   1.04373129e+22  8.39427646e+21   9.24228549e+21  1.22471361e+22   1.28105273e+22
1.09002231e+22   1.05244956e+22  8.34798269e+21   9.47716492e+21  1.21181217e+22   1.17215576e+22
1.10302476e+22   1.04543658e+22  8.09278211e+21   8.77081925e+21  1.19953528e+22   1.00556847e+22
1.11666331e+22   1.03813333e+22  7.74721444e+21   7.82513271e+21  1.18932285e+22   1.13042599e+22
1.13080026e+22   1.06175851e+22  7.42968574e+21   6.93321917e+21  1.18063416e+22   1.27572864e+22
1.14529923e+22   1.10856699e+22  7.24064949e+21   6.18673569e+21  1.17047352e+22   1.20077122e+22
1.16003963e+22   1.14210176e+22  7.22109055e+21   6.06212894e+21  1.15569892e+22   1.20785292e+22
1.17490959e+22   1.13302212e+22  7.39873244e+21   6.99397314e+21  1.13318229e+22   1.36317176e+22
1.18974041e+22   1.10469807e+22  7.80387776e+21   8.25525617e+21  1.10174864e+22   1.33851186e+22
1.20414964e+22   1.09414793e+22  8.44552460e+21   9.25382142e+21  1.06400184e+22   1.13740504e+22
1.21771997e+22   1.11549372e+22  9.19002252e+21   1.01048516e+22  1.02297076e+22   1.02791704e+22
1.23003906e+22   1.16367222e+22  9.85737560e+21   1.09552675e+22  9.81683469e+21   1.00224586e+22
1.24069527e+22   1.20530520e+22  1.02676522e+22   1.09140782e+22  9.43337504e+21   9.43928234e+21
1.24929359e+22   1.19941847e+22  1.02703934e+22   9.57881673e+21  9.11703690e+21   8.96447756e+21
1.25546017e+22   1.16257992e+22  9.93922440e+21   8.31746686e+21  8.90683653e+21   8.79460505e+21
1.25883196e+22   1.13365429e+22  9.45241762e+21   8.57576806e+21  8.84175569e+21   8.61025456e+21
1.25930620e+22   1.13938760e+22  8.98864211e+21   9.55066762e+21  8.95266473e+21   9.31159098e+21
1.25706111e+22   1.17102344e+22  8.71745814e+21   9.64293325e+21  9.22424428e+21   1.08071742e+22
1.25229686e+22   1.20262521e+22  8.68604748e+21   8.80743215e+21  9.62204069e+21   1.10316773e+22
1.24521380e+22   1.21139118e+22  8.85534707e+21   8.82272644e+21  1.01115476e+22   1.04894552e+22
1.23602256e+22   1.17987486e+22  9.18451962e+21   9.81255504e+21  1.06582269e+22   1.14555960e+22
1.22495777e+22   1.12796773e+22  9.63148004e+21   1.02599225e+22  1.12269017e+22   1.27680853e+22
1.21225741e+22   1.09710029e+22  1.01184339e+22   1.01502167e+22  1.17818658e+22   1.21476928e+22
1.19813735e+22   1.10250829e+22  1.05268351e+22   1.05740409e+22  1.22870072e+22   1.17528547e+22
1.18274222e+22   1.11853356e+22  1.07311499e+22   1.13852195e+22  1.27048634e+22   1.41422407e+22
1.16620667e+22   1.11869164e+22  1.06055925e+22   1.10202943e+22  1.30128222e+22   1.57243409e+22
1.14866590e+22   1.09262287e+22  1.01293710e+22   9.22803399e+21  1.32140690e+22   1.36449929e+22
1.13025868e+22   1.03527325e+22  9.47148629e+21   7.80418288e+21  1.33141906e+22   1.15761987e+22
1.11113806e+22   9.83060991e+21  8.82036089e+21   7.84163506e+21  1.33187898e+22   1.22720317e+22
1.09146089e+22   9.79502393e+21  8.36460995e+21   8.22983122e+21  1.32333127e+22   1.20955243e+22
1.07138853e+22   1.01991653e+22  8.22871185e+21   8.20129559e+21  1.30628817e+22   9.83956125e+21
1.05119707e+22   1.04904152e+22  8.34505738e+21   8.28306670e+21  1.28197313e+22   1.00637161e+22
1.03127834e+22   1.01904839e+22  8.61391448e+21   9.09849915e+21  1.25233728e+22   1.26034466e+22
1.01202944e+22   9.49456502e+21  8.93600920e+21   9.47062264e+21  1.21932102e+22   1.23271168e+22
9.93847289e+21   8.77920019e+21  9.21939413e+21   8.90648966e+21  1.18442509e+22   1.01955600e+22
9.77126272e+21   8.45661984e+21  9.41454289e+21   8.42678322e+21  1.14888200e+22   1.12488625e+22
9.62260214e+21   8.69585362e+21  9.48807931e+21   8.88976596e+21  1.11392030e+22   1.36285333e+22
9.49643751e+21   9.24011609e+21  9.40665443e+21   9.60180708e+21  1.08077719e+22   1.28205672e+22
9.39510686e+21   9.49499844e+21  9.14037272e+21   9.85663259e+21  1.05071399e+22   1.07615107e+22
9.31479174e+21   9.16801912e+21  8.75793297e+21   9.68729784e+21  1.02412368e+22   1.05099477e+22
9.25010396e+21   8.60907710e+21  8.40713800e+21   9.16744103e+21  1.00106682e+22   1.04521391e+22
9.19564896e+21   8.32043261e+21  8.23749936e+21   8.46103391e+21  9.81605651e+21   9.35536068e+21
9.14587584e+21   8.37337494e+21  8.39537995e+21   8.20118262e+21  9.65755064e+21   9.28005659e+21
9.09513452e+21   8.61044400e+21  8.89079798e+21   8.81461755e+21  9.53326814e+21   1.02119524e+22
9.03777879e+21   8.83126339e+21  9.55209054e+21   9.76270327e+21  9.44075951e+21   1.03638677e+22
8.96833986e+21   8.75767538e+21  1.01964673e+22   1.00529577e+22  9.37803900e+21   9.83049712e+21
8.88745385e+21   8.40670557e+21  1.06638507e+22   9.64309763e+21  9.35358867e+21   9.55093495e+21
8.80204779e+21   8.04172289e+21  1.08626869e+22   9.41172600e+21  9.38025139e+21   9.20934903e+21
8.71930319e+21   7.95967224e+21  1.08263533e+22   9.56739802e+21  9.46603241e+21   9.06089485e+21
8.64618497e+21   8.11495458e+21  1.06088825e+22   9.58376128e+21  9.61879265e+21   9.79499319e+21
8.58949007e+21   8.39908877e+21  1.02642794e+22   9.61699406e+21  9.84638108e+21   1.05387251e+22
8.55600507e+21   8.61195281e+21  9.85620196e+21   1.04688542e+22  1.01531990e+22   1.08500999e+22
8.55244237e+21   8.45931892e+21  9.50588503e+21   1.14275140e+22  1.05350103e+22   1.20064075e+22
8.58281359e+21   8.02597450e+21  9.34838053e+21   1.11003918e+22  1.09821671e+22   1.35580388e+22
8.64149418e+21   7.79828952e+21  9.48583741e+21   9.89953983e+21  1.14688826e+22   1.29123762e+22
8.72042999e+21   8.05212629e+21  1.00028610e+22   9.65821377e+21  1.19649573e+22   1.09651734e+22
8.81137849e+21   8.53836097e+21  1.08283784e+22   1.08638720e+22  1.24370390e+22   1.13682695e+22
8.90591424e+21   8.86611428e+21  1.17618110e+22   1.18236086e+22  1.28499892e+22   1.29153778e+22
8.99560753e+21   8.87704213e+21  1.25986846e+22   1.16429066e+22  1.31686533e+22   1.17636191e+22
9.07197431e+21   8.54524879e+21  1.31353787e+22   1.15185593e+22  1.33579461e+22   1.00281645e+22
9.12669843e+21   8.17175684e+21  1.32596449e+22   1.22531773e+22  1.33926651e+22   1.16549428e+22
9.16025985e+21   8.14090542e+21  1.30513167e+22   1.25272946e+22  1.32786283e+22   1.34057840e+22
9.18198132e+21   8.52866072e+21  1.26320661e+22   1.12418794e+22  1.30363707e+22   1.17942664e+22
9.20146421e+21   8.90674218e+21  1.21246609e+22   9.88753143e+21  1.26869724e+22   1.06485337e+22
9.22820793e+21   8.95734708e+21  1.16455156e+22   9.93224423e+21  1.22530773e+22   1.24232447e+22
9.27170299e+21   8.82050829e+21  1.12815975e+22   1.08304120e+22  1.17706704e+22   1.26338275e+22
9.34143045e+21   8.76178990e+21  1.11112394e+22   1.13441666e+22  1.12826105e+22   9.92300510e+21
9.44680576e+21   8.88091339e+21  1.12127918e+22   1.19484552e+22  1.08318137e+22   9.38605868e+21
9.59376944e+21   9.15914940e+21  1.16469645e+22   1.32187403e+22  1.04570725e+22   1.15061292e+22
9.77440041e+21   9.60038629e+21  1.23207687e+22   1.41377630e+22  1.01712233e+22   1.16888830e+22
9.97731117e+21   9.87076866e+21  1.30457586e+22   1.39888943e+22  9.96299543e+21   1.01821035e+22
1.01911363e+22   9.80302138e+21  1.36314722e+22   1.31785088e+22  9.81868295e+21   1.05082912e+22
1.04045421e+22   9.58947893e+21  1.38884368e+22   1.27217039e+22  9.72457674e+21   1.14035797e+22
1.06062351e+22   9.62606389e+21  1.37280968e+22   1.24128274e+22  9.66640619e+21   1.03217559e+22
1.07849755e+22   9.92935684e+21  1.32487567e+22   1.16755199e+22  9.62381495e+21   9.14698878e+21
1.09299199e+22   1.03397975e+22  1.25700239e+22   1.06267421e+22  9.57303039e+21   9.81850922e+21

==> data/resnet_examples_noisy_noisy.csv <==
p25linfty_absolute_error=4.22052024329e+20; p25linfty_absolute_error_no_mean=2.50142405781e+20; p50linfty_absolute_error=6.20380418819e+20; p50linfty_absolute_error_no_mean=3.74011412158e+20; p75linfty_absolute_error=1.0146075158e+21; p75linfty_absolute_error_no_mean=5.54264367475e+20

     p25doping    p25prediction       p50doping    p50prediction       p75doping    p75prediction
1.07902475e+22   1.05456356e+22  9.85484989e+21   9.53353494e+21  1.01418294e+22   9.79470657e+21
1.07137270e+22   1.04502533e+22  9.81357395e+21   9.47793998e+21  9.93445999e+21   9.55742056e+21
1.06057962e+22   1.03614510e+22  9.77095518e+21   9.44581363e+21  9.74027572e+21   9.34901955e+21
1.04675235e+22   1.02661796e+22  9.72748569e+21   9.43352447e+21  9.56113228e+21   9.17759245e+21
1.03022653e+22   1.01475296e+22  9.68366043e+21   9.43017772e+21  9.39886296e+21   9.04015250e+21
1.01134387e+22   9.98854682e+21  9.63997189e+21   9.42328091e+21  9.25527193e+21   8.92967745e+21
9.90607512e+21   9.78501168e+21  9.59691261e+21   9.40672680e+21  9.13216000e+21   8.84420270e+21
9.68745738e+21   9.55425054e+21  9.55497502e+21   9.38126724e+21  9.03130953e+21   8.78271118e+21
9.46513974e+21   9.32502095e+21  9.51463208e+21   9.35152434e+21  8.95431281e+21   8.74331040e+21
9.24874029e+21   9.11517773e+21  9.47591429e+21   9.32298013e+21  8.89960914e+21   8.72381294e+21
9.04896769e+21   8.93220385e+21  9.43841369e+21   9.30030809e+21  8.86248681e+21   8.71269658e+21
8.87632075e+21   8.79471443e+21  9.40169761e+21   9.28330455e+21  8.83806597e+21   8.70174743e+21
8.74099967e+21   8.71660281e+21  9.36533597e+21   9.26944847e+21  8.82144364e+21   8.69814348e+21
8.64937701e+21   8.67821808e+21  9.32889738e+21   9.25261090e+21  8.80765872e+21   8.69482991e+21
8.60519597e+21   8.65272770e+21  9.29195076e+21   9.22454471e+21  8.79173292e+21   8.66266648e+21
8.61212152e+21   8.64040471e+21  9.25406370e+21   9.18151419e+21  8.76868749e+21   8.60170799e+21
8.67044760e+21   8.64437496e+21  9.21512670e+21   9.12318951e+21  8.73438781e+21   8.54321304e+21
8.77244897e+21   8.66896007e+21  9.17632054e+21   9.05653809e+21  8.68809470e+21   8.49882725e+21
8.90902965e+21   8.74932105e+21  9.13915028e+21   8.99657886e+21  8.62992984e+21   8.45262691e+21
9.07078725e+21   8.90973386e+21  9.10511766e+21   8.95040769e+21  8.56001306e+21   8.39119993e+21
9.24669424e+21   9.11146601e+21  9.07572580e+21   8.91358996e+21  8.47843345e+21   8.31895045e+21
9.42519693e+21   9.29803923e+21  9.05247630e+21   8.88721689e+21  8.38520875e+21   8.24496914e+21
9.59477032e+21   9.45654048e+21  9.03687084e+21   8.87729730e+21  8.28034918e+21   8.16067012e+21
9.74448773e+21   9.59377025e+21  9.03033075e+21   8.87980136e+21  8.16405042e+21   8.05470729e+21
9.86569466e+21   9.69629153e+21  9.03247003e+21   8.88651322e+21  8.04080035e+21   7.92869085e+21
9.95465878e+21   9.76217363e+21  9.04109344e+21   8.90005799e+21  7.91934802e+21   7.79198320e+21
1.00098979e+22   9.81850040e+21  9.05392722e+21   8.92404413e+21  7.80862072e+21   7.66087363e+21
1.00299695e+22   9.87810579e+21  9.06869699e+21   8.95372092e+21  7.71754595e+21   7.56457287e+21
1.00155698e+22   9.91960240e+21  9.08312548e+21   8.98337204e+21  7.65502217e+21   7.52378623e+21
9.97207134e+21   9.93066190e+21  9.09493763e+21   9.01186815e+21  7.62989098e+21   7.53025036e+21
9.90548525e+21   9.91211628e+21  9.10185370e+21   9.03219883e+21  7.65099728e+21   7.56962330e+21
9.82219752e+21   9.83310739e+21  9.10216165e+21   9.02711460e+21  7.72401771e+21   7.63867610e+21
9.73121026e+21   9.66608162e+21  9.09637609e+21   8.98952496e+21  7.84217230e+21   7.72128942e+21
9.64280730e+21   9.47311695e+21  9.08557991e+21   8.93783826e+21  7.99546651e+21   7.80005900e+21
9.56727434e+21   9.36054869e+21  9.07085341e+21   8.90195142e+21  8.17390977e+21   7.89927691e+21
9.51388500e+21   9.34399640e+21  9.05327570e+21   8.88918548e+21  8.36751165e+21   8.04610498e+21
9.48975960e+21   9.36317637e+21  9.03392335e+21   8.88245740e+21  8.56626433e+21   8.21954688e+21
9.50172398e+21   9.39996157e+21  9.01387408e+21   8.87102065e+21  8.76013094e+21   8.39650458e+21
9.55603138e+21   9.47566809e+21  8.99421390e+21   8.85951158e+21  8.93929107e+21   8.59597100e+21
9.65156814e+21   9.57284252e+21  8.97627782e+21   8.85143410e+21  9.09929936e+21   8.81751137e+21
9.78183898e+21   9.66113728e+21  8.96164902e+21   8.84753446e+21  9.24107525e+21   9.01037569e+21
9.94018669e+21   9.75496578e+21  8.95192256e+21   8.85094718e+21  9.36574067e+21   9.14414231e+21
1.01182268e+22   9.87748052e+21  8.94869021e+21   8.86239098e+21  9.47441653e+21   9.23703433e+21
1.03040696e+22   1.00233344e+22  8.95354259e+21   8.87954646e+21  9.56822411e+21   9.30232165e+21
1.04853958e+22   1.01845402e+22  8.96807066e+21   8.90428956e+21  9.64828363e+21   9.33782555e+21
1.06499165e+22   1.03604253e+22  8.99387005e+21   8.93864255e+21  9.71570321e+21   9.36252255e+21
1.07864641e+22   1.05199408e+22  9.03147241e+21   8.97160081e+21  9.77199110e+21   9.40273709e+21
1.08872321e+22   1.06146705e+22  9.07729751e+21   8.99064882e+21  9.82018755e+21   9.46317644e+21
1.09452602e+22   1.06368910e+22  9.12670699e+21   8.99759105e+21  9.86373669e+21   9.53016828e+21
1.09557122e+22   1.06154602e+22  9.17506329e+21   9.00105664e+21  9.90608421e+21   9.58270437e+21
1.09176898e+22   1.05745386e+22  9.21772883e+21   9.01465282e+21  9.95068145e+21   9.60510586e+21
1.08307300e+22   1.05205856e+22  9.25006527e+21   9.05285359e+21  1.00009782e+22   9.60272271e+21
1.06950036e+22   1.04498089e+22  9.26743585e+21   9.10673701e+21  1.00604244e+22   9.59801385e+21
1.05157042e+22   1.03341583e+22  9.26541470e+21   9.13878933e+21  1.01323532e+22   9.60856891e+21
1.03025909e+22   1.01408364e+22  9.24469487e+21   9.12713937e+21  1.02167724e+22   9.63694325e+21
1.00677256e+22   9.89195340e+21  9.21108997e+21   9.09023051e+21  1.03103558e+22   9.68200615e+21
9.82460199e+21   9.65071050e+21  9.17062547e+21   9.05483834e+21  1.04096415e+22   9.76202057e+21
9.58886645e+21   9.43747531e+21  9.12932743e+21   9.02727140e+21  1.05111955e+22   9.90005930e+21
9.37584029e+21   9.23324332e+21  9.09322044e+21   9.00592650e+21  1.06115987e+22   1.00781072e+22
9.20048764e+21   9.06613828e+21  9.06832887e+21   8.99748187e+21  1.07074343e+22   1.02346349e+22
9.07692244e+21   8.98638087e+21  9.06068814e+21   9.00923493e+21  1.07952783e+22   1.03241623e+22
9.01549046e+21   8.97534547e+21  9.07453883e+21   9.03691681e+21  1.08728000e+22   1.03539340e+22
9.01562709e+21   8.98761355e+21  9.10722942e+21   9.06476804e+21  1.09417807e+22   1.03532198e+22
9.07226867e+21   9.03021299e+21  9.15431739e+21   9.07324235e+21  1.10050604e+22   1.03432175e+22
9.17805576e+21   9.11010674e+21  9.21136796e+21   9.05425470e+21  1.10654778e+22   1.03377519e+22
9.32330101e+21   9.20042278e+21  9.27394596e+21   9.03150291e+21  1.11258928e+22   1.03525226e+22
9.49611296e+21   9.31574184e+21  9.33761493e+21   9.04557418e+21  1.11892080e+22   1.04187300e+22
9.68267398e+21   9.49985422e+21  9.39794195e+21   9.10860035e+21  1.12583273e+22   1.05620790e+22
9.86784317e+21   9.71928012e+21  9.45061244e+21   9.19401710e+21  1.13359877e+22   1.07444321e+22
1.00408879e+22   9.89821422e+21  9.49426739e+21   9.27402682e+21  1.14208634e+22   1.08701703e+22
1.01960393e+22   1.00283569e+22  9.53050582e+21   9.33986743e+21  1.15076061e+22   1.08828398e+22
1.03278363e+22   1.01349982e+22  9.56104576e+21   9.38999632e+21  1.15907082e+22   1.08171523e+22
1.04314850e+22   1.02056534e+22  9.58761003e+21   9.41982544e+21  1.16646626e+22   1.07500139e+22
1.05033763e+22   1.02371048e+22  9.61191595e+21   9.42955807e+21  1.17239623e+22   1.07384746e+22
1.05415342e+22   1.02679370e+22  9.63568118e+21   9.43075335e+21  1.17631511e+22   1.07962342e+22
1.05459458e+22   1.03012810e+22  9.66062763e+21   9.43998399e+21  1.17767776e+22   1.08864206e+22
1.05185101e+22   1.02911382e+22  9.68807135e+21   9.47045150e+21  1.17619011e+22   1.09663748e+22
1.04623571e+22   1.02291099e+22  9.71778700e+21   9.52004602e+21  1.17252681e+22   1.10263982e+22
1.03824747e+22   1.01524158e+22  9.74914463e+21   9.56807043e+21  1.16761704e+22   1.10495354e+22
1.02857217e+22   1.00635370e+22  9.78151575e+21   9.59300034e+21  1.16239172e+22   1.09797042e+22
1.01804482e+22   9.94177312e+21  9.81427491e+21   9.59315425e+21  1.15778186e+22   1.08009304e+22
1.00760192e+22   9.81813765e+21  9.84679120e+21   9.58873994e+21  1.15471818e+22   1.06052882e+22
9.98227116e+21   9.73850235e+21  9.87843704e+21   9.60234581e+21  1.15413283e+22   1.05267160e+22
9.90886216e+21   9.69309024e+21  9.90859752e+21   9.63910098e+21  1.15691489e+22   1.06219301e+22
9.86343428e+21   9.65386438e+21  9.93707305e+21   9.68839500e+21  1.16283415e+22   1.08310635e+22
9.85107466e+21   9.62718487e+21  9.96407135e+21   9.73283622e+21  1.17054108e+22   1.10292167e+22
9.87511987e+21   9.62920585e+21  9.98981718e+21   9.75728461e+21  1.17863992e+22   1.11403361e+22
9.93686179e+21   9.65658638e+21  1.00145364e+22   9.76149171e+21  1.18573725e+22   1.11810134e+22
1.00353344e+22   9.71907174e+21  1.00384520e+22   9.76169230e+21  1.19044102e+22   1.11867520e+22
1.01672527e+22   9.85046494e+21  1.00617880e+22   9.76790318e+21  1.19135834e+22   1.11528019e+22
1.03271028e+22   1.00482074e+22  1.00847707e+22   9.77421189e+21  1.18709494e+22   1.10695518e+22
1.05073840e+22   1.02586964e+22  1.01076872e+22   9.78424009e+21  1.17677824e+22   1.09622103e+22
1.06990064e+22   1.04459341e+22  1.01310732e+22   9.81449731e+21  1.16156451e+22   1.08603588e+22
1.08917593e+22   1.06255443e+22  1.01555356e+22   9.86509195e+21  1.14312990e+22   1.07664332e+22
1.10748814e+22   1.07965615e+22  1.01816760e+22   9.91225325e+21  1.12314858e+22   1.06589868e+22
1.12376561e+22   1.09229210e+22  1.02100962e+22   9.93214385e+21  1.10329538e+22   1.04988526e+22
1.13700407e+22   1.10015324e+22  1.02413994e+22   9.92012933e+21  1.08524596e+22   1.02712894e+22
1.14632353e+22   1.10601316e+22  1.02761884e+22   9.89786985e+21  1.07067545e+22   1.00456306e+22
1.15102558e+22   1.10976384e+22  1.03150248e+22   9.90214579e+21  1.06119788e+22   9.93561521e+21
1.15080763e+22   1.10972189e+22  1.03575073e+22   9.94743528e+21  1.05698421e+22   9.97417085e+21
1.14578728e+22   1.10602799e+22  1.04022769e+22   1.00083181e+22  1.05676190e+22   1.00831834e+22
1.13633940e+22   1.09778655e+22  1.04479275e+22   1.00568592e+22  1.05919743e+22   1.01667804e+22
1.12308130e+22   1.08332838e+22  1.04930591e+22   1.00957825e+22  1.06295686e+22   1.01850016e+22
1.10685296e+22   1.06486851e+22  1.05362689e+22   1.01336218e+22  1.06670618e+22   1.01524073e+22
1.08868030e+22   1.04760393e+22  1.05761554e+22   1.01641931e+22  1.06911045e+22   1.01105101e+22
1.06972846e+22   1.03430339e+22  1.06113160e+22   1.01854074e+22  1.06883368e+22   1.00957257e+22
1.05112119e+22   1.02414088e+22  1.06407630e+22   1.02049807e+22  1.06487795e+22   1.01086694e+22
1.03351270e+22   1.01513464e+22  1.06651433e+22   1.02280032e+22  1.05758239e+22   1.01162792e+22
1.01739269e+22   1.00497704e+22  1.06855147e+22   1.02586625e+22  1.04762390e+22   1.00850296e+22
1.00315119e+22   9.92084344e+21  1.07029365e+22   1.02986218e+22  1.03567732e+22   1.00056955e+22
9.91027041e+21   9.77865832e+21  1.07184703e+22   1.03334938e+22  1.02241644e+22   9.88116224e+21
9.81066158e+21   9.65557934e+21  1.07331775e+22   1.03419364e+22  1.00851548e+22   9.69394950e+21
9.73093437e+21   9.55570757e+21  1.07481182e+22   1.03188632e+22  9.94647847e+21   9.42854041e+21
9.66712529e+21   9.46324223e+21  1.07643351e+22   1.02798082e+22  9.81478293e+21   9.14426771e+21
9.61575241e+21   9.39814664e+21  1.07823456e+22   1.02488593e+22  9.69487340e+21   8.96743332e+21
9.57400060e+21   9.39398688e+21  1.08021484e+22   1.02407483e+22  9.58973924e+21   8.95853565e+21
9.53740339e+21   9.42803764e+21  1.08237213e+22   1.02519888e+22  9.50228609e+21   9.03811387e+21
9.50017240e+21   9.45114161e+21  1.08470440e+22   1.02767641e+22  9.43541763e+21   9.08302130e+21
9.45575391e+21   9.45169290e+21  1.08720925e+22   1.03193687e+22  9.39200847e+21   9.04511625e+21
9.39742224e+21   9.43407738e+21  1.08988493e+22   1.03786033e+22  9.37492167e+21   8.95724316e+21
9.31890046e+21   9.38374216e+21  1.09272960e+22   1.04349888e+22  9.38702082e+21   8.87402760e+21
9.21586465e+21   9.28916671e+21  1.09571296e+22   1.04704066e+22  9.42920467e+21   8.83869709e+21
9.08921592e+21   9.15602782e+21  1.09868981e+22   1.04860326e+22  9.49450272e+21   8.86646986e+21
8.94273012e+21   8.99305451e+21  1.10148664e+22   1.04895343e+22  9.57395132e+21   8.95319970e+21
8.78240237e+21   8.80043738e+21  1.10393002e+22   1.04829432e+22  9.65858682e+21   9.10579685e+21
8.61656153e+21   8.57497324e+21  1.10584681e+22   1.04699795e+22  9.73944507e+21   9.32127269e+21
8.45582847e+21   8.34948130e+21  1.10706369e+22   1.04593135e+22  9.80755660e+21   9.52774598e+21
8.31290284e+21   8.18171173e+21  1.10740792e+22   1.04540310e+22  9.85392240e+21   9.60929621e+21
8.20185375e+21   8.07902426e+21  1.10671716e+22   1.04488420e+22  9.86990542e+21   9.51294561e+21

==> data/resnet_linfty_absolute_errors.csv <==
2.293688919719328e+20
4.544717491968389e+20
2.379431827124928e+20
3.397234083911592e+20
3.654930054589731e+20
2.357443001944291e+20
3.154749020974896e+20
7.972818121826071e+20
1.754320939846835e+20
5.84040310476288e+20
9.258781588924976e+19
1.702552062130211e+20
2.501991661484282e+20
2.353066629006394e+21
7.519153642862438e+19
1.456058795525155e+20
1.222558413845063e+20
2.775962515315832e+20
1.382965373572932e+20
2.696276949409045e+20
4.929403713139308e+20
1.022829399870716e+21
6.768065815007724e+20
1.761531765800208e+21
2.357150267968512e+20
2.104509587872096e+20
1.017149234840695e+20
2.048147038535554e+20
5.101666398886229e+20
1.899539509831396e+20
1.189209258604385e+20
1.677928631167563e+20
7.106905391972011e+20
1.20283264747718e+20
4.115406227989762e+20
1.574165695752946e+20
3.638812797423279e+20
7.715510586615792e+20
9.392031842899801e+19
3.119553389886995e+20
1.347724706488758e+20
9.069911879552126e+19
1.850934410853e+20
4.203001240742118e+20
1.163310183047284e+21
1.102233490800792e+20
2.192847694562968e+20
1.534241285056307e+20
2.030245230016756e+20
2.237079798303188e+21
1.803016110817778e+20
4.878862066321143e+20
4.135205177851589e+20
2.156165875598036e+20
2.164520052906808e+20
1.334337756596399e+20
1.772313946258087e+21
1.53558110594545e+20
1.135582646041471e+20
6.536659607154359e+20
3.228878270841414e+20
1.335362325511626e+20
2.319871722052953e+20
3.161481902417814e+20
1.334416569589878e+20
1.24017874738715e+20
3.707228105262571e+20
1.720307503661119e+20
1.422326271366197e+21
3.050912902066335e+20
1.126057532829582e+20
5.910253934983397e+20
8.341285754838922e+20
2.026023105366097e+20
1.923633767837828e+20
4.481363104210354e+20
1.782479696516969e+20
2.115126823993622e+20
1.02522081127285e+21
2.384932974069761e+21
1.84470818436816e+20
2.973850682942491e+20
1.538621035693925e+20
5.766656660864688e+20
1.239345581456087e+20
8.731241187573865e+19
2.609005069929953e+21
3.769901323576966e+20
1.277349206911653e+21
4.44848682693055e+20
1.153666850345177e+21
2.305066138277973e+20
8.858355287056397e+19
3.618394602612688e+20
5.114231441846593e+20
1.093582075916613e+21
1.006104156754569e+20
1.270217756901712e+20
2.131576221632593e+20
4.246421570649504e+20
5.06538990388776e+20
9.481315705512421e+20
1.591763511296897e+20
1.78046433568372e+20
1.264351818387061e+20
2.720984822864706e+20
3.009541709989402e+20
1.281150244997153e+20
1.496366012190121e+20
1.550700815794439e+21
2.996526307066302e+20
1.832312026393823e+20
4.930873012517738e+20
2.557436602396747e+20
6.802619683148724e+20
2.480441937267314e+20
1.925964380644993e+20
1.219631074087272e+20
2.415550696136439e+20
1.148644210860752e+21
1.433946121354766e+20
1.977091495414716e+20
1.158498086845438e+21
1.443673896549886e+20
5.32122813971961e+19
1.129119980576194e+20
1.829711197609017e+20
1.318079761941591e+20
3.899036413392281e+20
5.224901773189689e+20
2.315953590377141e+20
8.265827943082329e+20
2.355821706078438e+20
1.210894090810174e+20
2.426652069217908e+20
3.440862705301743e+20
1.27380937760454e+20
4.524727139122398e+20
3.980574084645823e+20
4.831574270233752e+20
1.178986087450254e+20
4.494220881146497e+20
7.607018871592436e+20
1.715635019047722e+20
9.011398861393515e+20
1.323731779473941e+20
8.549858712581518e+19
1.768385681483113e+21
7.624931939110303e+19
3.517176200987536e+20
4.446223768117796e+20
2.649647804767158e+20
1.341757436982492e+20
2.187730479486368e+20
3.760742127834801e+20
1.201937557051241e+20
1.365356299029913e+20
1.533306788133627e+20
7.108932011804328e+19
1.513885014740592e+20
1.772469320445231e+21
9.824788360593366e+20
1.026218358590312e+20
1.576541344556384e+21
4.595371728777238e+20
8.025971856428111e+20
1.071665308330015e+20
7.902781518120925e+20
3.904553322935809e+20
1.183254373997094e+21
3.641931540165233e+20
7.101996468378177e+20
1.804457262698537e+20
1.270994627837433e+20
1.65752169535604e+20
1.214705261994836e+21
2.397530668127423e+20
2.935491273116363e+20
9.725973755269323e+19
9.909878246052997e+20
4.007978488378373e+20
1.030840177707901e+21
2.843392660736636e+20
1.824261842059898e+20
2.517112497233178e+20
1.187565444740395e+20
1.140863116604562e+20
8.547043962814412e+19
1.239049469780587e+21
8.240630303167191e+19
4.703976033791278e+20
6.170134151480811e+20
6.907868806440372e+20
1.783673150418222e+20
1.727130457096585e+20
1.134985919090844e+20
1.329496386996976e+20
2.416021322297499e+21
2.505138551723907e+20
1.437650332048278e+20
1.453244045758049e+20
1.352228306116128e+20
9.556700333775069e+20
1.129934569158795e+21
4.168047678134189e+20
1.885127991023811e+20
2.116723350061525e+21
5.748934996330986e+20
2.693974484099552e+20
5.722206132542542e+20
2.253488663545512e+20
8.224428603507726e+20
3.06615195730545e+20
1.038383707083747e+20
9.178853954538218e+20
2.499261354210188e+20
7.196527024556684e+19
2.466587738913615e+20
3.45462120216336e+20
1.240614470651098e+21
2.899124706125346e+20
2.875104194562812e+21
6.372019263776762e+20
1.217964742225145e+20
1.26796820888784e+21
5.350828048270502e+20
2.2877937078071e+21
2.650875035665616e+20
1.231671447691047e+21
9.794653649586723e+19
4.46930471620807e+20
5.593279334209993e+20
7.146914245161664e+20
7.097132580780617e+20
1.201128035018221e+21
1.760406991793272e+21
4.160616738749027e+20
5.927581534549705e+20
7.56649773394517e+19
2.370031688802699e+21
1.351766687154323e+20
2.945233685010272e+21
1.295413145017036e+21
2.537339289059606e+20
9.66303595047682e+19
1.600966617135428e+21
1.213451009498613e+21
9.827417336875844e+19
3.784025737908307e+20
1.000753880397253e+21
1.219304563114288e+20
2.690660960673714e+21
2.540852096768955e+20
3.060043950310828e+20
1.903198684528635e+20
1.066348808969904e+21
2.924389900034895e+20
1.950928959279414e+21
8.238322208358164e+19
3.812769962529999e+20
3.831662562966818e+20
1.367214033876204e+20
1.290213739247237e+20
1.272120527744276e+20
6.542322883685777e+20
2.96166281645092e+20
4.389669815797091e+20
1.025109347182072e+20
1.290402890431586e+21
4.343536067114214e+20
1.836815626021194e+20
4.053295959628789e+20
1.436621259533424e+21
3.018312470263706e+20
1.797476683276112e+20
1.689030004249031e+20
9.258387523957581e+19
1.097425898198574e+20
6.731338960046517e+20
1.326867410714498e+20
8.322241157914679e+20
1.400810887096388e+20
1.316480984073875e+20
1.594792182046303e+20
5.642638786125973e+20
2.603249469606173e+20
1.361952703611528e+21
9.601933362532471e+20
8.436930951925203e+19
8.933340220852116e+19
9.617999954203116e+19
3.938127658157857e+20
2.72632158842314e+20
4.171571744842606e+20
6.846580445011394e+20
5.560211653946025e+20
1.463512252908453e+20
6.85687679965947e+20
3.521195663654964e+20
6.924802341039285e+20
2.128389924896228e+20
7.136403969531288e+19
1.044116789409389e+21
1.92846500433809e+21
1.155195822418669e+20
2.979063599511173e+20
1.433889826359424e+20
1.205287109274097e+20
1.467002542619665e+20
1.427180588814549e+21
1.75642637267263e+20
4.18522440711298e+21
1.5196946582599e+20
6.780383159988582e+20
4.83038757173194e+21
3.694764393293823e+20
1.094785662917028e+20
4.901447618452406e+20
2.45868392156758e+20
1.919694244063786e+21
5.605450312202962e+20
1.998455446147055e+20
1.156062765346938e+20
2.928668319680897e+20
1.222609079340871e+20
1.368762146248112e+20
1.862260963915837e+20
3.053778317329249e+20
1.082462688436636e+20
2.176826138888598e+20
1.508687297820653e+21
1.465505095743565e+20
9.937079987802315e+19
1.126451597796977e+20
1.44493490444555e+20
2.121848446437472e+20
9.095154555463538e+20
1.567534145301643e+20
2.140954967856592e+20
4.718229926611905e+20
8.164012814506551e+19
4.874538610678867e+20
9.501694493826272e+19
5.747527621447432e+20
1.333425777671856e+20
6.949369477006591e+20
3.999038843118042e+20
1.892919218379162e+20
1.30199065227281e+20
1.912611207749839e+20
1.552931223509894e+20
1.279236215155521e+20
9.763803992139235e+19
1.569943571102286e+20
4.080677845363201e+20
2.272370004983263e+21
1.687408708383177e+20
8.912815065550375e+20
3.595099733540114e+20
2.331950376253561e+21
3.72541138875808e+20
3.525136313328914e+20
1.123901434507978e+20
1.406120631057057e+21
5.220617724044153e+20
1.047951604492095e+21
1.732838769624277e+20
1.086358302114311e+20
4.161483681677296e+20
1.286926111519256e+20
1.441159762057907e+21
1.640481200265977e+20
1.369105545719699e+20
2.77561348634471e+20
1.842411348558201e+20
8.339653199974e+19
1.342579343914487e+20
2.918805436496955e+20
3.714769382838603e+21
1.002425841758914e+21
1.438050026515207e+21
1.858220672100132e+21
1.671387152708807e+20
1.128883541595757e+20
2.85917777743057e+20
7.872157040654806e+20
8.671343312529837e+19
3.06464325143028e+20
3.192162674879276e+20
1.484082444206468e+20
9.085820845235812e+20
3.064879690410717e+20
5.438727053997706e+20
1.035523921320367e+20
2.716424928241994e+20
1.641731512112526e+21
3.323183647038552e+20
9.53290443924395e+20
1.773753972238938e+20
3.153735711058737e+20
1.550893907628463e+21
1.488023093880417e+20
1.455540881568007e+20
2.069910683734822e+20
2.718924426035184e+20
1.844404191393313e+20
1.647033937723801e+20
1.023938411278956e+20
2.847198202421764e+20
6.867719215762364e+20
1.148098149405933e+21
2.033923545012411e+21
6.022506155695606e+20
1.313218126143845e+21
4.820433490655545e+20
3.996179057354662e+20
6.428708324086288e+20
1.205782505233108e+20
1.434220840932036e+21
1.932530628901699e+21
2.147023568354473e+20
1.048181288073091e+21
1.327115108694004e+20
3.499972450410981e+20
4.515297727402591e+20
2.527453887877528e+20
6.866807236837822e+19
4.319785208579369e+20
3.215570133942534e+20
1.175090473772578e+21
6.557922226895082e+20
3.367037448410072e+20
1.748635145317279e+20
1.183962565038498e+20
6.181077898575321e+20
1.063997929964417e+20
9.282932141926751e+19
1.959148028599365e+21
8.325466861147783e+19
7.368344979840403e+20
1.465516354742633e+20
6.750552441956787e+20
1.008175812583159e+20
1.833618070285761e+20
3.572728102391151e+20
7.02156217903334e+20
6.112972213210411e+20
1.497722721577866e+20
1.695999324672387e+20
8.918759817058504e+19
3.279431176658648e+20
3.086339342635138e+21
4.135678055812463e+20
7.779000082362647e+20
1.730643264805934e+20
6.447499593531492e+20
2.637724524753694e+20
9.098611068177545e+20
5.744847979669147e+20
1.793826515778129e+21
3.211010239319822e+20
2.376930077531924e+21
7.118479643014353e+20
1.261936763086884e+21
6.128036753963965e+20
3.090370064301634e+20
4.087647165786557e+20
1.853754790119641e+20
1.297295649661277e+20
4.582497063342493e+20
1.907004226213763e+21
1.445272674417603e+20
6.647560747978357e+20
5.238215539588103e+20
2.130109174053977e+21
8.221264824769498e+20
1.220452981019268e+20
5.762974968169313e+20
2.034782606641332e+20
1.418847803604006e+20
2.872598504320134e+20
2.180766788562547e+20
7.230450388749852e+20
3.51156921945146e+20
7.684030425220472e+20
1.675755644347356e+20
3.587218434192216e+20
2.151459613987433e+20
1.278008984257063e+20
2.668326484221677e+20
1.322932390540083e+20
1.367123961883656e+20
2.4108219165277e+20
5.021941426482703e+20
3.672009956176534e+20
3.965768500870843e+20
1.635561017673075e+20
2.085386177954374e+20
9.378070684054952e+19
2.066183955043173e+20
2.38356387978304e+20
7.548168083461772e+20
8.223933207548715e+20
3.182750151658072e+20
2.040490919169024e+20
1.557885183100002e+20
6.875442889123305e+20
2.324746868649582e+20
1.223977047727685e+20
1.745292348493864e+21
3.465356657775104e+21
1.33812078028339e+20
4.417715982476541e+20
1.898751379896606e+20
4.272610002482663e+20
8.24486368681692e+20
8.525443573101636e+20
8.455604001880188e+20
8.267933375908125e+19
4.301185342118329e+20
9.229491302848465e+20
9.403741201930964e+19
2.179258082687378e+20
6.044292318893011e+20
1.063767120483514e+20
6.683341847017816e+19
1.100116798975928e+20
2.142052720265763e+20
2.770411828775097e+20
4.898013623736536e+20
1.443595083556407e+20
6.190310277811431e+19
9.403099438984064e+20
8.83572469892886e+19
1.108659001569143e+21
2.129391975813318e+20
1.044632451566723e+20
1.11090292008348e+20
4.644641108700672e+20
1.001167085663064e+20
4.91476138485082e+20
2.996717710050465e+20
4.677900191948803e+20
1.513277028790897e+20
7.665126565784584e+20
3.043555146175118e+20
1.606985678037409e+20
3.720209731188467e+20
2.440703300055303e+20
5.392992999781758e+20
1.303865275617703e+20
2.786737377424316e+20
7.535794443485572e+20
1.676712659268173e+20
1.120625065779066e+20
8.620587744729372e+20
1.05273893089599e+20
1.525481783781071e+20
1.068534180689085e+21
4.208231045809402e+20
7.270690051420408e+20
1.354401292936335e+20
7.33298609326601e+19
1.533043327555426e+21
3.274510994065746e+20
1.167580721393938e+20
9.157788367281193e+19
5.480734379522004e+20
4.16510907937733e+20
1.486277949024811e+20
3.722968185960231e+20
8.638467035250033e+19
2.345694236416389e+21
8.91814057210974e+19
1.004589821379865e+20
1.282861612855554e+20
7.806213083111033e+20
3.39488095310629e+20
2.303112701939601e+20
8.894046314103308e+19
1.463061892945716e+20
1.305514718981228e+20
5.971097565949172e+20
2.883705506901137e+20
1.272458297716328e+20
4.842698161313357e+20
6.70405840530372e+19
9.788123430127036e+19
2.558527599406477e+21
2.241976336998046e+20
1.206075239208887e+20
2.712883973034974e+20
2.31618214805823e+21
1.159631868051629e+20
1.762540009166786e+20
1.92336918135972e+20
2.890545348835205e+20
1.422293057318945e+20
9.787110120210878e+19
2.712596868558729e+20
3.777078935483088e+20
2.381210748977739e+20
7.403534981428769e+20
7.305401545548366e+19
2.821944267511284e+20
1.37517076851786e+21
1.045837164467045e+20
9.209636057991296e+19
8.549295762628097e+19
1.580890695896517e+21
1.558917633314577e+21
1.427713139470485e+21
1.357991787739256e+21
1.612254889601432e+20
1.758796391976534e+20
3.973154404259731e+20
2.325243390508499e+21
1.739931939037386e+20
9.070013210543742e+20
3.576770083056716e+20
2.126926255017333e+20
3.497878276584254e+20
7.15742452079204e+20
2.555151025585856e+20
7.677139917790595e+20
1.58165293013345e+20
2.114580762538803e+20
2.041639337074004e+20
7.02435441080231e+20
1.188207207687295e+20
6.226294038834121e+20
3.662473583965577e+20
4.03039515552361e+20
7.260703319246714e+20
8.264566935186666e+20
2.999954672282637e+20
6.959074734203575e+19
1.601795279466864e+20
9.88146053240429e+19
5.66812916001689e+20
8.330364525742549e+20
3.345926825156773e+20
3.198310088370637e+20
1.071237466365415e+20
4.228272064151201e+20
1.317483034990965e+20
1.857824918282877e+20
7.307360611386272e+20
1.138577539793672e+20
1.089759645732883e+21
1.052341488228875e+21
8.883023754015319e+20
8.271648845600706e+19
1.778527224893998e+21
2.465726425484881e+20
1.667390208039516e+20
9.519720151334823e+20
4.078797592518774e+20
1.264351818387061e+20
6.805062885946572e+20
1.687674420761192e+21
2.097022353491592e+20
1.301427702319389e+20
2.00439456815565e+20
2.184898841220659e+20
6.930139106597719e+19
3.298740360060999e+20
1.060721561235504e+20
6.064676736706397e+20
2.430468869902104e+20
2.665030975194348e+21
1.002613867043357e+20
2.456657301735263e+20
4.309505742429896e+20
2.699975530603023e+20
3.565342199002264e+20
1.885769753970711e+20
1.508762170164458e+20
8.861372698806735e+20
7.792803615220538e+19
1.592788080212123e+20
2.103710198938238e+20
1.214190725737409e+21
1.612153558609816e+20
8.97308448756366e+19
3.600076211128359e+20
1.218370066191609e+20
3.439601697406079e+20
1.683535612703639e+20
6.907227043493472e+20
8.35189173196138e+20
3.456771670985429e+20
8.208170608852919e+20
1.38312299955989e+20
2.859735097884457e+20
7.341137608591551e+20
1.44879674112602e+20
7.252304105941668e+20
2.864356917002046e+20
3.44045738133528e+20
2.501299233041573e+20
2.572771359127943e+20
5.666248907172463e+20
3.122413175650375e+20
1.549463451796819e+20
3.007965450119823e+20
1.516553397519809e+20
2.135280432326105e+20
1.01875927170748e+20
1.651098436387503e+20
2.347805298741719e+20
6.792542878982482e+20
3.335444697024068e+20
6.718447406113169e+20
1.864861792700643e+20
9.244426365112733e+19
1.424836465208502e+21
2.680992295223703e+21
1.175499738388716e+21
6.77188261569192e+20
5.842474760591471e+20
2.156593717562636e+20
1.359569173508742e+20
5.287777653487315e+20
1.501680259750418e+20
8.970044557815185e+19
1.579040842349575e+20
1.892322491428535e+20
8.177748793370031e+20
2.314951539460051e+20
3.23670327519397e+20
3.344643299262973e+20
2.196219764783962e+20
3.871586973663457e+20
9.517513387517411e+20
3.47354195009785e+20
4.473144034890403e+20
1.988184987196837e+21
1.265503613991761e+21
1.676318594300778e+20
8.330251935751864e+19
2.235868330003425e+20
4.138976942539512e+20
2.413918141271517e+20
4.458574890095859e+20
1.168654829905066e+21
1.147370818066113e+20
2.238018798825494e+20
3.272574446225976e+20
6.184466857294918e+20
8.271367370623995e+19
2.770837981889837e+21
1.442922921312022e+21
4.170648506918995e+20
1.877261891324655e+21
1.912543653755429e+20
9.924357318854994e+19
1.647934657649275e+20
1.31156192738088e+21
1.494936119308431e+20
1.041361712337346e+21
1.590930345365833e+20
2.548682730621045e+20
4.048285705043339e+20
3.601021967050106e+20
7.689761255746301e+20
1.551141042658015e+20
1.968405177633425e+20
7.453502419294445e+20
5.501991369763193e+20
2.800940604749135e+20
5.111653131059924e+20
9.42448590771454e+20
1.307170917744193e+21
9.124292845052625e+20
3.621299424372342e+20
6.518284920674687e+20
3.125835911367177e+20
2.697743996987661e+21
8.621128176684656e+19
2.015713239919139e+21
1.178265511509874e+20
1.06275944006689e+20
1.21445418631561e+21
1.308181975860538e+21
1.507771378246437e+20
4.744362063449723e+20
9.070868894472942e+19
2.218752399619603e+21
1.854163491785825e+21
1.861219506502008e+20
1.905765736316236e+20
2.587261690929008e+20
4.905681002102134e+20
9.120239605387991e+19
1.996386042118278e+21
4.871847709901513e+20
3.549258718833017e+21
1.891917167462072e+20
2.624703492331059e+20
6.754082138164738e+20
2.119247617652666e+20
3.305996784960599e+20
1.336195491442689e+20
2.221321703207018e+20
3.097384420721264e+20
2.005701737947494e+21
4.603275546123274e+20
8.138961541579303e+19
1.586291637749641e+21
1.054292672767433e+20
2.284833716952011e+20
5.84684325223002e+20
9.449475256146912e+20
2.233779785676232e+20
2.096729619515813e+20
6.415220043202314e+20
3.337831604826575e+20
1.469783515389567e+21
2.317704364732281e+20
1.139894842684678e+20
1.136787358941792e+20
1.487775395900912e+20
1.936581616766519e+20
2.929096161645497e+20
3.638998570907908e+20
2.572129596181043e+20
7.62645190398454e+20
1.159542921958988e+21
4.832598839148979e+20
1.436614504133983e+20
4.884086241888892e+20
1.630055367128614e+21
9.928635738500995e+20
2.286994318873242e+21
1.812653814020351e+20
7.49094985019603e+19
1.73392526303438e+20
6.894391784555466e+20
2.161919224122001e+20
2.239813483277001e+21
2.129898630771397e+20
2.10941851146593e+20
2.338437811516788e+20
2.55182962086067e+20
1.839332012312987e+20
1.757248279604625e+20
1.192204152356586e+20
2.496559194433766e+20
9.947291899957378e+20
2.17773811781314e+20
1.946613384936486e+20
1.594848477041645e+20
5.553298628518011e+20
2.571893157200606e+20
1.397376892380517e+20
1.201672970573133e+20
3.838541811397626e+20
2.153981629778761e+20
2.823666894368754e+20
6.144227194624362e+20
5.502464247724067e+20
1.101884461829671e+20
6.371197356844767e+20
6.49193886285457e+20
5.295478808850119e+20
4.323534455269155e+20
5.673786807048775e+20
9.25095658457242e+19
1.128161839755471e+21
3.983298762420383e+20
1.297982448604451e+20
1.419647192537865e+20
1.299497909879061e+21
2.281900184744732e+21
3.312453820926342e+20
1.565879072438585e+20
1.598169881766831e+20
9.055331475758514e+20
3.380362473807555e+20
4.193645012516256e+20
9.544253510304924e+19
6.574805095998187e+19
7.196189254584631e+19
3.038499855593395e+20
1.550786384187359e+20
1.809490035282123e+20
1.983565419879061e+20
8.527824851404608e+20
3.088512329455344e+20
1.462690345976458e+20
2.365369337288463e+20
1.588407203674599e+21
7.393840983230854e+19
6.672037811953116e+20
1.880872089375946e+20
1.304951769027806e+20
1.393588239193992e+21
2.265603346543139e+20
1.092157812534457e+21
2.720433131910353e+20
5.856762430409304e+20
1.357171006707167e+20
2.94581577526211e+20
1.917171102372552e+20
1.183444651081351e+20
2.538316007228792e+21
2.002942157275823e+20
8.574718582524603e+20
1.545871831093991e+20
3.439410294421916e+20
2.528339971104213e+21
8.302228287070551e+20
1.601344919504127e+20
1.53336308312897e+20
1.12131186472224e+20
2.695538359070156e+21
3.840275697254164e+20
1.218250720801483e+21
1.140297914851327e+21
1.985395007227681e+20
7.524389077429256e+19
2.752763347735339e+20
1.470003065871401e+20
1.376513967106724e+20
6.302140286058575e+20
2.065035537138194e+20
1.039881153959848e+20
9.131273424475049e+19
4.103567390469312e+20
1.667446503034858e+20
1.055286279435222e+21
1.065517894838654e+20
1.136629732954834e+20
4.141797321806153e+20
2.018243137009814e+20
7.309421008215794e+20
7.09038844033863e+20
2.191823125647741e+20
1.308728037315357e+21
1.078980280024771e+21
1.184162975221916e+21
1.209753554204542e+21
3.79952937962553e+20
1.681036114910448e+20
6.162973428073292e+20
3.460228183699436e+20
8.326029811101204e+19
1.119959658934122e+21
3.376967885588424e+20
7.999181068144791e+19
2.191282693692457e+20
1.247215621804917e+20
6.695726745993085e+19
2.230644154435675e+20
5.420926576470524e+20
4.411197022015922e+20
3.815517158302695e+20
3.532308295735501e+20
9.032982362607688e+19
9.238177620629756e+19
1.648936708566365e+20
1.836669259033304e+20
3.878162229119418e+20
4.802154505667955e+20
1.092809708580519e+20
8.887009439685542e+20
2.388168810402027e+20
5.102702226800525e+20
2.299605523729786e+20
1.381028825733163e+20
3.299134425028394e+20
4.761115454063541e+20
1.469749738392361e+20
1.60490276320975e+20
1.454502238903945e+21
1.498841866085268e+21
1.702090443168405e+20
1.240116822892274e+20
9.929423868435785e+19
4.729770400657042e+20
1.127639422198696e+20
1.109951534662198e+20
1.789263243455695e+20
1.570934925970261e+21
3.138175774346172e+20
2.205840579487932e+20
1.435139575256019e+20
2.54346418455283e+20
1.175350556651059e+21
7.8015180804995e+20
4.731402955521964e+20
1.231528458402878e+21
8.600884496359626e+20
1.599093119690442e+20
1.935749576735362e+21
6.703439160354957e+19
5.048210360159202e+21
4.342843638671506e+20
3.20479527183405e+20
1.898402350925485e+20
5.844422567430308e+20
1.542088807407e+20
1.004283576605204e+21
9.103474955775105e+20
9.822542190279215e+20
2.749148083134468e+21
1.05166932598449e+20
5.575737813661385e+20
3.060229723795457e+20
5.593042895229556e+20
6.694713436076927e+19
1.023231346137459e+21
2.070721331667749e+20
7.561464961361584e+20
2.64586703287998e+21
8.955599262010395e+20
8.684291161458527e+19
3.494016439903783e+20
3.701564828731153e+20
7.572014643488699e+19
2.101807428095674e+20
2.83550010238967e+20
2.082532021690528e+20
3.790116856404325e+20
2.687185307661291e+20
1.297944730957571e+21
1.051538158645343e+21
1.708271633656971e+20
5.111917717538032e+20
2.105066908325983e+20
1.976843797435211e+20
3.487351112455275e+20
2.685676601786122e+20
1.555149246326374e+20
2.134264307660179e+21
1.941784963185992e+21
1.228686124088054e+21
5.101559438395079e+20
1.408816035434039e+20
2.822501587965171e+20
1.675356512830381e+21
1.04458741557045e+20
1.093856795493883e+20
8.14971388568965e+19
1.720994302604293e+20
2.663181121647406e+20
1.601885351459412e+20
2.27160439304661e+20
4.27828453801315e+20
1.756448890670767e+20
5.978528505334333e+20
1.274927396212034e+21
8.441254407567479e+20
1.718874233079708e+21
1.154075552011361e+20
1.071530200341194e+20
4.368007501589439e+20
8.235237242613415e+20
1.35106862921208e+20
1.297391351153358e+20
6.95467246556782e+20
2.918512702521176e+20
2.025122385440623e+20
5.935811862868724e+20
2.741155319695792e+20
1.426706584953768e+20
6.67208284794939e+20
1.459267610259657e+20
4.618801705838633e+20
1.75488614160007e+21
1.838313072897294e+20
5.905029759415647e+20
2.752521279255368e+20
6.324844057680056e+20
2.555860342527167e+20
4.048220402848742e+21
5.712422062352079e+20
2.524002441713102e+21
4.984246297601612e+20
1.015584233970184e+20
4.981870648798174e+20
1.175394466747426e+20
1.598271212758447e+20
9.911831682391369e+20
1.545049924161996e+20
8.091031982545012e+20
6.361706020630084e+20
4.643560244790103e+20
1.132007913837245e+20
3.150037129864759e+21
1.558177917075781e+20
2.238756263264476e+21
2.693017469178735e+20
2.891581176749501e+20
1.883051831595593e+21
1.58894876152979e+20
2.199141475042218e+20
1.698493192966043e+20
1.705479401888002e+20
4.286953967295838e+20
1.406029433164603e+21
7.305570430534392e+20
5.573249574867263e+20
8.372067858291999e+20
1.145236111842739e+21
9.66218026654762e+20
1.272109268745207e+20
3.258354330402554e+20
1.48032137556766e+21
1.395192646561243e+20
1.744200225584226e+21
1.503470440602298e+20
1.048994187805832e+21
1.229865504240472e+20
1.159958379024613e+20
2.924175979052595e+20
1.616105467282834e+20
8.799194876451351e+20
9.067772669729125e+19
1.663629702350661e+20
2.441604019980778e+20
3.966027457849417e+20
5.936290370329132e+20
3.691015146604037e+20
4.532366369990325e+20
1.576698970543342e+20
2.63181355024277e+20
1.858703120210214e+20
1.117815945511494e+20
1.389383003041935e+20
9.471542894321027e+20
1.088643878925202e+20
4.87931242628388e+19
1.621746225816116e+20
2.797455944537457e+20
1.483519494253047e+20
8.331434130654049e+19
2.448640894398544e+20
3.983118618435288e+20
4.240386747148827e+20
1.275819108938254e+20
7.294469057452924e+20
1.493810219401588e+20
2.081209089299988e+20
6.591147533146008e+20
5.733892973575568e+20
3.773352206791438e+20
5.869541394351967e+20
2.395250720816067e+20
2.925628389932422e+20
3.829877448664519e+21
1.020279236581717e+20
9.335286487594933e+19
9.816833877751523e+19
1.23817464555297e+20
1.179864289377591e+20
2.34103301080206e+20
1.238050796563218e+20
5.078394047811792e+20
8.159576768873591e+20
3.020462939085776e+20
1.232151081051362e+20
1.305120654013833e+20
9.08311868545939e+20
1.630190475117435e+20
8.82202812656212e+20
2.561411029067901e+20
4.657273705655446e+20
9.894160683353474e+20
1.22565463858888e+20
1.274068334583113e+20
1.154317620491332e+20
2.462106657284382e+20
1.148744415952461e+20
3.847650341643983e+20
1.355485534546624e+21
1.313001953361731e+20
9.804054913808859e+19
2.383660707175029e+21
2.206420417939956e+21
1.021687174415224e+21
2.063118129596841e+21
1.864569058724864e+20
4.703109090863009e+20
8.329002186855269e+20
6.335196707323474e+20
1.04938543802346e+21
3.886842917401175e+20
9.18914467968676e+19
8.160758963775776e+20
1.127578060653773e+21
7.526528287252257e+19
1.740425083196583e+21
4.237493184388242e+20
5.188236842723359e+20
1.83233454439196e+20
1.098033884148269e+20
2.019830655878462e+20
7.959493096428588e+19
5.799893226114683e+20
2.03553414482915e+21
1.375275477209197e+20
1.157785392204407e+20
1.191945195378012e+20
2.028922297626216e+21
5.947284782919451e+20
8.988064585824202e+20
2.433261101671074e+20
1.658247900795953e+20
1.655590777015805e+20
4.86385382056293e+20
4.137749711641054e+20
7.164776647183722e+20
9.137240693981315e+19
9.955094386311797e+19
6.489428106062311e+20
9.317722449048188e+19
1.9187586212412e+20
7.726240412728002e+20
5.783117317502728e+20
3.637780347208704e+21
2.152709362884029e+20
1.76866490466001e+20
1.621041412474432e+21
2.995246158872222e+21
1.535018155992028e+20
7.036333985811116e+20
3.172932304470404e+20
1.907731557553583e+21
1.419205839774382e+21
9.191272630510693e+20
3.619160214549341e+20
5.509197129166986e+20
5.534344103586316e+20
9.421406571469325e+20
2.319492293784347e+21
1.276365170393072e+20
6.068510425889196e+20
4.978785683053425e+20
1.317854581960223e+20
3.026509021585521e+20
1.503532365097174e+20
4.753707032676516e+20
7.633162267429322e+20
1.662903496910748e+20
4.124790603713295e+20
2.86282569312874e+20
1.210145367372123e+21
2.322343072348473e+20
1.44579058837475e+20
1.388302139131366e+20
2.070552446681722e+20
2.232203525806652e+20
1.420181994993615e+20
2.373498334615867e+20
1.480934428066936e+21
1.25406109323852e+20
4.098151811917399e+20
1.582739423543553e+20
7.091987218206346e+20
4.122750473082096e+21
6.095042257193942e+20
2.174810778055349e+20
1.51497713765023e+20
1.362428959272122e+20
1.654477262007938e+21
1.682319640804249e+20
7.789808721468336e+20
1.239086624477513e+20
1.002585719545686e+20
2.661368422797389e+20
7.945880966554861e+20
7.882200067823842e+19
1.91568829219524e+21
1.825185079983509e+20
1.594116642102198e+20
1.371987849481216e+20
2.4309946651586e+21
1.400754592101045e+20
1.547436831964502e+20
2.759884664646119e+20
1.146226903760761e+21
4.136184710770543e+20
6.076144027257589e+20
3.127096919262841e+20
5.271226924856729e+20
2.042821531976189e+20
2.929146827141305e+20
1.450935950949021e+20
1.390317499964614e+20
5.656915196944738e+19
1.018387724738222e+20
2.142407378736419e+20
1.836432820052867e+20
1.928615874925607e+20
3.475191393461375e+20
1.15833708315876e+20
1.356765682740704e+20
1.055159615695702e+20
1.645601793042297e+21
2.229906689996693e+20
1.280373374061432e+20
1.273381535639939e+21
5.730380165866219e+20
1.213686322579143e+20
1.254950554164926e+20
9.49477020939919e+19
2.844732481625779e+20
4.898846789667599e+19
1.363352197195733e+20
2.030582999988809e+20
6.897375419308599e+19
1.164139971278627e+21
1.566980202547477e+21
7.780148500267627e+20
8.515180995450765e+19
5.192109938402897e+20
2.367677432097491e+20
8.249907718399575e+20
1.542520027071321e+21
2.137566009136995e+20
2.136012267265553e+20
1.262888148508166e+20
1.637092241546381e+20
2.398099247580379e+20
7.669967935384007e+19
2.2222319932817e+21
3.286535605070825e+20
1.909120918038627e+20
1.267909662092684e+21
1.408383689869811e+21
1.328798329054733e+20
3.019978802125834e+20
4.980406978919279e+20
9.643107522125706e+20
1.266895226276619e+21
1.536718264851361e+20
2.923714360090789e+20
7.251729896989178e+20
1.791441859775436e+20
1.082505472633096e+21
1.302052576767687e+21
7.532563110752934e+20
9.637736979570067e+20
1.95975263684934e+20
4.202460808786834e+20
1.054459305953646e+21
1.210582216535978e+21
9.812780638086889e+19
5.999549056595085e+20
1.509257566123469e+20
1.388110736147203e+20
2.147023568354473e+20
1.556387736223901e+20
1.264779660351662e+20
4.612125119391057e+20
1.674922478416293e+20
1.69333094189317e+20
1.656993085349777e+21
1.265838006264094e+20
1.223132622797553e+20
3.550058107766875e+20
1.080852651569851e+20
2.505580467437343e+21
3.229429961795767e+20
1.39965121019234e+20
4.504815599269886e+20
1.449190806093415e+20
7.327840730691739e+20
4.355780228601128e+20
1.474293870416378e+21
2.285824508870032e+20
2.90260373683749e+20
1.303870905117238e+20
6.944899654376426e+20
4.325471003108924e+20
4.410650960561103e+20
1.471347390360171e+21
1.628033250895925e+21
8.194186932009933e+19
8.373272571192321e+20
1.345979561633152e+20
4.176058455971374e+20
2.110825886349483e+20
6.074961832355404e+20
2.103721457937306e+20
1.743399710750461e+20
1.190076201532654e+20
7.133803140746482e+20
7.967318100781144e+19
2.674361307722353e+20
2.14732080592988e+21
1.213888984562375e+20
1.021613427971326e+20
6.971983176635525e+20
8.795079712291842e+19
1.014694773043778e+20
1.35464899091584e+20
1.641697172165367e+20
1.642699223082457e+20
7.600505540631352e+20
1.47473184548014e+20
8.074109706945167e+20
1.696444055135589e+20
1.160611400970582e+20
1.375751732869791e+21
9.545604590193135e+19
3.927285242054962e+20
2.205457773519606e+21
6.591648558604553e+20
9.563731578693301e+19
2.423375700488995e+20
2.717539569149768e+20
4.618486453864717e+20
3.435244464766599e+20
2.548294295153185e+20
2.271573993749125e+21
1.219586038090999e+20
1.561555616796309e+20
1.456047536526087e+20
5.858327431279815e+20
9.426720819029622e+20
1.016596980936389e+21
3.122011229383633e+21
8.909358552836368e+19
1.099610144017849e+20
6.399513739501859e+20
4.412390475917175e+20
8.178007750348605e+20
9.499330104021903e+19
3.807714671948275e+20
1.051286520016163e+20
5.901179181734245e+20
1.165835576538332e+20
2.198640449583674e+20
1.286678413539751e+20
1.100925758058994e+21
3.24822123124097e+20
3.333294228201999e+20
1.527305741630156e+20
1.29691284369295e+20
6.337420359639488e+20
8.757925015366035e+20
1.293979874435625e+20
4.312343010195139e+20
2.32055739509622e+21
6.499392320237868e+20
1.70935249756754e+21
1.954010547324442e+20
1.119043176409952e+20
5.531692609305701e+20
6.716691002258495e+20
9.025157358255132e+20
2.400852072852609e+20
1.032417563477388e+21
1.339224162192096e+20
1.343621927228223e+21
2.1469785323582e+20
7.838267453458843e+20
1.065135088870328e+20
8.692059870815742e+19
1.362665398252559e+20
1.878350073584618e+20
3.879929891973161e+20
1.773697677243596e+20
6.325198716150712e+20
1.386946555643527e+21
2.193702252592262e+21
9.08412073637648e+20
3.191791127910018e+20
6.976075822796898e+19
1.66325928128131e+21
1.832829940350971e+20
2.974098380921997e+20
1.198385342845152e+20
2.32501145512769e+20
5.288137941457505e+20
1.343052221875361e+20
9.933814878072472e+19
4.322149598383739e+20
6.289817311578182e+20
3.527748401112789e+20
1.657523947155854e+21
7.970245440538935e+20
1.244459418832966e+21
2.930109471561655e+20
1.239435653448634e+20
4.457257587204854e+20
2.515046470904122e+20
1.187307050711774e+21
2.268474391305587e+20
3.593050595709661e+20
2.561107036093054e+20
1.104650797900783e+21
1.919963334141521e+20
2.887173278614212e+20
1.097451230946478e+21
2.073626153427403e+20
5.894063494323e+20
3.189404220107512e+20
1.833877027264334e+20
1.665293782412975e+21
9.626173987526793e+20
2.495275668539965e+20
1.647084603219609e+20
1.385407450470874e+21
1.561499321800967e+20
1.739370114983871e+21
2.205086226550348e+20
3.843507029986802e+20
2.821251839068576e+20
9.629258953271542e+19
5.275910668469194e+19
1.15991334302834e+20
9.96859392619484e+20
4.419247206349847e+20
1.394414649725615e+21
5.928099448506852e+20
1.169911334201102e+20
8.144196976146121e+19
5.628058382332361e+20
7.539228438201442e+20
2.439401759762993e+21
4.788362231809132e+20
9.200110944779407e+20
6.145082878553563e+20
9.969899970086778e+19
7.054506010307555e+20
5.42574542807181e+20
7.829721873165907e+20
1.755987271708962e+20
4.277271228096992e+20
1.159313238377993e+21
8.421742562181896e+20
3.599801491551089e+21
1.259457531492017e+21
4.715212514861567e+20
7.069244040088125e+19
1.218764131159004e+20
1.442345334659812e+20
2.137239498164011e+20
2.277284558076631e+20
5.0035779990021e+20
4.269502518739778e+20
1.738637154144517e+20
4.6384261412149e+20
3.93473869943826e+21
1.293805359950065e+20
1.794481789523911e+20
2.953719592608145e+20
1.16398910069111e+20
1.818902558503327e+20
9.077905768890709e+19
2.416575265051666e+20
4.763367253877226e+20
1.861010089119335e+21
9.889217982762435e+20
1.307608892807955e+20
4.810655049964616e+20
2.214160979799499e+20
2.582285213340763e+20
9.158407612229956e+19
1.864152475759333e+20
1.090605759512875e+21
1.90903084604608e+20
1.135015192488422e+21
6.909490102306226e+20
5.490805554188711e+20
8.174371093649503e+19
2.099262894306209e+20
1.776433614017224e+20
7.490172979260309e+20
3.193654492255842e+20
6.148505614270364e+20
1.248116341730391e+20
6.113715307148927e+20
7.852521346279471e+20
1.125933683839829e+20
8.787311002934628e+19
1.123963359002855e+20
2.752735200237668e+20
2.890601643830548e+20
2.306394700168047e+20
6.109842211469389e+20
1.676202626610373e+21
1.58615652976082e+20
2.222796632084982e+20
1.123546776037323e+20
1.008267010475613e+21
6.804522453991288e+20
3.665721805196818e+20
1.009920957438765e+20
9.467354546667572e+19
7.674876858977841e+20
9.958584676023009e+19
3.460104334709684e+20
5.844726560405156e+20
2.011577809561306e+20
2.265974893512397e+20
1.335002037541436e+20
9.20974864798198e+19
5.187403676792295e+20
2.412949867351633e+20
7.560755644420273e+20
2.002612268603118e+21
1.008319927771235e+21
1.871009206192004e+20
2.243175420398834e+20
5.089979557853203e+20
2.757418943850134e+20
1.7674950946568e+21
1.980593044124997e+20
5.25730517250862e+20
4.816003074522119e+20
2.082453208697049e+20
2.69867511621062e+20
1.473450571386153e+21
6.254396500508913e+20
7.274304190121373e+20
3.064146729571363e+21
2.717314389168399e+20
9.973919432754206e+20
2.304221713347841e+20
1.179121195439075e+20
6.804162166021098e+20
2.951783044768376e+20
8.680080295806936e+20
2.01676820813185e+20
1.402105671989257e+20
1.364770831078355e+20
1.040545434904885e+20
5.183980941075494e+20
7.054438456313145e+20
7.828156872295396e+20
2.047009879629643e+21
8.034140260252254e+19
3.985595598230342e+20
2.3184643471694e+20
1.942481332278374e+20
3.347745153506324e+20
3.073200090722284e+20
2.184200783278417e+20
1.295603985051246e+21
2.583771401217796e+20
2.359092445307816e+20
2.266443830823597e+21
1.006498221721964e+20
1.401790420015341e+20
1.238157194104414e+21
2.347193935092303e+21
6.539958493881408e+20
3.038466078596189e+20
1.840395987724953e+20
9.339125806277266e+20
1.458760955301577e+20
1.499496013931143e+20
6.652852477540518e+20
9.718092455921425e+19
2.003809100204092e+20
8.00312171781874e+19
1.059984096796523e+20
1.061526579668897e+21
8.800056189880086e+20
1.55767914341705e+21
2.821099842581152e+20
1.692238818983532e+20
1.388752499094103e+20
2.517762141479426e+21
7.684154274210225e+19
3.064282963460091e+20
3.253344075817104e+20
5.146747431156208e+20
2.824139772329627e+20
2.626465525685268e+20
2.360753147670409e+20
2.562356784989649e+20
3.198850520325921e+20
1.84760399892856e+21
2.929422672618481e+20
3.553880537950606e+20
5.321014218737309e+20
1.692981912922048e+20
1.240190006386219e+20
5.25404569227831e+20
2.181836393474047e+20
1.694152848825165e+20
1.844246565406355e+20
4.473414250868045e+20
1.185646348349181e+21
1.187610480736668e+20
7.624560392141044e+20
2.664160654566359e+20
3.552315537080095e+20
3.110118348667654e+20
4.586747335490824e+20
2.23146606136767e+20
1.863285532831064e+20
5.980611420161992e+20
1.173615544894614e+20
1.783476117934524e+21
4.389467153813859e+20
1.276545314378167e+20
3.131409115906048e+20
6.564897176817972e+20
4.932167797410607e+20
5.857224049371109e+20
1.17740757578086e+21
1.217390533272656e+20
1.278937851680208e+21
2.773609384510531e+20
2.192487406592779e+20
2.952863908678945e+20
8.967680168010816e+19
3.094862404929936e+20
3.007852860129138e+20
1.585938105178893e+21
2.812530618390173e+21
2.9702815802378e+20
1.148572153266714e+21
5.136315968519311e+20
8.166602384292289e+19
8.180028740681387e+20
1.498543502609955e+21
4.27342065041559e+20
6.221159935258919e+19
6.31000469690787e+20
7.062567453640549e+20
1.859874056113331e+21
1.072457941864432e+21
1.160992518089048e+21
3.257341020486395e+20
1.909306691523256e+20
9.207159078196242e+19
3.96686062378048e+20
3.814790952862781e+20
2.237151855897225e+20
1.123197747066202e+20
1.176137560685942e+20
1.160284889997598e+20
1.167986045360401e+20
4.487105193735252e+20
8.358230548436904e+19
2.982148565255921e+20
8.399691812506383e+20
8.521148264957031e+19
3.672347726148587e+20
1.889879288630687e+20
1.206581894166966e+20
7.148225918553136e+19
7.19505209567872e+20
5.925194626747198e+20
2.405840935339828e+21
3.467749758027098e+21
1.320466669744098e+20
1.206300419190256e+20
7.949697767239057e+19
2.302375237500619e+20
2.970675645205195e+20
1.279427618139684e+20
2.366849895665962e+20
3.115996109131326e+21
1.799762260087003e+20
1.192406814339818e+20
2.350304796534909e+20
8.282975398663543e+20
2.159545264168424e+21
8.939194900367698e+19
1.260422427712181e+20
8.984298450635813e+20
9.724656452378317e+20
2.309502183910932e+20
2.438995309896623e+21
8.744864576446661e+20
1.201898150554501e+20
1.720108782327561e+21
1.263484875458793e+20
8.62238918458032e+20
3.453731741236954e+20
1.584977712558356e+21
2.51241186512211e+20
9.926823039650979e+20
8.175868540525604e+20
5.319854541833262e+20
5.134036021207955e+20
2.278810152450403e+20
6.612421411885799e+20
8.724373198142125e+20
8.771784843219268e+20
6.680909903219036e+20
2.92205928722773e+20
3.038218380616684e+20
1.782610300906162e+21
5.012742824243799e+20
5.85206742779777e+20
9.498091614124376e+20
2.003730287210613e+20
1.251088717484455e+20
3.058850496409575e+20
7.909908464531239e+20
9.820515570446898e+20
7.799305687182554e+20
5.605050617736032e+20
1.257105526586622e+21
2.977712519622961e+20
6.3801538906037e+20
3.486686831510238e+20
1.001172715162598e+20
9.96995626508212e+20
2.157753394466684e+20
1.553834195235182e+21
2.008267663835188e+20
1.961261342724509e+20
1.875681690805401e+20
2.318599455158221e+20
7.605498906718199e+20
7.162637437360721e+20
1.71593901202257e+21
1.039520865989658e+20
2.445128086689195e+20
3.625228815047223e+20
1.018742383208877e+20
1.015741859957142e+20
1.951336535045691e+20
1.024647728220267e+20
1.087985227479699e+20
1.156486666661864e+21
1.300998734454882e+21
4.138425251585159e+20
3.334994337061331e+20
1.619899749968894e+20
1.389191600057772e+20
1.17450500582102e+20
5.396860465961763e+21
2.023174578601785e+20
2.637994740731336e+20
2.766291035116053e+20
8.343526295653539e+20
3.463650919416238e+20
5.053567954865913e+20
1.303960977109785e+20
1.536425530875582e+20
1.488305694757035e+21
4.366374946724517e+20
4.091835513440012e+20
1.098304100125911e+20
2.494746495583749e+20
1.250233596505208e+21
1.549699890777256e+20
1.102486818279832e+20
9.619936502042885e+20
5.045889317501246e+20
1.35522319986833e+20
3.446098139868561e+20
1.555622124287248e+20
9.677109699312353e+19
2.682051204086088e+20
1.416911255764237e+20
2.875379477090035e+20
5.642177167164168e+20
1.217458087267066e+20
2.267230271908526e+20
3.34637718511951e+20
1.552582194538773e+20
1.00465962717409e+21
4.907020822991277e+20
5.836980369046079e+20
2.069685503753454e+20
1.889805542186788e+21
1.927855892488488e+20
2.054058013046478e+20
1.521073885645782e+20
1.720394197953946e+21
3.160491110499793e+20
1.407048372580296e+20
5.23744992765145e+20
6.726688993431257e+19
2.354328762801965e+21
5.996700529830773e+20
7.063783425539939e+19
6.047703795610744e+20
8.379408725684613e+20
2.262366384310966e+20
3.373398782883733e+20
1.424826332109341e+20
6.339407572975065e+20
8.917690212147003e+19
3.691465506566774e+20
1.067589550667245e+20
1.971360664888887e+20
1.8947848345248e+21
1.210860313812968e+21
3.550041219268272e+20
1.278616970206758e+20
1.039070506026921e+20
1.021450172484834e+20
1.114539013832629e+21
1.068149122920945e+21
1.484757984150574e+20
7.016833399424601e+20
4.197777065174368e+20
3.044844301568453e+20
1.07069703441013e+20
1.009070903009099e+20
1.337991864744057e+21
3.829726015127049e+20
9.649243676617998e+20
1.590221028424522e+20
2.915968168731712e+20
5.087716499040449e+19
6.881725410603486e+19
9.284373293807509e+20
8.887628684634305e+19
1.948673781766008e+20
2.001208271419285e+20
4.636658478361157e+20
6.591378342626911e+20
1.616522050248366e+20
1.538249488724667e+20
2.031461201916146e+20
5.374258025331897e+20
1.895261090185394e+20
2.000307551493811e+20
1.793626105594711e+20
2.381886288921845e+20
3.398843557828423e+21
1.414558124958936e+20
5.160956287980562e+20
5.614412475461429e+19
2.136389443734345e+20
9.238853160573862e+19
1.806664026515948e+20
1.135616423038676e+20
3.195011201643588e+20
1.478047620705792e+20
1.326850522215896e+20
7.660504746666995e+20
5.475893009922581e+20
4.531049067099319e+20
1.953819144340279e+20
8.776108298861543e+20
4.637908227257753e+20
3.433172808938008e+20
1.765118319953455e+20
1.35161806836662e+21
6.393124257530527e+20
4.280333675843604e+20
6.42332652253158e+20
1.849425704977831e+20
3.160265930518424e+20
9.237575264179596e+20
2.092113429897759e+20
1.402944467419854e+20
2.62302027197033e+20
2.463041154207061e+20
2.355675339090548e+20
1.991852043193423e+20
1.241612017968561e+21
1.601289750408692e+21
1.056916019550376e+20
2.343448066102238e+20
1.203373079432465e+20
5.628936584259699e+20
4.087658424785625e+20
1.481365084781303e+21
2.38620974456412e+20
1.917790347321315e+20
2.465647612491402e+20
1.862260963915837e+20
1.177719450055056e+20
1.464784519803185e+20
2.201956224809325e+20
2.945675037773755e+20
1.965337100387279e+20
7.862834589426149e+19
7.140288324209895e+20
9.500816291898935e+20
2.01055999604552e+21
5.840313032770333e+20
1.930659383256526e+20
4.523741976703911e+20
4.641162077988528e+20
1.011621066298098e+20
3.175364248269184e+20
5.200092568742412e+20
1.172911857452838e+20
4.574193551529529e+20
4.548432961660969e+20
1.211445781764527e+20
8.957659658839917e+19
4.150033279624707e+20
2.747342139683892e+20
1.662258356264127e+21
6.058822057190815e+20
2.320699258484482e+21
8.091741299486323e+20
1.546475313444059e+21
1.399137799834819e+21
8.601312338324226e+19
3.89568123166989e+20
3.739800389567528e+20
1.665115890227693e+20
7.943223842774712e+19
1.146828134311015e+21
2.020911519789031e+20
5.020094950635481e+20
1.05896515738083e+20
4.301613184082929e+20
5.273636350657372e+20
2.010711992532944e+21
7.176148236242833e+19
1.656705417923579e+20
9.054149280856329e+19
4.316621429841141e+20
1.538643553692062e+20
2.342795044156269e+20
1.169292089252339e+20
1.15289898660871e+20
1.760828641308385e+20
7.517464793002174e+19
1.08880150491216e+20
2.848098922347239e+20
1.488137935670915e+21
3.187963068226753e+20
3.527534480130488e+20
1.235022125813811e+20
1.348039958462674e+20
1.405174312185356e+21
5.768790241188155e+20
9.903640760569089e+19
1.522227933050296e+20
2.140414535901307e+20
1.503492958600435e+20
8.53589755373667e+19
2.646438990032656e+20
3.09544224338196e+20
8.754322135664139e+20
3.404361030321905e+20
2.635168731965161e+20
9.239697585503994e+19
7.363801973716293e+20
2.294741636132226e+20
7.162806322346747e+20
1.507017025308852e+20
3.120465368811538e+20
2.478923098292983e+21
4.407672955307504e+20
2.193984853468879e+20
2.057891702229277e+20
4.51723427524236e+20
6.206050358509091e+20
4.435505201004654e+20
7.280023761648133e+20
8.558775839843712e+20
5.666451569155695e+20
4.746822154746174e+20
1.521644716898552e+21
5.294476757933029e+20
1.198092608869373e+20
1.404762795769405e+20
2.593183924439e+20
1.046051085449345e+20
9.236128482799303e+20
7.868250167978062e+20
2.376441436972354e+21
7.019524300201955e+20
1.89407889528321e+20
3.104668993118536e+20
1.220092693049078e+20
8.718417187634927e+20
2.90625165253566e+20
2.784992232568709e+20
2.451810302636306e+20
3.264693146878078e+20
1.581765520124134e+20
8.794753201318857e+20
8.747397851237057e+19
5.916941780430042e+20
2.687387969644522e+20
1.560823781856861e+20
2.675036847666459e+20
3.483888970241734e+20
5.829414321672096e+20
2.361828382081443e+20
1.370861949574374e+20
2.340506652595611e+21
2.74005756728662e+20
1.560594098275865e+21
3.740487188510702e+20
2.326292166271723e+21
1.84327829148647e+20
9.524882402407696e+20
3.697444035072109e+20
4.271821872547873e+20
1.018016177768964e+20
1.542955750335269e+20
9.81813992164346e+20
1.0161134069264e+20
1.588451113770966e+21
1.533667076103817e+20
1.381406002201955e+20
1.596897614872099e+20
1.777469441931519e+20
1.199466206755721e+20
3.437124717611026e+20
2.142998476187511e+21
1.950227523637451e+20
6.418192418956378e+19
7.959594427420204e+20
3.607682227949034e+21
2.959495459130248e+20
1.318054992143641e+21
2.452187479105098e+20
1.854548549553965e+20
5.351075746250008e+20
1.322617138566167e+20
1.061644799159115e+20
4.574441249509034e+20
7.583470675040823e+20
2.549043018591235e+21
2.030031309034456e+20
2.838708917124171e+20
1.331511747830224e+20
1.45090780345135e+21
5.38811785318513e+20
2.325174710614182e+20
1.260674629291313e+21
1.172647833924683e+21
1.724737919794545e+20
3.904891092907862e+20
1.074596025787526e+21
2.141264590330973e+20
1.989521430386259e+20
2.475752564155314e+20
2.264353597646543e+20
3.606685243581525e+20
8.711200169232066e+19
1.298286441579298e+20
2.789867379165338e+20
2.441913642455159e+21
1.616769748227871e+20
6.942456451578578e+20
8.03138180548049e+19
1.933119474552977e+20
2.166467859745646e+20
1.96990825400906e+20
1.648294945619465e+20
9.76076406239076e+19
1.61584651030426e+20
3.323206165036689e+20
9.310899495612721e+20
9.155367682481481e+19
4.015623348745834e+20
3.593748653651903e+20
1.291263077960414e+21
2.139099484810115e+21
1.807958811408817e+21
2.99990400678683e+20
1.497760439224746e+21
9.614070563528235e+20
2.539073174916144e+20
1.808217768387391e+20
9.049307911256906e+20
1.360683814416516e+20
2.331429084596693e+20
3.958303784488476e+20
2.227097569729121e+20
6.287813209744002e+20
1.008676838041704e+20
2.997336954999228e+20
2.173831245136396e+20
4.998466413425035e+20
3.407930133026596e+20
2.093937387746844e+20
8.56215353956424e+20
2.196450574264865e+20
1.57331564132328e+20
2.925718461924969e+20
3.157372367757839e+20
3.119801087866501e+20
3.787155739649329e+20
4.445795926153196e+20
8.620238715758251e+20
4.743157350549401e+20
3.582686687067174e+20
3.818973671016702e+20
3.259446453312191e+20
4.144842881054162e+20
4.131467190160872e+20
1.092348089618714e+20
2.992416772406326e+20
1.302035688269084e+20
4.07574640377123e+20
1.45380699571147e+20
6.108232174602604e+19
1.165734245546716e+20
2.430817898873225e+20
7.203980481939982e+20
7.149593886939949e+20
1.327255846182359e+20
7.86260940944478e+19
3.235453526297375e+20
9.1838529501246e+19
3.300023885954799e+20
2.941041959657097e+21
3.29036366475409e+20
6.183566137369444e+20
1.432685113459102e+20
1.826333497888489e+20
4.154739541235309e+20
1.821086804322602e+20
2.593769392390558e+20
3.503282596137098e+20
3.046786478907756e+20
1.733953410532052e+20
5.78688908219065e+20
2.140572161888265e+20
1.880725722388056e+20
1.824284360058035e+20
1.595918081953146e+20
1.3364769664194e+20
2.916891406655323e+20
1.401373837049809e+20
4.26011251351671e+20
3.470507649848909e+20
1.452624800809285e+20
8.493321648759416e+20
2.076542234186125e+20
5.861705131000343e+20
5.767298423811589e+20
1.041440525330825e+20
6.769101642922019e+20
2.156695048554252e+20
1.141077037586863e+20
4.060445424037239e+20
7.903637202050126e+20
1.795359991451248e+20
1.671834134971823e+21
2.703707325844253e+21
1.59323844017486e+20
3.600177542119975e+20
2.354735212668335e+20
1.311099182519167e+20
1.344380783765435e+20
8.683401700532122e+20
3.897640297507796e+20
5.615527116369203e+20
3.54454682772288e+20
2.342412238187942e+20
1.625810724479817e+20
3.002673720557662e+20
3.724398078841921e+20
2.844147013674221e+20
3.884050685632205e+20
4.192051864148074e+20
2.303895202374856e+20
2.628627253506406e+20
4.266389405497358e+20
5.788217644080725e+20
1.403111100606067e+21
2.836887774024853e+21
1.968230663147865e+20
2.182838444391137e+20
1.286677287639844e+21
3.857551505424757e+21
4.10014465475251e+20
1.483102911287515e+20
2.956703227361278e+20
1.003052968007025e+20
2.540536844795039e+20
2.06667372150265e+20
2.252993267586501e+20
6.258821287142805e+20
2.554002607680877e+20
1.339944738132475e+20
2.88042350867269e+20
8.575225237482682e+20
5.380399809323724e+20
2.781535719854703e+20
4.032151559378284e+20
1.89035216659156e+20
3.130868683950764e+20
4.132660644062125e+20
8.975674057349399e+20
1.810959334660553e+20
7.80723765202626e+20
1.446128358346803e+20
2.244031104328034e+20
7.774282561752977e+20
5.860719968581855e+20
3.436820724636178e+20
3.616553756265e+20
1.241698712261388e+20
1.026730643047926e+20
1.29627108074605e+20
3.356983162241968e+20
1.880162772434635e+20
1.652055451308319e+20
1.333359912527306e+21
1.002827788025657e+21
2.818909967262343e+20
1.129573718238651e+21
1.187295228762752e+20
4.41278454088457e+20
7.436850359672242e+19
1.573062313844241e+20
1.114291878803077e+20
1.567832508776957e+20
9.356565995834258e+19
1.656446460945005e+20
9.823476687201894e+19
1.252418405274437e+21
6.956642790404795e+20
2.928893499662265e+20
1.764375226014939e+20
2.622671242999208e+20
1.997374582236486e+20
8.180394658151111e+20
5.793453078647543e+20
1.429037197760932e+20
4.977738596140062e+20
1.872407573876303e+21
4.77779003168388e+20
2.208295041284849e+20
3.308456876257051e+20
1.280914931916623e+21
6.713482187523993e+20
1.723718980378852e+20
6.344941371017197e+20
3.184517814511815e+20
8.860821007852382e+20
7.59475782160692e+19
5.385145477431065e+20
1.461215417098494e+20
8.010552657203901e+19
1.934262262958423e+20
7.467407283143951e+20
5.007023252717038e+20
2.545907387350678e+20
1.091244707710008e+21
8.956533758933074e+19
1.86327990333153e+20
5.27236408376264e+20
1.122168674551348e+21
1.025342408462789e+21
2.371291570798456e+20
3.20071951417128e+20
1.35793155209424e+21
1.155364707404695e+20
3.316720981573275e+20
1.229674101256309e+20
5.211711855781028e+20
1.342095206954545e+20
1.137800668857951e+20
2.086219343885438e+20
1.839078684833947e+20
1.746743633473784e+20
9.13641878704932e+20
4.648604276372758e+20
1.135241498369697e+21
1.719597060819901e+21
1.358156169125655e+21
6.132427763600652e+20
5.790784695868326e+20
1.182071053195003e+20
1.199253411673328e+21
2.214645116759441e+20
3.676823178278286e+20
2.688131063583039e+20
7.884282982651501e+19
1.060361273265315e+20
1.456486637489755e+20
4.881548463498869e+21
7.307202985399314e+19
3.841964547114428e+20
3.961557635219252e+20
1.5359019874189e+21
9.021678327542988e+20
1.929263267372042e+20
6.582027743900583e+20
5.85270919074467e+20
1.055859925437758e+21
8.677197992045419e+20
4.427207318691224e+20
7.523195623528003e+20
5.744521468696162e+20
2.2743178118221e+20
2.665714396437802e+20
9.790487819931406e+19
1.967279277726583e+20
2.439487328155913e+20
2.089068996549656e+21
2.491492644852974e+20
4.495616997030982e+20
8.993350685886828e+19
1.491521264890977e+21
5.8942774153053e+20
8.261977365400928e+20
1.00459882857912e+21
2.242871427423986e+20
9.058455848000002e+20
4.938586552779516e+21
5.762507719707973e+20
9.579212702412387e+19
2.716222266258762e+20
1.048910871212725e+20
4.980834820883879e+20
3.827181481337584e+20
2.867698587925555e+21
4.179171569213794e+20
3.480933482986272e+20
4.032545624345679e+20
3.171862699558903e+20
1.165509065565348e+20
8.202873249791224e+20
3.656665066346176e+21
5.131300084434327e+20
8.3496737091449e+19
2.737854181168929e+21
8.685980011318791e+19
2.919252418759972e+21
1.489177141284931e+20
9.481653475484474e+19
1.291927358905451e+21
7.22395394628737e+20
1.188883873531307e+21
1.409558566422601e+21
1.323202606517725e+20
5.422660462327062e+20
6.829371064935304e+20
6.41009719862618e+20
1.271737721775949e+20
2.80681217276332e+20
1.127656310697298e+20
2.138094056193305e+21
3.181669287747503e+20
2.07243269952615e+20
1.505799927509555e+21
1.099035935065359e+20
3.427070431442921e+20
1.311324925450489e+21
2.674912998676706e+20
3.125543177391398e+20
4.767668191521365e+20
9.340476886165477e+20
3.190000947058138e+20
6.603447989628263e+20
1.84163447762248e+20
9.275951562504326e+19
1.338995604511007e+21
1.113429439474435e+21
3.718948723292803e+20
1.059696992320278e+20
2.849326153245697e+20
1.369353243699205e+20
1.7696669555771e+20
1.786375310194644e+20
1.541953699418179e+20
1.227422301442623e+20
3.339486677689633e+20
1.236114248723448e+20
1.584090503431764e+20
3.418322189166754e+20
1.333438162570832e+21
2.718181332096668e+20
1.426711088553395e+21
1.665329811209994e+20
2.487332444697191e+20
1.436197921168451e+20
4.919388833467943e+20
1.358927410561842e+20
1.02886872697102e+21
1.487707841906501e+20
2.707399714588743e+21
1.457778044682904e+21
5.404145038359035e+20
6.78239852082183e+20
6.236472173991979e+19
9.77106604653837e+20
9.676208979386879e+19
2.573525712065528e+20
2.080359034870322e+20
9.728552066055993e+20
7.134557493684066e+20
1.095749433237285e+21
6.580175638553826e+20
2.535188820237536e+20
1.14252944846669e+20
3.128706956129626e+20
2.042213546026494e+20
1.753983169874782e+20
3.171018274628772e+20
5.232495968061342e+20
7.199566954305159e+19
2.136732843205932e+20
3.511445370461707e+20
1.260264801725223e+20
1.671961361661297e+20
4.861371211268342e+20
2.372956776760676e+21
4.852459713505683e+20
1.091253714909263e+21
2.682580377042304e+20
5.538735113223002e+20
9.073368392266133e+20
4.957314771829937e+20
1.741147910936776e+20
1.316400482230536e+21
1.139861065687473e+21
4.679386379825835e+20
1.712032139345826e+20
5.628632591284851e+20
3.627401801867429e+20
3.558688130552824e+20
2.531411426050079e+20
1.735021889543645e+21
2.618156384372769e+20
3.969827370035011e+20
1.251640408438808e+20
4.674370495740851e+20
1.909391134016269e+20
1.764352708016802e+20
3.829382615655462e+20
1.498978099973996e+20
1.000226396290897e+21
2.041909553051646e+20
8.442740595444511e+20
2.311269846764675e+20
8.421314720217296e+20
3.592926746719908e+20
5.545878948131918e+20
3.596360741435778e+20
2.538555260958996e+20
4.228722424113938e+20
1.926245855621703e+20
1.039716772573449e+21
1.594131278800987e+21
3.53718344233213e+20
3.332258400287704e+20
1.276939379345562e+21
8.444508258298254e+20
4.251994775188375e+20
4.911850933591631e+20
1.488045611878554e+20
1.625000076546891e+20
1.289159896934432e+21
4.226864689267647e+20
2.000268144997072e+20
1.832969551939419e+21
4.76584423367228e+20
3.223068627322106e+20
4.425006184373347e+20
2.744572425913059e+20
1.724169340341589e+20
9.901546586742362e+20
1.363920213698736e+21
7.058412882984299e+20
2.072281828938633e+21
6.710081969805328e+20
4.800792166780675e+20
1.01167736129344e+20
1.53600894791005e+20
3.391747573665547e+21
2.277065007594796e+20
3.50548935995451e+20
5.721496815601231e+20
2.433283619669211e+20
6.174829154092345e+19
1.105476082532499e+20
9.838304788975012e+20
1.391004298907788e+20
8.6122335674206e+19
1.260185988731744e+20
4.72184406531287e+20
2.166771852720493e+20
9.916476019507095e+19
1.343840351810151e+20
1.307980439777213e+20
4.336696225180145e+20
7.402228937536831e+19
1.364662744687298e+21
1.197873058387539e+20
1.954990080243395e+20
2.012900741951846e+20
3.126432638317804e+20
3.271268402334039e+20
1.619877231970757e+20
1.127532461707546e+20
5.779176667828778e+20
9.159105670172199e+20
9.661347100616557e+19
9.126769824847679e+19
1.317156524017981e+20
8.227795044229186e+19
6.06369157428791e+20
6.164701684430296e+20
7.107468341925433e+19
7.542707468913586e+20
2.241056476774156e+21
4.867501736261101e+20
8.625913251288737e+19
1.218527692178567e+20
1.128245156348577e+21
9.834960866251689e+19
1.262132669670675e+21
1.199139695782737e+20
1.12757749770382e+20
2.765288984198964e+20
3.779668505268826e+20
1.768687422658146e+20
7.628320897829899e+20
2.188512979921624e+20
1.039993743950532e+20
4.68378864846159e+20
2.791556229025602e+20
5.075770701028849e+20
6.413159646372792e+20
1.421730107365523e+20
7.493426829991084e+19
2.292740911997766e+21
6.165979580824562e+20
7.365243125597051e+19
5.002294473108299e+20
1.233355793951684e+20
4.856051334208511e+20
1.913804661651092e+20
6.090690654053996e+20
1.929229490374836e+20
3.994084883527935e+20
2.421810699618484e+20
1.186659095315386e+21
1.83290875334445e+20
3.304364230095678e+20
2.583152156269032e+20
3.356915608247557e+20
2.400655040368911e+21
5.38103594277109e+20
7.909559435560118e+19
3.750226222704891e+20
1.334707051765843e+21
9.33945231725025e+19
3.149817579382925e+20
1.821739826268571e+20
2.085181264171329e+21
1.410696288278466e+20
2.826025654673589e+21
3.132231022838043e+20
4.324311326204877e+20
5.923798510862713e+20
2.344799145990449e+20
2.947183743648924e+20
2.705424886152141e+20
1.689480364211768e+20
2.384588448698267e+20
2.920105850889359e+20
2.141461622814671e+20
7.513051265367351e+20
1.490898642242493e+21
3.835704543632383e+20
9.277736113856672e+20
4.730794969572269e+20
1.779946421726573e+20
6.601353815801536e+20
1.019635221835003e+21
1.631666529895306e+21
1.906069729291083e+20
2.999352315832477e+20
1.301213781337089e+20
1.636692547079451e+20
1.957917420001186e+20
7.28838356845644e+20
2.437100420353407e+20
3.529144516997273e+20
1.822584251198703e+20
1.752994629756574e+21
1.84707257417253e+20
1.932286308621914e+20
1.027191136109824e+21
9.929705343412496e+19
3.234018003916151e+20
7.325876035354299e+20
2.498191749298688e+20
1.339297345686041e+21
1.230068166223704e+20
9.413086171157758e+19
5.238164874092295e+20
1.115316447718303e+20
4.406006623445377e+20
6.780484490980198e+20
1.56591284943579e+20
2.543375238460189e+21
1.393897861668374e+20
9.77818736344915e+20
7.859704587685126e+20
4.09807299892392e+20
2.746948074716497e+20
2.143555796641398e+20
6.633171747168909e+20
2.393381726970708e+20
3.589515270002175e+20
2.122861756353631e+20
5.06681979676945e+20
1.837004777205543e+21
1.360391080440737e+20
1.036254630359907e+21
1.159155612391035e+21
6.334858937351421e+20
2.373926176580467e+20
1.017827026584614e+21
5.013362069192562e+20
9.221683186994512e+19
2.955442219465614e+20
3.082736462933241e+20
3.55657143872796e+20
1.164761468027204e+21
1.008694852440214e+21
1.427325829902531e+20
1.707258323740813e+20
1.775681512879453e+21
1.128511994626499e+20
1.294228698315037e+21
1.746653561481236e+20
1.546086877976198e+21
5.228397692400435e+20
2.547754989097807e+21
1.524243293883544e+20
2.406216985908714e+20
7.347594644557293e+20
2.608811415145976e+20
2.818915596761878e+20
3.088658696443234e+20
4.572397741178115e+20
4.717666976658484e+20
2.753996208133332e+20
1.376266269127218e+20
3.982949733449261e+20
1.123270930560146e+20
2.760368801606061e+20
1.977282898398879e+20
3.164003918209142e+20
1.198858220806026e+21
3.657215631400622e+20
4.800171795932005e+21
1.574841235697052e+20
5.199146812820664e+20
2.205694212500043e+20
5.981422068094919e+20
1.015602248368693e+21
2.130101292754629e+20
7.672197217199556e+20
2.835117296421343e+20
1.264250487395446e+21
2.451647047149814e+20
1.457905271372377e+20
9.997878582771817e+19
1.712788744083224e+21
4.178980166229631e+20
6.724212013636203e+19
1.044103278610507e+20
3.114306696321109e+20
6.591434637622253e+20
2.926923174825291e+20
9.271447962876956e+19
1.672524311614718e+20
3.399778617701056e+20
4.898970638657352e+20
1.610049814633881e+21
4.39107156118111e+20
1.008195515831529e+21
1.038451261078157e+20
2.607505371254038e+20
3.701508533735811e+21
4.810970301938532e+20
2.606829831309933e+20
1.203924770386818e+20
3.050941049564006e+20
3.060004543814089e+20
6.264946182636029e+20
3.424919962620852e+20
3.637478606033671e+20
2.098269850588374e+21
1.376046718645384e+20
9.048508522323048e+20
1.315456415158648e+20
5.505363439984186e+20
2.944605432862254e+20
1.236542090688049e+20
1.023699720498705e+21
3.752337285030221e+20
4.984122448611859e+20
1.21328099861268e+20
1.122045388511548e+21
6.439742143173346e+20
6.607591301285444e+20
6.367555070646131e+20
1.190512487746555e+21
1.723403728404936e+20
4.910319709718325e+20
1.794301645538816e+20
3.167285916437588e+20
3.482043620294419e+21
4.476859504582984e+20
1.347082943541857e+20
1.417383007825204e+21
1.377741198005182e+20
1.880680686391782e+20
1.812406116040846e+20
2.431988834776342e+20
2.805528646869519e+20
2.69170016628773e+20
1.084410495275473e+20
1.092708377588903e+20
2.500154192836315e+21
1.120742159369378e+21
9.4120728612416e+19
2.893208102114888e+20
1.060661325590488e+21
6.53028701368163e+20
3.071426798369007e+20
1.453469225739417e+20
1.393006148942154e+21
1.034036607543427e+21
1.629177165201277e+20
6.018998977485792e+20
1.905452736142134e+21
1.105070758566035e+20
1.775510376093613e+20
3.431382628086128e+20
6.017146872139035e+20
1.7483424113415e+20
1.558932270013366e+20
2.156954005532825e+21
1.333774806642978e+20
7.854919513081045e+20
8.719306648561333e+20
1.668268409966853e+20
1.319633503813034e+20
1.226217588542302e+20
1.679546549333695e+21
9.505635143500222e+19
3.056142707133619e+20
5.384278534502796e+20
1.106343025460768e+20
1.840711239698869e+20
1.442322816661675e+20
1.314435223943142e+21
1.090741430451649e+21
1.197135593948557e+20
5.245826622958359e+20
2.367958907074202e+20
1.665262257215583e+20
1.019378516656243e+20
2.986601499387484e+20
1.775848146065666e+20
8.787468628921586e+20
5.426026903048521e+20
1.192800879307213e+20
2.975067217791835e+21
3.169261870774097e+20
8.985694566520298e+19
3.259519636806136e+20
1.082046105471104e+21
1.487022168863234e+21
1.292226848280671e+21
2.036482715500665e+20
2.187161900033413e+20
1.840947678679306e+20
1.76787677472522e+20
2.966881362519135e+20
3.17975525790587e+20
7.05669025612683e+20
9.9037083145635e+20
2.092428681871675e+20
3.586531635249042e+20
2.492697357753296e+20
9.210300338936333e+20
3.543544776805791e+20
5.376751893625554e+20
4.238641602293221e+20
1.64764755317303e+20
1.177173388600237e+20
7.681226934452434e+19
8.216232052185912e+20
2.797861268503921e+20
1.494936119308431e+20
8.097049917547086e+20
9.689094903820693e+20
1.387333865211481e+20
9.043081684772066e+20
5.490434007219453e+20
1.35965924550129e+20
1.246894740331467e+20
1.664271465297562e+20
9.296668120790231e+19
1.065607966831201e+20
1.198250234856331e+20
1.756053699803465e+21
2.580528809486089e+20
5.668928548950749e+20
5.287659433997097e+20
1.681903057838717e+20
3.067095461427384e+21
9.529594293517833e+20
4.532073636014546e+20
1.308633461723182e+20
9.407456671623545e+20
3.084228280309808e+20
1.532507399199769e+20
2.650458452700084e+20
1.434497812309119e+20
6.764857000273222e+19
1.059167819364062e+20
1.122678144259194e+21
2.079494343741867e+21
1.637789173588716e+21
3.2219652454134e+20
1.176047488693394e+20
5.567597557334913e+20
3.417230066257117e+20
1.182566449154013e+20
1.53658315686254e+20
6.340685469369332e+20
1.512173646882191e+20
6.425218034375076e+20
1.281656899955233e+21
1.86880694597422e+21
2.359188146799897e+20
1.595417056494601e+20
1.765159978250009e+21
7.062398568654522e+20
1.095789965633932e+21
3.423895393705625e+21
1.336972362378411e+20
5.990249123364565e+20
1.302155596609163e+21
2.31929695015051e+21
1.351034852214875e+20
1.79620441638138e+20
9.471678002309848e+20
7.092448837168152e+20
2.039669012237029e+20
5.16740769444677e+20
1.348175066451495e+20
1.746479609945629e+21
2.943773955781051e+21
5.834176878278041e+20
5.746581865525684e+20
3.422431723826729e+20
1.018567868723317e+20
2.066549872512897e+20
5.523653683970845e+20
1.937206491214816e+21
1.559534626463526e+20
1.272942434676271e+21
9.120971440327439e+19
3.255618393628926e+20
6.466493524959927e+19
1.542471613375326e+20
4.047734014088986e+20
4.677821378955324e+20
7.23862442207353e+20
6.20576888353238e+20
1.480614672493393e+20
1.747374137421616e+20
6.488882044607492e+20
4.974687407392518e+20
2.397316747145123e+20
1.055756342646329e+20
1.429172305749753e+20
1.326636601233595e+20
1.121846667177991e+20
8.892357464243044e+19
1.590384283911014e+20
1.759106014450916e+20
9.029942432859213e+19
1.280857511021374e+20
7.034307365978799e+20
1.033160657415904e+21
1.17987892607638e+21
4.830245708343678e+20
1.226971941479886e+20
1.308391393243211e+21
8.61831342691755e+19
5.355596234375981e+20
9.450634933050959e+20
1.897276451018643e+20
1.765534902918987e+20
3.663768368858446e+20
1.905686923322757e+20
1.907713543155074e+20
2.121961036428157e+20
1.501061014801655e+20
8.471282158082971e+20
1.416652298785663e+20
7.999124773149449e+20
8.24192508806006e+19
3.136819064958427e+20
4.160104454291414e+20
1.83762627395412e+20
2.72646795541103e+20
1.370149254933342e+21
1.620200365244021e+21
1.303814610121895e+20
7.842782312085282e+20
3.69399878135717e+20
7.774034863773471e+20
9.77371191131945e+19
3.966598289102186e+21
9.294585205962572e+20
2.073006908478639e+20
1.423719572500914e+21
1.133667490299931e+21
1.129773002522163e+20
8.026990795843804e+20
1.162975790774952e+20
6.57642639186404e+20
1.02605510310382e+20
1.119994561831234e+21
9.188480398741723e+20
8.235620048581742e+19
3.506097345904205e+20
1.63945663135075e+20
1.601367437502264e+20
1.727625853055596e+20
2.624602161339443e+20
1.248116341730391e+20
2.325703883570398e+20
1.274529953544919e+20
1.221804060907479e+20
1.965093906007401e+21
7.222749233387049e+20
1.1191332484025e+21
3.458674441827994e+20
2.539016879920801e+20
8.802510651677003e+19
2.731523245992753e+20
1.547616975949597e+20
3.003056526525989e+20
2.044273942856016e+20
2.480273052281287e+20
4.233473721720814e+20
1.490657699662429e+20
4.409035294194784e+20
1.98840115997895e+21
3.244460725552116e+20
8.883012495016251e+19
1.769171559618089e+20
1.119955155334495e+20
3.936044743330198e+20
1.172028026025966e+20
6.601961801751231e+20
9.314209641338839e+20
1.253182891311183e+20
8.927282879353303e+20
8.917611399153524e+20
8.35660925257105e+20
6.793567447897709e+19
7.786329690756193e+20
2.539985153840686e+20
1.354705285911182e+20
2.414019472263133e+20
3.592059803791639e+20
7.684970551642685e+20
5.11045967715867e+20
8.959010738728128e+19
7.012678828768352e+20
2.520029140941854e+21
3.472590564676568e+20
1.323219495016328e+21
1.02963546480758e+20
1.116464865623283e+20
1.014149837488866e+21
9.297568840715705e+19
1.199364875764105e+20
1.761808174227338e+20
1.511171595965102e+20
2.958651034200116e+20
1.947497216363358e+20
5.505200184497694e+19
1.476223662856706e+20
4.513957906513448e+20
6.360219832753051e+20
5.28123617502856e+20
4.561178148606428e+20
1.312056197439983e+20
1.926425999606798e+20
1.771811794899635e+20
1.461710813057505e+20
1.506206377375926e+20
1.89495934901036e+21
1.696288680948445e+21
5.935581053387822e+20
1.815367232795842e+21
1.604891504210682e+20
3.318725083407455e+20
2.200762770908072e+20
8.192047722186932e+19
2.266627915458365e+20
2.503269557878548e+20
1.552728561526663e+21
8.336106615267446e+20
5.783905447437517e+20
1.130688359146426e+21
2.150726653148079e+21
2.097495231452466e+20
9.802309768953253e+19
7.36732604042471e+19
1.172838673958893e+20
7.522249867606255e+20
4.189743769339046e+20
7.978577099849571e+19
6.764879518271359e+20
1.892621980803755e+21
1.945788100304771e+21
2.866586198817594e+20
3.013352881174065e+20
2.13921714135038e+21
8.288019430246197e+20
1.624048691125609e+20
2.600659899820435e+20
1.878665325558534e+20
7.468865323523312e+20
3.104376259142757e+20
6.237744440886711e+20
3.157597547739207e+20
2.938000341058762e+21
3.046324859945951e+20
1.188939042626743e+20
3.217512311281838e+20
1.304039790103264e+20
2.504710709759307e+20
9.622357186842596e+20
1.078105455797155e+20
2.433137252681321e+20
1.859215404667828e+20
1.194386146376047e+21
1.499619862920896e+20
2.844617076885328e+21
2.433141756280948e+21
2.99568188213617e+20
8.09133597551986e+20
1.730609487808729e+20
2.542574723626424e+20
8.982947370747602e+20
7.780531306235953e+20
1.556151297243464e+20
6.775564308387295e+20
5.415584181412556e+20
3.914055918149561e+20
6.906270028572656e+20
2.086067347398014e+20
4.685246688840951e+21
1.509244055324587e+21
6.057566678794686e+20
2.016047632191471e+20
1.16569709084979e+21
9.25149138702817e+20
1.030648774723738e+20
9.28593829467802e+20
1.247080513816096e+20
3.782291852051769e+20
3.662653727950672e+20
2.907805394407103e+20
5.334254801641779e+20
3.164960933129958e+20
2.588522698824672e+20
2.969714689634705e+21
5.924282647822656e+20
1.042998770801895e+21
5.397665484395155e+20
2.306929502623797e+20
4.36255814604032e+20
3.108260613821364e+20
7.629289171749783e+20
2.361282320626625e+20
1.277175818325999e+20
2.028694302895081e+21
1.807249494467506e+20
1.139027899756409e+20
2.744929336183528e+21
1.112557992946539e+20
2.635726052419049e+20
1.300695867379941e+20
1.686412286965622e+20
2.632331464199918e+20
2.190438268762325e+20
1.329383797006291e+20
3.416802224292516e+20
1.283908699768918e+20
8.256246534875099e+20
7.688320103865542e+19
3.776763683509172e+20
2.471806284981831e+20
2.577511397735751e+20
9.864684623792334e+19
1.263349767469972e+20
2.395307015811409e+20
3.420517693985097e+20
1.705590865978779e+21
1.34498876971513e+20
2.164159764936618e+20
1.83884224585351e+20
6.130350478272527e+20
2.205761766494453e+20
2.89488006347655e+20
4.813182695255478e+21
2.946891009673145e+20
1.246472527866401e+20
2.165426402331816e+20
1.837922948579573e+21
6.096939398536972e+20
1.461386553884334e+21
3.652205376815172e+20
3.428691727308774e+20
2.344630261004422e+20
2.786073096479278e+20
1.226819944992463e+20
3.435537198742378e+20
1.339606968160422e+20
1.192170375359381e+20
6.424559382929573e+20
4.054669557515137e+20
9.941820026410123e+20
1.209075762460623e+21
1.477079346785907e+20
3.456073613043187e+20
1.037103558889667e+21
2.099555628281988e+20
1.394562142613411e+20
2.012816299458833e+20
1.365166021945657e+21
2.140842377865907e+20
3.14842146349844e+20
3.293324781509086e+20
3.364796907595456e+20
1.837457388968094e+20
4.027484704264421e+20
4.261790104377906e+20
3.594609967080638e+20
9.694786327849782e+19
1.932854888074869e+20
1.669169129892327e+20
2.585933129038934e+20
1.529118440480173e+20
9.381786153747533e+19
2.631678442253949e+20
2.682422751055346e+20
2.393753273939966e+20
3.374654161279863e+20
6.463802624182573e+20
4.040843506659109e+20
1.240088675394603e+20
2.224800733919162e+20
1.31960648221527e+21
2.067784984710703e+21
7.179300755981992e+20
2.639706108589737e+20
2.393888381928787e+20
9.908256950187144e+19
7.173198378486905e+20
1.59223638925777e+20
9.503608523667905e+19
9.388642884180205e+20
1.241591751770238e+21
7.62316427625656e+20
2.991364055993428e+20
1.30399475410699e+20
1.960962979249196e+21
9.852074544835697e+19
9.885851542040976e+19
1.402274556975283e+20
1.027957873946384e+20
3.137669119388093e+20
4.679127422847261e+20
1.569785945115329e+20
9.863220953913439e+19
2.186148590117255e+20
9.75626046276339e+19
3.662011965003771e+20
3.932554453618986e+20
5.384728894465534e+20
5.852348902774481e+20
2.782704966907959e+21
1.930866548839385e+21
1.265717534974062e+21
7.61900970560031e+20
4.051044159815103e+20
1.437976843021263e+20
4.495768993518406e+20
2.181350004714291e+21
1.354158098556457e+21
9.111119816142566e+19
1.344819884729104e+20
3.167696869903586e+20
8.168009759175842e+20
2.690191460412561e+20
1.676887173753733e+20
2.601819576724483e+20
8.174652568626214e+19
6.437726782340098e+20
8.79122913461044e+20
1.134175271157917e+20
1.598597723731431e+20
9.616406805834933e+20
1.630854756062472e+20
1.207876679059835e+20
2.096763396513019e+20
2.151166880011654e+20
1.414693232947757e+20
1.386857609550887e+21
1.750267700182201e+20
2.433337662864739e+21
8.04833785807754e+20
5.850558721922601e+20
3.436612433153412e+20
3.792777357884194e+21
1.983115059916324e+20
6.441081964062489e+20
3.731243550275524e+20
7.568850864750471e+20
3.703236790092814e+20
3.457289584942577e+20
8.398087405139132e+19
2.03551444158078e+20
4.645046432667135e+20
8.884813934867199e+19
8.022036836253696e+19
1.153518231557474e+20
1.201023326326884e+21
1.384878277514658e+21
2.736589795573545e+20
4.648649312369031e+20
1.310164685596488e+20
3.027330928517516e+20
7.84880587658689e+20
1.546282784559989e+20
3.473457507604837e+20
2.042523168500875e+21
2.536551159124816e+20
2.444686733925713e+21
1.995203847216093e+21
1.955270429320199e+21
2.457552392161203e+20
1.104620398603298e+20
1.488715522323125e+20
1.286059168590987e+20
5.930779090285138e+20
2.832876755606726e+20
3.748210861871643e+20
9.137702312943121e+20
2.554370776950414e+21
1.280139186880809e+21
2.426742141210455e+20
3.516331776057404e+20
1.11898688141461e+20
2.492089371803601e+20
2.135854641278595e+20
5.519285192332296e+20
1.243016015152394e+20
9.95306776647948e+19
1.376806701082503e+20
6.051295416313572e+20
1.31186479445582e+20
7.947783737397425e+20
1.717177501920096e+20
2.62140460560401e+20
2.859380439413802e+20
1.425175361080462e+20
1.642001165140214e+20
1.086679183587761e+20
3.576364759090253e+20
3.464213869369659e+20
2.270895076105299e+20
9.358480025675891e+19
1.920920349062338e+20
1.755908458715483e+20
2.824545096296091e+20
9.152609227709717e+19
2.769173338877571e+20
8.860044136916661e+19
2.699254954662644e+20
7.359793770047933e+20
2.487484441184614e+20
4.489345734549868e+20
1.630607058082967e+20
1.254387604211504e+20
7.468319262068494e+19
4.515703051369054e+20
1.618678148569969e+20
6.264045462710554e+20
9.725298215325218e+19
8.050071743934077e+19
7.641088602773494e+20
4.436113186954349e+20
2.363657969430063e+20
8.914233699432997e+20
2.249311574891126e+20
1.608967261873452e+20
1.968602210117123e+20
3.526599983207809e+20
1.746574748487757e+20
9.878533192646499e+19
2.686836278690169e+20
1.152707583624547e+20
2.241452793541364e+20
3.447516773751183e+20
1.840621167706322e+20
1.227478596437966e+20
3.361070178903806e+20
1.6555570000186e+20
1.055080802702223e+20
1.263462357460656e+20
4.314887543984604e+20
1.189074150615564e+20
4.013765613899544e+20
3.363155908481232e+21
1.550843805082608e+21
3.042575613256165e+20
2.5925421614921e+20
1.350561974254001e+20
9.783777456486623e+20
9.87909614259992e+20
7.44551978895493e+20
1.446893970283456e+20
1.820591408363591e+20
5.624523056624876e+20
2.465923457968578e+20
1.729438551905613e+20
2.830692509787452e+20
4.278453422999176e+20
7.245391080513654e+19
1.759961698380116e+20
3.427464496410316e+20
1.053816417106839e+21
1.473662240568639e+20
2.359897463741208e+21
2.775123719885234e+21
1.407684506027662e+20
2.373442039620525e+20
9.584448136979205e+19
1.837352680276758e+21
1.370265222623747e+20
3.525913184264635e+20
1.009228528996057e+20
1.468996511354684e+21
1.047480978331035e+20
1.713225593247079e+20
7.738152433742397e+20
2.045013096144858e+21
1.013538473839451e+21
6.175752392015956e+20
2.851431586071493e+20
1.46754297457495e+20
2.037516291615146e+21
3.899914615319618e+20
9.508038939801331e+20
4.163206308534765e+20
2.661064429822542e+20
1.269632288950153e+20
3.312296194939384e+20
1.167007638341355e+21
2.518362246129773e+20
7.537562106339315e+19
4.709808195308723e+20
3.186899092814787e+20
6.902779738861443e+20
3.735037832961584e+20
6.135940571310001e+20
8.887673720630579e+20
1.149982905849988e+20
1.031695861637102e+20
4.69272829372192e+20
3.356769241259668e+20
2.372969161659651e+20
9.471745556304259e+19
2.357021915379132e+21
3.811824206608251e+20
1.645010132641251e+21
1.194310711082289e+21
1.724497540164434e+21
7.579107812901808e+20
8.789450212757629e+19
3.133852318703896e+20
1.973808934236316e+21
2.894485998509155e+20
4.572774917646907e+20
1.653389642697928e+20
5.442037199723823e+20
1.091210930712803e+20
5.962197327185581e+20
8.046694044213549e+19
2.074020218394798e+20
7.453344793307487e+19
1.262122536571513e+20
3.210385364871524e+20
2.779903164989781e+20
7.725345322302062e+20
3.860294197597826e+20
3.36619302347994e+20
5.204365358888879e+20
3.135811384541803e+20
3.234755468355132e+20
3.238375799505585e+21
1.038518815072568e+20
4.059342042128533e+20
3.880110035958256e+20
1.262876889509098e+20
1.736306541337353e+20
5.556777659230155e+20
1.281195280993427e+20
3.691904607530443e+20
1.476797871809196e+20
9.03039279282195e+19
1.639952027309761e+20
2.019808137880325e+20
3.079910454167066e+20
1.397140453400081e+20
4.639236789147827e+20
5.364231886661464e+20
6.548267635193906e+20
1.476955497796154e+20
7.093585996074063e+20
8.089512017670774e+20
2.538032843402221e+21
9.39897864532502e+20
7.311886729011779e+20
8.295979542587575e+20
3.165467588088037e+20
8.649331969351064e+20
9.337605841403028e+20
3.185654973417726e+20
2.179719701649183e+20
1.764240118026118e+20
1.509382541013129e+21
1.979613511206044e+20
7.296450641288967e+19
1.404199845815984e+20
1.361475322051027e+21
6.748677818611894e+20
1.00312784035083e+21
2.567209413588141e+20
8.974525639444419e+20
2.266819318442529e+20
3.902312782121193e+20
1.194364191327864e+21
2.133490251474225e+20
4.732686481415765e+20
2.540139402127923e+21
2.51899837957714e+20
1.302542343227163e+21
4.023223173117022e+20
2.076384608199167e+20
1.537596466778698e+20
3.201946745069738e+20
1.693162056907143e+20
2.657281406135551e+20
5.564079120126029e+20
1.368992955729015e+20
1.348614167415163e+20
4.771158481232577e+20
8.964752828253025e+19
5.148537612008088e+20
1.448458971153967e+20
8.561658143605229e+20
8.773642578065558e+20
1.746575311437711e+21
4.658095612587441e+20
2.057404750519568e+21
9.117762625592938e+20
1.255626094109031e+20
4.881305269118991e+20
2.165139297855571e+20
1.567354001316548e+20
4.689418147995803e+20
1.514515518688424e+20
5.900306609306442e+20
6.068791900865907e+20
1.347009760047913e+21
3.382338428144064e+20
5.822478778245946e+20
2.532092595493719e+20
2.203256639201728e+21
2.664329539552385e+20
2.424097402329282e+21
1.87976870746724e+20
3.302196872775006e+20
7.853343253211466e+20
1.226712984501313e+20
2.532250221480677e+20
4.290045688440028e+21
4.339274535966815e+20
1.550441858815865e+21
1.574807458699847e+20
3.241537326443999e+21
4.232336562814903e+20
4.261958989363932e+20
1.400349268134582e+20
4.268297805839456e+20
6.044540016872516e+20
1.95231043846511e+20
7.615958516852767e+20
1.017993659770827e+20
1.204712900321608e+20
1.062239837259882e+21
2.566229880669188e+20
1.858534235224188e+20
2.259838739020104e+20
2.133839280445346e+20
1.761740620232927e+20
2.657699677950943e+21
3.948373347310124e+20
3.786930559667961e+20
5.583529041016736e+20
2.362836625448021e+21
5.89928766989075e+20
2.454292911930894e+20
3.16738161792967e+20
3.73381623156266e+20
1.778769293373969e+21
4.865013497466978e+20
1.491614714583245e+20
7.284865131247556e+20
3.12903346710261e+20
2.363624192432857e+20
1.392794479759668e+20
1.079508327081081e+21
4.139314712511565e+20
2.149190362725192e+21
8.04940746298904e+20
3.515712531108641e+20
7.260438732768606e+20
5.219413011143831e+20
5.144859297012433e+21
5.645070729924753e+20
2.380749130015934e+20
2.037056924453154e+20
2.739224401355557e+20
3.073436529702721e+20
1.033356563999695e+20
2.286815300788054e+20
1.882099320274404e+20
2.58495359611998e+20
2.432472971736284e+20
1.384271417464869e+20
6.409793205651332e+20
1.726717251830774e+21
1.190117859829207e+21
1.482438630342478e+20
2.498503623572883e+21
1.672242836638007e+20
1.223808162741659e+21
4.539425762406228e+20
5.90272166460662e+20
1.609732873810105e+20
3.931917194271713e+21
5.913890591682498e+20
1.318203610931344e+20
7.113773381403751e+19
5.982626780995241e+20
9.334498357660143e+20
2.495726028502702e+20
1.201233869609464e+20
1.206106201456325e+21
1.029556651814101e+20
3.106470432969484e+20
1.975267537565631e+20
6.215778133704211e+20
1.830172816570822e+20
2.378722510183617e+20
1.890194540604602e+20
2.041279049103814e+20
7.022395344964404e+20
6.903916897767355e+20
1.058638083457892e+21
1.744593164651714e+20
3.154490063996322e+20
2.107132934655039e+20
3.084650492774874e+20
1.689367774221084e+20
2.43285577770461e+20
3.326460015767464e+20
9.408807751511756e+19
2.869845679047904e+20
1.335575120594019e+21
2.783140127221953e+20
1.238017019566012e+20
1.780605073172076e+20
3.181860690731666e+20
2.838996021600416e+20
2.925560835938011e+20
3.896075296637285e+20
5.625401258552213e+20
1.441534686726885e+20
3.970059868365774e+21
1.688737270273252e+20
1.816932233666353e+20
1.973619220102014e+21
9.265221736392116e+20
4.004972335627103e+20
2.318194131191758e+20
7.759420682982654e+19
2.226346594491257e+21
2.533128423408014e+20
1.910697177908207e+20
3.96636522782147e+20
5.489516398795377e+20
2.240630886609369e+20
1.408906107426586e+20
5.638596805460408e+20
1.550041038449029e+21
6.447499593531492e+20
6.750445481465636e+19
1.085299956201879e+20
1.754690797966232e+21
2.118031645753276e+20
6.646288481083625e+20
8.26181973941397e+20
2.336929105641619e+20
1.234166441884611e+20
8.662504998261123e+19
1.042527018740928e+21
1.002119034034299e+21
6.713065604558461e+19
1.718539277857423e+21
2.356227030044901e+20
1.317481346141105e+21
3.458680071327528e+20
3.048283925783857e+20
8.790576112664471e+19
4.617844690917817e+20
8.208350752838013e+20
7.561892803326184e+20
1.22729507475315e+21
2.362413850033002e+20
4.872714652829782e+20
2.80137407621327e+20
8.5454789619439e+20
4.893892830077492e+20
1.099058453063496e+20
1.445486595399903e+20
2.255819276352676e+20
7.534454622596429e+20
8.812959002812503e+20
3.98374912238312e+20
8.154949320256468e+20
4.728317989777215e+20
1.299300877395363e+21
9.469899080457037e+20
3.626703743925187e+20
2.931685731431235e+20
1.820400005379428e+20
1.137688078867266e+20
7.573996227324742e+20
1.565560442764948e+21
5.139412193263128e+20
1.624313277603717e+21
5.760058887410591e+20
1.61821090010863e+20
8.324746285207404e+20
9.814807257919206e+19
9.036765386294679e+20
4.11319946417235e+20
1.752891046965144e+20
9.474841781048076e+19
1.614709351398349e+20
5.451877564909628e+20
9.96236769971e+20
1.145062723257085e+20
8.534996833811195e+19
1.1647772306259e+20
1.654217179129457e+20
1.348084994458947e+20
5.833557633329277e+20
2.823464232385522e+20
1.215240064450586e+20
1.85895081818972e+20
2.168145450606841e+20
1.697136483578298e+20
2.957891051762997e+20
9.620195459021459e+20
2.303309734423298e+20
3.078345453296555e+20
9.162911211857327e+19
1.380083069811415e+20
4.324052369226303e+20
3.504982704996431e+20
4.01333214243541e+20
1.472609524155742e+20
3.759931479901874e+20
2.452513990078083e+20
7.296822188258225e+20
6.259457420590171e+20
3.767159757303804e+20
1.62908709320873e+20
2.150637707055438e+20
1.422028470840837e+20
1.470828350503117e+21
6.734975616745619e+20
1.551546366624478e+20
3.0506933515845e+20
3.668924990431785e+20
6.626607750712016e+20
1.31143695249122e+20
2.137993851101596e+20
2.824939161263486e+20
2.024097816525396e+20
3.193693898752582e+20
2.850857377119003e+20
4.025227274951202e+20
2.745338037849712e+20
1.524536027859323e+20
1.572769579868461e+20
5.367018488930899e+20
2.390668308195217e+20
1.489119720389682e+21
4.581894706892332e+20
1.261109226655355e+20
6.785123198596389e+19
6.818933972798873e+20
2.395712339777872e+20
2.410574218548195e+20
3.287897943958104e+20
8.186080452680666e+19
1.495814321235768e+20
6.96132653401726e+19
1.014706032042846e+20
9.744776283713595e+19
2.709174132841927e+20
5.023596499345762e+20
1.846577178213519e+20
1.43399115735104e+20
3.751290198116857e+20
8.110555086929663e+20
5.372614211467907e+20
8.199748877549736e+20
5.897441194043528e+20
2.668461592210498e+20
1.385813900337244e+20
1.057433933507524e+20
2.160849619210501e+20
7.662627067991394e+20
1.645446418855153e+20
8.896523293898362e+19
2.279598282385192e+20
2.068835449323787e+21
4.609985909568056e+20
7.250649033078609e+20
1.898520570415704e+20
8.677535762017472e+19
8.714240098980541e+19
6.103424582000386e+20
1.831400047469281e+20
1.149206034914266e+20
1.303015221188037e+20
5.993170833622822e+20
8.766138455186452e+20
6.198867117103435e+19
9.923231418948151e+19
3.373522631873486e+20
1.486965873867892e+21
1.095084026392341e+20
1.325828768050436e+21
2.602230530190481e+20
1.723774149474287e+21
1.760265691354964e+20
1.299519301977291e+20
3.550311435245915e+20
9.424975674174016e+20
9.553598479531717e+19
6.007891974904789e+20
1.387029872236634e+21
7.532777031735234e+20
1.08710027015292e+21
1.811809389090219e+20
3.080619771108377e+20
7.634276908337096e+20
1.641145481211014e+20
1.678570394114463e+20
6.167375696709047e+20
9.471407786332206e+19
2.406110025417564e+21
1.948296605297216e+20
1.642541597095499e+20
1.984551708197455e+21
4.982872699715264e+20
1.235967881735559e+20
1.667243841051626e+20
1.346795839065613e+21
3.803537583293889e+20
9.081733828573974e+19
2.297046916191486e+21
2.104903652839491e+20
2.228904639079603e+20
7.779180226347742e+19
8.707890023505949e+20
1.578207676418511e+20
1.911074354376999e+20
1.181427601398242e+21
5.246288241920164e+20
1.114077957820776e+20
2.327775539398988e+20
2.001917588360596e+20
1.410686155179304e+21
1.542572944366942e+20
1.016408392701993e+21
2.701563049471671e+20
3.988061319026327e+20
4.41414687977185e+20
5.123306195095745e+20
7.883432928221835e+20
2.583174674267169e+20
1.830347331056383e+21
2.921541373270583e+20
3.284289434756674e+20
1.101006259902334e+20
2.160827101212364e+20
4.76949214937045e+20
2.570620890305874e+20
1.740787622966586e+20
1.691606063235887e+21
1.179476979809637e+21
1.891793318472319e+20
2.015524088734789e+20
1.418655274719936e+21
1.855438010480371e+20
1.620136188949331e+21
6.938566467400436e+20
1.921123011045569e+20
9.636104424705145e+20
8.504451169338555e+20
6.362010013604931e+19
1.707857865441207e+21
8.934871444725422e+20
2.451138140391921e+21
7.951178325616555e+20
7.529399332014706e+20
1.308869900703619e+20
1.042801738318197e+21
2.481686056664375e+20
1.380387062786262e+20
1.672446624521146e+21
1.131456222882892e+20
7.735495309962248e+19
2.735672187149468e+20
4.388836649866027e+20
8.272887335498233e+19
1.103719678677824e+20
1.110576409110496e+20
1.416652298785663e+20
2.064393774191293e+20
6.830159194870094e+19
4.153703713321014e+20
1.261576475116694e+20
5.356513842800057e+20
9.095143296464469e+20
3.962345765154041e+20
4.022513856175711e+20
5.222790710864359e+20
4.976578919236014e+20
1.883403112366528e+21
1.018455278732632e+20
2.478578572921489e+20
1.049291425381238e+21
1.912498617759155e+20
2.701776970453971e+20
1.772845371014116e+21
2.55583782452903e+20
1.408782258436833e+20
1.965201992398458e+20
1.668887654915616e+20
3.746375645023489e+20
2.057638374750237e+20
1.458365764434276e+21
3.258162927418391e+20
3.341293747040116e+20
1.049428785169873e+20
1.424183443262534e+21
3.160840139470914e+20
4.324694132173203e+20
9.038274092169848e+19
2.263233327239235e+20
3.280631948909295e+21
1.416201938822926e+20
1.081673432601939e+21
1.177614741363719e+21
2.447841505464686e+20
2.321143988947685e+20
1.658799591750306e+20
2.873510483244677e+20
1.541934559119763e+21
3.694122630346923e+20
1.658912181740991e+20
5.722239909539747e+20
9.889567011733556e+19
5.36693967593742e+20
3.68706323793102e+20
1.206446786178145e+20
1.410831396267287e+20
1.627848603311203e+20
1.046969819773329e+21
2.37151112128029e+20
5.359970355514064e+20
3.995784992387267e+20
5.900126465321347e+20
1.059973963697361e+21
6.392088429616232e+20
3.099591184538675e+20
1.668200855972442e+20
2.577714059718982e+20
2.080651768846101e+20
1.219541002094725e+20
1.617805576142166e+20
3.497799463590775e+20
1.697519289546624e+21
1.741753645086657e+21
5.151588800755631e+20
1.484898721638929e+21
3.603870493814418e+20
1.524232034884476e+20
1.134434228136491e+20
3.415383590409895e+20
1.816926604166819e+20
1.246528822861743e+20
2.011903194634383e+21
1.067854137145353e+20
2.485333972362545e+20
7.152166568227085e+19
1.223924130432063e+21
2.101413363128279e+20
7.834799681745768e+19
4.106517248225239e+20
7.327063859756018e+20
1.702225551157226e+20
3.129832856036468e+20
1.144333140117451e+21
1.493134679457483e+20
4.127537799485991e+20
1.556083743249054e+20
1.041531723223279e+21
2.239403655710911e+20
4.046765740169101e+20
9.088601818005714e+19
5.220876681022726e+20
9.948226396880057e+19
1.753262593934403e+20
1.63101238204943e+20
9.523919757987346e+20
1.078747218744055e+20
1.215765859707082e+21
1.263558058952737e+21
6.214550902805753e+20
1.570731701037076e+20
2.590508223310389e+21
2.13975025495627e+20
2.736517175029554e+21
3.556976762694423e+20
9.118989856491396e+20
3.760483170856227e+20
9.568066293334645e+19
5.284591356750951e+20
4.401390433827323e+20
7.074485104154478e+20
7.99467746851742e+19
2.64512168714165e+20
1.13536534735945e+21
1.045747092474498e+20
1.510536025467689e+21
1.41866090421947e+21
9.832709066438004e+19
1.17627379457467e+21
2.924681508110767e+21
3.690576045640369e+20
5.284551950254211e+20
1.501646482753213e+20
1.748792771304237e+20
2.571330207247185e+20
1.128095411660967e+20
8.86219460573873e+20
1.063457498009132e+20
7.101534849416372e+20
1.784692089833914e+20
1.243556447107678e+20
2.727548819321599e+20
1.081418979222992e+21
9.027285309079064e+20
4.356613394532191e+20
1.048854576217383e+20
3.272720813213866e+20
1.10970834028232e+21
1.890295871596218e+20
4.413313713840786e+20
1.234008815897653e+20
1.279393841142479e+20
1.229116780802422e+20
1.774891131144849e+20
1.413578592039983e+20
2.36673280207565e+21
2.825355744229018e+20
1.781961782559821e+20
7.868790599933346e+20
1.118682888439763e+20
1.568119613253201e+20
2.698309198740896e+20
1.87976870746724e+20
7.052625757463128e+20
2.294291276169489e+21
3.719230198269514e+20
6.922088922263794e+20
7.083430378914343e+20
6.915558702804107e+20
3.48817301938727e+20
5.606801392091173e+20
4.866702347327242e+20
6.503985991857786e+19
2.75590460847543e+20
1.738137254585879e+21
9.437405609145559e+19
2.629392865443059e+20
2.123830030273515e+20
2.282255406165341e+20
8.115509046519771e+20
1.950722919596462e+20
1.004145090916663e+20
4.279708801395306e+20
1.40901869741727e+20
2.217257204543316e+20
2.947223150145663e+20
2.305339731955335e+21
2.918341565735336e+21
5.262602531570314e+20
1.445531631396177e+20
1.592270166254976e+20
1.172440105391871e+21
1.366932558899493e+20
1.416663557784732e+20
2.043204337944515e+20
5.105798451544342e+20
2.741923183432259e+21
5.219328568650818e+20
2.92241957519792e+20
2.252351504639601e+20
2.298873688790338e+20
3.883938095641521e+20
6.435655126511507e+20
3.384241198986628e+20
3.274713656048977e+20
2.432709410716721e+20
8.468450519817262e+20
3.107506260883779e+20
7.517847598970501e+20
8.135054668902559e+20
2.412741575868867e+20
4.194979203905864e+20
1.812068346068793e+20
2.130180105748108e+20
1.067285557692397e+20
4.439074303709345e+20
1.656491496941279e+20
1.552414435452654e+21
1.293377517985464e+20
1.493272039246117e+21
1.381968952155376e+21
3.12459742146965e+20
4.342303206716222e+20
2.104813580846943e+20
1.31572663113629e+20
1.713545911770576e+21
4.432527195751055e+21
2.033127533778274e+20
1.196940813264673e+21
1.65741473486489e+20
5.082779427948944e+20
2.694886463024094e+20
3.91048681544487e+20
1.419074109485282e+21
6.247111928111641e+19
1.912575741902774e+21
4.275019428283306e+20
1.861923193943784e+20
2.074774571332382e+20
2.52714989490268e+20
2.014291228336796e+20
9.771347521515081e+19
2.404832129023297e+20
8.477795489044056e+20
1.033204567512271e+20
3.484026330030369e+21
1.432379994584348e+21
3.687215797368397e+21
3.092959634087372e+20
9.42165426944883e+20
3.015998745955145e+20
8.123277755876985e+20
2.226838612750547e+20
1.107840472336868e+20
1.774654692164412e+20
1.206131534204229e+20
1.598000996780805e+20
1.762157203198459e+20
1.145862112190944e+20
3.271482323316339e+20
1.101044540499166e+21
1.395248941556585e+20
1.915662396497383e+20
1.120641954277669e+20
1.419129278580717e+20
5.554773557395975e+20
4.114432324570343e+20
1.090850642742613e+20
2.65299172749048e+20
2.39580241177042e+20
2.778203056130448e+20
1.997218082149435e+21
9.159606695630744e+20
1.205917613221929e+20
2.592012988535884e+20
3.014433745084634e+21
8.20565985206066e+20
2.935333647129405e+20
4.545212887927399e+20
3.712666201812621e+20
2.438351858099863e+21
1.449269619086894e+20
4.682752820547294e+20
2.537834685018617e+20
1.568150012550686e+21
3.985736335718697e+20
1.214238013533496e+20
8.104987511890326e+20
9.613136066605555e+20
2.033943811210734e+21
1.561307918816804e+20
2.779351474035428e+20
2.064314961197814e+20
8.210512480659151e+19
2.110229159398856e+20
5.748507154366385e+19
1.79585876510998e+21
1.997976938686647e+20
1.272379484722849e+21
1.509512019502415e+21
1.261649658610639e+20
1.18401886003384e+20
8.341679819806317e+20
2.955261512530566e+21
2.87227199334715e+20
1.948823526453618e+21
8.555015334154857e+20
3.410846213785319e+20
8.961983114482192e+20
3.679136902586848e+20
1.071181171370072e+20
8.459741684037835e+20
8.305144367829274e+19
1.12879346960321e+20
2.118324379729055e+20
1.155556110388859e+20
4.345647129439544e+20
1.650208975461097e+20
2.424377751406085e+20
1.012724448206803e+20
5.099966290026897e+20
5.233790752954211e+20
2.416327567072161e+20
2.700977581520113e+20
1.212053767714222e+20
4.786290575980542e+20
5.243653636138153e+19
2.028207351185371e+20
4.064363555713052e+20
2.18074427056441e+20
9.576060182673228e+19
9.826741796931738e+19
8.622141486600815e+19
1.148344721485532e+21
6.717963269153227e+20
1.551536233525316e+21
1.340006662627352e+21
1.512709575237849e+21
3.719590486239703e+20
1.979523439213496e+20
1.143976229846982e+20
7.903761051039878e+20
1.633061519879884e+20
1.734471324489199e+20
1.156563790805483e+20
4.791931334513824e+20
1.887008243868238e+20
7.478677541211446e+19
6.27205624054774e+20
3.072096708813579e+20
1.850630417878153e+20
2.805675013857408e+20
1.470308184746155e+21
9.001682345197463e+19
1.625659290942347e+21
4.007512928766893e+21
2.943980558413956e+20
6.119040813708293e+19
7.181361152811514e+20
1.215993291488264e+21
6.162174039139434e+20
7.39322173828209e+19
1.199567537747337e+20
6.618827782355734e+20
5.186806949841669e+20
2.512704599097889e+20
1.599723623638274e+20
1.74562899256601e+20
2.160490457140218e+21
5.396032929530233e+20
1.888787165721049e+20
2.394372518888729e+20
1.706875517772486e+20
3.410947544776935e+20
1.433642128379918e+20
4.045043113311632e+20
1.648210503126451e+20
4.549176055599485e+20
7.906525135311177e+20
4.328555968853673e+20
7.520302060767417e+20
1.176182596682216e+20
1.693668711865222e+20
1.577154960005613e+20
1.810244388219708e+20
1.670126144813143e+20
8.543232791629749e+20
1.210792759818558e+20
1.496715041161242e+20
1.91296023672096e+20
1.014424557066136e+20
1.057940588465603e+20
9.197701518978764e+19
6.149062934724251e+20
2.102482968039779e+20
1.576079725594579e+20
6.398714350568001e+20
8.871595869960866e+20
6.336913704681409e+20
1.330104372946671e+20
2.722257089759438e+20
1.907420809179295e+21
6.470006332669276e+20
8.742139898672101e+20
1.913905992642708e+20
3.931147078735432e+20
4.430962194880544e+20
1.173401623912314e+20
8.759805268210462e+20
1.985130420749573e+20
2.859909612370018e+20
8.007895533423753e+20
9.61818009818821e+20
1.095895800225175e+21
1.133141695043436e+21
4.198902965081211e+20
1.93392449298637e+20
1.348412631331839e+21
1.102413634785887e+20
5.018755129746339e+20
1.716254263996485e+20
3.973548469227125e+20
3.735664959209695e+21
1.645569141944999e+21
3.446728643816393e+20
1.656384536450129e+20
3.276188584926941e+20
6.536513240166469e+20
5.596893472910958e+20
6.370792032878304e+20
1.309444109656109e+20
2.290519511481566e+20
1.164146726678068e+20
1.428755159834268e+21
4.354879508675654e+20
5.86798202298099e+20
2.728269395261978e+20
3.262007875600258e+20
7.784303070923876e+19
9.522608084595874e+20
4.376688189871195e+20
1.251360059362004e+21
3.254436198726742e+20
2.299324048753075e+20
6.196570281293476e+20
1.456002500529813e+20
1.674089312485229e+20
9.790037459968668e+20
2.023371611085482e+20
1.223301507783579e+20
3.049466120686042e+20
2.52207208632282e+20
1.023003914356277e+20
1.272987470672544e+20
1.274174169174357e+21
1.1765091076552e+20
5.588809511579828e+20
4.89304840514736e+20
1.273291463647392e+20
5.030487006775639e+20
2.781175431884513e+20
5.378423854987215e+20
2.244762939267482e+20
5.225526647637987e+20
6.105451201832702e+20
1.224539997681106e+20
1.03349730148805e+20
2.811068074411185e+20
3.595437503512167e+20
2.803924239502268e+20
1.316931344036612e+20
1.038876851242944e+21
1.698870369434835e+20
1.924816525689967e+21
6.752866166265348e+19
1.009991889132896e+21
1.614129512946325e+21
4.439783620650656e+20
1.652460775274782e+20
1.722829519452446e+20
1.211243119781295e+20
2.421585519637116e+20
1.38591523132886e+21
3.00233595058561e+20
1.153765929536979e+20
6.445551786692654e+20
1.214364114323063e+21
5.409847721387192e+20
2.86826378967879e+20
9.832866692424962e+20
1.457742015885885e+20
8.349921407124405e+20
1.158427155151307e+20
7.684942404145014e+19
1.469592112405403e+20
1.202365399015841e+20
1.306437956904839e+20
1.333763547643909e+20
8.338820034042937e+20
3.033016723047071e+20
6.991264212540205e+20
7.222411463414996e+20
3.256597926547879e+20
8.54884540266536e+19
9.467320769670367e+20
1.379640591148026e+21
3.481248734960188e+20
3.246566158377912e+20
2.843385905337195e+21
2.801284004220722e+20
1.477637793139701e+21
1.15003920084533e+20
3.729903729386382e+20
1.553809425437232e+20
1.736903268287979e+20
2.45460816390481e+20
1.594263009090087e+20
6.276193922705386e+20
2.678572173373945e+20
7.278582609767375e+20
2.009247196754142e+20
2.932620228353914e+20
1.925176250710203e+20
9.537385520873184e+19
9.995142645998189e+20
1.728019918022991e+20
1.098931226374023e+21
3.575250118182479e+20
3.831065836016191e+20
1.935253054876444e+20
3.774320480711323e+20
2.736263284600561e+20
4.315084576468301e+20
2.333585182918296e+20
1.528724375512778e+20
2.289855230536529e+20
2.876482858998741e+21
5.661283688583287e+20
7.116126512209052e+20
2.378497330202248e+20
1.07127124336262e+20
1.339652004156696e+20
3.312532633919821e+20
4.94963613446527e+20
1.242464324198041e+20
1.051722243280111e+21
9.101279450956762e+20
3.775575859107453e+20
2.142170939755982e+20
3.920766281594343e+20
1.669940371328514e+21
2.637476826774189e+20
1.027338628997621e+20
7.982450195529109e+20
2.335949572722666e+20
1.955113929233148e+20
6.702572217426688e+20
3.713217892766974e+20
2.892324270688017e+20
1.235517521772822e+20
1.489092698791918e+20
9.125002161993936e+20
2.604195225527921e+20
1.187931362210118e+20
2.603581610078692e+20
7.10355021024962e+20
5.497442734139549e+20
6.228134885181809e+20
4.083458818133102e+20
3.106791314442934e+20
4.421594707655613e+20
3.980709192634645e+20
1.142988815628681e+21
9.509519498178829e+19
2.9899032008643e+21
1.823386454882328e+21
1.618650001072298e+20
1.533239234139217e+20
2.704828159201515e+20
1.575922099607621e+20
1.143891787353969e+20
2.205069338051745e+20
2.698157202253472e+20
3.151787904219899e+20
1.515520947305235e+21
1.512849186826297e+20
5.892217018475778e+20
1.297410491451775e+21
1.393289875718679e+20
2.370053080900929e+20
1.323225124515862e+21
5.302222949292106e+20
1.506483911702962e+21
1.785080525301775e+20
1.582429801069171e+20
8.303230337987641e+20
2.035908506548175e+20
3.336052682973763e+20
2.077144590636286e+20
1.413094455080041e+20
6.155846481662978e+20
1.14445473730739e+20
6.513252148091101e+20
1.039577160985e+20
1.2910469051783e+20
1.606512800076535e+20
2.491154874880921e+20
1.461463115078e+20
1.966102712323932e+20
6.842600388840705e+20
4.220143066823797e+20
4.675637133136049e+20
5.987772143569511e+20
5.888242591804623e+20
7.237599853158303e+20
3.189179040126143e+20
3.865113049199112e+20
1.19510559641652e+21
1.40680067460079e+20
4.136747660723964e+20
1.837085841998836e+20
7.411168582797162e+20
1.635257024698227e+20
1.772774439319985e+20
1.050626742670754e+21
5.502644391709162e+20
8.802009626218458e+20
1.911597897833681e+20
9.216650414410925e+20
1.905375611998515e+21
1.690369825138174e+20
7.702844212663812e+19
1.995606919382743e+21
4.216562705120037e+20
5.574803316738705e+20
1.812631296022214e+20
1.226791797494792e+20
1.231227843127751e+20
5.986944607137982e+20
8.987912589336778e+20
1.518769168536476e+21
1.496838890150995e+20
7.268697208585296e+19
2.202800649739457e+20
2.24874299543817e+20
5.822816548217999e+20
6.940013248780729e+20
3.922173656477897e+20
1.702349400146979e+20
1.744936564123301e+20
3.892979071893467e+20
4.848766761811239e+20
9.278766312271433e+19
7.494654060889542e+20
1.225342764314685e+21
5.626651007448808e+20
2.739275066851365e+20
3.737984313017791e+21
1.374566160267886e+20
1.282096000918901e+20
1.35387887537956e+21
3.764558928518998e+20
3.334318797117226e+20
2.160804583214227e+20
3.802006359420583e+20
1.463771209887027e+20
4.826034842692087e+20
3.851298257342153e+20
2.86054011631785e+20
6.499887716196879e+20
8.412543959942992e+20
1.934046653126262e+21
9.965244373971983e+20
2.325416779094153e+20
9.905217020438669e+19
2.539100196513908e+21
2.340959827308115e+20
6.593877840420101e+20
8.042190444586179e+19
7.555081108889786e+20
1.269786537237391e+21
1.066418614764128e+20
1.952749539428779e+20
1.504134721547335e+20
1.434599143300735e+20
6.434270269626091e+20
1.339425698275421e+21
9.897358239088907e+20
3.286079615608553e+20
9.668215090048297e+19
2.943327536467988e+20
5.432872374482124e+20
1.161545897893261e+20
1.210004629883768e+20
1.813047878987746e+20
4.224883105431604e+20
2.430039902037597e+21
2.114226104068148e+20
1.234324067871569e+20
1.788323117033482e+20
1.516761689002575e+20
9.74623995359249e+19
4.119037255189329e+20
1.875254974740708e+21
4.927343316309786e+20
2.594017090370064e+20
9.064957919962019e+19
1.173379105914177e+20
1.378405478950219e+20
1.371495831221926e+21
7.494068592937984e+20
3.271054481351739e+20
1.295539245806602e+20
1.134148249560153e+21
7.461169797660043e+20
5.580004974308318e+20
1.737327732552859e+21
1.895049421002908e+21
1.906869118224942e+20
3.039439982015608e+21
2.311145997774923e+20
1.446094581349598e+20
3.699076589937031e+20
6.119007036711088e+20
1.472716484646892e+21
1.379748677539083e+21
9.623528122745713e+20
2.617188110452885e+20
1.096152505403935e+21
2.89552182642345e+20
2.062187010373882e+20
2.665072633490902e+20
1.126764597971079e+21
2.294144909181599e+20
1.762022095209638e+20
9.765830611971552e+19
5.499232914991428e+20
9.757949312623654e+19
1.849763474949884e+20
8.948055732634549e+20
2.004749226626305e+20
6.651771613629949e+20
9.805011928729675e+19
3.288398969416649e+20
2.599871769885645e+20
3.127254545249799e+20
3.054814145243544e+20
7.540680849081269e+20
2.268654535290682e+20
7.759150467005012e+20
8.382459914432157e+20
2.311202292770265e+20
1.677816041176878e+20
7.491400210158767e+20
1.038594250366326e+21
5.544325206260475e+19
6.076988452187721e+19
1.750079674897758e+21
7.720914906168636e+19
7.184975291512479e+20
1.683046972144069e+21
8.319555886636859e+20
5.417942941717391e+20
9.292412219142366e+20
1.053515801831712e+20
4.450220712787087e+20
2.640032619562722e+20
9.602687715470056e+19
1.290168703250963e+20
1.170787284328626e+21
2.199569317006819e+20
1.876424784743917e+20
2.799195459893529e+20
9.74130851200052e+20
2.288188898674402e+20
2.233458904202782e+20
9.974572454700175e+19
1.97992876317996e+20
1.865976433608418e+20
1.904626325610511e+21
1.25019925655805e+20
1.29648500172835e+21
5.022847775907712e+20
1.265847013463348e+21
1.684053526660786e+20
2.052447976179693e+20
7.199386810320064e+20
6.373640559642615e+20
9.917489329423254e+20
2.08114040940567e+21
1.633599137085401e+21
5.252503209405936e+20
1.997813120250201e+21
1.581855592116681e+20
1.127408612717793e+20
1.057211005325969e+21
1.515805237031712e+21
2.319601506075311e+20
4.378129341751954e+20
2.758432253766292e+20
1.599689846641069e+20
1.220396686023925e+20
5.67085383779145e+20
2.157753394466684e+20
8.035322455154439e+19
1.739672982058812e+20
2.03530052059848e+20
5.538712595224865e+20
1.404627687780584e+20
2.33620852970124e+20
1.367776983829625e+20
2.38460533719687e+20
6.332556472041928e+20
1.914975597554209e+21
8.273101256480533e+20
5.601003007570933e+20
1.494924860309362e+20
1.316137584602288e+20
3.594255308609982e+20
2.741307316183216e+20
1.229955576233019e+20
1.49408043537923e+20
3.668417772523753e+21
3.666391715641389e+20
2.863636341061667e+20
3.47987513707384e+20
1.132439133501566e+21
3.470986157309318e+20
1.740365973451474e+21
1.425320602168445e+21
5.591061311393513e+20
4.84561424207208e+20
4.054894737496505e+20
2.649996833738279e+20
1.943156872222479e+20
1.534061141071212e+20
9.707148708826914e+20
7.08731473359295e+20
8.296306053560559e+19
2.081535600272972e+20
4.785919029011284e+20
1.771671057411279e+20
1.461812144049121e+20
1.516159332552414e+20
3.217360314794414e+20
1.428237808827074e+20
7.181271080818967e+19
6.836267201864715e+20
2.061139923460518e+20
2.971227336159548e+20
2.112462944814032e+21
3.85840268575433e+20
6.700489302599029e+20
1.950835509587146e+20
4.071062660158765e+20
1.662819054417735e+20
1.425952232016183e+20
5.787553363135688e+20
1.34270319290424e+20
8.630135375939397e+19
1.453110063669134e+21
1.428699427788879e+20
5.113522124905282e+20
4.501646191032124e+20
2.018254396008883e+20
2.534479503296226e+20
1.109844574171048e+20
7.773224215840545e+20
9.283956710841977e+20
1.017847855732891e+21
4.893200401634783e+20
6.62243066205763e+19
7.511655149482866e+20
6.191830242685669e+20
1.026421020573544e+20
7.414489987522348e+20
1.802047836897893e+20
2.112164018388766e+21
2.914391908862132e+20
1.959336053883808e+20
1.362485254267465e+20
2.670944201505086e+20
9.622278373849117e+19
1.9185447002589e+20
7.935590241406319e+20
4.674038355268332e+20
1.071406351351441e+20
4.101157964668668e+20
1.01067531037635e+20
1.881480075325641e+20
3.506266230890231e+20
2.025111126441554e+20
1.284172160347119e+21
7.209655017470469e+20
2.057345640774458e+20
1.331686262315785e+20
1.518591276351194e+20
1.14967891287514e+20
1.59347375325539e+21
4.090371843561116e+20
2.081878999744559e+20
1.84227455171952e+21
1.886051228947422e+20
1.157476332679979e+21
1.613589080991041e+20
8.105330911361913e+20
6.377502396323086e+20
2.271795796030773e+20
2.375738875430484e+20
3.269433185485885e+20
1.207088549125046e+20
1.182262456179166e+20
1.709656490542388e+20
1.884598818067595e+20
2.332189067033811e+20
1.983407793892103e+20
2.532971923320963e+21
1.309286483669151e+20
7.922394694498124e+19
1.114314396801213e+20
2.011477604469597e+21
2.24720614206533e+20
1.426587239563643e+21
1.316253552292693e+21
1.156276686329238e+20
2.227153864724463e+20
4.296017461545921e+20
2.546763071279879e+20
2.742765356562577e+20
1.92548024368505e+20
9.49448873442248e+19
1.779698723747067e+20
3.160018232538919e+20
1.352093198127307e+20
1.928177899861845e+21
2.097011094492524e+20
1.666148340442268e+21
1.693060725915527e+20
4.784624244118415e+20
7.439721404434691e+19
1.90743319407827e+21
5.565278203526817e+20
1.968545915121781e+20
3.357365968210294e+20
1.134614372121586e+20
3.691521801562117e+20
1.406406609633395e+20
1.256740735016805e+20
2.498934843237204e+20
1.217266684282903e+20
4.666855113862676e+20
9.257261624050739e+19
9.361294775442997e+19
4.129541901320171e+20
8.216141980193364e+19
1.146751573117349e+20
1.59545646299134e+20
5.869777833332404e+20
7.480028621099657e+19
2.15305839185515e+20
1.333726392946983e+21
8.910822222715263e+19
8.0314493594749e+20
7.387704828738562e+19
1.59116678434627e+20
5.768131589742652e+20
2.679464449050117e+21
1.446049545353324e+20
1.176745546635637e+20
4.984921837545718e+20
1.680777157931874e+20
3.189494292100059e+20
2.638743464169387e+20
5.639238568407309e+20
1.043012281600777e+21
2.485986994308514e+20
9.091168869793315e+20
3.674351827982767e+20
1.640576901758058e+20
1.682556079784686e+20
6.929587415643366e+20
1.249777044092984e+20
4.444636249249148e+21
1.95216407147722e+20
1.690516192126063e+20
7.295673770353246e+20
7.473160631667917e+19
1.246663930850564e+20
1.466191894686739e+20
6.707075817054059e+20
1.364703277083945e+20
1.385634882252056e+21
5.842159508617555e+20
1.735446916758478e+21
1.317932269053795e+21
1.068695184375764e+21
8.505948616214656e+19
3.132354871827796e+20
2.921327452288283e+20
4.618441417868444e+19
7.03923880757077e+20
8.637453725333874e+19
1.178745144870189e+21
2.834909004938577e+20
3.331267608369682e+20
1.136269444984645e+20
1.360434990537104e+21
1.166443562488027e+20
1.266417844716118e+20
3.585773904611737e+21
3.337392503862906e+20
1.680191689980316e+20
1.143644089374464e+20
1.32009512277484e+20
5.303438921191496e+20
5.630642322618565e+20
3.721504516081336e+20
9.594378574157557e+20
2.907794135408034e+20
8.366258214772691e+20
1.742397659833371e+20
1.744603297750876e+21
9.455273640667151e+20
1.208902373874969e+21
1.545286363142433e+20
2.275128459755027e+20
7.465622731791605e+20
4.275469788246044e+20
2.354454863591531e+21
9.539975090658922e+19
7.069345371079741e+20
1.874060394939548e+20
1.137327790897077e+20
2.14209325266241e+21
6.426073718304276e+19
2.444767798719005e+20
3.885649463499922e+20
2.194525285424164e+20
2.369895454913971e+20
2.668502124607144e+21
1.127616904200559e+20
1.439958426857306e+20
6.912721435038864e+20
1.306183503525892e+21
1.481965752381604e+20
3.747152515959211e+20
2.954237506565293e+20
4.621971114076395e+20
2.894080674542691e+20
2.799429647074152e+21
3.768398247201331e+20
1.552784856522005e+20
2.787334104374942e+20
1.775364009105723e+20
8.308651546039089e+20
1.521180846136932e+20
4.984859913050841e+20
7.760208812917444e+19
1.943832412166585e+20
1.601862833461275e+20
6.849299493286419e+20
4.994931087717549e+20
7.277265306876369e+20
1.367968386813788e+20
1.261796025598529e+20
3.969146200591371e+20
8.497279186931968e+19
9.590803841953332e+20
7.91411933018283e+19
8.236182998535163e+19
1.807773037924188e+20
9.16246085189459e+19
6.179614228696426e+19
6.872076448401845e+20
1.20777534806822e+20
2.201432681352643e+20
2.829786160362443e+20
2.832809201612316e+20
1.304974287025943e+20
2.480357494774301e+20
3.250033930090987e+20
2.151572203978118e+20
2.054947473972884e+20
3.222077835404085e+20
2.777561293183548e+20
1.328002317820596e+21
2.459427015506096e+20
2.536241536650434e+20
1.273574064524009e+21
1.772515482341411e+20
1.409356467389323e+20
2.058691091163135e+20
2.38170614493675e+21
2.171984769289174e+20
1.544600127149212e+21
1.195412967091088e+20
4.943263540992541e+20
2.191448200978763e+21
8.6022130582497e+19
3.332393508276525e+20
1.028194312926821e+21
1.89983787330671e+20
8.311134155333677e+20
2.057401935769801e+20
6.994653171259802e+19
7.547807795491583e+19
1.117219218560867e+20
2.085312994460429e+20
1.069030702548003e+20
2.930694939513213e+20
2.061123034961915e+20
1.392648112771778e+20
2.073695959221627e+21
5.745444706619773e+20
9.230904307231553e+20
6.191773947690326e+19
1.021450172484834e+20
1.726556248144095e+20
7.14597411873945e+19
6.474442378302236e+20
6.42247083860238e+20
1.419906149516438e+20
2.858828748459449e+20
1.393548832697253e+20
2.679360303308734e+20
5.47961973861423e+20
1.681272553890885e+20
1.37002878364331e+20
2.239426173709048e+20
1.094723738422152e+20
5.202231778565413e+20
1.603529165323402e+20
1.006702009605102e+21
4.480192168307238e+20
1.813137950980293e+20
3.234946871339296e+20
2.261392480891547e+20
2.704918231194062e+20
1.97255411879014e+20
1.897839400972064e+20
1.316075660107412e+20
1.109033926238121e+20
1.072397143269463e+21
1.892097311447166e+20
1.024962980194183e+20
4.319909057569122e+20
1.327435990167454e+20
1.002810899527054e+20
2.299098868771707e+20
2.821814789021997e+20
3.336829553909485e+20
2.646461508030793e+20
1.370029909543217e+21
1.010714716873089e+20
6.134037800467437e+20
2.778912373071759e+20
4.742791433079677e+21
1.12713164134071e+21
1.035186714298267e+21
3.240210453403785e+20
4.891190670301069e+20
1.096212178098998e+21
6.580547185523084e+19
2.670364363053062e+20
1.589691855468306e+20
9.026857467114464e+20
2.638523913687552e+20
2.06356060826023e+20
6.631201422331934e+20
2.417734941955714e+20
2.672103878409134e+20
9.604038795358267e+19
3.803436252302273e+20
4.217806824517099e+20
1.68245474879307e+20
9.742186713927857e+20
1.76815824970193e+20
7.541908079979727e+20
2.523637087193331e+20
1.275374378475051e+20
2.01126255758739e+20
3.343781985834238e+20
5.855422609520161e+20
9.783507240508981e+19
1.442134791377232e+21
2.107797215600076e+20
2.072308850536397e+20
6.779448663065902e+20
8.654691252907635e+20
2.115507378162135e+21
1.032418689377295e+21
4.933355621812326e+20
9.423151716324931e+20
2.413670443292012e+20
4.367320702646265e+20
2.264364856645612e+20
4.021860834229742e+20
1.117910521103669e+21
1.072958967322977e+21
1.796148121386038e+20
2.409763570615268e+20
9.801870667989584e+20
2.845588165554979e+20
2.915666427556678e+21
6.054070759583939e+20
6.801257344261444e+20
3.527039084171478e+20
6.207581582382397e+20
1.087675605005317e+20
1.727535781063049e+20
1.520178795219842e+20
2.573187942093475e+20
1.75499310209122e+21
9.705594966955472e+19
3.696340653163403e+20
6.361204995171539e+20
2.481601614171362e+20
9.06709712978502e+19
3.973334548244825e+20
2.786467161446673e+20
2.150254901087112e+20
2.455801617806063e+20
1.749119282277222e+20
1.2551273204503e+21
4.283283533599531e+20
1.640156941092806e+21
3.078829590256497e+20
2.044866166207015e+21
1.103787232672235e+20
5.451764974918943e+20
6.850200213211893e+19
2.361271061627556e+20
4.737088750051519e+20
1.817562737614185e+20
2.449507837326813e+20
7.094329090012579e+20
2.368994734988497e+20
1.939599028516857e+20
5.741335171959798e+20
1.364928457065313e+20
1.818212944810386e+21
1.383849204999803e+20
3.81412104241821e+20
1.017966638173063e+21
1.423933493483214e+21
2.373206726539995e+21
9.994050523088552e+19
1.639636775335845e+20
1.244738642009863e+20
1.085575801679055e+20
2.948405345047848e+20
8.479489968403854e+19
3.079640238189424e+20
2.946153545234163e+20
7.200518339726441e+20
2.607595443246586e+20
1.993592684449402e+21
3.664162433825841e+20
1.356202732787283e+20
1.062010716628839e+20
2.055589236919784e+20
3.921582559026804e+20
1.691994498703747e+21
6.815257909603032e+20
2.131542444635387e+20
1.305390869991475e+20
9.29380833502685e+20
1.538902510670635e+20
2.554788485815853e+21
3.150391788335415e+20
2.068131761882011e+20
1.248319003713623e+20
4.943049620010241e+20
9.486551140079239e+20
7.25901446938645e+19
2.831930999684978e+20
8.800033671881949e+20
1.719403406035924e+21
1.086853698073322e+20
1.034904676371603e+20
8.624370768416363e+20
8.443798941356943e+19
1.487561474918612e+20
7.123793890574651e+19
6.155880258660184e+20
1.144049413340927e+20
4.824255920839275e+20
7.430331399211623e+20
1.09620429679965e+20
1.107152547493787e+21
3.574299858661104e+21
4.557541491907326e+20
1.507895227236189e+20
9.185834533960643e+20
9.092880237651716e+19
1.355482156846903e+20
2.681994909090746e+20
2.255751722358266e+20
1.827819685765521e+20
9.469268576509205e+19
1.675277136886948e+21
8.369140518534209e+20
2.287299437747996e+20
4.068033989409358e+20
2.530302414641839e+20
7.444270040058335e+20
8.193252435087254e+20
1.411333547625739e+21
2.003009711270233e+20
5.04378388467545e+20
2.201419170553761e+21
5.014516116597076e+20
1.379281992027696e+21
3.304685111569128e+20
9.306801219951814e+20
1.575347890655131e+20
2.279396746301868e+21
2.041723779567017e+20
3.896705800585116e+20
5.5751973817061e+20
1.785041118805036e+20
5.074228218156475e+20
9.515430472689752e+19
1.444450767485608e+20
1.506861088171755e+21
2.029676650563801e+20
2.690281532405108e+20
1.677433235208552e+20
4.537573657059472e+20
1.178715871472611e+20
7.739661139617566e+19
7.653642386734789e+19
3.074526400812545e+21
3.166188164028417e+20
7.841701448174713e+20
1.531088765317148e+20
8.224192164527289e+19
2.397074678665152e+20
3.654423399631652e+20
3.971634439385493e+20
4.190447456780823e+20
1.066929210371881e+21
9.7100422715875e+19
1.157667172714189e+20
1.905291732455455e+21
1.168413887325001e+20
1.938957265569956e+21
1.265286315309741e+20
5.297162029210848e+20
3.717186689938594e+20
7.248509823255608e+20
1.071451387347715e+20
7.618300388658999e+20
1.440239901834016e+20
1.051815692972379e+20
2.228058525299611e+21
1.65434440581893e+21
7.137496092440925e+20
2.492472177771927e+21
3.320312602276103e+20
1.601480027492948e+20
2.109260885478972e+20
1.579232245333738e+21
1.668668104433782e+20
1.676819619759323e+20
3.894870583736963e+20
1.085108553217716e+20
9.788798970071142e+19
7.47059920937985e+20
1.67272697359795e+20
3.632006732486415e+20
1.238280480144214e+21
5.871872007159132e+20
1.935478234857813e+20
1.917687890429792e+21
4.691422249829983e+20
3.894949396730442e+20
2.702959165356156e+20
1.217525641261477e+20
4.811285553912448e+20
2.246032391412447e+21
5.443073027638118e+20
5.526755538214196e+20
7.748769669863923e+20
3.241623457786872e+20
1.792685979172497e+20
5.107408488411127e+20
1.216669957332276e+20
1.084628919857401e+21
2.251027446349154e+21
2.236510092950325e+20
1.593947757116171e+20
3.920023187655827e+20
3.384007011806004e+21
3.532449033223856e+20
2.612583179833898e+20
3.679744888536543e+20
7.14569264376274e+19
2.545530210881886e+20
1.77760454992034e+20
1.863837223785417e+20
2.928758391673444e+20
1.264171111452013e+21
3.1298215970374e+20
1.307845331788392e+20
1.970775196937329e+20
6.459197693563586e+20
1.117478175539441e+20
2.741374870177626e+20
4.370856028353751e+20
2.531569052037037e+20
3.204586980351284e+20
2.800507133285001e+20
6.466335898972969e+20
1.982653440954519e+20
1.471995908706512e+20
9.92309631095933e+20
1.688399500301199e+20
1.742375141835234e+20
3.674779669947367e+20
6.514777742464873e+20
2.558190955334331e+20
5.396511436990642e+20
2.052121465206709e+20
2.984479178063086e+20
4.261880176370453e+20
3.511031039295989e+21
3.145921965705249e+20
1.530311894381426e+20
4.190880928244957e+20
2.500916427073247e+20
5.924924410769556e+20
3.719815666221072e+20
5.876645822764144e+20
3.489839351249397e+20
8.746902455278046e+20
1.541570893449852e+20
9.533816418168493e+20
2.744122065950322e+20
3.223462692289501e+20
7.932190023687655e+19
1.550837049683167e+20
1.946151765974681e+20
2.138950866022412e+20
1.598586464732363e+20
2.316130356662515e+21
7.525312315352867e+20
1.249145414245245e+21
3.798949541173506e+20
1.593660652639926e+20
5.624309135642576e+20
9.056423598668152e+20
4.068630716359985e+20
1.743568595736488e+20
1.508548249182158e+20
1.342547818717095e+21
8.28835720021825e+20
1.663449558365566e+20
1.221950427895368e+20
1.498460186016848e+20
3.674002799011645e+20
1.142416858476005e+20
9.069011159626652e+19
9.656224256040423e+19
2.551852138858807e+20
2.532914502425714e+20
1.470672976315972e+20
6.943424725498462e+19
5.64001543934303e+20
3.193874042737677e+20
3.395193953280393e+21
1.625765688483544e+20
5.198831560846748e+20
5.820069352445303e+20
3.065741003839452e+20
1.185505047910873e+20
1.349812687865997e+21
3.430110361191396e+20
3.558659983055153e+20
1.938045286645414e+20
2.698669486711085e+20
2.345071613767905e+21
6.208020683346065e+20
3.294687120396365e+20
1.051264002018026e+20
8.962016891479397e+20
1.792928047652468e+20
1.750414067170091e+20
1.193780412226166e+20
6.947117677192906e+20
1.877737584035296e+21
1.428586837798195e+20
3.191802386909086e+20
1.132575367390294e+21
6.277342340610366e+19
9.97445986470949e+19
1.327531691659535e+20
3.716460484498681e+20
1.698656448452535e+20
1.251951156813097e+21
1.175788531714821e+20
1.451859188872632e+20
1.45487660062297e+20
1.659047289729812e+20
1.876931439701996e+20
9.392144432890485e+19
6.312256496721556e+20
3.609761202127019e+21
9.425133300160974e+19
1.461474374077068e+20
1.461688295059368e+20
6.34105701633859e+20
1.095500609357873e+20
1.566734756367785e+20
1.998629960632616e+20
1.482314781352725e+20
1.21385520756517e+20
7.976449149025638e+20
1.543203448314774e+20
1.764563251299382e+21
1.066733866738044e+21
6.613063174832699e+20
9.08190271356e+19
3.716950250958157e+20
1.736160174349463e+20
6.766219339160502e+20
1.864394544239304e+20
3.42851158332368e+20
2.355388234614304e+20
1.581371455156739e+20
2.154128559716604e+21
1.72366268538351e+20
1.175771643216218e+20
3.948542232296151e+20
7.617242042746567e+20
1.806968019490796e+21
1.244174566156535e+21
1.810649712186171e+20
1.528217720554699e+20
1.767921810721493e+20
5.484387924719708e+20
1.426278180039214e+21
7.864748619267781e+19
1.045341768508034e+20
4.892553009188349e+20
1.061003036212215e+20
1.345628280862217e+21
4.235652338040554e+20
3.05913760088582e+20
1.143880528354901e+20
9.058089930530279e+19
3.892708855915825e+20
2.02628206234467e+20
1.460855129128305e+20
1.970255031180368e+21
1.217210389287561e+20
4.336172681723464e+20
5.297100104715972e+20
6.972788195068918e+20
2.930323392543955e+20
2.254243016483096e+20
1.76694227780254e+20
3.601416032017501e+20
3.844092497938361e+20
1.196152683329883e+21
1.805830860584885e+20
1.451382933212038e+21
3.238189463071002e+20
1.22927947333896e+21
7.772188387926249e+20
2.47964817783299e+20
1.576462531562905e+20
1.38299464697051e+21
1.883045076196152e+20
4.88274642099975e+20
3.330107931465634e+20
2.95647804737991e+20
1.692891840929501e+20
5.415420925926063e+20
6.951519945828661e+20
3.654659838612089e+20
1.007796384314553e+21
1.506330226365678e+20
1.791002758811767e+20
6.245901585711786e+20
1.511092782971623e+20
1.484909980637997e+21
4.094357529231339e+20
5.97082734997153e+20
4.35605044457877e+20
3.344327484339103e+21
1.075799612787941e+21
8.580877255015032e+19
3.154816574969306e+20
6.086142018430351e+20
1.492233959532009e+20
5.09866024613496e+20
4.454820013906539e+20
1.714681381826626e+21
1.02051004606262e+20
1.051749264877876e+21
2.245460997209724e+20
2.599961841878193e+20
4.505187146239144e+20
1.706909294769692e+20
1.384642964434127e+20
6.315611678443947e+20
1.65364184427706e+21
6.649671810303687e+20
6.926873996867876e+19
2.591765290556378e+20
1.743082206976732e+21
1.41545884488441e+20
1.077655095834418e+20
1.446549444911962e+21
9.941009378477196e+20
2.102803849513229e+20
2.079919933906653e+20
5.448736304169537e+20
2.973152625000249e+20
2.404359251062424e+20
3.919646011187035e+20
2.084739348457893e+21
6.054639339036895e+20
1.071856711314178e+20
1.730508156817113e+20
1.328224120102244e+20
9.409213075478219e+20
2.6036322755745e+20
4.073111797989219e+20
7.965477254433457e+20
3.200336708202953e+20
6.528249134850245e+19
1.183478428078556e+20
2.856250437672779e+20
7.566767949922813e+20
8.240551490173712e+20
3.014807543853705e+21
2.642492710859173e+20
4.664541389554115e+20
3.819277663991549e+20
8.000914954001328e+20
2.399461586467658e+20
1.848429283560275e+20
2.689955021432124e+20
9.058990650455753e+19
2.1936921194931e+20
1.36051492943049e+20
4.610717744507503e+20
1.61836064479624e+21
1.505521830232565e+21
1.497483467847662e+21
3.043594552671858e+20
3.712452280830321e+20
1.720498906645282e+20
1.669439345869969e+20
1.693375977889443e+20
9.792064079800985e+19
1.802092872894167e+20
9.9615120157808e+19
6.771770025701236e+20
2.537001519087553e+20
2.520022948492366e+20
1.342714451903308e+20
1.282996720844375e+20
5.746818304506121e+19
2.528238077162644e+21
2.803603358028818e+20
8.222525832665162e+20
6.446812794588318e+20
2.766662582085312e+20
3.085517435703143e+20
8.608968457690756e+19
3.793866103094111e+20
9.625543483578961e+19
1.742330105838961e+20
8.420042453322564e+19
7.356472365322747e+20
2.112111101093144e+21
3.859674952649062e+20
3.681095968424754e+20
2.727312380341162e+20
3.285038158194724e+20
8.015394026803325e+19
1.228007769394182e+20
1.666782222089821e+20
1.594168433497912e+21
5.556282263271144e+20
1.224833857556792e+21
6.372053040773967e+20
1.689739321190342e+20
1.174707667804252e+21
1.223177658793827e+20
7.114235000365557e+20
1.190312640513091e+20
1.834485013214029e+20
1.38154673969031e+20
3.907426619498072e+21
7.137304689456762e+20
2.82827182498774e+20
1.59180854729317e+20
3.937975661670433e+20
3.714884224629101e+20
4.903429202288449e+20
8.293378713802768e+19
1.475255388936822e+20
4.120057320504929e+21
1.048145259276072e+20
1.607267153014119e+21
8.326930531026679e+19
2.02141817474711e+20
4.400061871937248e+20
2.579414168578315e+20
1.532310366716072e+20
2.375468659452842e+20
5.971970138376975e+20
2.412302474905198e+20
3.437946624543021e+20
1.794144019551858e+20
8.297263068481375e+19
1.314127853268574e+20
3.271009445355465e+20
1.069505832308691e+21
8.735637826710085e+20
9.227447794517546e+20
7.520538499747854e+20
1.879329606503571e+20
5.637166912578718e+20
1.93693064573764e+20
2.83620941933098e+20
3.80639736905727e+20
2.21493785073522e+20
5.252356842418046e+20
8.948089509631754e+19
9.66239418752992e+20
3.18233356869254e+20
6.485521233385567e+20
1.695244971734802e+20
7.258068713464702e+20
1.238183089802272e+21
7.631912518532727e+20
5.65135888090447e+20
1.810717266180582e+20
1.966519295289464e+20
2.099557317131849e+21
1.128241778648857e+20
4.824143330848591e+20
7.22188229045878e+20
9.700612859867693e+20
1.159825522835606e+21
8.400733269920213e+20
4.77392819500341e+20
9.811316968207994e+19
2.060036541551812e+20
9.152136349748843e+20
4.09542713414284e+20
2.949418654964006e+20
1.291947625103774e+20
2.181138335531805e+21
1.008130776586886e+20
9.821562657360262e+19
1.754613673822614e+20
4.646712764529262e+20
5.038244457133784e+20
2.265220540574812e+20
2.349364670112696e+21
7.488607978389798e+20
7.283896857327672e+19
5.474564448032507e+20
1.716445666980649e+20
9.010802134442888e+20
1.115856879673588e+20
5.04171222884686e+20
1.891782059473251e+20
9.80883998841294e+19
1.083536796947763e+21
1.939553992520583e+20
1.96869228210967e+20
8.437707822860924e+20
7.283215687884032e+20
1.467317794593581e+20
4.290134634532669e+20
9.059001909454821e+20
3.909282102544548e+20
8.509354463432855e+20
1.504135847447242e+21
9.617099234277641e+19
1.457860235376103e+20
1.449888864035657e+20
1.536459307872787e+20
5.450886772991606e+20
6.228027924690659e+19
1.455864014841271e+21
6.638666138714301e+20
2.330759174152121e+20
1.068929371556387e+20
1.158359601156897e+20
9.49899233404985e+19
3.551673774133194e+20
3.633357812374627e+20
9.370414564688423e+20
1.275194234489956e+20
2.130956976683829e+20
3.57295328237252e+20
2.700849228930733e+21
2.836412081314212e+20
4.776883682258872e+20
1.663798587336688e+20
6.457486325705186e+20
9.645573242921691e+20
3.184439001518336e+20
4.357435301464187e+20
6.107263900682719e+20
7.824751025077197e+20
1.290574027217426e+21
7.772650006888055e+19
1.108585818075198e+21
1.337287614352327e+20
9.026469031646604e+20
1.277547365295257e+20
1.275355238176634e+21
6.93185047445612e+20
2.139356189988875e+20
1.957011070576178e+20
7.368789710303606e+19
3.343804503832375e+20
1.24826270871828e+20
4.979990395953747e+20
7.352351571663703e+19
1.069616170499561e+20
1.311960495947902e+20
1.13444548713556e+20
1.411202943236545e+20
1.07519725633778e+21
8.046840411201439e+20
4.745037603393828e+20
1.668297120414477e+21
2.324071328705476e+20
3.632017991485484e+20
9.035099054432552e+20
3.244540664445502e+21
6.772074018676083e+20
1.501260299085166e+21
7.570190685639614e+20
2.131546948235015e+21
3.536316499403861e+20
1.221894132900026e+20
1.036863742209509e+20
1.382833643283831e+21
1.255370514830178e+21
2.909803866741749e+20
2.292940196281277e+20
9.489782472811877e+20
3.575869363131242e+20
1.643205878040536e+20
1.278391790225389e+20
2.0556905679114e+20
1.049796954439411e+21
1.803038628815915e+20
1.21914693712733e+20
2.188276540941187e+20
3.654265773644694e+20
1.866697009548797e+20
1.367518026851051e+20
1.345912007638741e+20
1.805830860584885e+20
1.946286873963502e+20
2.024874687461117e+20
1.0841515382969e+21
7.843300226042429e+19
2.556243148495494e+20
1.806832911501975e+20
1.162041293852272e+21
4.04455897635169e+20
2.643506583725285e+21
1.66681825088684e+21
5.342496388959867e+20
5.103411543741836e+20
4.001042944952222e+20
1.785339482280349e+20
2.906307947531002e+20
1.462971820953169e+20
2.143482613147453e+21
2.083353928622523e+20
3.66180930302054e+20
1.594702110053756e+20
1.80178887991932e+20
1.276353911394004e+20
1.141347253564505e+21
1.383959543190674e+21
2.754317089606782e+20
7.884294241650569e+20
2.996627638057917e+20
1.44937095007851e+20
1.046923094927195e+21
1.17443745182661e+20
2.763070961382484e+20
1.033087473921959e+21
6.77352642955591e+19
5.668962325947954e+20
1.199216256976402e+21
1.02963546480758e+20
4.556471886995826e+20
1.745167373604204e+20
1.335576246493926e+20
1.57834728800696e+21
2.592170614522842e+20
2.580675176473978e+20
3.972293090830996e+20
4.842292837346894e+20
2.218777169417554e+20
1.58715858067791e+20
1.127453648714067e+20
2.191496614674757e+20
4.757647682350466e+20
2.430660272886267e+20
7.3226841091184e+20
9.802422358943937e+19
2.155895659620393e+20
1.0052372138263e+21
4.540883802785589e+20
1.379857889830046e+20
5.403508904911669e+20
1.62171244881891e+20
6.308079408067169e+20
1.494271838363394e+20
3.164983451128095e+20
4.558673021313703e+20
1.211344450772911e+20
4.773888788506671e+20
1.834608862203782e+20
5.88841147679065e+20
4.481135672429172e+21
1.86910643534944e+20
2.143615469336461e+21
2.58838759083585e+20
3.769828140083021e+20
1.684441962128647e+20
5.904478068461294e+20
6.752286327813324e+20
9.000747848274784e+20
1.267887144094547e+20
1.512916740820708e+20
3.515487351127272e+20
9.208938000049053e+20
5.690399460174238e+20
1.980919555097981e+20
4.061317996465042e+20
2.549352641065617e+20
2.210817057076176e+20
1.270487972879354e+20
1.759782117344975e+21
6.452757546096447e+19
1.228857823823848e+20
9.427216214988633e+20
1.637182313538928e+20
7.966282272866849e+20
4.387879634945211e+20
1.450260411004916e+20
1.633872167812811e+20
1.239756534922084e+20
2.816123364992908e+20
8.527864257901347e+20
1.339032759207933e+20
1.118930023469315e+21
3.516556956038773e+20
5.704225511030265e+20
2.380400101044813e+20
2.626910256148471e+20
2.321928741182755e+21
3.538027867262262e+20
4.991350726013789e+20
4.08290712717875e+20
3.046468975134027e+21
5.259917260292494e+20
7.5741538533117e+20
1.330001916055148e+21
4.902128787896045e+20
7.78255792606827e+20
4.303392105935741e+20
7.781150551184717e+20
6.027268712301551e+20
2.976192554748724e+20
8.693106957729105e+20
7.471263490324887e+20
5.199597172783401e+20
2.087744938259209e+20
1.122227221346503e+21
1.055970263628629e+20
2.662595653695848e+20
1.048347921259304e+20
2.598419359005818e+20
1.061025554210352e+20
7.775656159639325e+20
2.05831504059425e+21
1.256222821059658e+20
5.246761119881038e+20
2.757784861319857e+20
1.84220868657497e+20
1.826660008861473e+20
1.463444698914043e+20
2.167210953684162e+20
4.476532993609999e+20
4.715482730839209e+20
8.689470301030004e+19
2.578834330126291e+20
7.306065826493403e+20
2.807127424737235e+20
9.063494250083123e+20
4.010258435689729e+20
1.71573184643971e+21
1.286869816523914e+20
8.572489300709055e+20
2.073896369405045e+20
3.26775559462469e+20
3.769760586088611e+20
9.467106848688067e+20
1.295392878818713e+20
1.392254047804384e+20
3.214894593998429e+20
5.217251283322693e+20
5.244239104089711e+20
1.016594166186622e+21
1.297443142549073e+21
5.273636350657372e+20
4.551011272447639e+20
2.383440030793288e+20
4.000277333015569e+20
2.908706114332577e+20
1.41360111003812e+20
1.216253374366745e+20
1.270183979904506e+20
1.216793806322029e+20
1.329518904995113e+20
6.047095809661049e+20
7.962589321172405e+20
5.856751171410235e+20
5.998974847642595e+20
1.362789247242312e+20
5.962619539650647e+20
2.259208235072272e+20
1.923830800321526e+20
1.635217618201488e+21
1.541030461494568e+20
1.110171085144033e+20
1.761847580724078e+21
1.308568159528585e+21
1.604103374275892e+20
8.488271987677227e+19
2.107397521133147e+20
5.454669796678597e+20
4.182143944967858e+20
3.578549004909528e+20
1.474028158038363e+20
1.015944521940373e+20
1.754546119828203e+21
7.249556910168972e+19
3.502398764710227e+20
3.352738519593171e+20
8.120406711114536e+20
1.95517022422849e+20
3.443981448043697e+20
1.848558762049562e+20
1.568660045208486e+20
2.995670623137101e+20
2.355286903622688e+20
1.306448090004e+21
1.286162751382417e+21
6.807517347743489e+20
1.150331934821109e+20
3.551099565180705e+20
1.681013596912311e+20
1.164061158285148e+21
5.403345649425176e+20
3.392379203513286e+21
5.246654159389888e+20
1.268742828023748e+20
2.906589422507713e+20
8.621128176684656e+19
4.192963843072616e+20
6.569164337464906e+20
1.181719772424068e+21
2.85928473792172e+20
7.879723088028788e+19
1.147963041417112e+21
1.706654841390745e+21
1.854059908994395e+21
9.931788258240155e+19
1.577329474491174e+20
1.075928528327274e+21
1.080552599244677e+21
4.285625405405764e+20
1.63344432584821e+20
4.339927557912784e+20
1.017453227815542e+21
3.367161297399825e+20
4.478773534424616e+20
8.92711962386681e+20
7.212379695245028e+20
1.976768925091406e+21
5.621246687895964e+20
1.639276487365655e+20
2.356733685002981e+20
1.017744835891415e+21
9.040064273021728e+20
2.066532984014294e+20
4.406051659441651e+20
3.623213454213975e+20
7.544970527726339e+20
8.163112094581077e+19
1.094379776000611e+21
3.206202646717604e+20
4.631873403757076e+20
4.275075723278649e+20
3.750383848691849e+20
5.266644512235879e+20
1.81330683596632e+20
8.837070149317537e+20
6.713403374530514e+19
6.582793355837236e+20
5.061471772211948e+20
9.395409542620329e+19
1.668363548508981e+21
1.417553018711137e+21
3.430949156621994e+20
9.29295265109765e+19
2.515508089865927e+20
2.791916516995792e+20
1.707096194154228e+21
4.054568226523521e+20
2.984208962085443e+20
3.412861574618567e+20
1.004640486875673e+20
2.266763023447186e+20
1.557518139730371e+21
1.025908736115931e+20
1.117793427513357e+20
1.256554961532176e+20
6.819800915727142e+19
4.725356873022219e+20
1.52713685664413e+20
1.212226593349922e+21
3.566546911902585e+20
2.83550010238967e+20
1.989161142416069e+20
8.830883329329437e+19
5.94378323420917e+20
1.24371970259417e+20
1.980981479592857e+20
1.829108841158856e+20
1.502186914708497e+20
1.98918591221402e+21
3.670929092265965e+20
8.873723820784799e+19
8.658541830589037e+20
3.962090185875188e+21
1.109945905162664e+20
1.453311599752459e+20
2.278731339456924e+20
2.577308735752519e+20
1.443234795586218e+20
1.768569203167928e+20
1.093327622537667e+20
2.249041358913484e+20
7.512713495395298e+20
5.384453048988357e+20
2.49888980724093e+20
8.725780573025678e+20
9.428567294876844e+20
9.250449929614341e+19
5.49922165599236e+20
5.836800225060984e+20
6.595121959817162e+20
1.696393389639782e+20
6.779640066050066e+20
3.806048340086148e+20
1.605161720188324e+20
1.98965653837508e+20
5.834666644737517e+20
1.936300141789808e+20
1.850213834912621e+20
1.73080877209224e+21
1.802813448834546e+20
5.298462443603252e+20
5.32315342856031e+20
2.713756545462777e+20
3.695135940263081e+20
1.286329384568629e+20
5.85413908362636e+20
4.852617339492641e+20
2.084671231513529e+20
1.424550486632164e+20
1.547758839337859e+21
8.975674057349399e+19
1.571165172501211e+20
2.487872876652475e+20
2.163563037985992e+20
1.10840342229029e+20
2.030324043010235e+20
2.347805298741719e+20
1.664237688300356e+21
2.073772520415292e+20
5.172800755000546e+20
4.16575084232423e+20
5.097737008211349e+20
2.636188797280761e+21
1.83913835752901e+21
7.368710897310127e+20
3.395579011048533e+20
1.54516251415268e+20
9.362871035312577e+19
1.859789613620317e+20
1.159750087541847e+21
1.217165353291287e+21
1.958086304987213e+20
4.00023792651883e+20
9.997878582771817e+19
1.027597585976194e+20
2.452491472079946e+20
7.185943565432363e+19
2.632571280880076e+21
1.997785535702484e+20
1.262178831566855e+20
4.003959025710945e+20
6.664516800575407e+20
6.338017086590115e+20
1.375393696699415e+21
2.295113183101484e+20
1.96928788316039e+21
1.042539403639903e+21
1.863369975324077e+20
8.044104474427811e+19
7.181563814794746e+20
1.324482754711805e+21
1.151086287758693e+20
2.676804510520202e+20
2.38477985168243e+20
2.121211750040153e+21
6.942692890559015e+20
8.813071592803187e+20
1.516215627547756e+20
1.499351898743068e+21
1.904781699797655e+21
8.389249090870418e+20
1.848333582068194e+20
2.299053832775433e+20
1.505709292567055e+21
1.098157733138022e+20
3.185519865428905e+20
5.8947052572699e+20
1.908918256055395e+20
7.730203580400088e+19
2.42592023427846e+20
2.647745033924594e+20
9.958528381027667e+19
1.19868933582e+20
7.472597681714495e+19
1.006318077736869e+20
2.076249500210346e+20
1.743275861760708e+20
8.904370816249055e+20
1.043004400301429e+21
1.26598212145217e+21
2.87355551924095e+20
1.078443225769207e+20
6.442838367917163e+20
3.780197678225042e+20
2.369028511985702e+20
2.374297723549725e+20
8.801711262743145e+20
3.479886396072909e+20
3.430808419133639e+20
1.800888159993846e+20
3.809144564829966e+20
8.763441924909564e+20
3.628280003794766e+20
1.451892965869837e+20
2.349032529640177e+20
1.708733252618777e+20
1.152178410668331e+20
3.733607940079894e+20
1.480543740799262e+21
1.271926872960299e+21
2.98294795418978e+20
4.923965616589258e+20
2.795463101702346e+20
5.512068173929434e+20
1.531291427300379e+21
1.346080892624768e+20
1.941344173372463e+20
7.587309993723156e+20
3.86484283322147e+20
3.572334037423756e+20
2.933662811667651e+21
1.200276854688648e+20
7.977912818904534e+20
4.771023373243756e+20
2.068700341334966e+20
2.073040685475845e+20
1.206784556150198e+20
1.171318709084655e+20
5.426544817005669e+20
4.25631823083065e+20
5.503927917602962e+20
2.367325025426649e+21
2.710716615714302e+20
3.529403473975847e+20
1.087939065583518e+21
2.59647155216698e+20
4.680084437768077e+20
3.397977177850108e+20
1.00237742806292e+20
1.8286224523991e+21
1.357750845159191e+20
1.172804896961688e+20
7.451205583484486e+19
2.717550828148836e+20
3.953732630866695e+20
1.518951564321384e+20
7.489125892346945e+20
4.74502634439476e+20
2.327516582420414e+20
2.361394910617309e+20
1.089840710526175e+21
3.582427730088601e+20
1.234166441884611e+20
2.200610774420648e+20
2.583264746259717e+20
1.057985624461877e+20
1.114404468793761e+20
8.367119528201426e+20
8.196720206800329e+20
1.025834426722079e+21
3.862714882397538e+20
1.382796488586906e+20
8.397867854657298e+20
2.194037770764501e+21
3.52594696126184e+20
2.582803127297911e+20
2.245292112223698e+20
1.355234458867398e+20
2.495512107520402e+20
7.873305458559785e+19
1.212605458668574e+20
3.474188779594331e+21
4.711463268171781e+20
5.433345252442998e+20
5.727497862104702e+20
6.143495359684915e+20
1.849104823504381e+20
9.92595609672271e+20
1.763834794059655e+20
1.053686938617552e+21
1.015212687000926e+20
1.279343175646671e+20
1.154407692483879e+20
7.489959058278009e+20
5.18489854949957e+20
4.861545725753903e+20
2.232952249244702e+20
5.719492713767051e+20
1.584400125906146e+20
1.355362811456778e+21
1.349030750380695e+20
3.661426497052213e+20
4.710089670285433e+20
1.386061598316749e+21
3.555501833816459e+20
1.164169244676205e+20
1.574593537717547e+20
2.202039541402431e+21
5.57154946600793e+20
7.372448885000844e+20
1.11555288669874e+20
1.778405064754105e+21
2.902547441842148e+20
8.213541151408558e+20
1.029894421786153e+20
2.872418360335039e+20
3.58304134553783e+20
2.37054847685994e+20
8.133343301044158e+20
3.404665023296753e+20
7.551360009697671e+20
5.643516988053311e+20
1.845147285331829e+20
7.513456589333814e+20
7.66930365443897e+20
1.727440079570967e+20
4.755412771035383e+20
1.093800500498541e+20
6.46382514218071e+20
1.20741506009803e+20
9.513493924849983e+20
7.459537242795121e+19
1.495262630281415e+20
2.623290487947972e+20
3.121568750720243e+20
1.620102411952125e+20
2.979497070975307e+20
8.823598756932165e+20
2.169575343488531e+20
1.907679766157868e+20
1.152812292315883e+21
2.855822595708179e+20
1.773247317280859e+20
2.610905588972703e+20
1.073464496381149e+21
3.581363754676634e+20
1.411256986432073e+21
1.717290091910781e+20
2.355202461129675e+20
1.311887312453957e+20
8.188782612457089e+20
1.647619405675359e+20
2.790700545096402e+20
9.962255109719316e+20
9.610569014817954e+19
9.674047251565741e+20
9.641869032228179e+19
4.438083511791324e+20
6.533968706377005e+20
2.968074816420389e+20
9.579831947361151e+19
1.711898157256911e+21
9.458797707375568e+19
7.839190691382454e+19
1.527418331620841e+20
4.135420224733796e+21
9.504903308560774e+19
3.826753639372984e+20
4.848372696843844e+20
9.484912955714783e+20
1.864490245731385e+20
1.49744687610069e+20
2.524064929157931e+20
2.88035595467828e+20
3.133627138722528e+20
1.814653412254903e+21
2.016419179160729e+20
1.942391260285826e+20
1.419500825549975e+20
1.841724549615027e+20
1.114562094780719e+20
7.80960204183063e+20
1.026938934530692e+20
1.507546198265068e+20
1.499687416915307e+20
3.549652783800412e+20
8.553123822311362e+20
8.212313920510099e+19
1.953684036351458e+20
7.521152115197084e+20
1.336169595744832e+21
2.865302672923794e+20
3.466657072167508e+20
1.718187434136534e+21
4.450637295752619e+20
3.587522427167063e+20
4.148490796752332e+20
1.248865065168441e+21
9.46622864676073e+19
1.931199815211811e+20
9.622503553830486e+19
1.389081824816854e+21
1.803117441809394e+20
5.49836597206316e+20
1.140801192109686e+21
8.598216113580409e+20
1.309995800610461e+20
7.960641514333568e+20
3.654479694626994e+20
3.170376511681871e+20
1.216534849343455e+20
1.660719814041426e+21
1.336778707594434e+21
9.996808977860316e+20
1.09530920637371e+20
2.588252482847029e+20
1.431108853589523e+20
3.885277916530664e+20
1.05077423555855e+21
3.006580593234406e+20
7.228615171901699e+19
8.459291324075097e+20
2.050279492959114e+21
6.637129285341461e+20
4.566835795638312e+20
9.936944879813494e+20
1.43792054802592e+20
9.082747138490132e+19
1.232218635045773e+20
1.094318414455688e+20
3.415107744932718e+20
3.231434063629947e+20
2.532678063445277e+20
1.23087881415663e+20
9.369626434753633e+19
2.817981099839198e+20
2.080726078239952e+21
8.864209966571979e+19
2.631802291243702e+20
2.442144451936062e+20
8.600073848426699e+19
2.012073205520316e+20
3.453005535797041e+20
3.737351557270146e+20
4.643323805809666e+20
2.151459613987433e+20
7.566047373982433e+19
1.621352160848721e+20
5.673505332072064e+20
2.739224401355557e+20
3.111677720038631e+20
8.36190098213321e+20
3.194898611652904e+20
6.294253357211142e+20
6.941195443682914e+20
1.583920492545831e+21
2.857657812556332e+20
2.712844566538234e+20
4.732585150424149e+20
4.051753476756414e+20
2.352725481334621e+20
1.016631320883547e+20
7.605228690740557e+19
6.460841507427577e+20
1.17908741844187e+20
2.329374317266705e+20
1.008288402573843e+20
5.41716607078167e+20
1.448854162021269e+21
2.401623314288796e+20
3.813197804494599e+20
1.194287067184245e+20
3.414111323515162e+20
8.850524653204307e+20
9.729480933479138e+20
5.38231946866489e+20
5.025589342180873e+20
1.825095007990962e+20
2.422080915596126e+20
7.322639073122126e+20
5.463181599974328e+20
1.513278154690804e+21
6.049505235461692e+20
9.106391036533827e+19
8.494126667192808e+19
4.904493177700415e+20
1.96182429267793e+20
3.603577759838639e+20
2.054767329987789e+20
2.345395872941075e+20
1.822663064192182e+20
1.401317542054467e+20
1.506026233390831e+20
1.168684103302644e+20
2.395554713790914e+20
1.33368473465043e+20
3.055772286064267e+21
1.310513714567609e+20
9.199502958829712e+19
1.222017981889779e+20
2.691429950310087e+20
1.2613963311316e+20
2.989782166624314e+20
2.686025630757243e+20
5.559108272037319e+20
1.662475654946148e+20
8.288210833230361e+20
1.005935271768542e+20
9.527477601692969e+19
3.556340629247057e+20
4.775707116856221e+20
1.793026000944363e+21
1.074074734130658e+20
1.523251376065616e+21
2.264168950061821e+21
7.551241790207453e+19
4.063688015768946e+20
1.303623207137732e+20
4.431226781358652e+20
5.010119477460856e+20
9.302747980287181e+19
2.669103355157398e+20
1.519041636313931e+20
2.738777982042494e+21
7.056712774124967e+20
1.239368099454224e+20
1.883923278123489e+20
8.193894198034154e+20
1.880534319403893e+20
3.413514596564536e+20
1.26500484033303e+20
1.012120965856736e+21
1.289542702902758e+21
1.787377361111734e+20
1.158089385179255e+20
3.932543194619917e+20
1.087596792011838e+20
2.689290740487086e+20
2.049734557404202e+20
1.470948258843195e+21
1.503965836561309e+20
5.42023977752735e+20
5.336956961418201e+20
1.31073439094935e+21
9.088714407996398e+19
8.423701628019802e+20
3.634849629751193e+20
1.759590151410858e+20
3.523751456443497e+20
1.877972897115826e+20
1.03961994518146e+21
2.271570616049404e+21
1.025301876066142e+21
1.211108011792474e+20
1.090456577775218e+20
1.828179973735711e+20
2.554948363602625e+20
1.165822628689403e+21
6.845111145632964e+20
7.066170333342445e+20
1.379705893342623e+21
1.198813184809752e+20
8.150288094642139e+20
8.470370179158429e+19
2.754142575121222e+20
1.948673781766008e+20
2.086633675051156e+21
3.73027527635564e+20
1.605792224136156e+20
1.025312009165304e+20
1.961464004707741e+20
1.800677616711266e+21
6.779944059024913e+19
6.381150312021256e+19
1.411687080196487e+20
1.092889647473905e+21
4.392923666527866e+20
2.578186937679856e+20
5.359914060518722e+20
1.289132875336668e+20
1.257515354152713e+21
6.385062814197534e+20
3.139494203137085e+21
5.043198416723892e+20
2.649540844276008e+20
5.273771458646193e+20
3.163091939284599e+20
9.604646781307962e+20
1.870299889250693e+20
1.395248941556585e+20
2.484894871398876e+20
1.358755147876095e+21
1.071496423343988e+20
8.339765789964684e+19
1.878822951545492e+20
1.055058284704086e+20
5.414936788966121e+20
8.330533410728575e+19
4.591414190604686e+20
7.146874838664924e+19
1.153478825060734e+20
1.059742028316551e+21
3.268943419026409e+20
9.666413650197348e+19
1.830882133512133e+20
3.246712525365801e+20
3.454126932104256e+21
2.671864061728976e+21
9.412410631213652e+19
1.352347651506254e+21
1.360289749449121e+20
1.209644341913578e+20
5.695905110718698e+20
9.382067628724244e+19
5.715219923620583e+20
1.561229105823325e+20
4.077806800600752e+20
1.612491328581869e+20
2.899563807089015e+20
1.263456727961122e+20
4.850433093673366e+20
1.448290086167941e+20
8.810662167002544e+20
1.282450659389557e+20
9.935503727932735e+19
2.059854708716857e+21
2.753844211645908e+20
9.756237944765253e+20
1.444038688119703e+21
4.305255470281565e+20
8.184898257778482e+20
1.134321638145807e+20
4.161731379656802e+20
9.520609612261229e+19
8.647586824495458e+19
4.820495415150421e+20
8.008300857390216e+19
5.566032556464401e+20
6.855694604757285e+20
2.139761513955338e+20
8.158214429986311e+19
2.496097575471961e+20
2.132409387563656e+20
1.326242536266201e+20
1.293683762760126e+21
1.982743512947066e+20
1.786938260148065e+20
2.186475101090239e+20
1.205332145270371e+20
4.124723049718885e+20
1.074874123064516e+20
6.166587566774257e+20
1.911261816711488e+21
2.772933844566425e+20
8.626194726265448e+19
1.23868130051105e+20
1.031292789470452e+21
1.201841855559159e+20
8.786353988013811e+19
1.254117388233862e+20
1.897805623974859e+20
1.634495916361201e+21
2.113651895115658e+20
3.633256481383011e+20
8.594872190857086e+20
6.090724431051201e+20
6.02312540064437e+20
1.125511471374763e+21
2.767810999990291e+20
3.485290715625753e+20
4.935404759642779e+20
2.639852475577627e+20
3.589267572022669e+20
8.215184965272548e+20
4.138109999611243e+20
2.349195785126669e+20
1.953301230383132e+20
1.673402513542055e+20
3.125751468874164e+20
1.403343035986877e+21
5.097838339202965e+20
9.71505252617295e+19
1.470382494140007e+21
9.000837920267331e+19
9.019246383744208e+19
4.601006857810986e+20
7.670756065318797e+20
1.225846041573044e+21
1.328319821594325e+21
2.881752070562765e+20
2.108216050365422e+21
8.037236484996071e+19
5.386305154335113e+20
1.394370739629248e+20
1.961418968711467e+20
1.081132437696701e+21
6.728377843291521e+19
8.297938608425481e+19
6.898895384182836e+20
2.025347565421991e+20
1.390170570026771e+21
7.356922725285484e+20
3.336311639952337e+20
1.140255130654867e+20
2.109947684422146e+20
4.900231646553016e+20
2.187601000997082e+20
4.512786970610332e+20
1.358251870617736e+20
1.232599189214286e+21
8.259703047589106e+20
8.802611982668619e+20
3.882406871768215e+20
1.917121562776651e+21
2.642346343871283e+20
8.094432200263677e+19
1.280834993023237e+20
1.794031429561174e+20
1.130274027980708e+21
1.647833326657659e+20
1.193397606257839e+20
5.834525907249162e+20
4.687042499192365e+20
1.040162628936558e+20
1.546975213002697e+20
4.758368258290845e+20
1.06736662248569e+21
5.694807358309526e+20
2.152112635933402e+20
1.941012032899944e+20
1.405280709726553e+20
1.952287920466973e+20
4.048038007063833e+20
2.793228190387263e+21
5.380304107831642e+20
5.108883417289091e+20
4.200011976489451e+20
4.601811876244378e+20
1.199944151266176e+21
1.120641954277669e+20
6.847160283463418e+19
1.386005303321407e+20
2.30573041922301e+20
9.977646161445855e+20
3.530332341398992e+20
2.34657806784326e+20
9.907919180215091e+19
4.024506699010823e+20
2.579369132582041e+20
1.350949846771908e+21
2.35487595015669e+20
4.091666628453985e+20
4.36005864824713e+20
3.075035307570438e+20
1.234684355841758e+20
2.931032709485266e+20
1.967127281239159e+20
4.161787674652144e+20
1.361269282368075e+20
1.840756275695143e+20
1.049530116161489e+20
2.481156883708159e+20
4.090788426526648e+20
3.695749555712311e+21
1.405478868110157e+21
1.470919548395571e+21
1.128482721228921e+21
1.094622407430536e+20
4.873998178723582e+20
9.420933693508451e+20
2.861080548273134e+20
5.200002496749864e+20
7.977282314956702e+19
3.439353999426574e+20
3.617550177682556e+20
4.182842002910101e+20
8.841342939464005e+20
9.196541842074716e+20
2.323735810533237e+21
1.383159028356909e+21
1.111893712001502e+20
5.673679846557625e+20
1.95839029796206e+20
3.565623673978974e+20
1.073083379262683e+21
1.76350828308667e+20
4.284949865461658e+20
2.190325678771641e+21
1.057152458530813e+20
2.455998650289761e+20
5.545856430133781e+20
2.1815324004992e+20
5.045833022505904e+20
1.295404137817781e+20
1.729067004936355e+20
2.153688895802982e+20
1.50286526940237e+21
1.890611123570134e+20
3.490143344224245e+20
1.160859098950087e+20
1.174189753847104e+20
6.471030901584502e+20
3.343134593387803e+20
4.471725401007781e+20
5.637228837073595e+20
1.780554407676268e+20
2.924755817504619e+20
1.187205156770205e+20
1.403738226854178e+20
2.881988509543202e+20
8.153620758366393e+20
2.844417229651863e+20
1.691226634967281e+21
1.970662606946645e+20
1.826367274885694e+20
1.110238639138443e+20
5.814777622883142e+20
1.235579446267698e+21
6.967181213532842e+19
2.468299106772016e+20
2.245911357172461e+20
2.520017318992832e+20
5.184217380055931e+20
2.330321762038313e+21
2.530313673640908e+20
6.12578495415028e+20
6.540769141814335e+20
1.896882386051248e+20
5.898364431967139e+20
2.125177732462006e+21
8.653278248524547e+20
6.387325873010288e+20
1.293028489014343e+20
1.236992450650786e+21
1.792601536679484e+20
7.705613926434645e+20
8.690843898916352e+20
9.601646258056226e+20
2.24155412453298e+20
6.314007271076696e+20
1.549834998766077e+20
1.861360243990363e+20
2.055657916814101e+21
2.29907635077357e+20
1.904335843434546e+20
8.672694392418048e+19
8.882674725044198e+19
5.602663709933526e+20
3.131566741893006e+20
9.361970315387103e+19
8.833585489105859e+19
2.675053736165061e+20
2.363883149411431e+20
1.655658331010215e+20
1.153495713559337e+20
1.521045738148111e+20
1.347212422031144e+20
1.701009579257836e+20
1.564719395534537e+20
1.281634381957096e+20
4.240904661105975e+20
6.334538055877971e+20
3.58811915411769e+20
1.271846934066913e+21
4.355532530621623e+20
7.530851742894533e+20
2.422159728589605e+20
3.14530835025602e+20
3.74407880921353e+20
1.496501120178942e+20
2.351824761409147e+20
4.842506758329194e+20
4.981071259864316e+20
8.125338152706507e+20
1.942425037283032e+20
1.454977931614586e+20
1.051444146003121e+20
1.55721189495571e+21
2.208653077455225e+21
1.325375593337932e+20
1.92519876870834e+20
4.064509922700941e+20
2.638979903149824e+20
5.172215287048988e+20
1.620337725032655e+21
2.009269714752278e+20
3.035504961841193e+20
1.408546945356303e+21
4.478953678409711e+20
2.566995492605841e+20
9.237243123707077e+20
9.673619409601141e+19
2.793346409877482e+20
1.055249687688249e+20
8.498292496848126e+19
1.55546449830029e+20
2.086983829922184e+21
1.063745728385284e+21
3.316360693603086e+20
2.613686561742604e+20
1.70295513429686e+21
2.482733143577739e+20
8.563774835430093e+20
2.501704557008037e+20
1.340237472108254e+20
1.230068166223704e+20
1.356990862722073e+20
1.069210846533098e+20
7.540967953557514e+20
7.20757210264281e+20
7.894810146780479e+19
1.456858184459013e+20
3.866655532071487e+20
3.967142098757191e+20
6.683004077045763e+19
7.871988155668779e+20
1.923532436846213e+20
1.304523927063206e+20
5.773625981288044e+20
1.011542253304619e+20
5.276135848450562e+20
1.432606300465623e+20
3.192725624832697e+20
1.413702441029736e+20
8.940039325297829e+20
2.163619332981334e+20
2.652102266564075e+20
1.077272289866091e+20
6.919150323506935e+20
1.02362315930504e+20
2.588562105321411e+20
3.861724090479516e+20
9.489647364823056e+19
4.146115147948894e+20
1.073984662138111e+20
1.835723503111556e+20
4.373158493663244e+20
2.738548861411451e+20
7.655106056613685e+20
1.650895774404271e+20
1.593700059136666e+20
1.077981606807402e+20
1.636202780619975e+20
1.91696844038932e+20
1.296766476705061e+20
1.217199130288492e+20
2.236194840976409e+20
1.311807373560571e+21
5.152523297678311e+20
2.236915416916789e+20
1.079107506714245e+20
6.708595781928296e+20
1.633523138841689e+20
6.974443267931976e+19
7.391915694390153e+20
4.844161831192253e+20
9.337729690392781e+20
3.991348946754307e+20
2.534704683277594e+20
1.089371210265022e+21
1.967617047698635e+20
8.989747806184931e+19
1.154996538135158e+21
2.154589615728456e+20
4.026060440882265e+20
1.565392120728875e+21
1.918353297274736e+20
2.073333419451624e+20
2.152517959899865e+20
1.760716051317701e+20
5.260395767752903e+20
2.077882055075268e+20
6.72015877397157e+19
8.369512065503467e+20
8.962895093406735e+19
2.485170716876053e+20
1.179696530291471e+21
1.367219663375738e+20
4.10057249671711e+20
1.430704655522966e+21
5.05129363705409e+20
1.611230320686206e+20
1.822359071217334e+20
1.234143923886474e+20
2.665252777475996e+20
1.992887871107718e+20
1.033513064086746e+21
3.051633478006714e+20
1.218646474618739e+21
4.172416169772738e+20
7.506695560393224e+20
2.712169026594129e+20
1.119741234352195e+20
1.426988059930479e+20
2.9129057209851e+20
3.644605552443984e+20
4.569081965952463e+20
1.776309765027471e+20
8.291520978956478e+20
4.188094325975522e+20
4.043849659410379e+20
1.242250403215741e+20
1.397089787904273e+20
8.288841337178193e+20
8.642936857880198e+20
4.244361173819982e+20
1.545601615116349e+20
4.725739678990546e+20
2.431656694303823e+20
2.986787272872113e+20
4.345939863415323e+20
6.943875085461199e+20
4.412255367928354e+20
1.447337574846752e+21
3.273801677124435e+20
1.00999414093271e+21
2.887336534100704e+20
9.668710486007307e+20
8.300291739230782e+20
2.698905925691522e+20
1.034127805435882e+20
2.127796012695368e+21
8.541290614290446e+20
2.419806597784304e+20
3.634889036247933e+20
1.046433891417672e+20
9.097102362302376e+19
3.139780181713423e+20
1.362273585084978e+21
1.500407992855686e+20
1.102227861301258e+21
1.354193001453569e+20
1.778754093725226e+21
1.094127011471525e+20
9.233471359019154e+20
1.839083188433575e+21
2.379132900699661e+21
2.541786593691634e+20
4.085811948938404e+20
2.373397003624251e+20
1.450384259994668e+20
3.573819662350835e+21
8.830038904399305e+20
1.440442563817248e+20
3.075936027495912e+20
6.740458749291942e+20
9.190045399612234e+19
2.678308712795743e+21
2.619158435289859e+20
4.893920977575163e+20
7.438629281525054e+20
6.575019016980487e+20
8.455283120406738e+19
9.603701025386214e+19
6.224453192486434e+20
1.26157084561716e+20
1.75378050789155e+20
1.505024182473741e+20
1.37825911196233e+20
1.971585844870256e+20
2.508369884456545e+20
1.315841472926788e+21
1.928576468428868e+20
2.167920270625473e+20
1.155736254373954e+20
2.927701171660919e+21
2.350991595478083e+20
1.922845637903039e+20
6.461764745351188e+19
8.963598780848511e+20
1.574390875734315e+21
2.85960561939517e+20
8.920279781932741e+19
2.212235690958798e+20
4.366667680700296e+20
1.010692198874952e+21
1.929843105824065e+21
7.690008953725806e+20
1.000069333253892e+21
1.817033564657969e+20
2.596245246285705e+21
9.455403119156438e+20
1.214544258308157e+21
2.24624349764498e+20
1.10031946095916e+20
6.909005965346283e+20
1.827609142482942e+21
1.464142756856285e+20
2.770287979785345e+20
5.333871995673452e+20
1.903581490496961e+20
9.259063063901687e+19
1.75800263254221e+20
2.056827726817311e+20
1.799874850077687e+20
2.928724614676239e+20
1.003970576431102e+20
3.598184699284863e+20
1.32728399368003e+21
1.338582399245196e+20
3.180503981343921e+20
1.234791316332908e+20
1.100161834972202e+20
6.896283296398962e+20
7.238337317597285e+20
4.087399467807052e+20
6.169818899506895e+20
1.698603531156914e+21
3.947996170841332e+20
2.525047276826652e+21
2.034444836669279e+20
2.241891894505033e+20
1.761362317864228e+21
1.410561180289645e+20
1.085297704402065e+21
2.348739795664398e+20
2.95035878138622e+20
1.979031420954206e+21
1.770657747495121e+20
1.154295102493195e+20
4.443285169360937e+20
6.098346773420525e+20
3.005190106849456e+20
2.568583011474489e+20
5.551350821679173e+20
1.367405436860367e+20
2.03024748181657e+21
5.823582160154652e+20
1.131754586358206e+20
2.56750214756392e+20
3.645236056391816e+20
2.607077529289438e+20
2.824511319298886e+20
1.048392957255578e+20
8.713902329008488e+19
1.308993186743418e+21
2.188524238920693e+20
3.516866578513155e+20
5.043766996176848e+20
5.132836937807167e+20
1.821181379914777e+21
1.132463903299516e+20
9.896660181146665e+19
4.324637837177861e+20
1.825699053290983e+21
2.88035595467828e+20
6.539153475448015e+20
4.536509681647506e+20
2.609790948064929e+20
1.030647648823831e+21
4.455467406352974e+20
2.550957048432867e+20
8.492888177295281e+19
3.068234872133108e+20
1.568175908248544e+20
2.134222086413673e+20
1.399335958218424e+20
5.170976797151461e+20
1.035963022284035e+20
1.295753166788902e+20
3.236669498196765e+20
7.422044775897262e+19
3.594917337755206e+21
3.168518776835581e+20
1.884914070041511e+20
2.265580828545002e+21
2.792682128932445e+20
1.102954066741171e+20
1.926617402590961e+20
2.021879793708916e+20
1.616510791249297e+20
2.177997074791714e+21
2.102528004036053e+20
1.186507098827962e+20
6.929812595624735e+20
4.359709619276009e+20
3.293279745512812e+20
1.907803615147621e+20
1.146008479178833e+20
2.731725907975985e+20
3.106718130948989e+20
1.120697123373104e+21
2.027892099211455e+20
5.507767236285295e+20
9.363366431271588e+20
3.84609659977254e+20
1.211746397039654e+21
1.997841830697826e+20
8.44145706955071e+20
6.89189791626181e+20
2.94989153292488e+20
1.088114705968986e+20
5.050178996146316e+20
9.945749417085003e+19
4.048837395997692e+20
2.717989929112505e+20
4.344690114518728e+20
6.483258174572813e+20
6.987019569891409e+20
2.61357397175192e+20
1.571531089970935e+20
1.282141036915175e+20
1.2734738594323e+21
1.212346501690001e+20
2.192070823627247e+20
1.61863874207323e+20
2.326852301475377e+20
5.080510739636657e+20
4.393520393478493e+20
5.167593467931399e+20
2.155146936182343e+20
6.205419854561259e+20
1.724585923307121e+20
3.62753690985625e+20
1.618053274121672e+20
6.861481730278456e+20
6.735527307699972e+20
3.847706636639325e+20
7.155544267947613e+19
3.369380446116212e+21
6.13680751423827e+20
1.944271513130254e+20
9.081716940075371e+20
7.035523337878189e+19
6.136931363228022e+20
1.979860083285642e+21
1.29927723349732e+21
5.628767699273672e+20
1.088289220454546e+21
3.536339017401998e+20
1.701020838256905e+20
1.113638856857108e+20
2.453898846963499e+20
2.960362402058517e+20
1.428080182840116e+20
3.321404725185741e+20
2.226308313894424e+21
3.264670628879941e+20
8.033858785275544e+19
3.119328209905627e+20
1.187711811728284e+20
1.746878741462605e+20
5.022999772395135e+20
1.265440563596978e+21
1.546468558044618e+20
1.461603852566355e+21
3.485977514568927e+20
4.943173468999993e+20
3.323284978030168e+20
7.219945742619011e+20
1.869799989692055e+21
2.257023989252998e+20
3.000590805730004e+20
6.976717585743799e+20
6.994951534735115e+20
2.596809322139033e+20
1.392186493809973e+20
3.629079392728625e+20
4.294193503696836e+20
9.896435001165296e+19
5.350310134313355e+20
2.430941747862978e+20
1.828630333698448e+20
3.39888915677465e+20
6.389650856317918e+19
1.434925654273719e+20
1.296501890226953e+20
1.025773628127109e+20
2.664318280553317e+20
1.089938663818071e+20
2.448821038383639e+20
1.212053767714222e+20
9.827197786394009e+20
7.913612675224751e+19
8.909583732817736e+19
2.521880683338657e+20
3.747861832900521e+20
4.563418689421045e+20
6.932053136439352e+19
1.164562183743693e+21
3.095988304836779e+20
3.64270278160142e+20
1.738153017184575e+20
1.723673944382578e+20
1.258587210864027e+20
2.941852607590024e+20
5.800675726549938e+20
2.334080578877307e+20
2.5473260212333e+20
1.036841224211372e+20
5.449096592139726e+20
2.850350722160924e+20
7.093631032070337e+20
7.141583109102764e+20
1.054506593749733e+20
3.613789671993702e+20
1.952265402468836e+20
2.108935500405894e+21
9.67148019977814e+19
6.156994899567958e+20
2.165262020945417e+21
7.521472996670534e+20
1.470718012312246e+20
5.954558096317654e+20
1.650591781429424e+20
5.640454540306699e+20
6.14252708576503e+20
2.814046079664783e+20
8.508864696973378e+20
3.883363886689031e+20
1.100214752267823e+21
7.137541128437199e+20
1.331410416838608e+20
1.938338020621193e+20
6.300445806698776e+20
2.048011930546733e+20
4.288237493189639e+20
1.108268314301469e+20
1.047965115290978e+20
5.724198975377653e+20
5.924485309805887e+20
4.301275414110876e+20
4.123529595817631e+20
6.924779823041148e+20
2.533882776345599e+20
4.228891309099964e+20
2.488745449080278e+20
3.946785828441476e+20
9.886808556961792e+20
2.252148279706416e+21
1.016507471893795e+21
1.062691886072479e+20
2.386862766510089e+20
1.181470948544655e+21
1.197248183939241e+20
8.584817904688982e+20
7.522632673574582e+20
1.742926832789587e+20
1.092761857834478e+21
2.232855421852714e+21
1.048100223279799e+20
4.576625495328309e+20
7.936581033324341e+19
7.943662943738381e+20
1.194439063671669e+20
8.634447572582604e+20
7.226813732050751e+20
1.503440041304813e+21
9.389667453095431e+19
9.828205466810633e+19
2.302523856288322e+21
5.377461210566864e+20
6.237147713936084e+19
7.434542264863215e+19
3.834882636700388e+20
7.442142089234403e+19
2.503127131540332e+21
1.4528083224941e+21
2.203528544029231e+21
2.669069578160193e+20
2.473512023340698e+20
3.864764020227991e+20
1.537197335261722e+21
3.887833709319197e+20
1.457162177433861e+20
1.129243829565947e+20
7.264193608957926e+19
4.10622451424946e+20
1.079253873702134e+20
4.238360127316511e+20
1.035827914295214e+20
1.068258335211909e+21
1.235326118788659e+20
1.303372131458506e+21
1.178303792106707e+21
5.438997269975348e+20
9.525507276855994e+19
1.329237430018402e+20
1.919862003149906e+20
2.124787045194332e+20
8.656976829718525e+20
2.214732936952175e+21
2.980110686424536e+20
1.514909583655819e+20
1.399943944168119e+20
4.655900107769098e+20
3.708286451175003e+20
2.350575012512551e+20
1.740393557999191e+20
5.634352162811612e+20
2.541921701680455e+20
1.387561296992664e+21
2.191028240313511e+21
9.707171226825051e+19
9.121855271754311e+20
1.157425104234217e+20
1.989825423361106e+20
2.483487496515323e+20
1.105746298510141e+20
3.675016108927804e+20
1.05953936633332e+20
1.269913763926864e+20
7.891134083584638e+20
1.390171132976725e+20
2.487934801147352e+20
2.887989556046673e+20
5.595564911020883e+20
4.803623805046384e+20
3.276470059903652e+20
1.973927716676488e+20
2.257327982227845e+20
5.081996927513689e+20
7.716664634020305e+20
1.214938323275552e+21
1.984027038840867e+20
2.135820864281389e+20
8.992883437425488e+20
1.637261126532407e+20
7.244693022571412e+20
7.922845054460861e+19
7.7339077910936e+20
1.298083779596066e+20
1.711079065074683e+21
1.500298780564722e+21
1.66914661189419e+20
2.271610022546144e+20
1.586325414746847e+20
1.665949056158757e+20
1.325938543291353e+20
3.393901420187337e+20
2.888383621014068e+20
4.206970037913738e+20
1.790653729840646e+20
6.266454888511198e+20
1.940848777413452e+20
2.349195785126669e+20
2.867363069753316e+20
5.168972695317282e+20
5.032378518619134e+20
3.755506693267983e+20
1.31666112805897e+20
9.404191561893701e+19
3.025619560659115e+20
5.121887561213123e+20
8.604374786070838e+20
1.426627771960289e+20
2.752526908754902e+20
2.122704130366673e+20
1.948797630755761e+20
2.16515055685464e+20
1.789111246968272e+20
1.936829314746024e+20
1.697744469527993e+20
8.142958486248594e+20
2.395171907822588e+20
2.39902248550399e+20
5.960581660819262e+20
4.883928615901934e+20
5.653954080189742e+20
1.456160126516771e+20
3.380221736319199e+20
3.277089304852415e+20
8.029287631653762e+20
1.420243919488491e+20
1.184108932026388e+20
2.320243269022211e+20
2.052263328594971e+21
2.587012304099642e+21
1.352104457126376e+20
1.072408402268531e+20
1.325578255321163e+20
3.790409590380104e+20
9.554893264424586e+19
1.183105755209391e+21
2.917713313587318e+20
7.950542192169189e+19
1.25184307042204e+20
3.424266940674883e+20
1.65333897720212e+20
3.090302510307224e+20
3.905696111341255e+20
3.695226012255629e+20
8.668415972772046e+19
4.358324762390592e+20
3.391131706416505e+20
2.301137873502999e+21
1.316036253610672e+21
1.798050892228602e+20
1.59724664384322e+20
1.880962161368493e+20
1.266119481240804e+20
4.745634330344455e+20
6.919555647473399e+19
1.580493253229402e+20
3.886482629430985e+20
1.190401586605731e+21


==> data/resnet_linfty_absolute_errors_clean_noisy.csv <==
               errors         errors-no-mean
2.800356262697484e+21  2.678793376113892e+21
1.713559985519411e+21  7.72115439915257e+20
2.092054883102603e+21  7.227662984276733e+20
1.796346279769642e+21  2.190768144299531e+21
3.79383626674658e+21   3.231399990614891e+21
2.489472780420099e+21  1.782248310950613e+21
1.241217953001166e+21  8.677078149382835e+20
3.828379438838465e+21  1.353868167133196e+21
5.740964187940493e+21  4.240164471520094e+21
2.030575118689461e+21  1.433934217778001e+21
6.358452169899308e+20  1.989527810485731e+20
1.583087326614767e+21  8.642937411447652e+20
4.268546629718868e+21  3.943507523164724e+21
2.099731268667456e+21  1.526306631657448e+21
2.747079805005598e+21  1.146718445858215e+21
1.490995469634482e+21  1.281567041414543e+21
1.509228855675845e+21  1.222567547708058e+21
3.54185480104562e+21   3.094039268421418e+21
8.954811132075605e+20  3.84168340990769e+20
3.677318574237297e+21  7.952291976670662e+20
1.771252222645934e+21  1.207446344634316e+21
6.761895883518226e+20  6.73374463284747e+20
8.235826088264694e+21  7.015139357758392e+21
2.551100037721036e+21  1.995543291026008e+21
4.987628500921767e+21  4.606354696125878e+21
6.774188458701134e+21  5.930776407359485e+21
8.584164882743013e+20  5.340054875011879e+20
9.986844763684759e+20  6.595071214570111e+20
3.558465202371269e+21  1.335704368273825e+21
6.240782118835372e+21  5.89334485586871e+21
2.754604194083027e+20  2.662569903426728e+20
1.021170386357983e+21  4.698660041086125e+20
3.349792039536964e+21  1.669837773230378e+21
7.930895238794786e+20  2.857512613689596e+20
1.884791346951665e+21  7.403332844865493e+20
4.566013888706317e+21  4.079190055424427e+21
3.809238014522233e+21  3.03378934042677e+21
1.636986406955137e+21  1.335332914660434e+21
8.201421964811304e+21  5.802975550216775e+21
9.101865481858273e+21  7.465049109245317e+21
3.550401507238462e+21  1.920434533573284e+21
6.885382333500911e+21  7.128850252637786e+21
1.186074753263735e+21  6.212957782585067e+20
2.254888720079671e+21  2.002467109142878e+21
1.064351800305137e+22  7.720275012215581e+21
3.370012638913904e+21  3.140087063090656e+21
2.432658182270959e+21  1.500149410238831e+21
1.200587603062936e+21  9.891513716128736e+20
3.612855738020976e+21  3.662719022170144e+21
5.929006360881814e+21  4.514620431992881e+21
1.929933177816613e+20  1.580178362481706e+20
3.06246463511054e+21   2.106575670496148e+21
8.626813971214211e+20  4.856460073404692e+20
2.567550561259914e+21  1.840504158089378e+21
5.155278937700308e+21  4.613962872797875e+21
1.232346987635153e+21  1.119813039087879e+21
4.843114744278889e+20  2.500911754588633e+20
2.005673590449823e+21  1.017848701565196e+21
6.269753775238247e+21  4.217080280838088e+21
2.516344633496711e+21  1.182708306443651e+21
3.285292048623717e+21  3.081831741371848e+21
3.938351149289365e+21  2.670227542758132e+21
9.112505235977936e+21  9.262387843511843e+21
3.025411269176349e+21  1.446813009635905e+21
2.733473304631405e+21  2.253005874850708e+21
3.308947768616434e+21  1.983372101457682e+21
7.810159362284517e+20  6.771813565188883e+20
1.681291694189301e+21  9.873482307148161e+20
1.781876214166901e+21  6.301541607548109e+20
3.617041270924663e+21  3.299985412547608e+21
4.692746308120429e+21  1.184448333615056e+21
7.065701958981199e+21  6.503488351604961e+21
1.350261358978874e+21  7.583560723577122e+20
1.912927022673708e+21  1.328290305190017e+21
2.711263803069027e+21  1.595608047117923e+21
2.866558051319923e+21  2.147395901577166e+21
1.371610673012424e+21  1.175621347306779e+21
1.394939319082203e+21  8.033390847200511e+20
2.877158398942847e+20  2.356609395035764e+20
5.045643871321554e+21  3.932838189778009e+21
3.495736814961439e+21  1.677809854826015e+21
2.51211237574689e+21   2.121816066025277e+21
4.565212247972645e+21  4.757262245998482e+21
4.39704446018691e+20   1.566119456759945e+20
5.642790782613397e+21  5.683967981667255e+21
4.638120459390192e+21  5.202102422048616e+21
2.347129758797613e+21  1.164479583973527e+21
6.954824462055244e+20  6.778391288242141e+20
1.04454800907371e+21   1.79927837176329e+20
3.22518700799683e+21   2.86628899548831e+21
1.247267976150585e+21  1.00594617704739e+21
5.268021487821948e+21  4.699905280753593e+21
1.832524821476216e+21  9.083256861525457e+20
5.817012534198225e+20  2.351971466167008e+20
4.396239441753518e+21  3.760218960616338e+21
1.518562002953616e+21  1.568835190197994e+21
1.469277423381441e+21  1.070064980473426e+21
1.870651732971582e+21  1.331775506302776e+21
2.58776384228746e+21   2.282514735629134e+21
1.989109351020354e+21  1.715563668894126e+21
1.265687473446549e+22  1.082506760005814e+22
4.542039539039963e+21  3.262401700844798e+21
2.785780362503499e+21  2.801748665927026e+21
7.196774722536189e+20  3.607190026731009e+20
1.911601838483355e+21  1.021267630802062e+21
5.392845506893962e+21  3.39632680843391e+21
2.052124842906429e+21  1.029830959499654e+21
5.444311517535645e+21  4.840881169969946e+21
4.306751791257759e+21  2.500092009853585e+21
1.124155324936971e+21  6.181316401705588e+20
1.233737474020104e+21  6.440355373940107e+20
2.190107254189713e+21  8.953079568387625e+20
5.94860602646013e+21   5.556717943375596e+21
1.670227475804759e+21  7.402731839495221e+20
8.280442123873147e+20  2.442148899240694e+20
1.416681572183241e+21  1.006934036465279e+21
2.77087457363681e+21   2.522618943413573e+21
2.599151193945266e+21  1.919792912771247e+21
2.628788257193084e+21  1.978368141121836e+21
1.199403156360938e+21  1.022237822504788e+21
5.885168885058943e+21  5.493226114670308e+21
2.172798794921822e+21  1.113079739654619e+21
4.665661659961423e+20  4.165903880269068e+20
1.820783374297708e+21  1.66979242385863e+21
1.607214235718498e+21  1.161633412216521e+21
5.579324930764585e+21  3.663574414772744e+21
2.703818226985077e+21  2.721647915516217e+21
1.605708907543049e+21  1.128057564535599e+21
6.959502576168175e+21  6.569509126015502e+21
1.443185255990316e+21  6.455414796540335e+20
3.001599612046535e+21  2.376339207606437e+21
6.651870692821751e+21  2.429551977831843e+21
3.61062364145566e+21   2.459361991971726e+21
2.930386442938739e+21  1.054692282791869e+21
2.043656949707066e+21  1.867889999485463e+21
2.034871552733973e+21  1.104968706060229e+21
4.569372448128428e+21  2.876139353504913e+21
3.57611086866126e+21   3.506063131213411e+21
2.026701460059969e+21  8.968588797383136e+20
2.583249546610974e+21  2.297219497413082e+21
4.044221206379637e+21  3.687378890068528e+21
6.632280034442689e+21  6.446313953844717e+21
2.292890656685376e+21  1.176772298955673e+21
1.136508698714849e+21  3.634036152994751e+20
9.865619120715014e+20  4.995987252198912e+20
5.220212400077689e+20  4.945998577046243e+20
4.61086861509502e+21   4.127858740069187e+21
6.957903798300458e+20  2.378865466633039e+20
1.664237688300356e+20  1.273515029838894e+20
2.636808042229524e+21  2.614931922444313e+21
1.841411549440925e+21  1.303368012541347e+21
2.184329135867797e+21  1.360963497805e+21
3.865370880277779e+21  3.134757289370644e+21
2.267610826077039e+21  2.301737089630669e+21
1.081327781330538e+21  4.465001873916588e+20
1.777886024897051e+21  1.999033780115328e+21
3.903892982640446e+21  2.930315746276213e+21
5.758652075476991e+21  5.033448163406256e+21
1.031705938441268e+22  1.146883644178822e+22
3.495889374398816e+21  3.065201702475324e+21
2.142351083741077e+21  1.461119165322833e+21
5.646771964683993e+21  5.541994264127588e+21
1.610040244484673e+21  1.062771534108389e+21
2.967162837495846e+21  2.97240877342492e+21
4.701003658037213e+20  2.083446679318599e+20
1.860636290350263e+21  1.639955602980215e+21
7.023329841887083e+20  5.760923334594066e+20
2.777435192393982e+21  1.906633047976724e+21
3.038816233467217e+21  2.273509046956768e+21
5.173937913906457e+21  4.689645608862733e+21
1.191990231374286e+21  7.507489118103815e+20
4.184831468045492e+21  3.620775018194857e+21
1.585180374541588e+21  1.381989400843309e+21
9.269477638039981e+20  1.009310424140531e+21
6.461939259836748e+21  6.219034086583938e+21
2.115282198180766e+21  2.102771346190294e+21
8.296069614580122e+20  6.3123115626095e+20
2.735135132893904e+21  1.455899996725794e+21
4.730434681602079e+21  4.993335179956344e+21
3.711800947734213e+21  2.754687291594776e+21
2.130147454650809e+21  1.254791806500185e+21
1.792499079787961e+21  1.631505998617463e+21
1.274156154775847e+21  8.284888358900264e+20
2.373333953229468e+21  2.259799929719441e+21
3.726448342572282e+21  2.019406605381798e+21
2.602995016227227e+21  2.378753433962808e+21
4.811849629765776e+21  4.718130047092919e+21
6.771274629742225e+20  5.099864696325303e+20
3.766706019641346e+21  3.516243433259464e+21
6.557570383174194e+21  5.963642358260644e+21
3.046924964596298e+21  1.710469039369657e+21
9.68543009962392e+20   2.833062045892645e+20
8.838753369678267e+20  2.784339520245215e+20
1.715079950393649e+21  6.626774562165714e+20
1.459622268730312e+21  1.206598396106601e+21
9.749550099318608e+20  5.366008125119497e+20
2.461868529454085e+21  1.966234380688538e+21
1.855887244543201e+21  1.090876813347698e+21
4.974771849885532e+21  4.10165021186094e+21
4.89277030787037e+21   4.994074151693827e+21
1.152740234721845e+21  1.163377156264992e+21
5.628097788829101e+21  4.995392524658869e+21
3.803520131845333e+21  3.613075219072316e+21
3.421669489589797e+21  1.061138531229129e+21
5.384132167514907e+21  4.088891603719467e+21
1.278555045711881e+21  9.000696427487788e+20
2.616609960850721e+21  2.012721665226038e+21
1.955227645123739e+21  8.196702502024294e+20
1.60925324044979e+21   9.421356511144717e+20
2.337214521268003e+21  1.172052042878354e+21
2.455158728959256e+21  2.256839768102865e+21
8.526106728146766e+21  8.521286031946132e+21
1.823857081043388e+21  1.209741718181771e+21
3.321799916053043e+21  1.137267277999209e+21
3.315502194924118e+21  3.078389045795323e+21
6.063601502295362e+20  6.444016673773419e+20
1.435166596853783e+21  5.500128601206069e+20
2.047092070322843e+21  1.92885163930435e+21
4.168982175056868e+20  2.42702972419416e+20
1.369776582064177e+21  5.163503735036035e+20
1.825316247322657e+21  1.074564725770116e+21
1.109829937472259e+21  9.392012289771418e+20
2.957486290746487e+21  1.471120895421536e+21
1.409777553954482e+21  4.925901179266609e+20
5.231750622323013e+21  5.004569910721403e+21
3.871443984375288e+21  2.570250827178868e+21
1.897203267524698e+21  6.350809045294204e+20
2.038672590819473e+21  1.315438825318229e+21
5.322146874043593e+21  2.185764177395936e+21
1.931604013278367e+21  6.47293338626084e+20
2.405634895656876e+21  1.613600587218964e+21
1.627102131672966e+21  1.37174832318941e+21
3.390047464806215e+21  2.045754444000268e+21
7.414163476549363e+20  4.533758925216355e+20
2.640311842739619e+21  1.91621657193753e+21
6.341473599304122e+20  6.532190206736659e+20
6.724161348140395e+21  4.901343552462267e+21
6.578212069116293e+21  6.363875709501813e+21
2.947557542417995e+21  1.728363154708216e+21
9.977938895421634e+20  1.663263315755976e+20
1.840164615294097e+21  1.543058818496616e+21
2.64593120917467e+21   1.55792267087565e+21
1.517868448611001e+21  4.629500067739697e+20
2.028003563302233e+21  1.468678251351517e+21
3.578923929578506e+21  2.502558236366278e+21
2.99801024314352e+21   1.730118628288093e+21
2.150165954994471e+21  2.30329273286558e+21
9.612077720693123e+20  7.078623527529563e+20
1.110819603490374e+21  6.552874583050226e+20
1.955656612988246e+21  8.371997855465291e+20
1.768369918884417e+21  6.827268690804255e+20
4.081308349311033e+20  3.217492251498497e+20
1.258077178206228e+21  5.125364218152963e+20
9.351285525271166e+20  4.980022854709812e+20
1.005694948433427e+22  9.58406470707468e+21
5.625581402537308e+20  4.835567067838387e+20
3.189434619404996e+21  2.924037901971894e+21
3.818174282082843e+20  2.414791398621764e+20
6.17257735427866e+20   4.453091438544562e+20
4.017086455674776e+21  3.864492174510234e+21
8.717854237681506e+20  3.108904539434335e+20
2.682586006541839e+21  2.060674642040141e+21
7.536399051735546e+21  6.822002423468489e+21
7.186202522410937e+20  8.376538408065854e+20
1.672032293355428e+21  5.024411674334564e+20
1.316097052205642e+21  4.681644203204021e+20
7.097242356021534e+21  7.345758634418831e+21
2.085798257320278e+21  1.466665616134293e+21
2.012461640988177e+21  1.490361129182717e+21
3.00086834005704e+21   2.499244916540673e+21
4.57219789394465e+21   3.592339277950391e+21
2.536847270800316e+21  1.240282637455429e+21
1.825981091217647e+21  7.172108188372107e+20
1.678184210446416e+21  4.541129811915234e+20
7.844212204966972e+20  4.119231167992035e+20
1.657752504836943e+21  1.056696498623415e+21
3.49318327397272e+20   1.831565132543121e+20
1.870018977223936e+21  9.515094743411281e+20
4.503411602086053e+21  4.56801117790781e+21
8.663372504139345e+21  7.160492591939561e+21
3.343309107873364e+21  3.271164901639477e+21
1.053568719127333e+21  4.365766233631132e+20
7.725301975155648e+21  7.591296126469468e+21
9.355285847640178e+21  1.034667303034981e+22
8.177095771424062e+20  2.175795687146358e+20
2.247123951372131e+21  1.145582617390694e+21
6.128860912695774e+21  5.794532758955835e+21
1.167244302501773e+22  1.244479448733046e+22
1.072527072118712e+22  1.071879940740318e+22
7.67638556485301e+20   9.27725680419258e+20
2.382539310867813e+21  2.363164822925241e+21
2.468815894829257e+21  1.565526084052791e+21
5.368324532822837e+20  8.198354122127639e+19
1.708476547440017e+21  7.343154193840948e+20
2.037260712336293e+21  1.18676105118145e+21
9.198602238904238e+20  2.89842234161596e+20
1.441342157842815e+21  5.712294286786401e+20
6.086749441430093e+21  5.473270932591783e+21
1.674359528462871e+21  1.291336579990207e+21
1.822145150235034e+21  8.466696363071152e+20
3.562821872060797e+21  2.96816441318935e+21
5.756320899719873e+21  3.196906389081154e+21
1.646216534391433e+21  6.864493493764261e+20
3.909047915363925e+21  3.38376673303776e+21
7.799293865233532e+21  7.446383199841367e+21
3.503911974185023e+21  3.621005632050651e+21
2.180665457570931e+21  2.066744569223413e+21
1.116222797143312e+21  3.927589807362262e+20
6.260919964569159e+21  3.193863164198952e+21
5.093184994887984e+21  4.370138248867265e+21
2.319988815643265e+21  1.821869643935205e+21
3.900917229186661e+21  4.146887824907463e+21
4.631164086815765e+20  3.143740628460734e+20
7.197941717789632e+21  6.3200242331136e+21
1.227605823127439e+22  1.125595880090779e+22
3.74975052999425e+21   3.056028862233663e+21
2.107271983293534e+21  1.077942501958013e+21
3.355311200880306e+21  1.537946596786103e+21
3.062437050562822e+21  2.231597827779393e+21
6.231495696403734e+21  6.371130415058431e+21
2.316765364209974e+21  8.853983314510635e+20
1.553541461259403e+21  1.461014659762605e+21
2.072586947813387e+21  1.937875685774697e+21
2.90817356367664e+21   8.674837932264442e+20
3.442799253141513e+20  3.435721330289643e+20
1.22321278687092e+22   1.172951061569069e+22
5.616868626108206e+21  4.923109182529245e+21
2.437283942038222e+21  1.990751884173201e+21
8.30942841697481e+20   7.730356219588709e+20
3.322066191381011e+21  3.12717705331221e+21
2.186937845951951e+21  1.726929484901464e+21
9.531288772877631e+20  9.176302412021833e+20
4.995719217652339e+20  1.889972775852951e+20
1.589785530340555e+22  1.53134257585416e+22
6.606487919376739e+20  5.239529277129404e+20
5.608209892874633e+21  5.863863715215116e+21
1.044561519872592e+21  4.691417779069102e+20
4.177527755349804e+20  2.878776758086443e+20
1.973332115625769e+21  6.339037545970682e+20
5.080057564924152e+21  4.651334561597978e+21
2.127856248340385e+21  2.076536203584749e+21
1.443389043873455e+21  9.589489527388328e+20
6.730753492094959e+20  2.975316637459948e+20
3.821933098921837e+21  2.940115183123904e+21
8.122444589945921e+20  2.54522861513559e+20
4.946729060905802e+21  4.256028968379584e+21
1.046214340935837e+21  8.239593194541752e+20
9.357309089772774e+20  7.136212580620873e+20
7.039554059544685e+20  1.935179777557507e+20
9.194537740240536e+20  6.51834846365068e+20
5.468450811538351e+20  4.270638659644523e+20
1.963025627878531e+21  4.069604375834424e+20
1.698034388754005e+21  8.117070308464342e+20
3.051989262377276e+21  3.288927859490513e+21
8.055884765153106e+21  7.521104646318761e+21
9.027262791080928e+20  3.743779826493268e+20
1.110317846196889e+22  1.063290388614171e+22
4.90113236647849e+20   2.659560565316972e+20
8.906217292096277e+20  5.476159088218065e+20
4.951761833489389e+21  3.754852356364748e+21
2.271825069428351e+21  9.899705172753471e+20
4.265837714543005e+21  2.828289888175245e+21
3.951618753791598e+21  3.741622828389989e+21
1.215584026872127e+21  8.550773834643301e+20
2.674696825894592e+21  2.719507766035918e+21
4.71433600178409e+21   5.179116933851068e+21
9.15179857977679e+20   5.069837006796055e+20
1.866412156872366e+21  1.223944730178234e+21
2.765173016508559e+21  1.517122542268343e+21
3.824832854131911e+21  1.173605863093666e+21
1.901969764780316e+21  1.991614999510911e+21
1.954311162599569e+21  3.48563569604846e+20
1.821505639087948e+21  1.27636338021222e+21
3.70914326100411e+21   1.150995510671329e+21
2.739827320755671e+21  2.742326999631096e+21
5.033609127217313e+21  4.18894785662115e+21
3.730143546066539e+21  2.850274683572465e+21
1.32254845867185e+21   1.287510926448868e+21
4.34532061846656e+21   2.222808454503129e+21
7.239700219434518e+21  6.633684433197489e+21
4.892325577407167e+21  3.95246046483383e+21
6.32659708383501e+21   2.052477471004253e+21
3.939294090461345e+21  3.826652373589738e+21
9.790307675946311e+20  2.509857920685924e+20
1.19653548929821e+21   8.871272398917631e+20
5.092251060915258e+21  4.891028900064204e+21
3.232171528068929e+21  3.141738752624495e+21
2.63430798148638e+21   1.883116464817995e+21
2.001551670890872e+21  1.259683048774232e+21
1.39720125199505e+21   1.381629437507593e+21
9.358209809698248e+20  5.455906869818741e+20
7.079187425115406e+21  6.146719936079862e+21
9.031552469725998e+20  3.139729793001342e+20
2.250386246352207e+21  1.790826367826362e+21
3.085458888907987e+21  1.916436826575931e+21
1.094025680479909e+21  5.23200917116287e+20
8.349859482629529e+20  2.437612545308534e+20
8.269549042274444e+20  8.133752476526552e+20
1.659202663916956e+21  8.761598306033356e+20
9.47166674331078e+20   6.761679077417415e+20
1.144753100782704e+21  5.250116803567138e+20
1.797675967559624e+21  4.720883283318616e+20
1.865823311221087e+21  2.048147620250506e+21
1.402076398591679e+21  9.117326644310261e+20
8.87238962939519e+20   2.350120768195136e+20
5.813437801993999e+20  2.592075626100701e+20
2.734908827012629e+21  1.17328777150636e+21
4.047044400396045e+21  2.381527436474036e+21
3.105045043687421e+21  3.167024590377961e+21
1.614019737705408e+21  1.627982796975474e+21
3.115500150222362e+21  3.05202770763697e+21
2.999505438219807e+21  1.670788626663954e+21
2.476340283906686e+21  1.980268886751943e+21
2.018589914181122e+21  1.130893482159204e+21
4.409959095068348e+21  3.86344381861385e+21
3.290980657903039e+21  2.776811775047813e+21
3.193540776365251e+21  1.510706057464245e+21
4.934954399680042e+20  3.93990051422492e+20
1.420119282368804e+22  1.387285927161285e+22
1.245199135071762e+21  4.263175486683279e+20
2.188515231721438e+21  1.312998781607869e+21
3.333790750060917e+21  2.773373206363572e+21
2.240111846752315e+21  8.883386434522811e+20
2.242995839363692e+21  1.186505099886503e+21
4.921998669452004e+21  4.999334288035476e+21
1.568684815006436e+21  8.571858299488764e+20
2.322073982270737e+21  1.684609898074877e+21
2.511614727988066e+21  2.347050979112006e+21
1.074862301115494e+21  6.554071850937414e+20
1.64890293156916e+21   1.098201779280627e+21
2.812181589419052e+21  2.025179977097357e+21
1.118646859642744e+21  1.204229333348493e+21
3.703051016608185e+20  2.063150668104148e+20
4.152262561440255e+21  3.039191407710675e+21
2.956291147995374e+21  1.585516772792254e+21
2.094111902232404e+21  2.057305937790743e+21
1.779797239988916e+21  6.935020764648809e+20
5.545238874034878e+21  5.301223156273455e+21
1.740548932186336e+21  1.713905506843197e+21
1.840331811430263e+21  8.930562789975671e+20
7.789470951496284e+20  6.743118983370584e+20
1.44792304279831e+21   1.188391044624084e+21
2.415069936876217e+21  1.762074186845328e+21
1.059843922258121e+21  1.079409089794166e+21
8.404536559805527e+21  8.016311422713794e+21
1.089674640289916e+22  1.049609248629066e+22
1.634660297747601e+21  1.146787965017088e+21
3.974034857986881e+21  3.565959022327977e+21
1.300636982814814e+22  1.34717247022355e+22
4.214406606798434e+21  4.314888437667655e+21
5.026767033483431e+21  4.791105475673156e+21
1.898141142147098e+21  6.722736235642059e+20
3.186563574642548e+21  3.121793564784142e+21
5.942919668980622e+21  5.426039454955983e+21
6.06120220959388e+21   4.778599576234898e+21
3.698817632958457e+21  1.634770955881695e+21
1.120038471927601e+21  7.143923076261654e+20
5.843634437495519e+21  4.653791390599449e+21
4.728509392761379e+20  1.781188017231343e+20
6.522842563497586e+21  6.226448712148574e+21
3.88194525280641e+21   3.179586849081679e+21
1.148989693247167e+22  9.547263528176749e+21
6.164639759935419e+20  5.304273996461151e+20
4.604132918902334e+21  4.696211209726992e+21
2.401761799977338e+21  1.121797269257828e+21
2.103158507983885e+21  5.502578024600903e+20
2.148104432265042e+21  1.438416280816653e+21
1.83421029363676e+21   6.249044342960503e+20
1.940374773552671e+21  1.844738734723883e+21
1.282433770890954e+21  5.784052546260346e+20
4.442265666995291e+21  3.857564358510444e+21
2.208203843392395e+21  1.617567092715149e+21
8.981438664872433e+20  4.937284529288496e+20
2.927141599407218e+21  1.251484100223866e+21
1.458864538093007e+21  5.026953998545461e+20
1.819272979572679e+21  1.249221301775466e+21
4.142618665788195e+21  2.655503158415308e+21
5.031669201677824e+20  4.580658891007084e+20
2.839539831255421e+21  1.325234002511272e+21
4.193935494692221e+21  3.640181030396571e+21
4.753718291675585e+21  2.677537450248933e+21
4.324957592751404e+21  2.930855385410313e+21
3.032673323575484e+21  1.65664829586093e+21
6.725165650857299e+21  6.942908042056088e+21
1.774644559065251e+21  1.200232558033313e+21
9.570616456623644e+20  7.897597358912365e+20
4.748655682744467e+21  4.399210272679085e+21
1.362150861995132e+21  7.574405679590864e+20
1.803356132589645e+21  1.016134286271047e+21
1.550221182434124e+21  1.169969531029037e+21
1.296212533950894e+21  5.878767416944853e+20
1.848090950638269e+21  1.14378814029242e+21
2.789244756516854e+21  2.999615040822739e+21
1.354506001627671e+21  7.744257860549732e+20
5.725955379232328e+20  2.567054954194671e+20
1.637011176753088e+21  8.219209733743287e+20
1.595408049295346e+21  1.410772478394287e+21
2.071457388731847e+22  2.030394718702875e+22
1.791348410083168e+21  5.453776427941265e+20
1.797321309088968e+21  1.227402018355802e+21
1.378707783075207e+21  1.11216941204994e+21
3.850408796415748e+21  1.901290566130638e+21
1.568832307894233e+21  6.20760341076684e+20
1.516503294973955e+21  1.528927154308125e+21
1.879915074455129e+21  1.111128490845941e+21
3.665402612573228e+21  1.718808778419499e+21
2.276140643771279e+21  1.271447959706799e+21
3.478603433129061e+21  2.551178253987565e+21
6.868968964658959e+20  3.744986960078389e+20
1.237519371807188e+21  5.854686421101074e+20
3.864827070622774e+21  3.040762004772848e+21
7.579612779010027e+21  7.289003504895396e+21
8.469634966519261e+21  6.049966862867748e+21
5.387906184002643e+21  5.210920897960972e+21
5.185517794448334e+21  2.438214927091442e+21
1.287573503965691e+21  4.632721642673142e+20
1.506582427944811e+21  7.580058555621892e+20
1.391464791969687e+21  1.144309679178143e+21
3.824058234996003e+21  3.47906368412248e+21
5.198189797899848e+20  1.807330798514529e+20
5.64155229271587e+20   2.650994362290743e+20
3.424401485713751e+21  3.344383923824933e+21
7.558131171737423e+21  6.682505549208512e+21
3.336921877701846e+21  3.137881484752022e+21
6.455636472158243e+21  3.522565331681513e+21
1.94435482972336e+21   1.611345506814425e+21
4.411029825879756e+21  3.521586808319476e+21
1.483765503382692e+21  1.178405374549302e+21
8.259646752593763e+20  5.536656401754995e+20
2.11530921977853e+21   1.421681278963063e+21
2.333507495824724e+21  8.270311407866366e+20
1.923266724468198e+21  1.209128339640648e+21
6.027299111599035e+21  2.556650903936631e+21
7.794526242078007e+20  4.05429134428018e+20
2.69852874922273e+21   2.250947384545028e+21
4.344374862544812e+21  3.198264165259061e+21
1.36787662597138e+21   1.141819800323156e+21
2.920164397684514e+21  3.339717787879636e+21
4.038130087883618e+20  4.193813334552329e+20
3.388577039527879e+21  1.969623294372138e+21
3.240504876229424e+21  3.202008807956478e+21
4.87473001366303e+20   2.444149613992654e+20
7.374173763658127e+21  4.053791734640768e+21
1.327606001053387e+21  4.795953682299763e+20
2.831503720670332e+21  2.178770484054347e+21
2.438145255466957e+21  2.434632821181077e+21
3.242753861293342e+21  2.408342106032631e+21
1.827520196390301e+21  7.4100036376198e+20
2.32193943723187e+21   1.66081458713521e+21
1.35885310116799e+21   6.245474879029591e+20
8.403539012488064e+21  8.595122278090019e+21
2.503803234434391e+21  1.189114449857104e+21
4.031410717239582e+21  3.935541206645735e+21
1.445307577314715e+21  4.832127321650493e+20
3.2265724278322e+21    1.312305375039616e+21
2.535250744732413e+21  2.245850131204652e+21
4.347656297823305e+21  4.042598113296057e+21
4.388926721858575e+21  4.549899487103503e+21
4.162860657263365e+21  2.346800728623587e+21
6.551313194441916e+21  5.837139213819685e+21
6.914518371290185e+21  6.440405163110487e+21
8.763959838866712e+20  4.502247890707339e+20
6.714155475668285e+21  5.910449997785799e+21
8.77548905391278e+20   6.953354942188083e+20
2.724351263586166e+20  1.519603873197412e+20
1.286055790891267e+21  9.48458389270201e+20
6.450623402823026e+21  6.454243953993086e+21
2.29114551182977e+21   2.131166997830327e+21
2.821262535117691e+21  2.103334252045969e+21
1.070906451792803e+21  1.136411927617856e+21
4.32891907157363e+21   4.546896223223745e+21
7.326419845009304e+21  6.348137132349654e+21
3.05303972699036e+21   2.697819568327658e+21
3.246647786121158e+21  2.041061900072656e+21
9.693705463939214e+20  8.567273635068101e+20
3.663298868597293e+21  3.162582004204791e+21
1.96762267719817e+21   1.748731657457294e+21
2.335841486331609e+21  1.451540281007894e+21
8.998800041435946e+20  7.919306261919912e+20
6.296279977043459e+20  1.721791983923292e+20
2.655761441261313e+21  1.447548422122307e+21
1.93157811758051e+21   1.882294155376783e+21
1.593683170638063e+21  8.339327739840929e+20
2.795355015311289e+21  1.164749725829426e+21
4.823502693801598e+21  4.583067188562196e+21
1.690066958063233e+21  1.378239560241322e+21
6.499710949911505e+21  5.755560558871284e+21
9.469587206182841e+21  8.02193399045758e+21
3.652930456355179e+21  1.683293116850828e+21
2.817689491763326e+21  1.839163384407439e+21
1.92110837434678e+21   1.461687882698527e+21
6.852215574045141e+20  3.499529160161409e+20
7.946522729501761e+20  5.796577765202755e+20
3.942363293607398e+21  3.183198284684618e+21
2.445402806266465e+21  1.32265003876882e+21
1.411831195384563e+21  3.652406711174764e+20
5.197635855145681e+21  6.151234505725325e+21
1.445866023668509e+21  1.001939327273668e+21
1.107176585456799e+22  1.166957848654937e+22
3.072454182034001e+21  1.610052101148942e+21
3.945622773837708e+21  1.736060215548359e+21
2.185276017689452e+21  1.342466183936975e+21
1.568287935289274e+21  9.453194877595399e+20
1.472879740133384e+21  1.525555774169949e+21
4.131940631071699e+21  4.608005883696009e+21
2.226365734789673e+21  1.121195227590516e+21
2.903524160011334e+21  2.820986365475166e+21
8.136383230792633e+20  4.444043444183197e+20
9.446080667927781e+21  9.158568288936537e+21
1.548514318175351e+21  8.27868236108375e+20
2.393255626181142e+21  2.226986856238281e+21
3.679929536121265e+21  3.547275897914451e+21
4.529473933129646e+21  2.685838888529569e+21
2.280826639183558e+21  2.079421847985115e+21
8.663968668140018e+20  3.92866681506565e+20
3.658317887409421e+21  3.573645833725968e+21
8.00984334026259e+20   4.208157651209225e+20
2.621561105691062e+21  1.401514541230292e+21
4.773386637148219e+21  4.216916137298044e+21
2.60845675667532e+21   1.34822963506698e+21
5.195324382636933e+20  1.812808873893771e+20
2.870614105734324e+21  1.908882121236135e+21
1.900596166893968e+21  9.212405302637168e+20
2.547355294630878e+21  1.773666890448893e+21
1.020241518934838e+21  3.542777020968065e+20
3.444865279470569e+21  3.080558662890933e+21
3.999437411685065e+21  3.386216645260804e+21
2.457982485925617e+21  1.709420941492002e+21
4.880776096162775e+20  2.361415575571849e+20
2.199196644137654e+21  6.510340556858258e+20
1.647103743518025e+21  6.479965044009038e+20
3.56284382710898e+21   3.008698586881038e+21
6.498181977838012e+20  1.90527717550791e+20
3.060579878666485e+21  1.294551041112742e+21
1.035042036160238e+21  3.604584858540312e+20
4.393626228069736e+21  4.290746666216029e+21
2.181482860903299e+21  1.063221396329542e+21
8.240724878759366e+21  8.32405683289345e+21
2.359783747850617e+21  7.440536419921006e+20
5.553487216752407e+21  5.292276649591441e+21
1.67130045841598e+21   5.455169095757285e+20
1.437490454261507e+21  1.481292882696777e+21
2.113646265616124e+21  2.42124476133906e+21
1.931661434173616e+20  1.461187147628333e+20
4.226984034657773e+21  3.482766350925745e+21
4.545709409786317e+21  3.276193096501693e+21
4.165763227223205e+21  4.244438743163189e+21
1.854283963075857e+21  9.280100808592266e+20
8.526248591535028e+20  6.893232548628882e+20
5.415532952966794e+21  5.201875041402054e+21
2.266201199393672e+21  1.874636012674296e+21
2.599250273137068e+21  1.304850819434784e+21
1.324562693605191e+21  3.002046322217073e+20
1.514762090768023e+21  6.70012079555952e+20
1.065801058665225e+21  1.110394717013029e+21
2.949237385079005e+21  1.793397114911282e+21
3.376022129666676e+20  2.621174912640515e+20
4.137452474065647e+21  4.27887138284647e+21
2.7854431554814e+21    1.724461673215526e+21
2.862729991636658e+21  1.540442735644572e+21
1.736996717980247e+21  1.568935901475536e+21
7.959526873425794e+20  2.609127126862354e+20
1.714923450306597e+21  1.030651685644122e+21
2.836385059716448e+21  2.944665777344261e+21
2.438832054410131e+21  1.404302173229017e+21
3.358596576808473e+21  2.28836585354801e+21
4.615531529559209e+21  4.128183254915461e+21
2.310289750895769e+21  2.116720356575147e+21
3.02360476277582e+21   3.064727168034212e+21
3.420418614793295e+21  1.920748917196897e+21
3.525769069076559e+21  2.642283912721449e+21
4.270111067639426e+21  4.376116107462155e+21
2.718745407949996e+21  1.865863053142174e+21
1.988997886929577e+21  1.249954157999954e+21
1.469585357005962e+21  1.222398857878015e+21
6.328199239402447e+20  2.343327397779722e+20
2.986978675856276e+20  2.123569543947568e+20
7.867491874390803e+21  8.168730905572174e+21
6.882220806562497e+20  5.733174100558798e+20
2.053739383372841e+21  1.478661409731256e+21
1.454467898956786e+21  4.476085180995802e+20
2.14169355819548e+21   1.502052694773228e+21
6.44192132244304e+21   6.649392148025827e+21
2.294254684422516e+21  1.538995114530598e+21
1.274203442571934e+21  6.093310210307253e+20
1.282696105569248e+21  5.823317226524072e+20
7.025445407812041e+21  5.379721592083465e+21
3.501384891844115e+21  2.690131472465524e+21
9.115585135173104e+21  7.108311760582523e+21
3.013062961948053e+21  2.678149283492435e+21
3.97342574613728e+21   1.665290998625455e+21
2.419936076273591e+21  9.968194452216642e+20
8.850108070238775e+20  7.61331635346763e+20
2.858438061191774e+21  2.558618243262352e+21
3.15319809385322e+21   1.85588659199038e+21
9.919313287272339e+20  6.000082869197168e+20
2.167033061498881e+21  2.224834040384031e+21
2.539397434089314e+21  1.978635349070227e+21
1.05638684659416e+21   4.490709410443288e+20
1.749762171124029e+21  1.294960157016266e+21
5.920067278571437e+21  3.691800475862809e+21
3.360141311480661e+21  2.313459456089631e+21
3.476143904782564e+21  2.53597008359027e+21
4.144087402216671e+21  3.105574017265528e+21
1.61872599931601e+21   1.381136332285768e+21
4.856263003390997e+21  4.367091467548732e+21
9.185324501302843e+21  9.309724810462915e+21
3.418536110149054e+21  3.005077370960909e+21
4.642526668675621e+21  3.810108769559937e+21
1.143637333975023e+21  1.275192202240624e+21
2.35563931029353e+21   1.279270701000543e+21
1.153020583798649e+21  6.480088578685066e+20
1.337668168520839e+21  4.356989975212283e+20
4.359495698293709e+21  3.008606739250512e+21
1.242128806025802e+21  4.057784861571125e+20
6.052809751688276e+20  5.726745920469418e+20
6.770463981809298e+21  6.334514589778288e+21
5.221338299984532e+20  4.029934441972979e+20
1.885806345717683e+21  8.852404174213795e+20
8.551797512221101e+21  8.204761278381883e+21
1.845435515707981e+21  1.532568641117827e+21
4.294755890700304e+21  4.003467959306201e+21
8.503899478384202e+20  2.692620673904067e+20
3.918816222955692e+21  1.708777044964778e+21
4.944079255475048e+21  5.319277469342009e+21
5.363742120201987e+20  3.464412168490752e+20
2.310968105589642e+21  1.372410968295707e+21
2.756720885907891e+21  2.033109903123982e+21
1.043214099159078e+22  6.139501309047509e+21
2.271382590764962e+21  1.176790029533581e+21
2.955758597339437e+21  2.644850637528952e+21
5.090285802627864e+21  3.887482590865498e+21
2.927610536718418e+21  2.968490554491865e+21
5.428481927795391e+21  3.660924161796776e+21
4.433622696360413e+21  3.319236498576516e+21
6.97739087388809e+21   5.423016826066951e+21
1.358376845507396e+21  7.259870833546844e+20
1.603945354223966e+22  1.480634180022829e+22
2.543430407555624e+21  9.464603095931478e+20
6.009051651808837e+20  4.856448213925673e+20
2.518314958333686e+21  2.170628016741933e+21
9.776740582068857e+20  6.358349464371557e+20
4.478066469283119e+21  3.281403023806121e+21
4.053641610900189e+21  4.517729886529728e+21
1.97564246223461e+21   1.827561833107106e+21
4.491072302057012e+21  3.868775476339707e+21
8.695693149815123e+21  8.426057880382595e+21
3.114660791841811e+21  3.220419896187513e+21
2.353890787738203e+21  7.984105390364658e+20
1.204951591101858e+21  5.518107805960963e+20
1.174493014987012e+22  1.237156115261156e+22
1.550257211231143e+21  9.282319976073652e+20
2.404139531695603e+22  2.400479182121812e+22
6.147573932097452e+21  6.060701821676158e+21
2.903447035867715e+21  8.909146489588915e+20
3.079076162336096e+21  1.348879964235671e+21
4.60798912608327e+21   5.003224299422865e+21
1.182345209822319e+21  1.011898624550507e+21
1.486709168689132e+21  6.700374883020997e+20
2.125000966176632e+21  1.890422595852858e+21
8.618347203914755e+20  7.242316853039267e+20
2.011220899290837e+21  4.351216707642465e+20
1.852005141664407e+21  6.926994932591619e+20
9.552979234582954e+20  6.585677803499825e+20
2.767981573826178e+21  1.479503136254612e+21
2.843044757665422e+21  2.452402445297812e+21
7.780431101144244e+21  7.916011623588512e+21
5.535460996293904e+21  5.466971907764591e+21
7.379947378380416e+21  6.945104829462075e+21
2.286826559787122e+21  2.323449836179023e+21
1.472356759626655e+21  1.203981759687103e+21
8.79916672895368e+20   2.754932060827149e+20
5.287334611873973e+21  4.153517771420524e+21
1.413710322329083e+21  1.378332963021094e+21
9.051970664536589e+20  8.825254153491448e+20
7.592545991239928e+21  8.323704803399077e+21
4.765728828931829e+21  4.18261606153892e+21
8.58299282093999e+21   8.851619465607346e+21
4.752417877283182e+21  3.735774845164103e+21
1.467915647444115e+21  1.551357267512999e+21
4.364796435055124e+21  4.457045812938376e+21
3.77829040378285e+21   3.744664050108607e+21
2.957976057205964e+21  2.742444880413093e+21
2.455855661001591e+21  1.412327959781086e+21
8.736401186846925e+21  8.343726496607224e+21
1.793817508578874e+21  1.302823223353423e+21
4.620134208378382e+21  3.473182664647703e+21
2.618039290782458e+21  1.026601402874119e+21
3.064055531678909e+21  2.848510587944927e+21
3.531567453596799e+21  4.116617722560522e+21
5.969622074121255e+21  6.452981044264829e+21
4.208479869688814e+21  2.479648020207003e+21
3.016016760353654e+21  2.703355440371243e+21
5.14518130438579e+21   4.057985419998031e+21
3.081407901043167e+21  2.727916146980956e+21
3.629295565510738e+21  2.5390404628326e+21
7.199521918308885e+20  6.739364341743744e+20
1.729850631271517e+21  1.606672350883208e+21
7.606928799599889e+20  2.063803094261416e+20
5.537739817705353e+21  5.656683805279759e+21
3.397361310601065e+21  3.464194623049002e+21
4.164660971214406e+21  1.800885416551072e+21
2.215468149591343e+21  1.17686551783846e+21
3.822044000062661e+21  1.037689725368292e+21
2.25665244228374e+20   2.469995256216676e+20
1.940580813235624e+21  1.396910079736267e+21
9.592892386280525e+20  7.261839718170188e+20
1.933064305457542e+21  1.58013589447547e+21
9.661020589643572e+20  9.471690466960066e+20
1.763753729266362e+21  9.136456410871207e+20
2.36912196167797e+21   1.208006508923718e+21
1.494200906669263e+21  1.282969446857382e+21
4.481004505090025e+21  4.406325812785092e+21
8.896185523926309e+20  4.896464225962234e+20
2.466494289221347e+21  1.322226646923602e+21
6.032931988832969e+20  3.396353423769458e+20
1.637545979208838e+21  1.488839337535881e+21
2.098013708359567e+21  1.944250904939834e+21
1.990796512030758e+21  1.812706794178717e+21
2.611412806880736e+21  2.451484820454361e+21
3.651764587001643e+21  3.820909644647519e+21
2.547980169079176e+21  2.498499335770738e+21
9.435851867274116e+21  8.762173175513791e+21
3.832047057785005e+21  3.812678419361573e+21
1.977008741771563e+21  1.814680500468412e+21
1.054076499985319e+21  3.547884431332976e+20
1.600975624334683e+21  1.026846128008745e+21
1.151184241050589e+21  1.914112201210646e+20
5.305167740498453e+21  5.318564698233609e+21
1.906771164933046e+21  1.632650634906131e+21
9.574393287861147e+21  9.05969747446702e+21
2.003962222591422e+21  1.835276276434435e+21
3.078252003604287e+21  2.17470296563327e+21
3.087859870459329e+21  2.974691978809132e+21
1.106874450216797e+21  3.650851219467216e+20
9.313207590421749e+20  6.010964560441812e+20
1.269662688247638e+21  6.240039109339349e+20
1.212741692557302e+21  1.105513528086901e+21
8.468670070299097e+20  6.780266896749451e+20
1.715440238363838e+21  1.149835610932925e+21
3.846260981158939e+21  3.765399958391785e+21
9.596585337974969e+20  3.432562552423501e+20
3.422168826198482e+21  3.942977219617352e+21
1.312830535100914e+22  1.337904049336398e+22
8.478003780526822e+20  5.063336647140147e+20
3.663610742871488e+21  3.168074128000121e+21
3.296306164462405e+21  1.846617822261906e+21
2.672125270507364e+21  1.439216844439414e+21
1.632318988891321e+21  1.319385914201395e+21
8.131384235206252e+20  8.306386667021486e+20
8.602595864218027e+20  7.365632241296106e+20
2.551910685653963e+21  2.143706289583321e+21
1.674562190446103e+21  1.209609676393697e+21
1.800962469387697e+21  1.151438057357838e+21
5.638110416700652e+21  5.559118929618187e+21
1.334677778368265e+22  1.14408747499714e+22
5.348707978745917e+21  3.688418060498171e+21
1.720868201814727e+21  1.299830445823922e+21
3.401134201188894e+21  2.713809575348389e+21
8.153181094452771e+21  7.538473255850926e+21
2.257604953604929e+21  1.313984782352662e+21
4.424017644255139e+21  2.876304930221713e+21
3.864274253768515e+21  3.628814214683941e+21
5.860309015115858e+20  4.49718953204837e+20
1.617328194581665e+21  6.950789607397839e+20
2.076905899856035e+21  8.326919914728807e+20
2.000121778009182e+21  1.703945792514268e+21
3.415471410602628e+21  3.65428087243157e+21
1.422353292963961e+21  1.038244418253272e+21
1.769576320634599e+21  1.46329588919248e+21
3.267376729306037e+21  3.16000256892559e+21
2.683629715755482e+21  2.474183880653858e+21
2.310211500852243e+20  1.958469626992997e+20
1.4339517508543e+21    9.280873180619609e+20
5.430940330241982e+21  4.778653141861216e+21
5.072119970580912e+21  3.314835649982019e+21
1.084073851203327e+21  5.082040218365107e+20
1.820756915649897e+21  4.224553981432587e+20
1.368031437208571e+21  8.917565326391087e+20
5.551591764259238e+21  2.38324626435757e+21
1.40417620191794e+21   8.41421438257478e+20
1.719497981628099e+21  1.61137728674667e+21
1.325459472880991e+21  5.629008402600006e+20
1.577979118737422e+21  1.549647162069869e+21
8.493090839278513e+20  7.527168178390562e+20
2.362101975758806e+21  1.409397954455265e+21
2.972220379877383e+21  2.25848116362768e+21
4.021018661099424e+21  2.544754275850462e+21
3.440512550430715e+21  3.233677960095411e+21
4.830791769798497e+21  4.5591422912345e+21
2.347296391983826e+21  2.043430722169659e+21
2.609901286255799e+21  1.278956843266011e+21
9.767406871841132e+21  9.792674356956991e+21
2.784800829584546e+21  1.846382223484275e+21
1.560300238400179e+21  1.222967643745954e+21
1.125231122297959e+21  4.890685769870345e+20
8.915337081341702e+20  5.778458324923214e+20
2.588618400316753e+21  2.4106509007761e+21
5.336877022524815e+21  2.186693827788641e+21
8.10466888221669e+21   8.236589517832027e+21
3.804214249137902e+21  2.462205076417363e+21
1.017092939845353e+21  9.750134399149012e+20
9.017216386212171e+21  9.128914463853856e+21
2.394744065857988e+21  2.427164689568993e+21
5.67113531276816e+20   1.445206527798076e+20
1.342863070691011e+21  7.687805107865653e+20
1.724906804780571e+21  1.907029009147212e+21
1.039094149924965e+21  7.377808815949861e+20
2.251597151702016e+21  1.344065681911507e+21
5.27637566513072e+21   4.392499004761378e+21
3.933055479077531e+21  2.718708733167906e+21
3.657284311294939e+21  2.285137419069382e+21
2.942008544727122e+21  2.276392993124774e+21
3.610114734697768e+21  3.567782393770861e+21
3.204088206692553e+21  2.292021764542894e+21
6.563647427921377e+20  4.296001192292267e+20
4.050271229529056e+21  4.322977312144504e+21
3.531569705396612e+21  2.879289577815637e+21
3.024495912552086e+21  1.792403949220957e+21
3.422279727339306e+21  3.791639447440095e+21
1.513517971370962e+21  1.443254339801225e+21
5.596610309084387e+21  6.066624756527967e+21
3.389959644613481e+21  3.050657555942587e+21
5.048364045496486e+21  5.361467061641851e+21
4.098683236673428e+21  3.948855259210376e+21
1.11989503227947e+22   4.883188358762058e+21
9.638069120042585e+20  3.092768029379476e+20
2.951539850388498e+21  2.632210106732834e+21
1.571316043088728e+21  8.757832081711225e+20
6.06740704398049e+21   1.831504113928545e+21
4.144823177805793e+21  2.025518993065307e+21
6.482715490817715e+21  6.040516428251054e+21
1.703556364847114e+21  1.103537346224786e+21
4.860631495029547e+21  1.706230785264582e+21
1.100107791776673e+21  9.153826982283959e+20
9.776627992078173e+20  3.6717650166518e+20
6.492755140287031e+21  5.880065440676454e+21
1.682270101208348e+21  8.293583998194533e+20
1.891603041388063e+21  1.262963360967568e+21
3.558712337400821e+21  3.772733231120403e+21
1.101843929433024e+21  4.95931241850465e+20
2.641083084175806e+21  1.355773256860443e+21
2.582733321503687e+21  1.259129832225506e+21
1.968601084217216e+21  1.460334975568592e+21
2.413104678588824e+21  1.462082880286345e+21
1.322739861656013e+21  5.393784666918755e+20
7.869871463843915e+20  8.61895858163792e+20
4.944140617019971e+21  4.295577864717169e+21
1.800505354025519e+21  6.320246764415438e+20
1.980957835694814e+21  1.313571481385358e+21
1.856937709156285e+21  1.516717614243347e+21
1.609557233424637e+21  8.893694160759946e+20
2.312511714361923e+21  1.641577771887621e+21
1.617947439530429e+21  1.486673355689595e+21
7.18210424675003e+20   4.883912797008243e+20
4.764063060019655e+21  1.700474323158249e+21
2.806294258806172e+20  1.752777321692054e+20
1.422699507185315e+21  1.324425144290072e+21
2.68547393980289e+21   7.400787977997307e+20
7.563052480230232e+20  7.938953947129255e+20
9.954553954356513e+20  8.235751863313336e+20
1.593422524809629e+21  9.90946536917466e+20
4.636560525069262e+21  4.298114427604418e+21
1.413146246475755e+21  8.347842995896374e+20
4.063134635964733e+21  2.522574902900467e+21
3.40972256567829e+21   3.277206701966577e+21
1.389260279952089e+21  1.107058332658708e+21
3.140891444921477e+21  2.731602237253717e+21
4.454376409343243e+21  2.920192515158188e+21
2.687698718018811e+21  2.271322093817342e+21
2.612262861310402e+21  2.335757528913806e+21
4.075543741787999e+20  3.110924887065921e+20
1.244645192317595e+21  1.101814076196995e+21
8.624224401428473e+20  6.919985351864095e+20
1.536555009364868e+21  1.263555377903584e+21
1.835116643061768e+21  5.219761420870004e+20
4.061764978728059e+21  1.771827172815862e+21
2.174371677091681e+21  1.590607502011795e+21
2.619810331335921e+21  1.222783399608698e+21
1.490620544965503e+21  9.692169652023788e+20
1.18056347321974e+21   8.328043314199606e+20
1.257695498137808e+21  4.409217746274688e+20
4.302606227800764e+21  2.871512468775993e+21
2.818240056817772e+21  2.375789475717922e+21
7.516372670092537e+20  2.758197240925737e+20
3.170522878669761e+20  2.553312660909213e+20
8.52752085842976e+20   5.236224216717866e+20
7.509459644664523e+20  7.012139184943002e+20
3.614659992621691e+21  2.420652330634828e+21
3.265129996041933e+21  1.499607981862129e+21
2.240729402851218e+21  1.231091142459687e+21
3.892508445732407e+21  3.488403806350175e+21
1.334332690046818e+21  7.665322622488362e+20
4.983711495145862e+21  4.586934515881211e+21
3.434475475130225e+21  1.492157015532375e+21
6.328960347739473e+21  3.354820392494291e+21
5.859037874121033e+21  6.011247646862765e+21
1.607011573735266e+21  1.445256892584784e+21
4.68138147446076e+21   4.410557208283235e+21
2.644170301720368e+21  2.6530673255706e+21
4.517028798509361e+21  4.746359530918701e+21
2.708066810283547e+21  2.427266357861456e+21
1.693805508703904e+21  9.493522740449907e+20
1.007200783263834e+21  8.700604353356268e+20
4.476566770607205e+20  4.151446204256551e+20
4.68607422527248e+20   2.067068222756258e+20
3.979810724508984e+21  2.058799104370698e+21
5.559547373000988e+20  2.53135667447586e+20
7.796311919330259e+21  7.242095140360486e+21
1.504897856504193e+22  9.77892447885916e+21
1.328870386648771e+21  9.377652402857061e+20
4.020463029495397e+21  2.217133378540687e+21
8.116424403144034e+21  5.618919318149656e+21
9.952155787554938e+20  8.034754194706457e+20
2.281548341023844e+21  2.046520625454624e+21
4.561111720511924e+21  1.825197473326734e+21
1.296245185048192e+21  3.074531378228383e+20
1.010399464899173e+21  6.813822870420518e+20
2.122882585501907e+21  2.05657900145414e+21
4.263830235009104e+21  4.113009858405913e+21
3.989992237366562e+21  3.714286850755153e+21
1.746544349190273e+21  1.314312826895144e+21
3.927085394821497e+21  4.18954702630545e+21
3.573864135397156e+21  3.502332655151572e+21
8.815326770316593e+21  9.349209409940695e+21
4.704532228345258e+21  4.057420229503795e+21
1.786344910897159e+21  1.417629574744428e+21
5.267689347349429e+21  4.384631242014235e+21
4.588860649615967e+21  4.57647718616308e+21
1.017198774436596e+21  5.139790307981843e+20
7.473902599706526e+21  7.382154092470582e+21
9.435348027065804e+21  9.166312689176513e+21
2.503987882019114e+21  2.475206820298095e+21
7.491512237199498e+21  6.381827374744985e+21
6.779874253230689e+21  5.963283469690213e+21
3.269237278902095e+21  9.026246779004993e+20
2.212143367166437e+21  1.139393463505912e+21
2.171546794225413e+21  1.208948631472642e+21
5.267626859904599e+21  4.633383126695161e+21
3.197645244475646e+21  3.002795991411045e+21
1.298379328321613e+21  6.790672435540993e+20
2.433104601584023e+21  1.88957147369478e+21
3.753115281865849e+21  3.074650964748738e+21
4.165270083064008e+21  1.552363536332615e+21
5.598176998804758e+20  4.897440582905199e+20
9.978636953363876e+20  8.767001344875056e+20
2.099318063401645e+21  1.842771931138867e+21
7.962229033202216e+21  8.80466871328657e+21
1.350613765649716e+21  5.911646401075683e+20
1.0135137040415e+21    4.414423804236437e+20
5.672782504331871e+21  4.902501886730675e+21
6.618999482091527e+21  7.467900301108533e+21
3.516551326539239e+21  2.093982587936854e+21
2.108079816476694e+21  1.352641369706201e+21
1.043862336030443e+21  8.288982496879013e+20
1.591339047032017e+21  7.340425054688008e+20
3.956166263515336e+21  4.141191015792944e+21
1.881270657942968e+21  1.069882080379185e+21
3.503458799472519e+21  2.68652735990323e+21
5.884808597088753e+20  4.555088320204052e+20
4.91470227510571e+21   3.863298279631517e+21
3.069313484243864e+21  2.031573346707242e+21
3.445219937941224e+20  3.321589457212956e+20
2.899165238521993e+21  2.346317966199781e+21
2.177874351701868e+21  1.35840531294829e+21
1.74985449491639e+21   1.210154928138832e+21
6.519990659033554e+20  1.717168142877121e+20
4.861668448843749e+21  4.267493294061022e+21
1.153479950960641e+21  7.806432173850405e+20
2.467354476750175e+21  1.183179922927504e+21
3.259600701599429e+21  1.796916631107576e+21
4.832869618076575e+21  4.192259720752e+21
4.737449038021709e+20  4.470563730322649e+20
3.225985833980735e+21  1.38163436754181e+21
4.375453077673389e+21  4.426019301010021e+21
2.993464422269643e+21  2.959611048705934e+21
1.102525098876664e+21  3.895505703874413e+20
1.646812698392106e+21  6.211359084468596e+20
2.637114849954139e+21  1.874113917406369e+21
1.283665955749003e+22  1.33651521952551e+22
2.038906778000097e+21  1.997126539919259e+21
4.788765866925736e+21  4.116442193826796e+21
3.295561944623982e+21  2.301302860529722e+21
7.642498229456861e+21  7.635278907181316e+21
6.039873161758654e+21  3.972613587152853e+21
2.230494409748065e+21  1.128093348449388e+21
1.367023756791947e+21  7.455402497359732e+20
1.437908163126945e+21  9.251438732442527e+20
3.542726247573516e+21  1.876820573745544e+21
2.751734275220485e+21  2.125173683444466e+21
2.02820059578593e+21   7.862159987731966e+20
4.853208436943733e+21  5.115579076011964e+21
1.531720395164886e+21  9.944538108287728e+20
2.574604324176283e+21  2.113489703135453e+21
9.099815781077866e+20  8.739459023095168e+20
6.809690334563695e+20  4.817265377202675e+20
8.039125745039753e+21  7.477214008317039e+21
1.630035100930291e+21  7.073262611418127e+20
1.526591921089218e+21  9.939016896868305e+20
2.091745260628221e+21  1.074739340179293e+21
5.515355801657415e+20  5.560675782726373e+20
1.770959488670155e+21  1.370229367402964e+21
5.579472423652382e+21  4.641851458526363e+21
1.541933433219856e+21  6.735029889812378e+20
4.668134699106803e+21  4.455315207203567e+21
3.60535330399173e+21   2.092880642019654e+21
4.875868861418801e+21  4.272819286633847e+21
1.651174997581168e+21  1.417214931610611e+21
4.513249152522091e+21  4.670504421454606e+21
1.110665355203136e+21  3.63542749787838e+20
4.341982888192725e+21  3.818494933685063e+21
3.661858842616441e+21  3.338794720717511e+21
1.093422198129842e+21  1.10589061729845e+21
1.935872299825208e+21  5.7977471529935e+20
3.273203261323948e+21  2.734616662554553e+21
1.216087304130485e+21  7.960580528088614e+20
1.475258766636542e+21  9.333728861368812e+20
1.026362473778388e+21  4.998401533442903e+20
4.775132907903732e+20  2.319283186024149e+20
1.927473649470115e+21  1.422832966199897e+21
1.810610868639385e+21  1.396780497570363e+21
6.339458238470873e+20  4.375471040468153e+20
6.949504584995412e+21  3.371370194133955e+21
6.041905411090505e+20  2.593128849168557e+20
8.038069650927135e+20  7.090385433247629e+20
3.892082292617667e+21  2.82613653470379e+21
1.095382164687673e+22  1.151254180404689e+22
2.168362749288862e+21  2.121159254018746e+21
9.909135152114481e+20  8.010872778694914e+20
1.569934563903032e+21  3.680082921218574e+20
1.078467995567158e+21  4.585796236235768e+20
3.51060995273083e+21   3.188953136754084e+21
8.968892199260532e+21  7.925857111149768e+21
2.731898733611685e+21  1.85665603996184e+21
1.296682034212047e+21  9.919456220265512e+20
1.096877021993988e+21  1.021725379482938e+21
1.600211138297937e+21  1.286179046437944e+21
6.479467832536428e+21  5.781004235125315e+21
1.201482693488876e+21  4.331922465870128e+20
1.395445974040282e+21  7.621821842341383e+20
1.129090707178616e+21  4.526243205568208e+20
5.760413545881246e+20  1.228824300154122e+20
1.930432514425298e+21  1.684473690457147e+21
1.13681663233937e+21   6.388259891425507e+20
1.305653204669769e+21  1.049329704570696e+21
4.544584635779381e+21  3.741678401871141e+21
5.120458231281386e+21  5.586737386626276e+21
6.690879183944174e+21  6.826356608672222e+21
2.763669940132924e+21  2.688422259767195e+21
2.19126017569432e+21   5.527330722946605e+20
4.503250598399375e+20  3.060062321244308e+20
1.218364436692074e+21  8.737126022441952e+20
3.323175765739204e+21  2.923025178461937e+21
2.798228311873551e+21  1.659369361373288e+21
2.748987079447789e+21  1.29301384715518e+21
2.435356964347661e+21  1.680396015011535e+21
1.174963528558082e+22  1.152072314680659e+22
2.434224309041378e+21  2.07772478843803e+21
3.287769028418771e+21  2.909709731188787e+21
5.025699680371744e+21  4.642646664272943e+21
7.029214357750196e+21  6.829429983746554e+21
6.79849888948968e+20   2.448934083425535e+20
3.923950326530894e+21  3.645303930798575e+21
1.756568236060892e+21  1.336843921124413e+21
5.50111879733539e+21   4.928302372393308e+21
3.699427870707965e+21  2.997094191276065e+21
9.193674737961941e+21  8.472321755416329e+21
1.471392426356445e+21  6.271539827790468e+20
3.608352701343559e+21  3.329633870371608e+21
1.927732043498736e+21  4.513333200950137e+20
4.256720740047347e+21  4.011727148192832e+21
6.507728483148131e+21  3.670735772906335e+21
4.922030757599349e+21  3.04200756344529e+21
1.629189550100252e+21  1.288831355119491e+21
7.375241116769814e+20  5.885799070001801e+20
3.084822755460621e+21  1.143769610325578e+21
2.860661150557835e+21  2.413305122080114e+21
1.400480998423683e+21  1.31808775958393e+21
6.104939480325042e+21  4.780627449569112e+21
6.01124715662718e+21   4.547136745936968e+21
1.699866227902438e+21  1.711174104631445e+21
1.415016929170974e+21  9.724169730539839e+20
1.255053011056448e+21  3.754218593405811e+20
3.146185426283451e+21  1.932160714487306e+21
3.342799075215564e+21  2.85830510883215e+21
3.010710394092705e+21  2.533124699963197e+21
1.457063098242059e+21  3.966251985747089e+20
1.758156880829447e+21  9.152319360087451e+20
1.843688119052561e+21  1.916977518426444e+21
8.328945891859927e+20  3.535300914231641e+20
1.568330156535781e+21  1.743351815906674e+21
2.547159388047087e+21  2.781962030126305e+21
2.839756004037535e+21  2.537547350671141e+21
1.794849395843495e+21  1.323627691434929e+21
2.708034159186249e+21  2.372780667719373e+21
2.270943489801293e+21  1.145148134962268e+21
3.079851344421957e+21  3.131815051611461e+21
6.458567189615755e+20  4.506619459805634e+20
1.136601585457163e+21  8.552638207607792e+20
1.598360158851087e+21  4.742002632296193e+20
3.309463993723721e+21  2.867001141722262e+21
8.931790419630347e+21  8.717078239318213e+21
7.062781374622849e+20  6.126812206460284e+20
3.337823723527227e+21  2.873961304826376e+21
6.448489259549606e+21  4.035978563530386e+21
8.51013696386811e+20   5.983577368904089e+20
1.1833836273064e+22    1.165872136572457e+22
7.31210571654366e+21   7.278597147949921e+21
1.867342150195418e+21  5.930108311959389e+20
4.365361636808359e+20  3.163164250206116e+20
4.120523443066362e+20  2.878266561234907e+20
4.098152937817306e+21  2.598865394105538e+21
2.297060989940321e+21  2.144761675786373e+21
8.997336371557051e+20  7.150711858634947e+20
8.692385255888819e+21  8.393842595012725e+21
1.951598869723985e+21  1.12817526423536e+21
1.674367409762219e+21  1.56377235280302e+21
6.316411067377805e+20  2.329531267713719e+20
2.422353383373582e+21  1.084601578316413e+21
1.249810821090189e+21  3.50685688736386e+20
3.706356658734675e+21  2.972753416546779e+21
1.399710882887402e+21  5.247948062327831e+20
2.04906126925991e+21   1.294447591552801e+21
1.856490276533306e+22  1.787446203839325e+22
2.818431459801935e+21  2.217532259075808e+21
1.364479223002483e+21  5.743641212001495e+20
2.635391660146716e+21  1.260740232664135e+21
4.278472000347639e+21  4.015413653641185e+21
2.473776609818806e+21  1.288785544128781e+21
2.276604514532898e+21  1.806429570526722e+21
9.67348430161232e+20   8.675865527035667e+20
1.083184390276922e+21  3.849351346531992e+20
1.890036914617644e+20  1.312767315821145e+20
1.198100490168721e+21  6.890484170661284e+20
7.412020326076688e+21  6.901009904428255e+21
1.650234871158955e+21  7.138053736591036e+20
1.854217534981353e+21  1.246885495754981e+21
7.900858481080038e+21  2.626488198963767e+21
2.630272193270303e+21  1.230394245601724e+21
4.548064792391432e+21  3.170823335380651e+21
2.194892328793794e+21  1.165413815371479e+21
5.552937214647915e+21  5.537185072747502e+21
1.069987717468819e+21  5.790430018632672e+20
1.363165297811198e+21  4.991977031293218e+20
1.070056397363137e+21  4.352720938065505e+20
1.36554657611417e+21   6.192610660206096e+20
1.611890098031615e+21  7.178728559575585e+20
2.39593414205952e+21   1.862954882768547e+21
7.696141167568425e+21  4.791590939787613e+21
1.455762683849655e+21  1.55850346024397e+21
7.211591565310238e+20  5.838718575543509e+20
1.816703675985264e+21  1.272360014629585e+21
1.095874971076898e+21  1.120027870172603e+21
2.709654892102149e+21  2.753714375214276e+21
8.684797816416607e+20  4.873309554884309e+20
4.957322653129285e+21  4.912153883232565e+21
6.418274609649578e+21  7.097069673468947e+21
1.063727376216802e+22  8.30364913146999e+21
9.102067580891551e+20  3.29701712334108e+20
6.021018841918667e+21  6.010887083047098e+21
6.978418820503038e+21  7.537918813947801e+21
8.614703791816212e+21  8.070124907451996e+21
1.899930760049024e+21  9.532196421778781e+20
4.989323543231519e+21  3.879956892460302e+21
1.836211580721173e+21  1.452752697878328e+21
4.61151037804192e+21   3.206393108167969e+21
8.692127424810152e+20  4.46168569055222e+20
9.9726021298632e+20    5.540984543955633e+20
4.914913381338243e+20  4.177995923296067e+20
1.173215287477732e+21  1.135301826901456e+21
4.015750575435308e+21  4.345188706156974e+21
5.119891340678291e+21  2.50340327209711e+21
4.037775429412963e+21  4.204054857405817e+21
1.761037495741104e+21  1.755783559824067e+21
1.325411059184997e+21  8.607231682024457e+20
1.029443949233426e+22  1.013604275839781e+22
7.538034984300189e+20  3.87235259029136e+20
4.908698413852472e+21  2.841013009359029e+21
3.218839747272005e+21  2.787538975467616e+21
1.505441891339179e+21  1.35667521199194e+21
2.538036221101941e+21  1.448753059493509e+21
2.363192972768537e+21  1.528592029731728e+21
1.056072720520151e+21  3.513434375854636e+20
2.211546077265857e+21  2.287217095996559e+21
7.990055649399831e+20  2.43456281084837e+20
6.038661693458891e+21  3.967073928801707e+21
5.821486860428017e+21  3.758302567792276e+21
8.220645579820735e+20  4.74510345446463e+20
2.26857684819711e+21   1.287533728736732e+21
1.059729643417576e+21  8.106724343851621e+20
1.896036835221209e+21  1.723952487328282e+21
3.896623609891917e+21  2.747778553030658e+21
3.384738846745452e+21  3.124804154519295e+21
1.535850196023185e+21  1.35709525756881e+21
3.602754727006737e+21  2.017785291689196e+21
2.840851504646893e+21  1.376807013519727e+21
1.374859457193618e+21  1.223828321979491e+21
2.649848214950576e+21  1.648871822485609e+21
2.660887663537168e+21  1.629874625009194e+21
3.831930527144647e+21  2.869839224826688e+21
3.64801252556209e+21   3.200021080929068e+21
1.741579130601097e+21  8.842585121374976e+20
2.802281551538185e+21  2.065819117029985e+21
2.553436280027735e+21  2.117750823329386e+21
2.172593881138776e+21  9.535793995677367e+20
5.460068486731908e+20  2.532061328315056e+20
1.315114141586968e+21  1.456288574338518e+21
3.215851608919245e+21  2.182553433150469e+21
3.309548999166688e+21  1.857631376088891e+21
3.99626912934721e+20   3.092861352408004e+20
2.112853632081707e+21  2.218276265931499e+21
3.75444496965583e+21   3.024566591387863e+21
7.233124401028604e+21  6.289957339749596e+21
1.798720802673173e+21  1.513231254391935e+21
1.436043672881214e+21  1.190463142837513e+21
2.968481266286759e+21  3.176815801119457e+21
1.424479554938033e+21  6.328321638796069e+20
6.375881100457232e+20  1.787115401733409e+20
1.183956935538964e+21  8.698505530501176e+20
1.848164697082167e+21  8.014649680301162e+20
8.913355497505659e+20  3.11077780700809e+20
2.842683343795326e+21  1.171993322976088e+21
1.449419363774504e+21  1.283552797178865e+21
1.719135441858096e+21  7.330114002354898e+20
4.588433933551274e+21  4.274580909503715e+21
5.078530844650474e+21  4.380061720009069e+21
6.691808614317273e+20  1.274729392639667e+20
2.863540076619632e+21  2.697779438909353e+21
1.50252468468055e+21   5.200086057287951e+20
1.057567915596438e+21  7.864674342712677e+20
6.519408568781716e+21  7.076888118893401e+21
1.935874551625021e+21  1.837052423413101e+21
1.872243192489904e+21  9.670039821953567e+20
3.850406544615934e+21  1.556415591925846e+21
5.270689307651211e+21  4.428177713055933e+21
6.663991568268865e+21  6.188207931358755e+21
1.140737015814996e+21  6.810696382425454e+20
2.647394879053566e+21  2.582175114872748e+21
5.781857435506971e+21  5.6690705380645e+21
6.055849681436751e+20  6.192182475780274e+20
3.848508840322951e+21  3.730636722595359e+21
7.984167192887044e+20  3.265542234910324e+20
9.945873266074756e+20  5.41709476378757e+20
3.192985707711178e+21  2.374607046722382e+21
6.063496793604026e+21  5.351989615748143e+21
5.264140510843061e+21  6.004236328965508e+21
2.397058916066456e+21  2.507795662368556e+21
3.607281970532151e+21  1.504252242510486e+21
2.142574011922631e+21  1.20381397292261e+21
3.136581500078083e+21  1.578068618397517e+21
2.795729939980268e+21  2.778404257727676e+21
4.096454517807833e+21  3.249900050740439e+21
5.435324584479227e+21  5.56925337047716e+21
1.735451983308059e+21  8.690129740605441e+20
2.760346283607924e+21  3.021991776520404e+21
1.097844451488943e+22  9.681785923789941e+21
7.020897898088303e+21  6.298557127900922e+21
8.892081618765868e+20  2.620741136245156e+20
3.764080984008543e+21  3.996434813493626e+21
2.586219107615272e+21  1.486797974044284e+21
6.530827445636914e+20  2.245254586918052e+20
3.506674932556415e+21  2.14387315310989e+21
8.434827770899221e+21  8.317236123282673e+21
1.073559578628282e+22  9.173933699230947e+21
1.792589151780509e+21  1.484720266972819e+21
2.628986415576689e+21  1.938060038748943e+21
2.627285743767403e+21  2.72395666897669e+21
9.148826204022726e+20  9.297444227052266e+20
4.194984833405399e+21  3.516452992317875e+21
1.356940197226265e+21  5.324530845123843e+20
7.473971279600843e+20  3.068251033488021e+20
1.428872816374533e+21  5.609120192331814e+20
1.024027019601624e+22  9.884060993395127e+21
4.908549232114815e+21  3.968748157444305e+21
1.983768081862293e+20  1.774556326042551e+20
4.398502500566271e+21  4.318690330498835e+21
5.651370139903538e+20  2.18148466234315e+20
4.70825445343728e+20   3.914384272783643e+20
4.791446071653974e+21  5.117055249947576e+21
1.314992544397029e+21  8.253290967868393e+20
1.84999484738074e+21   1.183948176975939e+21
2.138485306410932e+21  1.418398751092536e+21
1.874081787037778e+21  6.627596056267744e+20
1.926162539028597e+21  9.414948006156209e+20
1.94384479706556e+21   4.997718159111946e+20
3.028643164858941e+21  2.371785581431456e+21
2.742224924607292e+21  2.790197886613867e+21
3.249742322015115e+21  2.414579417002053e+21
3.868130460949451e+20  1.580057717615438e+20
1.699017862322632e+21  6.813590639490982e+20
7.620698555460574e+20  4.278997664249146e+20
1.648738550182761e+21  1.108823897585624e+21
1.578475753186331e+22  1.612947726464332e+22
2.538022710303059e+21  2.576410251207485e+21
5.060984257552285e+21  5.095867111769565e+21
3.573790951903211e+21  3.837809492321219e+21
2.602951669080813e+21  1.538717569413688e+21
1.358221471320252e+21  7.657806963826461e+20
1.829866571796161e+21  1.412428627899131e+21
1.740824777663512e+21  1.702255239730395e+21
1.902661630273071e+21  1.367125574735273e+21
1.621530053034002e+21  9.576296527828673e+20
4.682962237929967e+21  5.099083859876284e+21
4.304434689249477e+21  3.045735043206003e+21
3.443902635050218e+21  1.994159888897096e+21
1.1739094047703e+21    5.907589516310101e+20
2.107194859149916e+21  1.410454707688454e+21
3.09746604846451e+21   2.994789825541354e+21
2.44859585840227e+21   1.714343012312873e+21
3.284403150647265e+21  3.103511182393584e+21
3.300164623443155e+21  2.057771086448757e+21
3.014591371071592e+21  1.050535380115438e+21
1.511780707814703e+21  7.201025416896985e+20
4.349770174898402e+21  4.277742829568846e+21
1.036728634220688e+21  5.398729943005831e+20
8.736540798435373e+21  8.536591449133131e+21
4.477741647159995e+21  4.283676857818613e+21
5.694778084911948e+21  6.048429085318733e+21
2.324940523433559e+21  1.653993280328357e+21
4.507494115148265e+21  3.906291973694578e+21
6.51518869593087e+20   2.859050255192371e+20
2.260684289850143e+21  1.147827174384104e+21
2.011688147752176e+21  1.507652420353529e+21
1.659139613522173e+21  1.222877085270821e+21
4.93767232205516e+21   4.203024271024713e+21
6.723047833132528e+21  5.48031208683657e+21
5.053694618605432e+21  3.820788082172827e+21
7.749338249316878e+20  4.026697695538289e+20
2.877922884979593e+21  2.62258837254394e+21
1.612400130689415e+21  4.713526629871058e+20
4.648133650211697e+21  2.634794590734868e+21
1.58080062390397e+21   5.671935194283228e+20
3.528873175119724e+21  3.140540623893004e+21
5.682619491817955e+20  3.443559047928647e+20
7.131872222406246e+20  6.903766111622331e+20
2.468522034953571e+21  2.055855450323257e+21
4.98882026597316e+21   3.599308207592654e+21
2.079194854366646e+21  1.227976474068021e+21
2.88129889585026e+21   2.314981080727982e+21
1.967640691596679e+21  1.074494182042328e+21
8.768699877474519e+20  3.020355987977125e+20
2.354716072369919e+21  1.317180737902852e+21
2.559519517224406e+21  2.563469307798223e+21
2.677817257486407e+21  2.036212932056237e+21
4.399244468604881e+21  3.676263171145746e+21
7.881294844298741e+21  5.659582622709035e+21
3.603881752813487e+21  3.302209903189927e+21
4.952406411186056e+21  5.041371738419157e+21
1.920245203183199e+22  1.859571562227297e+22
2.812683740777504e+21  1.727900657544484e+21
5.001329576888135e+21  4.366133068240155e+21
1.339659885456044e+21  4.256821662900246e+20
1.727598831457832e+21  8.389196713068501e+20
3.432012006134053e+21  2.712591846106894e+21
8.405782931002402e+20  7.588430235982968e+20
1.523136534275118e+21  9.689251901180203e+20
3.462734436892068e+21  1.578379872488514e+21
2.320329400365085e+21  2.148670113933113e+21
7.925727358222378e+20  4.221736079145741e+20
4.459731189300187e+21  3.168422559775167e+21
4.560648975650212e+20  1.546617899284761e+20
4.222329564442885e+21  1.161698469527888e+21
3.216453965369406e+21  3.057590801594677e+21
1.0490054468049e+21    6.146074693164e+20
1.08430466068423e+21   1.170565153659505e+21
1.453401671745006e+21  8.216002429591161e+20
3.752383446926401e+21  2.295279920433438e+21
1.791799895945812e+21  1.402982543478204e+21
2.754016474331655e+21  1.544518378371726e+21
3.628733178507271e+21  2.930920175789577e+21
2.62782336097292e+21   1.61283461780909e+21
3.485125208339447e+21  3.555935991610412e+21
1.125878514744394e+21  1.225245739890213e+21
2.009252826253676e+21  1.245072217066513e+21
2.169192537520205e+21  8.242466017287804e+20
8.02193550526208e+20   7.608377870309993e+20
1.007477754640917e+21  5.1452325469053e+20
3.210680350647117e+21  3.051037530272648e+21
1.752512744596445e+21  1.671146188548994e+21
1.483587048247457e+21  1.382716631790388e+21
3.566563800401188e+21  3.265120333475107e+21
1.320358583353041e+21  7.236500055364301e+20
5.344868660063584e+21  3.740776827669113e+21
3.017332937344753e+21  1.352796644438854e+21
1.72018590647118e+21   1.377846250565115e+21
2.067399926942563e+21  1.475790791403397e+21
4.380360312417363e+21  3.92520163667536e+21
1.967566382202828e+21  8.696808447497842e+20
2.17042258316843e+21   8.220006659771099e+20
1.45897037268425e+21   1.425564342609778e+21
2.757686908027962e+21  1.463812325875125e+21
5.447750015851143e+21  5.844448154443941e+21
4.723485627377047e+21  4.17210644268349e+21
5.565661009495143e+20  2.074300379821617e+20
1.061831698543651e+21  5.435154873833269e+20
1.420251800787839e+21  5.890364054630343e+20
3.75960496892889e+21   3.088767817723955e+21
1.949442208452428e+21  8.980384179858431e+20
4.505900966780082e+21  4.768005189782857e+21
2.515576769760245e+21  2.648324861586743e+21
4.877167586961344e+20  5.319779017405761e+20
3.923109842250436e+21  2.131557243182288e+21
3.964935334939779e+20  3.405874718304162e+20
4.078412534750634e+21  3.279790454602796e+21
3.170020727311309e+21  2.286917919527688e+21
1.3946178746588e+21    8.47419067654732e+20
2.197072071013442e+21  9.8796094450587e+20
2.72945609376379e+21   1.886896703310092e+21
3.601762809188809e+21  1.64934412999053e+21
2.904677081515941e+21  1.890649439351339e+21
3.691387819473202e+21  2.756333292050211e+21
3.186403696855776e+21  3.150223314302854e+21
2.404832129023297e+20  2.23796506994369e+20
6.043549224954495e+20  4.800012096412718e+20
2.775815022428035e+21  1.513149108265606e+21
3.076256908969362e+21  2.674804380297943e+21
2.629853358504957e+21  2.212396120436524e+21
6.791183917794923e+21  4.763940784944147e+21
1.684231418846068e+21  1.838002249932137e+21
5.289022898784283e+21  4.85032156531247e+21
1.233274166208438e+21  1.041911746811461e+21
7.449010078666143e+20  4.443919313718467e+20
3.358852156087326e+21  1.771031559399692e+21
3.451068987957272e+21  1.595570964197116e+21
2.298886073689313e+21  2.414789751524025e+21
2.007691203082885e+21  1.186659401184861e+21
9.884721138534506e+21  8.959713704655714e+21
2.912993541177834e+21  1.5195112571402e+21
3.352647321700717e+21  3.856686873406048e+21
2.498981005133385e+21  2.114928594772148e+21
1.175554344534197e+21  6.649478197740957e+20
1.795710146322276e+21  1.002061098978093e+21
6.332394342455343e+21  6.08205702885747e+21
6.660486078908911e+20  6.489761255153496e+20
9.271076415907698e+20  8.597637523000782e+20
4.539836715872226e+21  4.292803310984111e+21
8.947216937203951e+20  9.109836449751252e+20
5.095610183287323e+21  4.117239275604095e+21
1.846833883392279e+21  1.473809075274115e+21
5.57330024036307e+21   5.355583434301414e+21
9.045446074576436e+20  4.375345216462313e+20
5.841131562002608e+21  4.892049924740349e+21
3.065227593481932e+21  2.188061489367731e+21
5.657546826792477e+21  5.539670318055248e+21
5.713525444260785e+20  5.988769831624463e+20
1.579197342436626e+21  1.078131986690209e+21
1.712832654179591e+21  1.602443707272088e+21
2.12413852684799e+21   9.690616304217311e+20
1.713796987449801e+22  1.703130897874543e+22
2.528329838005051e+21  9.168076774952427e+20
1.11693999538397e+21   4.474670539366599e+20
5.27759163703011e+21   3.55849033058069e+21
4.775191454698887e+21  3.827395226398024e+21
3.24354987252748e+21   1.721966241328374e+21
4.355350134836714e+21  4.011452131659462e+21
5.104289745669173e+20  3.776411248690832e+20
5.264428741219213e+21  1.697843230183946e+21
1.870176040260941e+21  1.015098152956402e+21
6.21587833879592e+21   4.399299721204559e+21
1.008001298097599e+21  2.657696239264977e+20
8.471383489074587e+20  4.010554387862742e+20
1.341043616441554e+21  1.314305673208611e+21
3.133385070242557e+21  1.892663810800044e+21
1.035215424745892e+21  4.367011549296844e+20
5.708461146479807e+21  5.809483737691785e+21
7.070752745963295e+20  2.2490913160306e+20
2.714348768813776e+21  1.198673363053321e+21
4.206621008942617e+20  3.921572988877596e+20
3.06577196608689e+21   2.595987912010372e+21
3.267558562140992e+21  2.515965129229862e+21
2.212557698332155e+21  1.598900773295982e+21
9.685418840624852e+20  7.338788305845933e+20
3.745814946869882e+21  3.254303278267614e+21
1.673656966921002e+21  1.261121299117106e+21
2.702212693717919e+21  2.297948403136271e+21
2.839526320456539e+21  2.098912381492836e+21
4.641678866045769e+21  3.227332877986905e+21
2.089362856425342e+21  8.866835926380956e+20
8.269103185911335e+21  7.79901579422754e+21
1.968319609240505e+21  1.937707024092152e+21
4.277607872169138e+21  3.644801435102402e+21
2.105467165742866e+22  2.160667120640313e+22
1.944949304874173e+21  1.111542029190475e+21
7.943707979734655e+20  4.022152479835611e+20
1.191706504597762e+21  9.638589961339491e+20
3.182988842438322e+21  2.058584105808362e+21
1.163614176022131e+21  1.242916946281341e+21
4.927333183210624e+21  4.116414083389996e+21
2.471856950477639e+21  1.646436310522374e+21
1.207989832000473e+21  7.681320942403406e+20
1.736037451259617e+21  1.091446551539307e+21
3.907237468313722e+21  2.363485755533312e+21
5.318128537276072e+21  4.168023834858036e+21
7.951285286107706e+20  7.567640048534404e+20
2.434721393850249e+21  1.313787713746342e+21
1.084188692993825e+21  9.716160313165041e+20
1.679909089103699e+21  1.231873126857486e+21
3.749382923674666e+21  2.758663517829282e+21
9.799844048157268e+20  4.333450996966157e+20
2.210388089211669e+21  1.618431035589291e+21
1.845150100081596e+21  1.397387729636246e+21
1.393929386865765e+21  3.641451878657421e+20
8.447762109029029e+21  7.226783559340622e+21
2.28395664092458e+21   2.124574563487412e+21
1.297431883550005e+21  1.237486831423381e+21
2.767629730105289e+21  1.451561993049347e+21
1.826663386561194e+21  1.084299515790781e+21
2.167114126292173e+21  1.78956419134042e+21
4.107013770084157e+21  3.197865740713402e+21
7.242024639792195e+20  2.095901177673109e+20
3.056787284830286e+21  2.360084817238707e+21
4.133250615613311e+21  1.60286862283518e+21
9.100446285025698e+20  4.596230429179939e+20
4.650105100948579e+21  3.463260817616515e+21
1.080294205216057e+21  1.030009194615282e+21
6.89164796648249e+21   4.832515558209369e+21
9.878896295366455e+21  1.090148216121082e+22
4.972593233565791e+20  1.728225882645949e+20
3.024279739769972e+21  3.204021777659799e+21
6.199438511306158e+21  5.356171039586296e+21
4.094717817201529e+20  3.882333885306754e+20
1.803529971535261e+22  1.798974370954056e+22
1.495063345997904e+21  1.436067421863249e+21
2.273581473283025e+21  1.705753400420206e+21
2.483883813282532e+21  2.127566216055257e+21
1.50028526976584e+21   5.976651419083394e+20
1.697833415620633e+21  1.1472549498302e+21
1.446488646316993e+21  9.678645600361522e+20
3.725920295515972e+21  2.071347754697543e+21
5.876510714775323e+20  5.528025267142889e+20
9.537745808843373e+20  8.174791260729739e+20
4.406889328972342e+21  2.06266672536194e+21
3.364245216641103e+21  2.47767707049558e+21
1.842003772791924e+21  1.070369182208882e+21
2.989174180674619e+20  1.741665125897731e+20
4.998123013953448e+20  4.914282370735454e+20
5.128037226504297e+21  5.481417764642835e+21
1.906713744037797e+21  4.036918943280079e+20
2.249157326603888e+21  7.298242041865745e+20
2.400625766971333e+21  1.292815123945122e+21
2.242043328042503e+21  1.664889747601905e+21
8.645267470687362e+20  6.944536504743973e+20
6.344837225275814e+21  4.301093765172906e+21
1.973325360226328e+21  2.107829866697375e+21
6.468209396417955e+21  5.814948416269511e+21
2.259358542709836e+21  2.24333529865473e+21
2.997021703025312e+21  2.397276144848857e+21
1.864694033614524e+21  1.959356193887517e+21
5.847211421499558e+21  3.453331197653845e+21
1.456267649957874e+21  1.442115987441413e+21
4.992926985883369e+21  3.463720937254945e+21
1.415175681057839e+21  9.221143468109169e+20
3.852232191314879e+21  3.775379033038738e+21
1.223462511470258e+21  1.269573560603638e+21
9.774612631244925e+21  9.071028957564074e+21
1.793011927195528e+21  8.858683838722963e+20
4.291657977106627e+21  3.05989514856439e+21
1.691002580885819e+21  1.60365681985484e+21
1.947154942791678e+21  6.208024079810784e+20
2.653060407384798e+21  1.96766956905279e+21
4.669862392513853e+21  4.226887605083752e+21
2.468412822662607e+21  1.733958722433987e+21
3.858589585138866e+21  3.045433738317183e+21
3.23840957650279e+21   2.354470226026635e+21
5.24295220049619e+21   4.265254347802148e+21
2.05319444781793e+21   1.194502004760336e+21
1.539772831298625e+21  1.566401642460972e+21
5.594315162124288e+20  2.065091803986038e+20
1.300380615406025e+21  6.550536914603645e+20
3.175121053889306e+21  2.039325166158479e+21
1.62768534782471e+21   8.105569264372192e+20
2.804835092526904e+21  2.412412352884482e+21
2.522024798526733e+21  1.810113891729255e+21
2.099143548916084e+21  2.327094031716251e+21
5.002810698215587e+21  4.818274467339808e+21
5.081243700476011e+21  4.377014787163173e+21
2.663710294603622e+21  1.65300250389146e+21
8.352250894031662e+21  7.860690412038934e+21
3.579641127819165e+21  3.356740791176397e+21
3.584256754487266e+21  3.3384875728773e+21
7.344109984345615e+21  6.953141315816257e+21
4.109649501766076e+21  2.42835241545447e+21
1.537537357033589e+21  1.15735292279119e+21
1.659334394206057e+21  8.405511007409901e+20
6.087740796298068e+21  6.001911544566862e+21
1.439262620714877e+21  8.955943074311947e+20
1.32493761827417e+21   1.030411634870609e+21
7.151689749616537e+21  3.797831791374614e+21
3.151123623274862e+21  3.180481837707503e+21
1.744222743582363e+21  8.969598495037093e+20
2.479474789247336e+21  1.061963081680281e+21
3.464865202465768e+21  2.083032318128883e+21
5.521153060277747e+21  4.649482982140303e+21
1.850269004008056e+21  9.283846616596087e+20
2.07311555781965e+21   1.239530725375018e+21
1.770592445300524e+21  1.259517906936271e+21
1.627234987861973e+21  6.985791123959301e+20
2.600921108598823e+21  1.85407580857758e+21
6.398935026949742e+21  6.472480184808213e+21
2.401000691640312e+21  5.715004726618389e+20
3.001678425040013e+21  2.957764454639222e+21
2.247031627579769e+21  9.489958469732316e+20
3.364283497237935e+21  2.945657732692186e+21
5.532673268124561e+21  5.787538268101811e+21
5.436036153220352e+20  5.298067646800917e+20
3.267455542299516e+21  1.640513970521015e+21
1.867262211302032e+21  7.646552566873904e+20
1.368011171010248e+21  1.046044643425378e+21
1.86581880762146e+21   5.694694519682613e+20
2.860394875229867e+21  2.398793904835777e+21
2.073256858257958e+21  1.251154203576037e+21
3.918431165187552e+21  4.491447842687064e+21
2.769954713412919e+21  1.515097863205991e+21
7.550149667297815e+21  6.584203518730433e+21
1.200476701922112e+21  9.941758111297746e+20
5.142256216427813e+21  5.435687196494475e+21
3.620690875472694e+21  2.635925935775135e+21
8.060103512104045e+20  3.166312805839354e+20
1.044714642259923e+21  4.745487203374128e+20
1.548085350310844e+21  1.02033183534149e+21
7.513974503290962e+20  6.465173562130391e+20
3.41693282868171e+21   2.667558347923608e+21
2.637391821331222e+21  1.919614515338383e+21
3.128602247438289e+21  1.629181646752031e+21
2.83590992995576e+21   7.164999167226561e+20
4.920447179380375e+21  2.974800460203406e+21
3.715496714178423e+21  2.33590637475799e+21
1.645051227987851e+21  7.973921320776042e+20
8.151763023520103e+20  5.363440205450717e+20
6.261396220229754e+21  5.89962806555521e+21
2.270685658722626e+21  1.575449428530855e+21
3.00662562923068e+21   2.35627635571982e+21
1.604893193060542e+21  1.520303546806021e+21
2.569425184604807e+21  1.262571750931095e+21
1.59709858800547e+21   1.270758394333729e+21
1.144899467770593e+21  1.094881627588213e+21
6.849935626733785e+21  6.49124065291584e+21
1.776792213137553e+21  1.549027114917422e+21
5.915176369376113e+21  4.310033906767445e+21
1.185992562570535e+21  1.341731127516419e+21
1.075966808924107e+21  9.00723976368139e+20
2.853904625216873e+21  2.913877465022322e+21
1.443819137637869e+21  7.911703650946455e+20
1.410270698113679e+21  1.04267642988069e+21
7.772604970891781e+20  4.037526868243529e+20
3.521712451712205e+21  2.018152338811827e+21
3.569528294855905e+21  1.499886669767446e+21
8.75002119802e+20      6.26742307798859e+20
1.227411042443555e+21  6.354259900361178e+20
6.263595102747817e+20  2.370167120487743e+20
3.069451969932405e+21  2.392652826407893e+21
2.694871826325305e+21  1.523073940338922e+21
6.557967262891356e+20  5.965472903093309e+20
1.845969192263824e+21  1.732108747852805e+21
3.250253480572821e+20  2.693185730228563e+20
5.428693034027924e+21  4.805411578348963e+21
1.634749243840241e+21  8.045171367797036e+20
3.538728177004318e+21  3.749389085161906e+21
7.546918334565177e+20  2.78857657245214e+20
1.351189663452066e+21  5.935808442947758e+20
6.295407404615656e+21  5.979537070051509e+21
2.179729834748345e+21  1.787697700276729e+21
2.638313370404973e+21  1.941172939477756e+21
6.155831844964189e+21  6.071296121340081e+21
1.386732634661227e+21  1.375961326174324e+21
2.721550587567895e+21  2.056992690387787e+21
7.392658788328669e+20  6.115836934168383e+20
2.314949850610191e+21  1.595913270607544e+21
4.572093748203267e+21  4.41958163943605e+21
3.906916023890319e+21  1.352152152122929e+21
1.181161326070274e+21  7.106208811773396e+20
1.106946507810835e+21  4.063888121021139e+20
9.321167702763126e+20  6.45639212926322e+20
1.359754946993371e+21  1.398114636887101e+21
1.868274958268237e+21  6.956954101729037e+20
1.472952360677375e+21  1.456851643918805e+21
2.741504348666913e+21  1.993938584357032e+21
2.422298214278147e+21  1.169271088404326e+21
1.426460913594095e+22  1.434419185136037e+22
6.982864999235159e+20  5.426564088659074e+20
1.240755771089407e+21  2.431355642742482e+20
4.23078282094346e+21   2.827858376715199e+21
4.307596216187891e+21  1.457341477463151e+21
3.033345485819869e+21  1.145889051222715e+21
3.248449225972106e+21  3.256859954418449e+21
2.148726491963573e+21  1.296545762793322e+21
9.535471491031551e+20  1.827283527538633e+20
9.695171948567876e+21  9.820887181686276e+21
4.24742305861664e+21   3.803567262953684e+21
3.264201128618788e+21  3.446931411352741e+21
1.610282312964644e+21  1.621073278725671e+21
1.8554098629827e+21    8.98958889479558e+20
2.484124755862596e+21  1.120307546993338e+21
3.537735133286483e+21  3.270264625506217e+21
3.724399204741828e+21  3.146289757329193e+21
2.942291708553692e+20  2.89861149280031e+20
4.50386196204879e+21   2.036289101061434e+21
5.73463043801455e+20   1.31491227711617e+20
2.261346318995367e+21  1.442194537724914e+21
5.527346635665289e+20  2.997615361898693e+20
9.584369323985726e+20  1.000028513283645e+21
1.452342199932668e+21  9.753945185651206e+20
1.148090268106585e+21  9.245853902987119e+20
2.413332673319959e+21  9.019155218690502e+20
6.253040917021075e+21  6.137929797660787e+21
6.195759633360549e+20  2.292491112338435e+20
4.923477538979642e+21  4.982319073620446e+21
3.347033021815246e+21  3.639521852592862e+21
6.807416016751873e+20  3.196654931065085e+20
2.012859083655293e+21  8.739373689264729e+20
6.270317851091575e+21  4.533066378085031e+21
1.591248412089516e+21  7.889982968211132e+20
3.457861542095253e+21  3.188895568553597e+21
3.946507731164486e+21  4.253253023691017e+21
3.248319184532866e+21  1.615004111524836e+21
7.099911864700658e+21  7.213891597268558e+21
4.966606823761109e+21  4.963647439015469e+21
6.046537363307255e+21  4.413932445566842e+21
1.131257501549335e+21  4.14919302990673e+20
2.489514438716652e+21  2.311075935369345e+21
1.27566542360097e+21   6.593796433165586e+20
2.723086877990781e+21  1.288725944148087e+21
4.423730539778894e+21  4.23761013301894e+21
2.289720122547708e+21  2.239066568784801e+21
1.677873462072127e+21  1.679120534141694e+21
2.086930349676609e+21  1.089789718050269e+21
5.373940521558168e+21  5.004559910853732e+21
2.352226144725936e+21  1.768784024870154e+21
2.662195959228919e+21  2.541414839838268e+21
5.190005631477009e+21  4.602254698776364e+21
3.924580830478726e+21  3.939223297159078e+21
1.251952282713004e+21  4.720967979139108e+20
1.380751854356079e+21  9.932794958185611e+20
3.799979739588267e+21  3.483064008837117e+21
1.654497528206261e+21  1.541486381526345e+21
4.865096251110131e+21  4.093338245477925e+21
3.413019200605525e+21  1.140786919451867e+21
2.791573117524205e+21  2.666751128355897e+21
1.491456525646334e+21  1.29287992511426e+21
2.507851970499398e+21  1.976859364877923e+21
3.744508902977944e+21  2.588983799403395e+21
1.027814884658215e+21  4.149971889932286e+20
1.738077581890816e+21  7.78438485347836e+20
5.069561363042612e+20  3.66937936610419e+20
4.629085675587734e+21  4.676426320009377e+21
3.426755179469005e+20  2.631021812737029e+20
3.230254683477529e+21  2.044550421182765e+21
5.587029463827109e+21  5.436500476218433e+21
4.372592166010102e+21  2.628619079473082e+21
1.730406825825497e+21  8.378382979265734e+20
7.07844264232703e+20   6.524773219127843e+20
6.943341408905356e+21  6.970260599036177e+21
2.263296377634018e+21  1.120701462778995e+21
2.32586545020703e+21   1.494751262024851e+21
2.106991071266777e+21  2.230668737052766e+21
5.38909682315413e+21   5.856035153957104e+21
7.394122458207565e+20  3.745345531051221e+20
5.357146598547703e+21  2.862971362527812e+21
2.744262803438678e+21  1.892671754962137e+21
5.786801261997917e+21  5.622565711068203e+21
2.687576557878919e+21  2.365425143455596e+21
4.654301329901381e+21  4.385667898403211e+21
1.325580507120977e+21  1.99059307599134e+20
3.318423342232422e+21  3.311056432305837e+21
6.963174135764389e+21  5.266119615822809e+21
1.469090523996905e+21  6.257334878777041e+20
2.341611723354177e+21  2.257428440647033e+21
1.307612833457629e+21  4.169713437663863e+20
4.444659893147191e+21  4.370390766636622e+21
8.803186191621109e+20  6.547949906240196e+20
2.829172544913214e+21  1.55720814477077e+21
1.079137343061776e+21  9.668917341967693e+20
7.496180781163221e+21  7.155067358795948e+21
7.010179330975161e+20  3.577755315843948e+20
2.598066952334976e+21  1.282228623014553e+21
4.980087223345736e+21  4.953133746278876e+21
1.310737205699117e+21  5.833498185814196e+20
4.999484789890774e+21  3.705409528276791e+21
6.121033656543404e+20  3.200175127492573e+20
2.607911821120408e+21  2.221607111796528e+21
3.877021129563833e+21  2.815915795493457e+21
5.962540726657168e+20  3.891460298596631e+20
2.872107611960751e+21  1.659574457645944e+21
4.196350549992399e+21  2.447664701649315e+21
5.551252868387278e+21  3.204612191126698e+21
3.805447109535894e+21  3.561329000560442e+21
1.376123279839049e+21  6.983609960291022e+20
3.384467504867903e+21  3.504728396107972e+21
3.134818340823967e+21  1.543751521846551e+21
3.191937494897907e+21  1.304362446745567e+21
6.102225498599598e+21  4.977876301673793e+21
1.809575603675043e+21  1.120098184498286e+21
1.662700834927516e+21  6.95573397807374e+20
3.849556490186268e+21  2.899757840456836e+21
3.471413999273918e+21  1.812758324271829e+21
1.527620993604072e+21  1.167662951024509e+21
1.246457891167612e+21  6.722255992419295e+20
3.501329159798726e+21  1.699278540051563e+21
5.406251597084737e+21  5.057111076492003e+21
4.16707715241449e+21   2.782662726427329e+21
6.118331496766982e+20  1.243658599067976e+20
1.232994380081588e+21  3.792598808923967e+20
2.392321129258462e+21  9.74670732402632e+20
3.844589019797278e+21  3.715105563884412e+21
6.339453734871246e+21  4.995628570043463e+21
5.798738615760216e+21  4.66105518826694e+21
5.581956158846877e+21  5.026316571720577e+21
8.901409699494059e+20  9.122891493733574e+20
2.3287483169185e+21    8.052518732570363e+20
4.173086643167263e+21  3.331190913006278e+21
1.622766291131715e+21  9.013618254054882e+20
2.77330820628545e+21   2.182539619296862e+21
3.891222668038793e+21  3.854166750064813e+21
2.151591344276534e+21  1.117804917321906e+21
1.538172927531001e+21  1.314544060465012e+21
9.342514764996862e+20  6.209565858995717e+20
4.705884434133376e+20  2.660129646733636e+20
3.380008941236806e+21  1.468595591064231e+21
2.265041522489624e+21  2.087651131562846e+21
2.32473504670056e+21   1.032747274820857e+21
2.062212906071739e+21  7.954359269637112e+20
1.90483011349365e+21   1.992356288256577e+21
5.098344994161044e+20  4.311155950467107e+20
9.122457628204471e+21  9.400899358320849e+21
3.545624876883682e+21  3.922952211572228e+21
7.323348390063437e+20  6.953671845481862e+20
3.740285652427377e+21  2.964454905605902e+21
3.122194751068448e+21  3.347266916731018e+21
1.889451446666086e+20  1.927272737322989e+20
6.302054154715701e+21  6.170665873662067e+21
1.802480182462121e+21  1.563224255814995e+21
6.711125679018971e+21  6.577926539023418e+21
3.061513249689258e+21  2.083456141099941e+21
2.606310791452878e+21  8.908395467438554e+20
1.658091400708902e+21  1.323708615021608e+21
3.093779289219554e+21  2.901011009743523e+21
6.811027903653024e+21  5.531783964824142e+21
2.154903741802465e+21  1.908367277701858e+21
2.261502256132464e+21  2.35127244604947e+21
2.526305469972548e+20  1.689461017498369e+20
2.956494935878512e+21  1.982835750420434e+21
4.394435750102756e+21  4.257080376402965e+21
2.241865998807176e+21  1.338064107173329e+21
3.27178519039128e+21   2.201977759990668e+21
1.394539624615274e+21  7.251833109171888e+20
4.727668345530967e+21  3.864620963385828e+21
5.116358266770619e+21  4.778642778890824e+21
1.442195589972202e+21  7.698344553686115e+20
2.291198429125392e+21  2.053369121336852e+21
8.601844326030209e+21  7.331863772782621e+21
7.924241170345346e+20  7.79135834442262e+20
3.035717756923587e+21  2.986881063618227e+21
2.487941556546793e+21  1.859972179228462e+21
3.33490201326897e+21   2.47314017378584e+21
9.180610358392893e+20  3.714108746994515e+20
4.210856644392159e+21  2.310877147420042e+21
6.212427455581448e+21  6.590150692330737e+21
3.709226577597217e+21  3.302322734779967e+21
7.448379574718311e+20  4.429750459179553e+20
5.154242546836059e+21  5.20350422654238e+21
2.05084807241207e+21   1.282666879553291e+21
3.600604258184668e+21  1.969928633266499e+21
2.643741333855861e+21  1.30984625530096e+21
8.881976667101955e+20  6.989006098304543e+20
1.492177664536666e+20  1.54288430260368e+20
7.526618359244805e+20  5.858660369264768e+20
5.020238502873604e+21  4.569982948587915e+21
2.390275369127729e+21  1.088300127140769e+21
6.741505836205306e+20  5.982755405677098e+20
2.202190974939902e+21  1.414810560162299e+21
5.831630092688763e+21  5.346142102585469e+21
2.988075302365541e+21  2.4941672618338e+21
9.868884230444857e+20  6.55766651156999e+20
1.901870685588514e+21  8.042024979521119e+20
2.593039809250924e+21  1.277321325407835e+21
1.279727107514904e+21  9.156876317987907e+20
2.306667167945503e+21  2.207448081672552e+21
3.604118754743877e+21  3.510764401803551e+21
3.201417572113522e+20  2.265113664526155e+20
1.489976530218789e+21  7.667923789043141e+20
2.679370436407896e+21  1.376159565247422e+21
3.120129287689345e+21  2.202469354630118e+21
2.622875030882347e+21  1.949767914876104e+21
4.472432466149278e+21  4.812575083667502e+21
8.63808648108152e+21   8.316208384959208e+21
3.165076900820363e+21  2.501741646496593e+21
3.829613988086318e+21  3.970077750001919e+21
4.257736864713272e+20  2.297855894039551e+20
1.985257647439046e+21  1.697532341072169e+21
3.269713534562689e+21  1.727537514948905e+21
8.61613818829753e+21   8.485213378780172e+21
2.125700712968734e+21  1.344041244254029e+21
1.280663856237397e+21  9.028220537836683e+20
3.501234584206552e+21  3.37690992332297e+21
1.713800928099475e+21  9.768678092587201e+20
2.955598719552665e+21  2.135968086014958e+21
2.749574236249208e+21  1.90493036315223e+21
8.304761561860947e+20  1.554816772775134e+20
1.107038831603196e+21  9.045393462212038e+20
1.396227348575631e+21  1.446443558716973e+21
3.235924152458435e+21  2.351752618434366e+21
1.195653909671152e+21  7.16529503026583e+20
8.268587523754001e+21  6.485926646954897e+21
5.495204445124745e+21  5.927590040254376e+21
1.905784876614652e+21  1.057439867938283e+21
2.16234031068716e+21   1.617150353531005e+21
1.245007732087598e+21  6.864651753069917e+20
5.998607804272965e+21  3.906611408386648e+21
4.043804623414105e+20  4.22160700879517e+20
1.668210989071604e+21  9.837711810332825e+20
1.516915937289813e+21  1.609065826435172e+21
1.346445684194585e+21  7.867650940591393e+20
9.439136680252329e+21  9.951045200355952e+21
1.786659036971168e+21  1.63273155661631e+21
2.078859336194407e+21  8.335191694929397e+20
5.136828252976925e+20  4.85284577989249e+20
1.05465408663753e+21   5.132890661997722e+20
1.79509540497314e+21   1.039578695961873e+21
4.000949495259954e+21  4.494027813706971e+21
2.158529702452452e+21  2.504213796650171e+21
2.113373797838668e+21  1.316165597461095e+21
2.630258682471421e+21  2.55162609568751e+21
1.449082719702358e+21  5.156921742945632e+20
3.745822265219276e+21  4.158467987393441e+21
2.170192336637481e+21  2.048632934714101e+21
1.601963601502937e+21  1.647696259133875e+21
7.083385342918069e+20  3.134381031917651e+20
2.495001511912649e+21  1.219555934342239e+21
2.536995889588019e+21  2.430952572921457e+21
1.740445349394906e+21  1.681523410019629e+21
3.182124151309867e+21  1.554446521529018e+21
5.215686282452182e+20  1.933599065692046e+20
3.585209828758409e+21  2.576824259146105e+21
1.999931500924926e+21  1.683154536399044e+21
8.845778985096965e+20  1.931194359288512e+20
2.155059115989609e+21  1.807586028764411e+21
3.587053489855863e+21  2.652541758777961e+21
4.506730755011425e+21  3.012205202610024e+21
8.401780356833576e+20  6.444815936043538e+20
1.30680837797419e+21   8.323795547178568e+20
5.873971810485393e+20  4.436713174323456e+20
1.75900806115902e+21   1.051806384125775e+21
4.35575095520355e+21   1.835469158569601e+21
2.207644834088647e+21  1.458450418971771e+21
1.656014115380778e+21  1.148533303621303e+21
3.910329189457912e+20  1.909799938889945e+20
4.764852878804305e+21  5.276837940867471e+21
1.193710606431942e+21  1.231501268389253e+21
1.728100982816284e+21  1.564996165187887e+21
3.468144385944447e+21  1.830675364339866e+21
3.361695616302058e+21  2.837380082203369e+21
2.539312991596301e+21  7.808011093658516e+20
1.165998832024824e+21  5.121503896746118e+20
7.051537012253211e+21  6.511415197357091e+21
1.221146535361883e+21  6.363048398250264e+20
1.841286574551266e+21  1.983454856039084e+21
1.657319033372808e+21  1.228089643428032e+21
1.615228391255404e+21  6.693695627252391e+20
2.380718730718449e+21  2.422061901961449e+21
2.126299128769221e+21  1.747267998368272e+21
2.844051312182139e+21  1.52012486133043e+21
3.073806950772073e+21  2.609832523326364e+21
2.018252144209069e+21  1.312948611038895e+21
2.493962869248587e+21  1.707328403973139e+21
3.370330142687634e+21  2.446337437358883e+21
2.133154733301986e+21  1.745357140280503e+21
7.010595913940693e+20  4.097191058070642e+20
5.099224321988288e+21  3.301723787930024e+21
4.625301526000836e+21  1.541778517367798e+21
1.235556365319608e+21  1.379753794754159e+21
1.76035069679793e+21   1.298227735281656e+21
2.726955470070693e+21  1.653429588219247e+21
2.956659317264911e+21  2.104681069933907e+21
4.737107327399982e+21  4.23197564199514e+21
3.80680381892364e+21   3.588319988390073e+21
3.243753660410619e+21  1.609062657026934e+21
9.291894868135171e+21  7.910564521246582e+21
6.258349535081838e+21  6.310554147790534e+21
6.791338166082161e+20  6.817268546347922e+20
4.651574400327008e+21  1.441056220080349e+21
2.091010047989053e+21  1.631353718309438e+21
2.349633760190431e+21  2.456036410157886e+21
5.949333920749904e+20  5.7516892195956e+20
2.098239451290889e+21  1.975423889878319e+21
3.595722356188598e+21  3.501887676521264e+21
2.407838844724521e+21  1.582368395426502e+21
1.45509052160527e+21   3.156127352332102e+20
2.141422779267885e+21  1.293388860019651e+21
1.948851673951289e+21  1.027524383717251e+21
4.977951954172408e+21  2.287594254169478e+21
2.566533873644035e+20  1.897179844115386e+20
8.613854863286453e+20  9.280380200654149e+20
8.682275800625279e+20  7.794116545866906e+20
1.481732691100887e+21  6.259755526046755e+20
1.936181359349636e+21  1.041619372654527e+21
3.504740636516459e+21  2.515371931506318e+21
4.871764393308407e+21  3.474952106423298e+21
8.175024115595472e+20  4.629091412986009e+20
2.847915400662423e+21  2.311504038636548e+21
3.289485462826752e+20  2.709930498325595e+20
5.23561358490339e+21   4.339644736078309e+21
2.504566594571231e+21  2.156278921578182e+21
1.602429161114417e+21  1.158899646084088e+21
4.278791192971229e+20  3.101048052105633e+20
4.778905798491561e+21  5.269078876719459e+21
3.854491872427912e+21  3.942924789742565e+21
1.169741323315169e+21  9.910415544253541e+20
1.182000121500871e+21  1.281015624429167e+21
2.216669484791944e+21  1.25948733781555e+21
7.450147237572054e+20  6.497301359917125e+20
2.762390917838751e+21  2.657141137303031e+21
7.134197205713876e+20  4.845256280961698e+20
7.805368658180901e+20  4.272184295036636e+20
3.572877847078761e+21  3.394582087667269e+21
8.075077980865052e+20  1.572579082295473e+20
1.866697009548797e+21  1.91819921740336e+21
2.221625133231912e+21  1.58236835555088e+21
4.930661906285205e+21  4.92181562252165e+21
1.888852467915646e+21  8.937384547142487e+20
1.410206521818989e+21  8.643799897688789e+20
6.92798863777565e+20   5.747973754594269e+20
1.206248627794541e+21  7.085258704316816e+20
4.937778156646403e+21  5.128691474742914e+21
5.591772317184684e+21  5.835940286637511e+21
3.923832669990629e+21  2.012233167749581e+21
4.05394616682499e+21   4.227080014810081e+21
1.398735853568077e+21  1.267888537864807e+21
4.163077955945385e+21  2.941814475236679e+21
1.809568848275602e+21  1.647779871744832e+21
4.871562857225082e+21  4.871683751196704e+21
1.66042426531588e+21   1.238494069924291e+21
1.69316318280705e+21   1.084890518947756e+21
1.354715419010344e+21  5.67356207273612e+20
3.743724150742875e+21  2.497048469719408e+21
2.939430233940452e+21  2.835928232396996e+21
8.301448038435109e+21  8.8776242631657e+21
8.176885228141483e+21  8.315194698335705e+21
5.823625507301065e+21  4.721680452822283e+21
3.027937788567304e+21  1.645486582988705e+21
9.572806331942453e+20  8.606867514390839e+20
3.574728826525611e+21  2.497009681060242e+21
2.240992300479466e+21  2.290250716952556e+21
2.810324980472668e+21  1.701673442212533e+21
1.70214223456412e+21   9.638354385548982e+20
1.931694085270915e+21  1.618989751220812e+21
1.319415079231107e+21  8.940941246183204e+20
1.906810571429786e+21  1.762454706767719e+21
6.648186748326562e+21  7.171936343207577e+21
3.386494687650173e+21  3.732463005896876e+21
3.565426641495277e+21  2.293288521095832e+21
2.766575887792485e+21  1.246300150714163e+21
6.982561006260312e+20  8.093769397062267e+20
2.647546875540989e+21  1.833160811371344e+21
1.591139762748506e+21  1.039084735994368e+21
8.504981468194678e+21  8.50403897362966e+21
3.546200211736079e+21  3.719393810290976e+21
4.413224767748145e+21  4.352880054462464e+21
3.62409953744066e+21   2.529764235424619e+21
2.871254179831364e+21  1.283585449214414e+21
1.682033662227911e+21  1.731043257167214e+21
4.261975314912581e+21  3.554903528260338e+21
3.77442518940266e+21   2.73296611393262e+21
1.069470929411579e+21  4.977025840512785e+20
6.771691212707757e+20  3.231371041382661e+20
7.75962897446542e+20   7.632985336950211e+20
6.494782323069301e+21  5.36406985465287e+21
5.412960834629612e+20  1.075127441161057e+20
2.568672520517083e+21  1.475915625086444e+21
1.578516172992986e+21  1.178860330998409e+21
3.279522374551102e+21  2.994952747479999e+21
3.474808587493048e+20  2.221109123922107e+20
3.527618922623502e+21  3.13924879824039e+21
9.364329075691938e+20  6.835435433926036e+20
2.42758206254096e+21   2.23641636459783e+21
5.919035954256769e+20  2.022620330916393e+20
1.166216130706845e+21  6.636571589587605e+20
1.974648292616868e+21  2.022984280406905e+21
4.020280070760535e+21  3.459135335053484e+21
1.262867319359889e+21  1.107997481893627e+21
4.048223780548463e+21  2.331032380332266e+21
5.597709187393465e+21  5.927747652636711e+21
1.547707047942145e+21  1.702320902212962e+21
1.469941141376525e+21  8.211408696984998e+20
6.350469539559794e+21  5.798610172160593e+21
7.390418247514052e+20  1.790625422840488e+20
7.498110573603549e+20  6.274256694634423e+20
5.182876433266881e+21  4.086202159105992e+21
4.316442411755953e+21  1.798370239663429e+21
1.024058882568988e+21  9.944985024873249e+20
9.464404688911645e+20  5.588842275267116e+20
2.649785727505746e+21  2.076032646727914e+21
2.916576154681407e+21  1.670156208686281e+21
1.508352342598368e+21  1.358519552851463e+21
6.270001473217752e+20  5.66676344812114e+20
2.742786748660807e+21  2.495047744646699e+21
5.215381163577428e+21  5.52058546411071e+21
1.647169045712622e+21  7.90735166312404e+20
7.747733841949628e+20  7.483095459855906e+20
1.5633311609494e+21    1.178386418147871e+21
5.970703500981777e+20  6.02347311137435e+20
3.138859195589626e+21  1.85702708309089e+21
9.027769446039007e+20  4.361350538638988e+20
3.585160289162508e+21  2.045757601211257e+21
3.544408342034339e+21  3.398817682302939e+21
1.387952547210291e+21  1.659819956836756e+21
4.180328431368075e+21  3.570131639752359e+21
7.825550414011055e+21  8.475225037976986e+21
3.572210188434004e+21  2.416911473306723e+21
3.0852472197255e+21    2.342872811001084e+21
2.189875318808904e+21  9.081182165767118e+20
3.132280562433944e+21  1.392708959686619e+21
6.783355535742646e+20  3.554799900902037e+20
1.822913013971501e+21  1.607719411525574e+21
2.705368591156799e+20  2.55467708271132e+20
4.888539176020455e+21  2.480744310822795e+21
2.148081914266905e+21  2.108800512043938e+21
2.614216297648774e+21  2.065033810758336e+21
1.760213899959249e+21  8.190176936284222e+20
1.419745708779713e+21  1.354701277707514e+21
4.411986277850619e+21  3.747320705702044e+21
5.753900214920162e+20  5.870775268059877e+20
5.480205206565788e+21  4.276312533708814e+21
3.13291331818159e+21   1.706045555495783e+21
4.589322268577773e+21  4.443973368172995e+21
1.088304983053242e+21  1.010330726364236e+21
4.259229245039792e+21  3.447626031547268e+21
1.036042510817458e+22  1.066220726127377e+22
2.436965875314539e+21  1.289286741756187e+21
3.123651665547902e+21  3.29125035268285e+21
2.787233899283233e+21  1.327325595681588e+21
1.523619545335154e+21  9.915850666551337e+20
4.525041265196407e+21  4.363180844217923e+21
2.723038464294787e+21  1.411767188443984e+21
1.840614412306881e+21  1.07544278367609e+21
1.731809697109423e+21  3.916435244892695e+20
2.137962325904204e+21  1.146481033912609e+21
6.326273950561746e+20  6.295581041837539e+20
3.601995307519572e+21  2.896491599197585e+21
2.231207104389096e+21  2.210209506474446e+21
2.134896500457872e+21  8.999883616888791e+20
7.270464871439039e+20  1.237207023716782e+20
6.672972308875795e+20  6.1418143817415e+20
2.885065593988602e+21  1.310852813570677e+21
1.508789754712176e+21  9.094687353914694e+20
2.510389748889421e+21  1.566133171628185e+21
4.169578902007495e+20  1.842286298608548e+20
4.575605992962663e+21  4.603872553141502e+21
1.635224936550882e+21  8.941544334468304e+20
7.592817333117477e+21  5.735118202248692e+21
1.581110246378352e+21  9.953859701017705e+20
4.537235887087419e+21  4.156263778899693e+21
5.495845082171739e+21  5.631559361994064e+21
2.820794160756445e+21  2.437549754339854e+21
1.822506564105131e+21  5.687716037248765e+20
4.150551193581854e+20  2.699072089752774e+20
3.070841330417449e+21  3.024207829012047e+21
1.866640714553455e+21  9.009459766205207e+20
3.275107721016372e+20  2.067972888022656e+20
9.938093297718474e+20  4.386756587318133e+20
3.271889899082616e+21  1.878616469946826e+21
1.942559019371946e+21  9.124969726694119e+20
2.534221672217559e+21  9.205452518868694e+20
1.549341291656927e+21  8.402636265942758e+20
1.556060662300964e+21  1.097503153228057e+21
4.576602414380218e+21  3.65292294754105e+21
7.649476557079472e+20  3.094453487466271e+20
2.956916022443671e+21  2.186327755976805e+21
2.294398236660639e+21  1.907664006843047e+21
1.772983856702658e+21  5.655898579697603e+20
1.033060452324195e+21  5.548168353002492e+20
1.296319494442044e+21  1.171823463148392e+21
1.362742297216197e+22  1.340807506974489e+22
4.452931879762764e+21  2.438769903327899e+21
4.285073714451411e+21  4.081791694857166e+21
4.669526874341614e+21  3.552471259827085e+21
2.110688526560848e+21  1.375262644765009e+21
1.013603776034048e+21  3.088054449419479e+20
6.330186452738024e+20  4.122051819351153e+20
7.609315707402395e+20  3.3967505474316e+20
3.003404992547157e+21  2.891408725944644e+21
7.035608906271109e+21  6.786101096614853e+21
8.691901118928877e+21  9.074217507038502e+21
1.575101881525486e+21  9.851816221175821e+20
9.137004255000878e+20  2.347658279670133e+20
2.714682035186201e+21  2.453372939586138e+21
2.495346600234097e+21  2.522895137450595e+21
8.377325810856954e+20  6.602587933454425e+20
1.496064271015087e+21  8.008589172208861e+20
9.26612245631759e+20   9.969696754536091e+20
1.424903231072978e+22  1.482920543697017e+22
3.274869593186075e+21  1.898472499650056e+21
2.883954893730502e+21  2.541259006377787e+21
3.673585090146207e+21  3.149838718622801e+21
1.619756197730771e+21  1.36104676936211e+21
1.537840787058483e+21  6.117928518425325e+20
2.224904316710591e+21  1.405600162245371e+21
3.993502793276097e+21  3.146175968255108e+21
4.746293544739911e+21  4.938939754617167e+21
8.45819920116546e+20   4.829623836295132e+20
2.437760197698817e+21  1.223732846136515e+21
1.065700290623563e+21  8.994769840498157e+20
1.269201069285833e+21  1.183892501225545e+21
6.326219344416264e+21  6.879988702022058e+21
4.69771715620914e+21   1.896215625311666e+21
3.789482974756773e+21  2.11289057661065e+21
1.721068611998145e+21  5.990009564703136e+20
3.443898131450591e+21  2.906454546735747e+21
3.621025267745026e+21  3.199523265223508e+21
1.297341811557457e+21  4.742929946915716e+20
3.69608507388455e+21   2.55546702722146e+21
2.39693281527689e+21   1.887639477774509e+21
6.623578517012656e+21  6.3365001724355e+21
5.639992921344893e+21  5.626729356946825e+21
2.044128701768033e+21  8.534164920443778e+20
1.595065775723666e+21  1.098657971404882e+21
6.492383593317773e+21  5.55916493670313e+21
1.248507028998065e+21  4.424524712043184e+20
1.661136959956912e+21  1.743102385917812e+21
2.119791990257624e+21  1.830251746376416e+21
3.193801985143639e+21  2.19767862190988e+21
1.166258914903305e+21  2.939713336780778e+20
1.931090152560884e+22  1.963560474901153e+22
2.556190794149825e+21  2.700916069855202e+21
5.356163687929029e+21  5.370115589061894e+21
1.187090314979707e+21  9.459285161048986e+20
1.802635556649265e+21  1.709261106864727e+21
1.473022729421553e+21  8.505809605106157e+20
1.169404679243023e+21  7.551908280731058e+20
2.621214328519754e+21  1.642808365473801e+21
2.725039188429247e+21  2.637238648747521e+21
4.314352741528854e+21  4.393803725251799e+21
1.089948796917232e+21  7.158782112134713e+20
2.364452854764294e+21  9.648920646552226e+20
4.128555050051823e+21  4.137248239575546e+21
4.13621398416812e+21   2.78250438549393e+21
5.845261362860906e+20  5.456256907408529e+20
1.147783122611999e+22  1.231313715935859e+22
3.634918872595464e+21  3.504617139370428e+21
4.170906337997662e+21  3.068489672195401e+21
1.228047119595926e+22  8.118860836937818e+21
5.15567581741747e+20   3.80691234629216e+20
8.972251321632597e+20  2.427237949999431e+20
3.519478666297029e+21  2.74605174017116e+21
3.448343184282806e+21  3.450802388463955e+21
4.40421025014401e+21   4.303689136627039e+21
5.072476317901428e+21  3.820577138726655e+21
5.435500224864695e+21  4.983568586547186e+21
1.740063669326486e+21  1.711558328764529e+21
2.128160241315232e+21  7.989289516734471e+20
3.146164034185221e+21  1.151979501215664e+21
3.364334162733743e+21  3.020095974529138e+21
1.602739909488705e+21  1.460156202366634e+21
2.337445330748906e+21  1.355605813964547e+21
3.190809343191251e+21  1.503296599780182e+21
3.397420983296127e+21  2.351596630631772e+21
1.970707079992965e+21  1.01800794509502e+21
1.886775182587521e+21  1.810195393747012e+21
4.895535518041575e+21  3.350617001879831e+21
2.065922746264786e+21  5.209456546912633e+20
1.943918487214463e+22  2.010682427198902e+22
3.23672128959248e+21   2.538821576162586e+21
2.533298434293948e+21  1.363288978385089e+21
8.159756912858686e+20  5.286025176208566e+20
4.869177075322482e+21  5.062955332520072e+21
2.428543581061403e+20  1.856480753296594e+20
4.743985449930884e+21  4.789708083299651e+21
1.025868203719284e+21  8.233377668797277e+20
1.909705260090278e+21  9.230048346518626e+20
1.623685025455699e+21  1.467844773452354e+21
3.472455456687747e+21  3.295586772593428e+21
3.720571708008517e+21  1.640914926464965e+21
7.085509353092327e+21  6.361597610542804e+21
2.21828289935845e+21   2.421972106752629e+21
1.701320327632125e+21  1.050068446436947e+21
7.068896137016911e+21  6.410839003409303e+21
1.547932227923513e+21  1.063124900608901e+21
7.919422318744059e+20  6.34251507548295e+20
3.242927249878996e+21  1.67587355327685e+21
3.521558203424968e+21  1.993052094399005e+21
5.314040394714326e+21  4.869896508943581e+21
2.493282825704854e+21  1.392190148762546e+21
1.701009579257836e+21  1.134055021294867e+21
6.634714230041283e+20  1.892528995545199e+20
1.85010422855669e+22   1.745001721733585e+22
1.785184108093205e+21  1.101940396067918e+21
1.134739347011245e+21  5.273262040542092e+20
1.26491589424039e+21   3.916285049845122e+20
3.000277805555901e+21  2.754225883739203e+21
4.740477708771116e+20  3.050869104559958e+20
7.662964837963446e+20  5.916099250764753e+20
6.859747844421918e+20  4.130348566382177e+20
9.297974164682168e+20  6.066779978718624e+20
5.429736180291614e+21  4.394451459690331e+21
6.735983297162243e+21  7.15263670321431e+21
9.346792058742957e+21  8.991094485211881e+21
3.512343838587368e+21  3.093324958114021e+21
3.584506141316632e+21  2.316809278059341e+21
3.243034210370146e+21  1.853209996240467e+21
2.50654254890774e+21   2.894477924399448e+21
3.487290876810259e+21  3.454627780233566e+21
2.670274854010468e+21  2.994924572303955e+21
2.15736777374859e+21   1.299052449926543e+21
1.005276620323039e+21  6.591741337448126e+20
9.874187219006086e+20  8.49880236062094e+20
7.631709856549495e+20  3.656208307518968e+20
9.265497581869293e+20  4.844662669000813e+20
1.772717018424736e+21  6.86266345605568e+20
3.347946126639695e+21  2.613508681285447e+21
3.504540226333041e+21  1.889939740073185e+21
4.983058473199893e+21  5.082360494667357e+21
7.252833278897884e+20  4.733893347599658e+20
4.199745138211529e+21  2.515006703650287e+21
5.231415104150773e+20  4.926828489194883e+20
4.311668596150941e+21  4.289507500309433e+21
2.125468214637971e+21  2.368415062137584e+21
6.001057762470254e+20  4.356567556332234e+20
3.821890877675331e+21  3.764658235705531e+21
3.455806211815312e+21  3.480362886295984e+21
1.909083763341701e+21  6.134297076450984e+20
2.31912750221453e+21   1.295132897740348e+21
2.348897421651356e+21  2.254913495037996e+21
1.085973807296124e+21  1.060983963467793e+21
2.705626985185419e+21  2.705506644312126e+21
1.717212404817209e+21  9.064893321454863e+20
3.624837564829595e+21  3.22370164484148e+21
8.748062132182094e+20  7.898294694402167e+20
1.850949047551789e+21  1.103960683182384e+21
2.221623444382052e+21  2.112988315981563e+21
1.021870133150086e+21  1.149879768258146e+21
1.442132539577419e+21  7.729098228166545e+20
2.479343058958235e+21  2.102886296817783e+21
7.773201697842408e+20  4.71384760986075e+20
8.269374527788884e+20  3.451120934164224e+20
4.430600218060494e+21  3.955157509271675e+21
4.128776289383518e+20  1.349222022009869e+20
9.734305414579959e+20  6.958593787293368e+20
2.527156650302121e+21  9.206010392890034e+20
1.255125068650486e+21  3.557099612448008e+20
1.33978260854589e+21   5.30997208206469e+20
2.244601935580803e+21  1.318295645273604e+21
3.445314513533399e+21  2.518471163341136e+21
2.120612208339759e+21  7.824097745112499e+20
4.599598357027525e+21  3.781279439571661e+21
1.782392439274188e+21  1.345784022843331e+21
4.547107777470616e+21  4.005722436416039e+21
2.222994227518633e+21  1.906820112493246e+21
3.73957520958616e+21   2.487254062829551e+21
8.039994939767836e+20  5.690785789271023e+20
3.995960632772735e+21  2.675949091177479e+21
1.507037291507175e+21  1.565318913778682e+21
2.159924129487076e+21  9.136780355730654e+20
6.767784340031013e+20  2.559369885126786e+20
3.718130757010482e+21  1.939101475990399e+21
3.10527360136851e+21   2.519040587688147e+21
1.826299720891284e+21  1.017935515015763e+21
7.114083003878133e+20  6.537490014630651e+20
1.557594700924037e+21  1.435104242640443e+21
1.061751759650265e+21  2.58045893801437e+20
3.227486658556556e+21  2.473860988979949e+21
9.44562467846551e+20   2.172476548294734e+20
5.281589144649355e+21  5.753655722471515e+21
5.969864142601226e+21  5.521613429021531e+21
2.698240518846578e+21  2.613453584904381e+21
6.608289359227687e+20  6.236994797963737e+20
2.33215754183642e+21   2.275791110021699e+21
2.210242848123687e+21  9.256645939760431e+20
1.198773778313013e+21  9.263888089187463e+20
3.367606027863028e+21  2.426884151903955e+21
2.250100830725822e+21  1.614092437062393e+21
7.1044847071723e+20    2.298397287701006e+20
2.228216714236522e+21  9.136678227226604e+20
5.681794770136193e+21  5.37617984874651e+21
1.331223517454072e+21  7.738606443497332e+20
2.609518480287473e+21  1.246331277624463e+21
1.839104580531805e+21  5.069007870648408e+20
7.697738256586281e+20  7.499427534033334e+20
5.086950887103796e+20  3.370271281578754e+20
8.768114409522961e+20  2.856212213370942e+20
6.187485394945163e+21  5.12762554964761e+21
7.129502203102343e+20  3.61558990150225e+20
3.257629250862547e+21  3.276425571376208e+21
3.16895787779925e+20   2.147187208523434e+20
3.592846807826522e+21  2.044006921150234e+21
4.462551568566828e+21  4.721776554947081e+21
5.249167167981961e+21  3.423062530829286e+21
4.65559611479425e+20   3.06099811295188e+20
1.604860541963243e+21  1.328079058219996e+21
1.49113339237307e+21   1.170115298475226e+21
2.26098490512527e+21   1.349745592675799e+21
4.355896196291533e+21  4.215099156275382e+21
2.630544661047759e+21  2.063041855507651e+21
6.499336025242526e+20  4.418825317581004e+20
3.390128529599508e+21  2.241833817773088e+21
1.487159528651869e+21  8.209813948900698e+20
1.24700395262243e+21   6.695447156898718e+20
4.08169453297908e+21   3.00954361604412e+21
3.757972414063968e+20  1.734134586592061e+20
3.798715353992882e+21  2.921675775226338e+21
9.844632346451467e+20  9.89593737686272e+20
4.830895352589926e+21  4.206482734829433e+21
1.401815189813291e+21  5.535438271880783e+20
2.449522474025602e+21  6.980655734981705e+20
2.042523168500875e+21  8.928954690594977e+20
1.117820449111121e+21  1.013015850805943e+21
1.85390115710753e+21   3.306690953856914e+20
3.150433446631968e+21  1.527597223042289e+21
3.339893127556004e+21  2.888914339267906e+21
2.462036851490157e+21  1.793143690792501e+21
4.183312629071161e+21  3.879496539197642e+21
4.595371165827285e+21  4.06464232993736e+21
5.161355982447491e+20  2.11042116755422e+20
1.208280877126392e+21  5.854173747269742e+20
4.348279483421742e+21  4.083705656206554e+21
7.073119387567478e+21  5.559388898366975e+21
3.050517711199033e+21  2.364622488004633e+21
1.405009367849004e+21  6.411108660189991e+20
1.016781065571157e+21  4.738919833908765e+20
1.046791927588048e+21  9.009375825675902e+20
2.832092003371657e+21  1.963916577807564e+21
3.417398951243143e+21  2.413724150124943e+21
1.073058834644714e+22  1.091517955220062e+22
1.532934115264463e+21  7.379911588837128e+20
3.079238291922681e+21  2.796231088818677e+21
1.702894335701891e+21  1.372798633460382e+21
7.200100630861003e+21  6.337616703916868e+21
3.120955698220968e+21  2.911553691587967e+21
2.956878867746745e+21  6.947505530945815e+20
1.953432960672232e+21  9.889679437530505e+20
7.382469394171743e+20  6.762613672856335e+20
1.124998061017243e+21  1.097826410819435e+21
1.371466557824348e+21  3.906239250147565e+20
1.640785193240824e+21  8.785588254104668e+20
1.653226387211435e+21  9.46710547884318e+20
8.639260794684357e+20  8.556299394851114e+20
1.307295892633853e+21  1.43037073565947e+21
4.626488224502648e+21  4.205515901123179e+21
1.772498030892855e+21  1.004974903542504e+21
9.400678754184352e+20  4.495408911963199e+20
1.265883042260367e+21  7.764031749756133e+20
2.523657353391654e+21  1.346337336500924e+21
4.59378420990859e+20   3.370444093140706e+20
1.397424180176605e+21  5.425917043365111e+20
4.105233722331439e+21  4.442886688051157e+21
1.293394406484067e+21  8.745744213896378e+20
3.665423441721505e+21  2.322951624531996e+21
7.589708160524731e+20  6.649839911851029e+20
1.530515682264565e+21  5.798017467487384e+20
1.439066714131086e+21  5.551094712289114e+20
5.84240720659706e+20   4.928082422686132e+20
3.401259739028507e+21  3.520269338419984e+21
1.341634150942693e+21  1.26349035202359e+21
2.508153711674431e+21  1.533415938500096e+21
3.795847686930154e+20  2.002960035628094e+20
8.085304529718904e+21  8.880028337657911e+21
6.377918416338664e+21  6.267997632686176e+21
3.692144424210601e+21  2.761970969370747e+21
8.437578907321591e+21  6.38781357391256e+21
6.089952063715107e+21  5.966449089274789e+21
1.376247128828802e+21  5.951691240841109e+20
1.881197474449023e+21  1.065793880584194e+21
9.874195663255388e+21  1.019626901669254e+22
8.702767178929815e+20  3.417237722376483e+20
9.426259200067817e+20  7.609679635782284e+20
1.225639438940138e+21  1.061240192015593e+21
4.717753108001358e+21  3.752343903445173e+21
1.091537441685787e+21  5.737940480533176e+20
1.432467814777082e+21  1.431238949447258e+21
2.662677844389047e+21  2.152132515572757e+21
7.560531590338811e+21  7.453161774993755e+21
1.471322620562221e+21  1.107551070086563e+21
2.212779500613803e+21  9.430948413677329e+20
6.458623484611097e+20  1.877779556645573e+20
2.876862287267347e+21  2.360587042249777e+21
4.593001709473335e+20  3.489627100351959e+20
1.002638636841307e+21  7.095254659487247e+20
1.654266718725358e+21  9.322932996535815e+20
6.114424624090238e+21  5.442959641542375e+21
2.455925466795816e+20  1.90440601514624e+20
4.286139941663191e+21  3.497549722102938e+21
3.47465096150609e+21   3.252284511118023e+21
1.121819645580226e+21  6.946222314674489e+20
2.563457352148588e+21  2.895921820661229e+21
1.1122224747743e+21    5.996956991064554e+20
1.221836712004777e+21  1.328969480383447e+21
8.6702511896202e+20    6.251143705309301e+20
4.037139295965597e+21  2.182324434961042e+21
1.576812686433933e+21  8.887701136293311e+20
8.442319508879352e+21  8.621756868871888e+21
2.369924728311549e+21  1.536507218666823e+21
1.12516705859326e+22   1.06979868412866e+22
2.881839890755498e+21  1.738315775867733e+21
4.492655880275986e+21  4.411736936995499e+21
5.687494638414584e+20  3.243501271181501e+20
1.022759594076492e+21  1.00444008372913e+21
1.723304649213134e+21  8.986180589362584e+20
1.579815461485483e+21  1.563627188182406e+21
3.887124392377886e+21  2.281669773550921e+21
1.181294182259281e+21  8.537547306722668e+20
2.208785933644232e+21  1.217088087941055e+21
3.129781627590707e+21  2.784570462488482e+21
5.397399209067187e+21  4.730405570521739e+21
1.85131946862114e+21   1.03912586934009e+21
2.294719118134089e+20  1.598117475817417e+20
5.629373433423554e+21  6.048495438353244e+21
4.473226788533556e+21  3.51970345596643e+21
1.077630326036467e+21  6.895053391488224e+20
3.472608579075078e+21  1.701717462553266e+21
1.36947596678905e+21   1.390987676872163e+21
2.047913977254838e+21  7.421878574306013e+20
7.344015971703394e+21  6.575361205171424e+21
6.276099910063165e+21  5.857437266196843e+21
3.423542987034783e+21  2.974270965427467e+21
1.023163792143048e+21  1.087811216834346e+21
5.539658351146613e+21  5.379001005822337e+21
1.149879323058558e+21  9.629518646776305e+20
2.371567979225586e+21  1.74353255380397e+21
3.549880215581594e+21  1.730773658088895e+21
2.188841742694422e+21  2.137764682619807e+21
1.27302462536947e+21   7.688812103359834e+20
4.165409694652457e+21  1.228950476941932e+21
2.496993791797807e+21  2.128516542661502e+21
2.910370757344844e+21  2.745628986805014e+21
3.035159310569793e+21  2.880512996135536e+21
3.199569970366394e+21  2.494268536999546e+21
3.212633786985489e+21  2.500745963481726e+21
8.309896228386103e+21  8.406816984216969e+21
3.105469507952301e+21  2.175489364496953e+21
2.562236313699617e+21  6.111668200629556e+20
6.274792177321367e+21  6.377466541102302e+21
2.292879397686308e+21  6.945568016708626e+20
2.992125164330454e+21  3.195598059143281e+21
2.95923425035186e+21   2.347034709858352e+21
2.601402430808998e+21  1.148494818485988e+21
8.183580954887476e+20  3.407589036958569e+20
3.494444281868384e+21  3.030841887874518e+21
2.634945803783607e+21  1.687871761459989e+21
4.980297766628315e+21  4.196940958768048e+21
2.324099476203147e+21  1.158690201961293e+21
1.486494684756878e+21  1.023472729694987e+21
1.173219228127406e+21  9.571352888987711e+20
2.302604921081615e+21  2.556731861769432e+21
1.047557539524701e+21  6.380269830146607e+20
3.143748978885043e+21  3.159052933809538e+21
5.329921775850295e+21  4.879224109287812e+21
2.038578015227299e+21  1.414007239961266e+21
1.510362073932082e+21  8.823449091995798e+20
3.861818103121737e+21  2.717620080844731e+21
1.374324091787915e+21  8.228763501107805e+20
5.960490462926808e+21  3.877295118713538e+21
3.723265423535638e+21  3.454951848472877e+21
3.950524379082147e+21  3.015581976277878e+21
2.680454678018185e+21  6.281053569413297e+20
1.389577783725819e+21  1.146453869700857e+21
3.810549124963752e+21  2.330428956622819e+21
2.14352652324382e+21   4.963597893790069e+20
1.109931268463875e+21  6.797029158516286e+20
3.114373124415612e+21  3.018649155618849e+21
7.80586855773954e+21   8.020590951371204e+21
4.920849125647118e+21  4.666077030708055e+21
5.058499396457883e+20  2.647978386062786e+20
2.637971096833293e+21  1.494592541100234e+21
1.667127591886245e+22  1.436673778072829e+22
7.826152770461216e+20  7.042811283283931e+20
2.867269620061048e+21  2.503118000022963e+21
1.847558962932286e+21  7.313737239333667e+20
1.364124564531827e+21  6.469691409082833e+20
3.464656348033048e+21  2.314259088030219e+21
1.98831221388631e+21   1.267906261874965e+21
2.476673550279112e+21  1.615657592744141e+21
1.862616748286399e+21  9.2174659271697e+20
2.380002658377697e+21  1.196349468115601e+21
6.710593128363035e+21  6.511712049780904e+21
2.452882722297574e+21  1.711265712539115e+21
1.932295315821169e+21  1.258735062163294e+21
1.422394388310561e+21  5.307198817017901e+20
5.817992067117178e+21  6.185304958420573e+21
2.072764839998668e+21  2.033120555544476e+21
2.104974584533622e+21  1.697650501452643e+21
7.390080477542e+20     7.799836483311136e+20
2.384233227277658e+21  1.413110068966124e+21
1.531959085945137e+21  1.308243875960916e+21
2.881341117096767e+21  1.729962743692991e+21
7.091227235769228e+20  6.811590290656492e+20
3.389832417924008e+21  1.591838917504907e+21
8.985600553878077e+21  9.098082877099872e+21
1.375225937613296e+21  1.345707773617765e+21
1.028025596825781e+22  1.025183515275486e+22
1.227834380808528e+21  5.775147029840942e+20
5.008077095029843e+21  4.517612481909567e+21
3.013808870636336e+20  3.052243509341239e+20
1.680033726223386e+22  1.644872934794553e+22
7.741079773500188e+20  8.16770063397392e+20
1.899277175153102e+21  8.119001494205804e+20
2.566493341247389e+21  1.149457530929457e+21
3.873671577340977e+21  3.672900828699948e+21
2.481205297404153e+21  2.230406410349596e+21
8.372867247225858e+20  1.721007372425711e+20
8.543636426746352e+21  8.608935993305192e+21
2.527239966895228e+20  1.941487678698089e+20
2.888135360084609e+21  2.478783946446997e+21
3.416373256428009e+21  2.846310997986422e+21
4.257542084029388e+21  2.705716261072908e+21
9.362296826360087e+20  9.358154889239042e+20
1.688614547183406e+21  6.001201328782125e+20
4.084388248506201e+21  4.058716980030251e+21
2.194571447320344e+21  1.209974825905859e+21
4.647690045648401e+21  4.432162222629878e+21
5.170742609970838e+21  2.061026031648067e+21
3.692242377502496e+21  2.961331291470351e+21
5.548720719496789e+21  2.32260095831476e+21
5.509510692291041e+21  5.149639691625902e+21
1.013634400511514e+22  1.005947798108693e+22
1.091438362493985e+21  5.025169691138095e+20
3.379265284348337e+21  2.654927977905024e+21
1.653662110475383e+21  5.369422923241955e+20
2.538109404595886e+21  1.203514474164891e+21
5.07948617072143e+20   1.57940819065043e+20
2.54563942317285e+21   1.6702544725389e+21
3.910042084981667e+21  3.620897158631501e+21
2.754717909973618e+21  2.581604867680555e+21
4.642975902738451e+21  4.065876183003771e+21
9.17176078512511e+20   9.491129691801658e+20
1.260081280040407e+21  8.832767672943525e+20
3.992971368520068e+21  4.026891649623991e+21
5.054521592087008e+21  5.284901364846051e+21
1.156220954283849e+21  5.76447270121164e+20
2.012311896300567e+21  1.021920394729302e+21
8.220573522226697e+21  8.004717020877869e+21
2.437920075485588e+21  1.825627371466039e+21
9.575587304712354e+20  5.244526827810904e+20
1.940892687509819e+21  1.560960741012779e+21
1.094719234822524e+21  2.484917337793268e+20
4.810031301416226e+21  3.486508417658e+21
3.165332480099216e+21  3.073290039804092e+21
8.183622613184029e+21  7.994663234327848e+21
4.588960291757723e+21  4.237592644040387e+21
7.133116341803307e+20  2.599084268578304e+20
2.486480138467711e+21  1.475360620233365e+21
2.227687541280306e+21  2.158920412238124e+21
2.289734759246497e+21  1.924386104945455e+21
2.29216726599523e+21   1.899290999796583e+21
9.759221579518386e+20  9.393856082223863e+20
6.395820787807415e+20  2.04830614226614e+20
9.084889726012854e+21  7.696169590911573e+21
3.254323608736057e+21  2.124070268227888e+21
8.033086980889403e+21  8.392602284441224e+21
9.379121148668037e+21  3.166577016548368e+21
3.904024149979593e+20  3.726205875336093e+20
1.613399929806691e+21  1.181120950830489e+21
2.068306276367571e+21  1.134985850129475e+21
3.035401941999717e+21  2.146576276938107e+21
3.208027730466595e+21  2.183055945266016e+21
1.634059067197347e+21  1.122021547581021e+21
8.57806813474746e+20   3.444908227860765e+20
1.86959845360873e+21   1.014018872342577e+21
9.844249540483141e+20  8.673132695869283e+20
5.0049437155891e+21    5.238620329221235e+21
4.422231967002886e+21  3.970422864594364e+21
1.425139332283443e+21  5.865362781041457e+20
4.432837381175391e+21  4.840711713120592e+21
1.079288776599246e+21  2.612282329996291e+20
3.401493926209131e+21  3.291965904294895e+21
1.625789332381587e+21  1.506764256088516e+21
8.98664595194158e+20   4.192700298051922e+20
4.877685500918492e+21  4.408194799593577e+21
2.57982962564394e+21   2.003364617438868e+21
1.273839776902024e+21  5.610686802300942e+20
3.779829508955504e+21  3.164132744145608e+21
1.426101976703793e+21  9.225356773210558e+20
1.770661125194842e+21  1.672747120638533e+21
1.059343459749529e+21  5.246263007688502e+20
1.074800939570572e+21  1.049842785602493e+21
7.997604808275211e+20  7.286861947571089e+20
7.409423437941556e+20  6.565141065502792e+20
3.086633202510824e+21  2.891343084572701e+21
1.595934407501795e+21  1.596223350009638e+21
1.939724003406516e+21  7.564406811154423e+20
4.670228309983577e+21  3.914966050598256e+21
1.684498257123989e+21  8.005278336869051e+20
3.732831632094126e+21  2.168033021526018e+21
3.018492614248801e+21  2.65778920904241e+21
8.570552752869286e+20  7.697659603095289e+20
1.717218034316743e+21  1.847773777597637e+21
2.379126708250174e+21  1.828050612058539e+21
4.272580729085085e+21  3.240402377116655e+21
2.652887018799144e+21  1.89228411888321e+21
1.09477609276782e+21   1.205211699782212e+21
1.552354762757591e+21  1.02577797410075e+21
3.169661565241026e+21  2.126307428997159e+21
2.340966582707556e+21  1.694826020157341e+21
7.111067280977655e+21  7.890801067724942e+21
1.172834170359266e+21  2.935900265640023e+20
2.868205242883634e+21  1.952833977699667e+21
1.523849228916149e+21  1.00500437068869e+21
4.762237976270663e+21  4.878004647567836e+21
9.583682525042552e+20  3.812992886020304e+20
3.852514229241543e+20  2.564323990145632e+20
6.242771583970763e+20  4.013920504887978e+20
4.707054244136586e+21  3.292316297481403e+21
1.283769088180469e+21  7.123523088190806e+20
2.174910983147058e+21  1.589526022140152e+21
1.181237887263939e+21  1.165332002323873e+21
6.179700922989253e+21  5.300643304216806e+21
1.355090343679322e+21  1.33485284642128e+21
8.195763191879513e+20  6.884150509869083e+20
7.936378371341109e+20  4.756240687458131e+20
5.739279278729903e+21  4.993138247396264e+21
1.773028892698932e+21  1.178771426188765e+21
2.322617791925742e+21  1.943372638742377e+21
1.079795431557325e+21  1.358143733092059e+21
3.496261484318028e+21  3.648377789540743e+21
3.245392970674982e+21  3.18192602764151e+21
2.617284937844873e+21  8.099304682230525e+20
7.461914580448419e+21  6.951490409721104e+21
2.236728517532253e+21  2.321668555565907e+21
1.18932522629479e+21   5.706037689151575e+20
1.793380659415019e+21  1.661642726861439e+21
2.791771838857762e+21  2.397409717860806e+21
1.961286112522459e+21  1.553162413451141e+21
2.118821464537926e+21  2.298333249798179e+21
8.663679874813913e+21  8.088320786014462e+21
1.293314467590681e+21  1.341806450220186e+21
9.298663215425156e+21  9.676918776243025e+21
4.700332621692735e+21  3.7506971580193e+21
8.592476838805279e+21  8.505820184812282e+21
3.716913659211185e+21  3.657610942363913e+21
4.604772992999374e+20  4.574655353450069e+20
1.108737814562622e+21  6.902918815647437e+20
1.056328299799005e+21  7.299038517533595e+20
1.440100290245568e+21  5.696951203087144e+20
3.936383639202157e+21  3.765675188846138e+21
1.577035614615488e+21  2.809444024781809e+20
3.91185253203187e+21   2.279972928393944e+21
4.248453819981355e+20  4.224990535047716e+20
3.394951884800422e+21  1.477218442336898e+21
6.777531255524549e+21  5.622661307476292e+21
3.28705971147746e+21   1.855935278247977e+21
4.799939860551195e+21  4.382232880525801e+21
2.018761613916915e+21  1.621597409057679e+21
5.066089650679863e+21  4.738753403384535e+21
6.893840093601113e+20  4.02190099132642e+20
9.753051648028888e+20  7.019329125453104e+20
4.019423260931428e+21  2.264674839877088e+21
3.230183188833445e+21  1.963842904078034e+21
2.986094281479451e+21  3.000463289121304e+21
1.191571734378913e+22  1.165511710961004e+22
1.347819282080933e+21  1.095724902693065e+21
1.404134543621387e+21  4.599429077976532e+20
9.116120500578808e+21  9.864755363145232e+21
3.792545985453338e+21  1.835919393275973e+21
1.109766887077476e+21  5.078654975115203e+20
1.509590832495894e+21  8.308954305215288e+20
7.757562948136364e+20  4.683228714981669e+20
2.752361401468597e+21  2.155982824914681e+21
9.715700481569338e+21  9.20943035748569e+21
2.302692178324395e+21  1.586477585748756e+21
9.817295496713328e+20  2.280100818426112e+20
4.486878324904023e+21  4.78013277887729e+21
5.000312889272256e+20  4.10549246351253e+20
4.473632675449973e+21  2.246419626858657e+21
6.421156350461141e+21  6.552209247043151e+21
2.955874002079888e+21  2.651824963046519e+21
3.915540980126687e+21  3.425450040049993e+21
4.856483116822785e+21  5.056074747083124e+21
3.084508629386612e+21  3.174243644783153e+21
5.452922400023178e+21  5.107868234626088e+21
1.836655748234422e+21  1.772637689862925e+21
1.705602124977847e+21  1.388663843389813e+21
2.803896092004597e+21  1.398010437665473e+21
2.916873392256813e+21  3.136307881537097e+21
3.715681924713099e+21  2.305944823873145e+21
5.794846942732214e+21  4.513774725882479e+21
1.846429122375769e+21  8.573396930845207e+20
1.649209176343821e+21  6.276070420868106e+20
1.722902139996438e+21  1.655586230725806e+21
5.732151769369636e+21  5.411346509491557e+21
1.279586932976502e+22  1.081003109843439e+22
5.292531202894005e+21  4.462743538253944e+21
6.657457408159504e+20  2.073483426849212e+20
1.314183022364009e+21  1.123422946750819e+21
8.93571361785574e+21   7.219333829155141e+21
1.444963051943221e+21  9.972058596991922e+20
3.740647066297474e+21  3.44752883823781e+21
1.83664561513526e+21   2.041794699063899e+21
7.504933527039016e+20  2.19182314441274e+20
4.082318281527471e+21  4.323859374501146e+21
1.532846295071729e+21  9.844844700556397e+20
4.385976864102647e+20  4.125271522476004e+20
1.052764826593848e+21  8.166706098438708e+20
5.698922522469036e+20  4.679545887003888e+20
1.684008490664513e+21  1.344865865543049e+21
2.24202137299432e+21   1.573959230573654e+21
1.623314604386347e+21  6.743553838753354e+20
2.01779165114717e+21   1.6729049309916e+21
7.43043948560268e+21   3.043784423493898e+21
6.842432629754586e+21  6.550157986891373e+21
6.979521076511837e+20  2.44326665982946e+20
7.138695175841713e+21  6.53334107863431e+21
8.16142437062072e+21   8.572293935026345e+21
2.882146135530159e+20  1.69986051396041e+20
3.175450942562011e+21  2.234696865865602e+21
5.894791951562727e+21  6.538996128121284e+21
2.446999332334367e+21  1.492040571680135e+21
2.006344626794301e+21  1.553752450210696e+21
5.547455208001498e+20  3.942836298232012e+20
2.345654829919649e+21  1.377862098544554e+21
1.608713934394412e+21  1.43137175778552e+21
2.319837945055748e+21  1.241268298084625e+21
4.204579752411511e+21  4.439918869376966e+21
2.262883172368207e+21  1.439940596355781e+21
1.644030036772345e+21  6.056696212737959e+20
4.721526561539141e+21  3.674195240638473e+21
1.512086952589365e+21  1.194134689767353e+21
3.173578571016932e+21  2.585817559166496e+21
4.743765336499096e+20  3.313035751675693e+20
2.075056046309093e+20  1.930916548177748e+20
1.322657670962814e+21  1.144159226111841e+21
2.124608027109144e+21  8.51207157891304e+20
3.958433262977763e+20  4.273417010005891e+20
2.274661211293687e+21  1.112120731890968e+21
4.931926854830542e+21  4.907083474629842e+21
2.264526986232197e+21  1.081805413872894e+21
1.261350732185372e+21  8.920894889199347e+20
2.524746098601571e+21  1.531392261957786e+21
1.076082213664558e+21  5.205046138958801e+20
2.159454629225923e+21  1.305326895420518e+21
2.255669531665066e+21  1.219825988002645e+21
4.49547513364272e+21   1.929353277909219e+21
1.181081387176888e+21  7.035147793964262e+20
8.878478496091395e+21  9.655858165463587e+21
9.217489209841523e+20  3.959671588681554e+20
4.172838382237804e+21  3.539890105708179e+21
3.652047750828214e+21  2.90901499277477e+21
3.579475057582906e+21  3.437990058946677e+21
3.226822940561473e+21  3.285373092306387e+21
2.560367319854258e+21  1.633890255394814e+21
1.277410005506622e+21  1.010528234071519e+21
5.769064960765425e+21  4.245844952740338e+21
1.501040748603332e+21  1.605935691931785e+21
2.520737894933211e+21  2.196555314387573e+21
2.172740248126666e+21  1.952846774021233e+21
1.014919953025147e+21  9.831265329678709e+20
4.605752525918327e+20  1.40945536831364e+20
4.04571246080625e+21   3.290297095922098e+21
3.423828965611121e+21  3.134149148609711e+21
2.324085402454312e+21  9.457002398987863e+20
3.860922449745844e+21  3.042108643455052e+21
4.941905705704888e+21  4.553773388739725e+21
3.359493919034227e+21  3.58269235456583e+21
7.157390743794834e+20  7.988851555744459e+20
1.508953573148622e+21  1.061298569925763e+21
4.687755193833396e+21  2.371581433260347e+21
1.053640776721371e+21  5.509146013311215e+20
3.074901325481524e+21  7.659945122809549e+20
1.56305306367241e+21   1.538624473910765e+21
2.39056022180416e+21   1.816956972502056e+21
6.327268120179488e+21  6.522043009431742e+21
3.15825619918471e+20   2.501503203883447e+20
2.695300794189812e+21  2.944178584035197e+21
6.867250278451164e+21  5.62344099879128e+21
5.876080621010909e+21  3.173127349271641e+21
2.072693908304537e+21  9.815648103425885e+20
5.354599812958425e+20  4.818393139535614e+20
4.308773907490448e+20  3.096278200606543e+20
7.213775811129513e+20  4.586531204929957e+20
1.429953680285102e+21  9.53871175590345e+20
5.262087995312887e+21  4.771628244203709e+21
2.090630056770493e+21  1.692266884384335e+21
4.452729217779533e+21  4.58750529412286e+21
6.174791999395419e+21  5.973666018543907e+21
5.307871589124736e+21  5.261361683381607e+21
2.60075785311233e+21   2.002691850492408e+21
4.514708881751312e+21  3.925608739094552e+21
3.732905378538024e+21  3.455395916531635e+21
2.598036553037492e+21  1.86195763193806e+21
2.29854492601754e+21   1.177801205400291e+21
1.594795559746024e+21  1.342861406235649e+21
3.003135902469421e+21  3.118698639516467e+21
2.688988999312053e+21  1.573239021488995e+21
2.574417424791747e+21  6.538259792396959e+20
5.462674382066295e+21  5.982071679033295e+21
1.927974111978707e+21  1.879673247574513e+21
5.709214936467438e+21  5.619780248303297e+21
2.223546481422939e+21  1.517554914572693e+21
4.055357482358217e+21  2.313493149113469e+21
3.092042025663296e+21  2.246438879747064e+21
2.827094133685183e+21  2.592377301598241e+21
3.191115587965912e+21  2.761983973983796e+21
2.110539907773145e+21  2.031386374139213e+21
1.846506246519388e+21  1.056504207116575e+21
1.943621868884005e+21  1.433519434844945e+21
2.034150976793594e+21  1.238016173264582e+21
6.695256119832025e+21  5.35231598410714e+21
5.019513986283551e+21  4.271996813937149e+21
4.994060767089559e+21  5.189384750220381e+21
3.530548514181106e+21  3.410674268697171e+21
2.179724205248811e+21  9.36672546450991e+20
6.454153661980932e+20  4.337691820937769e+20
5.324695911432685e+20  4.151717982420314e+20
2.199891324380176e+21  8.180273112564918e+20
5.330040558290467e+21  4.79229160794114e+21
1.01820645485322e+21   3.959334846093166e+20
2.102969356799535e+21  9.039816969107191e+20
1.681865903141791e+21  1.063710293031341e+21
6.411335688523707e+20  5.45531600693013e+20
2.680791322090331e+21  1.753264774896347e+21
2.387219676780558e+21  1.620376664750059e+21
8.709860348342923e+20  7.530280761521776e+20
3.055658570173676e+20  2.429205291201653e+20
1.4644084692343e+21    1.35866504585955e+21
4.094096320452952e+21  3.634109353377194e+21
2.06548420825107e+21   1.756236166895368e+21
2.833019181944942e+21  3.055704766315979e+21
7.443712156654495e+21  7.262311831457374e+21
1.699482858984158e+21  1.007948815211691e+21
6.53316819154324e+21   3.938671953826321e+21
4.995647160058301e+21  3.623072006939553e+21
4.28864732075573e+21   4.369532521754258e+21
1.121913095272494e+21  5.289097780510588e+20
4.065164070546817e+21  4.017480557233918e+21
2.989997213506521e+21  1.91500785740129e+21
4.664877470676307e+21  3.671715760407376e+21
1.233917618005199e+21  7.839484007073184e+20
4.12268685973736e+21   2.495054673622376e+21
1.39869194347171e+21   4.726197390141424e+20
9.28572437369572e+20   5.280507971116312e+20
2.226059490015012e+21  9.802898220539565e+20
1.140267515553843e+21  1.205705345905117e+21
1.571232726495621e+21  8.970800388496397e+20
1.36588884968585e+21   9.098027171794606e+20
9.003100979080085e+20  8.515502707275397e+20
1.432680609859475e+21  9.910203499771085e+20
3.419499880469311e+21  2.753021395549738e+21
5.009043117149914e+21  4.520962653377373e+21
1.387563548792477e+21  8.433658861615937e+20
1.724225635336931e+21  7.424383373211265e+20
1.004419247543979e+21  3.611395830524269e+20
4.212932803820377e+21  3.190555751594859e+21
5.785560520300576e+20  2.326282277117541e+20
6.234249647575871e+21  6.082373475223537e+21
3.446289542852725e+21  3.628387925522962e+21
2.092331291529733e+21  1.878729570814593e+21
1.756951042029219e+21  1.371665532485385e+21
3.60241132753515e+21   2.763950588980578e+21
1.003201586794729e+21  9.058082809213368e+20
2.804081302539273e+21  3.111925084470289e+21
7.280872690177892e+21  6.957006138946231e+21
1.527347399926709e+21  1.148623793135066e+21
5.22951571100793e+21   5.537389854237309e+21
8.711954522169651e+20  6.950705075771083e+20
6.205522874402735e+21  4.716480010286319e+21
3.614540647231566e+21  1.95936188953367e+21
5.439177413960443e+21  5.560160838330229e+21
3.98697257381641e+21   2.198846593412367e+21
7.646725983607055e+21  6.761317102942989e+21
1.149052912526936e+21  7.791200127338211e+20
4.728717684244144e+21  4.512909079146478e+21
4.201842126788024e+21  3.801504370379368e+21
2.059528760693826e+21  1.537286716702327e+21
4.16935597382594e+21   2.77557252516785e+21
1.820226616793774e+21  1.32269892299715e+21
2.537530692043769e+21  1.806789961704403e+21
1.837055442701351e+21  1.764557569726977e+21
6.758697201882886e+21  5.99882807063949e+21
8.390239882788439e+20  4.90506090803719e+20
4.757493997013182e+21  4.461312466461226e+21
1.004632267806353e+22  9.82593497283637e+21
2.656837801572255e+21  2.335367692169686e+21
9.850689687950281e+20  7.842666072302399e+20
5.670925895385488e+21  5.651274813711425e+21
4.552339834337713e+20  3.068263652949477e+20
1.047464089832433e+21  6.322620175492811e+20
1.114053188022826e+21  1.08243054821642e+21
4.925245764783338e+21  2.813806309427997e+21
4.885770588149529e+21  4.57401061953479e+21
1.502049554919863e+21  1.224296147933658e+21
1.897761713878492e+21  1.36414707174009e+21
3.272274393900803e+21  2.532752287458386e+21
2.998435833308307e+21  2.73382239646527e+21
4.413182546501639e+21  4.274339696707672e+21
2.363764929921213e+21  8.846375866858829e+20
7.949709026238126e+20  3.079358603710227e+20
3.588883640154436e+21  2.111292077872285e+21
5.134740834549638e+21  4.997240453386096e+21
2.918122015253502e+21  1.652698736565718e+21
5.12233792117586e+20   3.287610407886895e+20
3.200323760354025e+21  2.339333216256452e+21
1.662122685325352e+21  6.220866825983171e+20
1.719277305246358e+21  1.026785314401777e+21
4.156349578102094e+21  1.880470008470339e+21
5.204651337465217e+21  4.095760589572624e+21
5.31478799225247e+20   2.674679890483494e+20
8.98295862974667e+20   8.467516468563296e+20
1.206768793551502e+21  6.565670571537731e+20
7.046968110431244e+20  4.237899146364652e+20
3.020620565072734e+21  2.705381829394079e+21
6.40126620270686e+21   6.891761513488095e+21
2.571294178450166e+21  1.443306845674256e+21
5.869505928504902e+21  4.715289744558302e+21
3.468098224048266e+21  1.985277957735115e+21
1.751420621686808e+21  1.10212770265292e+21
6.030142008863813e+21  5.749520208140315e+21
1.505535341031447e+21  8.334873712648206e+20
2.246089249357742e+21  1.799559543216151e+21
9.3214266597417e+20    3.581028930809338e+20
1.758380371960956e+21  1.062563034803265e+21
8.182333457790694e+21  5.07894133837401e+21
1.820055480007934e+21  9.566080323180216e+20
1.900975032212621e+21  1.321532521186784e+21
2.343600062589661e+21  2.700023223723077e+21
3.004323163921187e+21  1.320735827844952e+21
2.19021702943063e+21   1.453596751730616e+21
3.191829408506851e+21  3.11727505683463e+21
4.668849082597695e+21  3.560879756645988e+21
1.508340520649346e+21  1.125947008396102e+21
2.482845733568423e+20  2.10624278880619e+20
3.400065722177301e+21  1.467830360995296e+21
1.126985837302774e+21  1.259928298390565e+21
3.215648946936013e+21  2.899175541913515e+21
2.256464416999297e+21  1.307285334507476e+21
3.085652543691964e+21  2.787974155953984e+21
3.734336397319621e+21  3.561090736214781e+21
1.318871269576102e+21  6.361252156303886e+20
1.47818723229424e+21   8.93645751399794e+20
3.922053185187864e+21  3.539145708071396e+21
2.234767762844486e+21  9.868733664788565e+20
3.497736413195992e+21  3.772617832009451e+21
6.531480467582883e+20  5.704597925880701e+20
1.145497320621127e+21  8.094429953155113e+20
2.108479510943623e+21  8.610841321817044e+20
5.872235109879088e+21  5.08992956414434e+21
6.831505771158678e+21  6.603541185523927e+21
2.426498383880623e+21  1.895959688559592e+21
3.210961825623827e+21  2.862521173326561e+21
8.247014155638989e+20  4.267295257649907e+20
1.037356886368706e+21  7.785200361545884e+20
6.468424443300162e+21  3.906455740058153e+21
4.764279232801769e+20  2.412360876271616e+20
1.914632198082622e+21  1.104064416093801e+21
4.552636508963166e+21  4.110110799846407e+21
3.295827657001997e+21  2.151989530037588e+21
5.826216765936663e+20  2.567411775331397e+20
9.338213827352723e+20  5.805136199519627e+20
1.408085326394498e+21  8.556069054495172e+20
2.996758805397065e+21  3.011528366004526e+21
4.977569711154035e+20  4.048367557966567e+20
1.758638765989576e+21  5.660066281161516e+20
6.117982467795861e+20  2.693867143617183e+20
6.158761436521794e+21  4.858137426419532e+21
3.123513179859361e+21  2.595824587093385e+21
8.036419644613657e+21  8.538065449612797e+21
1.122955903766212e+22  1.125025866522817e+22
1.664641323416959e+21  6.544995985862104e+20
2.721390709781123e+21  1.767473639695825e+21
5.375271335248056e+20  3.110772154052308e+20
3.681324526105843e+21  3.304522434513713e+21
4.906025527473628e+21  4.117387649977694e+21
5.336502097855837e+21  3.900026258147005e+21
1.603264015895341e+21  1.458207132174276e+21
1.654935503270022e+21  5.642844938398916e+20
2.979615290465525e+21  1.458060831802131e+21
1.588568207361277e+21  8.993994686559793e+20
1.365683372952851e+21  1.320563318868601e+21
1.82862076354924e+21   1.458477376299416e+21
3.518396676486554e+21  3.389829673542985e+21
3.975027338754763e+21  2.993136371159411e+21
6.436448322995878e+21  6.510380068908113e+21
4.418451195115709e+21  4.756078707053283e+21
1.246453387567984e+21  4.900081550021685e+20
8.156789040704249e+21  7.754930023698213e+21
2.249686499560104e+21  1.574581758458896e+21
4.745257153875663e+21  3.928437092078158e+21
1.88751377292641e+21   9.935553281602385e+20
5.598459599681376e+21  5.613658533477311e+21
5.138162444366533e+21  4.676237300649141e+21
4.734922518630754e+21  3.600884102013888e+21
1.831645493648972e+21  1.249629896481159e+21
1.492659549696795e+21  7.740291441841664e+20
2.190396610465772e+21  1.993487789515456e+21
4.621613077906019e+21  4.290944900597877e+21
2.970776976196811e+20  1.958094144065314e+20
6.680904273719502e+20  6.56281068256686e+20
2.879455234752806e+21  2.497227181935121e+21
2.198604983736608e+21  2.30626468077768e+21
1.241652550365207e+21  6.346454815054473e+20
1.850798176964272e+21  8.668283970390469e+20
9.475404731001497e+20  3.707857933670459e+20
2.775487385555144e+21  1.630882925139892e+21
3.684596391235128e+21  3.3599054659433e+21
2.375341995713322e+21  2.676144908158402e+21
2.191939093338146e+21  1.090717288812022e+21
3.13436629201137e+21   2.93948108286412e+21
8.543531155105063e+20  2.121603633576478e+20
1.678511847319307e+21  1.036150991273483e+21
6.021659478965661e+21  5.301590571190054e+21
2.278098583709278e+21  1.116037122644049e+21
5.768978266472598e+21  1.996297183752005e+21
2.34100824100411e+21   2.205255591451209e+21
6.015521072673555e+21  3.571879922115705e+21
1.825339328270747e+21  6.799719669919922e+20
3.715702190911422e+21  2.990723258036573e+21
3.060552294118768e+21  2.100812065493155e+21
5.169705656156636e+21  4.6282349282605e+21
2.483614160254843e+21  2.464531828795222e+21
3.73968217007731e+21   2.175059934075234e+21
2.655772700260381e+20  2.292412304036205e+20
8.402202569298642e+20  7.103919472580318e+20
2.222706560092435e+21  9.906875771241423e+20
2.787591372503656e+21  1.814134189908239e+21
3.71186793877867e+21   3.373477874537439e+21
3.719687313631692e+21  3.483388312577159e+21
2.076556307934961e+21  1.14336072288591e+21
3.248607414909017e+21  1.03450116604224e+21
1.702586965027323e+21  1.63963012361302e+21
1.149234182411937e+21  7.602938192808823e+20
6.335213595822077e+21  6.284735612075894e+21
1.96963015673207e+21   7.369855848381643e+20
4.395193480740061e+21  3.841967637709672e+21
1.217033623002187e+21  1.179231140034103e+21
1.391809317341181e+21  5.729754841057959e+20
5.379134297828433e+21  4.242550612303288e+21
4.529627055516977e+21  3.383823417875945e+21
7.514210942271399e+20  5.212371018572738e+20
1.416430496504015e+21  8.717427981359275e+20
1.567079281739279e+21  1.171752095168047e+21
4.499514299558518e+21  4.818210096358259e+21
2.915133876900742e+21  2.660362386663754e+21
1.754644636070052e+21  1.330416198900995e+21
3.838890840368748e+20  1.899135475958576e+20
1.08743916602488e+21   8.422547519629044e+20
7.136572854517314e+20  7.817997112762268e+20
6.427041992224161e+20  1.98523801455942e+20
1.668638831036204e+21  1.986024617492461e+21
6.915054299645842e+21  6.811337130185939e+21
8.654413155630645e+21  6.867960669688636e+21
8.112975771729375e+20  1.914044628451237e+20
7.649735514058046e+20  2.358360197538402e+20
3.997138324075292e+21  3.531381866823904e+21
5.501445308308374e+20  5.685043924926107e+20
4.865786990702979e+21  3.160310495044112e+21
2.001106940427669e+21  8.938070675236967e+20
1.572718914372654e+21  9.534530567096904e+20
3.112303720386836e+21  1.917351870293845e+21
2.246288533641253e+21  1.629888189288322e+21
6.525975942938329e+21  4.09974309176086e+21
2.552009764845765e+21  2.25963441258151e+21
4.128280893424507e+20  3.023575550364488e+20
7.130121448051106e+20  2.793788100410936e+20
3.227062194291677e+21  2.999426635547078e+21
1.576137146489828e+21  1.167372289173684e+21
1.112297910068058e+21  5.541533978418923e+20
7.615913480856493e+20  8.083909591338071e+20
3.830277706081402e+20  2.40246384548175e+20
8.25354493804863e+21   3.852432662015417e+21
1.136405678873373e+21  6.173107901771012e+20
3.733890540956511e+21  3.132121039305643e+21
2.840423662682292e+21  2.985536853595948e+21
1.551327942042551e+21  1.448788679682687e+21
1.737078908673447e+21  1.017327658075432e+21
3.33046258993629e+21   2.982557104604869e+21
7.156563770313259e+21  6.46228767988367e+21
2.679336659410691e+21  1.202044752573996e+21
7.169978304753335e+20  3.675817547937742e+20
2.417705668558136e+21  1.297862648163113e+21
6.248249087017552e+20  2.529588232874681e+20
2.457458942468935e+21  1.591615133639423e+21
1.326746939424466e+21  4.69291030482436e+20
2.118423458920857e+21  1.621912486047984e+21
7.132947456817281e+20  6.732322405467647e+20
1.303946340410996e+21  6.568379041044882e+20
6.615788415557212e+21  4.898044758152835e+21
1.251168656377841e+21  8.152541301830708e+20
4.913404675463074e+20  2.967142688578763e+20
2.444190775016748e+21  2.226695757632117e+21
1.494187958820334e+21  1.069324171642596e+21
3.343051276794697e+21  2.362410993061988e+21
1.117585136030591e+21  9.30369395669766e+20
2.284248249000452e+20  1.797158353842451e+20
1.608923351777085e+21  1.038227660171408e+21
1.907402794780785e+21  1.968757147079803e+21
3.13858672781217e+21   2.913177732303969e+21
1.28451950046838e+21   6.00188703466414e+20
1.868289032017072e+21  1.039214376331767e+21
2.276255485561777e+21  2.183481932779645e+21
2.846795693205068e+21  2.757579550657095e+21
3.59588223397537e+21   3.120656192895499e+21
4.25428767034866e+21   4.024666831063324e+21
7.652201234854031e+20  4.024422021955329e+20
2.178639963638521e+21  1.235927953571863e+21
3.605711340162106e+21  1.156473564001698e+21
2.665783076332119e+21  2.478510977174957e+21
3.569798510833547e+21  3.540286212307406e+21
1.683009817447143e+21  1.081970153201638e+21
1.178648317478201e+21  8.830788336216046e+20
5.995608406921136e+20  1.099244859866822e+20
3.70843901061238e+21   2.852172131254095e+21
4.867567038455697e+21  4.566628944838302e+21
3.759204148562054e+21  1.733705375251699e+21
1.628758330435931e+21  1.573589766050099e+21
4.243896177158456e+21  3.933477595371979e+21
2.228951926875691e+21  9.552523676715647e+20
1.671704656482537e+21  8.228876386647215e+20
4.642468121880465e+21  4.302258863285006e+21
4.03063384630386e+21   4.400099897330102e+21
3.359290131151088e+21  2.763938630516192e+21
2.43758793501307e+21   2.064301378153688e+21
1.782793822590978e+21  6.184090548707303e+20
3.364571727614087e+20  3.082571640569379e+20
5.736586126152736e+21  4.661703903176639e+21
5.427648198914374e+20  3.427548662119602e+20
5.748010069557514e+21  4.176264097367234e+21
1.584254884818163e+21  8.643498231573749e+20
3.841532764500154e+21  4.283524169371871e+21
2.005541860160722e+21  5.761812678239232e+20
1.420002976908427e+21  1.063467758241158e+21
1.913976924336839e+21  8.847494401503781e+20
3.428839220196571e+21  2.920852229171728e+21
9.046828679662039e+21  7.89852066720472e+21
3.860504740880405e+21  3.104675622792487e+21
9.582562254635244e+20  1.081746831424241e+21
6.586221721053571e+20  6.014567050769991e+20
1.389315449047524e+21  1.287459401047007e+21
2.192149636620726e+21  1.369254536054372e+21
3.786386187063002e+21  3.612044184207749e+21
5.872705736040149e+21  5.323385755191338e+21
1.136387664474863e+21  1.314875703195946e+21
7.107099609705942e+21  6.934118516314211e+21
1.931852274207826e+21  1.253363801846464e+21
1.455807719845929e+21  1.224907176158726e+21
3.085868716474078e+21  3.203231326963827e+21
4.236474244972549e+20  1.441662832901282e+20
9.079702142192076e+21  9.343066787153438e+21
7.750767579248615e+21  7.113134159706765e+21
3.438003482488316e+21  2.839146007887381e+21
2.750974292783366e+21  2.729661634766909e+21
6.253387694192382e+21  5.980862671763079e+21
1.836311222862928e+21  1.170140021829806e+21
3.446647016073147e+21  3.745979797381242e+21
6.039408165097128e+21  2.427439839333852e+21
1.03115092608219e+21   1.233412820781966e+21
3.998879528281224e+21  3.441452872947163e+21
1.130277968630382e+21  1.055476127270139e+21
4.059873466884563e+21  3.660009647251819e+21
1.121988530566253e+21  4.856504485464767e+20
2.18726998642447e+21   1.623525224605421e+21
2.234417045023505e+21  2.175426006356195e+21
1.966911108457045e+21  8.63765538338969e+20
3.27394072576293e+21   2.86287712752036e+21
6.516299959138924e+21  5.283829354261749e+21
5.088137022655655e+21  3.957724700858515e+21
3.231698650108055e+21  3.164431423811145e+21
7.598473291299501e+20  2.36545095564921e+20
4.066979021196647e+21  3.646861638183315e+21
1.79754705202029e+21   1.208830162407944e+21
1.593807019627816e+21  8.255384466155176e+20
2.014429714025338e+21  1.262695119536887e+21
2.126141502782263e+21  8.473860201468413e+20
3.908004206150282e+21  3.014996112384853e+21
1.307239597638511e+21  7.528451755888109e+20
1.161769951974723e+21  6.464201755699548e+20
2.079686872625937e+21  1.571250420012657e+21
1.596054315841874e+21  1.24469081659657e+21
7.000996491334953e+21  6.503406001878399e+21
5.095124920427474e+20  4.173688990234925e+20
1.280346352463668e+21  1.059846083047692e+21
2.283726957343584e+21  1.32452222688604e+21
1.341926321968518e+21  7.602069406219457e+20
1.212522142075468e+21  7.336324363033551e+20
3.569017136298198e+21  2.26012226829502e+21
7.674403981016967e+21  6.222259639227929e+21
1.181358020783999e+22  1.028268247818216e+22
2.313084234464552e+21  2.036658080040655e+21
1.231579123898686e+21  4.035999444282408e+20
4.117543186012949e+21  3.946065656886814e+21
5.675877040225828e+21  4.910817518387011e+21
2.590786883537332e+21  2.493799108045387e+21
9.271602211164193e+21  4.650361566873609e+21
6.439584517186388e+20  3.086838379003847e+20
2.631387960077984e+21  2.129970766240179e+21
5.332695430270802e+21  5.544494808069443e+21
4.328540206254977e+21  3.935327120531449e+21
9.908707310149881e+20  6.923848394195715e+20
2.9980068654438e+21    2.117752988810207e+21
1.676686200620362e+21  1.443219501643358e+21
1.50339500530854e+21   9.344688666610743e+20
1.994961778736122e+21  1.646977608951462e+21
6.531312708496763e+21  6.42110941216315e+21
4.858766441833862e+21  4.368319020736039e+21
1.869778597593825e+21  9.430420338473523e+20
3.014394338587894e+21  1.918723355710493e+21
4.028637062819075e+21  3.478335110070637e+21
4.051262584397031e+21  2.14614090927088e+21
1.357046031817508e+21  8.773027423886456e+20
3.099671123432061e+21  2.385900313023598e+21
2.093957653945167e+21  9.955293511092821e+20
7.535093007843609e+21  6.724338905839579e+21
1.53880455737874e+21   1.214665545875622e+21
2.820483975332109e+21  2.977863471369097e+21
9.800846099074358e+20  8.438264880604833e+20
1.617053475004396e+21  1.108611907990789e+21
1.036545112535873e+21  3.699700568356652e+20
6.666715683093471e+21  6.414557315530023e+21
3.269329602694456e+21  2.150624155911809e+21
9.162663513877822e+20  2.432588071545511e+20
3.479185523380899e+21  3.50294501944453e+21
5.241628142205743e+21  2.973267631922733e+21
2.456757506826972e+21  2.256094984376239e+21
2.11771639377936e+21   9.798109125534566e+20
5.538138386272375e+21  5.980630686185898e+21
1.490674588161032e+21  3.403638545042934e+20
2.284539857076325e+21  2.04814303830701e+21
1.242957468357238e+21  4.928816082521679e+20
7.171704872260478e+21  7.332848141441675e+21
3.314307052173005e+21  2.788210750214783e+21
6.14395697864672e+20   2.722734067872473e+20
1.593200159578028e+21  1.441365075066294e+21
1.274763014825635e+21  8.879488554971572e+20
1.028405982109308e+21  4.418873416963274e+20
6.477876373018106e+20  6.486298474930008e+20
2.54337861615991e+21   8.518699817342117e+20
1.753431478920429e+21  7.320686537503679e+20
5.406873093833314e+21  4.620824571733011e+21
2.412592957081164e+21  1.853911094112458e+21
1.78394111459605e+21   8.911040788034679e+20
2.124984640627982e+21  1.282929666468049e+21
1.817756392398162e+21  1.206202052130145e+21
8.483869719041472e+20  6.719954193267247e+20
8.045264151331859e+20  3.916569086244121e+20
1.64939832752817e+21   5.979679118744131e+20
4.218521770957944e+20  2.563932191051799e+20
2.229836884202469e+21  1.06905968555723e+21
1.96801111266603e+21   2.091817932306833e+21
2.565877473998346e+21  1.201120790321445e+21
8.96350307935643e+20   5.749582886049879e+20
5.122214072186107e+20  4.387805818132568e+20
2.483015744454356e+21  1.592034815644449e+21
3.349999205119823e+21  2.888050511329379e+21
1.441032535368433e+21  7.224452963891081e+20
2.721208876946168e+21  1.318034462766215e+21
1.85601221943286e+20   1.269062747791027e+20
7.516519037080426e+20  4.812611193154014e+20
3.528660942987284e+21  1.778600407918817e+21
4.980973306572421e+21  4.084414982530364e+21
7.96419935803919e+20   2.69165833910619e+20
1.291844042312345e+21  9.216354058790446e+20
6.46282309126362e+20   1.961301316862451e+20
1.407522376441076e+21  9.043228103363702e+20
2.165414017432841e+21  6.693161143801614e+20
1.260564291100443e+21  1.200606865802967e+21
5.225004793031165e+21  5.305547609744522e+21
9.710154861578184e+20  5.959759298836055e+20
6.730388137575189e+21  7.183768674903065e+21
1.325922780692657e+21  7.865459690736448e+20
3.159929849396232e+21  2.010520881813631e+21
1.152291000659015e+21  7.703257948040829e+20
5.671247902758844e+20  3.89228892808932e+20
1.952114531881319e+21  8.935053099292892e+20
4.595923419731591e+21  4.405449183364625e+21
7.422692168343696e+20  3.186612832763472e+20
2.725441134695989e+21  1.477390413226919e+21
6.042548299937312e+21  5.554329540940963e+21
4.128519584204758e+21  4.342934805132588e+21
4.478556235742596e+21  2.449609332512165e+21
1.083737938966121e+22  1.09764848171402e+22
6.164742216826942e+21  5.667736751529734e+21
2.289167868643401e+21  2.206149706566355e+21
3.375152371988641e+21  2.86155593417605e+21
1.086041924240488e+21  4.618732580275603e+20
1.021943316644031e+21  6.356087010730002e+20
1.620421041625762e+21  9.728017441867728e+20
2.729996525719075e+21  2.655778557285522e+21
1.763958643049407e+21  1.240745725247488e+21
4.754226635483524e+21  4.174387436612635e+21
1.737782596115223e+21  6.8585412878605e+20
3.554150753928248e+20  3.014753059680713e+20
7.127278550786328e+20  1.895749510256232e+20
2.341269449782497e+21  1.752433848567848e+21
4.034503564283678e+21  2.105234442701246e+21
2.192381572001535e+21  1.625355940199571e+21
5.861868386486835e+21  5.523969686544699e+21
5.654480438396191e+21  4.605874955335948e+21
1.202631111393856e+21  8.275439952310778e+20
2.956752766957179e+21  1.104034019141941e+21
9.878510674648362e+20  4.228409170612356e+20
2.515339204879901e+21  1.231613976130303e+21
8.573759315803973e+21  8.800991291035716e+21
3.163609853241747e+20  3.070699504559184e+20
2.333191117950901e+21  1.60591520524473e+21
2.63669545223884e+21   1.642481923931311e+21
9.220855650562983e+21  7.307732381189887e+21
1.234299298073618e+21  8.555472843582003e+20
1.521129054741218e+21  7.148589612370543e+20
2.347397722975442e+21  1.471851114225493e+21
3.452236546160667e+21  1.849726786094045e+21
2.003985866489466e+21  9.943321507760889e+20
6.456885658104885e+21  5.104394247007276e+21
6.021433736034339e+21  5.703406740667761e+21
2.539775736458013e+21  1.205288344949245e+21
1.189015040870454e+21  1.238885525149527e+21
4.584655976413864e+21  4.188093597893582e+21
1.314539369684525e+21  1.247435366504485e+21
2.118326631528869e+21  2.041532957359556e+21
1.099815057800894e+21  1.178232594887848e+21
2.734942604009834e+21  2.200346760744118e+21
3.318003381567169e+21  2.120660191379039e+21
1.030556450931377e+21  5.145220471628799e+20
8.170644927907807e+21  9.082161247856984e+21
5.291787546005535e+21  4.886769744565608e+21
2.19970780269536e+21   6.164874725863478e+20
8.522249395065923e+21  6.260463290653569e+21
5.303506475185907e+20  2.898775273706758e+20
5.939222213686551e+21  4.562473175098652e+21
1.154962873727943e+22  1.19644293530623e+22
1.051295527215418e+21  8.120632758977082e+20
1.564235821524548e+21  9.912739040435044e+20
9.25310705339449e+20   5.290280810455203e+20
5.59358332718484e+20   2.777869761610525e+20
2.330222119896557e+21  2.310842823892257e+21
5.611316250717612e+20  2.963501589266279e+20
2.29334214254802e+21   1.081207901607082e+21
5.314446281630743e+21  4.880672909781938e+21
2.120102063091969e+22  2.214854215465528e+22
9.349394013427671e+20  8.980019360141117e+20
9.384933043987158e+20  9.698460659974516e+20
1.835461731383215e+21  1.192580757900301e+21
7.647168462270444e+21  6.8685916892048e+21
1.263087995741631e+21  5.299610359544523e+20
5.111000109113955e+20  4.536728401778159e+20
2.525030951278002e+21  1.105669279919639e+21
6.871817491423271e+20  5.788510926932709e+20
1.00506945474018e+21   9.225890792227623e+20
4.875805248074065e+21  4.065866781739549e+21
1.364137512380756e+21  8.079340370511131e+20
1.326768331522696e+21  4.49600279601656e+20
2.515039715504681e+21  2.13437421941646e+21
1.796112092589019e+21  1.785717559938192e+21
2.6366065061462e+21    2.052060683969363e+21
4.086300589497973e+21  3.076054227282882e+21
2.994435510939295e+21  1.292538168987412e+21
1.329360153108248e+21  1.22437190129414e+21
2.147163179942922e+21  1.015148136344517e+21
1.018370836239619e+21  5.912350923559891e+20
6.932729802283364e+21  6.5592886391944e+21
3.188020489122002e+21  8.809840189701805e+20
1.953487003867761e+21  1.059496268761386e+21
1.473735424062584e+21  1.316523589533725e+21
4.209552852300035e+21  2.03799956632341e+21
2.140244525015374e+21  9.606709134388572e+20
4.766395924626633e+21  4.456552460487696e+21
4.51422643364123e+21   4.379166346231652e+21
2.873329213359675e+21  2.788237240293966e+21
1.003829838942747e+21  2.437246937461284e+20
1.273321862944877e+21  1.168576967827883e+21
1.306106942332227e+21  8.71177673319186e+20
1.561258942170856e+21  1.496469201385708e+21
3.9953954310195e+21    3.966593466497585e+21
9.963459822619638e+20  1.157036310824011e+21
3.097607348902819e+21  2.852518630703425e+21
4.521718734571314e+21  4.079868834676389e+21
9.317981406026762e+20  5.969856979063068e+20
5.32647708508531e+21   4.101439881091968e+21
1.26480893374924e+21   7.929138398653898e+20
3.631591275420791e+21  2.966902584325004e+21
3.257633754462175e+20  3.069844599377419e+20
1.287647813359542e+21  5.56401275770902e+20
5.083796115564823e+21  4.545703075191966e+21
4.261098801835104e+21  3.610627889382184e+21
3.06103643107871e+21   2.258549075564437e+21
4.457391569293768e+21  3.796956922111001e+21
5.989218924949804e+21  6.161942155831495e+21
1.362266829685537e+21  1.203490217120523e+21
2.943520065352058e+21  1.548281138206019e+21
1.644611001124276e+21  7.193392401934794e+20
1.679807758112083e+21  1.28344051821803e+21
4.875745575379002e+21  3.865924690738707e+21
3.5587500550477e+21    1.515026752775249e+21
2.901062379865022e+21  1.853882660917686e+21
1.158036467883633e+21  7.788045942205439e+20
1.07739388705603e+21   1.056792153672125e+21
2.09760444374343e+21   1.493424296097895e+21
1.24052102095883e+22   1.172528893342487e+22
1.358360801433723e+22  1.274869401342395e+22
2.254458063365303e+21  1.447444327046419e+21
2.758734557891279e+21  2.728514496634823e+21
6.120207808961735e+21  2.770933342797197e+21
1.02540596551253e+22   9.908235244713439e+21
1.517571211035595e+21  1.050343928811404e+21
6.517081333674273e+21  6.836052448654734e+21
3.647448449708762e+21  3.640515071294307e+21
6.734629965474218e+21  7.46656864064809e+21
2.493113940718828e+21  1.994273536764568e+21
1.19787654867725e+22   1.215916820554241e+22
6.64106993501541e+21   7.314254531700241e+21
8.313430991143636e+20  5.109161669377318e+20
1.213970049355668e+21  4.996695288429078e+20
1.06724164759603e+21   4.849098259582561e+20
7.42975662730918e+21   6.530069601002243e+21
3.287734688471612e+21  3.376352790519068e+21
1.206476622525677e+21  9.16762991935315e+20
2.294847470723469e+21  8.975804999508564e+20
1.06214244691794e+21   8.298208458485654e+20
3.53707817069084e+21   3.920327509956397e+21
4.658314037169368e+21  4.18487010658467e+21
2.910479406685854e+21  1.876518194560563e+21
1.29277290973549e+21   3.394693650274288e+20
4.694311308990941e+21  3.527221371119395e+21
1.510809056195098e+21  5.992824727300209e+20
6.749465948546683e+20  3.489569942166688e+20
1.226342000482008e+21  1.328487678258437e+21
4.052441401599495e+21  2.314758779297375e+21
1.339371655079892e+21  4.371434398444646e+20
6.303598326437936e+20  2.835721412090108e+20
5.544542504942496e+21  4.654848922580073e+21
1.360510425830863e+21  1.271222089173488e+21
1.979014532455603e+21  9.115012915310449e+20
4.754549205806835e+21  3.038552451069293e+21
9.746104845603669e+20  8.027169265052786e+20
5.527154669731172e+21  5.058135506077117e+21
1.897748766029563e+21  1.479740129740753e+21
1.986400435844491e+21  2.006666507034794e+21
3.040743774107732e+21  3.215655786308822e+21
7.88129146659902e+21   6.278076920869087e+21
7.447826757864051e+21  6.692618223607535e+21
1.309210485425439e+21  1.017686654075479e+21
7.520213114674777e+21  7.035124258903209e+21
2.729283831078043e+21  2.397921861580931e+21
8.480897343287407e+20  8.16746906451058e+20
4.463607662679446e+20  4.071751607694262e+20
3.723546335562395e+21  4.043359927666149e+21
1.423399816927371e+21  1.027899416754096e+21
2.362233706047907e+21  1.291611766815938e+21
1.166242026404702e+21  5.470296353826901e+20
2.153651741106056e+21  7.453776482096769e+20
1.105552080776211e+21  8.14898207420645e+20
8.90783858796213e+20   5.235998713040274e+20
3.836851835637456e+21  4.122335915798147e+21
1.503530113297361e+21  1.036695092724213e+21
9.337966129373218e+20  9.423432956739161e+20
5.130696039134306e+21  5.530068709796313e+21
1.428797381080775e+21  1.485424903454392e+21
7.252461731928626e+20  3.721415579371194e+20
1.917453703249169e+21  8.649223183963815e+20
9.702543778207928e+20  3.447356891273162e+20
2.928628913184157e+21  2.805523991742529e+21
1.070428507282348e+21  1.02362358761613e+21
2.32644134800938e+21   1.430614882363019e+21
2.77934359273608e+21   2.190215727139738e+21
9.377102410135068e+20  5.538913676256977e+20
6.842154532477596e+21  6.705610873031768e+21
1.256855576807303e+21  1.036160016299486e+21
1.015059001663642e+21  5.018471900242273e+20
2.168193864302835e+21  5.718571160002051e+20
3.051209013741834e+21  2.739078452358007e+21
1.84146334083664e+21   7.266616644073693e+20
1.654709197388747e+21  9.117568942661463e+20
9.985894504163384e+21  1.027936770406918e+22
3.039908356376855e+21  1.676719376668492e+21
1.454502238903945e+21  8.517522637385767e+20
7.887065644271262e+21  6.808850701745041e+21
5.848408253100531e+20  5.020943269302791e+20
2.476899856160387e+21  1.559300780805875e+21
5.546365336891674e+21  5.524468659112414e+21
2.048917154071835e+21  2.117127907477801e+21
9.711235725488753e+20  9.780908466491505e+20
3.520396274721106e+20  1.916420638480896e+20
9.189482449658813e+20  1.285322295249456e+20
2.859586479096754e+21  7.887770002561734e+20
1.76442138791112e+21   1.671678825993049e+21
1.026540365963669e+21  6.068858465006649e+20
2.374538103179836e+21  1.564052374430601e+21
5.405655996034017e+21  5.510919315985241e+21
7.742295745399578e+20  2.342625314745312e+20
1.252959963129628e+21  1.005097363922371e+21
1.00355399346557e+21   3.976519451680055e+20
7.717075587486303e+20  4.605688373079885e+20
7.870722644173488e+21  8.272799723127857e+21
2.710694097716165e+21  1.377535750827056e+21
1.890915116544982e+21  3.923882669328992e+20
3.00395837235137e+21   3.052176116256691e+21
6.648427690906626e+20  4.722398857183216e+20
2.257662374500178e+21  2.358270218901722e+21
1.149323128504578e+21  4.046263837446879e+20
7.767414572321237e+20  6.595394132045892e+20
5.077902029552502e+21  5.083806798009315e+21
2.5482638958557e+21    2.492151208572109e+21
3.246322963998034e+21  1.826195493991282e+21
4.194555302590938e+21  3.179150762245887e+21
2.490670737920979e+20  2.217973928967764e+20
6.750535553458184e+21  6.865850708868715e+21
7.019196663329064e+21  6.447719524942794e+21
3.427291107824662e+21  1.433494052369795e+21
2.420339148440241e+21  1.32655908021026e+21
2.945804516263041e+21  1.514464305254662e+21
1.880365434417866e+21  1.652459322863903e+21
5.544565022940633e+21  2.372998269456118e+21
1.193837945711405e+22  1.16962791850134e+22
2.755066938944739e+21  1.495141184149714e+21
2.825698017800698e+21  2.81987773921852e+21
3.521760865408199e+21  2.794115775752074e+21
7.166774556568414e+21  7.533198692509345e+21
2.024371410202758e+21  1.38650743310011e+21
5.289443985349442e+20  5.025602355707296e+20
7.379466056170241e+21  7.178944177851995e+21
2.187871216974724e+21  1.760962112520216e+21
8.602517051224548e+20  6.560768239149601e+20
5.67597443056777e+21   5.511398643945206e+21
3.321853396298618e+21  1.911487165108718e+21
1.865431498053506e+22  1.771768698641251e+22
6.394616074907094e+20  2.913172592101769e+20
1.246731484844974e+21  4.071891036323975e+20
6.915200103683778e+21  7.069397099143586e+21
4.317803624743326e+20  4.446756098285e+20
8.820299870205116e+20  8.790698746620574e+20
2.281688515562246e+21  1.833859678554145e+21
1.087538245216682e+21  8.56623316750794e+20
2.201062260283292e+21  2.286763763658068e+21
7.195445597696162e+21  6.432910876374442e+21
1.62239361826255e+21   4.030654614465892e+20
2.716423802342087e+21  1.860230043615001e+21
6.352209054915866e+20  2.661158550363504e+20
3.190842557238503e+21  1.686392073778419e+21
1.67215276464546e+20   1.739470076130601e+20
4.601492120670835e+21  3.441880088160815e+21
1.380257865771952e+22  1.35762420450062e+22
1.062065716839289e+22  1.168182470514924e+22
1.519852284246858e+21  8.511570464320752e+20
2.944929692035425e+21  2.240574871212504e+21
4.76217492587588e+21   4.682829100265983e+21
3.307575296629993e+21  3.022275036048467e+21
2.732493771712452e+21  2.657989187630863e+21
4.228615463622788e+21  4.149726825151188e+21
2.597461218185095e+21  1.536164318813319e+21
5.892145523831693e+21  4.97273048029531e+21
1.469729472194038e+21  1.076529507895674e+21
7.007297027213644e+20  3.548821869669162e+20
1.254903829318792e+21  1.02498131969629e+21
5.343559238471926e+21  5.07825544484201e+21
1.793538285401977e+21  1.475893046102062e+21
3.861479770199731e+21  3.676548608821004e+21
4.892013703132971e+21  4.476429793155413e+21
6.154410959281754e+20  5.323601330308251e+20
2.481526741827557e+21  2.318221512608367e+21
4.656947194682461e+20  2.886558659237566e+20
2.336814826801074e+21  1.441513676496374e+21
2.230303006763902e+21  1.283191847742481e+21
1.815130793815405e+21  8.009004718408228e+20
2.14702131655466e+21   1.189234015266836e+21
7.511249825516403e+20  5.752200603333288e+20
9.031912757696188e+20  4.891329179445859e+20
4.693863200828017e+21  4.194646556778387e+21
1.751958801842279e+21  1.72405759243021e+21
3.646741384567265e+21  3.002138713094304e+21
8.584727832696434e+20  7.478467725072556e+20
5.416704451819864e+20  2.904077825981773e+20
1.272206096137196e+21  6.389203578506176e+20
4.467823031930665e+21  1.412353141939877e+21
1.742029490563834e+21  9.118717210446455e+20
3.674002799011645e+21  2.177958679728391e+21
4.843598881238832e+21  4.339867903982719e+21
2.501982654285027e+21  6.992660018802216e+20
1.64538674616009e+21   8.96174927445404e+20
1.648825244475588e+21  1.130085258194951e+21
1.930595206961836e+21  1.279335986775766e+21
2.609256708559132e+21  2.28360578518086e+21
1.213431869200197e+21  7.247761123273806e+20
2.116768386057798e+21  1.62191344165553e+21
1.854170247185266e+21  1.215405329199287e+21
2.58976794412164e+21   7.672072523784874e+20
7.291091357732396e+20  7.229105074407414e+20
6.194746323444391e+20  6.533206476831322e+20
1.058554203914832e+21  6.448224799735238e+20
1.310522721766864e+21  8.403618444726492e+20
1.982805437441942e+21  9.09948795655499e+20
5.805755786929612e+21  2.847895489122571e+21
1.578474514696433e+21  1.168201074884985e+21
5.73738495213664e+21   3.437440875934367e+21
4.264746154583321e+21  4.735285452465724e+21
9.903370544591447e+20  9.507560164939694e+20
6.759238759738077e+20  1.850332209214077e+20
5.594857845879386e+21  3.216622131655992e+21
2.219906447024117e+21  1.416809245010552e+21
2.49249075512039e+21   2.582158385407507e+21
4.871419867936913e+20  5.183068924620954e+20
5.956518288055467e+21  5.036599085305798e+21
2.313151788458963e+21  1.937745289207861e+21
3.814368740397715e+20  3.959479280286216e+20
7.079681132224557e+20  6.397527975762412e+20
4.197051422684408e+21  3.695429064081703e+21
4.056853803334411e+20  3.985796862221189e+20
3.251318581884694e+21  2.443378645587194e+21
1.628508380656612e+21  1.07194140619642e+21
3.433479053712669e+21  2.138491584710288e+21
6.837567616257119e+20  6.258711141293168e+20
1.567381022914313e+21  1.116416874608879e+21
6.384370385754826e+20  5.819844388261416e+20
1.025869892569144e+21  4.969903027093379e+20
5.651393783801582e+21  2.268286533498756e+21
1.640830229237098e+21  1.385606825295502e+21
4.14685486418769e+21   4.148668933351719e+21
1.126007993233681e+21  3.849689998458971e+20
3.303807472591744e+21  2.958798378375299e+21
1.057580300495414e+21  2.357594590292999e+20
1.266414467016397e+21  5.427354578292419e+20
8.56622929722701e+20   3.385403939276672e+20
7.326357920514428e+21  5.584442789480631e+21
1.762272044988957e+21  1.77215419560418e+21
2.673571488937703e+21  2.684245350787669e+21
8.262692311841773e+20  7.440555494541927e+20
1.37830189615879e+21   8.975718187934497e+20
1.534647734922677e+21  5.130059004967015e+20
4.240143552768949e+21  3.143746795577474e+21
3.218539131996878e+21  1.46825253827599e+21
3.592397573763692e+20  2.795945118217464e+20
2.277242899780078e+21  1.757273831433886e+21
6.879574941781417e+20  5.32818072176435e+20
2.073180297064293e+21  9.294442826536852e+20
1.663094224354967e+22  1.729318400699542e+22
3.038190233119013e+21  1.534351567890432e+21
1.146514008237006e+21  1.021627145185191e+21
2.033795192423031e+21  1.010228551416815e+21
2.751408890147408e+21  1.502656257812789e+21
4.308432759818675e+21  3.529315529934124e+21
6.556441668517584e+20  4.343400264820451e+20
3.521866699999443e+21  2.708294158560486e+21
7.689029420806853e+20  3.736345542247133e+20
1.926987823660313e+21  1.068223945537504e+21
3.73650825823992e+21   3.151789875013862e+21
3.780574291743881e+21  3.003706697130443e+21
6.593703325934541e+21  6.917404833375358e+21
3.273409863956853e+21  1.303467280321384e+21
2.122835860655773e+21  1.778301938421263e+21
2.00991823309862e+21   1.598949546341696e+21
2.639272637125603e+21  1.076391229560365e+21
2.244644719777263e+21  8.910828996879703e+20
2.132985285366006e+21  2.105822918682056e+21
1.437676227746136e+21  1.151353233935356e+21
7.413240238625752e+20  1.39131332090222e+20
2.584973862318304e+21  1.332866426845137e+21
9.801228905042684e+20  3.730105181027214e+20
8.409171889721998e+20  4.642482622533015e+20
1.802123947731596e+22  1.835540737656178e+22
6.345117574352618e+21  6.460104521496055e+21
4.180487746204893e+21  4.316750790110938e+21
3.034936382388238e+21  2.065480186911903e+21
5.543336666142268e+21  5.226997592237655e+21
4.111401964971076e+21  4.197783150663365e+21
1.909733407587949e+21  8.401173632830027e+20
3.356420212288546e+21  3.243397447259842e+21
2.18012389971574e+21   1.040128499157382e+21
6.87161482944004e+21   4.913818863545679e+21
2.8401286769067e+21    1.908807349754197e+21
4.973572766484744e+20  1.847829085084936e+20
3.983620206843786e+21  3.954812580452715e+21
2.045683006589429e+21  9.628817680259303e+20
3.922770383428523e+20  3.174848417226864e+20
1.881508222823312e+21  1.676746139309277e+21
2.311080132630372e+21  1.88163877560876e+21
1.071079840378457e+21  9.889513841110455e+20
1.585117887096758e+21  1.491007764461464e+21
1.617133413897781e+21  1.138059966890371e+21
1.691517117143246e+21  6.628236627637242e+20
7.028069880494891e+20  2.763669672731696e+20
2.217468310775849e+21  2.165402241458065e+21
4.542067686537635e+21  2.981000991775872e+21
3.271119783546336e+21  2.668047612419376e+21
6.438712507708538e+21  5.290464828943352e+21
1.240762526488848e+21  7.129859277566548e+20
7.187231031975838e+21  6.492460553267655e+21
1.402041495694566e+21  7.722957176009658e+20
4.637580590384861e+21  2.967142047754066e+21
3.201393928215479e+21  1.844012799969072e+21
8.484008204730014e+21  8.307476107943719e+21
2.709456170768591e+21  1.878997834294147e+21
1.447285783451037e+21  6.083413512596109e+20
1.531668040819218e+21  1.487232639431445e+21
8.31275545119953e+20   8.159253865471558e+20
6.019044013482065e+21  5.685860855849638e+21
6.208128206787169e+21  6.623523936199922e+21
2.933045818518701e+21  2.993206409170491e+21
2.583290641957574e+21  2.437757164336818e+21
7.345032096369319e+21  6.763822142978472e+21
3.902997329264553e+21  3.11733186786743e+21
4.629430200959228e+20  2.460583661862895e+20
2.347391530525954e+21  2.217697829224859e+21
6.626436050976223e+21  6.528299881504671e+21
3.7402563790298e+21    2.667275095901544e+21
4.324306822605249e+21  3.719138425229857e+21
3.601936197774463e+21  2.79979593749822e+21
3.105414338856865e+21  2.6343461190001e+21
5.677829350664293e+21  4.746495317731341e+21
2.214727870402594e+21  1.786283471008368e+21
1.842941647414324e+21  1.272616294312006e+21
2.268729970584441e+21  2.231625738368959e+21
3.629206619418098e+21  3.641370208692928e+21
8.262067437393475e+20  7.875594277024158e+20
3.723532261813559e+21  2.498748146514652e+21
5.821510504326061e+20  3.325125055012919e+20
2.394710288860782e+20  2.507467109763741e+20
1.673407017141683e+21  1.706093937760405e+21
1.517075815076584e+21  9.084469277457642e+20
3.573025339966558e+21  3.518563017407915e+21
4.664007712998271e+21  3.436041823327625e+21
4.177246280373093e+20  1.596962058568017e+20
2.080560570953646e+21  1.12846769093429e+21
1.523906649811398e+21  1.03725707487284e+21
7.282725921424555e+20  4.226923508155281e+20
2.374749209412369e+21  1.333336358701255e+21
8.760289405170405e+20  4.095289080049262e+20
3.089379272383613e+21  3.135390849198473e+21
4.206188663378389e+21  3.201350286927715e+21
5.04674725323026e+21   2.726218478040547e+21
6.187136365974042e+21  6.304401245068002e+21
2.455458218334476e+21  1.20674501266897e+21
9.37157424159247e+20   2.853848485032768e+20
5.677397005100065e+21  4.699685560448523e+21
5.975041593322842e+21  5.10145827441195e+21
2.101144273050543e+21  1.020725121092325e+21
1.064860369293058e+21  6.703940223343498e+20
1.41051180957873e+22   1.365883026859919e+22
2.415148749869696e+21  2.162478782771078e+21
9.9156541125751e+20    7.176122997319921e+20
2.371866905650852e+21  5.452591422980563e+20
3.738386822234487e+21  3.361297750015102e+21
3.280200166295021e+21  1.852191213512512e+21
7.227078881478812e+21  7.187099162356624e+21
2.535871115581083e+21  2.222795297893592e+21
2.406041345523246e+21  2.22434004288653e+21
1.453032376575562e+21  7.479036670442981e+20
1.796672790742627e+21  4.813906845928062e+20
2.322929666199938e+21  5.843770516573009e+20
1.088478371638896e+21  8.649264359061658e+20
2.714912844667104e+21  2.23467399180162e+21
1.41625023992893e+22   1.407323289236961e+22
5.423638306396154e+21  4.899759197841481e+21
3.327927626296034e+21  2.786900625404808e+21
3.456672591793627e+21  3.037224465733796e+21
1.619421242508486e+21  1.137531554854842e+21
3.144441970277705e+21  2.301082042003118e+21
3.558626206057947e+21  2.793813960455297e+21
3.078908403249976e+21  2.70931617027555e+21
9.563990535671875e+20  8.044883794195831e+20
7.049559932016796e+21  7.377799186221784e+21
5.874518997840119e+21  4.223278091954904e+21
1.186512728327497e+21  1.213860011873897e+21
1.139767615995205e+21  7.554502537075158e+20
9.733798759621879e+20  7.295331548385311e+20
7.142703379510072e+21  7.153495245991024e+21
1.690445260431932e+21  5.691635960981929e+20
3.943284279731196e+20  3.75712467711161e+20
6.503940955861512e+20  4.018329599291918e+20
3.767708070558436e+21  1.978499214166866e+21
5.612844096891197e+21  4.975347754255631e+21
2.076277647708017e+21  1.130609545214697e+21
5.085837372095929e+21  4.145490913387044e+21
8.40536634803687e+20   2.103862730228117e+20
3.496213070622033e+21  3.370777356698381e+21
2.843576182421452e+21  1.891532803529749e+21
1.755800935274379e+21  1.351427784714614e+21
3.652982247750894e+21  3.637146052731186e+21
9.764839820053531e+20  7.123208239664358e+20
2.856247059973059e+21  2.922371096293556e+21
2.886038371508114e+21  2.931971608676582e+21
5.503791120764281e+21  6.074781101964108e+21
1.254008175942898e+21  6.999616245947905e+20
4.127706684472018e+21  3.597899862089556e+21
1.134529366678619e+21  7.865774168654177e+20
2.619318313076631e+21  2.161848221590001e+21
1.952389251458589e+21  1.024269917494527e+21
3.267775860823013e+21  1.838009720278019e+21
4.353864509909635e+21  4.312627913537066e+21
2.534423208300883e+21  1.916866658099492e+21
6.796551082650842e+20  6.22490693953139e+20
2.10222964056074e+21   1.070140760104907e+21
2.992084631933807e+21  3.059120957270447e+21
1.826310979890352e+21  9.24145892455326e+20
1.296768728504874e+21  6.44294040728747e+20
2.206245340504442e+21  1.568322501354664e+21
2.372731596779307e+21  1.269740242578846e+21
2.233285515617128e+21  2.158495363443543e+21
4.120548212864312e+21  2.041189302214865e+21
4.637064928227527e+21  1.822593605081304e+21
3.708826883130288e+21  3.106151480068749e+21
5.394610354997938e+21  4.436304804797745e+21
1.102949563141544e+21  6.44610814544037e+20
6.914508238191023e+21  7.000138497903569e+21
1.155759898271997e+21  4.350793538162478e+20
7.484270448998686e+21  5.566636556728426e+21
3.597850869962484e+21  3.532085063091846e+21
5.663580524393246e+20  3.807427614384526e+20
1.003317554485133e+21  3.190955381791668e+20
8.246946601644579e+20  6.357342145181153e+20
2.327219344845008e+21  1.977082491030211e+21
1.524479732863981e+22  1.505195606082582e+22
8.061792361964309e+20  3.776451030487541e+20
3.04026132599765e+21   1.948480011108166e+21
1.490791681751343e+21  6.801439360055134e+20
3.676427987410984e+21  4.057612122254418e+21
9.239190930545915e+20  8.583080298671501e+20
2.536210011453043e+21  1.760509595520908e+21
7.978271980974816e+21  8.223934682477593e+21
2.943532450251033e+21  2.292262054101012e+21
4.798710377852923e+21  3.983097369420171e+21
1.296415195934126e+21  9.59565543378566e+20
1.907349877485164e+21  1.162807913000217e+21
3.264641355482363e+21  3.235980782878124e+21
1.579345961224329e+21  8.710647169419072e+20
3.473932637365525e+21  3.403474401033766e+21
1.417717400097536e+21  1.023570074062682e+21
1.11175522631296e+21   2.547178617479246e+20
3.537467732058607e+21  2.640478011022995e+21
1.713982197984477e+21  8.704240142174192e+20
1.171453817073477e+21  4.384782678366454e+20
1.779738130243807e+21  1.502013471704348e+21
1.786143374813835e+21  1.293766346580042e+21
2.314029427436347e+21  1.09270533719003e+21
2.93005430246622e+21   2.344705756346176e+21
7.156129735899171e+20  7.378001349525182e+20
4.359774921470606e+21  3.339302238396394e+21
3.567952034986325e+21  3.722858781797158e+21
2.225332158675192e+21  1.20294795276314e+21
8.538026630460509e+21  7.793656173370122e+21
4.935337205648369e+20  1.89881695887493e+20
1.674191769376752e+21  8.032343187954695e+20
3.626943560605344e+21  2.026200327171808e+21
1.360504233381375e+21  1.125237785748908e+21
2.424410402503384e+21  1.135389067724862e+21
3.42102997844271e+21   2.570004849480595e+21
4.10072224140472e+21   3.352939818299265e+21
2.259419341304805e+21  2.427613128934139e+21
1.495474299463902e+21  3.573725194657401e+20
1.610250787767252e+21  5.860592549551148e+20
6.539597642961265e+21  5.050980134916279e+21
3.633992256972132e+21  2.801269585195915e+21
5.966699237963091e+21  5.502133036118972e+21
4.396667283718118e+21  2.559842653312419e+21
5.472770889480906e+21  4.623992571657639e+21
4.684083634237182e+21  5.0601199342178e+21
5.109245394109141e+21  5.48407977670508e+21
1.095344109270822e+21  5.156664864190636e+20
1.400385296931601e+21  3.389270598561744e+20
1.939190326850673e+21  8.764252966907458e+20
6.693519982175673e+20  2.553676800395334e+20
4.082528261860097e+21  2.217450775353925e+21
7.072193897844053e+21  6.388761943798592e+21
8.096480212194223e+21  7.715736917829815e+21
5.580331485281303e+20  3.880826281875244e+20
3.010141814639749e+21  1.486855453580153e+21
9.37572881224872e+20   8.793282072353079e+20
4.094301234235997e+20  2.023902702762789e+20
1.459561470135342e+21  7.65690402963117e+20
4.230437169672059e+21  4.027038398479599e+21
2.34868913016859e+21   2.391934553401948e+21
3.760031684993583e+21  1.723011438137269e+21
8.64256531091094e+20   5.619916929737238e+20
1.058288491536818e+21  2.041107996760467e+20
1.673346218546713e+21  6.11687043991412e+20
1.936828188846117e+21  8.727213332260882e+20
3.705296061022429e+21  2.458590343335073e+21
2.063659124502078e+21  2.000504573187634e+21
4.179518346385101e+21  3.699558871038626e+21
9.924638793831704e+20  3.291345421325359e+20
8.885072891845773e+20  3.926967728898734e+20
4.355294965741279e+21  4.164471148712237e+21
2.896076895077523e+21  2.627336980188289e+21
2.899390981453315e+21  2.724808669336695e+21
5.489307544362657e+21  4.299511221374471e+21
4.658319103718949e+21  3.531552438314166e+21
6.925753726460567e+20  5.037756421745415e+20
3.22537784803104e+21   2.316071978752345e+21
2.064368441443389e+21  1.048515681283674e+21
4.905816110090955e+20  3.475633656327282e+20
9.152113831750706e+20  7.195608867256403e+20
3.355266727833986e+21  2.837003360785789e+21
3.094274685178565e+21  1.199160391699524e+21
1.356150378441615e+21  8.117263545727102e+20
2.620006237919712e+21  2.188121782245992e+21
3.561840650291983e+21  2.585489704619623e+21
3.850913199574013e+21  3.577774428933117e+21
2.422348879773955e+21  2.650993296438831e+21
1.948390054989484e+21  7.894439617812388e+20
3.711607855900189e+21  2.733309929518047e+21
8.925098633534028e+20  4.272289660502918e+20
1.311136337216093e+21  5.581462118659004e+20
1.182711690241996e+21  5.509031157446968e+20
7.36067197197527e+20   5.867883788214119e+20
3.41430835599886e+21   1.732578378530697e+21
1.700057067936647e+21  1.080352449425612e+21
7.24148420783691e+20   2.593637418156478e+20
3.053215367375828e+21  2.03606174856237e+21
2.680809336488841e+21  1.322009673814304e+21
1.332656788035483e+21  6.057112392256023e+20
2.302647142328121e+21  2.039113496506868e+21
3.79865905899754e+21   2.143984800628527e+21
7.799840489638304e+20  5.378329087053806e+20
4.912773608565289e+21  4.968822764601011e+21
2.183089520070363e+21  5.484894237216566e+20
2.227893580963259e+21  7.09505872006471e+20
4.873787635441003e+21  4.26544733267568e+21
2.989540098144343e+21  1.290802751907002e+21
1.526457939000304e+21  3.638663019896922e+20
8.897154923746101e+21  5.061584138899151e+21
2.138768470237503e+21  9.52366070249253e+20
1.956157638446791e+21  1.447363539036854e+21
3.688862425982154e+21  3.918931870233748e+21
9.229192939373152e+20  7.344369673159128e+20
4.104821642965534e+21  3.171629654697561e+21
3.552879612933423e+21  3.177022135412885e+21
2.60915931821719e+21   1.407764430378174e+21
1.397134148360602e+22  1.370238808918108e+22
1.633627847533026e+21  1.561347647602391e+21
5.654623990634313e+20  4.128112463489693e+20
2.72529814540782e+21   2.119991849688338e+21
1.4630016573007e+21    1.460681681902031e+21
1.667609195571396e+21  9.07962123690127e+20
6.779690731545874e+21  6.866314619036831e+21
5.229816326283057e+20  2.74088920856156e+20
2.535899263078754e+21  1.269444358898078e+21
1.068326452156273e+21  4.040400479119515e+20
2.978467998460453e+21  2.235569087857059e+21
1.407307329558869e+21  1.382857235109004e+21
2.875086180164303e+21  2.719019616650183e+21
4.655755992581022e+21  4.447782121487607e+21
9.402649079021327e+20  2.31540006045294e+20
4.901289992465448e+20  1.592897611508061e+20
3.547703288111714e+21  3.58043481923037e+21
2.041254279305864e+21  1.989124671703337e+21
2.131286865356534e+21  6.93448087687848e+20
1.183343320089735e+21  8.073863392884298e+20
4.92231729912564e+21   5.390146197989929e+21
3.232936014105675e+21  1.98640335192525e+21
1.555648019985106e+21  3.796835119913453e+20
1.185069324646924e+21  7.672985070350619e+20
1.217401792271724e+21  8.636618954995444e+20
5.193956414250119e+20  1.70373456196362e+20
1.050894706848582e+21  5.432975619503581e+20
4.697589366569713e+21  3.689099999306747e+21
2.718411015677664e+21  2.269965472155965e+21
4.210847637192904e+21  2.209446630474566e+21
3.386235167721646e+21  2.774174461945651e+21
2.718871508739563e+21  2.083856979293526e+21
8.169191954078027e+20  1.55746074229137e+20
1.096151379504028e+21  4.854101810372315e+20
1.447906154299708e+21  1.183661734904139e+21
4.826633821442527e+21  3.043203276183232e+21
9.491223624692636e+20  8.880865235008916e+20
2.939156077313136e+21  9.539493881038737e+20
1.747755817490035e+21  7.269489499658492e+20
2.397800884105065e+21  1.298448837159737e+21
2.650595812488719e+21  2.81571054394044e+21
3.825794372652354e+21  3.809374885482659e+21
1.433688290276099e+21  4.939646718896798e+20
4.021669431245579e+21  3.749360723274128e+21
1.739946519441179e+22  1.626968877572167e+22
2.344102776898067e+21  1.867197309271027e+21
3.100097839496755e+20  3.058598721734157e+20
2.887002141828372e+21  2.629675751078528e+21
1.820951696333781e+21  1.975128423718767e+21
2.119967067693138e+21  1.163548214237839e+21
2.02096725183442e+21   1.038001479546498e+21
6.6934749461794e+20    3.781307679486949e+20
3.357509520448417e+21  2.229593060256893e+21
4.463487191389414e+21  3.797264366438188e+21
1.55115511640685e+21   1.135987388292982e+21
3.037968430837365e+21  2.530698225223215e+21
7.773904259384277e+21  7.282378376764811e+21
4.6769865241744e+21    5.34258730396997e+21
1.305831096855051e+22  1.106516073086399e+22
8.789877491772275e+21  9.075973301499852e+21
5.040045896984733e+20  1.366983566856522e+20
5.289443985349442e+20  2.774975190231273e+20
5.603254807384618e+20  2.855149954956334e+20
1.446245451937115e+21  1.295769166764829e+21
1.520275622611831e+21  9.400847320165405e+20
7.199094076344285e+20  3.832848220011216e+20
1.900450362856032e+21  1.360635117838171e+21
2.130995257280662e+21  7.706357081359406e+20
4.979517517992873e+21  3.037419032027572e+21
2.062402057256089e+21  1.088748688478405e+21
1.402610638097475e+21  1.120110352661529e+21
4.101667997326468e+21  3.555498789664586e+21
1.304057354141811e+22  1.243561094681756e+22
4.663673320725939e+21  4.725008553368039e+21
1.539045499958804e+21  1.12362936173374e+21
5.158839596155698e+20  3.024305715219073e+20
5.822985433204025e+20  3.02537041308348e+20
1.068211047415822e+21  1.047793310940318e+21
1.522399520196099e+22  1.579072710148926e+22
3.799048620365308e+21  2.818683504224206e+21
6.389876036299286e+20  2.554774829588233e+20
5.690942143929336e+21  5.051592424149243e+21
6.464459586778215e+21  6.621169809442328e+21
4.035725728632556e+21  3.206416576144153e+21
2.951780792968562e+21  1.44152761982847e+21
2.328186492864986e+21  1.859129902421527e+21
2.59235301030775e+21   1.336247436711391e+21
7.289956450626299e+21  6.646292572791536e+21
1.386113164532483e+22  1.351883425992339e+22
1.096215555798718e+21  8.84010141432798e+20
3.114161455233126e+21  2.484502619130331e+21
5.692876439969291e+20  2.525802136419194e+20
7.063310547579065e+20  4.042706176699991e+20
1.09157909998234e+21   9.896798465111474e+20
2.919258048259506e+21  1.911152197220058e+21
6.498837251583795e+21  6.183224050978623e+21
3.898836003208863e+21  3.704949132323759e+21
1.428008125246078e+21  1.091315067540811e+21
5.981285834206191e+21  6.197094495129728e+21
6.091726481968291e+20  2.49527960449839e+20
2.366588686887574e+21  2.310216479675456e+21
2.739172609959842e+21  2.391582546425573e+21
1.193128516180104e+21  1.100283111280667e+21
3.885025714951531e+21  3.860121543661861e+21
1.156622337600639e+21  7.015134402391427e+20
1.994140434754081e+21  9.990813138643915e+20
1.523741142525093e+21  1.060867123204961e+21
2.144128316744028e+21  2.186930803917159e+21
1.465556887139279e+21  3.530866379181056e+20
4.253379632073791e+20  3.356146627993683e+20
2.626245975203434e+21  1.905142680196288e+21
1.02104147081865e+21   8.44915319589393e+20
4.435898703022096e+21  4.978928035739022e+21
1.566510702286323e+21  1.195476202321105e+21
6.792030031574915e+21  6.083226164728111e+21
4.441202254533278e+20  2.917955213182303e+20
4.962469141603462e+21  4.04364147160423e+21
1.686002459399531e+21  1.175178248460191e+21
5.640339698516201e+21  4.936301673088318e+21
9.926834298650047e+20  7.786417332681441e+20
2.655885290251066e+21  2.491509667052191e+21
2.76146767991514e+21   1.532001337684766e+21
1.895006636806448e+21  9.335187553831868e+20
5.454849940663692e+20  1.794756185404957e+20
2.22404018853209e+21   1.684964977819748e+21
2.715127891549311e+21  1.177104104942095e+21
2.245829729429215e+21  1.860460278417826e+21
5.64468679805652e+21   4.42576888585874e+21
4.535535778228087e+21  4.521220023775328e+21
1.978836640270322e+21  9.401873939156713e+20
1.78306403856862e+21   1.05928053554936e+21
2.874839045134751e+21  1.04821961464417e+21
1.213873053078693e+22  1.209063753283829e+22
2.051503346157852e+21  1.945239806753387e+21
5.579413876857226e+21  5.306325638480648e+21
3.223509980085588e+21  2.800582627688505e+21
8.908223645730271e+21  7.579227286363047e+21
3.882632051749584e+20  2.345202480867077e+20
4.341132270813105e+20  3.829748899042655e+20
1.038247473195019e+21  8.556623025396836e+20
2.290492489883802e+21  1.177502254111402e+21
4.037944314398989e+20  4.300172684285867e+20
1.760753206014626e+21  9.554295425647802e+20
3.500000597908652e+20  1.904328482863905e+20
1.900556197447275e+21  2.014677198083861e+21
1.149439096194983e+21  6.753037317124937e+20
1.264118757106345e+21  5.645262442531391e+20
1.918568344156943e+21  1.204214596256962e+21
6.862163462672049e+21  5.788625680058589e+21
3.429760206320368e+21  2.049334392404937e+21
5.192412805477838e+21  5.387067815944886e+21
8.294189361735695e+20  2.889116647530917e+20
1.161950152254813e+22  1.051777208446926e+22
6.880227963727386e+20  4.717729839403283e+20
5.538442379247223e+20  4.541963029450044e+20
2.322162928363378e+21  1.035407660895986e+21
3.799080145562699e+21  3.152038033674079e+21
4.865100191759805e+21  4.154131569828487e+21
5.656870160948464e+20  1.888057291723939e+20
2.892716083855598e+21  1.461879079736833e+21
1.854226542180608e+21  1.184840670795218e+21
1.435247661647076e+21  1.006644009809651e+21
5.262064914364797e+21  4.075652763145103e+21
1.684600714015512e+21  1.062660013722616e+21
1.592705664338942e+22  1.153258839043286e+22
2.485059252785275e+21  1.538574982634735e+21
4.17180930972295e+21   3.590247310418356e+21
2.498691648857326e+21  1.634002138414182e+21
5.590365505251084e+21  4.939762096897126e+21
2.443620506713933e+21  1.510555745135432e+21
2.412319363403801e+21  2.335696668863466e+21
6.321457350760274e+21  4.194017957008773e+21
1.136001480806816e+21  2.618171537109016e+20
3.684102684125977e+21  3.224623773284558e+21
3.357069856534795e+21  3.084872995929214e+21
2.210842952774034e+21  1.126842713844866e+21
8.789889313721297e+20  3.351815868075761e+20
1.448680773435615e+21  5.530718832550022e+20
2.2930426531728e+21    2.255604987576407e+21
6.163997996988519e+20  2.20835546457985e+20
1.149105829822557e+21  3.555606218811572e+20
1.263914969223207e+21  1.06003169093121e+21
1.348468926327181e+21  1.395198821183982e+21
2.665277547273947e+21  1.704626864849041e+21
1.22009218639412e+22   1.027939366966665e+22
1.162633517203271e+21  7.68878736640063e+20
1.250425562439325e+21  8.199404544519476e+20
2.101904255487662e+21  1.048094150926301e+21
9.31513287926245e+20   5.984929377659723e+20
2.22563952934976e+21   1.35052433870399e+21
1.256279116055e+21     6.422552874484342e+20
3.320564803855236e+21  3.303089540639646e+21
5.328299354084535e+21  5.7057775312131e+21
3.061035868128757e+21  2.912887323780622e+21
1.866382883474788e+21  8.518377383065045e+20
1.515454519210731e+21  1.491023413062795e+21
2.424143564225462e+21  9.454574433368754e+20
4.699693110545648e+21  1.423858562498789e+21
3.495811124355291e+21  2.65693321783636e+21
1.865903250114473e+21  1.47004331773132e+21
2.480611385203294e+21  1.544875807494402e+21
3.417356167046683e+21  1.500163372805051e+21
8.759467498238409e+20  3.369758725028663e+20
2.802934573484154e+21  1.552170489534588e+21
1.292492560658686e+21  6.594879623935963e+20
3.29651107824545e+21   2.475322947021861e+21
2.414155706151861e+21  2.04344013469288e+21
7.995644616537398e+21  7.699094813508413e+21
7.280519157607144e+20  1.476757179910063e+20
3.897162915947294e+21  3.788474596282206e+21
2.891933020470389e+21  1.955766569780523e+21
7.792004226286679e+20  7.659574424956471e+20
1.227167848063677e+21  4.306760943885751e+20
6.135035347784899e+21  5.701335219478034e+21
1.433026261130876e+21  5.665769442697134e+20
3.909574836520328e+20  2.676827985533259e+20
9.11594317134348e+21   8.781062110677289e+21
3.37188444750903e+21   1.568466602938116e+21
1.103782729072607e+21  7.625741944342032e+20
5.632033371953469e+21  5.56752797765892e+21
3.019588114858159e+21  1.568438087177351e+21
9.11781892058828e+20   6.266126998310827e+20
1.95919644229536e+21   8.549213637612392e+20
2.395364999656611e+21  1.434408341265647e+21
1.553972680923724e+21  1.199562255869399e+21
1.442403881454968e+21  1.053852406028236e+21
6.915840177780818e+20  2.539984614346981e+20
4.115812677856132e+21  2.72823867039177e+21
1.627359962751633e+21  9.97228632432183e+20
5.223977972316124e+21  5.090868352622164e+21
3.141680700756173e+21  2.216587526784726e+21
1.890747357458862e+21  7.011503464325602e+20
5.176420523201045e+20  4.627715431944859e+20
5.710905475177562e+21  4.322571599273447e+21
5.120338322941308e+21  4.933167304732157e+21
2.979638371413616e+21  1.749317309305837e+21
3.708892185324885e+21  2.657973732309017e+21
6.770069916841903e+20  5.446512797282261e+20
2.844331661258943e+21  2.433107938938997e+21
4.406187893330379e+21  4.044274971853188e+21
5.393780003816641e+21  3.915041759391867e+21
8.762260855907286e+21  8.79297434889654e+21
2.531587066435547e+21  2.084966736141329e+21
1.86584357741941e+21   1.493901171941688e+21
1.593326260367594e+21  1.30067285445497e+21
5.439042305971622e+21  5.09420026011698e+21
4.079349283473127e+20  3.403601756263478e+20
1.190153888626226e+21  7.733947352401577e+20
1.535747739131662e+21  6.74197520042022e+20
5.343049205814126e+21  5.447339476622486e+21
5.952891764455527e+21  5.478014304801564e+21
3.599993457485206e+21  3.461464814923867e+21
1.513655331159596e+21  9.619269819178046e+20
1.752004963738459e+21  1.358454910715687e+21
1.233193664365099e+21  5.272073334185447e+20
2.911085140835735e+21  3.179802115514368e+21
1.84103549887204e+21   9.256092006388763e+20
7.666815415644848e+20  7.437502279174552e+20
2.059075023031369e+21  8.132216650537377e+20
5.075577609194826e+21  4.277757688163742e+21
3.315707671657117e+21  2.830477722331348e+21
2.530787677501689e+21  2.082130581609618e+21
2.324190111145648e+21  2.441587169950422e+21
4.235871888522388e+21  2.978783273890617e+21
1.381463423097204e+21  9.214556639340415e+20
5.911327480544571e+21  4.65326140605705e+21
1.868408377407198e+21  6.268193385866103e+20
1.600605766215285e+21  1.595160963523915e+21
1.057904559668584e+21  8.506914216122261e+20
4.660505038388084e+20  4.448816058828308e+20
1.035275097440954e+21  7.314954900082917e+20
9.595291116032053e+21  8.753739974574432e+21
2.236484197252468e+21  1.016148445400626e+21
1.393498730151398e+21  8.720911079384832e+20
3.179194559752263e+21  1.89455647153057e+21
5.882452088583732e+21  2.839950309497833e+21
2.523078640839537e+21  1.728194220464069e+21
1.673537621530876e+21  8.87552304636593e+20
5.91351904471324e+20   4.573722704879737e+20
1.235370028885025e+21  4.803139973017667e+20
3.940948037424497e+20  3.305023106721162e+20
2.593781777289533e+21  2.664231364833508e+21
8.112311490784338e+20  3.561488886322338e+20
2.149562472644404e+22  2.04735862886155e+22
3.474287858786134e+21  2.126901146042035e+21
5.883389963206132e+20  4.6661979589258e+20
2.486153627494727e+21  1.741271348503938e+21
4.801456447725712e+20  2.856537026111567e+20
4.91384828002637e+21   3.032025300625102e+21
5.279480897073792e+21  4.446363381582744e+21
6.822820579277294e+21  5.609150851524528e+21
1.293510374174472e+21  4.279787994380004e+20
5.005413215850254e+20  4.188682172390633e+20
6.189321737693223e+21  5.542766259916714e+21
3.92708258007173e+20   2.729112947619682e+20
1.520254793463554e+21  9.192702495244886e+20
7.546073909635045e+20  2.326392535557168e+20
1.120247889310274e+21  1.170473451457717e+21
6.275360756774323e+20  1.163080569835032e+20
3.456414197765007e+21  3.342094956647948e+21
6.208401237514578e+21  4.839027077409855e+21
4.724476419295068e+21  1.3194405452105e+21
2.839310147674425e+21  1.62212174017517e+21
2.254036976800144e+21  1.868262176489544e+21
3.580499063548179e+21  1.579545845987791e+21
3.276033210739797e+21  2.875228691414136e+21
2.646243083448866e+21  2.642070440691737e+21
7.887894306602699e+21  7.363661836238763e+21
1.039172962918444e+21  8.553026474190666e+20
9.518425366441954e+20  9.376451062965211e+20
1.276606112973137e+21  7.636316072570875e+20
1.092346963718807e+21  1.051785667098364e+21
2.724094558407406e+21  2.180669268742116e+21
3.556937356197684e+20  2.727151948986936e+20
3.472919327449366e+21  1.914885286307931e+21
3.461510020743377e+21  3.428483059118665e+21
2.675344218341027e+21  1.880087213761011e+21
1.358801872722229e+21  4.454999571485433e+20
4.10189205140793e+21   3.400346597143186e+21
2.330595918665629e+21  1.292332686624914e+21
5.301682517336822e+20  3.973160948552939e+20
3.951307442467356e+21  3.490009173077971e+21
3.16554527518161e+21   9.780145852263354e+20
1.96996905260403e+21   2.069525931836157e+21
1.328477447581283e+21  8.343240476579687e+20
4.068052003807868e+21  2.154594224412074e+21
8.532165195545486e+20  3.870094490129446e+20
1.510636793509351e+21  1.501996548021373e+21
1.845133774532947e+21  1.895552608658399e+21
1.920331503411059e+21  1.791043900601738e+21
1.826506886474143e+21  1.01915937290575e+21
8.195930950965632e+21  7.612583388875276e+21
2.533319826392178e+20  2.276792704011077e+20
2.403744509713287e+21  5.031671805321358e+20
2.169180152621229e+21  1.851426393927918e+21
3.81776895811638e+20   2.214059644116634e+20
3.431416405083334e+21  3.16227274201838e+21
1.810014704638712e+21  7.470204576771252e+20
4.770684477371796e+21  2.562536485651656e+21
1.668986734107418e+21  1.030284184408529e+21
1.078683042449365e+21  7.60185122558251e+20
1.370771877581826e+21  1.279173938347799e+21
2.617291130294361e+21  1.533578397412404e+21
6.95081400658707e+21   6.101663874393318e+21
3.882403494068495e+21  3.512171027025416e+21
4.136353595756569e+20  2.228103730180871e+20
2.759907182644256e+21  2.396674313349528e+21
6.204954857899733e+21  5.897949713304203e+21
1.448300782217056e+21  7.238104087431583e+20
5.446951189867238e+21  5.442687494177267e+21
5.563749231453324e+21  2.405720425112424e+21
3.351286108713344e+20  2.256892409083885e+20
2.082608582884193e+21  8.795132906371191e+20
2.343969920709059e+21  2.68272522500357e+21
2.691794178929951e+21  2.288074976837953e+21
1.03226331519015e+21   4.107711129030207e+20
4.599053421472614e+21  3.623457145866312e+21
2.857968560930621e+21  2.055315641835046e+21
6.031929937915879e+20  1.85347512596528e+20
1.029623079908604e+21  6.247228496281997e+20
1.260735427886283e+21  4.414679050436567e+20
1.261271919191893e+21  9.362750990926259e+20
4.587940226442124e+21  4.526378709498496e+21
9.083850520398838e+20  5.252805504148424e+20
1.67511951089999e+21   5.921998778626623e+20
1.084074977103234e+21  6.070453926160891e+20
3.518354455240047e+21  3.343473052504424e+21
8.269138088808447e+20  7.63173324242881e+20
2.285970875857922e+20  1.96975996360883e+20
2.895882114393639e+20  2.55429528536166e+20
8.010316218223464e+20  3.919502580921402e+20
1.876862759807679e+21  8.028699292657442e+20
1.691064505380695e+21  4.769461032311775e+20
1.724939455877869e+21  1.604129600237722e+21
3.354777524324463e+21  2.565669048814966e+21
4.380486976156882e+21  3.864016296964358e+21
4.780087993393746e+21  4.36855250798222e+21
1.924695491449981e+21  1.010592728432933e+21
6.48539344374614e+21   5.297612926790791e+21
1.979543705411819e+21  6.458072760054164e+20
1.832319907693171e+21  6.72919642881879e+20
3.550592910222625e+20  3.232050672096428e+20
1.414437653668904e+21  7.211980671626793e+20
6.281448497570621e+21  6.358912371634606e+21
3.356404449689851e+21  3.411354279402156e+21
2.188153254901388e+21  1.981349780217384e+21
4.016687324157801e+20  4.444478083768484e+20
2.760310254810905e+21  2.762741198435268e+21
4.330184583068921e+21  3.806974013237433e+21
2.153005474559528e+21  1.870695225546733e+21
1.189629219269637e+21  3.234773515592389e+20
2.590614620851585e+21  1.350183559764436e+21
2.860706749504062e+21  1.421433612884055e+21
2.101526516068916e+21  1.998173741299113e+21
2.292877145886494e+21  1.407918787502402e+21
6.184996030251134e+20  2.314295604248073e+20
1.877024326444311e+21  1.801121422998295e+21
4.215855077028587e+21  4.132958764530709e+21
1.273048269267514e+21  6.621382984046815e+20
6.096158024001623e+21  2.626387120830505e+21
9.372103414548686e+20  7.748669455389714e+20
2.350474807420842e+21  1.7811193368679e+21
2.703451183615446e+21  2.105482272973991e+21
1.382947359174422e+21  4.884588130537366e+20
4.230042541754711e+21  3.967029307042773e+21
2.694518293754557e+21  1.517079555879025e+21
6.268132479372393e+20  2.580946640324018e+20
3.574045405282157e+21  3.642021588232407e+21
3.547010296719052e+21  2.555386223730771e+21
4.226222926320747e+21  2.479247095694426e+21
2.996945141831647e+21  1.422398376341856e+21
1.596842445776664e+21  7.485944385376434e+20
3.108893369569009e+21  3.158820226718167e+21
1.742600321816603e+21  1.758775678232998e+21
8.371994674798055e+20  6.091101588754994e+20
3.711069675744718e+21  3.497298759951953e+21
1.322519748224225e+21  9.757414749421634e+20
2.122377619393688e+21  1.660671589402792e+21
1.641658891568534e+21  7.77903884146694e+20
4.205236152057201e+21  4.964607620060649e+21
5.85242771576796e+20   2.042165151095498e+20
6.846405930525833e+20  1.83945743287136e+20
2.52619062818205e+21   2.929681064770602e+21
4.8767571964453e+21    3.637581283413925e+21
5.324404866306766e+21  4.279083949465007e+21
5.020632004891045e+21  4.856752248183518e+21
2.101031120109906e+21  1.189224771159476e+21
3.864337304163298e+21  2.125668988862359e+21
2.357860147859777e+21  1.481561486291928e+21
7.286069844147878e+21  7.461437089581802e+21
4.54608996395483e+21   4.182392278142561e+21
7.076816842861549e+21  5.836029567216249e+21
2.725513192290027e+21  2.523745926529951e+21
5.434719976229253e+21  4.386961351450315e+21
2.153624719508292e+21  1.156136028123001e+21
2.733503703928889e+21  7.160364165697562e+20
4.117484639217793e+21  3.93185352838498e+21
4.395282426832701e+21  4.141244960941355e+21
3.672215995859486e+21  2.873765592929444e+21
2.07493050846948e+21   1.934765619029775e+21
1.654390567715111e+21  7.135348016156158e+20
1.756198377941495e+21  8.560581722308042e+20
6.279115632963643e+21  5.819024647748492e+21
2.89110717288872e+21   2.650196895830976e+21
2.775780119530923e+21  2.842370375052596e+21
7.830217269124918e+20  8.495867951149984e+20
5.260951962306883e+21  4.923985298257879e+21
1.152636651930416e+21  6.077072777399494e+20
5.349805731155089e+21  5.211284191145662e+21
1.105305339811626e+22  1.085035380842033e+22
1.760501004435494e+21  1.601305311283654e+21
2.023420024781476e+21  9.730354889825577e+20
7.824002301639147e+20  4.038636850740439e+20
1.152402464749793e+21  8.785419796022357e+20
7.409141962964845e+20  3.700728097450384e+20
4.787875280099423e+21  4.68328472334166e+21
1.284701333303335e+21  1.072046104097883e+21
2.347559852562027e+21  2.072234550055919e+21
4.229803288024507e+21  3.672806304711519e+21
6.335022192837913e+20  3.494128054114548e+20
4.276072707646158e+21  4.252560347081204e+21
1.061940347884662e+21  6.541232125929777e+20
2.207607116441768e+21  1.68132640380693e+21
1.208624839547932e+21  5.736413033115807e+20
7.744941610180658e+20  3.256585616708898e+20
9.664161850383663e+20  5.05241534767503e+20
6.845381361610607e+20  2.445690886522629e+20
2.18034119839776e+21   1.424070530513876e+21
2.126579477846025e+21  1.328839672099313e+21
1.941395852178187e+22  1.786771184295539e+22
1.180500422824957e+21  5.527060877577682e+20
3.47458340751168e+21   1.582115504233676e+21
1.441200294454553e+21  1.321746790259805e+21
2.433357929063062e+21  1.445531065631473e+21
1.333504027715382e+22  1.339238755168439e+22
9.324590438479928e+20  2.569986942980827e+20
1.373252235076601e+21  5.357149934026177e+20
2.920498789956847e+21  2.82003600368455e+21
8.217312916096481e+20  7.280998265547502e+20
1.886857373280721e+21  1.429416574425792e+21
2.842381602620292e+21  2.05132812235535e+21
2.062897453215099e+21  7.76408218068946e+20
1.994018837564142e+21  1.781110083847166e+21
1.008994341815434e+21  5.485919669321721e+20
4.15613340531998e+21   2.142712491512549e+21
7.012025806822383e+20  2.645100130849684e+20
8.624129825836299e+21  8.414922568924934e+21
3.851906243291848e+20  1.576320025473446e+20
1.21547762933093e+21   6.064079948769526e+20
7.292151392494688e+21  7.23839188245977e+21
2.006989767440922e+21  1.044965450537921e+21
2.94284902900758e+21   1.00123941159658e+21
7.155848823872413e+21  6.269667155536289e+21
6.743690082024581e+20  3.072551544228446e+20
7.641583998732505e+20  5.209419471966951e+20
2.951097371725109e+21  2.206751697568171e+21
1.004796086242799e+22  9.54547779932075e+21
1.003653748197317e+22  9.855455627416319e+21
2.394599950669912e+21  2.340549091985225e+21
1.062981242348538e+21  8.185814937335135e+20
1.937495847490875e+21  7.654629298989382e+20
1.658027337004203e+22  1.69988336184722e+22
1.675573248562448e+21  1.435071330709666e+21
1.116071926555795e+21  1.296868209267643e+21
5.163455785773753e+20  5.217925772426886e+20
3.527588523326017e+21  2.645553671010533e+21
2.050162399368802e+21  2.161439226720717e+21
2.23641551735815e+21   1.897241748907014e+21
4.906821538707765e+21  4.144152820754258e+21
3.111866871222981e+21  3.257497639262062e+21
1.829458996029884e+21  8.446570794337598e+20
1.752875284366449e+21  3.283758375918114e+20
1.490544546721791e+21  4.461973841177129e+20
9.342830016970778e+20  5.33751401916211e+20
3.975541312062237e+21  1.999182073799434e+21
1.188389603472203e+21  7.902655938060065e+20
2.473240118513195e+21  2.53937820512628e+21
5.812817994095283e+21  5.722692112225332e+21
4.779082564776936e+21  4.094650468683851e+21
6.440451460114657e+20  2.440496608288655e+20
3.789315778620607e+21  2.782492701936771e+21
2.098961153131175e+21  1.622057269270005e+21
1.970060250496484e+21  1.301809879660268e+21
5.289719830826619e+20  4.795065755411981e+20
1.90455539391638e+21   1.659680689116904e+21
1.884662431412331e+21  1.741828877718433e+21
2.856963695263764e+21  1.146405037545397e+21
5.953016739345186e+21  5.019745095066178e+21
8.560183214727265e+20  5.860812953840412e+20
1.240356076622478e+21  5.711689899025159e+20
6.979678702498795e+20  5.01168916019848e+20
1.857896975876915e+21  1.52926863881162e+21
3.408670975165299e+21  1.716021462141873e+21
8.570154184302263e+21  8.38661649200499e+21
2.08314282238999e+21   2.101807331925057e+21
9.211144763866465e+20  3.163056074681317e+20
3.678016069229586e+21  1.998531919145228e+21
3.334759023980801e+21  2.298157657263458e+21
3.633196808687948e+21  4.181655838272495e+21
5.375901839195887e+20  2.695275367616916e+20
3.050619042190649e+21  1.974312982266986e+21
1.618872929253853e+21  1.588433144877577e+21
3.731053273191268e+21  2.017188249955721e+21
5.580563420662112e+21  3.036571944344161e+21
3.054146486598787e+21  2.868208844825086e+21
2.107273672143395e+21  1.208386171754805e+21
3.971624306286331e+21  2.548201425768494e+21
5.665821065207863e+20  2.374025837487221e+20
5.458295194378631e+20  1.61913475258594e+20
2.54075414347706e+21   1.544434699145025e+21
2.640801046249142e+21  2.692124337818634e+21
5.243530913048307e+21  2.476372957052858e+21
1.279495172134095e+21  9.60537474596648e+20
2.099999232845284e+21  8.118758947218373e+20
2.135925010022772e+21  7.926908070689685e+20
1.013774912819888e+21  5.851009757425282e+20
8.623188573514178e+20  9.131091816820075e+20
1.764652197392023e+21  1.188205866928156e+21
2.73009447901097e+21   1.38272602930161e+21
8.602861576596041e+21  8.719420215739312e+21
1.603418827132531e+21  9.634493144657212e+20
8.821487694606835e+21  8.040082940573679e+21
3.095706829860068e+20  1.408767978273015e+20
5.664785237293568e+20  1.882229136533663e+20
6.649970173779001e+21  3.21681474076043e+21
1.508637195274799e+21  1.287507636475515e+21
2.34165000395101e+21   1.242175705855546e+21
2.318218338039755e+21  1.835109966006196e+21
2.294635801540982e+21  1.061511021608684e+21
5.028552710735683e+21  3.834331737628969e+21
1.550396822819592e+21  4.142627110037496e+20
6.504121099846607e+20  2.700669990356813e+20
6.536918564132933e+20  1.30088019595969e+20
5.058339518671112e+21  4.279228895942514e+21
3.871311128186281e+21  2.002285167470932e+21
4.425816832306273e+21  4.330858076689946e+21
3.853033269098598e+21  1.352974007920304e+21
3.260512680523971e+21  2.963305150694783e+21
1.238860881546191e+21  7.995675104968625e+20
4.837707609976278e+21  4.741147318506587e+21
3.127045127867126e+21  1.607677856436513e+21
9.791692532831727e+20  7.844543510397059e+20
1.677877402721801e+21  1.264396586982107e+21
1.398675054973107e+21  1.575311471546144e+21
4.303575627620556e+21  3.074406621481831e+21
5.328114143549859e+21  2.800044234081176e+21
1.65737195066843e+21   1.004265396605583e+21
2.70543952285093e+21   2.423609586960519e+21
3.071898550429974e+21  1.652026991842549e+21
4.380077148590792e+20  4.860825257712265e+20
1.38717567627457e+21   1.447554539980925e+21
9.783422798015968e+20  8.582685558164163e+20
1.223913997332902e+21  5.885223097139458e+20
1.022251813218506e+21  6.529318308166781e+20
4.846143415028296e+20  3.75648775553431e+20
2.977909552106659e+21  2.416388141894524e+21
2.728745650922572e+21  1.232530644897082e+21
1.705741736566296e+21  8.111332835129062e+20
1.976746970043222e+21  1.090878579134052e+21
2.540780039174917e+21  1.363001031360414e+21
1.176974104316726e+21  6.525926928762385e+20
3.078834093856125e+21  2.714493285572818e+21
1.027627985273679e+21  6.64167060261571e+20
2.041406275793287e+21  1.019118017194797e+21
9.539782561774852e+21  6.748096121486774e+21
2.35715814926786e+21   2.174366037271397e+21
8.493237206266403e+20  3.712029913554018e+20
6.863193098136857e+20  2.382019923858288e+20
2.501749030054357e+21  2.382163458269662e+21
1.341346483516494e+21  4.358624664595778e+20
8.390442544771671e+20  4.899080901788229e+20
2.041547013281643e+21  1.926522939119652e+21
7.581477832205711e+20  5.741283920057789e+20
1.167812656774748e+21  7.935031982702509e+20
1.862509787795249e+21  7.759324024475652e+20
9.184945073034237e+20  4.456487129207352e+20
3.923215676841679e+21  2.81000250397435e+21
3.671915380584359e+21  2.836005282418871e+21
4.751627495548578e+21  4.864250509346233e+21
1.557517013830464e+21  1.141383044515168e+21
1.487475906525692e+21  5.62422677606439e+20
1.07410625932805e+21   4.314397782216377e+20
1.002164632980526e+21  3.15672913175856e+20
4.721836184013522e+21  3.127238350117889e+21
2.44816463873795e+21   2.3253458056479e+21
8.356733101560803e+20  7.440336234917569e+20
3.099122810177429e+21  2.328188274601588e+21
2.426339069043805e+21  2.333824960661082e+21
1.419939926513644e+21  5.978724871660586e+20
4.729315537094678e+21  3.989846654755608e+21
6.839580725290553e+21  5.953225092752447e+21
7.437779227095387e+21  7.725419757421403e+21
2.374909087199141e+21  1.52649103717369e+21
9.705234678985282e+20  6.949951384299694e+20
6.99652216510516e+21   5.598287909797206e+21
7.356167246447993e+21  7.379248470383744e+21
5.494258689202998e+21  4.911320612686635e+21
1.455795334946954e+21  6.95113501003301e+20
4.999192055914995e+21  4.707029062916044e+21
1.646925851332744e+21  6.560006131576409e+20
6.589431098738026e+21  5.893440376278556e+21
1.454585555497051e+21  1.44915279289781e+21
1.769811633715129e+21  1.580813663232266e+21
6.423405335525059e+21  3.049393266048695e+21
1.192528411529757e+21  7.327233969158193e+20
2.664881230506738e+20  1.995315100200638e+20
1.685266120860456e+21  1.020835633328556e+21
1.95149753873237e+21   9.119030515551782e+20
5.716507953114011e+21  5.74984453205273e+21
3.298211187104783e+21  1.587606074287134e+21
4.874465427184922e+20  4.486723987483043e+20
9.40049072889991e+21   9.696158258935143e+21
1.11740893269517e+21   8.883449696023827e+20
4.041027591293878e+21  3.775543303242521e+21
5.984185026466311e+21  4.830515420950237e+21
1.884936588039647e+21  7.976260326228761e+20
9.061625819187718e+21  8.069979997566236e+21
2.662701488287091e+21  2.399118416398177e+21
2.004433974652389e+21  1.202260236211542e+21
2.962749309861023e+20  2.052787064392887e+20
6.367267966169886e+20  2.234973558582458e+20
4.073558780252235e+21  3.003867583535882e+21
1.657003781398892e+21  9.422955683077401e+20
4.567861490453446e+21  3.887396973683582e+21
7.570888743581857e+20  5.678902544381747e+20
1.22102268637213e+21   6.047710663600176e+20
1.747092662444905e+21  8.192492236852653e+20
5.415239656041062e+21  4.689764041335683e+21
1.988456892024339e+21  8.9681740674612e+20
1.337309006450557e+21  5.793383788890776e+20
2.999678826805461e+21  3.074230875543247e+21
8.282108455735274e+20  4.243632355354035e+20
1.192164745859847e+21  4.48394545416294e+20
3.400992337800632e+21  1.921422477433666e+21
1.81164838540354e+21   1.564726049133861e+21
2.044876299306176e+21  1.470111922565644e+21
2.060589358406072e+21  1.263344622107397e+21
2.436824574876231e+21  2.319133936263373e+21
2.204591956491244e+21  1.856994378982471e+21
8.346379888967431e+21  8.314258090350701e+21
1.571146032202794e+21  8.198918132303472e+20
1.052861653985836e+21  4.071756603875098e+20
4.471681490911414e+21  4.081092114604424e+21
3.282528527302372e+21  1.475266094368436e+21
2.01956381760054e+21   2.053703720024167e+21
9.665659297259764e+20  6.31858890025886e+20
1.993456450560674e+21  1.286731523176606e+21
1.271537311592531e+21  4.055890732010346e+20
1.276969778643047e+21  6.473360857616721e+20
2.173536259360804e+21  1.47199623850136e+21
7.968410223690782e+20  7.911181256845927e+20
1.054673789885899e+21  7.960288408666534e+20
3.546075236846419e+21  2.933648215782733e+21
2.23033228016148e+21   1.781989923020618e+21
1.985360104330568e+21  1.02453776486024e+21
1.774773474604584e+21  1.602218932145561e+21
1.759734266598934e+21  9.888125540847824e+20
1.570422078562695e+21  1.219777404483415e+21
4.929832118053862e+21  4.775199810752696e+21
4.985831564670447e+21  2.624281423418231e+21
1.924408386973736e+21  1.669804925569721e+21
4.95571599396222e+21   3.80698673402988e+21
6.272180089537492e+21  5.253705619371822e+21
4.946231413146978e+21  4.938821954993789e+21
3.210837976634075e+21  2.56354011423599e+21
1.946948903108725e+21  1.3414597241835e+21
2.880992088125646e+21  2.885349394417746e+21
8.692684745264039e+20  8.089062464602971e+20
4.761395803140345e+21  1.696965726314551e+21
2.79924162178971e+21   1.558156460238306e+21
1.396826327326071e+21  1.124607483055685e+21
1.404863000861114e+21  6.304433462693837e+20
2.234657987603569e+21  2.264313650717849e+21
1.46911923444453e+21   1.440585476638048e+21
1.173848606175331e+21  4.387317984467932e+20
5.76415265947187e+21   4.288867305647278e+21
3.533481483438431e+21  1.906952898782635e+21
8.712365475635648e+20  6.189487887680725e+20
6.275653490750102e+20  5.842339272611431e+20
1.163953071894091e+21  9.330559012153586e+20
3.901839904160319e+20  3.933897924300326e+20
3.381125270994441e+21  3.448097655067996e+21
2.836932247071173e+21  2.422581190923859e+21
1.327164648289905e+21  5.075217527639619e+20
5.644328761886144e+21  5.316537633670829e+21
3.211054149416188e+21  2.805356206854536e+21
1.947843993534665e+21  7.120777515590476e+20
5.640071734338372e+20  1.899929690444113e+20
2.931702619929838e+21  6.579574243809836e+20
2.1741937849064e+21    1.674636667786691e+21
1.140047965072008e+21  5.831984155370717e+20
2.248288131875806e+21  1.703094872079923e+21
3.070826130768707e+21  3.496334002123652e+21
4.295795659264273e+21  2.754371610371521e+21
5.052572659348264e+21  2.272618178655479e+21
1.04970800834677e+21   9.143305790115736e+20
6.574073261058739e+20  3.211197293515595e+20
3.128774510124036e+21  3.225974087560832e+21
1.292135650388217e+21  4.371894844594049e+20
1.635871766047363e+21  1.157008370679573e+21
1.371445165726118e+21  7.862921377543969e+20
2.465187119429503e+21  1.493511689386914e+21
1.011217994131448e+21  9.408619796596058e+20
1.720910986011187e+21  1.267923264370934e+21
7.338158477438045e+21  6.930399637021413e+21
4.86768750974573e+21   3.332083792446276e+21
1.841624344523318e+21  1.241345812071087e+21
5.692690666484662e+20  2.881057329333998e+20
3.851037048563766e+21  3.345113613455934e+21
3.915862987500044e+21  3.965549559313208e+21
7.782940732036596e+20  4.703131890336123e+20
1.300628313385531e+21  1.187691573677458e+21
1.369571668281132e+21  6.794357041502378e+20
3.865165966494734e+21  2.807138164884097e+21
2.146562512342621e+21  1.717339303588334e+21
2.048451031510402e+20  1.977379195679662e+20
6.180120883654505e+20  2.13912178231952e+20
3.295349149541589e+21  3.202342973172329e+21
2.186437946393313e+21  2.247516274478545e+21
1.574018765815103e+22  1.574223697987847e+22
2.501588589317632e+21  2.182207349814979e+21
3.872286157505607e+21  4.39430722769014e+21
5.345861703781419e+21  3.309263949926898e+21
1.075489990313559e+21  9.59261313026488e+20
1.880630020895974e+21  1.223711748179636e+21
2.815811490718713e+21  2.882226644879498e+21
1.926009416641266e+21  8.581964527172572e+20
5.608047763288047e+21  4.30715424417946e+21
5.982581744998967e+20  5.523295056703018e+20
4.997633247493971e+20  3.288381804134319e+20
4.533476507298472e+21  4.518374213713666e+21
1.548800296751689e+21  8.764065875181689e+20
4.554322544073663e+21  5.012861313949995e+21
4.026430299001663e+21  1.512546887861684e+21
5.334301526487913e+21  3.856282471739258e+21
2.590205919185401e+21  1.355072022942213e+21
1.860843455933122e+21  5.623050651639203e+20
1.031704868836356e+21  8.93557862245691e+20
5.259966236938442e+21  4.686849624563198e+21
3.75685214365666e+21   3.77553908768562e+21
1.354733433408853e+21  7.616089698265663e+20
4.615975697072458e+21  4.744658035325984e+21
3.132608762256789e+21  3.127748171200331e+21
5.656273433997838e+21  4.854108946232099e+21
3.664533980795099e+21  2.684687063839121e+21
3.311173672732262e+21  1.6007503219117e+21
3.003559803784348e+21  2.314064173645722e+21
3.098210268302933e+21  2.524662423596994e+21
8.946168161440727e+21  8.229674308158195e+21
3.975755233044537e+20  2.461301864030971e+20
1.308991497893558e+21  8.102758628830995e+20
4.897454051482835e+21  4.241332115104232e+21
7.307664604361119e+20  3.971486716626466e+20
7.194145746253712e+20  5.832607908610358e+20
2.447382138302694e+21  1.55311056857518e+21
6.341282196319958e+20  4.104591377669586e+20
2.63305091424039e+21   2.276809899786529e+21
1.648831436925075e+21  8.165158183099282e+20
1.784021053489436e+21  8.452057867533597e+20
3.301201014307403e+21  1.536326390697534e+21
2.991337034395664e+21  2.593968024121248e+21
3.812588692644997e+21  3.913597794168716e+21
8.603293922160269e+20  6.325391639099749e+20
7.589808928566393e+21  6.826547116096833e+21
3.250018167492291e+21  2.33721208134908e+21
2.725101112924123e+21  2.701588514043689e+21
3.75361405552458e+21   2.26193359542365e+21
1.252782070944347e+21  1.133453437493517e+21
9.170527924727117e+20  4.220155892700236e+20
7.008395905522723e+21  7.24007739402681e+21
2.077662504593434e+21  9.425184115776769e+20
1.807891257414407e+21  1.22582191166154e+21
2.446680702660731e+21  2.490991101480472e+21
1.39397780056176e+21   1.019096559888198e+21
1.843336838281626e+21  1.174282671551666e+21
1.47618313046006e+21   8.367941022303456e+20
5.484619860100518e+21  1.808148378707007e+21
6.107421526669677e+20  3.184272828074585e+20
2.016547531750109e+21  5.294272425864936e+20
5.702721308754723e+21  5.49060948106556e+21
1.650758414615636e+21  1.150342276680878e+21
1.673745350063689e+21  9.65889334719833e+20
2.842159800338644e+21  2.653160795435242e+21
1.75214007172728e+21   1.361431481385154e+21
2.144862403483289e+21  1.728221345269325e+21
2.062396427756554e+21  1.486637108280344e+21
1.790044055041091e+21  1.613974496232401e+21
1.06811534592374e+21   8.555256956966116e+20
2.163925014806041e+21  1.823542914155508e+21
8.920955321876847e+20  3.389322586989942e+20
1.784672949535498e+21  1.205239858069757e+21
3.366825216277633e+21  3.674389246797045e+21
4.594504222899016e+21  3.834737569188641e+21
2.601147414480098e+21  1.956054268638094e+21
3.087687044823628e+21  2.283368650018981e+21
4.960094618699931e+21  2.210709184606102e+21
7.227770746971567e+20  2.735129278214389e+20
7.346756975026602e+21  6.301421454324801e+21
2.629842099505889e+21  2.598778858846073e+21
1.669487759565963e+21  8.048097877203646e+20
1.319295733840982e+21  9.054158747798046e+20
3.578831042836192e+21  3.177285024127758e+21
5.643728657235797e+21  5.104482753529829e+21
2.852191568508611e+21  1.40444343050783e+21
2.440952123934716e+21  1.896082415402438e+21
2.338590483544156e+22  2.183489978460379e+22
3.72586062282091e+21   1.651025763301516e+21
1.708954942310434e+22  1.762655638618094e+22
2.881689020167981e+21  1.519255232192633e+21
9.055353430806698e+21  9.325237693941873e+21
9.264841182223603e+21  8.938026516973494e+21
2.42238265677116e+21   1.931282320218734e+21
7.057131608890312e+21  6.428947179998525e+21
4.934931881681905e+20  1.971872011096578e+20
4.21581285578208e+21   2.495111765661027e+21
7.322706627116537e+20  6.925950955976748e+20
2.204805877473544e+21  1.641465644454149e+21
6.264090498706828e+20  2.148950977639999e+20
3.187267262084324e+21  1.291282348206445e+21
2.016811555278264e+21  1.324059352545838e+21
1.369032362225754e+21  1.243352398860186e+21
4.684948325365637e+21  1.379420904150828e+21
3.023322724849156e+21  3.04336205574847e+21
1.278073160551753e+21  7.768785303854071e+20
2.384032254144287e+21  2.30097632516224e+21
4.177801349027166e+21  4.030787605762888e+21
3.946099029498302e+21  4.101816391403315e+21
3.268034817801587e+21  3.183649037774072e+21
2.383635937377078e+21  1.307788870253689e+21
2.482532733394321e+21  2.073500843113396e+21
2.418531516139805e+21  1.867225662245431e+21
1.498205732637902e+21  9.200297937988935e+20
1.584888766465715e+21  1.28981872101792e+21
2.762433702035211e+21  1.743736115099752e+21
2.773697204703264e+21  1.396965473073433e+21
5.915174117576299e+20  2.781770427764033e+20
1.942959839738782e+21  1.925064718596306e+21
1.261345665635792e+21  2.940299813351003e+20
2.254810470036145e+21  5.320621565836048e+20
2.103673044241312e+21  9.159548941656772e+20
1.199320965667738e+21  8.515572292580889e+20
5.015241196137083e+21  3.246457530147524e+21
1.368625912359384e+21  4.157245386289224e+20
8.860353759391043e+20  4.783137071078964e+20
1.912017858498933e+21  1.146304471227468e+21
3.487985557052781e+21  3.530253716055498e+21
2.825700269600511e+21  1.45043953276672e+21
2.910790155060143e+21  3.045851348666379e+21
1.73822957837824e+21   1.237729410780434e+21
5.008194188620155e+20  3.427446627440544e+20
1.029213252342514e+21  4.720829798381791e+20
8.124426173781964e+20  7.12391934397177e+20
4.027929434727624e+20  2.291995463051945e+20
5.138618433828804e+20  2.629544796252988e+20
1.229615554461153e+21  2.620685887398477e+20
2.47009491712343e+21   1.789430889951824e+21
3.248346769080583e+21  3.004553334923018e+21
5.886541919995338e+21  5.99254057174347e+21
1.218375695691143e+21  6.700029194219599e+20
6.307696602098843e+21  4.214590310972859e+21
8.919266472016583e+20  3.759260678119877e+20
2.332620286698132e+21  1.9645234631901e+21
4.376967413048092e+21  3.019568133418687e+21
1.714188237667429e+21  1.035020334908659e+21
6.2474012843877e+21    6.075232380004394e+21
2.2815246971258e+21    1.087256898311086e+21
2.245448612310749e+21  2.101387719350525e+21
9.488279396436243e+20  1.057112871890089e+21
1.019949347909013e+21  1.014470557114205e+21
7.040740758046498e+21  5.295199957689316e+21
3.963860663478698e+21  2.941477543590932e+21
6.856933094654812e+21  4.856957928985874e+21
2.564284325630164e+21  2.2674052339393e+21
1.786844810455797e+21  1.18760871166644e+21
5.75828165440764e+21   4.458704627542125e+21
2.389848653063036e+21  2.037557845765958e+21
6.510736887699214e+21  6.897386819045156e+21
6.805653983397665e+20  2.954311557940416e+20
1.520592000485654e+21  7.504028200306423e+20
1.752942838360859e+21  9.323338470622265e+20
7.906204253837727e+20  5.041030759163245e+20
1.109844011221095e+21  8.60647893349424e+20
1.82197007279952e+21   1.201051169362456e+21
1.191550004510711e+21  6.253369919047603e+20
2.965829772006144e+21  1.290750910784041e+21
1.942088393210886e+21  1.385059092348447e+21
1.439890872862895e+21  8.52535553242017e+20
2.069590365211325e+21  1.358055169336261e+21
6.496427825783152e+21  6.469689378240876e+21
4.055406459004165e+21  3.957640852277702e+21
4.505671283199086e+20  2.41099535202585e+20
2.712054184803631e+21  2.753389467241284e+21
6.707979914679253e+21  6.175213297535935e+21
1.81013292412893e+21   7.296993179615328e+20
4.474222647001158e+21  4.534469322552451e+21
4.848351304745614e+21  1.975387982115541e+21
1.488054056127855e+21  7.307249968264177e+20
1.496154343007635e+21  6.347393341760571e+20
1.950478599316677e+21  1.819404416658678e+21
1.929985532162281e+21  1.360472939462589e+21
2.627299817516238e+21  2.819705843857617e+21
2.458330388996832e+21  2.3665119244393e+21
4.872291314464809e+21  3.474487556368736e+21
4.120843761589858e+21  4.238556284413031e+21
5.545552437158934e+20  2.596621986468283e+20
1.190288996615047e+21  4.356669792735025e+20
3.073526038745315e+21  2.683143878217555e+21
1.655845230394751e+21  1.939206970466046e+21
1.085454204489116e+21  1.075665118883694e+21
2.7469238678685e+21    2.236040689328914e+21
9.191205076516282e+20  3.779916662990793e+20
1.711009822230413e+21  1.546034844512003e+21
2.239919880818198e+21  1.52260436830165e+21
2.600192651359095e+21  1.279176005312378e+21
1.562441700022994e+21  4.149857859727971e+20
2.150038728304998e+21  1.14011901686213e+21
2.034096933598065e+21  1.934897839085335e+21
2.506390552420316e+21  2.506042997908948e+21
1.925063660719519e+21  1.455288327676029e+21
1.844419391042055e+21  8.995637909326332e+20
5.935265801413906e+20  3.797863094675898e+20
4.192785950887335e+21  3.441276855385226e+21
2.655168092010407e+21  2.06947259138982e+21
3.52281245592119e+21   2.014744910642509e+21
3.961275034342634e+21  4.214727323609022e+21
2.930083575863798e+21  1.704222149806777e+21
2.415673419226285e+21  1.740382603931348e+21
3.161054623403168e+21  3.067802516248132e+21
1.472462031267945e+21  1.210343995818939e+21
3.155102553545644e+21  2.169924372459652e+21
1.714967360402964e+21  1.564208859505654e+21
1.236303399907798e+21  1.442485686058324e+21
1.431750616536423e+21  1.246965024633151e+21
4.67877839387614e+20   3.740594993426783e+20
2.665130054386151e+21  2.675817571994611e+21
1.557287330249469e+21  9.691519604330073e+20
2.144447509367617e+21  8.446346355573669e+20
2.762174745056637e+21  1.246516066884923e+21
1.442329572061116e+21  1.095536680845264e+21
2.92611027509255e+21   3.151176802342212e+21
5.445797705412677e+20  2.223327278093576e+20
2.416289849425281e+21  2.532798228865835e+21
2.568790177057348e+21  1.343417011568678e+21
5.097147036660163e+21  4.529597489854548e+21
2.919931336403798e+20  1.982454710238462e+20
9.764310647097315e+20  5.590077922267378e+20
1.574470814627701e+21  5.966279671362806e+20
4.098532366085911e+21  4.453792994282515e+21
1.084672829953768e+21  4.521636374993129e+20
2.175230738720602e+21  1.524110167009434e+21
7.956757159654961e+21  8.448510211814756e+21
2.41182396744479e+20   2.367492578097786e+20
4.46677087846772e+21   4.282516563546116e+21
3.941635962267578e+21  1.386094390620661e+21
2.045609260145531e+21  5.850680159610053e+20
4.537833739937953e+21  4.036180642860416e+21
3.43120023230122e+21   1.866151458971061e+21
3.361576833861886e+20  3.390306806467257e+20
8.490287348510475e+20  7.9707685852394e+20
2.360630987530516e+21  1.976394201677035e+21
1.48424569969296e+21   1.384130271837798e+21
7.472539697869293e+21  5.293923430201686e+21
9.021588255550441e+20  5.233866249234215e+20
1.309614120542042e+21  5.202749852025047e+20
1.225564228826361e+22  1.212115843079685e+22
9.083704153410948e+20  6.252082400900383e+20
1.450147821014231e+21  5.176360475206014e+20
4.676110011096923e+20  2.93269389035532e+20
3.771816479318505e+21  2.762294046818141e+21
4.687187740280347e+21  3.766229278905542e+21
1.454391337763121e+21  7.527744625069117e+20
1.761938778616532e+21  1.129760213237471e+21
5.155178169658646e+21  5.088315064022674e+21
1.940012233782668e+21  7.271019935401863e+20
1.305518659630902e+21  7.516937022729593e+20
6.510842722290458e+20  6.133499714136959e+20
2.461389459043723e+21  1.565981691178219e+21
3.135518650566024e+21  3.027735977107627e+21
3.787905588987286e+21  3.185524467075649e+21
3.156566786374493e+21  2.779052237049437e+21
1.574618307515497e+21  7.247210159463143e+20
8.789123701784644e+20  9.107130400928901e+20
8.936560294585686e+20  5.299041339114104e+20
8.849055353825877e+20  8.068981641008215e+20
1.543166293617848e+21  1.025612608959307e+21
3.512209856498453e+21  3.03548016717962e+21
1.706521985201738e+21  9.593753906124242e+20
1.682996306648261e+21  7.707434168814038e+20
1.326812804569016e+21  1.085751306487409e+21
6.920080879779941e+21  7.374436231098786e+21
2.476808658267933e+21  9.131973917175841e+20
2.593065704948782e+21  2.698634677638966e+21
3.479533989402067e+21  2.546578953337237e+21
4.595356529128496e+21  4.49185458434916e+21
3.195169390580499e+21  3.405417153051146e+21
3.260194050850335e+21  3.065471878108219e+21
1.010854328461538e+21  7.642759883903962e+20
8.949823395488292e+20  3.626998635875787e+20
1.293523884973354e+21  3.771473548971879e+20
1.201979215347794e+21  4.939935516914153e+20
2.889781988698366e+21  1.889451553626577e+21
2.422026872400598e+21  1.282728516005442e+21
9.023219684515456e+21  8.712679116165322e+21
2.331548429986818e+21  9.144447935819986e+20
1.388083714549438e+21  6.406215466356106e+20
9.470439512412321e+20  3.472405232169403e+20
2.641194548266583e+21  1.439582552210281e+21
2.455767840808858e+21  2.222256852682519e+21
1.702378673544557e+21  1.111221903477337e+21
5.483087510327305e+20  4.730137153169197e+20
1.023440763520132e+21  5.800951905105837e+20
6.790325982065909e+21  4.748395278515388e+21
3.055813944360821e+21  3.602106173945149e+21
1.978197129123236e+21  1.605997403913054e+21
2.364455106564107e+21  1.664532102212621e+21
4.003639270137401e+21  3.194685779509639e+21
2.036641467387529e+21  1.649660103478636e+21
2.810020987497821e+21  2.994186025124562e+21
1.967895144975626e+21  2.225251345332878e+21
9.89308544894244e+21   7.259462440564884e+21
7.268500176101599e+20  6.962438918433971e+20
5.813307197604806e+21  2.779867532134229e+21
9.781509894074242e+21  1.006007800598604e+22
9.688278626388232e+20  7.789416598678281e+20
7.137833862412978e+20  4.97380256265573e+20
8.463108124759294e+20  4.785464306186408e+20
3.211152102708084e+21  2.592059041595073e+21
1.637289274030078e+21  8.253662467925156e+20
1.086251904573114e+21  8.37609695678613e+20
6.550663550195668e+21  6.524581884166799e+21
3.042715787794567e+21  2.246614703560391e+21
8.279789101927178e+20  3.324854768666533e+20
1.611986925423604e+21  1.409445417704088e+21
2.256851726567251e+21  1.052232856245488e+21
5.559207914179075e+21  4.478473169193094e+21
5.001649332461679e+21  2.261375985050537e+21
5.510182854535426e+21  4.508598575575256e+21
1.556179444741135e+21  1.040016412537781e+21
1.157724593609438e+21  7.307295074629195e+20
1.712592837499433e+21  8.26819775128e+20
1.861564594823455e+21  1.588180902484573e+21
4.330525730740694e+21  2.70774112356312e+21
1.796145869586224e+21  1.767539537679123e+21
1.771087841259535e+21  1.638027976020708e+21
2.745669052422324e+21  2.083709057625515e+21
6.555242585116797e+21  6.345146335465738e+21
2.458557820778014e+21  2.193107248268493e+21
2.629911905300113e+21  1.814818168003022e+21
7.527313039487326e+21  7.211668940435711e+21
8.041723196124839e+20  2.08211538712125e+20
9.985257244816111e+20  4.016962949146245e+20
8.148982050750202e+20  7.61437932026093e+20
1.094024554580002e+21  9.692416059909649e+20
8.320242685580033e+20  3.497252660918517e+20
2.572701553333719e+21  1.863862122123607e+21
1.812589637725661e+21  1.434121771122733e+21
2.947702783505978e+21  1.469744809765519e+21
2.46348025517073e+21   1.227298718915849e+21
6.036191469063278e+20  6.431087374045695e+20
4.839354238590035e+20  2.73551637198486e+20
7.224348011254765e+20  4.426765079281565e+20
1.713097803607652e+21  1.511615484348999e+21
3.958461410475434e+21  3.916899606828149e+21
2.755194165634213e+21  2.075732247250269e+21
2.139040375065006e+21  1.243929125606343e+21
2.332887124976054e+21  1.330071525755139e+21
1.066429873763197e+21  5.66073108283526e+20
6.662329177056412e+21  6.679493035591893e+21
3.850256799928324e+21  3.464205851085823e+21
2.346992399008978e+21  1.676511539767813e+21
7.816774024237217e+20  1.65211514276838e+20
3.725632628089774e+21  3.2839208024608e+21
3.349645109599121e+21  2.170389750519772e+21
3.790570031116829e+21  3.289594548453977e+21
3.10557309074373e+21   2.811630633114388e+21
1.071788031419861e+21  7.955538706084526e+20
1.702064547470548e+21  1.096088399008864e+21
1.048025913885947e+21  7.001483447735912e+20
1.340576367980214e+21  1.188324275475734e+21
4.041107530187264e+21  3.714409646559368e+21
8.321177182502713e+20  5.043150303267873e+20
5.827680435815559e+20  4.431443174629498e+20
4.748542529803829e+21  3.755045658835879e+21
2.877944840027776e+21  1.70501604528734e+21
3.149065478245154e+21  2.06023380859799e+21
2.735994757472779e+21  2.558997384895607e+21
7.12150831376376e+20   3.302451377757697e+20
1.610602631488141e+21  1.144131443124265e+21
1.259286394706177e+21  4.512641673227353e+20
7.206713041013889e+21  7.231999136786083e+21
9.918682783324507e+20  7.375095997654321e+20
6.17174981784713e+20   3.484803862432285e+20
1.50680929677604e+21   9.275465943109506e+20
1.97681902763726e+21   9.203641565163532e+20
3.222888483337011e+20  2.449303425507476e+20
3.181705316544522e+21  3.231414674226176e+21
4.257292134250069e+21  2.448263669140756e+21
1.857657159196757e+21  9.098849627602806e+20
8.010282441226259e+20  8.700804538359704e+20
8.158130550443252e+21  8.394824248376502e+21
1.318669170542824e+21  7.733402149445437e+20
2.113694116362165e+21  1.430232758971511e+21
5.195380677632275e+20  2.226919302243871e+20
2.379394672428002e+21  2.47920515826852e+21
1.294646407180476e+21  1.436110412943817e+21
9.238886937571067e+20  5.593287492293068e+20
1.2707424262583e+21    1.112785832397312e+21
8.90469732722204e+20   2.621074210276347e+20
3.965199921417887e+21  3.362006929502799e+21
2.976980684683514e+20  2.86027941419442e+20
5.026929163070016e+21  3.980787603588032e+21
3.537391733814896e+21  2.828954434645011e+21
1.405993967317538e+21  9.579942679616988e+20
7.443174539448977e+21  6.698597621870547e+21
4.293662078940807e+21  2.772941751667646e+21
1.93505489649284e+21   1.082819252492883e+21
4.500781499903669e+21  4.29003883686997e+21
2.19209108982557e+21   1.258356779497843e+21
2.249344225988424e+21  2.265409592773795e+21
3.154058844332001e+21  3.467095297743999e+21
6.760223922156565e+21  6.385345355026156e+21
2.016650720476571e+22  2.047475500321193e+22
1.68791423744135e+21   6.338570583675568e+20
2.921195159049229e+21  3.00773325343641e+21
1.239513340542206e+21  1.158902958106314e+21
3.641569563345183e+21  3.036587700844232e+21
2.980594823384479e+21  1.021914356621927e+21
5.497473696386987e+21  3.231031516414129e+21
1.6737307133649e+21    1.257959805955689e+21
1.217022364003118e+21  7.801802388990976e+20
2.83561044058054e+21   9.055108805595688e+20
1.846980813330122e+21  1.412990458520395e+21
3.365512979936207e+21  3.108739361473752e+21
3.760244480075977e+21  3.666340151302156e+21
3.992152839287793e+21  4.118875997706047e+21
7.06686050998534e+21   7.99698341520325e+21
3.178075415244861e+21  2.971967961562518e+21
4.683983429145473e+21  4.844882926453964e+21
1.9049370739848e+21    1.726659040459965e+21
7.866968330934122e+21  8.470007607957053e+21
6.065350587800642e+21  6.53700223256976e+21
2.338253726882019e+21  1.373625295442984e+21
3.117158037835187e+21  2.53567282490424e+21
5.725726821551239e+21  5.177977600081837e+21
1.493227003249844e+21  8.575823934758147e+20
1.60737411350527e+21   4.805627789599324e+20
5.366382918433486e+21  5.07977345440341e+21
1.105890413698217e+21  5.943295259807045e+20
1.330522644762063e+22  1.276118061728343e+22
9.544358781946213e+21  6.693405921478235e+21
2.964607044707313e+21  2.970716400436198e+21
6.44484190680139e+21   5.201629713441853e+21
1.449930522332211e+21  1.105000430166605e+21
1.006054617158668e+21  5.611203074320726e+20
1.800879152794591e+21  7.793640937598757e+20
3.524978687341956e+20  3.896134730078617e+20
1.362582644609406e+21  5.612530744873374e+20
3.536814710112639e+21  3.569586503411964e+21
2.233313663114799e+21  2.188811113994831e+21
2.20041205308709e+21   1.695110332401817e+21
1.087040034507904e+21  8.368497254387433e+20
3.610468267268516e+21  2.086489081824744e+21
8.857152825955889e+21  7.034867877889797e+21
4.186519192005849e+21  3.254398959587322e+21
1.994337467237778e+21  1.814011365018277e+21
1.284616890810322e+21  8.308598009498518e+20
1.608780362488916e+21  3.953275839200741e+20
1.826770347052344e+21  1.030011615769207e+21
2.007290382716049e+21  1.674188350394035e+21
6.727015504404241e+20  2.720277349584493e+20
2.261052459119681e+21  9.747205684855085e+20
1.624285130106046e+21  9.705450499923674e+20
3.237342223391103e+21  2.181408278947845e+21
1.910101013907533e+21  1.516344730737075e+21
1.675811939342698e+21  1.44608259333034e+21
2.955354399272881e+21  1.819059804029942e+21
1.452558935664735e+21  9.723985111102614e+20
4.53018043532119e+21   4.030558217261493e+21
1.624093727121882e+21  1.664436171787559e+21
5.288939582191177e+21  5.154972178295565e+21
7.958491045511498e+20  7.283115388967331e+20
6.784290032665326e+20  3.909568747278331e+20
5.759511700055865e+21  5.492016769160995e+21
3.896407437109803e+21  3.331114739309831e+21
1.802423887466779e+21  1.688117922116997e+21
1.138723906781561e+21  6.478265868708378e+20
5.962135402690705e+20  1.509279610305395e+20
2.306048485946693e+21  1.164422674424486e+21
2.578837707826011e+21  1.685237298761091e+21
1.730356160329689e+21  1.51109469090284e+21
9.036776645293748e+20  2.46113254275873e+20
2.938428745973315e+21  2.268108321839376e+21
7.931829735717465e+20  6.052421790036626e+20
2.777598447880474e+21  1.268218688778365e+21
1.451473005204585e+21  4.546102907112509e+20
7.933327182593566e+20  2.624935601288105e+20
8.360313463264562e+20  4.448238101567379e+20
1.38030768684283e+21   4.74645442176285e+20
8.353073926863564e+20  5.433072775283043e+20
1.59854480643581e+21   1.148013188529838e+21
2.007185674024713e+21  2.18363251954656e+21
1.842213190174597e+21  9.045927814307827e+20
1.289045055143934e+21  8.28366613825639e+20
2.497863549475843e+21  2.162837436309903e+21
1.166642846771538e+21  7.328140510924436e+20
7.241405394843431e+20  3.992772633112761e+20
8.953550124179941e+20  9.008305212145735e+20
4.707234951071634e+21  4.27964016419136e+21
4.731503723563627e+21  3.635519991024852e+21
1.027034636022773e+21  3.437844880721439e+20
9.424435242218732e+20  4.317699671343177e+20
1.431940893620679e+21  1.591748120714295e+21
2.628865944286656e+21  1.846481571015555e+21
8.039310392624476e+21  7.909259085809718e+21
2.607098921387668e+21  1.993294330356588e+21
9.916430983510821e+20  8.408290103679957e+20
2.112518113909468e+21  1.374714604071979e+21
2.030751884974836e+21  1.078620295109307e+21
2.897551823955487e+21  2.906506697950308e+21
7.441108513119921e+21  7.01952666083876e+21
6.25032524644577e+21   5.413332405055118e+21
1.18962809336973e+21   1.115057914359569e+21
8.781467582418114e+20  3.665111609668556e+20
1.234853240827785e+21  8.673320857199964e+20
2.342683186000524e+22  2.373217429297597e+22
2.904001541571835e+21  2.020553074541689e+21
4.834900741508519e+21  4.701356996390228e+21
1.361312066564535e+21  1.263887402033112e+21
5.404933168293824e+21  5.360737045499878e+21
3.227450629759538e+21  2.61555407456046e+21
5.897013352078927e+21  5.856466448212294e+21
1.883834332030848e+21  9.448948588317989e+20
1.047339114942773e+21  7.272218333880207e+20
3.219484887918626e+21  2.444321807717032e+21
1.478598185760238e+21  1.216541707950388e+21
1.101791012137403e+21  4.44797304596431e+20
1.401011297279805e+21  3.328320776469754e+20
2.784653899646703e+21  1.925355008900162e+21
3.572434805465419e+21  2.747167044890754e+21
2.602537900865049e+21  2.089050013408102e+21
3.229496952840224e+21  3.361902393918574e+21
9.529065120561617e+20  8.585973218730891e+20
1.802873121529609e+21  6.079224404960218e+20
2.113429529884057e+21  1.402409299515759e+21
2.734241168367871e+21  3.092465618763122e+21
2.048064847842355e+21  1.470884939639809e+21
1.647098114018491e+21  9.151581844044723e+20
2.503985067269347e+21  2.280403280177087e+21
5.735725938623908e+21  5.89366821760583e+21
2.180919910949877e+21  8.717626308627865e+20
2.145567779774926e+21  1.221034509259402e+21
2.826444489438934e+21  8.684517767579778e+20
1.3603685624426e+21    9.333138866361378e+20
1.471641362825848e+22  1.369546763234455e+22
3.327878649650086e+20  2.31231789069296e+20
3.483423410630255e+21  2.536815804243544e+21
1.162176401841093e+21  1.250544690624593e+21
1.993063511493186e+21  1.423531177076877e+21
3.685069269196002e+21  2.574517868668061e+21
1.725803021106418e+21  1.769753734781544e+21
2.728975334503568e+21  2.121021886724112e+21
3.990013629464792e+21  4.072352265442938e+21
6.055252954486124e+20  5.098765860237471e+20
7.821831566618754e+21  7.906299951576809e+21
1.233757740218427e+21  1.161903260869318e+21
2.592085609079875e+21  1.387932553573571e+21
7.799243762687678e+20  3.211246434355279e+20
1.228117657225089e+22  1.202973219692812e+22
3.792233548229189e+20  3.628216850192491e+20
4.76119426705702e+20   3.288099198566452e+20
5.616207159912936e+21  4.782787803792362e+21
2.114786239271802e+21  1.157733657103688e+21
4.846066853834631e+21  4.914765956473567e+21
4.994033182541842e+21  5.174121241842664e+21
1.574709505407951e+21  8.929312487511622e+20
3.621951883368357e+21  3.039632873533274e+21
1.473089157516057e+21  7.39496768065013e+20
1.880614258297279e+21  8.50724708842972e+20
2.70275087387339e+21   2.818012847401821e+21
1.469169899940337e+21  5.99524422052252e+20
2.551101726570897e+21  9.090776540588276e+20
8.916769226023206e+21  9.592598520775339e+21
5.283233521463298e+21  5.072836494689002e+21
1.303100226631004e+21  8.843067029991353e+20
6.735836930174353e+21  6.146163452544905e+21
5.354217006990098e+20  3.732120194707991e+20
6.280999826457744e+21  5.32178348140441e+21
3.511450999961242e+21  1.825722023056458e+21
1.398196547512699e+21  1.188761175305084e+21
1.48906680309406e+21   1.282462773134304e+21
5.223012513146007e+21  5.149458997826353e+21
1.388024041854376e+21  1.380218516508458e+21
4.800659310591668e+21  4.427092511615973e+21
1.111525542731964e+21  4.90628475185343e+20
1.76921941036413e+21   1.430839612922675e+21
3.295798383604419e+21  1.968151022148829e+21
1.219476825800035e+21  3.502357523934889e+20
1.509025630742659e+21  8.233809479559049e+20
1.36382057155698e+21   1.084228236005928e+21
2.749222955478273e+21  2.006009511600404e+21
4.586120772192666e+21  3.120558182839483e+21
2.101819812994649e+21  1.118451220460181e+21
4.981195108854069e+21  4.858139782365088e+21
8.192948442112406e+20  6.128928471381435e+20
1.193533840146567e+21  1.368220621231668e+21
3.980196908177031e+21  3.955590929601189e+21
1.001394517444246e+21  8.533684466114782e+20
3.338243684192479e+21  1.291501647706425e+21
1.861109168311137e+21  1.739497920573547e+21
2.202932380028558e+21  1.6759696375749e+21
7.632666871470311e+20  7.519636771203714e+20
4.86534451203959e+21   4.402841222003909e+21
5.522031825155038e+21  5.502420058498348e+21
6.605063655994583e+21  3.336366762135276e+21
2.607341552817593e+21  2.217419434522643e+21
8.133298265047884e+20  3.201030290693066e+20
3.672485085937222e+21  1.895022309333151e+21
2.987124479894212e+21  3.044283986220813e+21
7.65893411629695e+20   5.963170658272548e+20
1.340243101607789e+21  5.345068300882065e+20
8.519403120101425e+20  3.586297940649628e+20
1.802100754193515e+21  1.596991881310924e+21
5.491707400014092e+21  5.058546181352013e+21
3.144807324797475e+21  3.663687908298103e+21
2.595264587466845e+21  1.958939694895353e+21
4.272379193001761e+21  2.221029344062083e+21
1.665745268275619e+21  6.8678873923697e+20
4.71226265710564e+21   3.68099915182264e+21
1.185088464945341e+21  7.714516365394304e+20
2.381160083481931e+21  1.14682722796159e+21
1.841954233196023e+21  1.260351570608918e+21
8.491233104432223e+20  6.984592143766005e+20
2.877077334149554e+21  1.528081896681187e+21
2.850668788884607e+21  2.354972053219739e+21
1.215358283940805e+21  8.56157377617221e+20
9.722618573546932e+20  8.959735194331936e+20
2.444871381510435e+21  1.588452793238327e+21
1.295061864246101e+21  6.677280888565552e+20
2.630227157274029e+21  2.830722408997728e+21
4.040643659425645e+21  3.477714184247138e+21
1.454152084032917e+21  8.015072117946209e+20
5.790773436869257e+20  3.537835638618167e+20
2.039209645075037e+21  8.837685716326605e+20
4.252467653149249e+21  3.810290097616434e+21
1.253604540826295e+21  7.738728805360958e+20
5.080717905219516e+21  4.271197582160152e+21
3.688616979802463e+20  2.943530114008726e+20
1.926862342115695e+22  1.864334999005493e+22
3.218536880197064e+21  2.2055294487768e+21
1.966115097222907e+21  8.143399163472132e+20
1.390285974767223e+21  8.555516481585893e+20
8.326159289590491e+20  2.450656686826757e+20
1.376576060486586e+22  1.356985568177761e+22
1.770611585598941e+21  8.799595687435688e+20
2.712006897007543e+21  1.700338537752984e+21
6.18409531032566e+20   4.375139036041873e+20
2.101476976473015e+21  1.610950201949758e+21
1.328819721152963e+21  5.875633544922901e+20
1.291823776114021e+21  9.172422631311598e+20
7.404620911888919e+21  7.441149536221276e+21
1.745300229793211e+21  9.950619853667022e+20
5.087693981042312e+20  1.575770834955137e+20
2.804663955741064e+21  2.055531770519414e+21
7.189791328363998e+21  6.400051723563096e+21
3.525400899807022e+21  1.260255348857255e+21
1.679617481027826e+21  9.000051582389893e+20
3.214881083199546e+21  1.952140056501332e+21
4.268360293284286e+21  2.60711201044321e+21
1.012901214492178e+21  5.054260341087375e+20
4.737556561462812e+21  3.044885350471682e+21
8.916817076769247e+21  8.346371972952836e+21
5.529410410194531e+21  5.554621948405769e+21
6.224720593714309e+21  4.525043559217467e+21
9.346297788683853e+20  4.430241942636388e+20
2.001213900918819e+21  8.27256273386384e+20
1.405868429477925e+21  7.228273334616233e+20
1.120382997299095e+21  4.11264750581677e+20
2.271068464690953e+21  1.586244641280155e+21
3.413858558986076e+21  3.10698587979846e+21
2.310965853789828e+21  1.905293875887403e+21
2.346301096466177e+21  1.5875874561248e+21
2.772530772399775e+21  1.350677146777597e+21
2.945178515914837e+21  1.311709285629812e+21
2.599244643637534e+21  1.725358546316319e+21
1.312174416930202e+21  3.763294617983607e+20
2.269956075582992e+21  8.777156530439813e+20
4.966363629381231e+21  5.094531365699835e+21
1.928653029622533e+21  1.398645609875793e+21
2.090582206024453e+21  1.856713647568824e+21
4.888627559163142e+21  4.594527878056059e+21
4.133226971715267e+21  2.123263910911856e+21
8.857375754137444e+20  3.710890718645775e+20
4.219568857871307e+20  2.008211528342333e+20
1.271510289994767e+21  4.364978934047523e+20
1.821709426971086e+21  1.500357455900118e+21
2.348595680476322e+21  1.74902950489515e+21
2.279415886600284e+21  1.210695975116941e+21
6.917055023780301e+21  7.682988248638077e+21
1.49543939656679e+21   9.40398080281364e+20
2.321330888332221e+21  1.72611541235632e+21
4.861174178784645e+20  3.560212594335439e+20
2.073290635255164e+21  1.456493839496159e+21
2.708029092636668e+21  1.583031657901248e+21
1.058634142808218e+21  4.12484009170545e+20
4.271621462364455e+21  2.845509377425123e+21
5.416726969818001e+20  2.035857259337415e+20
4.243030360130094e+21  3.428128206430275e+21
4.046684675375809e+21  3.476284674640541e+21
1.285215869560762e+21  9.02822952157969e+20
1.282714682917711e+21  1.222862973522864e+21
1.038899031471109e+22  1.1086723583543e+22
9.535623487518975e+20  9.714718387228097e+20
8.424358027665491e+21  8.366640357398323e+21
5.06297597448749e+21   4.76020212499736e+21
1.650095822520459e+21  1.077897106142894e+21
3.814077132321843e+21  2.968400588990684e+21
7.498043019609139e+20  6.965781213293678e+20
9.860141617668224e+21  1.011563223284209e+22
2.161446346161127e+21  1.459950455417658e+21
2.895426124931368e+21  2.464928130081307e+21
7.326179465379193e+21  6.259300289060922e+21
5.018825498490516e+21  3.506094784951042e+21
4.045763689252011e+20  1.85550376303493e+20
1.750264322482481e+21  1.414233852181142e+21
2.184024016993043e+21  2.15268040333105e+21
2.23498562447646e+21   7.633259976776238e+20
9.433881542437141e+20  5.215836697988486e+20
1.553365820873936e+21  8.598302732813242e+20
3.226671507024002e+21  3.566034641987845e+21
3.236522005308969e+21  2.103767397468255e+21
4.597965802162604e+21  4.675358196125379e+21
2.226438355333664e+21  1.830117703301257e+21
3.35539564337332e+21   1.831343598131826e+21
1.586918763997753e+21  7.678962008522334e+20
2.717948270815952e+21  1.604482017698438e+21
5.514905441694678e+20  5.034540959510213e+20
1.29627108074605e+21   5.047124894132764e+20
1.742041875462809e+21  4.266852600719033e+20
4.236639752258855e+21  3.09220307626247e+21
2.773216445443042e+21  2.606707582036298e+21
5.706588774934728e+21  5.199051976864135e+21
2.015864110506656e+21  1.337251183515216e+21
2.803518915535805e+21  2.690765422605321e+21
1.665547109892014e+21  8.853479089619855e+20
1.867459806735683e+21  1.264711224871449e+21
8.664160071124181e+20  2.946960688803629e+20
3.458749877121752e+21  3.480583610528471e+21
6.362336524577916e+20  4.364271315338572e+20
3.994494711094026e+21  2.652327814808538e+21
2.686400555426221e+21  1.400896862689774e+21
5.270602050408431e+21  4.277290722584754e+21
1.421669871720507e+21  1.486099280906844e+21
1.286833787726895e+21  1.020757112130803e+21
4.162531331540613e+21  3.555473880536522e+21
3.603118392676647e+21  2.519543315601176e+21
2.597934096145969e+21  1.980388741142651e+21
5.387459201739627e+21  4.153686872673157e+21
6.541377690713983e+21  6.176770898429309e+21
2.184917981519076e+21  2.098955748811623e+21
4.044628782145914e+21  3.603422135607891e+21
5.045842029705158e+21  4.127424190555891e+21
2.833681774040119e+20  2.691860869734433e+20
3.153742466458178e+21  2.721996987177709e+21
9.129145473651117e+20  3.271001535908619e+20
2.831981665180786e+21  1.5170934480765e+21
1.937493595691061e+21  6.159999504206856e+20
1.158089385179255e+21  6.310562092421752e+20
9.968278674220924e+20  7.314005015861512e+20
1.256795904112241e+21  6.50714799261241e+20
1.671602199591014e+21  1.334144222846662e+21
2.215624086728441e+21  1.461954204469867e+21
3.436383875472323e+21  3.591604013707477e+21
4.684959021414752e+21  4.777588326246444e+21
3.37913411700919e+21   1.815883738908981e+21
4.116560838344229e+21  3.803185841373117e+21
1.092665593392443e+21  4.412405572358426e+20
2.557652212228907e+21  2.724398410644765e+21
3.806099005581956e+21  3.847549186105103e+21
1.373415490563093e+21  1.311912640510611e+21
2.394187871304007e+21  1.008681283000711e+21
6.284903321434767e+21  5.419472561652454e+21
1.107474554867144e+21  4.650825878612692e+20
1.862617311236353e+21  1.055291042460953e+21
2.379372154429865e+21  1.612968262597158e+21
1.32636413345614e+21   4.632121336299062e+20
1.150868989076673e+21  4.812700158011653e+20
2.88607214850532e+21   2.224027354680527e+21
8.013947245423032e+20  5.122196836535034e+20
5.513950678573675e+21  5.48738366477334e+21
1.521367745521468e+21  1.183288590564388e+21
1.205946886619507e+21  4.134537289335601e+20
5.400430131616407e+21  4.398197383098892e+21
6.211594289650384e+21  4.604630771668767e+21
2.333198999250249e+21  2.552049719749585e+21
5.019092899718391e+20  2.034195956494872e+20
3.019186168591416e+21  1.932932820520796e+21
8.432990302251254e+20  4.308530502004338e+20
2.251879752578634e+21  1.378087987373739e+21
3.484069114226829e+21  2.983808465414831e+21
4.764256714803632e+21  4.778977188989904e+21
2.385235841144702e+21  2.29002412068293e+21
2.347735492947494e+21  1.785478227394994e+21
1.350745495938817e+21  6.573007357543182e+20
2.710400237840479e+21  1.538362462928694e+21
5.616636127777443e+21  5.815884653645796e+21
2.032299997346744e+21  9.639266772612241e+20
8.03216993541528e+20   4.533881906324929e+20
2.560325661557705e+21  7.935982490860114e+20
3.977472230402472e+21  3.837626019425399e+21
2.538152188792346e+21  9.264552496796239e+20
2.210636913091082e+20  1.842247684932993e+20
1.774251619997763e+21  1.244644828276625e+21
2.560521568141496e+21  2.449168623388129e+21
2.992921175564592e+21  2.453468777124458e+21
5.439143074013284e+21  4.937150439300841e+21
1.581557228641368e+21  9.653324303797866e+20
4.168045426334375e+21  3.650310011579246e+21
5.315666194179807e+21  4.884193291982909e+21
1.397602072361886e+21  7.961323410920897e+20
1.32756209095702e+21   5.321629917101366e+20
3.746719044495076e+21  2.661233811142777e+21
2.273510541588894e+21  2.147654732361126e+21
9.304369276153034e+20  3.040117525123298e+20
1.013469793945133e+21  1.008657613300795e+21
6.160079865312707e+20  4.600114075479855e+20
2.36396196240491e+20   1.690656591844446e+20
8.590593771211084e+20  4.222187180325917e+20
1.289011278146729e+21  8.016758153056706e+20
1.43213680020447e+21   1.340181414490143e+21
3.506050621058071e+21  2.533051603257371e+21
3.661914011711876e+21  1.64243794815745e+21
1.505743632514213e+21  1.381710548744257e+21
2.448830721122838e+22  2.291652442867889e+22
3.722190189124603e+21  1.333151663734912e+21
5.082921291337207e+21  4.663347435565653e+21
8.622152745599883e+20  6.6925485510448e+20
2.453865069966294e+21  1.746254544899876e+21
1.073961018240067e+21  8.851842101524051e+20
1.563525941633284e+21  5.777526999285272e+20
1.971917985342774e+21  1.292640373958831e+21
4.412874612877117e+21  2.800438304208946e+21
3.051082912952268e+21  1.765722362907851e+21
7.453232203316802e+20  4.840356721102089e+20
5.586876341439779e+21  1.74330031114631e+21
8.025504607966771e+20  8.226376593305299e+20
2.969142169532075e+21  3.079011054828358e+21
5.294955265393437e+21  4.951364198481039e+21
5.827666925016677e+21  5.131269755974711e+21
4.180821575527272e+21  3.757390389489625e+21
1.736603778912759e+21  4.82141275148202e+20
1.854554179053499e+21  2.02023888982706e+21
5.053047226158998e+21  4.598185313237941e+21
3.631089124062339e+20  3.465161173403779e+20
5.087592650050697e+21  2.260710079525759e+21
1.538229222526343e+21  2.350843070515372e+20
3.073276088965996e+21  3.351385153189899e+21
4.03044131741979e+21   3.388499212635068e+21
3.583482698301312e+21  2.288953834601986e+21
2.4274981829979e+21    1.888901261602859e+21
5.927188595482217e+21  5.209909225760053e+21
1.63038863350104e+21   1.018654744567504e+21
2.430907970865773e+20  2.14390529473748e+20
2.213942555217572e+21  2.252396581449746e+21
1.158328638909459e+21  3.923310336876347e+20
1.116410822427754e+21  4.005372860445213e+20
2.642851309979502e+21  2.387267709547084e+21
6.372143112766515e+20  5.305401955826574e+20
1.602210736532489e+21  7.833423517745882e+20
1.993609572948004e+21  1.370257551961507e+21
1.124184035384596e+21  2.958688620492006e+20
1.264241480196191e+21  7.148486831782797e+20
6.851317105919481e+21  5.599980596630528e+21
2.65130512943003e+21   1.636098868502823e+21
2.128356710848976e+21  1.987185967765246e+21
5.686134551327118e+21  4.051620165516194e+21
5.187267442903567e+21  4.907816347273705e+21
3.554722711080924e+21  3.948515649330225e+21
5.299875447986339e+21  4.158479554138484e+21
1.559247521987282e+21  9.719130263543056e+20
3.518137156558026e+21  3.817606987563156e+21
8.681411109496824e+21  8.954309320832749e+21
2.978810272032133e+21  1.978572301490194e+21
1.323898412660154e+21  1.18032641264873e+21
4.686041011225228e+21  4.017173544032571e+21
7.788408101984224e+21  7.766413547849562e+21
1.685432754046669e+21  5.975840489675491e+20
2.76955164124627e+21   2.546330060965581e+21
1.009531396070998e+21  8.263595358627054e+20
5.073012246257085e+20  4.531312790387499e+20
1.187846919717105e+21  9.382408748248519e+20
1.087198223444816e+21  8.105648555873132e+20
7.303081065840363e+21  6.114583445407597e+21
2.750798652397899e+21  1.285722868856563e+21
4.07002683224447e+20   4.66579344185427e+20
2.523343227317645e+21  2.539601208836954e+21
1.479500031585618e+21  9.87000192066488e+20
1.582481029514933e+21  1.25815963958453e+21
1.219658095685037e+21  6.098839851902228e+20
4.801279681440338e+21  4.553718285321785e+21
8.989657734192384e+20  6.994767178007869e+20
1.147405720963225e+21  7.99134174609842e+20
2.022781639534297e+21  1.66313600087101e+21
1.741046016995207e+21  1.355439687902417e+21
7.728010327381558e+21  3.605849559856795e+21
3.549439425768065e+21  3.295925837819498e+21
8.718011863668464e+20  9.38233441539842e+20
3.896485124203375e+21  3.651506968436584e+21
3.108479038403291e+21  2.432279783262518e+21
2.418755007271313e+21  9.479870092253282e+20
2.854494033818105e+21  1.53507747590512e+21
3.147680621359738e+21  2.511948374820835e+21
1.510323793335249e+21  4.452312531606509e+20
5.468766063512267e+20  1.873303288238441e+20
2.114383730055106e+21  1.194191127845808e+21
2.962313586597075e+21  1.353451537255168e+21
8.076316470762579e+20  6.590680800722125e+20
3.961151185352881e+21  3.677085514363956e+21
1.50610842408403e+21   5.167650541674177e+20
1.738723116602404e+22  1.429596011908696e+22
3.042291886479641e+21  2.374931690108896e+21
2.976675565808759e+21  7.61466454823733e+20
3.53643145378435e+22   3.56177555113467e+22
4.782670807780043e+20  3.665864175240038e+20
1.760029252374527e+21  1.760280708983221e+21
9.362257419863348e+20  4.429574565466607e+20
9.174688124882901e+20  5.390764759423624e+20
3.661550346041966e+21  3.027069250614167e+21
8.247781456425502e+21  8.66363289945505e+21
1.069195872064337e+22  7.372474990397559e+21
4.517300703336864e+21  4.250560622652037e+21
3.22631572265344e+21   2.020757973312736e+21
6.526560284989981e+20  1.851911175934682e+20
2.524873325291044e+21  1.469990674873801e+21
3.726234421589982e+21  3.842656547715172e+21
2.097312272717604e+21  1.48834550939249e+21
1.370037790842565e+21  5.984696771430218e+20
1.045869815564343e+21  4.855857055488336e+20
2.577212471310484e+21  2.266145952892618e+21
1.906227355278041e+21  1.016531719555663e+21
5.021648692506924e+21  5.131526477572845e+21
8.129717903344125e+20  6.98877105731649e+20
1.760374903645927e+21  1.783457572486559e+21
5.415282440237522e+21  4.117192395946724e+21
3.948686347484227e+21  4.578888133805097e+21
4.693189349733772e+21  4.312512744297346e+21
1.385799263638455e+21  6.139456592525334e+20
1.834600980904434e+21  3.669847036777995e+20
2.297210734627932e+21  1.817537761401251e+21
1.577711154559594e+21  1.046570735637974e+21
1.410004985735664e+21  6.230438279358725e+20
2.652793569106876e+21  1.723523111325058e+21
2.120036873487363e+21  1.094958609117843e+21
2.435400311494075e+21  2.514128178026727e+21
7.360953446951981e+20  2.005258067706703e+20
2.896351614654793e+21  2.457453182083537e+21
3.060892878840588e+21  1.628572880178401e+21
2.152716681233423e+21  1.674424177635522e+21
7.275700306005857e+21  6.618697252557409e+21
8.962366483400472e+21  6.520425311285216e+21
3.738671111960965e+21  2.635637027982539e+21
5.188979373711922e+21  3.083091856522711e+21
6.188486319962346e+20  3.582314868005439e+20
1.814908991533757e+21  1.036243320695343e+21
1.857339655423028e+21  1.67906807330466e+21
3.402592241568256e+21  3.496161689241535e+21
2.251977705870529e+21  9.009302323176984e+20
3.188406672790049e+21  2.952078040395593e+21
3.524980939141769e+21  2.043703712083197e+21
1.159602594654051e+21  8.568601441666987e+20
2.48336364752557e+21   5.862262972182937e+20
9.352895562137951e+20  5.661545460311628e+20
2.36477317328779e+21   2.037040405625021e+21
8.302192258273532e+21  6.603599605655344e+21
3.483657034860925e+21  3.257100610363162e+21
2.171398175437709e+21  1.701232631288381e+21
2.442957351668802e+21  1.074084129765381e+21
1.031046217390853e+21  4.426118071517599e+20
2.842663077597002e+21  1.460384595384862e+21
1.231356195717132e+21  4.561499358467351e+20
3.848768360251478e+21  2.764986120407898e+21
7.935263167483382e+21  6.141059259438979e+21
3.806515025597535e+21  2.490946100199445e+21
1.417417910722316e+21  6.259648936164325e+20
2.811464391178393e+21  2.900157012787683e+21
4.544842466858048e+21  3.669181457295065e+21
5.457593758736668e+21  5.119666196350419e+21
2.366996262653851e+21  2.777273983699695e+21
3.146648171145163e+21  3.34429180785493e+21
1.407291566960174e+21  1.294238832352449e+21
4.948640838947621e+21  4.507679996531635e+21
4.557919794276025e+21  5.329616221158452e+21
5.244507068267539e+21  4.174068214903298e+21
4.467949132720231e+21  3.821977785420015e+21
2.275436393379549e+21  1.472929710385999e+21
8.419310618383116e+20  3.411825657570529e+20
1.220859430885638e+21  5.708171621318762e+20
7.737029348585321e+21  7.347282540411867e+21
4.602341049200594e+21  4.106743597735136e+21
2.563355458207018e+21  1.18852446517042e+21
2.17784507830429e+21   9.972025481460912e+20
1.203785158798369e+21  7.619519686654364e+20
1.476213529757545e+21  4.999528287157175e+20
1.265566101436591e+21  8.035078083270908e+20
2.437370636331049e+20  1.821628859450252e+20
4.035968360062481e+20  2.283712198672305e+20
6.615585190624027e+21  5.615024420825796e+21
1.369621770826987e+21  9.503183351024334e+20
5.034687739328069e+21  4.915503585106285e+21
3.627502569909092e+21  3.600082968404299e+21
7.994497324532325e+20  2.83063281832739e+20
6.086780403677531e+21  6.569112639894183e+21
3.20856985127174e+21   3.242689571470412e+21
3.534555591949559e+21  1.106667941408884e+21
5.329217525458565e+21  4.979260095522048e+21
3.967200082602393e+21  3.606376617997685e+21
3.603500072745067e+21  2.240582872138717e+21
1.677739479983213e+21  1.09238094760012e+21
3.713609705934555e+21  2.376852413425475e+21
2.828587076961656e+21  2.676874557444656e+21
1.27061407366892e+21   9.088559995515424e+20
8.507288437103799e+20  7.288977232021069e+20
8.259106320638479e+20  5.410942776327837e+20
2.652546997027277e+21  1.657730428285394e+21
5.152398322788651e+21  2.528064954570843e+21
1.099855815377522e+22  1.231760930603381e+22
6.961957037965092e+20  4.366612811844836e+20
2.226762051556882e+21  1.415831078652611e+21
1.705421980992753e+21  1.155404821811001e+21
3.37378158885206e+20   3.073413448754631e+20
2.411613424162211e+21  2.113244719043848e+21
4.339615120688635e+21  4.264786428492114e+21
2.447192987118344e+21  2.591491148941061e+21
1.177392376132118e+21  1.042883975923893e+21
2.395582298338632e+21  1.462457960704811e+21
3.985792630714039e+21  3.948058341626813e+21
3.12043609541396e+21   7.89321998204705e+20
1.082012328473899e+21  9.394598997894893e+20
7.747925244933791e+20  7.128432950034563e+20
3.331124619081513e+21  1.831740264397131e+21
5.481166725086232e+21  4.976447832117235e+21
1.660940490423168e+21  9.345488050853351e+20
5.494311606498619e+21  2.787454240240627e+21
2.084008639418352e+21  2.160619575341535e+21
1.872555066764099e+21  1.278920012734434e+21
1.813786469326635e+21  3.818133646478705e+20
1.2809768564115e+21    4.852183136193567e+20
1.168065984253787e+21  5.966529194238411e+20
3.672297060652779e+20  3.834631307693683e+20
1.654329769120141e+21  8.734916368814779e+20
2.205597385108054e+21  1.945397576761708e+21
1.679384138272133e+22  1.480224440089281e+22
1.016854249065102e+21  4.581025010200541e+20
1.73479558366237e+21   1.013450544809726e+21
2.591126342359245e+21  1.935129941943756e+21
3.899211490827795e+21  4.129811385931999e+21
2.816636775350428e+21  2.904277621611492e+21
2.044949482800121e+21  1.020118147983421e+21
4.320291863537448e+20  3.387583704952567e+20
2.185684156405682e+21  2.122208675767042e+21
2.449057477364076e+20  1.495552976411142e+20
5.909930801710133e+21  6.242978788021869e+21
1.02091311822927e+21   4.351835309890032e+20
3.552034062103384e+20  3.344389685617707e+20
2.024109075524464e+21  6.115122231672517e+20
6.180711418155644e+21  5.693756982830185e+21
1.584943935561151e+21  6.266030898062528e+20
5.028571288084146e+21  4.911789882607432e+21
3.053384815311808e+21  2.449642342490059e+21
4.363690238396651e+21  3.499987164046264e+21
6.533490198916597e+20  5.733750814638581e+20
3.268806059237774e+21  2.972166783288817e+21
8.077645032652653e+20  3.905796870000418e+20
5.802662939885516e+20  5.546095458684004e+20
1.244338947542934e+21  1.048873390004827e+21
6.377952756285823e+20  6.348570873560641e+20
8.988948417251073e+20  4.081793555875887e+20
1.198751260314876e+21  7.988612053378025e+20
7.085734533073696e+21  6.900675618178164e+21
1.047368388340351e+21  7.736050857123782e+20
3.362554677930978e+21  2.843760670503687e+21
1.439285701662967e+21  9.718552362577122e+20
4.742121522635106e+20  2.161214734476541e+20
4.327525207488959e+21  3.985128691291973e+21
7.790245570632191e+21  8.347963472346781e+21
8.913411792501001e+20  9.274012138928545e+20
7.583633930527315e+20  3.486373118266195e+20
2.151270462803084e+21  1.60273580323792e+21
1.907713543155074e+20  1.814979796564148e+20
9.023716206374373e+20  5.776415815828463e+20
4.675937748411176e+21  4.296597588978922e+21
3.230189381282932e+21  2.471430247079319e+21
3.586342484064692e+21  3.179163375139593e+21
3.711076431144159e+21  2.592771964230836e+21
3.12869119353093e+21   7.123687399208461e+20
1.991474866724631e+21  1.669762152163135e+21
2.301497035573281e+20  2.664500559056985e+20
5.718175410876045e+20  5.894985315489228e+20
1.957053854772638e+21  1.195625648176115e+21
3.946661979451724e+20  2.154267749092587e+20
4.015945356119191e+21  2.124649129492618e+21
9.699965467421259e+20  9.020727664574147e+20
3.469785948008623e+21  3.492781409802845e+21
1.547883814227519e+21  1.330996714769463e+21
4.999012474879853e+21  4.907244042968557e+21
1.773936368023847e+21  9.82159941330097e+20
1.406824318498834e+21  9.870954929258527e+20
3.220184634710729e+21  2.857253934902124e+21
7.90562723013547e+21   7.90072532887318e+21
5.270686492901444e+20  1.160456838369621e+20
1.724337099427709e+21  1.161046832438804e+21
1.115454933406845e+21  6.746159283727778e+20
2.535262003731481e+21  1.628676933502166e+21
3.153724452059669e+21  1.195421543164503e+21
2.108723831223408e+21  1.026540490281784e+21
3.218132682130508e+21  1.321021121498847e+21
3.639830047989111e+21  3.977390202026509e+21
3.312649727510133e+21  1.721012073526947e+21
5.784479656390007e+20  5.165868851984094e+20
8.277300300183102e+21  7.611894141568929e+21
2.600346899646333e+21  1.613080074778656e+21
6.67012321916153e+21   6.199962607392044e+21
1.350697082242822e+21  6.127027370623732e+20
2.962372133392231e+21  2.097134549417309e+21
9.793256407802332e+21  1.022910999513377e+22
6.137601273672594e+21  6.63097541059201e+21
2.041152948314248e+21  9.653989748172807e+20
5.076660161955255e+20  1.637466865975384e+20
1.020888911381273e+21  9.486426085438337e+20
1.703221972574782e+21  1.055099053070588e+21
2.509212620536817e+21  1.257813363438681e+21
4.010601835161316e+20  1.858830928614639e+20
2.054933963174002e+21  9.562799155302951e+20
1.880649724144344e+21  1.499296542935898e+21
6.625414296810763e+20  4.615928038667652e+20
3.903197739447971e+21  1.878560210135856e+21
2.106384211216989e+21  2.123548058962596e+21
1.124419911415079e+21  8.015108634633188e+20
1.517620750631496e+21  1.081338046722939e+21
1.763659153674187e+21  1.042968508958024e+21
3.882830210133188e+21  3.986335443009377e+21
1.895004385006634e+21  8.24914091488552e+20
2.012445878389481e+21  1.420669076181814e+21
3.388559588079323e+21  3.484504385254314e+21
1.030692684820105e+21  1.076850411417997e+21
2.783338285605558e+21  1.488665870606359e+21
5.46202192307028e+21   4.661256930765247e+21
5.965794577387943e+20  2.441339682138899e+20
2.334966662103992e+21  2.324709496747799e+21
1.67270895919944e+21   1.648381440534183e+21
7.295842655339272e+20  2.547454326910184e+20
9.040787100761921e+21  9.398328258923083e+21
1.813401411558494e+21  7.223293413650773e+20
4.397856234019744e+21  3.080356694743519e+21
1.397496800720596e+21  6.176948238454511e+20
4.174407886707943e+21  3.78431805811587e+21
1.912774463236331e+21  8.685199833052094e+20
3.216993271424783e+21  2.075697316205659e+21
1.682685558273973e+21  1.720214275864958e+21
3.66533055497919e+21   2.577633399311406e+21
3.325653871434165e+21  2.831102383327789e+21
2.188144247702133e+21  1.730466283661328e+21
3.506011777511285e+21  2.962810315809225e+21
2.722686620573899e+21  2.262590243705569e+21
1.243927994076936e+21  8.191651574304709e+20
8.486037076362144e+20  5.610364550982606e+20
4.082189365988137e+21  3.568852874538664e+21
1.275690756348874e+21  8.050711217551167e+20
2.441165481967062e+21  2.088766221892333e+21
1.330093676897556e+21  1.32394826281678e+21
5.447323299786449e+20  2.098547586639144e+20
4.265805063445706e+21  2.268217938516056e+21
4.864540619506104e+20  4.354862310554576e+20
2.188355353934666e+20  1.952362980460763e+20
2.210469154004962e+21  1.385474054018113e+21
7.907348168143079e+21  6.765103007995493e+21
1.500655690835191e+21  1.113240798698043e+21
2.491378928962383e+21  1.423635673254606e+21
6.776783657986406e+21  4.268168293573172e+21
2.181105684434506e+21  1.16759985184073e+21
2.549795119729006e+21  1.163801512631131e+21
2.152166116178977e+21  2.087747297957764e+21
4.781406422184659e+21  2.897127281815864e+21
1.447624679322997e+21  7.299729111697705e+20
3.841362753614221e+21  3.949399858402691e+21
3.023909318700621e+21  2.116365160487286e+21
6.956061826052864e+21  5.250983248284697e+21
1.507156073947347e+21  5.785331291770793e+20
4.52243705871188e+21   2.954322891530353e+21
1.006394638930534e+21  6.169336423249315e+20
2.960105696879756e+21  1.805973040163371e+21
2.146967836309085e+21  1.694924200505718e+21
3.920476925318285e+21  3.787184393332833e+21
2.205041190554074e+21  2.247262970924878e+21
4.008819535608784e+21  3.862071293616288e+21
2.416540136974573e+22  2.261964642113581e+22
1.619727487283147e+21  1.336471099073511e+21
1.077735034727803e+21  1.026435862279941e+21
6.175859915457059e+21  5.312785675907892e+21
2.7985818444443e+21    1.337182344587537e+21
5.165578107098151e+21  5.318943499282142e+21
1.258061415607532e+21  8.356508029478176e+20
7.797667502818098e+20  3.161394419995053e+20
2.956894630345441e+20  2.545819872089169e+20
1.649355937396678e+22  1.600705470797573e+22
3.154744517375268e+21  2.891875033341312e+21
5.322376557624589e+20  2.282360462009149e+20
1.408640395048571e+21  4.141998459133261e+20
8.467020626935572e+21  8.702029256155746e+21
2.757210652367368e+21  1.687783816949141e+21
2.058578501172451e+21  1.947679924116366e+21
7.674201319033736e+20  2.243559333502068e+20
1.064131912053331e+21  1.008447774643907e+21
3.876129979787567e+21  3.225412472267925e+21
1.03900126318265e+21   1.933015835466553e+20
2.592891190463221e+20  2.099019183888874e+20
1.801263084662824e+21  1.515895344208632e+21
2.07648706509069e+21   1.00867869952955e+21
2.989670702533537e+21  1.787360334221268e+21
1.522553318123374e+21  1.202854788767974e+21
2.960272330065969e+20  1.927709577104344e+20
4.37757258424802e+21   4.310062080536114e+21
1.106587345740552e+21  1.081874020583717e+21
8.609454846450512e+21  9.289502410584375e+21
1.296508645626394e+21  5.932024143240871e+20
2.361506374708086e+21  2.250233764789573e+21
3.351167889223126e+21  1.758453448963534e+21
2.490962345996851e+21  1.145547179222001e+21
3.55960067242732e+21   3.399158201816389e+21
1.668776190824839e+21  1.204527620825563e+21
6.024816502304447e+21  4.995269259260568e+21
7.568254137799845e+20  7.504219692424329e+20
2.47515133360506e+21   1.798820666241911e+21
1.378695961126185e+21  1.480680064290857e+21
2.182276620337623e+21  1.505982484204325e+21
4.945147171536688e+21  4.883565503330353e+21
6.612139936909089e+20  3.847311919588234e+20
4.387372979987132e+20  2.107518442783142e+20
1.20276509348277e+21   1.287522057376822e+21
5.204873702696819e+21  4.606153838866372e+21
2.794448665886281e+21  2.30797194191617e+21
8.973748768508698e+20  6.94109130263278e+20
2.165013197066005e+21  1.305334643019252e+21
3.208666115713775e+21  1.266634268010961e+21
6.364623790238666e+21  6.958486557993616e+21
4.819088040266868e+20  3.984881435228182e+20
4.122965519964303e+21  3.260082962528651e+21
2.033117400679112e+21  1.150122590152805e+21
5.411992560709728e+21  4.113298972613492e+21
2.748152787616819e+21  9.137094439583416e+20
1.580999908187481e+20  1.766201276161351e+20
4.543031456857892e+21  4.931078614037976e+21
1.955317717116287e+21  1.23536132708612e+21
6.313205630343024e+21  5.369942373114226e+21
1.968556611170896e+21  1.152125057086495e+21
7.998015761741209e+20  7.96454598978176e+20
1.06058757914659e+21   6.701003787252711e+20
1.932458571307661e+21  2.056392302385963e+21
1.4159508631437e+21    5.399043660941125e+20
5.578826720055807e+21  5.398261460276719e+21
1.011223623630982e+21  7.064369348542709e+20
1.690640041115816e+21  8.805985338292006e+20
3.194674557571442e+21  2.693414196430285e+21
1.576590884152285e+21  8.169086114795534e+20
2.402538670913059e+21  1.775162260508791e+21
4.878176956227829e+21  4.291522954967673e+21
1.738034797694356e+21  1.23753536286974e+21
6.263606361746886e+21  5.763837480212323e+21
2.340042218884039e+21  1.998471624390466e+21
1.731087995269137e+21  1.552278111961058e+21
1.669729828045935e+21  1.775421448765971e+21
6.907722439452483e+20  6.046367000577602e+20
4.249450804348864e+21  3.972380745422618e+21
6.504644643303289e+20  4.473482911997364e+20
3.411798162156554e+21  3.418218715212315e+21
4.497287832492736e+21  3.589932891610371e+21
1.11454745808193e+21   7.884285886535011e+20
3.091203230232698e+20  3.322904301889165e+20
3.493105586879148e+21  3.335717717430728e+21
3.113847329159117e+21  1.732022243086462e+21
1.000730236499209e+21  9.965789028051919e+20
1.880185290432772e+21  6.743262924982423e+20
3.447172248379689e+21  3.570684787339716e+21
2.442272804525442e+21  2.282084422314238e+21
1.688649731555495e+22  1.43836558290431e+22
4.472670031029622e+21  3.532157252040873e+21
2.89319515426596e+21   3.010787834426548e+21
3.787298728937498e+21  4.399895634692503e+21
3.980213796675634e+20  2.006003244560047e+20
3.467275191216364e+21  3.092854270028465e+21
1.823600938814582e+21  1.856879397392735e+21
1.796141365986597e+21  1.219600622247792e+21
2.872928392992839e+21  1.422623150061008e+21
4.421224286586262e+21  1.468038370533961e+21
4.452312634814001e+21  3.834425341194225e+21
1.233404207647678e+21  1.150794919874801e+21
6.942807169399559e+21  5.37192431067049e+21
8.254084807053961e+20  3.968138773502226e+20
3.472179611210571e+21  3.326172321601143e+21
6.553738382841255e+21  6.801965886677444e+21
6.513275791989145e+21  6.010687671161597e+21
6.755489513048291e+20  3.618171561841143e+20
3.737086970792038e+20  3.560626864514912e+20
1.487184298449819e+21  1.37230796252798e+21
2.968021899124767e+21  2.3056489519205e+21
8.909382759684365e+21  8.687471451518889e+21
8.033543533301628e+20  5.539470602645897e+20
1.91517488183772e+21   1.401475611833638e+21
3.648716213003867e+21  3.162102720342573e+21
2.736590921473452e+21  1.134991423803139e+21
2.211876528888515e+21  7.534823495553408e+20
7.70622191238434e+20   7.137740107789486e+20
7.941118409948917e+20  4.409178536810432e+20
4.54457619153008e+21   4.098741817714706e+21
1.698450408769583e+21  8.323446030317487e+20
1.259126516919405e+21  9.425215847389144e+20
1.304340405378391e+21  6.740330406085062e+20
3.391133958216318e+21  3.422345511325238e+21
1.801342460606257e+21  1.004391420927781e+21
4.901746544877672e+21  4.5081702044377e+21
2.54321085707379e+21   2.408598309247682e+21
2.239280932621065e+21  1.618562033105202e+21
3.247340777513819e+21  2.228780786336851e+21
3.438544477393554e+21  1.324234573064465e+21
2.0394832387524e+21    1.722641694953487e+21
1.170327129036699e+22  1.085241807130865e+22
4.756295476562348e+21  2.332034949632438e+21
8.17174774686656e+20   2.401823335098496e+20
6.529600214738456e+20  6.02350742786526e+20
1.558257855969167e+21  1.234064305405437e+21
1.611297874680616e+21  1.343393447891003e+21
9.547493287286863e+21  9.861469735296961e+21
1.471139661827359e+21  9.552602297367892e+20
2.961246233485388e+21  2.542303380810625e+21
2.21776948900093e+21   1.187308290609047e+21
5.874731792922512e+20  1.527850311267598e+20
2.040851207139214e+21  1.347091524306523e+21
1.410703043677907e+21  8.866186413489696e+20
1.260049754843016e+21  5.63642698992494e+20
1.577805730151769e+21  6.226942172497994e+20
2.472137862504396e+21  1.826730014972056e+21
1.942252774597285e+21  1.078253787949506e+21
3.087995541398103e+21  3.103871067854556e+21
3.502149377880861e+21  3.456985925984702e+21
5.967084858681185e+21  5.187454885534808e+21
5.179816237320083e+21  4.02508903320764e+21
1.158199385600153e+22  1.191422126441229e+22
3.74955631226032e+21   3.216524387593829e+21
2.062971762608951e+21  1.370115616797126e+21
4.855648824991815e+21  4.349474542668613e+21
9.609420596912975e+20  2.086334406164667e+20
5.052301317470715e+21  3.343535963099969e+21
2.396051235649832e+21  1.198480703752512e+21
2.058387098188288e+21  1.05709393941403e+21
5.460501958196042e+20  5.6734492997867e+20
4.329929566740021e+21  2.593787068549971e+21
1.988986064980555e+21  7.145836641669575e+20
7.00475249342418e+20   2.395863210365389e+20
3.188728680163406e+20  2.985925176004693e+20
2.907736151562832e+21  2.120261400446785e+21
7.394719185158191e+20  2.170481312922321e+20
1.197296597635235e+21  9.340151843553621e+20
2.888652711091803e+21  2.736425483148515e+21
1.978301837814572e+21  8.356152503126342e+20
4.856658194258299e+21  4.525393539574009e+21
3.962966136002712e+21  4.035766387223817e+21
5.006960765272209e+21  4.353813857080201e+21
7.567619130252386e+21  6.3906614509388e+21
3.637024868371213e+21  3.761102308844499e+21
2.122127669614369e+21  1.833386118016453e+21
7.059963247156022e+21  6.945984794830141e+21
1.260431434911435e+21  9.763499454979433e+20
3.836124504297635e+21  2.471331674542476e+21
2.022574473951438e+21  1.022519301703624e+21
1.089607086295505e+21  5.699817420553742e+20
6.484012527510398e+20  3.839481196602401e+20
5.699752310700379e+21  3.771419327977991e+21
1.550480139412698e+21  9.125925404608796e+20
3.753497524884222e+21  2.589758376787181e+21
7.244973371648215e+21  7.210311133295557e+21
3.537219471129149e+21  1.254626144402642e+21
2.025768089037197e+21  2.23158371931531e+21
1.052475470317789e+21  3.162287859101129e+20
5.275789071279255e+21  5.315480581135915e+21
2.270647378125794e+21  1.249664133220826e+21
1.648252161423005e+21  1.411309674794714e+21
3.264979125454416e+21  1.560180217939235e+21
7.498414566578397e+20  7.848422671862347e+20
3.327182843507657e+21  2.507896520013086e+21
4.840383311104889e+21  2.615716405870779e+21
4.009701115235842e+20  3.74876334564718e+20
1.131943737542555e+21  5.77781285588912e+20
2.963813285272989e+21  1.594519699256848e+21
5.548125118446069e+21  3.06541954252755e+21
3.226667003424375e+21  2.369328351797268e+21
9.409595881446546e+20  7.014504620896036e+20
1.684003424114932e+21  1.284271760736753e+21
1.818026608375804e+21  1.419680720429716e+21
1.882950500603977e+22  1.905692165418898e+22
1.717251811313948e+21  1.377029711830051e+21
3.418584523845048e+21  1.445137376902297e+21
8.540412412363109e+20  4.494252476712633e+20
9.448225507250316e+20  4.700152674740124e+20
1.138421039706621e+21  7.89320754085308e+20
4.951150469839973e+20  5.092258796785868e+20
3.738630579564319e+21  3.669318773455078e+21
1.83570436281314e+21   6.564629949166332e+20
1.638432062435523e+21  4.921410987230629e+20
2.303144227136992e+21  1.227103385602761e+21
7.707572992272551e+20  7.344420967282385e+20
4.296641210094312e+21  4.170930944540126e+21
2.328500055989041e+21  1.715623970685761e+21
6.381491459693029e+21  4.579765803275603e+21
2.137638629680987e+21  1.940391056410949e+21
3.570633928564424e+21  3.20111508784455e+21
3.744472874180925e+20  1.515682776651845e+20
3.824635821648213e+21  2.979191550060461e+21
4.324637837177861e+21  2.517048571920343e+21
6.306728328178958e+20  7.181249332185766e+20
2.158592189897281e+21  6.828448310210404e+20
1.366401134143463e+21  1.232725356619597e+21
2.904002104521788e+21  6.399076308623052e+20
3.313751983518931e+21  1.516477539544461e+21
5.055021491645646e+21  2.868170686669868e+21
3.172860246876366e+21  3.647828299251583e+21
2.227482064547308e+21  1.222691203418326e+21
1.810738095328858e+21  2.093485114692515e+21
1.696603369972408e+21  8.050154370913491e+20
4.276054130297695e+21  3.199246511520407e+21
1.955230459873506e+21  1.923925640969304e+21
3.428305543640727e+21  1.808555687072056e+21
4.47860802713831e+21   4.802845788976633e+21
7.657222748438549e+20  7.046171292302174e+20
2.664220327261422e+21  1.643829087564346e+21
5.393398323748222e+20  1.136329840132147e+20
9.97321912301215e+21   9.744816125558299e+21
6.36464574528685e+21   6.414945841069877e+21
6.611079339196843e+21  6.414421575629879e+21
2.592730186776542e+21  1.645821584185237e+21
1.047018233469323e+21  5.722692530684797e+20
5.102981449977422e+21  4.306331384454668e+21
3.414098375666234e+21  2.443655779750639e+21
9.113765680923646e+20  7.4601883178725e+20
1.836308971063114e+21  1.722932991530385e+21
3.431901667943183e+21  2.782604238741918e+21
5.484776360187569e+20  4.009885997383045e+20
3.62501601996483e+21   4.189895826812715e+21
1.280158327179225e+21  4.808830763728058e+20
5.915146533028581e+21  5.003013182400458e+21
1.166793717359055e+21  6.064507452964154e+20
2.574106676417459e+21  2.691932235369153e+21
3.867520786149895e+21  3.450063610944207e+21
1.019399908754473e+21  8.220691300739451e+20
1.146745943617815e+21  1.263880664929545e+21
3.425066329608741e+20  2.582722226698355e+20
3.058337086052055e+21  2.591148447527416e+21
9.737851999286513e+20  4.747187725063427e+20
1.869197633241894e+21  1.643409595085805e+21
7.248357826768184e+20  4.242958804499764e+20
4.020972499203244e+21  3.567809593636111e+21
3.611589100625778e+21  3.48996017625965e+21
2.193974157419764e+21  1.089858041409616e+21
1.164698417632421e+21  6.39800841601766e+20
3.320913832826357e+21  3.495883865464397e+21
1.825539288094202e+22  1.779701766069353e+22
2.826673047120023e+20  2.120799121798044e+20
1.278139588646256e+21  6.111566808651695e+20
1.329870185766047e+21  6.192161632558249e+20
9.064237344021639e+20  3.790533978863562e+20
1.21918634362407e+21   1.216915276379103e+21
4.224943904026574e+21  3.755894156708924e+21
4.797727467234249e+21  4.858246796336482e+21
4.06859862821264e+21   4.276249266578299e+21
5.302364249730415e+21  5.760908889298261e+21
3.395598151346949e+21  2.109548002621591e+21
6.104268443980564e+21  6.233862552867149e+21
3.574671405630362e+21  3.747753789199836e+21
2.039068907586682e+21  1.801772575012169e+21
3.168248560857939e+21  1.837079042501649e+21
1.266887344977271e+21  9.62215253576953e+20
2.286817552587867e+21  9.973397812709864e+20
1.879835135561743e+21  9.732059122293317e+20
2.491667159338535e+21  9.703835814028525e+20
2.946815574379386e+21  3.003518334076029e+21
6.28909786153771e+21   5.470456971423736e+21
5.163661825456705e+21  4.049957989162973e+21
9.34027985368178e+20   6.857890846101817e+20
4.338861893650957e+21  2.006328555980506e+21
1.460475137909745e+21  4.516565870688914e+20
1.126620482783003e+21  6.603303747776448e+20
6.146671523322118e+21  5.442668754511568e+21
2.582865051792787e+21  1.193353385131623e+21
8.476089750685189e+20  6.876040132111388e+20
1.552788234221725e+21  1.395128190198951e+21
5.244737877748442e+21  4.715418538125146e+21
5.715384867956936e+21  5.907949190195717e+21
1.356809592837071e+21  8.952423117138189e+20
1.535019281891935e+21  6.602923770631637e+20
4.637084631475897e+21  5.123852209168942e+21
3.827905997927638e+21  2.044423461425394e+21
3.110139740765884e+21  2.907987392374044e+21
4.872162961875429e+21  4.378579370981593e+21
3.762159635817516e+21  3.618782625250583e+21
1.459657171627424e+21  1.398366777949114e+21
1.498223747036411e+21  6.859102417609071e+20
8.541358168284856e+20  7.190808264616107e+20
2.31307241251553e+21   2.174896444495386e+21
3.469647462320082e+21  2.089326435908981e+21
1.565857680340355e+21  1.611788533415769e+21
8.800225074866112e+20  6.037523985676775e+20
1.506241280273038e+21  4.937933807617275e+20
5.292292512113754e+20  2.064173154104547e+20
7.568448918483729e+21  5.560848742062687e+21
2.354497647787991e+21  1.954439880637294e+21
2.027808782618349e+21  2.176905619916021e+21
7.717351432963479e+20  3.475629645308863e+20
2.377998556543517e+21  1.401835523565609e+21
3.133409277090554e+21  3.024297438447383e+21
6.033635676274746e+21  3.042336808947673e+21
4.180135339534051e+21  3.876601922782394e+21
5.272302159267763e+21  3.894545754576964e+21
4.556746043623142e+21  3.447283869627329e+21
1.620515617217937e+21  9.54965248652446e+20
1.273764341608266e+21  6.103371781986005e+20
4.033417633823529e+21  3.819521285275142e+21
4.632347407617857e+21  3.188665616163999e+21
4.526293265892816e+21  3.15368714677363e+21
7.369300868861312e+21  7.222286646620449e+21
3.087097073272443e+21  1.642503802043001e+21
7.933838341151272e+21  7.853958908416026e+21
1.926643298288819e+21  9.125408719759047e+20
4.591245868568613e+21  4.687031726675881e+21
2.278754983354967e+21  1.581335699859573e+21
3.709578984268059e+21  2.723804056059067e+21
4.218025249099026e+21  4.312392842525016e+21
7.539205920203305e+20  3.33531064456641e+20
4.289765339363224e+21  4.438768479739774e+21
8.169557871547751e+21  7.807172026604565e+21
5.71820918787325e+20   1.841283736345251e+20
3.012138035174581e+21  1.191028034030023e+21
1.103057086582647e+21  1.123951739715816e+21
5.878267118629998e+20  5.156393423796845e+20
2.402037645454514e+21  2.333896965243999e+21
4.563047142451787e+21  4.381272106037546e+21
2.57437013699566e+21   8.283531710498763e+20
2.696410931497959e+21  1.535884131584627e+21
4.391991421405e+21     3.79222277712008e+21
1.49395208278985e+21   1.193287227253097e+21
1.647497245535467e+21  5.704494680859244e+20
1.202629309954005e+22  1.221026399824585e+22
2.564954236074735e+21  1.919277629666882e+21
5.254961048902573e+21  4.156657563799486e+21
7.196497751159106e+21  7.760339743817611e+21
4.216051546562331e+21  4.531819865212418e+21
2.649720988261102e+21  2.548545203354799e+21
1.006509480721032e+21  5.991580321736921e+20
1.749730645926637e+21  1.50778692692415e+21
3.564531551069337e+20  4.268336536796251e+20
7.460167746742953e+20  5.167044676169307e+20
8.997527774541214e+20  4.142125108799032e+20
8.965827499714106e+21  9.300886749521679e+21
2.521804122144991e+21  1.540866680118994e+21
9.789243700534344e+20  6.342798154867027e+20
1.518209596282775e+21  5.848371004578613e+20
2.474302968025254e+21  1.136674146422284e+21
3.827913316277032e+21  4.055156459966725e+21
4.180307602219798e+21  3.36167527598199e+21
6.073132807956738e+21  4.70937113644601e+21
3.10149733308096e+21   1.682463775695573e+21
6.187450492048051e+20  2.967607783756531e+20
1.913391456385281e+21  1.672130891694145e+21
1.014417801666695e+21  6.424971509207973e+20
3.839411006125709e+21  2.193600602126547e+21
5.84722493229844e+21   3.642257089432047e+21
2.46465344287366e+21   1.359876767955917e+21
3.962552367786947e+21  4.032701673134517e+21
2.197252214998537e+21  1.832814697073607e+21
2.483922656829318e+21  2.106655189991818e+21
4.48010209631469e+21   4.959667689652505e+21
2.352332542267133e+21  2.316772085363293e+21
2.225672180447058e+21  9.730452453743754e+20
6.876240589207303e+21  6.287755088445186e+21
1.375933002754793e+21  1.051304498292051e+21
1.16658553846628e+22   1.097305344061074e+22
7.522616910975886e+21  6.493977740922123e+21
3.876728395588054e+21  2.332568534239789e+21
4.945380232817405e+21  4.865001660505957e+21
4.225632954769562e+21  2.337619589561363e+21
3.956837862809767e+21  4.365646478694916e+21
4.140661288800149e+21  2.542581357053375e+21
2.731804720969464e+21  2.260496308194322e+21
1.697914480413926e+21  1.326360027674479e+21
3.276080498535884e+21  1.265143704605415e+21
1.444539713578248e+21  9.26746001133317e+20
8.458867422760171e+21  8.423083164164099e+21
2.102772324315838e+21  1.451391820784427e+21
5.226836069229644e+21  4.560498020620202e+21
9.86772455354081e+20   1.920543834059741e+20
4.459238608090943e+21  4.3754000707749e+21
3.246194611408654e+21  2.115873347235604e+21
4.937716232151527e+21  5.174557642523056e+21
6.312414122708514e+20  2.440704435337709e+20
7.439962347014755e+21  6.989220373476188e+21
1.263352582219739e+21  5.002310451504478e+20
8.231296592939466e+20  3.9930283906591e+20
1.616661661836814e+21  5.148873557084041e+20
3.413555128961182e+21  3.048999339004038e+21
1.164393298757666e+21  8.763338473473123e+20
7.198992745352669e+20  3.494460438532047e+20
2.873463195448589e+21  1.450433129680125e+21
3.008744572855358e+21  2.812192269987043e+21
2.075748474751801e+21  1.24950340772525e+21
2.438090086371522e+21  1.675833281244557e+21
1.788017998158727e+21  4.807052348530205e+20
3.496824997221402e+21  3.252690241346703e+21
2.438528061435284e+21  2.376966897273627e+21
2.397890393147659e+21  1.765173702969873e+21
5.383008519407878e+21  2.07529024521784e+21
1.275275299283249e+21  8.478362445324646e+20
6.719197255451126e+21  5.577355960291374e+21
9.828273020805044e+20  6.484801056201405e+20
6.951637039418972e+21  7.212414376246034e+21
2.751571019733993e+21  2.39421588557019e+21
5.907878286179959e+20  6.163772329117191e+20
3.011559322622464e+21  3.104481429453055e+21
7.904536233125739e+21  6.942138256314655e+21
2.322129151366173e+21  2.528458052202568e+21
1.576950609172522e+21  1.383445818050305e+21
2.832821586511291e+21  1.500127367933405e+21
1.700979179960352e+21  9.705069415643956e+20
3.994025210832872e+21  4.258390325760205e+21
1.578003325585419e+21  7.79969925487749e+20
3.644345469565504e+21  3.364346977351183e+21
8.46542747856739e+20   7.743382750155888e+20
2.469956431434889e+21  1.618763095841441e+21
1.925168538295841e+22  1.899286225136553e+22
2.177407103240528e+21  1.545151228413489e+21
6.34760412429688e+20   5.794214102542076e+20
9.605671350223189e+20  1.925370557577876e+20
3.350646034616304e+21  2.585958141843614e+21
8.893455216652216e+21  7.914321022953893e+21
3.869701091319496e+21  2.031699387917939e+21
1.620419352775902e+21  1.495755541754631e+21
1.31335548593248e+21   8.987659130502749e+20
7.281450276830103e+21  7.986400653198622e+21
4.410918924738932e+21  3.280866814913738e+21
3.229238558811604e+21  2.703621723674336e+21
1.82414362256968e+21   1.647757117307715e+21
6.229881155937322e+21  5.108311259820056e+21
1.743968290203417e+21  6.396898405373253e+20
4.701515379544873e+21  3.81817806792128e+21
3.511170650884438e+21  1.995926320766941e+21
4.435446654209498e+21  3.696045469886202e+21
1.564540377449349e+21  9.599908445623764e+20
6.630233148412049e+20  2.268166213736086e+20
2.610620736296272e+21  2.512335745375033e+21
1.53968163340617e+21   7.005240908803768e+20
1.845567245997081e+21  1.604449003498419e+21
2.283945381925512e+21  1.942189022860685e+21
9.538545197777232e+20  8.753056929100072e+20
7.642321463171487e+21  7.969472581090757e+21
1.102835847250953e+21  8.855395197685067e+20
2.444608483882187e+21  2.116290512385213e+21
8.023463351435666e+21  6.541934133435068e+21
1.319854912029715e+22  1.070922441588717e+22
1.556679344299774e+21  1.503543055985915e+21
3.688054029849041e+20  4.259673755014263e+20
4.116990369158689e+21  3.608259744701625e+21
1.614113750347629e+21  8.867794639534132e+20
2.56383621746724e+21   1.938505311989726e+21
6.432817858746264e+20  3.114989695352097e+20
6.76808833300586e+20   5.610662506319203e+20
2.001066408031023e+21  1.959562283297715e+21
1.678600793411948e+21  1.573283600557556e+21
2.201079148781895e+21  1.2078278623855e+21
7.202246596083445e+21  2.321866401981412e+21
2.089630820603171e+21  1.867140936870066e+21
3.163568194945194e+21  1.643333156333755e+21
3.613767153995565e+20  2.304664966067416e+20
1.099740748407042e+21  9.452128842724852e+20
2.677973194623504e+21  2.577879685693903e+21
4.078843754414955e+21  3.791208554755873e+21
1.202008488745372e+21  6.503800771940612e+20
2.36287096539518e+21   1.434007123080844e+21
5.251293992905987e+21  5.161021147321195e+21
2.951698039325409e+21  2.756955131729135e+21
1.262368545701158e+21  5.020632211306028e+20
1.457622670495759e+21  1.208356039858548e+21
1.209186100651493e+21  8.265676068567396e+20
9.446987017352789e+20  9.670226266286891e+20
7.53672218500881e+21   6.509613628496779e+21
5.764251738663673e+21  5.716167644706793e+21
4.933740679580466e+21  3.312191430422177e+21
1.259964186450096e+21  1.107460858763903e+21
1.259007734479233e+21  9.24503191161263e+20
3.052551086430791e+21  2.406497159532782e+21
1.035450794121417e+22  6.681338162704852e+21
1.84075740159505e+21   8.175628700389198e+20
1.741394483016374e+21  1.248432968709568e+21
2.98570077946201e+21   1.439356680738719e+21
4.571826909925345e+21  4.923122661896754e+21
1.995894023858988e+21  2.162369803166095e+21
1.24435808784135e+21   1.164411946943998e+21
5.717248795252714e+21  6.060994848855038e+21
2.31957335857764e+21   1.978550067312658e+21
2.443125110754922e+21  2.057093275939839e+21
2.36171916979048e+21   1.57710865784107e+21
5.259936400590911e+21  3.403450021078658e+21
5.930797667633601e+21  5.310893027374615e+21
6.639083284629786e+21  7.390210183087768e+21
3.396372770482857e+21  1.092565780020077e+21
4.048892565093127e+21  1.610952182126219e+21
2.807342471619442e+21  1.38000626279627e+21
9.944838564060368e+21  8.562142539053025e+21
1.965173844900787e+21  2.061783347578906e+21
4.376620635876785e+21  3.380058079261741e+21
9.437214206161395e+20  9.928944338282962e+20
1.637277339491066e+22  1.438427113287307e+22
2.209015617225228e+21  9.685101069449894e+20
5.393019458429569e+21  4.160852185999296e+21
3.856874839580745e+21  3.23757329323636e+21
8.982283089802565e+20  4.99509713918881e+20
3.651197696398548e+21  3.902465446173436e+21
1.01780000498685e+21   4.873126788490681e+20
6.402300341771294e+20  5.29765378945141e+20
1.243589098204977e+21  4.618618718956274e+20
2.673704345126711e+21  2.230277091362796e+21
6.132686720579226e+20  5.798799921010143e+20
2.277701141042163e+21  1.01519976495387e+21
7.715917036482162e+21  6.909929227195267e+21
4.859609740864087e+21  4.675867307890879e+21
2.083981054870634e+21  8.460480696589188e+20
3.665507884214518e+21  3.284705351095635e+21
4.077292264343325e+21  2.495031284459186e+21
3.977421564906664e+21  3.442448157205812e+21
2.524510785521041e+21  1.34538011375775e+21
1.538330553517959e+21  5.84399990460528e+20
1.266372808719844e+21  9.873226160228105e+20
1.607617307885148e+21  1.00411007824431e+21
5.477497417289832e+20  2.874594288568752e+20
3.200451549993451e+21  2.978503220362538e+21
7.414737685501853e+20  3.190686756147644e+20
2.500351225320012e+21  1.916058132018764e+21
9.795054469953559e+21  9.82429273335575e+21
4.950401746401923e+20  1.780072893124858e+20
2.39725707445006e+21   2.226661490399327e+21
2.753028497163401e+21  2.770277935350801e+21
6.136116211695468e+21  6.250429212981418e+21
1.277796189174669e+21  8.065763349949498e+20
6.394526002914546e+20  1.997247191353276e+20
1.101150375090409e+21  5.994500132039085e+20
1.466100696794284e+21  1.484872163067501e+21
3.064513772940993e+21  1.790038227101698e+21
4.63599419741612e+20   1.783338462597164e+20
1.702516033333192e+22  1.700208847313039e+22
9.604477896321936e+20  8.971007821480485e+20
4.056307178929639e+21  4.056319027149659e+21
2.599131490696896e+21  1.510244705434543e+21
1.865745061177561e+21  1.431615622544967e+21
2.203893335599048e+21  1.187758564721916e+21
1.41475459449268e+21   1.251323176757556e+21
3.160955544211366e+21  2.979936543485945e+21
1.715508918258156e+21  8.143601436081646e+20
1.739111158005298e+21  1.66816879831822e+21
2.519983541995627e+21  2.223464398159356e+21
1.120446047693878e+21  9.532082912303173e+20
5.669376094163719e+21  4.670417695730407e+21
1.593743969233033e+21  1.242594342181033e+21
4.996051358124857e+21  4.105130984903189e+21
7.53996027314089e+21   7.413640447722764e+21
1.615130437963508e+21  1.076176727332238e+21
2.886317031735058e+21  1.347904148662911e+21
2.414496853823635e+21  1.474372917972338e+21
2.349784630777948e+21  2.032713781981883e+21
2.559382157435771e+21  1.581124958137134e+21
1.039310322707078e+21  5.656194574091863e+20
1.115697001886816e+21  6.99900245692244e+20
1.275899610781593e+21  4.43454706956643e+20
2.792516621646139e+21  1.90524000439161e+21
1.717296847310222e+21  6.699351946660635e+20
3.41287846311717e+21   1.477002932428354e+21
3.329974512326673e+21  3.422422920227708e+21
1.508253263406565e+21  1.155311822009571e+21
3.936157333320882e+21  1.674510026565169e+21
1.645121033782075e+21  1.666422314110849e+21
1.455892162338942e+21  5.080464845141704e+20
1.390882701717849e+21  7.32641832504443e+20
8.522274164863874e+20  1.925941792278112e+20
3.786141303833264e+21  2.797571196343171e+21
1.744058362195964e+21  5.702852870158838e+20
8.659397514518237e+20  5.566282783027448e+20
3.23473857985653e+21   2.831858925671567e+21
2.987170078840439e+20  1.632703352354519e+20
1.269221335484156e+21  5.79291758188685e+20
1.254918409722585e+22  1.240893275087055e+22
3.334093617135857e+20  3.420482772322986e+20
1.411642044200214e+21  1.068663176448787e+21
1.917362505356715e+21  1.025002805619513e+21
2.114767661923339e+21  1.027055872371516e+21
8.558533771363741e+20  6.452142495124837e+20
2.374123209064165e+21  1.153859797688712e+21
2.111519440692098e+21  1.788125681102318e+21
3.62753690985625e+20   2.237402570350231e+20
7.411412340126993e+21  7.276393246263898e+21
2.598506053298645e+21  1.28796443283272e+21
5.661722226597002e+21  5.204364138694855e+21
2.537056688182988e+21  1.237361362076012e+21
8.300775876190724e+20  5.122394938623642e+20
2.448331271924162e+21  1.094699982872367e+21
6.742001232164317e+20  1.88655958213786e+20
2.168372882388023e+21  2.153511590962152e+21
6.579352042771971e+21  5.78695942278733e+21
3.809650093888138e+21  2.06122003405364e+21
1.557962870193574e+21  1.411822521733156e+21
4.939429288859788e+21  5.158267321405423e+21
4.406529041002152e+21  4.940359163494225e+21
3.82190551437412e+21   2.752065534207202e+21
3.812443451557014e+21  3.943242436599408e+21
2.119255498952014e+21  1.740418025680667e+21
6.982785623291727e+21  7.022934421617675e+21
1.289230828628563e+21  4.718195990112213e+20
3.59238406296481e+21   1.834777954073916e+21
8.292715558757638e+21  6.125034257103518e+21
7.128815404159169e+20  1.409611929386936e+20
3.266075189013727e+21  3.257308797700187e+21
2.062304103964193e+21  1.564636160100049e+21
3.188061021518648e+21  1.394341867802637e+21
3.547060399264907e+21  2.694504625329687e+21
8.771458332246283e+20  3.313123923712147e+20
1.210400946650977e+21  9.024892879675766e+20
3.289125174856563e+21  2.310374189635782e+21
4.173080450717775e+21  3.412055115502419e+21
2.072382034030342e+21  1.238921318445815e+21
4.759155262325728e+21  4.712660804867572e+21
4.855510902253227e+20  4.910829099674928e+20
7.179484277666807e+21  8.053415808802263e+21
8.598441293561777e+20  7.10408320188302e+20
4.714542604416996e+20  3.443714060889571e+20
2.839772892536137e+21  1.140831736835909e+21
1.130460927365243e+21  4.293133694114525e+20
4.392991220522277e+20  3.609366255204697e+20
2.088096219030144e+21  1.776652487082614e+21
3.532724878701033e+20  1.359706430089885e+20
1.565740586750043e+21  4.76914588354535e+20
2.316539058328699e+21  1.062797884857459e+21
1.213154897823114e+21  6.630076455983764e+20
3.884486971846107e+21  4.269816631678288e+21
1.065234055472139e+22  9.639250456446092e+21
2.073234340259822e+21  9.441830170599469e+20
2.69987138486164e+21   2.452204233903087e+21
4.35086905320748e+21   4.635983528576253e+21
5.310160543635347e+20  3.970548537072841e+20
1.690134512057643e+21  1.786702644481935e+21
8.951928828314088e+20  2.49949531621083e+20
5.543878786947412e+21  5.163648105897215e+21
1.375135865620748e+21  1.341166896382728e+21
1.685429376346948e+21  1.020804183191158e+21
1.635992237337395e+21  8.351681113618806e+20
1.527269712833137e+21  7.649872789404187e+20
3.432127410874505e+21  3.598436399838537e+21
1.419414919387083e+22  1.4266069431404e+22
3.88890049948093e+21   4.059868156390002e+21
8.786207621025922e+20  3.292904422087617e+20
1.895173269992661e+21  1.685848364516156e+21
2.657949064780308e+21  2.424859974805311e+21
3.489885513145578e+21  1.380287933398089e+21
2.500323077822341e+21  2.314472373348197e+21
9.519010834393512e+20  9.886660623096532e+20
5.77263631526993e+21   2.882642816422439e+21
4.970505815138505e+21  3.863393091193548e+21
1.904754678199891e+21  1.806377949892493e+21
3.572060443746394e+21  3.011878517591679e+21
4.638863553328709e+21  3.465976503203818e+21
1.256122615967949e+21  7.961490963592034e+20
4.591274016066285e+21  3.738710129083987e+21
7.773871608286979e+21  8.086617247851664e+21
2.82524090243852e+21   1.682192089480302e+21
1.303523002046023e+21  6.155931796728419e+20
1.837063324000699e+21  5.924484531058451e+20
2.09197044060959e+21   1.075570485120024e+21
1.346120299121507e+21  5.720419052606655e+20
9.822313632598126e+21  1.087506898286776e+22
1.531548132479139e+21  1.182948698740136e+21
1.253231305007177e+21  9.912620178243629e+20
1.639947523710133e+21  7.129052814228276e+20
1.019046376183725e+21  9.557313240845607e+20
3.249300969251632e+21  3.992008831529333e+21
3.825159365104895e+21  2.822626316564226e+21
3.718357625841711e+21  2.689583210814637e+21
1.805142935741804e+21  1.045214816725788e+21
3.198515565103635e+21  2.823665499660244e+21
1.147330285669467e+21  7.263821442743718e+20
1.732838769624277e+21  1.14223871249412e+21
4.058578681991694e+21  1.797240715766261e+21
1.281378802678242e+21  1.509984989411782e+21
8.581372650974043e+21  7.299493598769942e+21
4.116638525437801e+21  3.126008927467611e+21
4.313825820372451e+21  4.296515653020576e+21
7.506003131950516e+20  7.605246456502836e+20
4.43398411023051e+21   4.208355908109071e+21
1.189994010839454e+21  8.159473847548357e+20
2.022421351564107e+21  1.810445753072422e+21
4.567558623378505e+21  3.344554865923915e+21
4.497669512561156e+21  4.013067330308195e+21
2.287963718693033e+21  1.602395477003954e+21
7.536830271399867e+20  6.001617902365158e+20
2.840570029670182e+21  9.082960984412438e+20
3.82644683164837e+21   3.086453500441442e+21
3.113113242419855e+20  1.680646370583946e+20
6.773211177581994e+20  1.373226827268703e+20
2.10748196362616e+21   1.427062990445779e+21
1.973652997099219e+21  2.412112726055648e+21
2.519444235940249e+21  2.235603268770856e+21
9.489861285805356e+20  6.240536217604468e+20
8.346982808367546e+20  3.878530295181465e+20
2.559131081756545e+21  6.98164805155585e+20
5.426981666169524e+21  4.431079675498949e+21
6.595307733301791e+20  2.84213301330336e+20
9.212360735765855e+20  4.126146407689865e+20
8.364850839889138e+20  8.482565091906917e+20
2.633288479120734e+20  2.556015088086863e+20
2.962159338309837e+21  1.830903879330584e+21
3.967126336158495e+21  2.096749682583028e+21
2.391918057091813e+20  2.319571716640275e+20
1.592719400317806e+21  1.925063513414281e+21
6.142864855737083e+20  5.34756075241834e+20
4.455279381068531e+21  3.581679356617771e+21
1.058926876783997e+21  9.654922706365613e+20
7.316958345142152e+21  6.418832633790906e+21
9.711269502485958e+20  3.802446966275377e+20
1.943557129639362e+21  1.184636730446467e+21
5.720292665650863e+21  4.809908630868376e+21
2.405418722874762e+21  2.199378183769508e+21
1.538394729812649e+21  1.52208315874165e+21
3.598141915088403e+21  3.200541032765047e+21
7.932415203669023e+20  7.008066429679984e+20
2.493962306298634e+21  1.806621209949866e+21
1.75149830878038e+21   1.457148716362225e+21
3.023108803866856e+21  2.606757502561667e+21
2.052237432897113e+21  1.042056574600352e+21
3.751803608474378e+21  3.651539187469793e+21
4.1363423367575e+21    3.341746329247794e+21
3.117229532479272e+21  3.185882046318312e+21
2.686053778254914e+21  2.70102741009699e+21
3.040748277707359e+21  2.76913358710486e+21
3.225868740390424e+21  2.581773706692336e+21
4.99728759622257e+21   3.897175300377145e+21
6.423418283373988e+21  6.048300136940652e+21
4.918977880001945e+20  2.049297117142896e+20
5.345793586837055e+21  5.047995948941317e+21
2.426417319087331e+21  2.085714668634694e+21
1.03846477187704e+21   5.830984567359673e+20
4.594767120527264e+21  4.068355658543619e+21
5.999891330166765e+21  3.131194487483306e+21
3.465494017563739e+21  1.937709730943178e+21
8.427056809742193e+20  6.5240733550545e+20
3.075718728813891e+21  2.072221274757768e+21
1.959573055814198e+21  1.337427669732989e+21
3.913431043701264e+21  2.733976613790261e+21
5.174613453850563e+20  2.386396639257407e+20
4.100859038243402e+21  3.371861816920902e+21
1.284694577903894e+21  5.544398497653161e+20
3.013107434994373e+21  1.579820578231434e+21
1.855690212059503e+21  1.753265474361664e+21
3.137931454066387e+21  1.001301920152033e+21
2.772123196633498e+21  2.242323244116968e+21
1.050429147237103e+21  9.387989970132978e+20
1.948208785104482e+21  1.275063136581303e+21
7.852020320820926e+20  3.384941930941149e+20
2.834507058671834e+21  2.729254644468583e+21
3.181853935332225e+21  3.297223441215134e+21
4.568614717491123e+21  3.281418835193813e+21
4.558254186548357e+21  3.595646046915037e+21
2.472303932740655e+21  1.099603695426132e+21
6.00356964516242e+21   6.159252797067889e+21
2.202506226913818e+21  1.303298262103868e+21
2.030970309556763e+21  8.601192110979174e+20
2.644648809180776e+21  2.798909425022196e+21
2.096015798974875e+21  2.173825114611403e+21
6.899784845109242e+20  2.91285025164969e+20
1.424105193219008e+22  7.607564012154956e+21
3.009540584089496e+21  2.369294705216802e+21
2.919354875651495e+21  1.977321545851432e+21
7.851170266391259e+20  6.226339581485354e+20
2.758121505392003e+21  1.668530173720069e+21
1.341246278424785e+21  1.364728374331118e+21
6.015452392779237e+20  3.224041189044136e+20
3.276701995284461e+21  1.283923655472681e+21
1.669401065273137e+21  7.534403530196906e+20
1.83096882780496e+21   1.8098522851329e+21
5.314979395236633e+20  3.5241091736089e+20
4.001639671902849e+21  3.647413770115131e+21
6.963282785105399e+21  6.654749214497831e+21
4.643141410024757e+21  3.311248726158302e+21
3.364696702503747e+21  1.968703148920271e+21
7.759612085966817e+20  3.656294687498071e+20
1.68183606679426e+21   1.588423525001123e+21
1.082526301781372e+21  7.25598862276931e+20
2.021499239540403e+21  1.683388440697316e+21
9.76552098949717e+20   6.219623935693508e+20
9.33748931076267e+21   9.052210724692601e+21
9.835889733674834e+20  1.885809939214886e+20
6.843715029748479e+20  9.969829507517607e+19
1.041075733761008e+21  4.330171006592544e+20
7.48723438050345e+20   3.363884562753444e+20
4.062901011734063e+21  3.183333855230651e+21
3.137067888837839e+21  2.499455248247895e+21
8.224788891477916e+21  8.252020277233531e+21
6.901068371003043e+20  6.512030753107159e+20
4.722264588928076e+21  3.300638368816082e+21
1.702360659146047e+21  1.024272946634401e+21
3.573518484125755e+21  3.572825159654371e+21
2.70601710950314e+21   2.692100973519067e+21
2.417669076811164e+21  2.051411240977723e+21
2.299646619076386e+21  1.357505295772008e+21
4.331912276475971e+21  1.550931975242563e+21
2.346692909633758e+21  1.109704211982662e+21
1.515663936593404e+21  4.510995687314793e+20
8.158019649302428e+21  7.337320761933108e+21
6.129866341312585e+20  1.980107532628918e+20
2.878335527295451e+21  1.657460102532511e+21
2.443081200658555e+21  2.354139018643664e+21
5.470246621889765e+21  5.306921290196863e+21
2.844350238607406e+21  1.250886696795046e+21
2.740412225757276e+21  2.81455415091112e+21
3.210047594899471e+21  1.527775352604801e+21
1.825638817645967e+21  1.92982927132896e+21
1.317802790564508e+21  1.159705735998892e+21
8.26896920382242e+20   7.352712188021366e+20
1.892154732342415e+21  1.271115794370658e+21
2.432883925202281e+21  2.166703936561612e+21
4.504420971352538e+21  3.810224532711859e+21
3.487583610786038e+21  3.118015658781352e+21
4.005083799717881e+21  3.283421634267976e+21
5.390088178022104e+20  3.967328660371755e+20
4.675679917332509e+21  4.266020950530719e+21
7.38814392970223e+20   2.539139021295695e+20
3.861459504001408e+21  3.83379885764731e+21
2.728929172607388e+21  2.226600854121594e+21
1.402862276726655e+21  1.162088485008618e+21
2.104619926062967e+21  1.685919728274376e+21
4.616647859316843e+21  2.648756163817058e+21
1.535574350546009e+21  1.628360657897585e+21
1.315603908046445e+21  1.157137084495173e+21
1.624948285151176e+21  1.256872065611439e+21
1.870418108740912e+21  1.193305039458748e+21
2.963323518813513e+20  3.177671090514565e+20
3.538087539957324e+21  3.720526610087748e+21
1.014585560752814e+21  5.063450522533225e+20
1.001115294267349e+21  7.751444259166376e+20
1.676020230825464e+21  1.093988143915265e+21
6.96175437598186e+20   5.691020084350387e+20
1.389497844832433e+21  8.480554638120763e+20
5.718691073033379e+21  3.129866413952316e+21
1.762803469744987e+21  5.954421749838935e+20
6.397192133893949e+21  3.958709928016247e+21
3.416482468718973e+21  3.260782956080483e+21
2.493761333165262e+21  2.223737053117671e+21
3.282575815098459e+21  2.845011437870573e+21
7.45739803297212e+20   1.554283598182998e+20
2.838663881127897e+20  2.155746299615251e+20
4.717185654448309e+21  4.06131663553353e+21
5.147278855912238e+21  3.544555767837266e+21
2.164883718576718e+21  1.046477262020333e+21
2.831205920144972e+21  1.317223415607946e+21
2.023326012139255e+21  1.036350771891203e+21
2.080058982545148e+21  2.017608018279739e+21
3.891790121591841e+21  2.115754520228561e+21
1.9528846474176e+21    4.114896481498188e+20
3.72449828393363e+21   1.093817258580404e+21
7.217237953343054e+20  5.045415332405464e+20
1.107066190970933e+22  9.914854324885025e+21
3.001459437508133e+21  1.410545334655831e+21
1.444854965552164e+21  9.806191923435792e+20
2.369737265977059e+21  1.344958058449546e+21
1.697987663907871e+21  1.119551990281103e+21
3.246116361365128e+21  2.420506944587232e+21
1.556437275819802e+21  7.630029633897267e+20
2.930560394474346e+21  3.016031791586536e+21
5.021627300408694e+21  4.359040949197835e+21
6.145097515252352e+21  6.198094390886746e+21
1.270484595179633e+21  1.321459373346336e+21
1.723694210580902e+21  1.524298517397475e+21
1.361525987546835e+21  1.03455924136681e+21
1.641826650654654e+21  1.007075542380321e+21
5.465522345880653e+21  5.56588717745368e+21
1.915307738026727e+21  1.035077490748304e+21
9.678123009228512e+20  5.78183025440672e+20
1.410636615583403e+21  8.516591447794064e+20
2.228642304401309e+21  2.121010708883662e+21
2.090138601461157e+21  5.692396947346464e+20
2.309245478732172e+21  1.822187653425643e+21
9.913492384753962e+20  2.84832756916207e+20
3.924533542682639e+21  4.394121086880666e+21
6.207390179398234e+20  1.763954130067281e+20
1.077722649828828e+21  5.144410818240791e+20
4.650462011219048e+20  3.680091980021575e+20
1.31275650718204e+21   5.092575643784652e+20
3.363498745002866e+21  3.143560550622259e+21
1.10855654467762e+21   5.905303733084228e+20
2.578951986666556e+21  2.778883794448249e+21
7.029668658362607e+20  4.549340868580848e+20
1.117911647003576e+21  4.803959914316074e+20
3.776449557435163e+21  2.448213805379507e+21
5.971570443910046e+20  1.490112689047523e+20
2.018557826033777e+21  1.754197437071303e+21
2.516748831563268e+21  2.248909281471912e+21
3.06798830005351e+21   1.651915851447995e+21
1.80889556013131e+21   1.307321697321468e+21
2.940645642889889e+21  2.834972782007925e+21
1.458133829053466e+21  4.12754397317048e+20
9.090970148459757e+21  8.985256258377814e+21
3.121491063626671e+21  3.022004469634479e+21
1.191248263335677e+21  8.773690189557869e+20
1.307760889295379e+21  7.407107386773187e+20
5.887741566346078e+20  3.916219189391821e+20
1.150889255274996e+21  4.636104863994464e+20
5.959906120875156e+20  3.788210529594555e+20
1.989855822658591e+21  1.387385749024813e+21
5.969893978948757e+21  5.984175985959184e+21
4.383518461656056e+21  2.747292307354015e+21
2.40849693322007e+21   1.121258463758784e+21
3.336552582532401e+21  3.106620869147287e+21
3.085480281006217e+21  2.825621621269894e+21
1.286941874117952e+21  7.382848160974154e+20
3.47180919014122e+21   3.171021971802591e+21
1.799698083792313e+21  5.714515199412642e+20
2.954293801560635e+21  1.446412719380275e+21
3.102940736761532e+21  2.880073663424136e+21
3.246428798589277e+21  1.799038023564552e+21
1.391986083626555e+21  1.212542413903291e+21
3.07481688298851e+21   2.790955505130306e+21
2.870628179483159e+20  2.356705317016578e+20
3.338994659430343e+21  2.568899591072045e+21
8.418894035417584e+20  5.928243962451146e+20
3.009800666967976e+21  3.095088058727516e+21
2.115005226803683e+21  8.357869735046758e+20
9.715367778146866e+20  6.228392486389246e+20
7.479021503632986e+21  6.336478277435311e+21
8.718552295623748e+20  5.232606808215922e+20
4.798606795061493e+21  3.178438931263909e+21
5.730478682108068e+21  6.29749249196101e+21
2.568173746858351e+21  9.190582482015296e+20
6.134429613635018e+21  6.295795090890954e+21
2.243361193883463e+21  1.322319394804928e+21
4.553797874717074e+21  3.773889363785369e+21
1.412041175717189e+21  7.72538800798228e+20
1.608987528071775e+21  1.066650713869549e+21
3.909533178223774e+21  1.884350825946739e+21
2.896917942307935e+20  1.997442868065836e+20
1.507774755946157e+21  1.081126457760821e+21
3.057913184737129e+21  2.70191264467662e+21
1.414803571138628e+21  3.707343997892982e+20
3.400863985211252e+21  2.28418307862997e+21
4.63409367837337e+21   4.365886620947796e+21
3.950506927633591e+21  2.978698802780981e+21
2.918025750811467e+21  2.444375665139076e+21
5.063329507058238e+20  2.425642638965178e+20
1.131730942460162e+21  8.905685116740309e+20
2.033974210508219e+21  1.713087429847385e+21
5.733260217827923e+21  5.115786307741443e+21
3.819356476985028e+21  3.864359350221724e+21
5.175267601696439e+21  4.986694422927678e+21
7.824272517616789e+20  8.029978802841574e+20
8.491796054385644e+20  5.572770340263165e+20
4.156588268882345e+21  3.810361702035759e+21
2.549235547475305e+21  7.950486511727546e+20
7.143846167915518e+20  2.663214021380934e+20
1.076630526919191e+21  4.644281805892901e+20
3.20253446482111e+21   2.113543814823226e+21
1.566984706147104e+21  1.239999834385954e+21
2.406653835072569e+21  1.565115884001481e+21
1.146663752924616e+21  7.684096994052464e+20
3.883941473341242e+21  1.289418947268873e+21
1.973184622737972e+21  2.281399576338278e+21
1.211290970527336e+21  3.416170430251041e+20
2.748893629755521e+21  2.827310799986756e+21
3.218722653681693e+21  7.786482611419789e+20
1.293643793313433e+21  7.430577337972524e+20
2.30922859023357e+21   8.206262823064519e+20
2.484855464902137e+21  2.426971032908517e+21
1.950183050591131e+21  1.754803642222646e+21
3.812237411874062e+21  3.198466201429595e+21
2.906038857453267e+21  2.040642188981883e+21
1.363477172085393e+21  1.392308845821975e+21
2.449088439611514e+21  1.814173788746213e+21
4.109523400976509e+20  3.780080443897242e+20
1.915811578235039e+21  1.717546314829081e+21
4.317818261442115e+21  4.147120664761197e+21
2.790325620427423e+21  1.042111949641646e+21
6.749018966283667e+21  6.693738372980603e+21
1.375012016630996e+21  1.124523088882542e+21
8.097179396036373e+20  3.981130743633515e+20
7.016312107767733e+21  6.331713391623935e+21
9.19522453918371e+20   2.201314893457389e+20
2.381156705782211e+21  2.072332467225193e+21
1.048630522135922e+21  5.04924470094737e+20
4.208416256344078e+21  4.428791131941804e+21
1.986191018461818e+21  1.293507972254671e+21
8.516430744347361e+20  9.227673809541346e+20
2.235542944930347e+21  2.282043292252391e+21
1.644699947216916e+21  1.502281733307402e+21
2.951488058992783e+21  1.371156599925619e+21
4.695271701611477e+21  1.589885808615758e+21
4.138162916906865e+21  2.449130577822902e+21
1.08959639024639e+21   1.034970479122534e+21
7.484861546449779e+21  7.754831154205268e+21
1.177887772091129e+21  4.831414256400742e+20
3.419415437976298e+21  2.611776663484505e+21
5.368196180233456e+21  4.513158567306836e+21
4.650392205424824e+21  1.986359768808981e+21
8.341328539035382e+21  8.474955463762291e+21
8.699659695186929e+20  7.92733030191975e+20
3.162116909965274e+21  3.242810633857895e+21
4.848108110365736e+21  4.616588468565882e+21
1.048349947879136e+22  8.71611416500498e+21
7.05750146700971e+21   6.575573746457214e+21
7.705512595443029e+20  2.976291812208012e+20
1.04232998625723e+21   7.15023069123601e+20
1.105440729275424e+22  1.173349185921666e+22
2.600090194467573e+21  8.128808166836897e+20
7.20657005172572e+20   2.396399926850981e+20
8.586805118024559e+20  3.852090379530363e+20
3.644336462366249e+21  1.686332132743879e+21
2.578633919942873e+21  1.104744644003643e+21
1.142160378477227e+22  1.096033721462563e+22
1.820195091596383e+21  1.852339487024244e+21
1.194083279301106e+21  1.101422073033804e+21
2.557769868769172e+21  1.232520650658909e+21
4.187416534231602e+21  4.316160465777782e+21
6.686089042790512e+20  2.477019848942959e+20
5.839444963942157e+21  5.492384179386345e+21
3.779657246269757e+21  2.937172699074116e+21
3.172696991389874e+21  2.302512950540349e+21
3.558120676999775e+21  2.11278989394973e+21
9.342754018727066e+21  9.220891799925117e+21
2.16905517773157e+21   8.257578178916168e+20
8.110127244965063e+20  7.569912100472665e+20
2.377235196406678e+21  1.439081519714861e+21
5.992575232572102e+21  6.045909311006471e+21
1.586323162947033e+21  6.446395263990365e+20
7.50282809421322e+20   1.753725357561113e+20
1.61511917896444e+21   7.510030391474799e+20
1.921381968024143e+21  7.314187486706414e+20
2.641608879432301e+21  2.109550447231763e+21
8.786500355001701e+20  2.295387208373811e+20
2.681966761593075e+21  1.405919750341303e+21
7.233430645803265e+21  3.506399952614792e+21
4.680737459714046e+20  5.069807949195959e+20
3.566367893817397e+21  2.380245301535746e+21
6.762349621180684e+21  6.661185140309446e+21
3.620860323408674e+21  2.035468429335462e+21
3.694844332187209e+21  2.200255284191436e+21
3.921898936900627e+21  2.666167679049047e+21
6.133147213641124e+21  5.586957307716829e+21
1.08000107717531e+22   1.037638014146033e+22
1.733481658471084e+21  7.794525106795601e+20
1.652350437083912e+21  7.728976490239117e+20
3.670537842048337e+21  3.806522472487169e+21
1.729939577364158e+21  1.759645280161547e+21
8.655872884859866e+21  9.108254427619774e+21
3.42840631168239e+21   2.484099676911296e+21
3.408917547244897e+21  2.442150873787656e+21
1.225452539555602e+21  6.4410896811681e+20
4.980946284974656e+21  4.777834582135819e+21
9.827057048905654e+20  6.508859205659575e+20
2.277763065537039e+21  1.137310481124259e+21
1.829497276626717e+20  1.82076558977043e+20
2.209772221962627e+21  5.296467761798292e+20
3.143672417691378e+21  3.107718555878964e+21
7.562491219126671e+21  6.339466034858604e+21
8.399123233053428e+20  4.954365533318958e+20
1.827280379710143e+21  1.167962712492207e+21
1.084490434168859e+21  4.591035700586003e+20
1.764054344541489e+21  6.548182976903411e+20
2.919700526922895e+21  2.827341475129717e+21
1.600647987461792e+21  6.704725402482282e+20
8.3219484239389e+20    4.955674448255658e+20
1.624199561713126e+21  9.944463085823935e+20
5.688402676689452e+21  5.03766890507653e+21
1.063585850598512e+21  4.181762954513132e+20
4.318198815610628e+21  3.741726617596401e+21
5.054187199814676e+21  4.309123092680182e+21
5.289932062959059e+21  3.353022469673177e+21
3.893773394277745e+21  3.627905488671879e+21
8.583410529805428e+20  5.577987136495275e+20
2.098124609500391e+21  5.630524886567032e+20
1.780420425587353e+21  8.329779972584665e+20
1.340353439798659e+21  1.145318102688705e+21
6.32058140063275e+21   5.647670357280534e+21
1.65839370483389e+21   1.322865574010112e+21
2.444122658072385e+21  2.062829068400382e+21
1.372967382400169e+21  1.126987201518161e+21
7.560846279362774e+21  8.504169174102263e+21
6.526756191573771e+21  6.778544888667806e+21
5.658960957075471e+21  4.052437282213211e+21
4.057635740819713e+21  3.084322209916911e+21
4.795139023348418e+21  4.823412223052833e+21
6.283957002563066e+20  4.962513117377323e+20
3.689270001748431e+20  2.621419565999022e+20
1.051289109585949e+22  8.600424075073846e+21
2.293817272308708e+21  1.698138126356671e+21
7.646661807312365e+20  6.926191298076862e+20
1.030783038287629e+22  1.134938802900667e+22
5.184399775840839e+21  4.374100246072573e+21
4.308674828298646e+21  4.331993018511291e+21
5.376041450784336e+21  4.486120134055131e+21
2.046576971115462e+21  1.670680449262655e+21
4.719806186481485e+20  2.195309624829267e+20
1.205837674328543e+21  5.865362067971517e+20
2.852976320743681e+21  2.572436143072179e+21
6.098656395894907e+21  5.294224938221614e+21
2.574808112059422e+21  2.750249137245116e+21
2.471645281295152e+21  1.67782236545048e+21
1.179424287693997e+22  1.194199240517587e+22
1.7471906157368e+21    5.380608053893994e+20
9.403791867426772e+20  7.525275273245932e+20
1.951320772446995e+21  1.169684129476401e+21
2.299083669122964e+21  1.642317406967798e+21
5.608708666533364e+21  5.639335932478253e+21
2.135774702385209e+21  1.600145200908142e+21
1.355294131562461e+21  6.951408491120382e+20
2.679168900324571e+20  2.139406419198469e+20
1.355648790033116e+21  1.049407399170267e+21
3.007216726681772e+21  2.645988019738345e+21
2.093019216372814e+21  1.705544651540603e+21
8.629426058998086e+20  6.493290890375202e+20
4.949714947458749e+20  1.865169510527683e+20
1.991796874097988e+21  9.298467585625092e+20
1.498933063977722e+21  1.337782728836361e+21
1.203770916164548e+22  1.209497139507958e+22
3.812630913891504e+21  2.009713002656226e+21
4.216522172723391e+21  3.449716725874158e+21
1.963544104785632e+22  2.087037322505745e+22
4.44309658112654e+21   4.915655142492745e+21
4.73416816569317e+21   4.522620194775977e+21
2.335862315479885e+21  2.079031787468389e+21
1.99889229531091e+21   1.658357188616036e+21
2.609079379323804e+21  1.06164413956942e+21
1.336129063348186e+21  9.682738269979143e+20
3.406296452261768e+21  2.72434583158824e+21
1.640670351450326e+21  1.166145153038467e+21
1.035725457403691e+21  9.747552691897624e+20
1.752771701575019e+21  1.115793132628237e+21
5.326540135480093e+21  4.001112618922332e+21
7.167760281936855e+20  3.638288963109122e+20
5.286222785715966e+21  3.559676877086014e+21
3.599362953537374e+21  3.514129413101254e+21
1.192553237622703e+22  9.763970861764429e+21
1.890941012242839e+21  1.356535719561231e+21
4.067902259120258e+21  3.704131001847702e+21
7.642372128667295e+20  5.608951734249503e+20
8.644918441716241e+20  1.960028064805301e+20
1.912777840936052e+21  1.22416057222725e+21
1.395595718727892e+21  5.130555128069715e+20
2.860667905957276e+21  1.598508022816728e+21
3.043600182171392e+21  1.837390845937975e+21
1.820157936899457e+21  5.847670699527807e+20
1.470322821444944e+21  1.355439697284917e+21
4.332440886482234e+21  3.622225464848471e+21
4.661650641543296e+21  4.616304287676396e+21
7.950497156172916e+20  6.440421234393408e+20
4.066738078616583e+21  3.434433068579359e+21
9.028850309949576e+20  5.648047534218451e+20
5.922244768991271e+20  5.947409978297842e+20
1.131594708571434e+21  6.369833976500073e+20
1.718607394801787e+21  1.375990054448697e+21
7.454667725698027e+20  6.988908187233894e+20
1.549953781206249e+21  1.010091300934296e+21
1.204278302957566e+21  8.547545767020393e+20
5.821909072893083e+21  5.832228655794487e+21
9.021086104191989e+21  8.079082614961582e+21
5.633847759653346e+21  6.04488255831455e+21
2.337137960074338e+21  1.62892387103011e+21
1.507693691152865e+21  9.856846723194596e+20
6.916369350737034e+20  5.862853370637837e+20
2.657416514124372e+21  7.860935215048304e+20
3.374479646794302e+21  2.980470343421653e+21
7.538361495273173e+20  5.680910694764341e+20
6.17264490827307e+20   2.935601949077205e+20
8.088566261749027e+20  4.442173446410421e+20
4.744480282939941e+21  4.298620778100397e+21
2.303994281566658e+21  1.606134908192177e+21
2.070563705680791e+21  1.302805802867115e+21
2.680767678192288e+21  1.955922276577265e+21
3.514765086337033e+21  2.889807535367252e+21
2.556721655955902e+21  1.986764297608635e+21
3.784728299450176e+21  2.784124109322038e+21
5.107526707901345e+20  1.5533886062733e+20
7.976201451046133e+20  3.982235406253365e+20
1.447288035250851e+21  8.520374114946085e+20
1.132224086619359e+21  9.028298820718956e+20
2.587567935703669e+21  1.53517343916893e+21
6.399036357941358e+21  6.686975956368378e+21
1.00216350708062e+21   8.809959492870683e+20
5.233906157694663e+21  4.642095446196551e+21
1.15443583998155e+21   5.437499691744258e+20
1.686707272741214e+21  1.382033944258374e+21
1.644195544058651e+21  1.17419349324217e+21
1.450946309228164e+22  1.447833900283048e+22
7.425840184483228e+21  7.907714977419354e+21
5.854319227611455e+20  6.038299027025148e+20
3.977635485888964e+20  2.476854407334148e+20
3.70613373055312e+21   3.575632922274306e+21
2.712219692089936e+21  1.029925845183428e+21
2.635315098953051e+20  1.91535774674759e+20
4.773896669806018e+21  3.995371461079608e+21
5.035238867332468e+21  3.808445330322321e+21
9.66990393990856e+20   8.841644291265321e+20
1.578359672905935e+21  7.34653486312248e+20
3.530279987053324e+21  3.125947736215049e+21
6.80641509173469e+21   5.791114392199797e+21
1.736978703581738e+21  4.988781858712588e+20
5.612611035610481e+20  4.150311020366726e+20
2.64125985046118e+21   1.877824180750131e+21
1.697999485856893e+21  1.005483938840636e+21
3.046054643968309e+21  1.694337124862918e+21
3.104023852471915e+21  2.798823060993341e+21
4.714075355955656e+20  4.133987076124876e+20
3.155180240639216e+21  1.149317950303256e+21
4.733744827328197e+20  2.416765387324685e+20
3.167701373503213e+21  2.357424439607827e+21
1.923668670734941e+21  9.319471497023471e+20
2.636917254520488e+21  2.796038925382952e+21
8.109498992817045e+21  8.267189374212809e+21
3.058124290969662e+21  3.073923846860776e+21
2.553659771159243e+21  2.451240317684966e+21
4.005119828514899e+21  1.903909292032714e+21
6.902216788908022e+20  5.540350394906853e+20
3.711578582502611e+21  2.108554805499893e+21
4.273223617931892e+20  3.549253689813433e+20
2.010177190077194e+21  6.04806896248053e+20
2.136642771213384e+21  2.074739401503167e+21
2.048805689981057e+21  1.201141792107707e+21
5.58477203451389e+21   5.090516213821675e+21
9.650211950537883e+20  6.594436230478899e+20
1.41690675216461e+21   7.430561378341345e+20
1.895585349358565e+21  7.022900784888834e+20
2.239853452723694e+21  2.471447564358137e+21
2.488613718791178e+21  1.694151309157042e+21
3.772707066144818e+21  2.922542211030523e+21
1.634450880364928e+21  1.100691871587471e+21
4.456684504152271e+21  1.87415149056276e+21
6.188688981945578e+20  5.274483351083541e+20
9.673872737080181e+20  9.532429248497017e+20
1.121414884563716e+21  1.090712596155035e+21
3.201502577556489e+21  2.528289201462664e+21
2.049322478038298e+21  1.075545352219354e+21
3.821044200945385e+21  3.081674143063263e+21
7.932730455642939e+20  7.024148202234372e+20
1.258815768545116e+21  1.297877216369658e+21
3.448020613959495e+21  3.217755425441347e+21
7.317358602559034e+20  4.888447931215504e+20
2.422696219895216e+21  1.473571670834508e+21
1.145973576281721e+21  8.619981874533251e+20
3.876213296380674e+21  3.466905904960294e+21
5.663546747396041e+20  2.608075822515589e+20
2.350537857815626e+21  1.992555943148807e+21
4.680360283245254e+21  3.177981306432023e+21
1.428262578625024e+21  1.398493930516843e+21
1.625530375403014e+21  1.033943659814868e+21
1.726525848846611e+21  1.281944112330219e+21
9.312025395519564e+20  2.237266350535252e+20
2.585449555028945e+21  1.513949725368613e+21
5.40850790049805e+20   4.614528329285964e+20
2.725567235485556e+20  2.998136343933087e+20
1.129044545282435e+21  7.751668195966597e+20
2.086799745287415e+21  1.089530863340937e+21
1.220470995417777e+21  4.900994786201123e+20
2.557600420833192e+21  2.476654609358804e+21
2.299956804500721e+21  1.716866542439575e+21
3.995437089316053e+21  3.646384290399811e+21
1.863044590250999e+21  7.924942352659829e+20
5.723286996453111e+20  5.68760659508657e+20
1.251954534512817e+21  6.246721953913907e+20
1.735509404203308e+21  1.163560610864938e+21
1.218545706577076e+21  9.727199761751633e+20
1.523592523737389e+21  1.109573455596981e+21
1.270286436796029e+21  3.538720483354954e+20
1.241684075562599e+21  1.011346328424955e+21
7.3621001760071e+21    5.383985581914785e+21
2.877299136431202e+21  2.400328226810327e+21
1.920439026852162e+21  1.188684015507969e+21
5.316298949927453e+21  5.091040973719381e+21
7.39362143274902e+20   7.27709535697668e+20
9.814266825963922e+20  7.501182736928107e+20
1.68876992137055e+21   6.264460976071175e+20
1.315463733508043e+21  1.120285422121919e+21
8.152021980498677e+20  2.151728239631457e+20
3.283554222117505e+21  2.206996921382631e+21
8.802544428674208e+20  4.834941250448917e+20
1.670901326899004e+21  1.051518947039932e+21
3.647190618630095e+21  3.225699797232902e+21
1.739107780305577e+21  9.858182579977815e+20
1.969441005547721e+21  7.167196980139713e+20
2.609716075721124e+21  2.60809042919038e+21
3.333396685093522e+21  3.067169037578921e+21
4.460639790525009e+21  4.172978316584226e+21
1.908857457460426e+21  1.025411970781158e+21
5.42297289955121e+21   4.152404263918656e+21
3.25515001926768e+21   1.588622902171377e+21
2.290946227546259e+21  1.94794504070568e+21
5.839941485801075e+20  3.338609564132206e+20
1.880341790519823e+21  8.675284051337529e+20
6.636144122922973e+20  3.896052928759135e+20
6.475378001124822e+21  6.019594100498176e+21
1.60475639622186e+21   6.512001906613297e+20
1.966021647530639e+21  1.546139107534627e+21
1.61021588487014e+21   4.333017769447002e+20
5.49770619471775e+21   5.287347248223927e+21
5.423092807891289e+21  5.653681791148897e+21
3.52601113755653e+21   1.705654684331124e+21
3.060219590696296e+21  1.485817903039e+21
2.981301888525976e+21  2.910756452653806e+21
2.805393538880698e+21  1.627543306638088e+21
5.4592116769028e+21    2.149203835055827e+21
1.240848657831722e+21  1.090590216464661e+21
6.721566148855123e+20  1.98128299558791e+20
1.579340331724795e+21  1.279642670651391e+21
9.617121752275778e+20  9.098136787533036e+20
6.107350032025593e+21  5.809902369795147e+21
2.485294565865806e+21  1.422279955127904e+21
2.527318216938753e+21  1.09512978343368e+21
2.100486747504947e+21  1.126115459910664e+21
4.898509019695546e+21  1.569118314148944e+21
5.14415955022033e+21   5.017235925323664e+21
1.974308270845001e+21  6.549676867812306e+20
2.504710709759307e+20  2.018953880091007e+20
2.646114730859485e+21  9.809012659237404e+20
1.774421630883696e+21  1.026631563856124e+21
4.856839464143301e+20  3.683273533904581e+20
1.706645834191491e+21  7.547832842073261e+20
5.228055981778708e+21  4.826690043254375e+21
1.273906204996528e+21  1.223649185205687e+21
4.912582768531079e+20  1.400112801006647e+20
2.722894912056665e+21  1.7540971587961e+21
2.025474792111464e+21  1.712054014173641e+21
1.095364375469145e+21  1.062653301951797e+21
2.707099099313616e+21  3.082679240008726e+21
9.054886745295311e+20  3.67363906766424e+20
8.504743903314334e+20  7.146523937885208e+20
5.387352241248477e+20  1.764777331784169e+20
8.756776597461056e+20  6.461987129347788e+20
4.892422404799155e+21  4.956527014849491e+21
2.327989460381288e+21  1.585591444350576e+21
8.102820717519608e+21  5.8300780983078e+21
1.06141511557812e+21   3.809727330621747e+20
2.611864855693333e+21  1.331828791392367e+21
1.678048539507641e+21  1.828652368497875e+21
7.267346128697085e+20  2.238696431066927e+20
3.564824285045116e+20  1.283951831117849e+20
4.177710151134712e+21  4.292836850604086e+21
4.075725011673e+21     4.395751281108783e+21
3.025812089543185e+21  2.253848048450151e+21
8.041931487607605e+20  3.347449642310775e+20
4.740744547049037e+21  4.364535090230498e+21
6.30020936771834e+20   2.735079748000987e+20
1.862254208516396e+21  7.52205739032593e+20
1.524546160958485e+21  1.283887329250436e+21
8.211610233068323e+20  5.182320252786649e+20
9.164341104739017e+20  1.36146053523225e+20
2.288738337828941e+21  1.130736709041425e+21
4.620524332696103e+20  1.905624351435434e+20
1.977750146860219e+21  6.38658303239925e+20
3.186702060331089e+20  3.159366247359115e+20
3.707186446966018e+21  3.190742118522563e+21
1.288711788771508e+21  9.80227390434997e+20
3.417407733262416e+22  3.428053179697446e+22
5.882595077871901e+21  4.644485526222044e+21
5.131059704804216e+21  4.776348937036367e+21
4.357734227889453e+21  4.459786660042972e+21
5.028537511086941e+21  4.669840097350073e+21
1.552888439313434e+21  6.769886357627091e+20
6.163333716043482e+20  1.347690615177828e+20
5.11352662850491e+21   5.102901564095156e+21
4.390481589629924e+21  3.562865486139313e+21
5.252310117571912e+21  4.559790169694395e+21
6.313377893028771e+21  5.313073282347845e+21
1.382617470501718e+21  7.324588751769559e+20
1.15699275866999e+21   1.342429917293601e+21
2.354010133128328e+21  1.510672300170288e+21
1.467091488712306e+21  1.583798474550802e+21
7.997053117320858e+20  4.586879750702367e+20
1.779401486171661e+21  1.396020340149634e+21
2.868012151049611e+21  2.762007173620502e+21
1.380325138291386e+21  4.70981281618959e+20
2.60278165819488e+21   1.425643597988095e+21
1.160407387907462e+22  4.463930309001e+21
6.723618664385297e+21  6.573265152030103e+21
2.528213870314646e+21  1.186940450665232e+21
6.326356704204899e+21  5.855969896329378e+21
1.387561296992664e+21  8.284465719531483e+20
6.691921204307957e+20  4.314271414025583e+20
1.030735469016565e+21  3.442779882971865e+20
6.234513671104026e+21  6.233723942391368e+21
1.672656041903819e+21  1.319246823810778e+21
2.615837030564674e+21  1.44537501637351e+21
1.703331747815699e+21  1.734089557163537e+21
2.039184875277087e+20  1.59403382278155e+20
4.798157560998663e+20  3.410560891983926e+20
3.93712785904058e+21   3.383981373188626e+21
1.788857919489232e+21  1.716773620043764e+21
3.118335166187791e+21  2.730142781524349e+21
1.191999238573541e+21  1.024864055813618e+21
3.112371274381246e+21  1.489710427997932e+21
4.805162910219038e+21  3.975957854683022e+21
1.852877714092211e+21  8.743156150001766e+20
8.251776712244933e+20  2.569933153112777e+20
3.103439510420264e+21  2.950867829350726e+21
1.330034567152446e+21  9.904933631432116e+20
7.967644611754129e+20  6.208071649081848e+20
5.487734099242845e+21  4.397002199533907e+21
1.990598353647154e+21  9.268204906711537e+20
2.032174459507131e+21  1.52095559015732e+21
1.632239612947889e+21  9.649721311505978e+20
6.205144572034036e+21  5.993312992090684e+21
1.780991256840123e+21  1.567257355945045e+21
5.525154508546666e+21  5.361053101553978e+21
4.341402486790748e+20  2.170045054855917e+20
8.916370657456184e+21  7.669144033263552e+21
9.540678778100698e+20  7.738562800802192e+20
2.831927621985258e+21  2.064427807330727e+21
2.163529260988786e+21  1.699222332313464e+21
3.521812656803914e+21  1.125935835716026e+21
1.615951218995597e+21  4.186033849394756e+20
3.921212700907406e+21  3.54454635578317e+21
5.065729925659627e+21  5.370776841805307e+21
2.95707533728049e+21   2.699133072713853e+21
1.401207203863596e+21  5.041977739501141e+20
1.44218545687304e+21   9.340777529588102e+20
4.907763916929793e+20  2.15101113990704e+20
7.077816641978825e+21  7.10164938017702e+21
2.282739543125283e+20  2.417349368150117e+20
1.320411500648663e+21  1.337140190895025e+21
8.22940170339625e+21   7.502079201421059e+21
1.143933445650522e+21  8.419243660177405e+20
7.404363643760205e+21  6.713947071595529e+21
4.939657283590924e+21  5.074670815039355e+21
4.640984185803247e+21  4.354154196918792e+21
2.177213448456552e+21  1.218286250918669e+21
3.71754134840925e+20   2.403167016886069e+20
3.463469649531236e+21  2.062828883565148e+21
2.849140379761068e+21  2.542766585883924e+21
5.274182975062144e+21  5.284834493428459e+21
1.737111559770745e+21  9.079001297647564e+20
2.748198949512999e+21  1.418558093138602e+21
3.109389891427927e+21  3.202212214910148e+21
9.338686705313597e+21  9.023487421636803e+21
3.980711444434458e+21  4.06127819261946e+21
7.730080294360289e+21  8.342662030490548e+21
2.737316001013459e+21  9.307466922345483e+20
1.895557201860894e+21  1.02399335613266e+21
8.759827786208599e+20  2.781370479969625e+20

==> data/resnet_linfty_absolute_errors_clean_noisy_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.297174155529; errors-no-mean-average=0.236715867679;

  xstart    xend    errors    errors-no-mean
   0       0.025        36               303
   0.025   0.05        236               728
   0.05    0.075       425               754
   0.075   0.1         520               759
   0.1     0.125       497               611
   0.125   0.15        512               528
   0.15    0.175       524               447
   0.175   0.2         472               330
   0.2     0.225       446               319
   0.225   0.25        395               270
   0.25    0.275       359               227
   0.275   0.3         294               223
   0.3     0.325       314               226
   0.325   0.35        258               164
   0.35    0.375       260               159
   0.375   0.4         209               143
   0.4     0.425       177               137
   0.425   0.45        154               145
   0.45    0.475       167               107
   0.475   0.5         151               107
   0.5     0.5           0                 0


==> data/resnet_linfty_absolute_errors_noisy_noisy_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.0866750310472; errors-no-mean-average=0.0672270677228;

  xstart    xend    errors    errors-no-mean
   0       0.025      1570              5774
   0.025   0.05      16337             23186
   0.05    0.075     12603              9654
   0.075   0.1        6689              3814
   0.1     0.125      3771              1900
   0.125   0.15       2361              1173
   0.15    0.175      1665               853
   0.175   0.2        1176               811
   0.2     0.225       967               677
   0.225   0.25        727               537
   0.25    0.275       547               391
   0.275   0.3         369               271
   0.3     0.325       276               217
   0.325   0.35        231               170
   0.35    0.375       177               142
   0.375   0.4         129               105
   0.4     0.425       100                93
   0.425   0.45         97                65
   0.45    0.475        60                52
   0.475   0.5          49                28
   0.5     0.5           0                 0


==> data/resnet_linfty_absolute_errors_precomputed.csv <==
xmin=0; xmax=5e+21; bins=20; rescale=1e+22; errors-average=0.0547251014013;

  xstart    xend    errors
   0       0.025      3227
   0.025   0.05       1744
   0.05    0.075       839
   0.075   0.1         540
   0.1     0.125       311
   0.125   0.15        246
   0.15    0.175       156
   0.175   0.2         118
   0.2     0.225        94
   0.225   0.25         70
   0.25    0.275        47
   0.275   0.3          28
   0.3     0.325        16
   0.325   0.35         16
   0.35    0.375        18
   0.375   0.4           9
   0.4     0.425         6
   0.425   0.45          4
   0.45    0.475         2
   0.475   0.5           5
   0.5     0.5           0


==> data/resnet_linfty_normalized_absolute_errors.csv <==
0.1552747488021851
0.3076622486114502
0.1610794514417648
0.2299808263778687
0.2474257946014404
0.1595910787582397
0.2135658264160156
0.5397324562072754
0.118761420249939
0.3953751921653748
0.06267854571342468
0.1152568459510803
0.1693763136863708
1.592944979667664
0.05090200901031494
0.09857049584388733
0.0827629566192627
0.187923789024353
0.09362173080444336
0.1825286746025085
0.3337041437625885
0.692420482635498
0.4581747651100159
1.192496776580811
0.1595705449581146
0.1424681544303894
0.06885762512683868
0.1386523544788361
0.3453656435012817
0.1285921335220337
0.08050505071878433
0.113589882850647
0.4811129570007324
0.08142757415771484
0.2785988450050354
0.1065657734870911
0.2463353872299194
0.5223137140274048
0.06358086317777634
0.2111832499504089
0.09123659133911133
0.06140029430389404
0.1253019571304321
0.2845287322998047
0.7875211238861084
0.07461738586425781
0.14844810962677
0.1038629710674286
0.1374409794807434
1.514426469802856
0.1220574676990509
0.3302819728851318
0.2799392938613892
0.1459644436836243
0.1465307474136353
0.09033036231994629
1.199795961380005
0.103953629732132
0.07687501609325409
0.4425091445446014
0.2185840606689453
0.09039974212646484
0.1570474654436111
0.2140215635299683
0.09033581614494324
0.08395537734031677
0.2509666681289673
0.1164588928222656
0.9628661870956421
0.2065363526344299
0.07623028755187988
0.4001040756702423
0.5646767616271973
0.1371545791625977
0.1302234530448914
0.3033727407455444
0.1206682920455933
0.1431867182254791
0.6940392255783081
1.614517331123352
0.1248800531029701
0.2013190984725952
0.1041589379310608
0.3903825879096985
0.08389967679977417
0.05910712480545044
1.766207098960876
0.2552096247673035
0.8647212982177734
0.3011476993560791
0.780992865562439
0.1560457348823547
0.0599682629108429
0.2449530214071274
0.3462159335613251
0.7403178215026855
0.06810969114303589
0.08598929643630981
0.144300103187561
0.2874681949615479
0.3429093956947327
0.6418526172637939
0.1077567338943481
0.1205310225486755
0.08559226989746094
0.1842013597488403
0.2037357091903687
0.0867297351360321
0.1012986898422241
1.049771785736084
0.2028544843196869
0.1240407228469849
0.3338030576705933
0.1731296181678772
0.4605138301849365
0.1679173111915588
0.1303814649581909
0.08256416767835617
0.1635243892669678
0.7775925993919373
0.09707340598106384
0.1338417083024979
0.7842636108398438
0.09773129224777222
0.03602316975593567
0.07643797993659973
0.1238654255867004
0.08922953903675079
0.263951301574707
0.353707879781723
0.1567816138267517
0.5595680475234985
0.1594810485839844
0.08197341859340668
0.1642762720584869
0.2329345941543579
0.0862322598695755
0.3063085675239563
0.2694709897041321
0.3270815014839172
0.07981303334236145
0.3042436838150024
0.5149687528610229
0.116142600774765
0.610040545463562
0.08961224555969238
0.05787968635559082
1.197136521339417
0.05161833763122559
0.2381008267402649
0.3009937703609467
0.1793720722198486
0.0908321738243103
0.1481016874313354
0.2545897960662842
0.08136707544326782
0.09243029356002808
0.1037996411323547
0.04812467098236084
0.1024847030639648
1.19990086555481
0.6651046276092529
0.0694715678691864
1.067264795303345
0.3110911548137665
0.5433309078216553
0.07254869490861893
0.5349915623664856
0.2643248438835144
0.8010227680206299
0.2465463578701019
0.480781078338623
0.1221554279327393
0.08604186773300171
0.112208366394043
0.8223141431808472
0.1623042225837708
0.1987229585647583
0.06584081053733826
0.6708641648292542
0.2713268995285034
0.6978437304496765
0.1924878358840942
0.1234963089227676
0.1703996658325195
0.080394446849823
0.07723201066255569
0.05786058306694031
0.8387942314147949
0.05578643083572388
0.3184434473514557
0.4176967144012451
0.4676389694213867
0.1207482516765594
0.1169205904006958
0.0768345445394516
0.09000247716903687
1.635563373565674
0.1695893406867981
0.09732410311698914
0.09837997704744339
0.09154105186462402
0.6469559669494629
0.7649269104003906
0.2821627557277679
0.1276170611381531
1.43294894695282
0.3891836404800415
0.1823724508285522
0.387373685836792
0.1525534391403198
0.5567659735679626
0.2075681686401367
0.07029500603675842
0.6213771104812622
0.1691918969154358
0.04871785640716553
0.1669795513153076
0.2338663339614868
0.8398529887199402
0.196261078119278
1.946347236633301
0.431363582611084
0.0824524462223053
0.8583719730377197
0.3622329235076904
1.548758029937744
0.1794553995132446
0.833798885345459
0.06630617380142212
0.3025566339492798
0.3786455392837524
0.4838214516639709
0.4804513454437256
0.8131226301193237
1.191735029220581
0.2816594839096069
0.4012770652770996
0.05122289061546326
1.604430079460144
0.09150990843772888
1.993822336196899
0.8769497871398926
0.1717689037322998
0.06541550159454346
1.083799362182617
0.8214640617370605
0.06652854382991791
0.2561658322811127
0.6774759292602539
0.0825430154800415
1.82148551940918
0.1720064878463745
0.2071543335914612
0.1288399696350098
0.7218813896179199
0.1979710757732391
1.320711851119995
0.0557706356048584
0.258111834526062
0.2593907117843628
0.09255573153495789
0.08734297752380371
0.08611822128295898
0.4428927898406982
0.2004943788051605
0.2971656024456024
0.06939636915922165
0.8735582828521729
0.2940424680709839
0.1243459582328796
0.2743941247463226
0.9725435376167297
0.2043292224407196
0.1216834187507629
0.1143419668078423
0.06267619132995605
0.07429230213165283
0.4556889533996582
0.08982449769973755
0.5633871555328369
0.09483045339584351
0.089121013879776
0.1079623699188232
0.3819872140884399
0.1762305796146393
0.921994686126709
0.6500182151794434
0.05711527913808823
0.06047571823000908
0.06511086225509644
0.2665977478027344
0.1845624446868896
0.2824009656906128
0.4634899497032166
0.3764076232910156
0.0990746021270752
0.4641869068145752
0.2383725643157959
0.4687851667404175
0.1440845727920532
0.04831081628799438
0.7068315744400024
1.305504441261292
0.07820260524749756
0.201671838760376
0.0970693826675415
0.08159387111663818
0.0993112325668335
0.9661523103713989
0.1189042925834656
2.833253860473633
0.1028781533241272
0.4590086936950684
3.270006656646729
0.2501230239868164
0.07411357760429382
0.3318114280700684
0.166444331407547
1.299566507339478
0.379469633102417
0.1352887153625488
0.07826137542724609
0.1982609033584595
0.08276641368865967
0.09266066551208496
0.1260683238506317
0.2067296504974365
0.07327838242053986
0.1473630219697952
1.021329164505005
0.09920990467071533
0.06727054715156555
0.07625666260719299
0.097817063331604
0.1436415910720825
0.615710973739624
0.1061161383986473
0.1449348330497742
0.3194081783294678
0.05526770651340485
0.3299893140792847
0.06432344764471054
0.3890873193740845
0.09026873111724854
0.4704487323760986
0.2707213163375854
0.128144383430481
0.08814024925231934
0.1294771432876587
0.1051277071237564
0.08659985661506653
0.06609779596328735
0.1062800288200378
0.276248574256897
1.538316488265991
0.1142317056655884
0.6033673286437988
0.2433756589889526
1.57865035533905
0.2521973252296448
0.2386391162872314
0.07608413696289062
0.9518953561782837
0.3534177243709564
0.7094273567199707
0.1173073053359985
0.07354265451431274
0.2817181348800659
0.08712030202150345
0.9756159782409668
0.1110550463199615
0.09268400073051453
0.1878997087478638
0.1247252225875854
0.05645608901977539
0.09088787436485291
0.1975924968719482
2.514771938323975
0.6786085367202759
0.973510205745697
1.257951736450195
0.1131473779678345
0.07642155885696411
0.19355708360672
0.5329186916351318
0.05870139598846436
0.2074657678604126
0.2160985469818115
0.1004676222801208
0.6150789260864258
0.2074818015098572
0.3681830167770386
0.07010144740343094
0.183893084526062
1.111395835876465
0.224967360496521
0.6453449726104736
0.1200772374868393
0.2134976387023926
1.049901843070984
0.1007336974143982
0.09853491187095642
0.1401259303092957
0.1840614080429077
0.1248597502708435
0.1114985346794128
0.06931709498167038
0.1927452087402344
0.464921236038208
0.7772231101989746
1.376896619796753
0.4077035188674927
0.8890035152435303
0.3263269662857056
0.2705274820327759
0.4352018237113953
0.08162754774093628
0.9709181785583496
1.308257102966309
0.1453455686569214
0.709582507610321
0.08984088897705078
0.2369368076324463
0.3056705594062805
0.1711001396179199
0.04648572206497192
0.2924340963363647
0.2176826000213623
0.795495867729187
0.4439488649368286
0.2279362678527832
0.1183769702911377
0.080150306224823
0.4184377193450928
0.07202920317649841
0.06284236907958984
1.326275706291199
0.05636119842529297
0.4988118410110474
0.09921058267354965
0.4569894671440125
0.06825007498264313
0.1241294741630554
0.2418614625930786
0.4753360748291016
0.4138274192810059
0.1013906002044678
0.1148139834403992
0.06037670373916626
0.2220062017440796
2.089346170425415
0.2799712419509888
0.5266118049621582
0.1171581745147705
0.436473935842514
0.1785650849342346
0.6159448623657227
0.3889068365097046
1.214358925819397
0.2173738479614258
1.609100103378296
0.481896698474884
0.8542879819869995
0.4148472547531128
0.2092067003250122
0.276719331741333
0.1254929304122925
0.08782225847244263
0.3102191686630249
1.290976524353027
0.09784024953842163
0.4500170946121216
0.3546090722084045
1.442010641098022
0.5565515160560608
0.08262044191360474
0.390133261680603
0.1377475708723068
0.09605139493942261
0.1944650411605835
0.1476304531097412
0.489476352930069
0.2377207279205322
0.5201818943023682
0.1134427189826965
0.2428427934646606
0.1456463932991028
0.08651655912399292
0.1806365251541138
0.08955813944339752
0.09254944324493408
0.1632039546966553
0.3399680852890015
0.2485826015472412
0.2684690356254578
0.1107217073440552
0.1411733627319336
0.06348639726638794
0.139873743057251
0.1613592803478241
0.5109851360321045
0.5567324757575989
0.2154611349105835
0.1381337642669678
0.1054639890789986
0.4654433727264404
0.1573774218559265
0.08285903930664062
1.181503057479858
2.345927476882935
0.09058618545532227
0.2990647554397583
0.1285387277603149
0.2892405986785889
0.5581488609313965
0.5771433711051941
0.5724152326583862
0.05597134679555893
0.2911753058433533
0.6248046159744263
0.06366008520126343
0.1475282907485962
0.4091781377792358
0.07201337814331055
0.04524374008178711
0.0744742751121521
0.1450095176696777
0.1875467151403427
0.3315794467926025
0.09772658348083496
0.04190622270107269
0.6365575790405273
0.05981451272964478
0.7505244016647339
0.1441524028778076
0.07071781158447266
0.07520431280136108
0.3144262433052063
0.06777572631835938
0.3327123522758484
0.2028671503067017
0.3166780471801758
0.1024439036846161
0.5189028978347778
0.2060379981994629
0.108786940574646
0.2518460750579834
0.1652273535728455
0.3650875687599182
0.08826708793640137
0.188652515411377
0.5101476907730103
0.113507866859436
0.07586252689361572
0.5835843086242676
0.07126706093549728
0.1032698154449463
0.7233611941337585
0.2848825454711914
0.4922008514404297
0.09168821573257446
0.04964143037796021
1.037817597389221
0.2216730713844299
0.0790417417883873
0.06199514865875244
0.3710262775421143
0.2819631099700928
0.1006161272525787
0.252031683921814
0.05847907066345215
1.58795440196991
0.06037271022796631
0.0680072009563446
0.08684509992599487
0.5284537076950073
0.2298215627670288
0.1559130549430847
0.06020987033843994
0.09904444217681885
0.08837904036045074
0.4042223691940308
0.1952170133590698
0.08614061772823334
0.3278342485427856
0.04538422822952271
0.06626206636428833
1.732035875320435
0.1517739295959473
0.08164751529693604
0.1836531162261963
1.567975759506226
0.07850366830825806
0.1193181276321411
0.1302055418491364
0.1956795454025269
0.09628435969352722
0.06625515222549438
0.1836336553096771
0.2556958198547363
0.1612002849578857
0.501193642616272
0.04945507645606995
0.1910357475280762
0.9309439063072205
0.07079970836639404
0.0623454675078392
0.0578758716583252
1.070208787918091
1.055333733558655
0.9665130376815796
0.9193134903907776
0.1091440320014954
0.1190645098686218
0.2689689099788666
1.57411003112793
0.1177874207496643
0.6140086650848389
0.2421350479125977
0.1439850330352783
0.2367942929267883
0.4845331907272339
0.1729753017425537
0.5197157859802246
0.1070728674530983
0.1431497931480408
0.1382122039794922
0.4755247831344604
0.0804373025894165
0.4214984774589539
0.2479369640350342
0.2728438377380371
0.4915249347686768
0.5594829916954041
0.2030864357948303
0.04711067676544189
0.1084358543157578
0.06689462065696716
0.3837125301361084
0.563936710357666
0.2265079021453857
0.2165145874023438
0.07251851260662079
0.2862399816513062
0.08918929845094681
0.1257684528827667
0.4946834444999695
0.07707789540290833
0.7377294301986694
0.7123993635177612
0.6013501286506653
0.05599617958068848
1.204001903533936
0.1669209003448486
0.1128761768341064
0.6444529294967651
0.2761213779449463
0.08559232205152512
0.4606799781322479
1.142497420310974
0.1419607400894165
0.08810263872146606
0.1356905102729797
0.1479102373123169
0.04691501706838608
0.2233138084411621
0.07180666923522949
0.4105578064918518
0.164533942937851
1.804134368896484
0.06787335872650146
0.1663068532943726
0.2917383909225464
0.1827786415815353
0.2413613349199295
0.1276604682207108
0.1021384298801422
0.5998847484588623
0.05275419354438782
0.1078264713287354
0.1424140334129333
0.8219658732414246
0.1091369986534119
0.06074434518814087
0.2437125146389008
0.08247945457696915
0.2328494787216187
0.1139698773622513
0.4675954580307007
0.5653942823410034
0.2340112924575806
0.5556649565696716
0.09363293647766113
0.1935940384864807
0.4969699382781982
0.09807851910591125
0.4909562468528748
0.1939072608947754
0.2329068183898926
0.1693290919065475
0.1741679906845093
0.3835862278938293
0.2113775014877319
0.1048930138349533
0.2036284506320953
0.102665476500988
0.1445514559745789
0.06896662712097168
0.1117739081382751
0.1589387953281403
0.4598320722579956
0.2257984578609467
0.4548157453536987
0.1262449622154236
0.06258144229650497
0.964565634727478
1.814939856529236
0.7957726716995239
0.4584338665008545
0.3955154418945312
0.1459939479827881
0.09203851222991943
0.3579645156860352
0.101658821105957
0.06072449684143066
0.1068952083587646
0.1281039118766785
0.5536049604415894
0.1567143499851227
0.2191137373447418
0.2264207601547241
0.1486763060092926
0.2620937824249268
0.6443029046058655
0.2351463735103607
0.3028165102005005
1.345933437347412
0.8567025065422058
0.1134810447692871
0.05639302730560303
0.1513602733612061
0.2801949977874756
0.1634138822555542
0.3018307685852051
0.7911392450332642
0.0776725634932518
0.1515060067176819
0.2215420007705688
0.4186671078205109
0.05599433183670044
1.875762224197388
0.9768099784851074
0.282338559627533
1.270842313766479
0.129473090171814
0.06718465685844421
0.1115597486495972
0.8878819346427917
0.1012021899223328
0.7049658298492432
0.1077004075050354
0.1725375205278397
0.2740549445152283
0.2437766790390015
0.5205702781677246
0.1050068736076355
0.1332540512084961
0.5045767426490784
0.3724657297134399
0.189613938331604
0.3460407257080078
0.6380058526992798
0.8849100470542908
0.6176836490631104
0.2451493740081787
0.4412654638290405
0.2116085290908813
1.826280236244202
0.05836215615272522
1.364568710327148
0.07976448535919189
0.07194472849369049
0.8221432566642761
0.8855947256088257
0.1020709276199341
0.3211775720119476
0.06140637397766113
1.502018809318542
1.255204796791077
0.125998318195343
0.1290139257907867
0.1751488447189331
0.3320974111557007
0.06174036860466003
1.351485133171082
0.3298071622848511
2.402726173400879
0.1280763149261475
0.1776837110519409
0.457228422164917
0.1434654891490936
0.2238048911094666
0.09045605361461639
0.1503755301237106
0.2096824049949646
1.357790946960449
0.3116257190704346
0.05509799718856812
1.073864817619324
0.07137215137481689
0.1546749770641327
0.3958108425140381
0.6396974921226501
0.1512192785739899
0.1419415473937988
0.4342882335186005
0.2259597778320312
0.9949933290481567
0.1569006443023682
0.07716703414916992
0.07695645093917847
0.1007171720266342
0.1311000436544418
0.1982897520065308
0.2463479042053223
0.1741238236427307
0.516284704208374
0.7849711775779724
0.3271504640579224
0.09725409746170044
0.3306362628936768
1.103490829467773
0.6721343994140625
1.548216104507446
0.1227109134197235
0.05071151256561279
0.1173810958862305
0.4667270183563232
0.1463547945022583
1.516276597976685
0.1441867351531982
0.1428004056215286
0.1583042740821838
0.1727499961853027
0.1245166063308716
0.1189602166414261
0.08070775866508484
0.1690084934234619
0.673397421836853
0.1474255323410034
0.1317787170410156
0.1079661846160889
0.3759391307830811
0.1741082668304443
0.09459754824638367
0.08134967088699341
0.2598564028739929
0.1458168029785156
0.1911524534225464
0.4159426689147949
0.37249755859375
0.07459384948015213
0.4313085079193115
0.4394823014736176
0.3584858179092407
0.2926883697509766
0.3840956687927246
0.0626264214515686
0.7637273073196411
0.269656240940094
0.08786883950233459
0.09610503911972046
0.8797152042388916
1.544768333435059
0.2242414951324463
0.1060047745704651
0.108190655708313
0.613014817237854
0.2288392186164856
0.2838956117630005
0.06461143493652344
0.0445094108581543
0.0487159937620163
0.2056957483291626
0.1049830615520477
0.1224962472915649
0.1342810094356537
0.577304482460022
0.2090814113616943
0.09901928901672363
0.1601270437240601
1.075297713279724
0.05005383491516113
0.4516741931438446
0.1273286938667297
0.0883404016494751
0.9434112310409546
0.1533734500408173
0.7393535375595093
0.1841640472412109
0.3964829444885254
0.09187619388103485
0.199421763420105
0.1297858208417892
0.08011531829833984
1.718352794647217
0.1355918347835541
0.5804787874221802
0.1046499311923981
0.2328362464904785
1.711599588394165
0.5620321035385132
0.1084056198596954
0.1038038358092308
0.07590892910957336
1.824786782264709
0.2599737048149109
0.8247132301330566
0.7719427347183228
0.1344045996665955
0.0509374737739563
0.1863524913787842
0.09951400756835938
0.09318548440933228
0.4266334176063538
0.1397952437400818
0.07039594650268555
0.06181538105010986
0.2777974605560303
0.1128810942173004
0.7143928408622742
0.07213127613067627
0.07694530487060547
0.2803857326507568
0.1366279125213623
0.4948222637176514
0.4799947738647461
0.1483789086341858
0.8859641551971436
0.7304322719573975
0.8016380071640015
0.8189615607261658
0.2572153806686401
0.1138005256652832
0.4172123670578003
0.2342454195022583
0.05636438727378845
0.7581740617752075
0.2286088466644287
0.05415195226669312
0.1483426094055176
0.08443212509155273
0.04532739520072937
0.1510069370269775
0.3669785261154175
0.2986224889755249
0.2582981586456299
0.23912513256073
0.06115007400512695
0.06253927946090698
0.111627459526062
0.124335765838623
0.2625378966331482
0.3250892758369446
0.07397931814193726
0.6016200184822083
0.1616707444190979
0.345435619354248
0.1556751579046249
0.0934910774230957
0.2233403921127319
0.3223106265068054
0.09949636459350586
0.1086462736129761
0.9846479892730713
1.014664769172668
0.1152251809835434
0.08395135402679443
0.0672188401222229
0.3201888501644135
0.0763373076915741
0.07513988018035889
0.1211268901824951
1.063468933105469
0.212443932890892
0.1493275314569473
0.09715378284454346
0.17218416929245
0.7956720590591431
0.5281360149383545
0.320299506187439
0.8337020874023438
0.5822498798370361
0.1082539558410645
1.31043529510498
0.04537984728813171
3.417464971542358
0.2939959764480591
0.2169535160064697
0.1285152435302734
0.395647406578064
0.104393482208252
0.6798656582832336
0.6162737607955933
0.6649523973464966
1.861079216003418
0.07119500637054443
0.3774588108062744
0.2071670293807983
0.3786299228668213
0.045321024954319
0.6926925182342529
0.1401805281639099
0.5118852853775024
1.791161179542542
0.6062634587287903
0.05878973752260208
0.2365326881408691
0.25058314204216
0.05125996470451355
0.1422852277755737
0.1919535994529724
0.1409806609153748
0.256577730178833
0.1819132566452026
0.878663957118988
0.7118555307388306
0.1156448721885681
0.3460594415664673
0.1425058841705322
0.1338255405426025
0.236081451177597
0.1818110942840576
0.1052781939506531
1.444823503494263
1.31452202796936
0.8317781090736389
0.3453583121299744
0.09537220001220703
0.1910735964775085
1.134159088134766
0.07071492075920105
0.07405078411102295
0.05517120659351349
0.11650550365448
0.1802879571914673
0.1084415912628174
0.1537796556949615
0.2896255850791931
0.118905782699585
0.4047256708145142
0.8630820512771606
0.5714436769485474
1.163618922233582
0.07812690734863281
0.07253843545913696
0.2956991195678711
0.5574971437454224
0.09146279096603394
0.08782875537872314
0.4708075523376465
0.1975736618041992
0.1370936632156372
0.4018341898918152
0.1855670213699341
0.09658294916152954
0.4516770839691162
0.09878772497177124
0.3126767873764038
1.187997698783875
0.1244471371173859
0.3997496962547302
0.1863363236188889
0.4281702637672424
0.1730228662490845
2.740505695343018
0.3867118060588837
1.708662867546082
0.3374161720275879
0.06875145435333252
0.3372558951377869
0.07957053184509277
0.1081970930099487
0.6709973812103271
0.1045942306518555
0.5477351546287537
0.430665135383606
0.3143537640571594
0.07663291692733765
2.132466793060303
0.1054833084344864
1.515560865402222
0.1823083758354187
0.1957503110170364
1.274761080741882
0.1075667440891266
0.148874044418335
0.1149819791316986
0.115455150604248
0.2902122437953949
0.9518336653709412
0.4945615530014038
0.3772902488708496
0.5667601227760315
0.7752854824066162
0.6540967226028442
0.0861172080039978
0.2205795645713806
1.002126693725586
0.09444987773895264
1.180763244628906
0.1017794609069824
0.7101329565048218
0.08325806260108948
0.0785253494977951
0.197956383228302
0.109404593706131
0.5956754684448242
0.0613856315612793
0.1126224771142006
0.1652882099151611
0.2684860825538635
0.4018659889698029
0.2498690783977509
0.3068258762359619
0.1067373752593994
0.1781643629074097
0.1258276700973511
0.07567226886749268
0.09405629336833954
0.6411906480789185
0.07369717955589294
0.03303158283233643
0.1097866296768188
0.1893782019615173
0.1004288792610168
0.05640068650245667
0.1657648086547852
0.2696435451507568
0.287060022354126
0.08636868000030518
0.4938101768493652
0.1011253297328949
0.1408905982971191
0.4461981654167175
0.3881648182868958
0.25544273853302
0.3973477780818939
0.1621508598327637
0.1980547904968262
2.592695951461792
0.06906962394714355
0.06319648027420044
0.06645667552947998
0.08382010459899902
0.07987296581268311
0.1584799289703369
0.08381167054176331
0.3437899351119995
0.5523751378059387
0.2044751644134521
0.08341175317764282
0.08835208415985107
0.6148961782455444
0.1103576868772507
0.5972210168838501
0.1733990013599396
0.3152813911437988
0.6698014736175537
0.08297282457351685
0.08624964952468872
0.07814359664916992
0.1666763126850128
0.0777665376663208
0.2604728937149048
0.9176176786422729
0.0888851135969162
0.06636977195739746
1.613656759262085
1.49367082118988
0.6916473507881165
1.396660089492798
0.1262251138687134
0.3183841705322266
0.5638452768325806
0.4288709163665771
0.7103977203369141
0.2631258964538574
0.06220710277557373
0.5524550080299377
0.763331413269043
0.0509527176618576
1.178208231925964
0.2868638038635254
0.351225882768631
0.1240432858467102
0.07433350384235382
0.1367353200912476
0.05388325452804565
0.3926329016685486
1.377986907958984
0.09310191869735718
0.07837855070829391
0.08069038391113281
1.3735111951828
0.4026105999946594
0.6084609031677246
0.1647229939699173
0.1122569739818573
0.1120777130126953
0.3292664289474487
0.2801112532615662
0.4850305914878845
0.06185662746429443
0.06739278137683868
0.4393125772476196
0.06307804584503174
0.1298931837081909
0.5230402946472168
0.3914974629878998
2.462652683258057
0.1457308530807495
0.1197329163551331
1.097389578819275
2.027679204940796
0.1039154529571533
0.4763362407684326
0.2147969007492065
1.291468858718872
0.96075439453125
0.6222177147865295
0.2450046539306641
0.3729532957077026
0.3746561408042908
0.6377969980239868
1.570217132568359
0.08640527725219727
0.4108167886734009
0.3370470404624939
0.08921408653259277
0.2048849761486053
0.1017837524414062
0.3218095302581787
0.5167394876480103
0.1125728487968445
0.2792338132858276
0.1938033103942871
0.8192272782325745
0.157214879989624
0.09787538647651672
0.09398332238197327
0.1401690542697906
0.1511126756668091
0.09614160656929016
0.1606771945953369
1.002541899681091
0.0848955363035202
0.2774308919906616
0.107146143913269
0.4801037311553955
2.790960311889648
0.4126133918762207
0.14722740650177
0.1025584936141968
0.09223119169473648
1.120023727416992
0.1138864755630493
0.5273429155349731
0.08388161659240723
0.0678713321685791
0.1801653802394867
0.5379090309143066
0.05336000025272369
1.296855211257935
0.1235581636428833
0.1079160869121552
0.09287939965724945
1.645699977874756
0.09482619166374207
0.1047564744949341
0.1868351399898529
0.7759564518928528
0.2800056934356689
0.4113345444202423
0.2116938829421997
0.356844425201416
0.1382924318313599
0.1982932090759277
0.09822374582290649
0.0941196084022522
0.03829550743103027
0.06894080340862274
0.1450335681438446
0.1243205070495605
0.130560576915741
0.2352582812309265
0.07841503620147705
0.09184837341308594
0.07143080234527588
1.11401629447937
0.1509572863578796
0.08667731285095215
0.8620357513427734
0.3879271745681763
0.08216220140457153
0.08495575189590454
0.06427642703056335
0.1925789415836334
0.03316360712051392
0.09229451417922974
0.1374629735946655
0.04669296741485596
0.7880827188491821
1.060791969299316
0.5266889929771423
0.05764526128768921
0.3514881134033203
0.1602833569049835
0.5584900379180908
1.044233083724976
0.1447057723999023
0.1446005702018738
0.08549333363771439
0.1108255386352539
0.1623426079750061
0.05192309617996216
1.504374980926514
0.2224869728088379
0.1292411088943481
0.8583310842514038
0.9534273147583008
0.08995544165372849
0.2044423818588257
0.3371562957763672
0.6528058052062988
0.8576445579528809
0.1040304750204086
0.1979252099990845
0.4909170269966125
0.1212747097015381
0.7328193187713623
0.8814449310302734
0.5099289417266846
0.6524413824081421
0.1326684951782227
0.284492552280426
0.7138333320617676
0.8195226788520813
0.0664294958114624
0.4061495363712311
0.1021721363067627
0.09397076815366745
0.1453459858894348
0.1053621768951416
0.08562089502811432
0.3122252225875854
0.1133862137794495
0.1146324276924133
1.12172794342041
0.08569300174713135
0.08280247449874878
0.2403268814086914
0.07316988706588745
1.696192145347595
0.2186210155487061
0.09475171566009521
0.3049607276916504
0.09810543060302734
0.496069610118866
0.2948713302612305
0.9980462193489075
0.1547423601150513
0.1964961886405945
0.08826771378517151
0.4701457023620605
0.2928198873996735
0.2985861301422119
0.996051549911499
1.10212254524231
0.05547195672988892
0.5668421983718872
0.09111805260181427
0.2827049493789673
0.1428960561752319
0.4112544655799866
0.1424148082733154
0.1180223226547241
0.08056416362524033
0.4829344153404236
0.05393600463867188
0.1810456067323685
1.453662157058716
0.08217638731002808
0.06915962696075439
0.4719794988632202
0.05953982099890709
0.06869103759527206
0.09170544147491455
0.1111370921134949
0.1112055778503418
0.5145282745361328
0.0998343825340271
0.5465896725654602
0.1148432493209839
0.07857000827789307
0.9313365817070007
0.06462052464485168
0.265863299369812
1.493018984794617
0.4462318420410156
0.06474316120147705
0.1640541255474091
0.1839680075645447
0.3126560747623444
0.2325546443462372
0.1725102663040161
1.537777543067932
0.08256155252456665
0.1057121157646179
0.09856925904750824
0.3965882658958435
0.6381566524505615
0.6882011294364929
2.113494873046875
0.06031313538551331
0.07443994283676147
0.4332251846790314
0.2987041473388672
0.5536235570907593
0.0643075704574585
0.2577691078186035
0.07116878032684326
0.3994896411895752
0.07892298698425293
0.1488405466079712
0.08710360527038574
0.7452892065048218
0.2198938429355621
0.2256523966789246
0.1033936440944672
0.08779639005661011
0.4290220737457275
0.5928812026977539
0.08759814500808716
0.2919305562973022
1.570937633514404
0.4399864673614502
1.157172322273254
0.1322799921035767
0.07575472444295883
0.3744765520095825
0.4546961784362793
0.6109721660614014
0.1625292301177979
0.698911190032959
0.09066092967987061
0.909586489200592
0.1453428268432617
0.5306240320205688
0.07210566848516464
0.05884212255477905
0.09224808216094971
0.1271580010652542
0.2626577615737915
0.1200726628303528
0.4281943440437317
0.9389148950576782
1.485060930252075
0.6149637699127197
0.2160735130310059
0.04722597822546959
1.125969409942627
0.124076321721077
0.2013362944126129
0.08112627267837524
0.1573952436447144
0.3579889535903931
0.09092020988464355
0.06724829226732254
0.2925955057144165
0.4257988631725311
0.2388162612915039
1.122087478637695
0.539557933807373
0.8424558043479919
0.198358416557312
0.083905428647995
0.3017412722110748
0.1702603101730347
0.803766131401062
0.1535677015781403
0.2432376146316528
0.1733785271644592
0.7478108406066895
0.129974365234375
0.1954516768455505
0.7429369688034058
0.1403771638870239
0.3990074396133423
0.2159119844436646
0.1241467595100403
1.127346873283386
0.651659369468689
0.1689213514328003
0.1115019023418427
0.9378735423088074
0.1057088226079941
1.177493929862976
0.1492767333984375
0.2601922154426575
0.1909892559051514
0.06518715620040894
0.03571623563766479
0.07852228730916977
0.6748402118682861
0.2991680204868317
0.9439710974693298
0.4013121128082275
0.07919925451278687
0.05513358116149902
0.3810003399848938
0.5103797912597656
1.651390552520752
0.3241552710533142
0.6228165030479431
0.4160005450248718
0.06749296188354492
0.4775656461715698
0.3673039674758911
0.5300455093383789
0.1188744008541107
0.2895567417144775
0.7848159074783325
0.5701229572296143
2.436942338943481
0.8526096343994141
0.3192040324211121
0.04785633087158203
0.08250600099563599
0.09764218330383301
0.144683837890625
0.1541643738746643
0.3387250304222107
0.2890306711196899
0.1176995038986206
0.314005970954895
2.66368293762207
0.08758623898029327
0.121480405330658
0.1999567747116089
0.07879823446273804
0.1231335401535034
0.06145393848419189
0.1635934710502625
0.3224638104438782
1.25984001159668
0.669465959072113
0.08852040767669678
0.3256654739379883
0.1498917639255524
0.1748117208480835
0.06199979782104492
0.1261970102787018
0.7383028864860535
0.1292343139648438
0.7683665752410889
0.4677489995956421
0.3717086911201477
0.05533719062805176
0.1421124041080475
0.1202588081359863
0.5070586204528809
0.2161992192268372
0.4162328243255615
0.08449317514896393
0.4138780832290649
0.5315889120101929
0.0762215256690979
0.059487484395504
0.07608824968338013
0.1863503903150558
0.195683479309082
0.156135693192482
0.4136157035827637
1.134732127189636
0.1073769927024841
0.150475412607193
0.07606002688407898
0.6825624704360962
0.46064293384552
0.2481566667556763
0.06836816668510437
0.06409046053886414
0.5195627212524414
0.06741642951965332
0.2342371940612793
0.3956676721572876
0.1361767053604126
0.1533986926078796
0.09037458151578903
0.06234624981880188
0.3511694669723511
0.1633486747741699
0.5118371248245239
1.355699419975281
0.6825976371765137
0.1266602277755737
0.1518552899360657
0.3445742130279541
0.1866675615310669
1.196533679962158
0.1340795159339905
0.3559013605117798
0.3260270357131958
0.1409750580787659
0.182691216468811
0.997475266456604
0.4234013557434082
0.4924454092979431
2.074321985244751
0.1839529573917389
0.6752002239227295
0.1559881567955017
0.07982248067855835
0.4606190025806427
0.1998254060745239
0.5876114368438721
0.1365283727645874
0.09491756558418274
0.0923900306224823
0.07044148445129395
0.3509377837181091
0.4775612950325012
0.5299395322799683
1.38575553894043
0.05438864231109619
0.2698114812374115
0.1569515466690063
0.1314990818500519
0.2266311049461365
0.2080445289611816
0.147863045334816
0.8770794272422791
0.1749124079942703
0.159702479839325
1.534304976463318
0.06813657283782959
0.09489595890045166
0.838189959526062
1.588970184326172
0.4427328109741211
0.205693244934082
0.12458835542202
0.6322262287139893
0.09875264763832092
0.1015108972787857
0.4503756165504456
0.06578792631626129
0.1356505751609802
0.05417776107788086
0.07175746560096741
0.7186167240142822
0.595733642578125
1.054495573043823
0.19097900390625
0.1145586371421814
0.09401406347751617
1.704438805580139
0.05201876163482666
0.2074414491653442
0.2202403545379639
0.3484175205230713
0.1911845207214355
0.1778024584054947
0.1598148345947266
0.1734621524810791
0.2165510654449463
1.250764846801758
0.1983118653297424
0.2405855655670166
0.3602145314216614
0.1146094799041748
0.08395694941282272
0.3556809425354004
0.1477028727531433
0.1146883442997932
0.1248486042022705
0.3028353452682495
0.802641749382019
0.08039678633213043
0.5161566734313965
0.1803551912307739
0.2404801845550537
0.2105441093444824
0.3105074763298035
0.1510621309280396
0.1261382102966309
0.4048669338226318
0.07944983243942261
1.207352042198181
0.2971515655517578
0.08641719818115234
0.211985319852829
0.4444210529327393
0.3338908553123474
0.3965139389038086
0.7970644235610962
0.08241301774978638
0.8657972812652588
0.1877643167972565
0.1484233736991882
0.1998991966247559
0.06070831418037415
0.2095112204551697
0.2036211490631104
1.073625445365906
1.903987050056458
0.2010776996612549
0.7775439023971558
0.3477109968662262
0.05528464913368225
0.5537596940994263
1.014462471008301
0.28929603099823
0.04211506247520447
0.4271661043167114
0.4781120419502258
1.25907039642334
0.7260168194770813
0.7859522700309753
0.2205109298229218
0.1292535662651062
0.06232929229736328
0.2685427665710449
0.2582486867904663
0.1514479517936707
0.07603682577610016
0.0796205997467041
0.07854765653610229
0.07906866073608398
0.3037611246109009
0.05658209323883057
0.201880931854248
0.5686303973197937
0.05768507719039917
0.248605489730835
0.1279381513595581
0.08168129622936249
0.04839104413986206
0.4870802164077759
0.4011158347129822
1.628671765327454
2.34754753112793
0.08939152956008911
0.08166205883026123
0.05381631851196289
0.1558632850646973
0.2011044323444366
0.08661258220672607
0.1602277755737305
2.109422206878662
0.1218376159667969
0.08072149753570557
0.1591075658798218
0.5607292652130127
1.46193790435791
0.06051528453826904
0.08532628417015076
0.6082065105438232
0.6583265066146851
0.1563454866409302
1.651116132736206
0.5919973850250244
0.08136457204818726
1.164454936981201
0.08553391695022583
0.5837060213088989
0.233805924654007
1.072975516319275
0.1700813770294189
0.6720120310783386
0.5534778833389282
0.3601357340812683
0.3475564122200012
0.1542675495147705
0.4476379454135895
0.5906100273132324
0.593820333480835
0.4522749185562134
0.1978134512901306
0.2056770324707031
1.206765651702881
0.3393453359603882
0.3961647748947144
0.6429886221885681
0.1356454491615295
0.08469435572624207
0.2070736885070801
0.5354734659194946
0.6648151874542236
0.5279865264892578
0.3794426918029785
0.8510172367095947
0.201580822467804
0.4319144487380981
0.2360367476940155
0.06777578592300415
0.6749318838119507
0.1460728347301483
1.051892518997192
0.1359525918960571
0.1327706575393677
0.1269772052764893
0.1569610834121704
0.5148664712905884
0.484886109828949
1.16163182258606
0.07037170231342316
0.1655271053314209
0.245415985584259
0.06896519660949707
0.06876248121261597
0.1320988535881042
0.06936538219451904
0.07365256547927856
0.7829018235206604
0.8807311058044434
0.2801568508148193
0.2257677018642426
0.1096621155738831
0.09404349327087402
0.07950994372367859
3.653489112854004
0.1369618773460388
0.1785837411880493
0.1872682571411133
0.5648283362388611
0.2344777882099152
0.3421090841293335
0.08827340602874756
0.1040107309818268
1.007531642913818
0.2955882549285889
0.2770031690597534
0.07435119152069092
0.1688861846923828
0.8463651537895203
0.1049090623855591
0.07463443279266357
0.6512367725372314
0.3415889143943787
0.09174466133117676
0.2332887351512909
0.1053102016448975
0.06551051139831543
0.1815658807754517
0.09592020511627197
0.1946536302566528
0.381955623626709
0.08241759240627289
0.1534838676452637
0.2265384495258331
0.1051046252250671
0.6801197528839111
0.3321881294250488
0.3951433300971985
0.1401103734970093
1.279333710670471
0.1305094063282013
0.1390522569417953
0.1029715538024902
1.164648532867432
0.2139549553394318
0.09525267034769058
0.354557991027832
0.04553768038749695
1.593799471855164
0.405956506729126
0.04781919717788696
0.4094088077545166
0.5672574043273926
0.153154045343399
0.2283676266670227
0.09645600616931915
0.4291562438011169
0.06036952137947083
0.2498996257781982
0.0722719132900238
0.1334542036056519
1.28270423412323
0.8197109699249268
0.2403256893157959
0.08655822277069092
0.07034167647361755
0.06914894282817841
0.754504919052124
0.7230997085571289
0.100513368844986
0.4750158786773682
0.2841749787330627
0.2061257362365723
0.07248294353485107
0.0683104395866394
0.905774712562561
0.2592596709728241
0.6532203555107117
0.1076526641845703
0.1974012851715088
0.03444227576255798
0.04658651351928711
0.6285197734832764
0.0601658970117569
0.1319184899330139
0.1354745626449585
0.3138854503631592
0.4462137222290039
0.1094330549240112
0.1041342616081238
0.137523353099823
0.3638191223144531
0.1283023357391357
0.1354145556688309
0.121422290802002
0.1612453162670135
2.300900459289551
0.0957610011100769
0.3493785858154297
0.03800734877586365
0.1446261405944824
0.06254410743713379
0.1223048567771912
0.0768774151802063
0.2162914276123047
0.1000586748123169
0.08982306718826294
0.5185898542404175
0.3706991076469421
0.3067366778850555
0.1322665065526962
0.5941125750541687
0.3139704465866089
0.2324138283729553
0.1194922924041748
0.9149990081787109
0.4327923059463501
0.289764404296875
0.4348373413085938
0.1251996755599976
0.2139393091201782
0.6253525018692017
0.1416289806365967
0.09497463703155518
0.1775693297386169
0.1667394936084747
0.1594712138175964
0.1348412036895752
0.8405286073684692
1.084018588066101
0.07154953479766846
0.1586436033248901
0.08146373927593231
0.3810592889785767
0.2767202854156494
1.002833724021912
0.1615375876426697
0.1298276782035828
0.1669160127639771
0.1260682344436646
0.07972747087478638
0.09916087985038757
0.1490643620491028
0.1994118690490723
0.1330463886260986
0.05322903394699097
0.4833734035491943
0.6431727409362793
1.361080050468445
0.3953690528869629
0.1306984573602676
0.3062424063682556
0.3141903877258301
0.06848379969596863
0.2149612903594971
0.352027952671051
0.07940176129341125
0.3096567690372467
0.3079131841659546
0.08201080560684204
0.0606401339173317
0.2809427976608276
0.1859855651855469
1.125291585922241
0.4101614952087402
1.571033954620361
0.547783374786377
1.046911120414734
0.9471681714057922
0.05822759866714478
0.2637245655059814
0.2531718015670776
0.1127231121063232
0.05377304553985596
0.7763626575469971
0.1368086338043213
0.3398427963256836
0.07168823480606079
0.2912044525146484
0.3570064306259155
1.361182689666748
0.04858014732599258
0.1121533513069153
0.06129369139671326
0.2922201156616211
0.1041609048843384
0.1585988402366638
0.07915651798248291
0.07804703712463379
0.1192026138305664
0.05089062452316284
0.07370811700820923
0.1928061246871948
1.007417798042297
0.2158138751983643
0.238802433013916
0.08360683917999268
0.09125811606645584
0.9512549042701721
0.390527606010437
0.06704404950141907
0.1030496060848236
0.1448987573385239
0.1017810702323914
0.05778500437736511
0.1791551113128662
0.2095507383346558
0.5926376581192017
0.2304638624191284
0.1783914566040039
0.0625494122505188
0.4985039234161377
0.1553460359573364
0.4848971962928772
0.1020200997591019
0.2112449407577515
1.678146600723267
0.2983843386173248
0.1485254168510437
0.139312207698822
0.3058016300201416
0.4201278686523438
0.3002686500549316
0.4928327798843384
0.5794000625610352
0.3835994601249695
0.3213434219360352
1.030101299285889
0.3584182262420654
0.08110740780830383
0.09509795904159546
0.1755492091178894
0.07081422209739685
0.6252545118331909
0.5326538681983948
1.608769655227661
0.4751976728439331
0.1282233595848083
0.2101749181747437
0.0825965404510498
0.5902072191238403
0.1967431008815765
0.188534140586853
0.1659790873527527
0.2210088968276978
0.1070801019668579
0.5953753590583801
0.05921673774719238
0.4005569219589233
0.1819267868995667
0.1056621670722961
0.1810908317565918
0.2358472943305969
0.3946318626403809
0.1598879098892212
0.09280240535736084
1.584442615509033
0.1854925155639648
1.056468605995178
0.2532181739807129
1.574820041656494
0.1247833371162415
0.6448017358779907
0.2503045797348022
0.2891879081726074
0.06891611218452454
0.104452520608902
0.6646541357040405
0.06878756731748581
1.075326800346375
0.1038234829902649
0.09351658821105957
0.1081041395664215
0.1203281283378601
0.08119988441467285
0.2326817512512207
1.450735926628113
0.1320240497589111
0.04344892501831055
0.538837194442749
2.442276954650879
0.2003471255302429
0.892278790473938
0.166004091501236
0.1255467534065247
0.3622493743896484
0.0895363986492157
0.07186973094940186
0.3096739649772644
0.5133750438690186
1.725614309310913
0.1374256014823914
0.1921703815460205
0.09013867378234863
0.9822149276733398
0.3647570610046387
0.1574063897132874
0.8534339666366577
0.7938425540924072
0.1167590618133545
0.2643473744392395
0.7274646162986755
0.1449562311172485
0.1346838474273682
0.1676003932952881
0.1532890796661377
0.2441606521606445
0.0589720606803894
0.08788913488388062
0.1888648867607117
1.653091669082642
0.1094499528408051
0.4699802398681641
0.05436992645263672
0.1308655142784119
0.1466623544692993
0.1333562135696411
0.1115843653678894
0.06607703864574432
0.1093875467777252
0.2249699831008911
0.630316436290741
0.06197905540466309
0.2718436717987061
0.2432848066091537
0.8741403818130493
1.448096990585327
1.223926544189453
0.2030831575393677
1.013932585716248
0.6508393287658691
0.1718863844871521
0.122409999370575
0.6126065254211426
0.09211418032646179
0.1578295230865479
0.267963171005249
0.1507666110992432
0.4256630837917328
0.06828421354293823
0.202908992767334
0.1471608579158783
0.3383786678314209
0.2307053804397583
0.1417518854141235
0.5796284079551697
0.1486923694610596
0.1065077781677246
0.1980615258216858
0.2137434482574463
0.211199939250946
0.2563772201538086
0.300965428352356
0.5835604667663574
0.3210955858230591
0.2425356507301331
0.2585312128067017
0.22065269947052
0.2805922031402588
0.2796860933303833
0.07394817471504211
0.2025763988494873
0.08814352750778198
0.2759143114089966
0.09841788560152054
0.04135075211524963
0.07891654968261719
0.1645578145980835
0.4876847267150879
0.4840025901794434
0.08985002338886261
0.05322727560997009
0.2190296053886414
0.0621715784072876
0.2234004735946655
1.990984201431274
0.2227466106414795
0.4186062812805176
0.09698779881000519
0.1236369013786316
0.2812615931034088
0.1232813596725464
0.1755889654159546
0.2371606230735779
0.2062569856643677
0.1173824071884155
0.3917527198791504
0.1449091136455536
0.1273188889026642
0.1234980821609497
0.108038067817688
0.09047505259513855
0.1974634528160095
0.09486811608076096
0.2883949279785156
0.2349412441253662
0.09833766520023346
0.5749686360359192
0.140575036406517
0.3968172669410706
0.3904265165328979
0.07050186395645142
0.458244800567627
0.1460011005401611
0.07724767923355103
0.2748781442642212
0.5350489020347595
0.1215396896004677
1.131774425506592
1.830317139625549
0.1078570038080215
0.2437199354171753
0.159407377243042
0.08875733613967896
0.09100979566574097
0.5878368616104126
0.2638568580150604
0.3801518678665161
0.2399532794952393
0.1585738658905029
0.1100617647171021
0.2032709121704102
0.2521290183067322
0.1925395727157593
0.2629368305206299
0.2837875485420227
0.1559658646583557
0.1779492795467377
0.2888200283050537
0.3918429613113403
0.9498580098152161
1.920475482940674
0.1332429945468903
0.1477705836296082
0.8710364699363708
2.611430168151855
0.2775661945343018
0.1004009246826172
0.2001581192016602
0.06790316104888916
0.1719849109649658
0.1399070769548416
0.1525198817253113
0.4237010180950165
0.1728968620300293
0.09071002900600433
0.1949949264526367
0.5805133581161499
0.3642348051071167
0.1883004307746887
0.2729626893997192
0.1279698014259338
0.2119497060775757
0.2797664403915405
0.6076223850250244
0.1225956082344055
0.5285232067108154
0.09789809584617615
0.1519136726856232
0.526292085647583
0.3967505693435669
0.2326610088348389
0.2448287010192871
0.0840587392449379
0.06950569152832031
0.08775249868631363
0.2272560596466064
0.127280592918396
0.1118383705615997
0.9026392698287964
0.6788801550865173
0.1908305883407593
0.7646819949150085
0.08037585020065308
0.2987302541732788
0.05034506320953369
0.1064912080764771
0.07543343305587769
0.1061367988586426
0.06334115564823151
0.1121351718902588
0.06650197505950928
0.8478442430496216
0.4709408283233643
0.1982760429382324
0.1194419860839844
0.1775461882352829
0.1352152228355408
0.553784191608429
0.3921970129013062
0.09674090147018433
0.3369760513305664
1.267555117607117
0.3234398365020752
0.1494944095611572
0.2239714860916138
0.8671358823776245
0.4544793367385864
0.1166895031929016
0.4295312166213989
0.2155807614326477
0.599847137928009
0.0514143705368042
0.3645557165145874
0.09891930222511292
0.05422893166542053
0.1309435367584229
0.505517840385437
0.3389580845832825
0.172349214553833
0.738735556602478
0.06063239276409149
0.126137375831604
0.3569213151931763
0.7596696615219116
0.6941218376159668
0.1605285406112671
0.2166776061058044
0.9192731380462646
0.07821464538574219
0.2245305180549622
0.0832449346780777
0.3528145551681519
0.09085491299629211
0.07702520489692688
0.1412297487258911
0.1244992017745972
0.1182484924793243
0.6185046434402466
0.3146942853927612
0.7685195207595825
1.164108037948608
0.9194248914718628
0.4151442050933838
0.3920159339904785
0.08002263307571411
0.8118534684181213
0.149924635887146
0.2489081621170044
0.1819766759872437
0.05337372422218323
0.0717826783657074
0.09859925508499146
3.304641008377075
0.04946731775999069
0.2600878477096558
0.2681833505630493
1.039752840995789
0.610736608505249
0.1306043714284897
0.4455804824829102
0.3962083458900452
0.7147809267044067
0.5874162912368774
0.2997063398361206
0.5092942714691162
0.3888845443725586
0.1539636850357056
0.18045973777771
0.06627826392650604
0.1331779360771179
0.1651453375816345
1.414228439331055
0.1686658710241318
0.304338276386261
0.06088149547576904
1.009708285331726
0.3990222215652466
0.559307336807251
0.6800791621208191
0.1518348455429077
0.6132262945175171
3.343253612518311
0.3901020288467407
0.0648479163646698
0.1838791370391846
0.07100808620452881
0.3371853828430176
0.2590866386890411
1.941333770751953
0.2829153537750244
0.2356476783752441
0.2729889750480652
0.214724063873291
0.07890105247497559
0.5553064346313477
2.475436449050903
0.3473708033561707
0.05652439594268799
1.85343337059021
0.05880075693130493
1.976233720779419
0.1008126437664032
0.06418740749359131
0.8745906949043274
0.4890365600585938
0.8048335313796997
0.9542228579521179
0.08957606554031372
0.3670961558818817
0.4623246192932129
0.433942049741745
0.08609253168106079
0.1900115311145782
0.07633775472640991
1.447415947914124
0.2153881788253784
0.1402969807386398
1.019375205039978
0.07440122961997986
0.2320012748241425
0.8877218961715698
0.1810823678970337
0.211588978767395
0.3227544128894806
0.6323184967041016
0.2159520387649536
0.4470310211181641
0.1246722787618637
0.06279505789279938
0.9064536690711975
0.7537532448768616
0.2517599761486053
0.07173792272806168
0.1928895711898804
0.09270073473453522
0.1198000609874725
0.1209319829940796
0.1043853759765625
0.08309215307235718
0.2260721921920776
0.08368116617202759
0.1072373986244202
0.2314090728759766
0.9026920795440674
0.1840117573738098
0.9658344388008118
0.1127371490001678
0.1683838367462158
0.09722631424665451
0.3330258131027222
0.09199479967355728
0.6965092420578003
0.100712776184082
1.832816481590271
0.9868654012680054
0.3658418655395508
0.4591449499130249
0.04221892356872559
0.6614677906036377
0.06550461053848267
0.1742194294929504
0.140832781791687
0.6585896015167236
0.4829857349395752
0.7417850494384766
0.4454555511474609
0.171623706817627
0.07734507322311401
0.2118024230003357
0.1382505893707275
0.1187383532524109
0.2146669328212738
0.3542219400405884
0.04873868823051453
0.1446495056152344
0.2377127259969711
0.08531570434570312
0.1131855249404907
0.3290979862213135
1.606410264968872
0.3284950256347656
0.7387415766716003
0.1816019415855408
0.3749534487724304
0.6142362952232361
0.3355933427810669
0.1178698539733887
0.891157865524292
0.7716464996337891
0.3167788982391357
0.1158990859985352
0.3810397386550903
0.2455626726150513
0.240910530090332
0.171367883682251
1.174550175666809
0.1772402226924896
0.2687438726425171
0.08473175764083862
0.3164386749267578
0.1292596459388733
0.119440495967865
0.2592363357543945
0.1014757603406906
0.677119255065918
0.1382300555706024
0.5715447664260864
0.1564654409885406
0.5700942277908325
0.2432291507720947
0.3754368424415588
0.243461400270462
0.1718517541885376
0.2862700223922729
0.1304001808166504
0.7038530111312866
1.079172372817993
0.2394546270370483
0.2255824655294418
0.8644440174102783
0.571664571762085
0.287845253944397
0.3325153887271881
0.1007349640130997
0.1100069284439087
0.872717022895813
0.2861446738243103
0.1354109644889832
1.240857362747192
0.3226311504840851
0.2181903123855591
0.2995576858520508
0.1857979297637939
0.1167205274105072
0.6703007221221924
0.9233270287513733
0.4778301417827606
1.40286386013031
0.4542497992515564
0.3249968290328979
0.06848686933517456
0.1039824485778809
2.296096563339233
0.1541496515274048
0.237309455871582
0.3873255252838135
0.1647254228591919
0.04180192947387695
0.0748366117477417
0.6660197973251343
0.09416651725769043
0.05830150842666626
0.08531006425619125
0.3196525573730469
0.1466823816299438
0.06713080406188965
0.09097303450107574
0.08854528516530991
0.2935793995857239
0.05011031031608582
0.9238301515579224
0.08109205961227417
0.132346510887146
0.1362665891647339
0.2116482257843018
0.2214542925357819
0.1096597909927368
0.07633018493652344
0.3912299573421478
0.6200401186943054
0.06540392339229584
0.06178512051701546
0.08916735649108887
0.05569922924041748
0.4104913771152496
0.4173293709754944
0.04811537265777588
0.5106157064437866
1.517118215560913
0.3295131921768188
0.05839461088180542
0.08249008655548096
0.7637829184532166
0.06657987833023071
0.8544211387634277
0.08117729425430298
0.07633310556411743
0.1872001886367798
0.2558703422546387
0.1197338700294495
0.516411304473877
0.148154616355896
0.07040412724018097
0.3170764446258545
0.1889784336090088
0.3436124324798584
0.4341487884521484
0.09624564647674561
0.05072787404060364
1.552106738090515
0.4174162447452545
0.04986017942428589
0.3386386632919312
0.08349433541297913
0.3287389278411865
0.129557341337204
0.412318229675293
0.1306026577949524
0.2703859806060791
0.1639482975006104
0.8033270835876465
0.1240816712379456
0.2236940860748291
0.174870640039444
0.2272520065307617
1.625161170959473
0.3642774820327759
0.05354493856430054
0.2538775205612183
0.9035509824752808
0.06322449445724487
0.2132319211959839
0.1233258247375488
1.411596059799194
0.09549909830093384
1.913122177124023
0.2120412886142731
0.2927413582801819
0.4010211825370789
0.1587343811988831
0.1995140910148621
0.1831485033035278
0.1143720746040344
0.1614285707473755
0.1976809501647949
0.144970178604126
0.5086075067520142
1.009287595748901
0.2596635222434998
0.6280709505081177
0.320258617401123
0.1204959750175476
0.4468894004821777
0.6902575492858887
1.10458242893219
0.1290347576141357
0.2030460238456726
0.08808761835098267
0.1107988059520721
0.1325445175170898
0.4933985471725464
0.1649831533432007
0.238910436630249
0.1233819723129272
1.186717510223389
0.1250404119491577
0.1308093070983887
0.6953728199005127
0.06722098588943481
0.2189321517944336
0.4959368407726288
0.1691188812255859
0.9066580533981323
0.08327174186706543
0.06372356414794922
0.3546055853366852
0.07550321519374847
0.2982712686061859
0.4590150713920593
0.1060062050819397
1.721777677536011
0.09436225891113281
0.6619497537612915
0.5320745706558228
0.2774255275726318
0.1859588623046875
0.1451118439435959
0.4490426778793335
0.1620239019393921
0.2429977655410767
0.1437103748321533
0.3430061340332031
1.243589162826538
0.09209364652633667
0.701508641242981
0.7847081422805786
0.4288485050201416
0.1607065498828888
0.689033567905426
0.3393875360488892
0.06242763996124268
0.200072854757309
0.2086907923221588
0.2407675832509995
0.7885037660598755
0.6828524470329285
0.09662544727325439
0.1155759692192078
1.202075719833374
0.07639680057764053
0.8761486411094666
0.1182423830032349
1.046648025512695
0.3539448976516724
1.724743008613586
0.1031858921051025
0.1628925800323486
0.4974067211151123
0.1766072511672974
0.1908309459686279
0.2090914249420166
0.3095355033874512
0.3193695545196533
0.1864365339279175
0.09316881746053696
0.2696317136287689
0.07604146003723145
0.1868676543235779
0.1338554620742798
0.2141921520233154
0.8115861415863037
0.2475810199975967
3.249552011489868
0.1066110134124756
0.3519646525382996
0.1493180990219116
0.4049210548400879
0.687528133392334
0.1442008018493652
0.5193815231323242
0.1919281929731369
0.8558549284934998
0.1659682393074036
0.09869450330734253
0.06768226623535156
1.159499526023865
0.2829023003578186
0.04552031308412552
0.07068169116973877
0.2108279466629028
0.4462170600891113
0.1981421709060669
0.06276488304138184
0.1132237315177917
0.2301536202430725
0.3316439390182495
1.089948654174805
0.2972605526447296
0.6825135946273804
0.07029953598976135
0.1765193343162537
2.505794763565063
0.3256866931915283
0.176473081111908
0.0815015584230423
0.2065379023551941
0.207152247428894
0.4241150915622711
0.2318552285432816
0.2462446093559265
1.420456290245056
0.09315347671508789
0.6125533580780029
0.08905184268951416
0.3726943135261536
0.1993397176265717
0.08370965719223022
0.6930094957351685
0.2540203928947449
0.3374073505401611
0.08213508129119873
0.7595862150192261
0.4359484910964966
0.4473108649253845
0.4310615956783295
0.805936336517334
0.1166689395904541
0.3324117064476013
0.1214680671691895
0.2144144475460052
2.357223987579346
0.3030682802200317
0.09119230508804321
0.9595197439193726
0.09326803684234619
0.1273161172866821
0.1226937174797058
0.1646371483802795
0.1899248361587524
0.182218611240387
0.07341036945581436
0.07397233694791794
1.692519307136536
0.7587040662765503
0.06371694803237915
0.1958602666854858
0.7180311679840088
0.4420777559280396
0.2079248428344727
0.09839498996734619
0.9430168867111206
0.7000069618225098
0.1102900505065918
0.4074655771255493
1.289926052093506
0.07480961084365845
0.1201956868171692
0.232292503118515
0.4073402881622314
0.1183566749095917
0.1055344343185425
1.46018397808075
0.09029179811477661
0.5317510366439819
0.59026700258255
0.11293625831604
0.08933505415916443
0.0830104723572731
1.136995434761047
0.06434988975524902
0.2068902254104614
0.3644969463348389
0.07489562034606934
0.1246100664138794
0.09764063358306885
0.8898276090621948
0.7383949160575867
0.08104190230369568
0.3551247119903564
0.1603025197982788
0.1127322912216187
0.06900860369205475
0.2021825313568115
0.1202190071344376
0.594881534576416
0.3673235177993774
0.0807485431432724
2.014019012451172
0.2145483493804932
0.06083017587661743
0.2206586599349976
0.7325081825256348
1.006662964820862
0.8747937083244324
0.1378624886274338
0.1480632424354553
0.1246255040168762
0.11967933177948
0.2008476257324219
0.2152587175369263
0.4777130782604218
0.6704469919204712
0.1416504383087158
0.2427959442138672
0.1687473058700562
0.6235056519508362
0.239886000752449
0.3639876246452332
0.2869414091110229
0.1115401983261108
0.07969045639038086
0.05199903249740601
0.5562107563018799
0.1894058585166931
0.1012017428874969
0.5481427907943726
0.6559181809425354
0.0939176082611084
0.6121858358383179
0.3716833293437958
0.09204435348510742
0.08441066741943359
0.1126653850078583
0.06293496489524841
0.07213799655437469
0.08111703395843506
1.188787698745728
0.1746926307678223
0.3837673664093018
0.3579566478729248
0.1138593554496765
2.076318502426147
0.6451207399368286
0.3068059682846069
0.08858972787857056
0.636852502822876
0.2087914347648621
0.1037458181381226
0.1794267892837524
0.09711062908172607
0.04579603672027588
0.07170258462429047
0.7600147724151611
1.407746076583862
1.10872757434845
0.2181159853935242
0.07961487770080566
0.3769072890281677
0.2313346266746521
0.08005580306053162
0.1040214896202087
0.4292422533035278
0.1023694276809692
0.4349648952484131
0.8676381707191467
1.265118002891541
0.1597088575363159
0.108004242181778
1.194952726364136
0.4780998826026917
0.7418122887611389
2.317859888076782
0.09050863981246948
0.4055191278457642
0.8815144896507263
1.570084571838379
0.09146076440811157
0.1215967983007431
0.6411997079849243
0.480134516954422
0.138078510761261
0.3498154878616333
0.09126663208007812
1.182306885719299
1.992834210395813
0.3949539661407471
0.389024019241333
0.231687068939209
0.0689537525177002
0.1398982405662537
0.3739322423934937
1.311421990394592
0.1055749356746674
0.8617379665374756
0.06174600124359131
0.2203940153121948
0.04377597570419312
0.1044201254844666
0.2740176916122437
0.316672682762146
0.4900302886962891
0.4201095104217529
0.1002326756715775
0.1182912588119507
0.4392750263214111
0.3367691040039062
0.1622902154922485
0.07147084176540375
0.09674933552742004
0.08980861306190491
0.07594531774520874
0.06019884347915649
0.1076632142066956
0.1190854236483574
0.06112962961196899
0.08670896291732788
0.4761984348297119
0.6994144916534424
0.798737645149231
0.3269911706447601
0.08306136727333069
0.8857364654541016
0.05834263935685158
0.3625553846359253
0.639775812625885
0.1284385919570923
0.1195201650261879
0.2480238676071167
0.1290083229541779
0.1291461884975433
0.1436496376991272
0.1016167998313904
0.5734768509864807
0.09590214490890503
0.541513204574585
0.05579522252082825
0.2123521566390991
0.2816250324249268
0.1244010031223297
0.1845724582672119
0.9275439977645874
1.096819877624512
0.08826392889022827
0.5309293866157532
0.2500711679458618
0.5262751579284668
0.06616479158401489
2.685250759124756
0.6292120218276978
0.1403353810310364
0.9638091325759888
0.7674541473388672
0.07648169994354248
0.5434004068374634
0.07872942090034485
0.4452009797096252
0.06946062296628952
0.758198082447052
0.6220287084579468
0.05575263500213623
0.2373512387275696
0.1109858155250549
0.1084072440862656
0.1169548034667969
0.1776765584945679
0.08449321985244751
0.1574421226978302
0.08628102391958237
0.08271267265081406
1.330300688743591
0.4889554977416992
0.7576142549514771
0.2341403961181641
0.1718829274177551
0.05959019064903259
0.1849138736724854
0.1047683358192444
0.2032971978187561
0.1383900493383408
0.1679060459136963
0.286591649055481
0.1009122133255005
0.2984764575958252
1.346079230308533
0.2196388244628906
0.06013503670692444
0.1197664737701416
0.07581733167171478
0.2664561867713928
0.07934266328811646
0.4469301700592041
0.6305398941040039
0.08483600616455078
0.6043462753295898
0.6036922931671143
0.5657138824462891
0.04598994553089142
0.5271079540252686
0.1719479560852051
0.09170913696289062
0.163420557975769
0.2431701421737671
0.5202462673187256
0.3459608554840088
0.06064940989017487
0.4747343063354492
1.705973148345947
0.2350826263427734
0.8957743644714355
0.0697023868560791
0.07558074593544006
0.6865451335906982
0.06294092535972595
0.08119285106658936
0.1192686557769775
0.1023011654615402
0.2002900391817093
0.1318386793136597
0.03726842999458313
0.09993575513362885
0.3055794239044189
0.4305658340454102
0.3575216829776764
0.3087761402130127
0.0888221263885498
0.1304128766059875
0.1199458837509155
0.09895233809947968
0.1019641160964966
1.282822608947754
1.14832878112793
0.401818722486496
1.228941440582275
0.1086454391479492
0.2246665358543396
0.1489844769239426
0.0554574728012085
0.1534429788589478
0.1694628000259399
1.051144361495972
0.5643264055252075
0.3915504813194275
0.7654370069503784
1.455968022346497
0.1419927179813385
0.06635788083076477
0.04987424612045288
0.07939720153808594
0.5092306137084961
0.2836313247680664
0.05401226878166199
0.4579594135284424
1.281239748001099
1.317231297492981
0.1940573751926422
0.2039936780929565
1.448176383972168
0.5610703229904175
0.1099423170089722
0.1760562658309937
0.1271796226501465
0.5056167244911194
0.2101563215255737
0.4222743511199951
0.2137587070465088
1.988925218582153
0.2062252759933472
0.08048722147941589
0.2178142666816711
0.08827844262123108
0.1695607900619507
0.6514002084732056
0.07298433780670166
0.1647146940231323
0.1258623898029327
0.8085590600967407
0.1015183925628662
1.925708055496216
1.647153496742249
0.2027972638607025
0.5477553606033325
0.1171563267707825
0.1721235513687134
0.6081143617630005
0.5267151594161987
0.1053464412689209
0.458682119846344
0.366616815328598
0.2649685144424438
0.4675306081771851
0.1412197202444077
3.171751499176025
1.021706342697144
0.4100761711597443
0.1364794969558716
0.7891366481781006
0.6262941360473633
0.06977137923240662
0.6286263465881348
0.08442326635122299
0.2560478448867798
0.2479487657546997
0.1968479156494141
0.361111044883728
0.2142570018768311
0.1752344071865082
2.010395050048828
0.401053786277771
0.7060742378234863
0.3654035031795502
0.1561709642410278
0.2953301668167114
0.2104189097881317
0.516476571559906
0.15985107421875
0.08646023273468018
1.373356580734253
0.122344434261322
0.07710820436477661
1.858223080635071
0.07531642913818359
0.1784296035766602
0.08805285394191742
0.1141642928123474
0.1782000064849854
0.1482851505279541
0.08999490737915039
0.2313058972358704
0.08691687881946564
0.5589195489883423
0.05204664170742035
0.2556740045547485
0.1673327684402466
0.1744890809059143
0.06678080558776855
0.08552443981170654
0.1621541380882263
0.2315571308135986
1.154626607894897
0.09105139970779419
0.1465060263872147
0.1244832873344421
0.415003776550293
0.1493223458528519
0.1959737539291382
3.258359670639038
0.1994946002960205
0.08438187837600708
0.1465920805931091
1.244211196899414
0.412742018699646
0.9893090128898621
0.2472417950630188
0.232110932469368
0.1587231159210205
0.1886076927185059
0.08305150270462036
0.2325741797685623
0.09068650007247925
0.08070570230484009
0.4349208474159241
0.274486780166626
0.6730269193649292
0.8185032606124878
0.09999340772628784
0.2339646816253662
0.70208340883255
0.1421324908733368
0.09440752863883972
0.1362611055374146
0.924170196056366
0.1449273526668549
0.2131373435258865
0.2229468822479248
0.2277852296829224
0.124389573931694
0.2726466655731201
0.2885092496871948
0.2433432042598724
0.06563028693199158
0.1308477520942688
0.1129971742630005
0.1750586628913879
0.1035161018371582
0.06351116299629211
0.1781560182571411
0.18159019947052
0.1620486974716187
0.2284523248672485
0.4375775456428528
0.2735509872436523
0.08394977450370789
0.1506112813949585
0.8933283686637878
1.399819135665894
0.4860141277313232
0.1786986589431763
0.1620582342147827
0.06707537174224854
0.4856002330780029
0.1077886819839478
0.06433606147766113
0.6355785727500916
0.8405148983001709
0.5160623788833618
0.202505350112915
0.08827576041221619
1.327504634857178
0.06669563055038452
0.06692364811897278
0.09492868185043335
0.06958931684494019
0.2124092578887939
0.3167613744735718
0.1062690615653992
0.06677041947841644
0.1479946374893188
0.06604671478271484
0.2479051351547241
0.2662203907966614
0.3645278513431549
0.3961837291717529
1.883795976638794
1.307130575180054
0.8568469285964966
0.5157806873321533
0.2742418050765991
0.09734576940536499
0.3043482005596161
1.476698994636536
0.9167177677154541
0.0616794228553772
0.09103983640670776
0.2144423723220825
0.5529463291168213
0.1821171045303345
0.1135193109512329
0.1761339902877808
0.05533966422080994
0.4358118772506714
0.5951359272003174
0.07677972316741943
0.1082197427749634
0.6509976387023926
0.1104034781455994
0.08176958560943604
0.1419438123703003
0.1456268131732941
0.09576943516731262
0.9388550519943237
0.1184874773025513
1.647286176681519
0.5448448657989502
0.3960627317428589
0.2326469421386719
2.567579984664917
0.1342501640319824
0.4360394477844238
0.2525922656059265
0.5123852491378784
0.2506963014602661
0.2340466976165771
0.05685210227966309
0.137797474861145
0.3144540786743164
0.06014776229858398
0.05430661141872406
0.07808923721313477
0.8130513429641724
0.9375151395797729
0.1852578520774841
0.3146979808807373
0.08869417011737823
0.2049398124217987
0.5313371419906616
0.1046780347824097
0.2351418733596802
1.382717967033386
0.1717156618833542
1.654968976974487
1.350685358047485
1.323651075363159
0.1663680076599121
0.07477927207946777
0.1007810831069946
0.08706183731555939
0.4014935493469238
0.1917757987976074
0.2537408769130707
0.6185914278030396
1.729221820831299
0.8666105270385742
0.164281964302063
0.2380440235137939
0.07575138658285141
0.1687062978744507
0.1445897370576859
0.3736368417739868
0.08414782583713531
0.06737898290157318
0.09320540726184845
0.4096523523330688
0.08880937099456787
0.5380374193191528
0.1162470579147339
0.1774600744247437
0.1935702562332153
0.09647935628890991
0.1111574172973633
0.07356429100036621
0.2421077489852905
0.2345152348279953
0.1537318229675293
0.06335410475730896
0.1300394535064697
0.1188691854476929
0.1912117004394531
0.06195992231369019
0.1874637603759766
0.05997955799102783
0.1827300786972046
0.4982330799102783
0.1683936417102814
0.3039132952690125
0.1103863120079041
0.08491730690002441
0.05055800080299377
0.3056974411010742
0.1095789074897766
0.4240548610687256
0.06583639234304428
0.05449607968330383
0.5172756910324097
0.3003097772598267
0.1600110828876495
0.6034631729125977
0.1522701978683472
0.1089217662811279
0.1332675218582153
0.2387384176254272
0.1182372570037842
0.06687390804290771
0.181889608502388
0.07803401350975037
0.1517385244369507
0.2333855628967285
0.1246039867401123
0.08309623599052429
0.2275327444076538
0.1120759844779968
0.07142481207847595
0.08553183078765869
0.2921029329299927
0.08049595355987549
0.2717186212539673
2.276741027832031
1.049867868423462
0.2059715986251831
0.1755059957504272
0.09142863750457764
0.6623282432556152
0.6687805652618408
0.5040361881256104
0.0979500412940979
0.1232476830482483
0.3807610273361206
0.1669339537620544
0.1170773208141327
0.1916282176971436
0.289636492729187
0.0490490198135376
0.1191428601741791
0.2320273518562317
0.7133980393409729
0.09976178407669067
1.597569465637207
1.878663778305054
0.09529554843902588
0.1606736183166504
0.06488355994224548
1.243825197219849
0.092762291431427
0.2386919558048248
0.06832104921340942
0.994459867477417
0.07091021537780762
0.1159794628620148
0.5238463878631592
1.384403705596924
0.6861311197280884
0.4180773496627808
0.1930321455001831
0.09934759140014648
1.379328727722168
0.2640105485916138
0.6436612606048584
0.2818348407745361
0.1801449060440063
0.08594983816146851
0.2242310047149658
0.7900239229202271
0.1704846620559692
0.05102679133415222
0.318838357925415
0.2157420516014099
0.4672940373420715
0.2528491020202637
0.4153825044631958
0.6016647815704346
0.07785052061080933
0.06984233856201172
0.3176811933517456
0.2272422313690186
0.1606419086456299
0.06412046402692795
1.595623135566711
0.2580472826957703
1.113615155220032
0.8085073232650757
1.167425394058228
0.5130797624588013
0.05950143933296204
0.2121509611606598
1.336201310157776
0.1959469318389893
0.3095614612102509
0.1119287014007568
0.368407666683197
0.07387113571166992
0.403620183467865
0.05447313562035561
0.1404035091400146
0.0504566878080368
0.08544087409973145
0.2173319458961487
0.1881903409957886
0.5229794383049011
0.2613286674022675
0.2278797030448914
0.3523176312446594
0.2122837752103806
0.2189823389053345
2.192269086837769
0.07030388712882996
0.2748033106327057
0.2626698017120361
0.08549188077449799
0.117542028427124
0.3761741816997528
0.08673268556594849
0.2499294281005859
0.09997451305389404
0.06113258004188538
0.11101895570755
0.1367346048355103
0.2084994912147522
0.09458184242248535
0.3140603303909302
0.3631398677825928
0.4432951807975769
0.09998464584350586
0.4802114963531494
0.5476322174072266
1.718161225318909
0.6362782716751099
0.4949899613857269
0.5616092681884766
0.2142913341522217
0.5855303406715393
0.6321238875389099
0.2156575322151184
0.1475591659545898
0.1194330751895905
1.02180027961731
0.134013295173645
0.04939436912536621
0.09505987912416458
0.9216721057891846
0.4568623602390289
0.6790831685066223
0.1737915277481079
0.6075439453125
0.1534552574157715
0.2641735076904297
0.8085437417030334
0.1444299966096878
0.320386528968811
1.719587564468384
0.1705272793769836
0.881776750087738
0.2723586559295654
0.1405638307332993
0.104089617729187
0.2167615294456482
0.1146212816238403
0.179889053106308
0.3766688406467438
0.09267592430114746
0.09129685163497925
0.3229911327362061
0.06068837642669678
0.3485381603240967
0.09805554151535034
0.5795947909355164
0.5939457416534424
1.182371497154236
0.3153365850448608
1.392792940139771
0.6172411441802979
0.08500203490257263
0.3304476737976074
0.146572470664978
0.1061046123504639
0.3174576163291931
0.1025278568267822
0.3994306325912476
0.4108364582061768
0.9118791818618774
0.228973388671875
0.3941619396209717
0.1714143306016922
1.491529226303101
0.1803665161132812
1.641030550003052
0.1272536516189575
0.2235476970672607
0.5316445827484131
0.08304363489151001
0.1714241504669189
2.904213666915894
0.2937536239624023
1.049596071243286
0.1066084504127502
2.194409608840942
0.2865148782730103
0.288520336151123
0.09479875862598419
0.2889484167098999
0.4091949462890625
0.1321645975112915
0.5155743360519409
0.06891413033008575
0.08155465126037598
0.7190999984741211
0.1737252473831177
0.1258164942264557
0.1529836654663086
0.1444536447525024
0.119263157248497
1.799171805381775
0.267291933298111
0.2563621997833252
0.3779854476451874
1.599559783935547
0.3993616104125977
0.1661472320556641
0.2144209742546082
0.2527665495872498
1.204166173934937
0.3293445110321045
0.1009769439697266
0.4931598901748657
0.2118241190910339
0.160009503364563
0.09428751468658447
0.7307900190353394
0.2802172899246216
1.454928398132324
0.544917106628418
0.238001823425293
0.491506814956665
0.3533361256122589
3.482893228530884
0.3821520805358887
0.1611686199903488
0.137901782989502
0.1854361295700073
0.2080609500408173
0.06995463371276855
0.1548097133636475
0.127411961555481
0.1749922037124634
0.1646701097488403
0.09371042251586914
0.4339208602905273
1.168928384780884
0.8056685924530029
0.1003558039665222
1.69140088558197
0.1132050156593323
0.8284759521484375
0.3073031902313232
0.3995943069458008
0.1089733839035034
2.661772966384888
0.4003500938415527
0.08923768997192383
0.04815754294395447
0.4050034284591675
0.631913423538208
0.1689525842666626
0.08131897449493408
0.8164925575256348
0.06969714164733887
0.2102977335453033
0.1337184906005859
0.4207866191864014
0.1238967627286911
0.1610309481620789
0.127959132194519
0.1381874084472656
0.4753923416137695
0.4673717021942139
0.7166619300842285
0.1181028634309769
0.213548481464386
0.1426461935043335
0.2088202238082886
0.1143640428781509
0.1646962314844131
0.2251895666122437
0.06369447708129883
0.1942785978317261
0.9041383862495422
0.1884093284606934
0.08380928635597229
0.1205407381057739
0.2154013812541962
0.1921901106834412
0.1980504989624023
0.2637505531311035
0.3808205127716064
0.09758734703063965
2.687594890594482
0.1143214404582977
0.12300044298172
1.336072564125061
0.6272238492965698
0.2711226940155029
0.156933605670929
0.05252861976623535
1.507160425186157
0.1714842319488525
0.12934809923172
0.268509179353714
0.3716216087341309
0.1516826152801514
0.09537836909294128
0.3817142248153687
1.049324631690979
0.436473548412323
0.04569819569587708
0.07347109913825989
1.187865495681763
0.1433836221694946
0.4499309062957764
0.5592962503433228
0.1582020819187164
0.08354848623275757
0.0586419403553009
0.7057546377182007
0.6784005165100098
0.04544525220990181
1.163392305374146
0.159508228302002
0.8918894529342651
0.2341407537460327
0.2063580751419067
0.05950954556465149
0.3126120865345001
0.5556764602661133
0.5119143724441528
0.8308367729187012
0.1599271297454834
0.3298657834529877
0.189643070101738
0.5785003900527954
0.3312996625900269
0.07440217584371567
0.09785449504852295
0.1527113914489746
0.5100566744804382
0.5966070890426636
0.2696862816810608
0.5520622134208679
0.3200912475585938
0.8795820474624634
0.6410795450210571
0.2455151081085205
0.198465421795845
0.1232349276542664
0.07701769471168518
0.5127331018447876
1.059831023216248
0.3479207158088684
1.099604725837708
0.3899362683296204
0.109547533094883
0.5635571479797363
0.06644301116466522
0.6117581725120544
0.2784492075443268
0.1186649799346924
0.06414133310317993
0.1093102544546127
0.3690731525421143
0.6744182109832764
0.07751685380935669
0.05777916312217712
0.07885110378265381
0.1119852662086487
0.09126073122024536
0.3949116170406342
0.1911384761333466
0.08226734399795532
0.1258446574211121
0.1467758417129517
0.1148902177810669
0.2002391219139099
0.651254415512085
0.1559262275695801
0.2083933353424072
0.06202965974807739
0.09342677891254425
0.2927232384681702
0.2372757196426392
0.2716889083385468
0.09969107806682587
0.254534125328064
0.1660268902778625
0.4939692914485931
0.4237435460090637
0.255023717880249
0.1102836728096008
0.1455906629562378
0.09626644849777222
0.9956996440887451
0.4559346735477448
0.1050341129302979
0.2065215110778809
0.2483736574649811
0.4485986828804016
0.08877956867218018
0.144734799861908
0.1912389993667603
0.1370245218276978
0.2162017822265625
0.1929927617311478
0.272493839263916
0.185849666595459
0.103206068277359
0.1064715385437012
0.3633288145065308
0.161840558052063
1.008082628250122
0.3101787567138672
0.0853726863861084
0.0459330826997757
0.4616186618804932
0.1621812582015991
0.1631877422332764
0.2225799560546875
0.05541682243347168
0.1012618541717529
0.04712541401386261
0.06869220733642578
0.06596845388412476
0.1834017038345337
0.3400805592536926
0.1250064969062805
0.09707611799240112
0.2539491355419159
0.5490570664405823
0.3637080192565918
0.5550951957702637
0.3992362022399902
0.1806458234786987
0.09381532669067383
0.07158473134040833
0.1462823748588562
0.5187340974807739
0.1113906502723694
0.06022590398788452
0.1543211340904236
1.400530815124512
0.3120800852775574
0.4908443093299866
0.1285233497619629
0.05874395370483398
0.05899208784103394
0.4131810665130615
0.1239790916442871
0.07779737561941147
0.08820979297161102
0.4057169556617737
0.5934374332427979
0.04196387529373169
0.0671771764755249
0.2283760905265808
1.006625056266785
0.07413327693939209
0.897540807723999
0.1761621236801147
1.166935682296753
0.1191642060875893
0.08797287940979004
0.2403444051742554
0.6380388140678406
0.06467467546463013
0.4067131578922272
0.9389717578887939
0.5099432468414307
0.7359290719032288
0.1226530969142914
0.2085476070642471
0.5168150663375854
0.1110997200012207
0.1136336624622345
0.4175107479095459
0.06411832571029663
1.628854513168335
0.1318929195404053
0.1111951470375061
1.343473792076111
0.3373227119445801
0.08367139101028442
0.1128663718700409
0.9117346405982971
0.2574865221977234
0.06148076057434082
1.555022001266479
0.1424943208694458
0.1508891582489014
0.05266249179840088
0.5894941091537476
0.106839120388031
0.1293730735778809
0.7997859716415405
0.3551555871963501
0.07541906833648682
0.1575819551944733
0.1355228424072266
0.9549867510795593
0.1044263243675232
0.6880736947059631
0.1828868389129639
0.2699780464172363
0.2988223433494568
0.3468301296234131
0.5336812734603882
0.1748716235160828
1.239082098007202
0.1977781057357788
0.222335159778595
0.07453411817550659
0.1462802588939667
0.3228780031204224
0.1740225553512573
0.1178451776504517
1.145159244537354
0.7984659671783447
0.1280681788921356
0.1364439725875854
0.960381031036377
0.1256064772605896
1.096777200698853
0.469717264175415
0.130053699016571
0.6523311138153076
0.5757216215133667
0.04306864738464355
1.156161308288574
0.6048603057861328
1.659336566925049
0.5382675528526306
0.5097147226333618
0.08860570937395096
0.7059413194656372
0.1680017113685608
0.09344726800918579
1.132189154624939
0.07659566402435303
0.052366703748703
0.1851956844329834
0.2971095442771912
0.05600452423095703
0.07471829652786255
0.07518245279788971
0.09590239077806473
0.1397526860237122
0.04623833298683167
0.2811914682388306
0.08540439605712891
0.3626174926757812
0.6157102584838867
0.2682368159294128
0.2723102569580078
0.353564977645874
0.3368973731994629
1.274999380111694
0.06894540786743164
0.1677911281585693
0.7103345394134521
0.1294693052768707
0.1829008460044861
1.200155019760132
0.1730209589004517
0.09536957740783691
0.1330375671386719
0.1129779815673828
0.2536165714263916
0.1392947435379028
0.9872633218765259
0.2205666303634644
0.2261942028999329
0.07104265689849854
0.9641237258911133
0.2139780521392822
0.2927670478820801
0.061186283826828
0.1532132625579834
2.220875263214111
0.09587231278419495
0.7322554588317871
0.7972052097320557
0.16571044921875
0.1571333408355713
0.1122949719429016
0.1945267915725708
1.043836355209351
0.2500795125961304
0.1123029291629791
0.3873761892318726
0.06694859266281128
0.3633231520652771
0.2496020793914795
0.08167250454425812
0.09550920128822327
0.1101993322372437
0.7087627649307251
0.1605432033538818
0.3628513813018799
0.2705007195472717
0.3994183540344238
0.7175664305686951
0.432722806930542
0.2098316550254822
0.1129316687583923
0.174502044916153
0.1408532857894897
0.08255881071090698
0.1095200479030609
0.2367889285087585
1.149162411689758
1.179108023643494
0.3487445116043091
1.005226016044617
0.2439695596694946
0.1031854152679443
0.07679726183414459
0.23120978474617
0.1229995787143707
0.08438602834939957
1.361989498138428
0.07228994369506836
0.168248176574707
0.04841792583465576
0.8285548686981201
0.1422581970691681
0.0530390739440918
0.2779967784881592
0.496016800403595
0.1152346432209015
0.2118792533874512
0.7746742963790894
0.1010801196098328
0.2794201374053955
0.1053422689437866
0.7050815224647522
0.1516000628471375
0.2739520072937012
0.06152662634849548
0.3534352779388428
0.06734611093997955
0.1186892986297607
0.1104139313101768
0.6447367668151855
0.07302719354629517
0.8230311870574951
0.8553857803344727
0.4207038283348083
0.1063330769538879
1.753685235977173
0.1448538303375244
1.85252857208252
0.2407957315444946
0.6173247098922729
0.2545721530914307
0.0647728443145752
0.3577489852905273
0.2979593276977539
0.478918582201004
0.05412119626998901
0.1790661066770554
0.7686034440994263
0.0707930326461792
1.022581577301025
0.9603846073150635
0.06656380742788315
0.7962970733642578
1.979909300804138
0.2498396039009094
0.3577460646629333
0.1016563773155212
0.1183870583772659
0.1740699857473373
0.07636833190917969
0.5999400615692139
0.07199263572692871
0.4807498455047607
0.1208173036575317
0.08418399095535278
0.1846462488174438
0.7320839166641235
0.6111161708831787
0.294927716255188
0.07100439071655273
0.221551775932312
0.7512349486351013
0.1279669851064682
0.2987667322158813
0.08353829383850098
0.08661032468080521
0.08320719003677368
0.1201537102460861
0.09569477289915085
1.602197408676147
0.191267192363739
0.1206326484680176
0.5326897501945496
0.07573050260543823
0.1061564087867737
0.1826663017272949
0.127253532409668
0.4774385094642639
1.553156614303589
0.2517790198326111
0.4686017036437988
0.4795237183570862
0.4681591987609863
0.2361379861831665
0.3795608282089233
0.3294588327407837
0.04402992129325867
0.1865651607513428
1.176659345626831
0.06388786435127258
0.1780010461807251
0.1437764763832092
0.154500812292099
0.5493922233581543
0.132057249546051
0.06797678768634796
0.2897213697433472
0.09538596868515015
0.1501008868217468
0.1995171308517456
1.560635566711426
1.975617408752441
0.356259822845459
0.09785798192024231
0.1077907010912895
0.7937018871307373
0.09253698587417603
0.09590381383895874
0.1383183598518372
0.3456447720527649
1.856188297271729
0.3533305525779724
0.1978378742933273
0.1524768471717834
0.1556257307529449
0.262929379940033
0.435671329498291
0.2291009426116943
0.2216867804527283
0.1646857857704163
0.5732849836349487
0.2103669047355652
0.5089329481124878
0.550715446472168
0.1633343696594238
0.2839856743812561
0.1226705312728882
0.1442054510116577
0.07225203514099121
0.3005099296569824
0.1121387481689453
1.050931215286255
0.08755749464035034
1.010893940925598
0.9355454444885254
0.211524486541748
0.2939591407775879
0.1424884796142578
0.08907055854797363
1.160011768341064
3.00066876411438
0.1376363933086395
0.8102881908416748
0.112201064825058
0.3440870642662048
0.1824343502521515
0.2647271156311035
0.9606643915176392
0.04229056835174561
1.294748306274414
0.2894041538238525
0.1260461211204529
0.1404553055763245
0.1710790991783142
0.1363605260848999
0.06614884734153748
0.1627989858388901
0.5739176869392395
0.06994402408599854
2.358566284179688
0.9696719646453857
2.496118783950806
0.2093827128410339
0.6378138065338135
0.2041727304458618
0.5499178171157837
0.150749534368515
0.07499635219573975
0.1201381683349609
0.08165103197097778
0.1081796884536743
0.1192923784255981
0.07757073640823364
0.2214684635400772
0.7453699111938477
0.09445416927337646
0.1296839714050293
0.07586348056793213
0.09606987237930298
0.3760393261909485
0.2785328030586243
0.07384669780731201
0.1795985698699951
0.162187397480011
0.1880741715431213
1.352047920227051
0.6200741529464722
0.08163702487945557
0.1754708290100098
2.04066801071167
0.5554947853088379
0.1987119615077972
0.3076953887939453
0.2513347864151001
1.650680899620056
0.09811082482337952
0.3170063495635986
0.1718028783798218
1.061583161354065
0.2698208093643188
0.08219945430755615
0.5486798286437988
0.6507766842842102
1.376909732818604
0.1056951582431793
0.1881528496742249
0.1397471874952316
0.05558228492736816
0.1428551077842712
0.03891545534133911
1.215734362602234
0.1352562308311462
0.8613573908805847
1.021888256072998
0.08540970087051392
0.08015412092208862
0.5647032260894775
2.0006103515625
0.1944428682327271
1.319286346435547
0.5791457891464233
0.2309025526046753
0.6066954135894775
0.2490652799606323
0.07251539826393127
0.5726954936981201
0.05622327327728271
0.07641541957855225
0.1434033513069153
0.07822704315185547
0.2941858768463135
0.1117138862609863
0.1641223728656769
0.06855815649032593
0.345250129699707
0.3543095588684082
0.1635771989822388
0.1828469634056091
0.08205145597457886
0.3240151405334473
0.03549772500991821
0.1373028159141541
0.2751435041427612
0.1476286649703979
0.06482696533203125
0.06652376055717468
0.05836892127990723
0.7773900628089905
0.4547827243804932
1.050336360931396
0.9071387052536011
1.024052143096924
0.251803070306778
0.1340065598487854
0.07744312286376953
0.5350576639175415
0.1105528771877289
0.1174178123474121
0.07829540967941284
0.3243975639343262
0.127743661403656
0.05062824487686157
0.4245966672897339
0.2079709768295288
0.1252807974815369
0.1899350583553314
0.9953481554985046
0.06093835830688477
1.100515723228455
2.712948799133301
0.1992971897125244
0.04142335057258606
0.486153781414032
0.8231858611106873
0.417157769203186
0.05004964768886566
0.08120638132095337
0.4480723142623901
0.3511287569999695
0.170101523399353
0.1082956045866013
0.1181727051734924
1.462577700614929
0.365293025970459
0.1278648376464844
0.1620907485485077
0.1155496835708618
0.230908989906311
0.09705233573913574
0.2738356292247772
0.1115781366825104
0.3079632818698883
0.5352446436882019
0.2930283546447754
0.5090990662574768
0.07962340116500854
0.1146555691957474
0.1067677736282349
0.1225472688674927
0.1130620241165161
0.5783476233482361
0.0819670557975769
0.1013226211071014
0.1295010447502136
0.06867271661758423
0.07161939889192581
0.06226509809494019
0.41627037525177
0.142330601811409
0.1066953539848328
0.433171272277832
0.6005762219429016
0.4289877414703369
0.09004330635070801
0.1842877864837646
1.291258335113525
0.4379973411560059
0.5918128490447998
0.1295648813247681
0.2661248445510864
0.2999611794948578
0.07943557947874069
0.5930086970329285
0.1343861818313599
0.1936060190200806
0.542107105255127
0.6511178612709045
0.7418843507766724
0.767098069190979
0.2842512130737305
0.1309197247028351
0.9128290414810181
0.07462942600250244
0.3397525548934937
0.116184413433075
0.2689957618713379
2.528916597366333
1.113993525505066
0.2333312332630157
0.1121317148208618
0.2217864394187927
0.4424997568130493
0.3788907527923584
0.4312804937362671
0.08864444494247437
0.1550602912902832
0.07880866527557373
0.9672185182571411
0.2948102951049805
0.3972420692443848
0.1846940517425537
0.2208268642425537
0.05269697308540344
0.6446480751037598
0.296286940574646
0.8471272587776184
0.2203136682510376
0.1556563377380371
0.4194869995117188
0.09856648743152618
0.1133294999599457
0.6627520322799683
0.136975109577179
0.08281362056732178
0.2064385414123535
0.1707354187965393
0.06925425678491592
0.08617669343948364
0.8625729084014893
0.07964557409286499
0.3783433437347412
0.3312420845031738
0.08619726449251175
0.3405464291572571
0.1882765293121338
0.3641006946563721
0.1519625186920166
0.3537502884864807
0.4133176803588867
0.08289682865142822
0.06996383517980576
0.1903001666069031
0.2433991432189941
0.189815878868103
0.08915126323699951
0.7032841444015503
0.1150071248412132
1.303034543991089
0.04571449756622314
0.6837297677993774
1.092710375785828
0.3005582094192505
0.1118656992912292
0.1166297793388367
0.08199691772460938
0.1639337539672852
0.9382165670394897
0.2032479345798492
0.07810550928115845
0.4363412857055664
0.822083592414856
0.3662278056144714
0.1941718757152557
0.6656512022018433
0.09868419170379639
0.5652604103088379
0.07842171192169189
0.05202466249465942
0.09948588162660599
0.08139586448669434
0.08844131231307983
0.09029075503349304
0.5645096302032471
0.2053248882293701
0.4732842743396759
0.4889323711395264
0.2204605340957642
0.05787329375743866
0.6409056782722473
0.9339699745178223
0.2356683015823364
0.219781756401062
1.924874782562256
0.1896374225616455
1.000310063362122
0.07785338163375854
0.2525019347667694
0.1051875352859497
0.1175822615623474
0.1661684513092041
0.1079258024692535
0.4248776435852051
0.1813302338123322
0.4927351474761963
0.1360190510749817
0.1985280513763428
0.1303280591964722
0.06456544995307922
0.6766364574432373
0.1169812083244324
0.7439387440681458
0.242032527923584
0.2593502998352051
0.1310096979141235
0.2555081844329834
0.1852353513240814
0.2921164035797119
0.1579751372337341
0.1034895181655884
0.1550149917602539
1.947279930114746
0.3832496702671051
0.4817371368408203
0.1610161066055298
0.07252192497253418
0.09068992733955383
0.2242472767829895
0.3350729942321777
0.08411025255918503
0.7119802236557007
0.6161254644393921
0.2555933594703674
0.1450174450874329
0.2654224634170532
1.130492448806763
0.1785482168197632
0.0695473700761795
0.5403847694396973
0.1581357717514038
0.132354199886322
0.4537408947944641
0.2513720989227295
0.1958003044128418
0.08364042639732361
0.1008068844676018
0.6177307367324829
0.1762953996658325
0.08041888475418091
0.1762535572052002
0.4808865785598755
0.3721574544906616
0.4216231107711792
0.2764360904693604
0.2103191614151001
0.2993265688419342
0.2694804072380066
0.7737637758255005
0.06437587738037109
2.024061679840088
1.234370231628418
0.109576940536499
0.1037949919700623
0.1831080317497253
0.1066845655441284
0.07743746042251587
0.149275541305542
0.1826561093330383
0.2133654952049255
1.02595591545105
0.1024147868156433
0.3988831341266632
0.8783021569252014
0.09432113170623779
0.1604445576667786
0.8957779407501221
0.3589420914649963
1.019837856292725
0.120843768119812
0.1071251630783081
0.5621001720428467
0.1378244757652283
0.2258391976356506
0.1406158208847046
0.09566155076026917
0.4167298674583435
0.07747574150562286
0.4409250617027283
0.07037556171417236
0.08739930391311646
0.1087552905082703
0.1686426401138306
0.0989360511302948
0.1330980956554413
0.4632205367088318
0.2856891453266144
0.3165245056152344
0.4053516387939453
0.3986133635044098
0.4899610280990601
0.2158967256546021
0.2616548836231232
0.8090455532073975
0.09523557871580124
0.2800440788269043
0.1243642568588257
0.5017108917236328
0.1107010245323181
0.1200105398893356
0.7112382650375366
0.3725095689296722
0.5958658456802368
0.1294087767601013
0.6239361763000488
1.289874196052551
0.1144328713417053
0.05214548110961914
1.350957274436951
0.2854468822479248
0.3773955106735229
0.1227094382047653
0.08304889500141144
0.08334973454475403
0.4052955508232117
0.6084510087966919
1.028154492378235
0.1013309359550476
0.04920661449432373
0.1491217911243439
0.1522321999073029
0.3941847085952759
0.4698150157928467
0.2655175924301147
0.1152433156967163
0.1181262135505676
0.2635416984558105
0.3282448351383209
0.06281417608261108
0.5073626041412354
0.8295143842697144
0.3809054791927338
0.18543940782547
2.530486822128296
0.09305310249328613
0.08679363131523132
0.9165295362472534
0.2548480033874512
0.2257219552993774
0.1462792158126831
0.2573826909065247
0.09909230470657349
0.3267061710357666
0.260719895362854
0.1936489343643188
0.4400203227996826
0.5695008039474487
1.309283256530762
0.6746129989624023
0.1574224829673767
0.0670551061630249
1.718883514404297
0.15847447514534
0.4463830590248108
0.05444306135177612
0.511452853679657
0.8596014976501465
0.0721929669380188
0.1321946084499359
0.1018245220184326
0.09711748361587524
0.4355778694152832
0.9067450761795044
0.6700176000595093
0.2224564552307129
0.06545025110244751
0.1992528438568115
0.3677867650985718
0.07863271236419678
0.08191359043121338
0.1227370500564575
0.286009669303894
1.64505410194397
0.1431260108947754
0.08355915546417236
0.1210632920265198
0.1026792526245117
0.06597909331321716
0.2788450717926025
1.269483685493469
0.3335638046264648
0.1756057739257812
0.06136693060398102
0.07943364977836609
0.09331327676773071
0.9284560680389404
0.5073233842849731
0.2214392125606537
0.08770322799682617
0.7677789926528931
0.5050954818725586
0.3777468204498291
1.176111578941345
1.282883644104004
0.129088819026947
2.057596445083618
0.1564565896987915
0.09789621829986572
0.2504154741764069
0.4142355918884277
0.996978759765625
0.9340426921844482
0.6514797210693359
0.1771743893623352
0.7420578002929688
0.1960169076919556
0.1396027207374573
0.1804161071777344
0.7627811431884766
0.1553057432174683
0.1192830055952072
0.06611168384552002
0.3722791373729706
0.06605774164199829
0.1252220869064331
0.6057532429695129
0.1357145309448242
0.4503020048141479
0.06637656688690186
0.2226131707429886
0.1760023832321167
0.2117039561271667
0.2068003416061401
0.5104779601097107
0.1535800695419312
0.5252681374549866
0.5674642324447632
0.1564604640007019
0.1135826706886292
0.5071421265602112
0.7030930519104004
0.03753328323364258
0.04113933444023132
1.184743642807007
0.05226778984069824
0.4863975644111633
1.139364719390869
0.5632054805755615
0.3667762279510498
0.6290645599365234
0.07131969928741455
0.3012642860412598
0.1787207126617432
0.06500650942325592
0.08733963966369629
0.7925823330879211
0.1489029973745346
0.1270279884338379
0.1894959807395935
0.6594536304473877
0.1549025774002075
0.151197612285614
0.06752447038888931
0.1340346336364746
0.1263201534748077
1.289366960525513
0.08463412523269653
0.8776760101318359
0.3400295376777649
0.8569352626800537
0.1140048503875732
0.1389440298080444
0.4873745441436768
0.431473433971405
0.6713798046112061
1.408860564231873
1.105890512466431
0.3555762767791748
1.352450966835022
0.107086718082428
0.07632172107696533
0.7156954407691956
1.026148319244385
0.1570291519165039
0.2963842451572418
0.1867362856864929
0.1082934737205505
0.08261620998382568
0.3838978409767151
0.1460725069046021
0.05439633131027222
0.1177699267864227
0.1377827227115631
0.3749518394470215
0.09508848190307617
0.1581530272960663
0.0925942063331604
0.1614299118518829
0.4286924600601196
1.296372890472412
0.5600608587265015
0.3791685104370117
0.1012012958526611
0.08909797668457031
0.2433185577392578
0.1855767369270325
0.08326348662376404
0.1011437177658081
2.483392715454102
0.2482019662857056
0.1938588619232178
0.2355754375457764
0.7666226625442505
0.2349739670753479
1.178168177604675
0.9648935794830322
0.3784960210323334
0.3280318975448608
0.2745029926300049
0.1793959438800812
0.13154536485672
0.103850819170475
0.6571404933929443
0.4797866940498352
0.05616337060928345
0.1409125328063965
0.3239909410476685
0.119936466217041
0.09895992279052734
0.1026390418410301
0.2178041636943817
0.0966867208480835
0.04861491918563843
0.4627920091152191
0.1395314931869507
0.2011420726776123
1.430065274238586
0.2612004280090332
0.453600287437439
0.1320651769638062
0.2755973339080811
0.1125673651695251
0.096531942486763
0.3917979300022125
0.09089680016040802
0.05842314660549164
0.9837056994438171
0.09671813249588013
0.3461678624153137
0.3047460913658142
0.1366283595561981
0.1715755462646484
0.07513260841369629
0.5262209177017212
0.6284918785095215
0.6890482902526855
0.3312531411647797
0.04483117163181305
0.5085135698318481
0.4191656112670898
0.06948524713516235
0.5019357204437256
0.1219931170344353
1.429862499237061
0.1972944736480713
0.1326404809951782
0.09223628044128418
0.1808139085769653
0.06513997912406921
0.1298786997795105
0.5372121334075928
0.3164162635803223
0.0725308358669281
0.2776349782943726
0.06841933727264404
0.1273699551820755
0.2373621463775635
0.1370933055877686
0.8693400621414185
0.4880687594413757
0.139275848865509
0.09015071392059326
0.1028034687042236
0.07782924175262451
1.07872748374939
0.2769035696983337
0.1409361362457275
1.247156381607056
0.1276789605617523
0.7835716009140015
0.1092343330383301
0.5487029552459717
0.4317350387573242
0.1537932157516479
0.1608294248580933
0.221329391002655
0.0817156583070755
0.08003479242324829
0.1157382726669312
0.1275808811187744
0.1578807830810547
0.1342692375183105
1.714734435081482
0.08863425254821777
0.05363243818283081
0.0754353404045105
1.361701369285583
0.1521283388137817
0.9657508134841919
0.8910584449768066
0.07827615737915039
0.150770902633667
0.2908252477645874
0.1724072694778442
0.1856759786605835
0.1303484439849854
0.06427454948425293
0.1204797029495239
0.2139226198196411
0.09153199195861816
1.30531120300293
0.1419603824615479
1.127925395965576
0.1146140992641449
0.3239026069641113
0.05036437511444092
1.291266679763794
0.3767504394054413
0.1332633495330811
0.2272821664810181
0.0768095850944519
0.2499028444290161
0.09520900249481201
0.08507657051086426
0.1691690683364868
0.0824049785733223
0.3159300088882446
0.06266826391220093
0.06337273120880127
0.2795552313327789
0.05562092363834381
0.07763126492500305
0.1080068945884705
0.3973638713359833
0.05063712596893311
0.1457549333572388
0.902887225151062
0.06032359600067139
0.5437018871307373
0.05001230537891388
0.1077161282300949
0.3904832601547241
1.813905477523804
0.097892165184021
0.07966160774230957
0.3374620676040649
0.1137829050421715
0.2159173786640167
0.178633987903595
0.3817570209503174
0.7060832977294922
0.1682931780815125
0.6154417991638184
0.2487409114837646
0.1110614836215973
0.1139033138751984
0.4691094756126404
0.08460548520088196
3.00886607170105
0.1321548819541931
0.1144419014453888
0.4938924312591553
0.05059105157852173
0.08439460396766663
0.09925597906112671
0.454046368598938
0.09238570928573608
0.9380278587341309
0.3954942226409912
1.174837827682495
0.8921952247619629
0.7234702110290527
0.05758239328861237
0.2120491713285446
0.1977639198303223
0.03126494586467743
0.4765326976776123
0.05847293138504028
0.7979699373245239
0.1919137239456177
0.2255157232284546
0.07692217826843262
0.9209681153297424
0.07896429300308228
0.08573216199874878
2.427446126937866
0.2259297370910645
0.1137436330318451
0.0774204432964325
0.08936625719070435
0.3590246438980103
0.3811752200126648
0.2519329488277435
0.6495065689086914
0.196847677230835
0.5663666725158691
0.11795374751091
1.181036591529846
0.6400895118713379
0.8183859586715698
0.1046106815338135
0.1540180146694183
0.5053969025611877
0.2894346714019775
1.59388542175293
0.06458219885826111
0.4785702228546143
0.12686687707901
0.07699304819107056
1.45012354850769
0.04350224137306213
0.16550213098526
0.2630451917648315
0.1485618352890015
0.1604337692260742
1.80648398399353
0.07633596658706665
0.0974806472659111
0.4679677486419678
0.8842418193817139
0.1003234386444092
0.2536695599555969
0.1999915242195129
0.3128913044929504
0.1959188580513
1.8951176404953
0.2551076412200928
0.1051182374358177
0.1886932849884033
0.1201858669519424
0.5624672174453735
0.1029788255691528
0.3374578952789307
0.05253380537033081
0.1315907537937164
0.1084412932395935
0.4636739194393158
0.3381402492523193
0.4926459193229675
0.09260664880275726
0.08541972935199738
0.2686977386474609
0.05752402544021606
0.6492646336555481
0.05357596278190613
0.05575644969940186
0.1223801374435425
0.06202614307403564
0.04183363914489746
0.4652161002159119
0.08176259696483612
0.1490296721458435
0.1915669441223145
0.1917709112167358
0.08834253996610641
0.1679119318723679
0.2200156152248383
0.1456536054611206
0.139112651348114
0.2181231528520584
0.1880312561988831
0.8990122675895691
0.1664949655532837
0.1716950535774231
0.8621664047241211
0.1199932396411896
0.09540784358978271
0.1393661499023438
1.612333536148071
0.1470356285572052
1.045641422271729
0.08092588186264038
0.3346420526504517
1.483535170555115
0.0582345575094223
0.2255915403366089
0.6960518360137939
0.1286123096942902
0.562635064125061
0.139279380440712
0.04735115170478821
0.05109599232673645
0.07563212513923645
0.1411685943603516
0.07236951589584351
0.1983979940414429
0.1395311653614044
0.09427757561206818
1.403821706771851
0.3889473676681519
0.6248999834060669
0.04191631078720093
0.06914934515953064
0.1168819665908813
0.04837599396705627
0.4382973611354828
0.4347788095474243
0.0961228609085083
0.1935330629348755
0.09433856606483459
0.1813836097717285
0.3709512650966644
0.1138156652450562
0.09274601936340332
0.1516015082597733
0.07410899549722672
0.3521736264228821
0.1085532903671265
0.6815030574798584
0.3032935261726379
0.1227429807186127
0.218994677066803
0.1530882716178894
0.1831133365631104
0.1335349082946777
0.1284775733947754
0.08909380435943604
0.07507771998643875
0.7259761095046997
0.1280887722969055
0.06938678026199341
0.2924425601959229
0.08986228704452515
0.06788694858551025
0.1556415259838104
0.191027045249939
0.2258915305137634
0.1791561245918274
0.9274634122848511
0.06842213869094849
0.415252685546875
0.1881228685379028
3.210707187652588
0.7630295753479004
0.7007861137390137
0.2193512916564941
0.3311166763305664
0.7420980334281921
0.04454773664474487
0.1807744354009628
0.1076165586709976
0.6110872030258179
0.1786186248064041
0.139696329832077
0.448909729719162
0.1636724472045898
0.1808925271034241
0.06501591205596924
0.2574794292449951
0.2855310440063477
0.1138960123062134
0.6595122814178467
0.1196978688240051
0.5105616450309753
0.1708412021398544
0.08633792400360107
0.1361551433801651
0.226362407207489
0.3963918685913086
0.06623105704784393
0.9762755632400513
0.142689973115921
0.1402881890535355
0.458945244550705
0.5858927965164185
1.43212628364563
0.6989119052886963
0.3339712619781494
0.637915313243866
0.1633976697921753
0.2956526279449463
0.1532896757125854
0.2722655534744263
0.7567868232727051
0.7263563871383667
0.12159314006567
0.1631326973438263
0.6635532975196838
0.1926370859146118
1.973806142807007
0.4098396897315979
0.4604221880435944
0.238768458366394
0.4202319085597992
0.07363221794366837
0.1169479191303253
0.1029106974601746
0.1741964817047119
1.188070058822632
0.06570345163345337
0.2502294778823853
0.4306315779685974
0.1679959297180176
0.06138098239898682
0.2689809799194336
0.1886341571807861
0.1455645561218262
0.1662492752075195
0.1184096336364746
0.8496778607368469
0.289963960647583
1.11033022403717
0.2084262371063232
1.384304285049438
0.07472306489944458
0.3690661191940308
0.04637336730957031
0.1598498821258545
0.320684552192688
0.1230427920818329
0.1658231914043427
0.4802616834640503
0.1603725850582123
0.1313042044639587
0.3886691331863403
0.09240078926086426
1.230867505073547
0.09368163347244263
0.2582031190395355
0.6891279220581055
0.9639539122581482
1.606579780578613
0.06765639781951904
0.1109977960586548
0.08426463603973389
0.07348984479904175
0.1995964050292969
0.0574033260345459
0.2084808349609375
0.1994447112083435
0.4874504804611206
0.1765251755714417
1.349593758583069
0.2480508089065552
0.09180974960327148
0.07189458608627319
0.1391560137271881
0.2654774785041809
1.145422220230103
0.4613694846630096
0.1442984342575073
0.08836981654167175
0.6291589736938477
0.1041778922080994
1.729504227638245
0.2132711410522461
0.140005350112915
0.0845067948102951
0.3346279859542847
0.6422073841094971
0.0491412878036499
0.1917120218276978
0.5957316160202026
1.163977265357971
0.07357610017061234
0.07005965709686279
0.5838403701782227
0.05716150999069214
0.1007027328014374
0.04822582006454468
0.4167324304580688
0.07744801044464111
0.3265858888626099
0.5030084848403931
0.07420927286148071
0.7495038509368896
2.419678688049316
0.3085300922393799
0.1020791828632355
0.6218489408493042
0.06155544519424438
0.09176188707351685
0.1815617084503174
0.1527068614959717
0.1237369179725647
0.06410360336303711
1.13410496711731
0.5665619969367981
0.1548421382904053
0.2753919363021851
0.1712929606437683
0.5039514899253845
0.5546549558639526
0.9554239511489868
0.1355966329574585
0.3414469957351685
1.490285277366638
0.3394656181335449
0.9337263107299805
0.2237154245376587
0.6300380229949951
0.1066461950540543
1.543073415756226
0.1382179260253906
0.2637938261032104
0.3774217963218689
0.1208413243293762
0.3435078263282776
0.06441646814346313
0.09778499603271484
1.020093441009521
0.1374020576477051
0.1821228265762329
0.1135571002960205
0.3071780800819397
0.07979482412338257
0.05239498615264893
0.05181328952312469
2.081348896026611
0.2143398523330688
0.5308568477630615
0.1036489009857178
0.05567467212677002
0.1622737944126129
0.247391939163208
0.2688664197921753
0.2836790084838867
0.722274124622345
0.06573367118835449
0.07837009429931641
1.289817333221436
0.07909820973873138
1.312607526779175
0.0856550931930542
0.3585995435714722
0.2516407370567322
0.490699291229248
0.07253414392471313
0.5157325267791748
0.09749948978424072
0.07120400667190552
1.50831937789917
1.119934558868408
0.4831833839416504
1.687318205833435
0.2247738838195801
0.1084146574139595
0.142789751291275
1.069086194038391
0.1129631996154785
0.1135150790214539
0.2636695206165314
0.07345834374427795
0.06626655906438828
0.5057337284088135
0.1132380962371826
0.2458747923374176
0.8382728099822998
0.3975051641464233
0.1310247182846069
1.298208475112915
0.3175935447216034
0.2636750936508179
0.1829807758331299
0.08242219686508179
0.3257077932357788
1.52048659324646
0.3684769868850708
0.3741424977779388
0.5245652198791504
0.2194465100765228
0.1213588118553162
0.3457536697387695
0.08236426115036011
0.7342565059661865
1.523868083953857
0.1514039039611816
0.1079043000936508
0.2653719186782837
2.290856838226318
0.2391344308853149
0.176863431930542
0.2491059899330139
0.04837381839752197
0.1723235845565796
0.1203376650810242
0.1261751651763916
0.1982671618461609
0.8558006882667542
0.2118782997131348
0.08853685855865479
0.133414626121521
0.4372652173042297
0.07564973831176758
0.1855816245079041
0.2958921790122986
0.171378493309021
0.2169393301010132
0.1895848214626312
0.4377486705780029
0.1342187523841858
0.09964931011199951
0.6717596054077148
0.1142990589141846
0.1179529428482056
0.2487702965736389
0.4410280585289001
0.1731804609298706
0.3653254508972168
0.138921320438385
0.2020386457443237
0.2885145843029022
2.376847267150879
0.2129677534103394
0.1035971641540527
0.2837085723876953
0.1693037003278732
0.4010967314243317
0.2518181800842285
0.3978287577629089
0.2362500429153442
0.5921355485916138
0.1043592095375061
0.6454063653945923
0.185767650604248
0.2182172834873199
0.05369806289672852
0.1049864888191223
0.1317480355501175
0.1447997093200684
0.1082183718681335
1.567941188812256
0.5094379186630249
0.8456283807754517
0.2571759223937988
0.1078855991363525
0.3807467222213745
0.6130890250205994
0.2754325866699219
0.1180342435836792
0.1021236181259155
0.9088582992553711
0.5610935688018799
0.1126102209091187
0.08272230625152588
0.1014409065246582
0.2487174868583679
0.07733803987503052
0.06139424443244934
0.06536927819252014
0.1727516502141953
0.1714701652526855
0.0995592400431633
0.04700469970703125
0.3818094730377197
0.216214656829834
2.298429489135742
0.1100590229034424
0.35194331407547
0.3939983248710632
0.2075401246547699
0.08025449514389038
0.9137768745422363
0.2322066277265549
0.2409090995788574
0.1311991214752197
0.1826907396316528
1.587532997131348
0.4202615022659302
0.2230392098426819
0.07116705179214478
0.606698215007782
0.1213748753070831
0.1184968650341034
0.08081524074077606
0.4702959060668945
1.271164178848267
0.09671056270599365
0.2160739600658417
0.7667146325111389
0.04249578714370728
0.06752347946166992
0.08986926078796387
0.2515916228294373
0.1149933934211731
0.8475279808044434
0.07959707081317902
0.09828633069992065
0.09849059581756592
0.1123113483190536
0.1270623803138733
0.06358212232589722
0.4273183345794678
2.443685293197632
0.06380456686019897
0.09893665462732315
0.0989513099193573
0.4292678833007812
0.07416176795959473
0.1060625910758972
0.13530033826828
0.1003482341766357
0.08217370510101318
0.5399782657623291
0.1044692397117615
1.194549322128296
0.7221416831016541
0.4476817846298218
0.06148141622543335
0.2516246438026428
0.1175318360328674
0.4580497741699219
0.1262129545211792
0.2320986390113831
0.1594517230987549
0.1070531606674194
1.458271265029907
0.1166861057281494
0.07959562540054321
0.2673028111457825
0.5156611800193787
1.223255634307861
0.8422632813453674
0.1225746870040894
0.1034551560878754
0.1196817830204964
0.3712741732597351
0.9655417203903198
0.05324172973632812
0.07076621055603027
0.3312090039253235
0.0718265175819397
0.9109442234039307
0.2867391109466553
0.2070930600166321
0.07743699848651886
0.0613207221031189
0.2635229825973511
0.1371724605560303
0.09889489412307739
1.333795785903931
0.08240056037902832
0.2935440540313721
0.3585958480834961
0.4720332622528076
0.1983733177185059
0.1526041626930237
0.1196165680885315
0.2438035607337952
0.2602313756942749
0.8097542524337769
0.1222490072250366
0.982536792755127
0.2192139625549316
0.832180380821228
0.5261499881744385
0.1678636074066162
0.1067211627960205
0.936240553855896
0.1274753510951996
0.33054518699646
0.2254370450973511
0.200143575668335
0.1146029233932495
0.3666050434112549
0.4705941677093506
0.2474073767662048
0.6822437047958374
0.1019734144210815
0.1212447285652161
0.4228260517120361
0.1022962331771851
1.005232810974121
0.2771742343902588
0.4042046070098877
0.2948891818523407
2.263994932174683
0.7282791137695312
0.05808937549591064
0.2135699689388275
0.4120110869407654
0.1010197177529335
0.3451616764068604
0.3015762567520142
1.160780429840088
0.06908518075942993
0.711998462677002
0.1520102024078369
0.1760084629058838
0.3049855530261993
0.1155525594949722
0.09373575448989868
0.4275453090667725
1.119458675384521
0.4501597881317139
0.04689246416091919
0.1754534244537354
1.180007457733154
0.0958215743303299
0.07295343279838562
0.9792636632919312
0.6729727983474731
0.1423525810241699
0.1408034563064575
0.3688609302043915
0.2012722194194794
0.1627669334411621
0.2653462886810303
1.411296963691711
0.4098781943321228
0.07256114482879639
0.1171495318412781
0.08991619944572449
0.6369712352752686
0.1762576103210449
0.2757351994514465
0.5392353534698486
0.216651439666748
0.04419392347335815
0.08011726289987564
0.1933578252792358
0.5122443437576294
0.5578569173812866
2.040921211242676
0.1788876056671143
0.3157734572887421
0.2585524320602417
0.541634202003479
0.162435457110405
0.1251325011253357
0.1821008920669556
0.06132578104734421
0.1485061049461365
0.09210234880447388
0.3121291995048523
1.095574498176575
1.019186496734619
1.013744711875916
0.2060409784317017
0.2513200044631958
0.1164713799953461
0.1130150482058525
0.1146363019943237
0.06628897786140442
0.1219952702522278
0.06743663549423218
0.4584255218505859
0.1717462539672852
0.1705963611602783
0.09089668095111847
0.08685493469238281
0.03890394046902657
1.711530447006226
0.189794659614563
0.5566368103027344
0.4364278316497803
0.1872936487197876
0.2088792324066162
0.05827981233596802
0.2568322420120239
0.06516146659851074
0.1179498434066772
0.05700105428695679
0.4980083703994751
1.429826617240906
0.2612866163253784
0.2491976916790009
0.1846297532320023
0.2223858833312988
0.05426198244094849
0.08313246071338654
0.1128356456756592
1.079197287559509
0.3761409521102905
0.8291707038879395
0.4313666820526123
0.1143896877765656
0.7952367067337036
0.08280467987060547
0.4816093444824219
0.08057999610900879
0.1241879463195801
0.09352647513151169
2.645193576812744
0.4831709861755371
0.191464900970459
0.1077597141265869
0.2665871977806091
0.2514846324920654
0.331945538520813
0.05614323914051056
0.09986957907676697
2.789137840270996
0.0709555447101593
1.088064432144165
0.05637082457542419
0.1368434429168701
0.2978694438934326
0.1746172904968262
0.1037318706512451
0.1608111560344696
0.4042817950248718
0.1633045673370361
0.2327371835708618
0.121457576751709
0.05616939067840576
0.08896198868751526
0.2214362025260925
0.7240186333656311
0.5913726091384888
0.6246665120124817
0.5091150999069214
0.1272240877151489
0.3816167712211609
0.1311239302158356
0.1920020580291748
0.2576805353164673
0.1499435901641846
0.3555669784545898
0.0605759397149086
0.6541110277175903
0.2154327630996704
0.4390478134155273
0.1147626638412476
0.4913458824157715
0.838207483291626
0.5166542530059814
0.3825776875019073
0.1225787997245789
0.1331267356872559
1.421328186988831
0.07637783885002136
0.3265772461891174
0.4888964891433716
0.6566979289054871
0.7851624488830566
0.5687003135681152
0.3231782615184784
0.06641948223114014
0.1394572556018829
0.6195681095123291
0.2772464752197266
0.1996658742427826
0.08746057748794556
1.476555824279785
0.06824684143066406
0.0664885938167572
0.118781566619873
0.3145666122436523
0.3410719633102417
0.153348296880722
1.590439319610596
0.5069534182548523
0.04930961132049561
0.3706086874008179
0.1161975264549255
0.6100003719329834
0.0755399763584137
0.3413068056106567
0.1280672550201416
0.0664028525352478
0.7335172295570374
0.1313014030456543
0.1332732737064362
0.5712040662765503
0.4930485486984253
0.09933280944824219
0.2904273271560669
0.6132628917694092
0.2646448314189911
0.5760539770126343
1.018248438835144
0.06510427594184875
0.09869220107793808
0.09815305471420288
0.1040133535861969
0.3690059185028076
0.04216176271438599
0.9855704307556152
0.4494147300720215
0.1577842235565186
0.07236262410879135
0.07841738313436508
0.06430511176586151
0.2404359579086304
0.245965838432312
0.6343449950218201
0.08632602542638779
0.1442583799362183
0.2418766021728516
1.82838237285614
0.1920152902603149
0.3233788013458252
0.1126328706741333
0.4371497631072998
0.6529719829559326
0.2155755460262299
0.2949835062026978
0.4134408235549927
0.5297089815139771
0.8736740350723267
0.0526176393032074
0.7504745721817017
0.09052950143814087
0.611060619354248
0.08648562431335449
0.8633712530136108
0.4692625999450684
0.1448273658752441
0.132482647895813
0.04988411068916321
0.2263643741607666
0.08450306951999664
0.3371281623840332
0.04977335035800934
0.07240964472293854
0.08881533145904541
0.07679841667413712
0.09553401917219162
0.7278719544410706
0.5447431802749634
0.3212229609489441
1.129380106925964
0.1573313474655151
0.2458755970001221
0.6116448640823364
2.196442842483521
0.4584459066390991
1.016302227973938
0.5124764442443848
1.442984223365784
0.2393960952758789
0.08271792531013489
0.07019153237342834
0.9361307621002197
0.8498427867889404
0.1969840526580811
0.1552241295576096
0.6424252986907959
0.2420743703842163
0.1112395524978638
0.08654248714447021
0.1391637474298477
0.7106765508651733
0.1220595017075539
0.08253182470798492
0.1481389403343201
0.2473816275596619
0.1263691186904907
0.09257617592811584
0.09111297130584717
0.1222484707832336
0.1317574977874756
0.1370769441127777
0.7339337468147278
0.05309641361236572
0.1730488538742065
0.1223165988922119
0.7866619825363159
0.2738023996353149
1.789563417434692
1.128378868103027
0.3616689443588257
0.3454833030700684
0.2708572149276733
0.120861142873764
0.1967473924160004
0.09903815388679504
1.451064109802246
0.1410356014966965
0.2478917837142944
0.1079554557800293
0.1219745278358459
0.08640435338020325
0.7726527452468872
0.9368935823440552
0.1864580810070038
0.5337390899658203
0.2028613388538361
0.09811776876449585
0.7087311148643494
0.07950490713119507
0.1870506107807159
0.6993644237518311
0.04585453867912292
0.383769303560257
0.8118281960487366
0.06970269978046417
0.3084570467472076
0.1181423664093018
0.09041351079940796
1.06848669052124
0.1754811108112335
0.1747031807899475
0.2689101696014404
0.3278069496154785
0.1502036899328232
0.1074447780847549
0.07632449269294739
0.1483569145202637
0.322076827287674
0.1645475625991821
0.4957204759120941
0.06635840982198715
0.1459466218948364
0.6805113554000854
0.3074020743370056
0.09341138601303101
0.3657985925674438
0.1097844392061234
0.4270353317260742
0.1011577844619751
0.2142583727836609
0.308606743812561
0.08200380206108093
0.3231757879257202
0.1241966485977173
0.398625373840332
3.033574819564819
0.1265319585800171
1.451153755187988
0.1752253174781799
0.2552046775817871
0.1140309572219849
0.3997130393981934
0.4571068286895752
0.6093195080757141
0.08583220839500427
0.1024193167686462
0.2379863709211349
0.6234140396118164
0.3852200508117676
0.134101927280426
0.2749372720718384
0.1725826263427734
0.1496645361185074
0.08600789308547974
1.191311955451965
0.04368272423744202
0.08318960666656494
0.6381908655166626
0.1108321398496628
0.5392900705337524
0.2970444560050964
0.09817814826965332
0.1106073260307312
0.08392703533172607
0.1906425952911377
0.5773069858551025
0.09064745903015137
0.7574770450592041
0.2380589544773102
0.3861565589904785
0.1611449718475342
0.177833080291748
1.571866035461426
0.2395123243331909
0.3378975391387939
0.2763984203338623
2.062354803085327
0.3560782968997955
0.5127446055412292
0.9003654718399048
0.3318575024604797
0.5268524289131165
0.2913250923156738
0.5267572402954102
0.4080252647399902
0.2014782428741455
0.5884935855865479
0.5057787895202637
0.3519952297210693
0.1413325071334839
0.7597091794013977
0.07148611545562744
0.1802479028701782
0.07097005844116211
0.1759039759635925
0.07182765007019043
0.5263855457305908
1.39340877532959
0.08504235744476318
0.3551875352859497
0.1866927444934845
0.1247110888361931
0.1236588358879089
0.09907054901123047
0.1467127799987793
0.3030462861061096
0.3192219734191895
0.05882477760314941
0.1745783686637878
0.4945955276489258
0.190032958984375
0.6135674118995667
0.2714809775352478
1.161491632461548
0.08711685985326767
0.5803282260894775
0.1403959989547729
0.2212156653404236
0.255199670791626
0.640891432762146
0.08769357204437256
0.09425123035907745
0.2176377773284912
0.3531898260116577
0.3550170660018921
0.6881993412971497
0.8783243894577026
0.3570070266723633
0.3080880045890808
0.1613502502441406
0.2708048820495605
0.196909487247467
0.09569551795721054
0.08233624696731567
0.08598661422729492
0.08237232267856598
0.09000334888696671
0.409367561340332
0.5390400290489197
0.3964821100234985
0.4061102867126465
0.09225565195083618
0.4036491215229034
0.1529406309127808
0.1302366852760315
1.106986522674561
0.1043221950531006
0.07515448331832886
1.192710518836975
0.8858553171157837
0.1085927486419678
0.05746261030435562
0.1426635980606079
0.3692618012428284
0.2831168174743652
0.2422558069229126
0.0997866690158844
0.06877590715885162
1.187767863273621
0.04907725751399994
0.2371004819869995
0.2269691824913025
0.5497235655784607
0.1323581337928772
0.2331455945968628
0.1251411139965057
0.1061923503875732
0.2027970999479294
0.1594453155994415
0.8844200372695923
0.87068772315979
0.4608453512191772
0.07787349820137024
0.2403970956802368
0.1137990951538086
0.7880291938781738
0.3657878637313843
2.296524524688721
0.3551804423332214
0.08588932454586029
0.1967662572860718
0.05836194753646851
0.283849835395813
0.4447098672389984
0.7999837398529053
0.19356369972229
0.05334296822547913
0.7771322727203369
1.155346632003784
1.255134463310242
0.06723508983850479
0.1067800745368004
0.7283667922019958
0.7314969301223755
0.2901218831539154
0.1105786561965942
0.2937980890274048
0.6887810230255127
0.2279452681541443
0.303197979927063
0.6043354272842407
0.4882532358169556
1.338204979896545
0.3805389404296875
0.1109737455844879
0.1595425605773926
0.6889785528182983
0.611981213092804
0.139896959066391
0.2982745170593262
0.2452787160873413
0.5107684135437012
0.05526211857795715
0.7408576011657715
0.2170485258102417
0.3135619461536407
0.2894082069396973
0.2538883686065674
0.3565337657928467
0.1227543950080872
0.5982393026351929
0.04544761776924133
0.4456325173377991
0.3426447808742523
0.06360316276550293
1.129424810409546
0.9596347808837891
0.2322636246681213
0.06291012465953827
0.1702913045883179
0.1890029907226562
1.155645608901978
0.2744803428649902
0.2020210027694702
0.2310388088226318
0.06801097095012665
0.1534523367881775
1.054386138916016
0.06945037841796875
0.07567083835601807
0.08506461977958679
0.04616755247116089
0.3198903799057007
0.1033819243311882
0.8206359148025513
0.2414431571960449
0.1919535398483276
0.1346599459648132
0.05978196859359741
0.4023740887641907
0.08419567346572876
0.1341054439544678
0.1238245964050293
0.1016929000616074
1.34661078453064
0.2485096454620361
0.06007188558578491
0.5861538648605347
2.682199239730835
0.07513940334320068
0.09838379919528961
0.1542626619338989
0.1744756102561951
0.09770232439041138
0.1197258234024048
0.07401476800441742
0.1522525548934937
0.50858473777771
0.3645090758800507
0.1691668033599854
0.5907052755355835
0.6382823586463928
0.0626223087310791
0.3722784519195557
0.3951318562030792
0.4464669823646545
0.1148396283388138
0.4589581489562988
0.2576563358306885
0.1086641550064087
0.1346933543682098
0.3949872255325317
0.1310805827379227
0.1252532601356506
1.171698451042175
0.1220441460609436
0.3586883544921875
0.3603595197200775
0.1837120056152344
0.2501479387283325
0.08708032965660095
0.396304726600647
0.328505277633667
0.1411253213882446
0.09643745422363281
1.047779321670532
0.06076282262802124
0.1063624620437622
0.1684202551841736
0.1464657932519913
0.07503515481948853
0.1374461054801941
0.1589385271072388
1.126631498336792
0.1403871774673462
0.3501806855201721
0.2820069789886475
0.3450994193553925
1.784608721733093
1.245033264160156
0.4988365173339844
0.2298688888549805
0.1046020239591599
0.06338369846343994
0.1259015798568726
0.7851116061210632
0.8239790201187134
0.1325554698705673
0.2708023488521576
0.06768238544464111
0.06956534087657928
0.1660255193710327
0.04864627122879028
1.782160758972168
0.1352429986000061
0.08544531464576721
0.2710549831390381
0.451164722442627
0.4290624856948853
0.9310945272445679
0.155370831489563
1.333140254020691
0.7057638168334961
0.126143753528595
0.05445593595504761
0.4861674606800079
0.8966295719146729
0.07792508602142334
0.1812106370925903
0.1614420413970947
1.43598747253418
0.4699966907501221
0.596615195274353
0.1026427149772644
1.01500928401947
1.289471864700317
0.5679236650466919
0.1251255571842194
0.1556376814842224
1.019313454627991
0.07434210181236267
0.2156486511230469
0.3990515470504761
0.1292273998260498
0.05233082175254822
0.1642266511917114
0.1792435646057129
0.06741595268249512
0.08114707469940186
0.05058640241622925
0.06812375783920288
0.1405551433563232
0.1180133819580078
0.6027950048446655
0.7060778737068176
0.8570267558097839
0.1945302486419678
0.07300665974617004
0.4361583590507507
0.2559058666229248
0.1603747308254242
0.1607319712638855
0.5958458185195923
0.2355761528015137
0.2322540283203125
0.121914267539978
0.2578661441802979
0.5932542681694031
0.2456218600273132
0.0982884094119072
0.1590214967727661
0.1156755089759827
0.07799825072288513
0.2527520954608917
1.002277016639709
0.8610511422157288
0.2019354104995728
0.333336353302002
0.1892434358596802
0.3731483817100525
1.036632180213928
0.0911247730255127
0.1314221024513245
0.5136348605155945
0.2616373300552368
0.2418352365493774
1.985989093780518
0.08125436305999756
0.5400771498680115
0.3229819536209106
0.1400436460971832
0.1403375267982483
0.08169513940811157
0.07929456233978271
0.3673585653305054
0.2881375551223755
0.3725970983505249
1.602597951889038
0.1835063695907593
0.238927960395813
0.7364978790283203
0.1757721900939941
0.3168255090713501
0.2300319671630859
0.0678575336933136
1.23791515827179
0.09191477298736572
0.07939496636390686
0.05044236779212952
0.1839685142040253
0.2676546573638916
0.1028280854225159
0.5069882273674011
0.3212218284606934
0.1575648933649063
0.1598583459854126
0.7377843856811523
0.2425180077552795
0.08354878425598145
0.1489736437797546
0.1748782396316528
0.07162236422300339
0.07544082403182983
0.566425621509552
0.554889440536499
0.6944546103477478
0.2614926695823669
0.09361070394515991
0.568507194519043
1.48528790473938
0.238694429397583
0.1748471260070801
0.1519986391067505
0.09174436330795288
0.1689376533031464
0.05329987406730652
0.0820888876914978
2.351906776428223
0.3189498782157898
0.36781907081604
0.3877315521240234
0.4158935546875
0.1251778602600098
0.6719532012939453
0.1194053292274475
0.7133104801177979
0.06872669607400894
0.08660703897476196
0.07814949750900269
0.5070439577102661
0.3509998321533203
0.3291107416152954
0.1511632204055786
0.3871902823448181
0.1072584986686707
0.9175341129302979
0.09132508933544159
0.2478660345077515
0.3188567757606506
0.9383167028427124
0.240695595741272
0.07881015539169312
0.106594979763031
1.490705013275146
0.3771752119064331
0.4990899562835693
0.07551902532577515
1.203919410705566
0.1964924931526184
0.5560282468795776
0.06972053647041321
0.194452702999115
0.2425596117973328
0.1604780554771423
0.5505989789962769
0.2304844856262207
0.5112013220787048
0.3820464015007019
0.1249097585678101
0.5086349248886108
0.5191857814788818
0.1169417798519135
0.321925163269043
0.07404664158821106
0.4375786781311035
0.08173809945583344
0.6440306901931763
0.05049843713641167
0.1012243032455444
0.1775875687599182
0.2113198637962341
0.1096754670143127
0.2017019391059875
0.5973275899887085
0.1468725502490997
0.1291436403989792
0.7804141044616699
0.1933289766311646
0.120043158531189
0.1767489910125732
0.7266983985900879
0.2424457967281342
0.9553731083869934
0.1162550151348114
0.1594390869140625
0.08881032466888428
0.5543520450592041
0.111537903547287
0.1889210045337677
0.6744107604026794
0.0650605782866478
0.6548999547958374
0.06527268886566162
0.3004429936408997
0.4423266053199768
0.2009283304214478
0.06485229730606079
1.158896923065186
0.06403279304504395
0.05306932330131531
0.1034003794193268
2.799537897109985
0.06434464454650879
0.2590581476688385
0.3282178044319153
0.6420957446098328
0.1262198686599731
0.1013725996017456
0.1708700656890869
0.1949907541275024
0.212135910987854
1.228458642959595
0.1365047097206116
0.1314933300018311
0.09609502553939819
0.1246783137321472
0.07545179128646851
0.5286834239959717
0.06952008605003357
0.1020557284355164
0.1015236973762512
0.2402995675802231
0.5790165662765503
0.05559445917606354
0.1322579979896545
0.5091561079025269
0.9045408368110657
0.1939717531204224
0.2346806526184082
1.163153648376465
0.3012929558753967
0.2428629994392395
0.2808390855789185
0.845439076423645
0.06408342719078064
0.1307353973388672
0.06514143943786621
0.9403612613677979
0.1220648884773254
0.3722204566001892
0.7722834348678589
0.5820696949958801
0.08868229389190674
0.5389078855514526
0.2473953664302826
0.2146230638027191
0.0823548436164856
1.124250531196594
0.9049525260925293
0.676749587059021
0.07414877414703369
0.1752159893512726
0.09688180685043335
0.2630198001861572
0.7113382816314697
0.203534722328186
0.04893544316291809
0.5726648569107056
1.387968063354492
0.4493106305599213
0.3091590404510498
0.6726968884468079
0.09734177589416504
0.06148743629455566
0.08341681957244873
0.07408158481121063
0.2311908006668091
0.2187575697898865
0.1714534759521484
0.08332628011703491
0.06342937052249908
0.1907683163881302
1.408580303192139
0.06000787019729614
0.178164005279541
0.1653253436088562
0.0582200288772583
0.1362105011940002
0.2337565422058105
0.2530057430267334
0.3143373727798462
0.1456466913223267
0.05121942237019539
0.1097601056098938
0.3840766847133636
0.1854363679885864
0.210649847984314
0.5660722255706787
0.2162837982177734
0.4260998368263245
0.4698951244354248
1.072259902954102
0.1934536695480347
0.183650016784668
0.3203800916671753
0.2742894887924194
0.1592719256877899
0.06882238388061523
0.05148547887802124
0.4373770952224731
0.07982069253921509
0.1576903164386749
0.06825795769691467
0.3667230606079102
0.9808245897293091
0.1625815778970718
0.2581408321857452
0.08084952831268311
0.2311232089996338
0.5991500616073608
0.6586527228355408
0.3643643856048584
0.3402153849601746
0.1235527694225311
0.1639662981033325
0.4957174062728882
0.369839072227478
1.024437308311462
0.4095308780670166
0.06164699792861938
0.0575023889541626
0.3320171236991882
0.1328086853027344
0.2439499199390411
0.1391008496284485
0.1587749719619751
0.1233882904052734
0.0948641300201416
0.1019531488418579
0.0791155993938446
0.1621708869934082
0.09028571844100952
2.068653583526611
0.08871723711490631
0.06227684020996094
0.08272646367549896
0.1822002381086349
0.08539199829101562
0.202398419380188
0.1818346977233887
0.3763316869735718
0.1125438809394836
0.5610834360122681
0.06809857487678528
0.06449764966964722
0.2407523393630981
0.3232990503311157
1.213817596435547
0.07271134853363037
1.031188607215881
1.532764434814453
0.05111920833587646
0.275097131729126
0.08825092017650604
0.2999787330627441
0.3391678333282471
0.06297609210014343
0.1806894540786743
0.1028342247009277
1.854058504104614
0.477715015411377
0.08390074968338013
0.1275352239608765
0.55469810962677
0.1273058205842972
0.2310831546783447
0.08563700318336487
0.6851714849472046
0.8729758262634277
0.1209999397397041
0.07839903235435486
0.2662196159362793
0.0736260712146759
0.1820553541183472
0.1387600898742676
0.9957813620567322
0.1018128395080566
0.3669313192367554
0.3612935543060303
0.8873224258422852
0.06152820587158203
0.5702561140060425
0.2460669279098511
0.1191186308860779
0.2385459542274475
0.1271322965621948
0.7037867903709412
1.537775278091431
0.6940938234329224
0.08198738098144531
0.07382011413574219
0.1237616762518883
0.1729605197906494
0.7892218828201294
0.4633907079696655
0.4783550798892975
0.9340136051177979
0.08115567266941071
0.5517471432685852
0.05734190344810486
0.1864459216594696
0.1319189071655273
1.41257905960083
0.2525266408920288
0.1087063550949097
0.06940978020429611
0.1327846944332123
1.218997240066528
0.04589815437793732
0.04319810122251511
0.09556683897972107
0.7398483753204346
0.2973856925964355
0.174534797668457
0.3628479838371277
0.08726930618286133
0.8512951135635376
0.4322468936443329
2.125329971313477
0.3414077758789062
0.1793650388717651
0.3570158779621124
0.2141301035881042
0.6502015590667725
0.1266131699085236
0.0944536030292511
0.1682189702987671
0.9198302030563354
0.07253621518611908
0.05645753443241119
0.1271899342536926
0.07142442464828491
0.3665727376937866
0.05639445781707764
0.3108233213424683
0.04838192462921143
0.07808643579483032
0.7174093723297119
0.2212961912155151
0.06543852388858795
0.1239443719387054
0.2197906970977783
2.33832573890686
1.808760285377502
0.06371857225894928
0.9154927730560303
0.09208709001541138
0.08188867568969727
0.3855928182601929
0.06351315975189209
0.3869010210037231
0.105690062046051
0.2760536074638367
0.1091598272323608
0.1962903738021851
0.08553147315979004
0.3283576965332031
0.09804397821426392
0.5964516401290894
0.08681753277778625
0.06726018339395523
1.394451260566711
0.1864259243011475
0.6604634523391724
0.9775639772415161
0.2914507389068604
0.5540891885757446
0.07678987085819244
0.2817350625991821
0.06445127725601196
0.05854123830795288
0.3263311386108398
0.05421335995197296
0.3768007755279541
0.4641070365905762
0.1448545455932617
0.05522835254669189
0.1689770817756653
0.1443572640419006
0.08978188037872314
0.875779390335083
0.1342247724533081
0.1209696531295776
0.1480171084403992
0.08159637451171875
0.2792294025421143
0.07276524603366852
0.4174575209617615
1.293858766555786
0.1877180337905884
0.05839604884386063
0.08385413885116577
0.6981499195098877
0.08135998249053955
0.05948066711425781
0.08489909768104553
0.1284748911857605
1.106497645378113
0.1430870294570923
0.2459588050842285
0.5818434953689575
0.4123209118843079
0.4077449440956116
0.7619326114654541
0.1873712539672852
0.2359422743320465
0.3341095447540283
0.1787090599536896
0.2429814338684082
0.5561398267745972
0.2801364660263062
0.1590323150157928
0.1322316527366638
0.1132839620113373
0.2116024494171143
0.9500147104263306
0.345106840133667
0.06576752662658691
0.9953982830047607
0.06093263626098633
0.06105780601501465
0.3114725947380066
0.5192835927009583
0.8298553824424744
0.89922696352005
0.1950843334197998
1.427189469337463
0.05440941825509071
0.3646345138549805
0.09439420700073242
0.1327811479568481
0.7318894863128662
0.04554897546768188
0.05617409944534302
0.4670316576957703
0.1371092200279236
0.9410977363586426
0.4980385899543762
0.2258572429418564
0.07719112932682037
0.14283686876297
0.3317292034626007
0.1480929851531982
0.3055002689361572
0.09194886684417725
0.8344275951385498
0.5591537952423096
0.5959064960479736
0.2628252506256104
1.29782509803772
0.178878128528595
0.05479693412780762
0.08670798689126968
0.1214500665664673
0.7651571035385132
0.1115526556968689
0.08078902959823608
0.3949771523475647
0.3172965049743652
0.07041561603546143
0.1047252416610718
0.3221254348754883
0.7225701808929443
0.3855189085006714
0.1456908583641052
0.1313999891281128
0.09513281285762787
0.1321629285812378
0.2740387916564941
1.89091944694519
0.3642280697822571
0.3458534479141235
0.2843258380889893
0.3115270137786865
0.8123210072517395
0.07586348056793213
0.04635314643383026
0.09382772445678711
0.1560899615287781
0.6754526495933533
0.238991305232048
0.1588554382324219
0.06707310676574707
0.2724452018737793
0.1746141314506531
0.9145467281341553
0.1594169437885284
0.27699214220047
0.2951608896255493
0.2081696689128876
0.08358395099639893
0.198420524597168
0.1331676244735718
0.2817391157150269
0.09215357899665833
0.1246128082275391
0.07104939222335815
0.1679661870002747
0.2769324779510498
2.501896381378174
0.9514607191085815
0.9957622289657593
0.7639440298080444
0.07410208880901337
0.3299530446529388
0.637764573097229
0.1936848759651184
0.3520227670669556
0.05400347709655762
0.2328324317932129
0.2448953092098236
0.2831642627716064
0.5985287427902222
0.6225743293762207
1.573089241981506
0.9363512992858887
0.0752713680267334
0.3840886950492859
0.1325762271881104
0.2413804531097412
0.7264409065246582
0.1193833351135254
0.2900764942169189
1.482775688171387
0.07156530022621155
0.1662629842758179
0.3754359483718872
0.1476820111274719
0.3415856659412384
0.08769410848617554
0.1170514225959778
0.1457972526550293
1.017388701438904
0.1279876530170441
0.2362710237503052
0.07858622074127197
0.07948854565620422
0.4380667209625244
0.2263183891773224
0.302720308303833
0.3816211223602295
0.1205375194549561
0.1979959607124329
0.08036988973617554
0.09502801299095154
0.1951007544994354
0.5519723892211914
0.1925572752952576
1.144902110099792
0.1334074735641479
0.1236389875411987
0.07515887916088104
0.3936402797698975
0.8364450931549072
0.04716570675373077
0.1670957654714584
0.1520404815673828
0.1705965399742126
0.3509541749954224
1.577548027038574
0.1712933778762817
0.4146950244903564
0.4427878856658936
0.1284123659133911
0.3992992639541626
1.438672423362732
0.5857971906661987
0.4323996901512146
0.08753395080566406
0.83740234375
0.1213530004024506
0.5216435790061951
0.5883409976959229
0.6499983668327332
0.1517456918954849
0.4274366497993469
0.104917973279953
0.1260082423686981
1.39160943031311
0.1556395888328552
0.1289165616035461
0.05871111154556274
0.06013280153274536
0.3792808651924133
0.2119964510202408
0.06337736546993256
0.05980032682418823
0.1810917556285858
0.1600266695022583
0.112082339823246
0.07808777689933777
0.1029694676399231
0.09120169281959534
0.1151527166366577
0.105925977230072
0.0867617279291153
0.2870947122573853
0.4288267493247986
0.2429032325744629
0.8609969615936279
0.2948551177978516
0.5098130702972412
0.1639720499515533
0.2129266560077667
0.2534613609313965
0.1013082265853882
0.1592104434967041
0.327820897102356
0.3372015655040741
0.550057590007782
0.1314956545829773
0.09849715232849121
0.07117915153503418
1.054179430007935
1.495182037353516
0.08972394466400146
0.130328893661499
0.2751533389091492
0.1786497831344604
0.3501417636871338
1.096912980079651
0.1360205411911011
0.2054931819438934
0.9535384178161621
0.3032102584838867
0.1737765371799469
0.6253299713134766
0.06548690795898438
0.1890995502471924
0.07143660634756088
0.05753045529127121
0.1052992343902588
1.412816405296326
0.720119833946228
0.2245060205459595
0.1769370138645172
1.152842402458191
0.1680724024772644
0.5797374248504639
0.1693565845489502
0.09072974324226379
0.08327138423919678
0.09186339378356934
0.07238227128982544
0.5104976296424866
0.4879277944564819
0.05344560742378235
0.09862416982650757
0.2617595195770264
0.2685617208480835
0.04524227976799011
0.532906711101532
0.1302164196968079
0.08831167221069336
0.3908542990684509
0.06847786903381348
0.3571759760379791
0.09698288142681122
0.2161365151405334
0.09570270776748657
0.6052095890045166
0.1464697122573853
0.179538369178772
0.07292719185352325
0.4684028625488281
0.06929576396942139
0.1752370595932007
0.2614258527755737
0.06424182653427124
0.280677318572998
0.07270491123199463
0.1242724806070328
0.2960481941699982
0.1853902339935303
0.5182239413261414
0.111760139465332
0.1078878045082092
0.07297559827566147
0.1107648611068726
0.1297720074653625
0.08778667449951172
0.08240038156509399
0.1513823270797729
0.8880479335784912
0.3488085269927979
0.151431530714035
0.0730513334274292
0.4541487693786621
0.110584020614624
0.04721474647521973
0.5004072189331055
0.3279330730438232
0.6321321129798889
0.2702003717422485
0.1715906262397766
0.737467348575592
0.133201003074646
0.06085729598999023
0.7818930149078369
0.1458582431077957
0.2725508213043213
1.059717178344727
0.1298659443855286
0.140358030796051
0.145717978477478
0.1191943883895874
0.3561104536056519
0.1406651735305786
0.04549300670623779
0.5665873289108276
0.06067550182342529
0.1682370901107788
0.7986143827438354
0.09255591034889221
0.2775943577289581
0.9685380458831787
0.3419550359249115
0.1090747714042664
0.1233673095703125
0.08354717493057251
0.1804285049438477
0.1349113881587982
0.6996529102325439
0.2065849900245667
0.8249817490577698
0.2824580669403076
0.5081775188446045
0.1836047768592834
0.07580289244651794
0.09660230576992035
0.1971932649612427
0.2467270493507385
0.3093112707138062
0.1202498450875282
0.5613070130348206
0.2835197448730469
0.2737546563148499
0.08409577608108521
0.0945780873298645
0.5611262321472168
0.5850973129272461
0.2873289585113525
0.1046317517757416
0.3199161291122437
0.1646146774291992
0.2021953165531158
0.2942050397396088
0.4700765609741211
0.2986947298049927
0.979798436164856
0.2216252684593201
0.6837311983108521
0.1954628229141235
0.6545380353927612
0.5619010925292969
0.1827062368392944
0.07000629603862762
1.440444707870483
0.5782160758972168
0.1638126373291016
0.2460695505142212
0.07084004580974579
0.06158441305160522
0.2125521898269653
0.9222124814987183
0.1015720963478088
0.7461701631546021
0.09167388081550598
1.204155802726746
0.07406884431838989
0.6250743269920349
1.244996547698975
1.610591888427734
0.1720707416534424
0.2765954732894897
0.1606705188751221
0.09818600863218307
2.419353008270264
0.5977630019187927
0.09751284122467041
0.2082301378250122
0.4563058614730835
0.06221359968185425
1.813122987747192
0.1773083806037903
0.3313014507293701
0.503569483757019
0.4451063871383667
0.05723942816257477
0.06501376628875732
0.4213741421699524
0.08540338277816772
0.1187248453497887
0.1018849015235901
0.0933038741350174
0.1334699392318726
0.169808030128479
0.8907798528671265
0.130557656288147
0.1467608213424683
0.07823929190635681
1.981953620910645
0.1591542810201645
0.1301702857017517
0.04374325275421143
0.6068049669265747
1.065808057785034
0.1935853958129883
0.06038719415664673
0.1497608423233032
0.2956081628799438
0.6842038631439209
1.306437969207764
0.5205872058868408
0.67701256275177
0.12300705909729
1.757568836212158
0.6400980949401855
0.8222050666809082
0.152063250541687
0.07448804378509521
0.4677162170410156
1.237228631973267
0.0991179347038269
0.187538743019104
0.3610849678516388
0.1288662254810333
0.06268042325973511
0.119011402130127
0.1392399370670319
0.1218455880880356
0.1982643604278564
0.06796559691429138
0.2435846328735352
0.8985256552696228
0.09061741828918457
0.2153092622756958
0.08359086513519287
0.07447773218154907
0.4668547511100769
0.4900103509426117
0.2767031192779541
0.4176761507987976
1.149895906448364
0.2672660052776337
1.709370136260986
0.1377252340316772
0.1517683267593384
1.192381739616394
0.09549009799957275
0.7347095012664795
0.1590022146701813
0.1997293829917908
1.339736342430115
0.1198678016662598
0.07814163714647293
0.3007948398590088
0.4128367602825165
0.2034408748149872
0.1738847196102142
0.3758069276809692
0.09256868064403534
1.374407529830933
0.3942368924617767
0.07661640644073486
0.1738106906414032
0.246769905090332
0.1764899492263794
0.191210001707077
0.07097262144088745
0.058990478515625
0.8861433267593384
0.1481558084487915
0.2380795478820801
0.3414459526538849
0.3474752902984619
1.232877492904663
0.07666414976119995
0.066997230052948
0.2927629947662354
1.235936045646667
0.1949899196624756
0.4426782131195068
0.3071063458919525
0.1766735464334488
0.6977126598358154
0.3016197681427002
0.1726909875869751
0.05749360471963882
0.2077091336250305
0.1061603873968124
0.1444795280694962
0.09472993016242981
0.3500576019287109
0.07013124227523804
0.08771872520446777
0.2191110849380493
0.05024496465921402
2.433635711669922
0.214497447013855
0.1276021599769592
1.533720731735229
0.1890555620193481
0.07466632127761841
0.1304258108139038
0.1368744373321533
0.1094325482845306
1.474429488182068
0.1423336863517761
0.08032304048538208
0.4691247344017029
0.295137882232666
0.2229435741901398
0.1291513442993164
0.07758091390132904
0.1849288940429688
0.2103137969970703
0.7586735486984253
0.1372814178466797
0.3728575706481934
0.6338673830032349
0.2603679895401001
0.8203101754188538
0.1352469921112061
0.5714583396911621
0.4665581881999969
0.1996976137161255
0.07366129755973816
0.341880202293396
0.06732924282550812
0.2740923762321472
0.183998316526413
0.2941205501556396
0.4388948082923889
0.4729971885681152
0.1769298911094666
0.106387160718441
0.08679622411727905
0.8620989322662354
0.08207112550735474
0.1483953595161438
0.1095763146877289
0.157520055770874
0.343933641910553
0.2974263429641724
0.3498283624649048
0.1458960771560669
0.4200853109359741
0.1167483925819397
0.2455723285675049
0.1095365285873413
0.4644988775253296
0.4559721946716309
0.2604762315750122
0.04844049364328384
2.280954837799072
0.4154409468173981
0.1316206604242325
0.6148009300231934
0.04762807488441467
0.4154491424560547
1.340296864509583
0.8795660734176636
0.3810479640960693
0.7367345094680786
0.2393984794616699
0.1151531934738159
0.07538944482803345
0.1661207675933838
0.2004063129425049
0.09667575359344482
0.2248479127883911
1.507134795188904
0.22100730240345
0.05438637733459473
0.2111678123474121
0.08040440082550049
0.1182573884725571
0.3400396108627319
0.8566604256629944
0.104691207408905
0.9894558191299438
0.2359881401062012
0.3346360921859741
0.2249748706817627
0.488764762878418
1.265790820121765
0.1527929306030273
0.2031299471855164
0.4722995460033417
0.4735344648361206
0.1757947206497192
0.094246506690979
0.2456764280796051
0.2907025814056396
0.06699586659669876
0.3621975183486938
0.1645661294460297
0.1237917542457581
0.230093240737915
0.04325568675994873
0.09713929891586304
0.08776891231536865
0.06944100558757782
0.180365264415741
0.07378515601158142
0.1657768487930298
0.08205171674489975
0.6652674674987793
0.05357235670089722
0.06031489372253418
0.170722484588623
0.2537174224853516
0.3089274168014526
0.04692763090133667
0.7883681058883667
0.2095877975225449
0.2465983629226685
0.1176667809486389
0.1166868060827255
0.08520233631134033
0.1991536617279053
0.3926858007907867
0.1580089330673218
0.1724450588226318
0.07019098103046417
0.3688851892948151
0.1929590702056885
0.4802148342132568
0.483460545539856
0.07138615846633911
0.2446411848068237
0.1321615278720856
1.427677512168884
0.06547266244888306
0.4168071746826172
1.465808153152466
0.5091778039932251
0.09956276416778564
0.4031025171279907
0.1117395162582397
0.381839394569397
0.4158282279968262
0.1905012130737305
0.5760208964347839
0.2628904581069946
0.7448074817657471
0.4831870794296265
0.09013152122497559
0.1312186121940613
0.4265189170837402
0.1386433094739914
0.2902992963790894
0.0750257670879364
0.07094359397888184
0.3875089883804321
0.4010671973228455
0.2911816835403442
0.2791485786437988
0.4687836170196533
0.1715352535247803
0.2862818837165833
0.168479323387146
0.2671842575073242
0.6693024635314941
1.524626970291138
0.6881407499313354
0.07194069027900696
0.1615820378065109
0.7998157143592834
0.08104914426803589
0.581162691116333
0.5092564821243286
0.1179903000593185
0.7397623062133789
1.511566638946533
0.0709531307220459
0.3098223209381104
0.05372753739356995
0.537758469581604
0.08085930347442627
0.5845229029655457
0.4892301559448242
1.017777562141418
0.06356453895568848
0.06653328239917755
1.558729648590088
0.364035427570343
0.04222360253334045
0.05032950639724731
0.2596086263656616
0.05038049817085266
1.694530963897705
0.9835014939308167
1.491713285446167
0.1806873083114624
0.1674482226371765
0.2616315186023712
1.040629863739014
0.263192892074585
0.09864536672830582
0.0764458179473877
0.04917645454406738
0.2779778838157654
0.07306158542633057
0.2869219779968262
0.07012186944484711
0.7231743931770325
0.08362782001495361
0.882338285446167
0.7976716756820679
0.3682013750076294
0.06448429822921753
0.08998414874076843
0.1299682259559631
0.1438408493995667
0.5860472917556763
1.499298810958862
0.2017437219619751
0.1025545746088028
0.09477122128009796
0.3151884078979492
0.2510385513305664
0.1591259241104126
0.1178183555603027
0.3814260959625244
0.1720794439315796
0.9393315315246582
1.483250856399536
0.06571424007415771
0.617518424987793
0.07835327833890915
0.1347043812274933
0.1681236028671265
0.07485532760620117
0.2487858533859253
0.07172739505767822
0.08596932888031006
0.5342026948928833
0.09410965442657471
0.1684248447418213
0.1955069303512573
0.3788003921508789
0.3251891136169434
0.2218055427074432
0.133627712726593
0.1528134942054749
0.3440334796905518
0.5223918557167053
0.8224716782569885
0.1343122720718384
0.1445879638195038
0.6087872982025146
0.1108366847038269
0.490440845489502
0.05363470315933228
0.5235592126846313
0.08787554502487183
1.158341646194458
1.015651345252991
0.1129954308271408
0.1537802219390869
0.1073882579803467
0.1127794682979584
0.08976146578788757
0.2297552824020386
0.1955332905054092
0.2847975492477417
0.1212217807769775
0.4242171049118042
0.1313890218734741
0.1590322852134705
0.1941112279891968
0.3499212861061096
0.3406751155853271
0.2542352676391602
0.08913363516330719
0.06366255879402161
0.2048239707946777
0.3467340469360352
0.582486629486084
0.09657715260982513
0.1863367557525635
0.143700122833252
0.1319268196821213
0.1465738415718079
0.1211166381835938
0.1311172246932983
0.1149311810731888
0.5512498021125793
0.1621450185775757
0.1624060869216919
0.4035105109214783
0.3306251466274261
0.3827536106109619
0.09857717901468277
0.228829026222229
0.2218478918075562
0.5435558557510376
0.09614542126655579
0.08015979081392288
0.1570725440979004
1.389311790466309
1.751318573951721
0.09153223037719727
0.07259881496429443
0.08973708748817444
0.2565977573394775
0.06468337774276733
0.8009217977523804
0.1975189447402954
0.05382275581359863
0.08474600315093994
0.2318109273910522
0.111925482749939
0.209202766418457
0.2644022703170776
0.2501543164253235
0.05868223309516907
0.2950436472892761
0.229567289352417
1.557791352272034
0.8909114599227905
0.1217218637466431
0.1081279218196869
0.1273352801799774
0.08571135997772217
0.3212630748748779
0.04684315249323845
0.1069942712783813
0.2631019353866577
0.8058609962463379


==> data/resnet_linfty_normalized_absolute_errors_clean_noisy.csv <==
             errors        errors-no-mean
 1.895745277404785    1.813451528549194
 1.160021781921387    0.5226961374282837
 1.416249394416809    0.4892880916595459
 1.216065049171448    1.483074426651001
 2.568297386169434    2.187547206878662
 1.685287952423096    1.206521034240723
 0.8402620553970337   0.5874084830284119
 2.591681480407715    0.9165223240852356
 3.886435985565186    2.870445728302002
 1.374629735946655    0.9707242846488953
 0.4304453432559967   0.1346848011016846
 1.071695685386658    0.585097074508667
 2.889659881591797    2.669619560241699
 1.421445846557617    1.033257126808167
 1.859678506851196    0.7762893438339233
 1.009353280067444    0.8675767183303833
 1.021696209907532    0.8276364803314209
 2.397714376449585    2.094558715820312
 0.6062100529670715   0.2600687742233276
 2.489418029785156    0.5383428335189819
 1.199076890945435    0.8173996210098267
 0.457757830619812    0.4558520317077637
 5.575371742248535    4.749008655548096
 1.727007389068604    1.350914478302002
 3.376453876495361    3.11834454536438
 4.585893630981445    4.014932632446289
 0.5811184644699097   0.3615033626556396
 0.6760748624801636   0.4464636147022247
 2.408959627151489    0.9042263031005859
 4.224795341491699    3.989592313766479
 0.1864772737026215   0.1802464574575424
 0.6912974119186401   0.3180832266807556
 2.267694473266602    1.130422830581665
 0.5368940234184265   0.1934433877468109
 1.275938868522644    0.5011804103851318
 3.091034889221191    2.761471748352051
 2.578723907470703    2.05377197265625
 1.108183860778809    0.9039750099182129
 5.552082061767578    3.92841625213623
 6.161651134490967    5.053582191467285
 2.403500318527222    1.300068378448486
 4.661167621612549    4.825987815856934
 0.8029316663742065   0.4205957055091858
 1.526482105255127    1.35560131072998
 7.205296516418457    5.226361274719238
 2.28138279914856     2.125730991363525
 1.646826505661011    1.015550017356873
 0.812757134437561    0.6696215867996216
 2.445779323577881    2.479535102844238
 4.013734340667725    3.056243419647217
 0.1306499242782593   0.106972724199295
 2.073183298110962    1.426079034805298
 0.5840053558349609   0.3287650942802429
 1.738144159317017    1.245958566665649
 3.489947319030762    3.123494625091553
 0.834256112575531    0.7580745220184326
 0.327862411737442    0.169303297996521
 1.357771992683411    0.6890482902526855
 4.24440860748291     2.854819059371948
 1.703479290008545    0.8006533980369568
 2.224030017852783    2.086294174194336
 2.666129112243652    1.807652950286865
 6.168853759765625    6.270318984985352
 2.048099756240845    0.9794425964355469
 1.850467801094055    1.525207877159119
 2.240044116973877    1.342674732208252
 0.528720498085022    0.4584285616874695
 1.138176441192627    0.6684005856513977
 1.206268548965454    0.4265927076339722
 2.448613166809082    2.2339768409729
 3.176828384399414    0.8018311262130737
 4.783238410949707    4.40263843536377
 0.9140806198120117   0.5133808851242065
 1.294985771179199    0.899206817150116
 1.835432887077332    1.080171823501587
 1.940561175346375    1.453713059425354
 0.9285338521003723   0.7958558797836304
 0.9443259835243225   0.5438328981399536
 0.1947735846042633   0.1595341563224792
 3.415728092193604    2.662396907806396
 2.366493940353394    1.135819673538208
 1.700614452362061    1.436397075653076
 3.090492248535156    3.220503091812134
 0.297664612531662    0.1060208082199097
 3.81997537612915     3.847850799560547
 3.139848470687866    3.521644830703735
 1.588926553726196    0.7883129119873047
 0.4708176553249359   0.4588737487792969
 0.7071230411529541   0.1218050047755241
 2.183341026306152    1.94037914276123
 0.8443571925163269   0.6809905767440796
 3.566269397735596    3.181674242019653
 1.240556836128235    0.6149057149887085
 0.3937916159629822   0.1592206358909607
 2.976103067398071    2.545538902282715
 1.028013944625854    1.062047243118286
 0.9946503043174744   0.7243971824645996
 1.266367077827454    0.9015663862228394
 1.751827716827393    1.545184373855591
 1.346558809280396    1.161377668380737
 8.568271636962891    7.328200340270996
 3.07480525970459     2.208534240722656
 1.885877847671509    1.896687865257263
 0.4871969521045685   0.2441943883895874
 1.29408860206604     0.6913630962371826
 3.650771617889404    2.299196720123291
 1.389218807220459    0.6971610188484192
 3.685611963272095    3.27711009979248
 2.915523529052734    1.692476987838745
 0.7610150575637817   0.4184544086456299
 0.8351978063583374   0.4359896779060364
 1.482627868652344    0.6060932278633118
 4.027002334594727    3.761707544326782
 1.130686402320862    0.5011392831802368
 0.5605576634407043   0.165325254201889
 0.9590451717376709   0.681659460067749
 1.875787138938904    1.70772647857666
 1.759536147117615    1.299633979797363
 1.779599666595459    1.339287281036377
 0.8119551539421082   0.6920198202133179
 3.984057426452637    3.718725681304932
 1.47091007232666     0.7535164952278137
 0.3158493041992188   0.2820169925689697
 1.23260772228241     1.13039231300354
 1.088029146194458    0.7863858938217163
 3.777011394500732    2.480113983154297
 1.830392479896545    1.842462539672852
 1.087009906768799    0.7636566162109375
 4.711344718933105    4.447332382202148
 0.9769869446754456   0.4370095729827881
 2.03197979927063     1.608700037002563
 4.503087997436523    1.644722938537598
 2.444268941879272    1.66490364074707
 1.983770728111267    0.7139906883239746
 1.383485913276672    1.264497756958008
 1.377538084983826    0.7480257749557495
 3.093308687210083    1.94704794883728
 2.420904397964478    2.37348461151123
 1.372007369995117    0.6071428060531616
 1.74877142906189     1.555138826370239
 2.737799644470215    2.496228933334351
 4.489826202392578    4.363933563232422
 1.552207946777344    0.7966341972351074
 0.7693773508071899   0.2460120320320129
 0.6678685545921326   0.3382112383842468
 0.3533909320831299   0.3348273634910583
 3.121399879455566    2.794418334960938
 0.4710262715816498   0.1610410809516907
 0.1126631647348404   0.08621259033679962
 1.78502881526947     1.770219564437866
 1.246571898460388    0.8823357820510864
 1.478715896606445    0.92132568359375
 2.616724014282227    2.122123718261719
 1.535094141960144    1.558196544647217
 0.7320213913917542   0.3022653162479401
 1.203568458557129    1.353277921676636
 2.642801523208618    1.983723044395447
 3.898409605026245    3.407471656799316
 6.984295845031738    7.764009475708008
 2.366597652435303    2.075036764144897
 1.450297713279724    0.9891270399093628
 3.822671413421631    3.751740455627441
 1.089942097663879    0.7194595336914062
 2.008667945861816    2.012219190597534
 0.3182421326637268   0.1410425007343292
 1.259586811065674    1.110193610191345
 0.4754554033279419   0.3899953365325928
 1.880228161811829    1.290724992752075
 2.057174444198608    1.539087772369385
 3.502578496932983    3.174729347229004
 0.8069368600845337   0.5082315802574158
 2.832987785339355    2.451140880584717
 1.073112726211548    0.9355593919754028
 0.6275116801261902   0.6832678318023682
 4.37451171875        4.210072994232178
 1.431973576545715    1.423504233360291
 0.5616153478622437   0.4273217618465424
 1.851593136787415    0.9855940341949463
 3.202341794967651    3.380317211151123
 2.512761831283569    1.864828705787659
 1.442037105560303    0.8494513630867004
 1.213460922241211    1.10447359085083
 0.8625600934028625   0.5608586072921753
 1.606665968894958    1.529807448387146
 2.522678375244141    1.367069482803345
 1.762138366699219    1.610334515571594
 3.257457256317139    3.19401216506958
 0.4583918452262878   0.3452433943748474
 2.549930572509766    2.380376100540161
 4.439250469207764    4.037181377410889
 2.062663793563843    1.157929182052612
 0.6556705236434937   0.1917888522148132
 0.5983532071113586   0.1884901076555252
 1.161050319671631    0.4486099481582642
 0.9881147742271423   0.816826343536377
 0.6600115299224854   0.3632607460021973
 1.666600942611694    1.331073522567749
 1.256372094154358    0.7384860515594482
 3.367749691009521    2.776677370071411
 3.31223726272583     3.380817651748657
 0.7803658246994019   0.7875666618347168
 3.810029745101929    3.381710052490234
 2.574852466583252    2.445927619934082
 2.316352605819702    0.7183542251586914
 3.644872665405273    2.768039226531982
 0.8655377626419067   0.6093156337738037
 1.771354675292969    1.362543106079102
 1.323621988296509    0.5548886060714722
 1.089409351348877    0.6377937197685242
 1.58221435546875     0.7934393286705017
 1.662058234214783    1.527803063392639
 5.771881580352783    5.768617630004883
 1.234688520431519    0.8189534544944763
 2.24874472618103     0.7698911428451538
 2.244481563568115    2.083964347839355
 0.4104849696159363   0.4362377524375916
 0.971558690071106    0.3723399639129639
 1.385811328887939    1.305766582489014
 0.282225638628006    0.1643018424510956
 0.9272918105125427   0.3495514988899231
 1.235676765441895    0.7274433970451355
 0.7513167262077332   0.6358069181442261
 2.002116918563843    0.9958981871604919
 0.954371452331543    0.3334668874740601
 3.541715860366821    3.387921810150146
 2.620835304260254    1.739971399307251
 1.284341335296631    0.4299277663230896
 1.380111932754517    0.8905069828033447
 3.60291051864624     1.479687452316284
 1.307629823684692    0.4381951689720154
 1.628532528877258    1.092352032661438
 1.101492643356323    0.9286269545555115
 2.294945955276489    1.384905695915222
 0.5019131898880005   0.3069196939468384
 1.787400126457214    1.297212362289429
 0.4292958676815033   0.4422067701816559
 4.552026748657227    3.318041324615479
 4.453223705291748    4.308125495910645
 1.995395660400391    1.170042753219604
 0.6754723191261292   0.1125973165035248
 1.245728373527527    1.044597625732422
 1.791204571723938    1.054660081863403
 1.027544736862183    0.3134011626243591
 1.372888445854187    0.9942444562911987
 2.422808408737183    1.694146037101746
 2.029549837112427    1.171230912208557
 1.455588340759277    1.559249877929688
 0.6507048606872559   0.4791987240314484
 0.7519867420196533   0.4436065852642059
 1.323912501335144    0.5667555928230286
 1.197126150131226    0.4621827006340027
 0.2762908339500427   0.2178133726119995
 0.8516745567321777   0.3469690084457397
 0.6330497264862061   0.3371305167675018
 6.808209419250488    6.488082885742188
 0.3808321356773376   0.3273509740829468
 2.159137725830078    1.979473352432251
 0.2584767937660217   0.1634730100631714
 0.4178619682788849   0.3014586567878723
 2.719429731369019    2.61612868309021
 0.5901685953140259   0.2104618549346924
 1.816018462181091    1.395005941390991
 5.101883888244629    4.618261814117432
 0.4864815473556519   0.5670629739761353
 1.131908655166626    0.3401356339454651
 0.8909525275230408   0.3169310688972473
 4.804589748382568    4.972826957702637
 1.412014007568359    0.9928823709487915
 1.362367630004883    1.008923530578613
 2.031485080718994    1.691903352737427
 3.095221519470215    2.431890487670898
 1.717358708381653    0.8396288156509399
 1.236126661300659    0.4855271577835083
 1.136072516441345    0.3074183464050293
 0.5310263633728027   0.278857946395874
 1.122241973876953    0.7153468132019043
 0.236476719379425    0.1239908486604691
 1.265938520431519    0.6441390514373779
 3.04865550994873     3.092386960983276
 5.864806175231934    4.847408294677734
 2.263305425643921    2.214466333389282
 0.713229775428772    0.2955472469329834
 5.229764938354492    5.139047145843506
 6.333207607269287    7.004342555999756
 0.5535616874694824   0.147294282913208
 1.521225690841675    0.7755202054977417
 4.149028778076172    3.922700166702271
 7.901843070983887    8.424698829650879
 7.260640144348145    7.256259441375732
 0.5196652412414551   0.6280388236045837
 1.612897157669067    1.599781155586243
 1.671304225921631    1.059808015823364
 0.3634177446365356   0.05550022423267365
 1.156579971313477    0.4971063733100891
 1.379155874252319    0.8033968806266785
 0.6227136254310608   0.1962131410837173
 0.9757393002510071   0.3867028951644897
 4.12052059173584     3.705216646194458
 1.13348376750946     0.8741902112960815
 1.233529567718506    0.5731661915779114
 2.411907911300659    2.009345054626465
 3.89683198928833     2.164196014404297
 1.114431977272034    0.4647024869918823
 2.646291732788086    2.290693759918213
 5.279854297637939    5.040946006774902
 2.37202787399292     2.451296329498291
 1.476235270500183    1.399114847183228
 0.7556440830230713   0.2658839225769043
 4.238428115844727    2.162136077880859
 3.447911739349365    2.958433628082275
 1.570553660392761    1.233343958854675
 2.640787124633789    2.807301044464111
 0.3135137557983398   0.2128205299377441
 4.872759819030762    4.278439998626709
 8.310470581054688    7.619897842407227
 2.538452625274658    2.068826913833618
 1.426550626754761    0.729729950428009
 2.27143120765686     1.041136980056763
 2.073164463043213    1.510714769363403
 4.218508720397949    4.313036918640137
 1.568370580673218    0.5993841886520386
 1.051694631576538    0.989056408405304
 1.403070569038391    1.311875343322754
 1.968733549118042    0.5872564315795898
 0.2330650687217712   0.2325859218835831
 8.280732154846191    7.94047737121582
 3.802427530288696    3.332776069641113
 1.649958252906799    1.347670316696167
 0.562519907951355    0.5233182907104492
 2.248924970626831    2.116991996765137
 1.480482459068298    1.16907274723053
 0.6452354192733765   0.621204137802124
 0.3381931185722351   0.1279450058937073
10.76230144500732    10.36666297912598
 0.4472366273403168   0.3546982109546661
 3.796566009521484    3.969634771347046
 0.7071325778961182   0.3175930976867676
 0.282804548740387    0.1948835700750351
 1.335878133773804    0.429131031036377
 3.439024448394775    3.148793697357178
 1.440486192703247    1.405744314193726
 0.9771249294281006   0.6491756439208984
 0.455649197101593    0.2014189958572388
 2.587317943572998    1.990357398986816
 0.5498613715171814   0.1723032295703888
 3.34876561164856     2.881185531616211
 0.7082512378692627   0.5577921271324158
 0.6334577798843384   0.4830971956253052
 0.4765539169311523   0.1310052871704102
 0.6224383115768433   0.4412694573402405
 0.3701956272125244   0.2891077995300293
 1.328901052474976    0.2754982709884644
 1.149510860443115    0.5494976043701172
 2.066092252731323    2.226491689682007
 5.453558444976807    5.091530799865723
 0.6111149787902832   0.2534413933753967
 7.516470909118652    7.198111534118652
 0.3317897319793701   0.1800429821014404
 0.6029202938079834   0.3707171976566315
 3.352173328399658    2.541906833648682
 1.537947416305542    0.6701759099960327
 2.887825965881348    1.914655327796936
 2.675110340118408    2.532950401306152
 0.8229089379310608   0.5788582563400269
 1.810678482055664    1.841013669967651
 3.19144344329834     3.506084442138672
 0.6195446848869324   0.3432105779647827
 1.26349663734436     0.828568160533905
 1.87192702293396     1.027039885520935
 2.589280843734741    0.7944904565811157
 1.28756856918335     1.348255157470703
 1.323001861572266    0.2359659075737
 1.233096837997437    0.8640542030334473
 2.510962724685669    0.7791845798492432
 1.854768753051758    1.856460809707642
 3.407580375671387    2.835773468017578
 2.525179147720337    1.929538011550903
 0.895319938659668    0.8716007471084595
 2.941633224487305    1.504765152931213
 4.901029109954834    4.490777015686035
 3.311936378479004    2.675679922103882
 4.282888889312744    1.389456272125244
 2.666766881942749    2.590512275695801
 0.6627708077430725   0.1699089407920837
 0.8100136518478394   0.6005549430847168
 3.447279214859009    3.311058759689331
 2.188069343566895    2.126849412918091
 1.783336400985718    1.274805665016174
 1.354982137680054    0.8527626991271973
 0.9458579421043396   0.9353154897689819
 0.6335190534591675   0.3693462014198303
 4.792366981506348    4.161118507385254
 0.6114051938056946   0.2125486135482788
 1.523434162139893    1.21232807636261
 2.088749885559082    1.297361969947815
 0.7406181693077087   0.354189395904541
 0.5652570724487305   0.1650177836418152
 0.5598203539848328   0.5506273508071899
 1.123223066329956    0.5931298136711121
 0.6411991119384766   0.4577422738075256
 0.7749585509300232   0.3554143607616425
 1.216965079307556    0.3195872902870178
 1.263098239898682    1.386525630950928
 0.9491568803787231   0.617211639881134
 0.6006307005882263   0.159095361828804
 0.3935502469539642   0.1754750907421112
 1.851439952850342    0.7942761182785034
 2.739710092544556    1.612212181091309
 2.102009296417236    2.143967390060425
 1.092636108398438    1.102088689804077
 2.109086990356445    2.066118240356445
 2.030562162399292    1.13106632232666
 1.676397323608398    1.340574264526367
 1.366515517234802    0.7655755281448364
 2.985391139984131    2.615418910980225
 2.227880477905273    1.87980580329895
 2.161917686462402    1.022696256637573
 0.3340796232223511   0.2667178809642792
 9.613719940185547    9.391449928283691
 0.842957079410553    0.288602352142334
 1.481550097465515    0.888855516910553
 2.256861686706543    1.877478241920471
 1.516478419303894    0.6013743877410889
 1.518430948257446    0.8032233715057373
 3.332024335861206    3.384377956390381
 1.061945557594299    0.5802856683731079
 1.571964859962463    1.140422940254211
 1.700276732444763    1.588872909545898
 0.7276449799537659   0.4436882436275482
 1.11625075340271     0.7434449791908264
 1.90375030040741     1.370977401733398
 0.7572858333587646   0.8152216076850891
 0.2506841719150543   0.1396686136722565
 2.810938835144043    2.057428121566772
 2.001307249069214    1.073340654373169
 1.417641878128052    1.392725467681885
 1.204861760139465    0.4694771766662598
 3.753936767578125    3.588746309280396
 1.178292036056519    1.160255312919617
 1.245841145515442    0.6045682430267334
 0.5273203253746033   0.4564858675003052
 0.9801939725875854   0.8044998645782471
 1.634919285774231    1.192863821983337
 0.7174780964851379   0.7307230830192566
 5.689582824707031    5.426767826080322
 7.376723289489746    7.105494499206543
 1.106608867645264    0.7763360738754272
 2.690285921096802    2.414032459259033
 8.804866790771484    9.119895935058594
 2.853009223937988    2.921031951904297
 3.402949333190918    3.243414402008057
 1.284976482391357    0.4551057815551758
 2.157194375991821    2.113347053527832
 4.023152828216553    3.673242807388306
 4.103226184844971    3.23494815826416
 2.503973007202148    1.10668420791626
 0.7582277059555054   0.4836183786392212
 3.955940008163452    3.15045690536499
 0.3201039135456085   0.1205804646015167
 4.415740966796875    4.215092658996582
 2.627943992614746    2.152471303939819
 7.778265953063965    6.463169574737549
 0.4173250794410706   0.3590810894966125
 3.11683988571167     3.179173707962036
 1.625910639762878    0.7594183087348938
 1.423766255378723    0.3725056648254395
 1.454193353652954    0.9737586379051208
 1.241697549819946    0.4230388998985291
 1.313567519187927    1.248824715614319
 0.8681632280349731   0.3915601372718811
 3.007261753082275    2.611438989639282
 1.494878649711609    1.095037817955017
 0.6080126762390137   0.3342373371124268
 1.981574773788452    0.8472120761871338
 0.9876018762588501   0.3403078317642212
 1.231585025787354    0.8456796407699585
 2.804410696029663    1.79768443107605
 0.3406261801719666   0.310095340013504
 1.922271132469177    0.8971380591392517
 2.839150905609131    2.464277982711792
 3.218104124069214    1.812600612640381
 2.927848339080811    1.984088778495789
 2.05301570892334     1.121494054794312
 4.552706718444824    4.70011043548584
 1.20137357711792     0.812515914440155
 0.6478980779647827   0.5346401929855347
 3.214677333831787    2.978114604949951
 0.9221300482749939   0.5127619504928589
 1.220810651779175    0.6878879070281982
 1.049446225166321    0.7920292615890503
 0.8774919509887695   0.397972971200943
 1.251094102859497    0.7743057608604431
 1.888223171234131    2.030636548995972
 0.916953980922699    0.5242601633071899
 0.387628048658371    0.1737813055515289
 1.108200430870056    0.5564122796058655
 1.080036640167236    0.9550447463989258
14.02305603027344    13.74507522583008
 1.212681531906128    0.3692023158073425
 1.216724872589111    0.8309088945388794
 0.9333376288414001   0.752900242805481
 2.606595039367676    1.287108898162842
 1.062045812606812    0.4202336072921753
 1.026620864868164    1.035031080245972
 1.272638320922852    0.752196192741394
 2.481351852416992    1.163574695587158
 1.540869832038879    0.8607267141342163
 2.354895114898682    1.727060079574585
 0.4650055170059204   0.253522664308548
 0.8377575874328613   0.3963421583175659
 2.616355657577515    2.058491945266724
 5.131137847900391    4.934405326843262
 5.733652114868164    4.095619678497314
 3.647428512573242    3.527615547180176
 3.510418176651001    1.650588274002075
 0.8716433644294739   0.3136195540428162
 1.019904851913452    0.5131440758705139
 0.9419741630554199   0.7746585607528687
 2.58875584602356     2.355206489562988
 0.3518997132778168   0.1223502159118652
 0.3819134831428528   0.1794629693031311
 2.318202257156372    2.264033079147339
 5.11659574508667     4.523827075958252
 2.258981466293335    2.124238014221191
 4.370244026184082    2.384656429290771
 1.316261172294617    1.090825796127319
 2.986116409301758    2.383994102478027
 1.004458665847778    0.7977403998374939
 0.5591497421264648   0.3748126924037933
 1.431992292404175    0.9624295234680176
 1.579704403877258    0.5598714351654053
 1.301985383033752    0.8185382485389709
 4.080275535583496    1.730764746665955
 0.5276623964309692   0.2744612693786621
 1.826811552047729    1.52381443977356
 2.94099235534668     2.165114641189575
 0.9260057210922241   0.7729730606079102
 1.976850748062134    2.26087474822998
 0.2733681797981262   0.283907413482666
 2.29395055770874     1.333367466926575
 2.193710803985596    2.16765022277832
 0.3300025463104248   0.1654605865478516
 4.992062568664551    2.744277954101562
 0.8987434506416321   0.3246696293354034
 1.916830897331238    1.474952816963196
 1.650540828704834    1.648163080215454
 2.195233106613159    1.630365252494812
 1.237168312072754    0.5016322135925293
 1.571873068809509    1.124314546585083
 0.9198964834213257   0.4227967858314514
 5.688907623291016    5.818603038787842
 1.69498884677887     0.8049903512001038
 2.729127407073975    2.664226531982422
 0.9784237742424011   0.3271185159683228
 2.184278726577759    0.8883857727050781
 1.716277599334717    1.520363330841064
 2.943213939666748    2.736699819564819
 2.971152782440186    3.08012580871582
 2.818113803863525    1.588703632354736
 4.435014247894287    3.951542615890503
 4.680891513824463    4.359933376312256
 0.5932902097702026   0.3047869205474854
 4.545252323150635    4.001172065734863
 0.5940707921981812   0.4707180261611938
 0.1844291836023331   0.1028718054294586
 0.8706157207489014   0.6420738101005554
 4.36685037612915     4.369301795959473
 1.551027178764343    1.442727446556091
 1.909898042678833    1.423885345458984
 0.7249667644500732   0.7693120837211609
 2.930529594421387    3.0780930519104
 4.959734916687012    4.297471046447754
 2.066803455352783    1.826331615447998
 2.197868824005127    1.381728768348694
 0.6562308073043823   0.5799752473831177
 2.479928016662598    2.140959739685059
 1.332013487815857    1.183831691741943
 1.581284523010254    0.9826431274414062
 0.6091880798339844   0.5361096858978271
 0.4262366592884064   0.1165595650672913
 1.797859668731689    0.9799408912658691
 1.307612180709839    1.274248600006104
 1.078868508338928    0.5645439624786377
 1.892359495162964    0.788495659828186
 3.265346527099609    3.102579832077026
 1.14411723613739     0.9330208301544189
 4.400081634521484    3.896317481994629
 6.410585403442383    5.4305739402771
 2.472908973693848    1.139531850814819
 1.907479286193848    1.245050549507141
 1.300524950027466    0.9895128607749939
 0.4638713002204895   0.2369059324264526
 0.5379522442817688   0.3924083709716797
 2.668844699859619    2.154916286468506
 1.655453562736511    0.8953884840011597
 0.9557614326477051   0.2472550570964813
 3.518621444702148    4.164175033569336
 0.9788011312484741   0.6782784461975098
 7.495205402374268    7.899904251098633
 2.079946517944336    1.089950084686279
 2.671051025390625    1.175252914428711
 1.479356288909912    0.9088028073310852
 1.061676979064941    0.6399487257003784
 0.9970893859863281   1.03274929523468
 2.797182083129883    3.119462251663208
 1.507173418998718    0.7590106725692749
 1.965585827827454    1.90971052646637
 0.5508053302764893   0.3008465766906738
 6.394672393798828    6.20003604888916
 1.048291087150574    0.5604382753372192
 1.620152235031128    1.507593870162964
 2.491186141967773    2.401384353637695
 3.066298007965088    1.818220376968384
 1.54404091835022     1.407697200775146
 0.5865212082862854   0.2659575343132019
 2.476555347442627    2.419236183166504
 0.5422391891479492   0.2848777770996094
 1.774707078933716    0.948777437210083
 3.231419086456299    2.854707479476929
 1.765835881233215    0.9127054214477539
 0.3517055809497833   0.122720867395401
 1.943307638168335    1.292247772216797
 1.286638259887695    0.6236484050750732
 1.724472522735596    1.200711965560913
 0.6906684041023254   0.2398336976766586
 2.332055568695068    2.085432529449463
 2.707482099533081    2.292352676391602
 1.663969993591309    1.157219409942627
 0.3304117321968079   0.1598601043224335
 1.488780617713928    0.4407274723052979
 1.11503267288208     0.438671350479126
 2.41192364692688     2.036786317825317
 0.4399046301841736   0.1289808452129364
 2.071907997131348    0.8763669729232788
 0.7006882429122925   0.2440182566642761
 2.974334716796875    2.904688358306885
 1.476789236068726    0.7197645306587219
 5.57868766784668     5.635100364685059
 1.597492933273315    0.503699004650116
 3.759520769119263    3.582690238952637
 1.131412982940674    0.3692963123321533
 0.9731319546699524   1.002784729003906
 1.430866122245789    1.639099717140198
 0.1307670623064041   0.09891682863235474
 2.861523151397705    2.35771369934082
 3.077290058135986    2.217870950698853
 2.820078372955322    2.873339653015137
 1.255286574363708    0.6282309293746948
 0.5771975517272949   0.4666481018066406
 3.666130304336548    3.521491289138794
 1.534140110015869    1.269063949584961
 1.759603261947632    0.8833391666412354
 0.8966833353042603   0.2032279521226883
 1.025441884994507    0.4535753130912781
 0.7215111255645752   0.7516987323760986
 1.996532440185547    1.214068174362183
 0.2285452783107758   0.1774446964263916
 2.800913333892822    2.89664888381958
 1.885649681091309    1.167401552200317
 1.937969565391541    1.042826414108276
 1.17588746547699     1.062116026878357
 0.5388325452804565   0.1766288578510284
 1.160944938659668    0.6977164745330811
 1.920135855674744    1.993438124656677
 1.651005864143372    0.9506646394729614
 2.273654222488403    1.549144744873047
 3.124556541442871    2.794638395309448
 1.563986778259277    1.432946920394897
 2.046876430511475    2.074714660644531
 2.315506458282471    1.300281524658203
 2.386824369430542    1.788735151290894
 2.890718460083008    2.962480306625366
 1.840497732162476    1.263125658035278
 1.346483588218689    0.8461765050888062
 0.9948593378067017   0.8275222182273865
 0.4283980131149292   0.1586350053548813
 0.2022081613540649   0.1437583267688751
 5.326021671295166    5.529950618743896
 0.4659031629562378   0.3881166875362396
 1.390311360359192    1.00100314617157
 0.9846252202987671   0.3030159771442413
 1.44985294342041     1.016837358474731
 4.360959529876709    4.501410007476807
 1.553132057189941    1.041847229003906
 0.8625919222831726   0.4124960899353027
 0.8683408498764038   0.3942181468009949
 4.755985736846924    3.641886949539185
 2.370317697525024    1.821126937866211
 6.170937538146973    4.81208324432373
 2.039740324020386    1.81301474571228
 2.689873218536377    1.127345085144043
 1.638213396072388    0.6748123168945312
 0.5991221070289612   0.5153955221176147
 1.935065031051636    1.732097387313843
 2.134607076644897    1.25637149810791
 0.6715036630630493   0.4061851501464844
 1.467007040977478    1.506136178970337
 1.719084978103638    1.339468002319336
 0.7151374220848083   0.3040055632591248
 1.184528946876526    0.8766436576843262
 4.007682800292969    2.499222755432129
 2.274700403213501    1.566132664680481
 2.353230476379395    1.716764688491821
 2.805405139923096    2.102367162704468
 1.095821738243103    0.9349817037582397
 3.28752326965332     2.956370830535889
 6.218149662017822    6.302364349365234
 2.314231872558594    2.034334421157837
 3.142831563949585    2.579313039779663
 0.774203360080719    0.8632614612579346
 1.594687223434448    0.8660226464271545
 0.7805559039115906   0.4386802911758423
 0.9055556058883667   0.2949532270431519
 2.951229095458984    2.036723613739014
 0.8408782482147217   0.2746977806091309
 0.4097548127174377   0.3876813054084778
 4.583372116088867    4.288249492645264
 0.3534665703773499   0.2728126645088196
 1.276625871658325    0.5992770195007324
 5.789273738861084    5.554341793060303
 1.24929666519165     1.037496328353882
 2.907402515411377    2.710210561752319
 0.5756846070289612   0.1822813600301743
 2.652904272079468    1.15678334236145
 3.346972227096558    3.600968599319458
 0.3631067872047424   0.2345282882452011
 1.564446210861206    0.9290751814842224
 1.866205215454102    1.37634539604187
 7.062201499938965    4.156231880187988
 1.537648797035217    0.7966470718383789
 2.00094747543335     1.790473341941833
 3.445948600769043    2.631692409515381
 1.981891989707947    2.009566307067871
 3.674895763397217    2.478320121765137
 3.001410484313965    2.24700927734375
 4.72345495223999     3.671196937561035
 0.9195745587348938   0.4914683699607849
10.8581600189209     10.02338600158691
 1.721814870834351    0.6407207250595093
 0.4067927896976471   0.3287649750709534
 1.704813480377197    1.469440698623657
 0.6618516445159912   0.4304382801055908
 3.031497478485107    2.221397399902344
 2.744175910949707    3.058347702026367
 1.33744215965271     1.237196683883667
 3.04030179977417     2.619028091430664
 5.8866868019104      5.704153060913086
 2.108518838882446    2.180114030838013
 1.593503832817078    0.5404964685440063
 0.8157105445861816   0.3735566139221191
 7.950915813446045    8.375123977661133
 1.049470782279968    0.6283809542655945
16.27519989013672    16.25042152404785
 4.161697387695312    4.102887630462646
 1.96553361415863     0.6031180620193481
 2.084429502487183    0.9131460189819336
 3.119450330734253    3.387010812759399
 0.8004070520401001   0.685020923614502
 1.00645124912262     0.4535925984382629
 1.438552498817444    1.279751062393188
 0.5834324955940247   0.4902799725532532
 1.361527800559998    0.2945625185966492
 1.253743767738342    0.4689339399337769
 0.6467038989067078   0.4458277225494385
 1.873828887939453    1.001572847366333
 1.924643754959106    1.660192370414734
 5.267085075378418    5.35886812210083
 3.747317314147949    3.700952529907227
 4.995970726013184    4.701597213745117
 1.548103332519531    1.572896242141724
 0.9967350363731384   0.8150544166564941
 0.5956733226776123   0.1864996552467346
 3.579344511032104    2.811789512634277
 0.9570337533950806   0.9330844879150391
 0.6127869486808777   0.5974395275115967
 5.139893531799316    5.634862899780273
 3.226234674453735    2.831487417221069
 5.810391902923584    5.992242813110352
 3.217224359512329    2.528991937637329
 0.9937281608581543   1.050215244293213
 2.9548180103302      3.017266988754272
 2.557773113250732    2.535009622573853
 2.002448558807373    1.856541395187378
 1.662529945373535    0.9560974836349487
 5.914244174957275    5.648416996002197
 1.21435272693634     0.8819664716720581
 3.12767219543457     2.351225137710571
 1.7723228931427      0.6949741840362549
 2.074260473251343    1.928344368934631
 2.39074969291687     2.786808490753174
 4.041229724884033    4.368446826934814
 2.84899640083313     1.67863655090332
 2.041739702224731    1.830079317092896
 3.483111381530762    2.747117280960083
 2.086007356643677    1.846705555915833
 2.456908941268921    1.718843698501587
 0.4873831570148468   0.4562323093414307
 1.171050190925598    1.087662696838379
 0.5149631500244141   0.1397125422954559
 3.748860359191895    3.829380989074707
 2.299897432327271    2.345141410827637
 2.819332599639893    1.219137907028198
 1.499796390533447    0.796697199344635
 2.587392807006836    0.7024804949760437
 0.1527681201696396   0.1672106683254242
 1.313706517219543    0.9456599950790405
 0.6494054794311523   0.4916017055511475
 1.308618187904358    1.069697737693787
 0.6540176868438721   0.6412007212638855
 1.194000720977783    0.6185067892074585
 1.603814363479614    0.8177789449691772
 1.011522531509399    0.8685259819030762
 3.033486366271973    2.98293137550354
 0.6022414565086365   0.3314741849899292
 1.669731616973877    0.8951021432876587
 0.4084088802337646   0.2299216985702515
 1.108562827110291    1.007893562316895
 1.420283079147339    1.316190958023071
 1.34770143032074     1.227140784263611
 1.767836809158325    1.659570932388306
 2.472119331359863    2.586624622344971
 1.724895238876343    1.691398859024048
 6.387748241424561    5.931690692901611
 2.594164371490479    2.581052303314209
 1.338367104530334    1.228476524353027
 0.7135739326477051   0.2401794195175171
 1.083805680274963    0.6951397061347961
 0.779312789440155    0.1295793652534485
 3.591416358947754    3.600485563278198
 1.290818691253662    1.10524845123291
 6.481535911560059    6.133105278015137
 1.356613755226135    1.242419481277466
 2.083871603012085    1.472199320793152
 2.090375423431396    2.013764381408691
 0.7493162155151367   0.2471502721309662
 0.6304724812507629   0.4069212675094604
 0.8595181703567505   0.4224293231964111
 0.820984959602356    0.7483949661254883
 0.5732999444007874   0.459000825881958
 1.161294460296631    0.7783995866775513
 2.603786945343018    2.549046993255615
 0.6496561765670776   0.2323726415634155
 2.316690921783447    2.669260263442993
 8.887413024902344    9.057151794433594
 0.5739321112632751   0.3427699208259583
 2.480138540267944    2.14467716217041
 2.231486797332764    1.250097513198853
 1.808936715126038    0.9743001461029053
 1.105023980140686    0.8931789994239807
 0.5504666566848755   0.5623136758804321
 0.582366943359375    0.498628169298172
 1.727556347846985    1.451215863227844
 1.133621335029602    0.8188642263412476
 1.219189643859863    0.7794840335845947
 3.816807270050049    3.763332843780518
 9.035310745239258    7.745079517364502
 3.620891571044922    2.4969322681427
 1.164968371391296    0.8799401521682739
 2.302451610565186    1.837156295776367
 5.519424438476562    5.103288173675537
 1.528321266174316    0.8895226716995239
 2.994908094406128    1.9471595287323
 2.615980863571167    2.456582546234131
 0.3967234790325165   0.3044449985027313
 1.094875812530518    0.4705448150634766
 1.405993938446045    0.5637038350105286
 1.354014158248901    1.153512835502625
 2.312157154083252    2.473823070526123
 0.9628844261169434   0.7028558850288391
 1.19794225692749     0.9906008243560791
 2.211901903152466    2.139213085174561
 1.816725254058838    1.67493748664856
 0.1563931256532669   0.1325813978910446
 0.9707366824150085   0.6282837390899658
 3.676560401916504    3.234984397888184
 3.433651447296143    2.244029998779297
 0.7338807582855225   0.3440366387367249
 1.232590198516846    0.285987913608551
 0.9261102676391602   0.6036884784698486
 3.758237361907959    1.613376140594482
 0.9505789279937744   0.5696132183074951
 1.164040565490723    1.090847492218018
 0.8972907066345215   0.3810646235942841
 1.06823742389679     1.049057722091675
 0.5749526023864746   0.5095633268356323
 1.59906280040741     0.9541147947311401
 2.012091398239136    1.5289146900177
 2.722091436386108    1.722711324691772
 2.329108476638794    2.189088821411133
 3.270280599594116    3.08638334274292
 1.589038848876953    1.383332371711731
 1.766813397407532    0.8658099174499512
 6.612198829650879    6.629303932189941
 1.885214328765869    1.249937057495117
 1.056269407272339    0.8279073238372803
 0.7617431879043579   0.3310829401016235
 0.603537917137146    0.3911819458007812
 1.752405762672424    1.631927728652954
 3.6128830909729      1.480316758155823
 5.48658275604248     5.575888633728027
 2.57532262802124     1.666828393936157
 0.6885368824005127   0.6600508093833923
 6.10434627532959     6.179962158203125
 1.621159434318542    1.643107175827026
 0.3839167952537537   0.09783592820167542
 0.9090722799301147   0.5204380750656128
 1.167702674865723    1.290992856025696
 0.7034314870834351   0.4994519352912903
 1.524253845214844    0.9098862409591675
 3.571925401687622    2.973571062088013
 2.662543773651123    1.840472459793091
 2.475856304168701    1.54695987701416
 1.991638898849487    1.541040062904358
 2.443923473358154    2.415266275405884
 2.169057846069336    1.5516197681427
 0.4443362355232239   0.2908242344856262
 2.741894721984863    2.926507234573364
 2.390751123428345    1.949179649353027
 2.04748010635376     1.213395953178406
 2.316765785217285    2.566809892654419
 1.02459990978241     0.977033793926239
 3.788712978363037    4.106896877288818
 2.294887065887451    2.065191030502319
 3.417569160461426    3.629529237747192
 2.774667978286743    2.673239707946777
 7.581304550170898    3.305751085281372
 0.6524643898010254   0.2093703299760818
 1.998091578483582    1.781916379928589
 1.063727021217346    0.5928753614425659
 4.107426166534424    1.239865660667419
 2.805903196334839    1.371206998825073
 4.388576507568359    4.08922290802002
 1.153249621391296    0.7470573782920837
 3.290481090545654    1.155060052871704
 0.7447350025177002   0.6196828484535217
 0.6618441939353943   0.2485659718513489
 4.39537239074707     3.980602264404297
 1.13883900642395     0.5614470243453979
 1.280550003051758    0.8549829125404358
 2.409126281738281    2.55401086807251
 0.7459105253219604   0.3357285261154175
 1.787922739982605    0.9178124666213989
 1.748421669006348    0.8523873686790466
 1.332675457000732    0.9885967969894409
 1.633589029312134    0.9897801876068115
 0.8954496383666992   0.3651408553123474
 0.5327631235122681   0.583473801612854
 3.347013473510742    2.907958745956421
 1.218881011009216    0.4278595447540283
 1.34104061126709     0.8892428278923035
 1.257082939147949    1.026765584945679
 1.089615225791931    0.6020723581314087
 1.56549084186554     1.111292004585266
 1.09529447555542     1.006426572799683
 0.4862039089202881   0.3306243419647217
 3.225107669830322    1.15116286277771
 0.1899762451648712   0.1186567842960358
 0.9631185531616211   0.8965908288955688
 1.817973494529724    0.5010080933570862
 0.5119929909706116   0.537440299987793
 0.6738893985748291   0.5575319528579712
 1.078692078590393    0.6708364486694336
 3.138792276382446    2.909675598144531
 0.9566512107849121   0.5651204586029053
 2.75060248374939     1.707696437835693
 2.308264970779419    2.21855616569519
 0.9404815435409546   0.7494403719902039
 2.126276016235352    1.849201202392578
 3.015460014343262    1.97687029838562
 1.819479703903198    1.537607073783875
 1.768412351608276    1.581227779388428
 0.2759001851081848   0.2105995118618011
 0.8425818681716919   0.745890736579895
 0.5838307738304138   0.4684596657752991
 1.040195226669312    0.8553837537765503
 1.242311000823975    0.3533603549003601
 2.749675750732422    1.199465990066528
 1.471975207328796    1.076786875724792
 1.773522019386292    0.8277825117111206
 1.009098768234253    0.6561269164085388
 0.7992007732391357   0.5637792944908142
 0.8514162302017212   0.2984884083271027
 2.912716865539551    1.943915605545044
 1.907852172851562    1.608328223228455
 0.5088323950767517   0.1867202520370483
 0.2146330773830414   0.1728500723838806
 0.5772840976715088   0.3544743061065674
 0.5083646774291992   0.4746978282928467
 2.447000503540039    1.63869833946228
 2.210381269454956    1.015183448791504
 1.516897201538086    0.8334065079689026
 2.635094404220581    2.361529350280762
 0.9032971858978271   0.5189158320426941
 3.373802185058594    3.105196952819824
 2.325022220611572    1.010139107704163
 4.284488677978516    2.271097660064697
 3.966367483139038    4.069408416748047
 1.087891101837158    0.9783886075019836
 3.169134616851807    2.985795974731445
 1.79001247882843     1.796035528182983
 3.057873964309692    3.213122606277466
 1.833268165588379    1.643175840377808
 1.146648168563843    0.6426788568496704
 0.6818403601646423   0.589000940322876
 0.3030482828617096   0.2810386419296265
 0.3172312378883362   0.1399332880973816
 2.69419527053833     1.393736243247986
 0.3763624429702759   0.1713642477989197
 5.277835845947266    4.902649879455566
10.18764305114746     6.619997501373291
 0.8995996713638306   0.6348350048065186
 2.721715450286865    1.500923037528992
 5.494540691375732    3.803815364837646
 0.6737268567085266   0.5439252257347107
 1.544530272483826    1.385424613952637
 3.087716341018677    1.235596418380737
 0.8775136470794678   0.2081353366374969
 0.6840055584907532   0.4612723588943481
 1.437118411064148    1.39223313331604
 2.886466979980469    2.784366369247437
 2.701087713241577    2.514444589614868
 1.182350873947144    0.8897448778152466
 2.658502340316772    2.836179494857788
 2.41938304901123     2.370958566665649
 5.967673301696777    6.329093933105469
 3.184807300567627    2.746734619140625
 1.20929479598999     0.9596866369247437
 3.566044807434082    2.968245029449463
 3.10650110244751     3.09811806678772
 0.6886082291603088   0.3479459881782532
 5.05957555770874     4.997465133666992
 6.387407302856445    6.205279350280762
 1.695113778114319    1.67562997341156
 5.071496963500977    4.320278644561768
 4.589741706848145    4.036937713623047
 2.21316123008728     0.6110460162162781
 1.497544407844543    0.7713296413421631
 1.470062494277954    0.8184165954589844
 3.56600284576416     3.136640787124634
 2.164696216583252    2.032789945602417
 0.8789582252502441   0.4597047865390778
 1.647128582000732    1.279175400733948
 2.540730237960815    2.081433296203613
 2.819745302200317    1.050896644592285
 0.3789774179458618   0.3315399885177612
 0.6755190491676331   0.5934954285621643
 1.421166777610779    1.247493624687195
 5.390156745910645    5.96045970916748
 0.9143189787864685   0.4001979827880859
 0.6861144304275513   0.2988417148590088
 3.840279579162598    3.318825721740723
 4.480835914611816    5.055512428283691
 2.380584716796875    1.417554497718811
 1.427097320556641    0.9156913757324219
 0.7066589593887329   0.5611356496810913
 1.077281594276428    0.4969218969345093
 2.678188562393188    2.803444862365723
 1.273555278778076    0.7242732644081116
 2.371721744537354    1.818687081336975
 0.3983811736106873   0.3083636462688446
 3.327085256576538    2.615320682525635
 2.07781982421875     1.375305414199829
 0.2332294583320618   0.2248603701591492
 1.96263587474823     1.588377237319946
 1.474346399307251    0.9195939302444458
 1.184591293334961    0.8192332983016968
 0.4413810670375824   0.1162464618682861
 3.29118275642395     2.888946533203125
 0.7808666825294495   0.5284689664840698
 1.670314073562622    0.8009716272354126
 2.206638336181641    1.216451406478882
 3.271687030792236    2.838016033172607
 0.3207095265388489   0.302642285823822
 2.183882236480713    0.9353195428848267
 2.962031126022339    2.996262788772583
 2.026472806930542    2.003555297851562
 0.7463710308074951   0.26371169090271
 1.114835858345032    0.4204878211021423
 1.785236358642578    1.268711090087891
 8.68997859954834     9.047749519348145
 1.38027024269104     1.351986408233643
 3.241830348968506    2.786690235137939
 2.230982303619385    1.557903289794922
 5.173708915710449    5.168822288513184
 4.08878755569458     2.68932318687439
 1.509968280792236    0.763680636882782
 0.9254282712936401   0.5047053098678589
 0.9734149575233459   0.6262911558151245
 2.398303508758545    1.270542502403259
 1.862829923629761    1.438669800758362
 1.373022317886353    0.5322413444519043
 3.28545618057251     3.463071823120117
 1.036922454833984    0.6732110977172852
 1.742918968200684    1.430760145187378
 0.6160262227058411   0.5916314125061035
 0.4609931111335754   0.3261128067970276
 5.442212104797363    5.061817646026611
 1.103477954864502    0.4788357615470886
 1.033450484275818    0.672837495803833
 1.416039347648621    0.7275612354278564
 0.3733707666397095   0.3764387965202332
 1.19887900352478     0.9275989532470703
 3.777111768722534    3.142374515533447
 1.043836116790771    0.4559382200241089
 3.16016697883606     3.016095399856567
 2.440700531005859    1.41680896282196
 3.300795793533325    2.892552375793457
 1.117788314819336    0.9594061374664307
 3.055314779281616    3.161771059036255
 0.7518823742866516   0.246105968952179
 2.93937349319458     2.584989786148071
 2.478952884674072    2.260249614715576
 0.7402091026306152   0.7486503124237061
 1.310518741607666    0.3924870789051056
 2.215846061706543    1.85124135017395
 0.8232494592666626   0.5389040112495422
 0.9986993670463562   0.6318619847297668
 0.6948120594024658   0.3383744359016418
 0.3232597410678864   0.1570071578025818
 1.30483341217041     0.9632089734077454
 1.225721597671509    0.9455723762512207
 0.4291596710681915   0.2962044775485992
 4.704576969146729    2.282301664352417
 0.4090159237384796   0.1755455136299133
 0.544150173664093    0.4799952507019043
 2.634806394577026    1.913197636604309
 7.415362358093262    7.793596267700195
 1.467907190322876    1.435951948165894
 0.6708147525787354   0.5423089265823364
 1.062792301177979    0.2491294294595718
 0.7300857305526733   0.310442328453064
 2.376562118530273    2.158812046051025
 6.071632862091064    5.365533828735352
 1.849401831626892    1.256892442703247
 0.8778089284896851   0.6715131402015686
 0.7425482869148254   0.6916730999946594
 1.083287954330444    0.8706989288330078
 4.386377811431885    3.913541793823242
 0.8133631348609924   0.2932562828063965
 0.9446686506271362   0.5159708261489868
 0.7643561363220215   0.3064115941524506
 0.3899601697921753   0.08318726718425751
 1.30683708190918     1.140331745147705
 0.7695859670639038   0.4324633479118347
 0.8838821053504944   0.7103598713874817
 3.076528072357178    2.53298807144165
 3.466374158859253    3.782029151916504
 4.529496192932129    4.621210098266602
 1.870909810066223    1.819969654083252
 1.483407735824585    0.3741810917854309
 0.3048543632030487   0.2071558088064194
 0.8247911334037781   0.5914736986160278
 2.249675750732422    1.978787541389465
 1.894304752349854    1.123336315155029
 1.860969424247742    0.8753254413604736
 1.648653388023376    1.13757061958313
 7.954099655151367    7.799134254455566
 1.647886514663696    1.406548500061035
 2.225707292556763    1.969773530960083
 3.402226209640503    3.142912626266479
 4.758536338806152    4.623289585113525
 0.460235059261322    0.1657844483852386
 2.656379699707031    2.467745780944824
 1.189136147499084    0.9049971103668213
 3.724068641662598    3.336291313171387
 2.504385948181152    2.028930187225342
 6.223802089691162    5.735470771789551
 0.9960819482803345   0.4245617985725403
 2.442730903625488    2.254047632217407
 1.30500864982605     0.305537223815918
 2.881653785705566    2.715801477432251
 4.405509471893311    2.484962463378906
 3.332046031951904    2.059334993362427
 1.102905750274658    0.8724944591522217
 0.4992787837982178   0.3984484672546387
 2.088319063186646    0.7742925882339478
 1.936569452285767    1.633724927902222
 0.9480776786804199   0.8923001289367676
 4.132834911346436    3.236320972442627
 4.069408893585205    3.078255414962769
 1.150750875473022    1.158406019210815
 0.9579176902770996   0.6582927107810974
 0.8496277928352356   0.2541476488113403
 2.129859685897827    1.308006525039673
 2.262959957122803    1.934974312782288
 2.038147926330566    1.714838624000549
 0.9863815903663635   0.268501341342926
 1.190211534500122    0.6195802688598633
 1.248113870620728    1.297728419303894
 0.5638411045074463   0.2393277287483215
 1.061705470085144    1.180189371109009
 1.724339485168457    1.883293390274048
 1.922417879104614    1.717832922935486
 1.215051174163818    0.8960503339767456
 1.833246231079102    1.606291174888611
 1.537350177764893    0.7752252817153931
 2.084953784942627    2.120131492614746
 0.4372226595878601   0.3050826191902161
 0.7694399356842041   0.5789842009544373
 1.082034587860107    0.3210175335407257
 2.24039363861084     1.940861344337463
 6.046515464782715    5.901163578033447
 0.478126049041748    0.4147640466690063
 2.259591817855835    1.945572853088379
 4.365406036376953    2.732219696044922
 0.5761075615882874   0.405068039894104
 8.011101722717285    7.892554759979248
 4.950045108795166    4.927361011505127
 1.264126777648926    0.401448130607605
 0.2955197989940643   0.214135006070137
 0.2789456248283386   0.1948491334915161
 2.774308681488037    1.759342432022095
 1.555031418800354    1.451929807662964
 0.6090890169143677   0.4840790033340454
 5.884446144104004    5.682343006134033
 1.321166038513184    0.7637359499931335
 1.13348913192749     1.058619976043701
 0.4275990426540375   0.1577011942863464
 1.63985002040863     0.7342380285263062
 0.8460786938667297   0.2374018430709839
 2.509076118469238    2.012451887130737
 0.94755619764328     0.3552684187889099
 1.387144327163696    0.8762968182563782
12.5678014755249     12.10039710998535
 1.907981395721436    1.501193284988403
 0.9237053394317627   0.3888245224952698
 1.784069538116455    0.8534774780273438
 2.896378993988037    2.718297481536865
 1.674662113189697    0.8724637627601624
 1.541183471679688    1.222891330718994
 0.6548620462417603   0.58732670545578
 0.733278751373291    0.2605879008769989
 0.1279490441083908   0.08887016773223877
 0.8110729455947876   0.4664621353149414
 5.017683506011963    4.67174768447876
 1.117152690887451    0.4832223057746887
 1.255241394042969    0.8440988659858704
 5.348609924316406    1.778042078018188
 1.780604362487793    0.8329349756240845
 3.078884124755859    2.146538734436035
 1.485867023468018    0.7889454364776611
 3.759148120880127    3.748484134674072
 0.7243447303771973   0.3919919729232788
 0.9228163957595825   0.3379399180412292
 0.7243914604187012   0.2946636080741882
 0.9244281053543091   0.4192183315753937
 1.091193675994873    0.4859745502471924
 1.621965408325195    1.261157035827637
 5.210023403167725    3.243742704391479
 0.9855016469955444   1.0550537109375
 0.4882006049156189   0.3952617943286896
 1.229846119880676    0.8613439798355103
 0.7418696284294128   0.7582207918167114
 1.834343194961548    1.864170432090759
 0.5879310369491577   0.3299064040184021
 3.355937242507935    3.325359582901001
 4.344951629638672    4.80447244644165
 7.201069355010986    5.621285438537598
 0.6161786913871765   0.2231962382793427
 4.076023578643799    4.069164276123047
 4.724149703979492    5.102911949157715
 5.83185863494873     5.463197708129883
 1.286188244819641    0.6452968120574951
 3.377601146697998    2.626597881317139
 1.243052244186401    0.9834637045860291
 3.121835231781006    2.170619010925293
 0.5884276628494263   0.3020407557487488
 0.6751108169555664   0.3751054704189301
 0.3327227532863617   0.282835841178894
 0.7942265868186951   0.7685596942901611
 2.718525409698486    2.941543579101562
 3.465991020202637    1.694718360900879
 2.73343563079834     2.846000671386719
 1.192162036895752    1.188605308532715
 0.8972580432891846   0.5826802849769592
 6.968982696533203    6.861753940582275
 0.5102987289428711   0.2621445655822754
 3.323019981384277    1.923268675804138
 2.179044723510742    1.887068271636963
 1.019132375717163    0.9184223413467407
 1.718163967132568    0.9807566404342651
 1.599800944328308    1.034804821014404
 0.7149254083633423   0.2378478199243546
 1.497140645980835    1.548367261886597
 0.5408995151519775   0.1648114025592804
 4.087966918945312    2.685573101043701
 3.94094705581665     2.544241905212402
 0.5565094947814941   0.3212271332740784
 1.535748481750488    0.871616005897522
 0.7174007892608643   0.5487976670265198
 1.283551454544067    1.167056322097778
 2.637880802154541    1.860151767730713
 2.291352033615112    2.115385055541992
 1.039718270301819    0.9187072515487671
 2.438941478729248    1.365971565246582
 1.923159241676331    0.9320513010025024
 0.9307328462600708   0.8284891843795776
 1.793857097625732    1.116230249404907
 1.801329851150513    1.103369235992432
 2.594085931777954    1.942783236503601
 2.469579458236694    2.166304588317871
 1.17898964881897     0.5986130237579346
 1.897048234939575    1.398488521575928
 1.728588581085205    1.433644533157349
 1.470771670341492    0.6455408334732056
 0.3696282207965851   0.1714114248752594
 0.8902869820594788   0.9858571887016296
 2.17702054977417     1.477513074874878
 2.240450859069824    1.25755250453949
 0.2705332040786743   0.2093755602836609
 1.430329203605652    1.501696705818176
 2.541630744934082    2.047527313232422
 4.896576881408691    4.25808572769165
 1.21767246723175     1.024405837059021
 0.9721524119377136   0.8059028387069702
 2.009560108184814    2.150595426559448
 0.9643232822418213   0.4284055233001709
 0.4316250681877136   0.1209813803434372
 0.8014986515045166   0.5888593792915344
 1.25114381313324     0.5425640344619751
 0.6034033894538879   0.2105886340141296
 1.924399018287659    0.793399453163147
 0.9812068939208984   0.8689212799072266
 1.163795948028564    0.4962238669395447
 3.106212615966797    2.893744945526123
 3.437991142272949    2.96515154838562
 0.4530123174190521   0.08629464358091354
 1.93851900100708     1.82630467414856
 1.017157316207886    0.3520279228687286
 0.7159371972084045   0.5324116349220276
 4.413415908813477    4.790810585021973
 1.310520887374878    1.243620872497559
 1.267444252967834    0.6546283364295959
 2.606593132019043    1.053640246391296
 3.568076133728027    2.997724533081055
 4.511293888092041    4.189204692840576
 0.7722399830818176   0.4610612988471985
 1.792195200920105    1.74804425239563
 3.914119482040405    3.837766170501709
 0.4099604487419128   0.4191896915435791
 2.605308294296265    2.525512933731079
 0.5405006408691406   0.2210659086704254
 0.6733020544052124   0.3667186200618744
 2.161541938781738    1.607527613639832
 4.104779720306396    3.623113870620728
 3.563642740249634    4.064661979675293
 1.622726798057556    1.697691798210144
 2.442006349563599    1.018327474594116
 1.450449466705322    0.8149411678314209
 2.123358249664307    1.068298578262329
 1.892613410949707    1.880884647369385
 2.773159027099609    2.20007061958313
 3.679528713226318    3.770194053649902
 1.174841403961182    0.588292121887207
 1.868659734725952    2.045784950256348
 7.43203067779541     6.554237365722656
 4.752906799316406    4.263907432556152
 0.6019630432128906   0.1774148046970367
 2.548153638839722    2.705449104309082
 1.750781655311584    1.006511211395264
 0.4421145021915436   0.1519958972930908
 2.373898506164551    1.45132839679718
 5.71008825302124     5.63048267364502
 7.267629623413086    6.210437774658203
 1.213521480560303    1.005104780197144
 1.779733419418335    1.312000036239624
 1.778582215309143    1.844024896621704
 0.6193439960479736   0.6294050216674805
 2.839860439300537    2.380517721176147
 0.9186022281646729   0.3604521751403809
 0.5059620141983032   0.2077099084854126
 0.9672974944114685   0.3797178268432617
 6.93231201171875     6.691170692443848
 3.322919368743896    2.68670654296875
 0.1342944502830505   0.1201315373182297
 2.977634906768799    2.923605442047119
 0.3825786709785461   0.147679328918457
 0.3187322616577148   0.264989972114563
 3.243644952774048    3.464071273803711
 0.8902044892311096   0.5587191581726074
 1.252383232116699    0.80149245262146
 1.447681427001953    0.960207462310791
 1.268689155578613    0.4486656785011292
 1.303946256637573    0.6373600959777832
 1.315916657447815    0.3383284211158752
 2.050287485122681    1.605617761611938
 1.856392383575439    1.888868451118469
 2.199964046478271    1.634587407112122
 0.2618589103221893   0.1069642603397369
 1.150177121162415    0.4612569808959961
 0.5158956050872803   0.2896738350391388
 1.116139650344849    0.7506359219551086
10.68574047088623    10.91910457611084
 1.718154788017273    1.744141817092896
 3.426112651824951    3.449727058410645
 2.419333934783936    2.598065376281738
 1.762109279632568    1.041659355163574
 0.9194692373275757   0.5184071660041809
 1.238757252693176    0.9561665058135986
 1.178478956222534    1.152368783950806
 1.288037061691284    0.9254971742630005
 1.097719550132751    0.6482816934585571
 3.170205116271973    3.451904773712158
 2.913954734802246    2.061858177185059
 2.331403732299805    1.349977731704712
 0.7946964502334595   0.3999232053756714
 1.426498651504517    0.9548293948173523
 2.096878051757812    2.027369737625122
 1.657615423202515    1.160551786422729
 2.223428249359131    2.10097074508667
 2.234098434448242    1.393040657043457
 2.040774583816528    0.7111765146255493
 1.023423910140991    0.4874846935272217
 2.944644689559937    2.895884990692139
 0.7018296122550964   0.3654758930206299
 5.914338111877441    5.778978824615479
 3.031277656555176    2.89990234375
 3.855169773101807    4.094579219818115
 1.573904991149902    1.119696855545044
 3.051418781280518    2.6444251537323
 0.4410560131072998   0.1935479044914246
 1.53040599822998     0.7770395278930664
 1.361843466758728    1.020629286766052
 1.123180985450745    0.8278461694717407
 3.342635154724121    2.845303535461426
 4.551272869110107    3.709983110427856
 3.421177864074707    2.58654260635376
 0.5246034860610962   0.2725934386253357
 1.948255300521851    1.775402545928955
 1.091539144515991    0.3190890550613403
 3.146626949310303    1.783665418624878
 1.07014799118042     0.3839707970619202
 2.38892650604248     2.126038312911987
 0.3846942186355591   0.2331172525882721
 0.4828031063079834   0.4673610925674438
 1.67110538482666     1.391743898391724
 3.377260208129883    2.43660831451416
 1.407543659210205    0.8312981128692627
 1.95054030418396     1.567162752151489
 1.332024693489075    0.7273951768875122
 0.5936108827590942   0.2044677734375
 1.594061970710754    0.891685962677002
 1.732706546783447    1.735380411148071
 1.812790751457214    1.378446578979492
 2.978137969970703    2.488704442977905
 5.335366249084473    3.831343173980713
 2.439704418182373    2.235483169555664
 3.352609395980835    3.412835836410522
12.9994010925293     12.58866119384766
 1.90408992767334     1.169729113578796
 3.385728120803833    2.955721855163574
 0.9069039821624756   0.2881725430488586
 1.169525146484375    0.5679198503494263
 2.323354482650757    1.836331963539124
 0.5690427422523499   0.5137107372283936
 1.031111121177673    0.6559293270111084
 2.344152927398682    1.068509697914124
 1.570783376693726    1.45457649230957
 0.5365442037582397   0.2857972383499146
 3.019084930419922    2.144913196563721
 0.3087401986122131   0.1047007292509079
 2.858371734619141    0.7864295244216919
 2.177428722381592    2.069883823394775
 0.7101405262947083   0.4160681366920471
 0.7340370416641235   0.792432427406311
 0.9839029312133789   0.5561950206756592
 2.540234565734863    1.553825497627258
 1.212987184524536    0.9497714638710022
 1.864375114440918    1.045586347579956
 2.456528186798096    1.984132766723633
 1.778946399688721    1.091833829879761
 2.359310388565063    2.407246828079224
 0.7621816992759705   0.8294491171836853
 1.360195159912109    0.8428710699081421
 1.468468904495239    0.5579867362976074
 0.5430575609207153   0.5150611400604248
 0.682027280330658    0.3483139872550964
 2.173520565032959    2.065447807312012
 1.186390519142151    1.131308078765869
 1.004337549209595    0.9360519647598267
 2.414441347122192    2.21037483215332
 0.8938379287719727   0.4898862242698669
 3.618292808532715    2.53237771987915
 2.042630672454834    0.9157970547676086
 1.164507269859314    0.9327549934387207
 1.399558544158936    0.9990595579147339
 2.965353488922119    2.6572265625
 1.331974744796753    0.5887441635131836
 1.469301700592041    0.5564666986465454
 0.9876734018325806   0.9650586247444153
 1.866859316825867    0.9909505844116211
 3.687940359115601    3.956491231918335
 3.197637557983398    2.8243727684021
 0.3767766952514648   0.140422597527504
 0.7188235521316528   0.3679412603378296
 0.9614623785018921   0.3987575769424438
 2.54512357711792     2.090989828109741
 1.319705963134766    0.6079416275024414
 3.05034065246582     3.227776050567627
 1.702959775924683    1.79282546043396
 0.3301674127578735   0.36013063788414
 2.655810594558716    1.442991018295288
 0.2684126496315002   0.2305662035942078
 2.760945320129395    2.220305681228638
 2.145995140075684    1.548164963722229
 0.9441084861755371   0.5736736655235291
 1.487342715263367    0.668816089630127
 1.847748041152954    1.277363896369934
 2.438270092010498    1.116549730300903
 1.966366648674011    1.279904723167419
 2.498943090438843    1.865943193435669
 2.157086133956909    2.132593154907227
 0.162799283862114    0.1515024900436401
 0.4091278612613678   0.3249446749687195
 1.87913179397583     1.024349808692932
 2.082520246505737    1.810750246047974
 1.780320405960083    1.497716188430786
 4.597399234771729    3.225024938583374
 1.140166282653809    1.244263887405396
 3.58048677444458     3.283501148223877
 0.8348844051361084   0.7053386569023132
 0.5042724609375      0.3008380234241486
 2.273828029632568    1.198927998542786
 2.336254835128784    1.080146193504333
 1.556267142295837    1.634729981422424
 1.359137535095215    0.8033277988433838
 6.691617488861084    6.06541919708252
 1.971996188163757    1.028656482696533
 2.269627332687378    2.61084508895874
 1.691724061965942    1.43173360824585
 0.7958100438117981   0.4501469135284424
 1.215634107589722    0.6783607006072998
 4.286814212799072    4.117344379425049
 0.4508921205997467   0.4393347501754761
 0.6276200413703918   0.582030713558197
 3.07331371307373     2.906080722808838
 0.6056957840919495   0.6167049407958984
 3.449553489685059    2.787230014801025
 1.250242710113525    0.9977184534072876
 3.772933721542358    3.625546932220459
 0.6123457551002502   0.296195924282074
 3.954245805740356    3.311750173568726
 2.075053930282593    1.481242656707764
 3.829965114593506    3.750166654586792
 0.3867862224578857   0.4054194390773773
 1.069062829017639    0.7298582792282104
 1.159529089927673    1.084799408912659
 1.437968730926514    0.6560211777687073
11.6018180847168     11.52961158752441
 1.711592674255371    0.6206468343734741
 0.756130039691925    0.3029198348522186
 3.57274866104126     2.408975839614868
 3.232640266418457    2.591015815734863
 2.195772409439087    1.165712594985962
 2.948422908782959    2.715615749359131
 0.3455430865287781   0.2556502819061279
 3.563837289810181    1.149381399154663
 1.266044735908508    0.6871869564056396
 4.20793628692627     2.978174924850464
 0.6823822855949402   0.1799172163009644
 0.5734835267066956   0.2715013921260834
 0.9078408479690552   0.8897401094436646
 2.121194362640381    1.281268835067749
 0.7008059024810791   0.2956322431564331
 3.864432334899902    3.932821273803711
 0.4786658585071564   0.1522556841373444
 1.837520360946655    0.8114601373672485
 0.2847740650177002   0.2654774785041809
 2.075422286987305    1.757394552230835
 2.212025165557861    1.703221797943115
 1.497825145721436    1.082400560379028
 0.6556694507598877   0.4968105852603912
 2.535788536071777    2.203052043914795
 1.133008360862732    0.8537354469299316
 1.829305171966553    1.5556321144104
 1.92226243019104     1.420892000198364
 3.142257452011108    2.184793949127197
 1.414426803588867    0.6002541780471802
 5.597899436950684    5.279665946960449
 1.332484841346741    1.311761140823364
 2.89579439163208     2.467405796051025
14.2532901763916     14.62697505950928
 1.316663980484009    0.752475380897522
 0.5377618074417114   0.2722859382629395
 0.8067444562911987   0.6524994373321533
 2.154774904251099    1.393591403961182
 0.7877271771430969   0.8414120078086853
 3.335635423660278    2.786671161651611
 1.673362612724304    1.114580869674683
 0.8177676200866699   0.5199990272521973
 1.175237894058228    0.738872230052948
 2.645065784454346    1.599998712539673
 3.60019063949585     2.821609020233154
 0.5382747650146484   0.5123035907745361
 1.648223161697388    0.8893895149230957
 0.7339582443237305   0.6577509045600891
 1.137240886688232    0.8339354991912842
 2.538203716278076    1.867520809173584
 0.6634161472320557   0.2933597564697266
 1.496356844902039    1.095622658729553
 1.24910306930542     0.9459832906723022
 0.9436420202255249   0.2465139627456665
 5.718845367431641    4.892284393310547
 1.546160817146301    1.438263893127441
 0.8783167004585266   0.8377359509468079
 1.873590111732483    0.9826574325561523
 1.236588716506958    0.7340332269668579
 1.467061400413513    1.211472988128662
 2.780307769775391    2.164845705032349
 0.4902604818344116   0.14188551902771
 2.069339990615845    1.597696304321289
 2.79806923866272     1.085087299346924
 0.6160685420036316   0.3111485838890076
 3.147961616516113    2.344509124755859
 0.7313223481178284   0.6972805857658386
 4.665409564971924    3.271447658538818
 6.687674522399902    7.379929542541504
 0.3366273045539856   0.11699478328228
 2.047333478927612    2.169012546539307
 4.196806907653809    3.625943899154663
 0.2771987318992615   0.2628212571144104
12.20927906036377    12.17843914031982
 1.012106776237488    0.9721685647964478
 1.539135932922363    1.154736518859863
 1.681504130363464    1.440289735794067
 1.015641570091248    0.4045987129211426
 1.149375319480896    0.776652455329895
 0.9792232513427734   0.6552114486694336
 2.52232027053833     1.402231574058533
 0.397819846868515    0.3742281198501587
 0.6456727981567383   0.5534055829048157
 2.983313083648682    1.396354556083679
 2.277478218078613    1.677302002906799
 1.246973872184753    0.7246037721633911
 0.202357292175293    0.1179051399230957
 0.3383560478687286   0.3326799869537354
 3.471505165100098    3.710731506347656
 1.290779948234558    0.2732856273651123
 1.522602558135986    0.4940660893917084
 1.625141501426697    0.8751915693283081
 1.517786383628845    1.127073287963867
 0.585254430770874    0.4701213836669922
 4.295237064361572    2.911693334579468
 1.335873603820801    1.426928639411926
 4.37875509262085     3.936519861221313
 1.529508471488953    1.518661260604858
 2.028880596160889    1.622873783111572
 1.262333750724792    1.326416850090027
 3.958361148834229    2.337786674499512
 0.9858430624008179   0.9762629270553589
 3.380040645599365    2.344820737838745
 0.9580254554748535   0.6242398023605347
 2.607829332351685    2.555802345275879
 0.8282419443130493   0.8594581484794617
 6.617077827453613    6.140775680541992
 1.213807344436646    0.5997025370597839
 2.905305147171021    2.071443796157837
 1.144750952720642    1.085620880126953
 1.318157196044922    0.4202620387077332
 1.79603099822998     1.332044839859009
 3.161336421966553    2.861457586288452
 1.67103123664856     1.17383074760437
 2.612133026123047    2.061654090881348
 2.192292213439941    1.593895554542542
 3.549298524856567    2.887430667877197
 1.389942169189453    0.8086367845535278
 1.042373895645142    1.060400724411011
 0.3787162303924561   0.1397999376058578
 0.8803138136863708   0.4434487819671631
 2.149447917938232    1.380553245544434
 1.101887345314026    0.5487194061279297
 1.89877724647522     1.633120536804199
 1.707324147224426    1.225385427474976
 1.421047925949097    1.575362086296082
 3.386731147766113    3.261806488037109
 3.439827919006348    2.963089227676392
 1.803240060806274    1.119025588035583
 5.654187202453613    5.321417808532715
 2.423294067382812    2.272398233413696
 2.426419019699097    2.2600417137146
 4.971710681915283    4.707038402557373
 2.782091379165649    1.643910765647888
 1.040860295295715    0.7834885120391846
 1.123312950134277    0.5690240263938904
 4.12119197845459     4.063088417053223
 0.9743319153785706   0.6062867045402527
 0.8969372510910034   0.6975528001785278
 4.841448783874512    2.571002006530762
 2.133203268051147    2.153077602386475
 1.180779457092285    0.6072111129760742
 1.678518772125244    0.71891188621521
 2.345594644546509    1.410141587257385
 3.737631320953369    3.147540807723999
 1.252568960189819    0.6284844875335693
 1.403427839279175    0.839119553565979
 1.198629975318909    0.8526500463485718
 1.101581811904907    0.4729136228561401
 1.760734558105469    1.25514554977417
 4.331859111785889    4.381646633148193
 1.625394701957703    0.3868858218193054
 2.032033205032349    2.002305507659912
 1.521162986755371    0.6424378156661987
 2.277504444122314    1.994109272956848
 3.74543023109436     3.917964935302734
 0.3680009841918945   0.3586611747741699
 2.211955070495605    1.110571622848511
 1.264072179794312    0.517645001411438
 0.9260969161987305   0.7081366777420044
 1.263095498085022    0.3855113387107849
 1.936388731002808    1.623900771141052
 1.403523683547974    0.846988320350647
 2.65264368057251     3.04055643081665
 1.87516462802887     1.025669574737549
 5.111192226409912    4.457280158996582
 0.8126818537712097   0.6730232238769531
 3.481131076812744    3.679773807525635
 2.451083660125732    1.784431338310242
 0.5456415414810181   0.2143486440181732
 0.7072354555130005   0.321252703666687
 1.048000812530518    0.690729558467865
 0.5086701512336731   0.4376700520515442
 2.313145875930786    1.805845379829407
 1.785423755645752    1.29951286315918
 2.117955923080444    1.102899789810181
 1.919813752174377    0.4850459098815918
 3.330973386764526    2.013836860656738
 2.515263795852661    1.581328630447388
 1.113642811775208    0.539806604385376
 0.5518468618392944   0.3630867600440979
 4.238750457763672    3.993845462799072
 1.537176012992859    1.066524982452393
 2.035382032394409    1.595118045806885
 1.086457490921021    1.029193520545959
 1.739413022994995    0.8547177314758301
 1.081181049346924    0.8602598905563354
 0.7750577926635742   0.741196870803833
 4.637171268463135    4.394347190856934
 1.202827215194702    1.048638105392456
 4.004371643066406    2.917745113372803
 0.8028767108917236   0.9083061218261719
 0.7283924221992493   0.6097590327262878
 1.931995630264282    1.97259521484375
 0.9774161577224731   0.5355954170227051
 0.9547050595283508   0.7058563232421875
 0.5261788964271545   0.2733263373374939
 2.384078741073608    1.366220116615295
 2.41644811630249     1.015371680259705
 0.5923464298248291   0.4242833256721497
 0.8309146165847778   0.4301614761352539
 0.4240238070487976   0.1604524254798889
 2.077913284301758    1.619743943214417
 1.82433545589447     1.03106963634491
 0.4439515173435211   0.40384241938591
 1.249658107757568    1.172578811645508
 0.2200311720371246   0.1823196113109589
 3.675038814544678    3.253098487854004
 1.106668949127197    0.544630229473114
 2.3955979347229      2.5382080078125
 0.5109008550643921   0.1887773871421814
 0.9147088527679443   0.4018336534500122
 4.261775016784668    4.047941207885742
 1.475602865219116    1.210210561752319
 1.78604793548584     1.314107656478882
 4.167287349700928    4.11005973815918
 0.9387705326080322   0.93147873878479
 1.84239661693573     1.392513632774353
 0.5004576444625854   0.4140210449695587
 1.567141771316528    1.080378532409668
 3.095150709152222    2.991905212402344
 2.644847869873047    0.9153604507446289
 0.7996054887771606   0.4810657501220703
 0.7493648529052734   0.2751117944717407
 0.6310107707977295   0.4370753169059753
 0.9205076694488525   0.9464759826660156
 1.264757752418518    0.4709616899490356
 0.9971382617950439   0.9862386584281921
 1.855904221534729    1.349827527999878
 1.639812827110291    0.7915563583374023
 9.656650543212891    9.710525512695312
 0.4727162718772888   0.36735999584198
 0.8399490118026733   0.1645950675010681
 2.864094734191895    1.914362907409668
 2.91609525680542     0.9865701198577881
 2.053471088409424    0.7757272124290466
 2.19908881187439     2.204782485961914
 1.454614400863647    0.8777172565460205
 0.6455191373825073   0.1237008720636368
 6.563298225402832    6.648403644561768
 2.875360012054443    2.574884414672852
 2.209752321243286    2.333454608917236
 1.090105414390564    1.097411155700684
 1.256048917770386    0.6085644364356995
 1.681667566299438    0.7584099769592285
 2.394925117492676    2.213856935501099
 2.521290063858032    2.12993049621582
 0.19918292760849     0.1962258815765381
 3.048960447311401    1.378498196601868
 0.3882147967815399   0.08901505172252655
 1.530854344367981    0.9763166904449463
 0.3741821050643921   0.2029280662536621
 0.6488287448883057   0.6769847869873047
 0.983185887336731    0.6603089570999146
 0.7772177457809448   0.6259126663208008
 1.633743762969971    0.6105661392211914
 4.233094692230225    4.155168533325195
 0.4194312989711761   0.155193418264389
 3.333024978637695    3.372859477996826
 2.26582670211792     2.463831901550293
 0.4608385264873505   0.2164023816585541
 1.362636923789978    0.5916259288787842
 4.244790554046631    3.06873083114624
 1.077220559120178    0.5341247320175171
 2.340853929519653    2.158773183822632
 2.671650171279907    2.879306077957153
 2.199000597000122    1.093302130699158
 4.806396484375       4.883557319641113
 3.362222194671631    3.36021900177002
 4.09329891204834     2.988081216812134
 0.7658222913742065   0.2808858752250671
 1.685315847396851    1.564518928527832
 0.8635814785957336   0.446377158164978
 1.843436717987061    0.872423529624939
 2.994714260101318    2.868716716766357
 1.55006217956543     1.515771389007568
 1.135862708091736    1.136706829071045
 1.41278064250946     0.7377501726150513
 3.637973308563232    3.387915372848511
 1.592376470565796    1.19740617275238
 1.802215576171875    1.7204509973526
 3.513455390930176    3.115568161010742
 2.656806468963623    2.66671895980835
 0.8475285768508911   0.3195935487747192
 0.9347217082977295   0.6724162697792053
 2.572456359863281    2.357914686203003
 1.120037913322449    1.043533205986023
 3.293503046035767    2.771049499511719
 2.310497283935547    0.7722737789154053
 1.889799118041992    1.805298805236816
 1.009665012359619    0.8752351999282837
 1.697729468345642    1.338265657424927
 2.534904479980469    1.75265371799469
 0.6957955360412598   0.2809382975101471
 1.176619172096252    0.5269764065742493
 0.3431919813156128   0.2484044283628464
 3.133731842041016    3.165780067443848
 0.2319793701171875   0.1781112253665924
 2.186772108078003    1.384090900421143
 3.782227039337158    3.680324077606201
 2.960095405578613    1.779485464096069
 1.171425580978394    0.5671874284744263
 0.4791863560676575   0.4417048394680023
 4.700404644012451    4.7186279296875
 1.532173991203308    0.7586765289306641
 1.574531197547913    1.011895418167114
 1.426361083984375    1.510086536407471
 3.648233652114868    3.964334964752197
 0.5005567073822021   0.2535472810268402
 3.626604318618774    1.938133239746094
 1.8577721118927      1.281274199485779
 3.917466163635254    3.806283950805664
 1.819397330284119    1.601311445236206
 3.150802135467529    2.96894645690918
 0.8973726630210876   0.1347566246986389
 2.246458530426025    2.241471290588379
 4.713830471038818    3.564982891082764
 0.9945235252380371   0.4235997200012207
 1.585191249847412    1.528202056884766
 0.8852088451385498   0.2822750806808472
 3.00888204574585     2.958604335784912
 0.5959460735321045   0.4432743787765503
 1.915252685546875    1.054176211357117
 0.730539083480835    0.6545528173446655
 5.074656963348389    4.843734741210938
 0.4745649099349976   0.2422015815973282
 1.758802056312561    0.8680245876312256
 3.37134838104248     3.353101491928101
 0.8873237371444702   0.3949074149131775
 3.384479522705078    2.508435249328613
 0.4143730700016022   0.2166409492492676
 1.765466690063477    1.503951907157898
 2.624610424041748    1.906278729438782
 0.4036442637443542   0.263438880443573
 1.944317698478699    1.123474359512329
 2.840785503387451    1.65698516368866
 3.758007526397705    2.16941237449646
 2.576156854629517    2.410897970199585
 0.9315881133079529   0.4727662801742554
 2.291168689727783    2.372581005096436
 2.122164726257324    1.045067071914673
 2.160832643508911    0.8830090165138245
 4.130997657775879    3.369851589202881
 1.225020408630371    0.7582677602767944
 1.125591039657593    0.4708788990974426
 2.60601806640625     1.963037133216858
 2.350028514862061    1.22717547416687
 1.034147262573242    0.7904680967330933
 0.8438091278076172   0.4550741314888
 2.370279550552368    1.15035355091095
 3.659847259521484    3.42349100112915
 2.820968627929688    1.88376772403717
 0.4141897857189178   0.08419141173362732
 0.8346947431564331   0.2567462027072906
 1.619518995285034    0.659818708896637
 2.602654695510864    2.514998912811279
 4.291593074798584    3.381869316101074
 3.925547361373901    3.155374526977539
 3.778792858123779    3.40264368057251
 0.6025950312614441   0.6175885796546936
 1.576483130455017    0.5451276898384094
 2.825036525726318    2.255101919174194
 1.098557472229004    0.6101914644241333
 1.877434492111206    1.477504372596741
 2.634223699569702    2.609138965606689
 1.45655345916748     0.7567157745361328
 1.041290283203125    0.8899015784263611
 0.6324561238288879   0.4203667044639587
 0.3185721635818481   0.1800814568996429
 2.288150310516357    0.9941892623901367
 1.533356070518494    1.413268804550171
 1.573765635490417    0.6991342306137085
 1.396047115325928    0.5384825468063354
 1.289504766464233    1.348757028579712
 0.3451400697231293   0.2918500900268555
 6.175590991973877    6.364085674285889
 2.400266408920288    2.655704498291016
 0.4957661330699921   0.4707397222518921
 2.532045364379883    2.006834268569946
 2.113618850708008    2.265985012054443
 0.1279092878103256   0.1304695308208466
 4.266273975372314    4.177329540252686
 1.220216989517212    1.05824875831604
 4.543201446533203    4.453030586242676
 2.072539091110229    1.410428047180176
 1.764382600784302    0.6030678749084473
 1.122470736503601    0.8961051106452942
 2.094383001327515    1.963885426521301
 4.610832214355469    3.744828224182129
 1.45879602432251     1.291899442672729
 1.530959486961365    1.591730833053589
 0.1710226684808731   0.1143702119588852
 2.001445531845093    1.342311859130859
 2.97488260269165     2.881897926330566
 1.517666339874268    0.9058239459991455
 2.214886426925659    1.490663409233093
 0.9440553784370422   0.4909243285655975
 3.200469017028809    2.616215705871582
 3.46359920501709     3.234977245330811
 0.9763166904449463   0.5211513042449951
 1.551063060760498    1.390060424804688
 5.823153495788574    4.963419914245605
 0.5364441871643066   0.5274484157562256
 2.055076599121094    2.022016048431396
 1.684250950813293    1.259137272834778
 2.257614135742188    1.674230933189392
 0.6214956045150757   0.2514321804046631
 2.850605726242065    1.564384698867798
 4.205600738525391    4.461306095123291
 2.511019229888916    2.235559463500977
 0.504229724407196    0.2998790144920349
 3.489245414733887    3.52259373664856
 1.38835334777832     0.8683210611343384
 2.437485933303833    1.333574414253235
 1.789722204208374    0.8867210149765015
 0.601279616355896    0.4731320142745972
 0.1010148823261261   0.1044479757547379
 0.5095261931419373   0.3966113328933716
 3.398529767990112    3.093721389770508
 1.618134498596191    0.7367419600486755
 0.4563766717910767   0.4050119519233704
 1.490807890892029    0.9577780961990356
 3.947813987731934    3.619155168533325
 2.022824764251709    1.68846583366394
 0.6680896878242493   0.4439316987991333
 1.287501335144043    0.5444175004959106
 1.755398511886597    0.8647023439407349
 0.8663312196731567   0.6198889017105103
 1.561534762382507    1.494367003440857
 2.439864635467529    2.376667022705078
 0.2167249917984009   0.1533400416374207
 1.008663177490234    0.519092321395874
 1.813842058181763    0.9316127300262451
 2.112220764160156    1.490996599197388
 1.775597095489502    1.319926023483276
 3.027683258056641    3.257948160171509
 5.8476881980896      5.629787445068359
 2.142648458480835    1.69359302520752
 2.592517137527466    2.687606334686279
 0.2882342934608459   0.1555570960044861
 1.343951344490051    1.149171233177185
 2.213483572006226    1.169483542442322
 5.832830429077148    5.744198799133301
 1.439026117324829    0.9098694920539856
 0.8669658899307251   0.6111796498298645
 2.370215654373169    2.286052227020264
 1.160184502601624    0.6613061428070068
 2.000838994979858    1.445977449417114
 1.861367702484131    1.289572834968567
 0.5622042417526245   0.1052561402320862
 0.7494266629219055   0.6123414039611816
 0.9451984763145447   0.9791930913925171
 2.190608978271484    1.592055797576904
 0.8094167709350586   0.4850659966468811
 5.597550868988037    4.390750408172607
 3.720064640045166    4.01277494430542
 1.29015064239502     0.7158501148223877
 1.463829755783081    1.094754815101624
 0.8428277373313904   0.4647135138511658
 4.06085205078125     2.644642114639282
 0.273751974105835    0.2857887744903564
 1.129322171211243    0.6659793257713318
 1.026900291442871    1.089282512664795
 0.9114973545074463   0.5326127409934998
 6.389971733093262    6.73651647567749
 1.20950710773468     1.105303168296814
 1.4073166847229      0.5642640590667725
 0.3477458357810974   0.3285209536552429
 0.7139646410942078   0.3474796116352081
 1.215218067169189    0.7037591338157654
 2.708506107330322    3.042303323745728
 1.461250782012939    1.695267081260681
 1.430682182312012    0.8909986019134521
 1.78059458732605     1.727362990379333
 0.980979323387146    0.3491058945655823
 2.53579306602478     2.81514048576355
 1.469145774841309    1.386853933334351
 1.084474325180054    1.115433931350708
 0.4795209169387817   0.212186872959137
 1.689030170440674    0.8255977034568787
 1.717459082603455    1.645671486854553
 1.178221940994263    1.138333320617676
 2.154189109802246    1.05230712890625
 0.3530835211277008   0.1308974176645279
 2.427063703536987    1.744421243667603
 1.353884696960449    1.139437437057495
 0.5988292098045349   0.1307352334260941
 1.458900928497314    1.223673582077026
 2.428312063217163    1.795680165290833
 3.050902366638184    2.039159774780273
 0.5687715411186218   0.4362920522689819
 0.8846644163131714   0.5634923577308655
 0.3976477980613708   0.3003503084182739
 1.190788745880127    0.7120375633239746
 2.948694229125977    1.242549896240234
 1.494499921798706    0.9873209595680237
 1.121065139770508    0.7775181531906128
 0.2647160887718201   0.1292864382266998
 3.225642204284668    3.572238445281982
 0.8081011772155762   0.8336841464042664
 1.169865369796753    1.059448957443237
 2.347815036773682    1.239304304122925
 2.275752782821655    1.920809268951416
 1.719027757644653    0.5285754203796387
 0.789340615272522    0.3467076420783997
 4.773648738861084    4.408004760742188
 0.8266749978065491   0.4307563602924347
 1.246487975120544    1.34273087978363
 1.12194836139679     0.8313747644424438
 1.093454837799072    0.4531401395797729
 1.611664533615112    1.639652490615845
 1.43943190574646     1.182840824127197
 1.925325393676758    1.029072523117065
 2.080862045288086    1.766767382621765
 1.366287589073181    0.8888211846351624
 1.688327789306641    1.155802249908447
 2.281598091125488    1.656086683273315
 1.444072723388672    1.181547045707703
 0.4745930433273315   0.2773659229278564
 3.452000141143799    2.235154151916504
 3.131170034408569    1.043731212615967
 0.8364291191101074   0.9340457916259766
 1.191696763038635    0.8788554668426514
 1.846055507659912    1.119315385818481
 2.001556634902954    1.424796581268311
 3.206859111785889    2.864902019500732
 2.577075481414795    2.429169178009033
 2.195909738540649    1.089279770851135
 6.29029369354248     5.355180740356445
 4.236688613891602    4.272028923034668
 0.4597507119178772   0.4615061283111572
 3.148956537246704    0.9755456447601318
 1.415541768074036    1.1043701171875
 1.590621948242188    1.662652850151062
 0.4027500152587891   0.3893701434135437
 1.420436501502991    1.337293863296509
 2.434180736541748    2.370657920837402
 1.630024194717407    1.071209192276001
 0.9850466847419739   0.2136589288711548
 1.44966983795166     0.875579833984375
 1.319305658340454    0.6955987215042114
 3.369903087615967    1.548623085021973
 0.1737454235553741   0.1284324675798416
 0.5831285715103149   0.6282500028610229
 0.5877599716186523   0.527634859085083
 1.003082394599915    0.4237641096115112
 1.310728788375854    0.7051408886909485
 2.372588872909546    1.702820301055908
 3.298017501831055    2.352423191070557
 0.5534208416938782   0.3133733868598938
 1.92794132232666     1.564809083938599
 0.2226869463920593   0.1834530234336853
 3.544331073760986    2.937790870666504
 1.695505738258362    1.459726929664612
 1.084789276123047    0.7845349311828613
 0.289659708738327    0.2099305093288422
 3.235155344009399    3.566985845565796
 2.609358787536621    2.669224977493286
 0.7918742299079895   0.6709008812904358
 0.800173819065094    0.867203950881958
 1.500609397888184    0.8526298403739929
 0.5043498277664185   0.4398455619812012
 1.870043754577637    1.798793315887451
 0.4829602837562561   0.3280073404312134
 0.5283970236778259   0.2892125844955444
 2.418715953826904    2.298015832901001
 0.5466548204421997   0.1064579784870148
 1.263689517974854    1.29855477809906
 1.503964185714722    1.071209311485291
 3.337889194488525    3.331900358200073
 1.278687953948975    0.6050298810005188
 0.9546619057655334   0.5851560831069946
 0.4690011739730835   0.3891181945800781
 0.8165890574455261   0.4796478152275085
 3.342706441879272    3.471948146820068
 3.785437822341919    3.950731515884399
 2.65630054473877     1.362212657928467
 2.744382619857788    2.8615882396698
 0.9468961954116821   0.8583170771598816
 2.81826114654541     1.991507768630981
 1.225016355514526    1.115490674972534
 3.297881126403809    3.29796314239502
 1.124050378799438    0.8384177088737488
 1.14621365070343     0.7344339489936829
 0.9170954823493958   0.3840803503990173
 2.534373044967651    1.69041633605957
 1.989893674850464    1.919826507568359
 5.619795322418213    6.009847164154053
 5.535470962524414    5.629101753234863
 3.942394733428955    3.196415424346924
 2.049809694290161    1.113937854766846
 0.6480461955070496   0.5826556086540222
 2.419968605041504    1.69038987159729
 1.517075061798096    1.550421237945557
 1.902493238449097    1.151974201202393
 1.152291893959045    0.6524836421012878
 1.307690858840942    1.096000671386719
 0.8931987285614014   0.6052709817886353
 1.290845155715942    1.193121314048767
 4.500594615936279    4.855154991149902
 2.292541027069092    2.526749849319458
 2.413671255111694    1.552477359771729
 1.872876763343811    0.8437023162841797
 0.4726957082748413   0.5479209423065186
 1.792298674583435    1.240987300872803
 1.077146768569946    0.7034244537353516
 5.757580757141113    5.756942749023438
 2.400656223297119    2.517902374267578
 2.987601757049561    2.946750402450562
 2.453391075134277    1.712563514709473
 1.943741083145142    0.868943452835083
 1.138678789138794    1.171856641769409
 2.88521146774292     2.406548023223877
 2.555155992507935    1.850124001502991
 0.7239949703216553   0.3369274139404297
 0.4584205746650696   0.2187530398368835
 0.5253000855445862   0.5167267918586731
 4.396744728088379    3.631291389465332
 0.3664388954639435   0.07278205454349518
 1.738903164863586    0.9991440773010254
 1.068601608276367    0.7980482578277588
 2.220124244689941    2.027480363845825
 0.2352330088615417   0.1503618657588959
 2.388077259063721    2.125164031982422
 0.6339327096939087   0.4627355337142944
 1.643389582633972    1.513977289199829
 0.400698333978653    0.1369244009256363
 0.7894888520240784   0.4492737054824829
 1.336768984794617    1.369490742683411
 2.721591234207153    2.341715335845947
 0.8549178838729858   0.7500762939453125
 2.740509033203125    1.578029274940491
 3.789456844329834    4.012881755828857
 1.047744512557983    1.152412414550781
 0.9950995445251465   0.5558838844299316
 4.299050331115723    3.925460338592529
 0.5003063082695007   0.1212190389633179
 0.5075965523719788   0.4247458577156067
 3.508629322052002    2.766218185424805
 2.922082901000977    1.217434406280518
 0.6932524442672729   0.6732412576675415
 0.6407079100608826   0.378345787525177
 1.793814420700073    1.405403137207031
 1.974421977996826    1.130638480186462
 1.021103024482727    0.919671356678009
 0.4244575500488281   0.3836206495761871
 1.856771945953369    1.689061045646667
 3.530633926391602    3.737246751785278
 1.115077018737793    0.5353004932403564
 0.5244945883750916   0.5065796375274658
 1.058321833610535    0.7977273464202881
 0.4041958749294281   0.4077686369419098
 2.124899864196777    1.257142901420593
 0.6111487746238708   0.29524827003479
 2.427030801773071    1.384908080101013
 2.39944314956665     2.300883054733276
 0.93959641456604     1.123641014099121
 2.829939365386963    2.416857242584229
 5.297628879547119    5.737436294555664
 2.418263673782349    1.636165738105774
 2.088606595993042    1.586044549942017
 1.482470273971558    0.614764928817749
 2.120446681976318    0.9428163766860962
 0.4592095613479614   0.2406477332115173
 1.234050273895264    1.088371515274048
 0.1831447184085846   0.1729434430599213
 3.309373378753662    1.679378986358643
 1.454177618026733    1.427585363388062
 1.769734621047974    1.39795708656311
 1.191604375839233    0.5544470548629761
 0.9611191749572754   0.9170863628387451
 2.986763000488281    2.536807060241699
 0.3895188570022583   0.3974316120147705
 3.709911108016968    2.894916534423828
 2.120875120162964    1.154934406280518
 3.106813669204712    3.008417367935181
 0.736745297908783    0.6839591860771179
 2.883352041244507    2.333924293518066
 7.013652324676514    7.217948436737061
 1.649742603302002    0.8728031516075134
 2.114604473114014    2.228063106536865
 1.886861562728882    0.8985537886619568
 1.031438112258911    0.6712690591812134
 3.063297986984253    2.953723669052124
 1.843403577804565    0.9557179808616638
 1.246032953262329    0.72803795337677
 1.172375917434692    0.2651292979717255
 1.447327494621277    0.7761286497116089
 0.4282668232917786   0.4261888265609741
 2.438427209854126    1.960825562477112
 1.510450839996338    1.496236085891724
 1.445251822471619    0.6092615127563477
 0.4921856224536896   0.08375474810600281
 0.4517374038696289   0.4157792925834656
 1.953090190887451    0.8874021768569946
 1.021398782730103    0.6156790852546692
 1.699447870254517    1.060218572616577
 0.2822664976119995   0.1247164309024811
 3.097528457641602    3.116663694381714
 1.106991291046143    0.6053119897842407
 5.140076637268066    3.8824782371521
 1.070357322692871    0.6738420724868774
 3.071553230285645    2.813648223876953
 3.720498561859131    3.81237268447876
 1.909580945968628    1.650137662887573
 1.233773827552795    0.3850389719009399
 0.2809776365756989   0.1827172636985779
 2.078854322433472    2.047285079956055
 1.263651609420776    0.6099096536636353
 0.2217129319906235   0.1399940550327301
 0.6727746725082397   0.2969682812690735
 2.214956998825073    1.271758794784546
 1.315045356750488    0.6177286505699158
 1.715581297874451    0.623177707195282
 1.048850655555725    0.5688294172286987
 1.053399682044983    0.7429714798927307
 3.098203182220459    2.472903728485107
 0.5178435444831848   0.2094840407371521
 2.001730680465698    1.480069041252136
 1.553229093551636    1.291422724723816
 1.200248956680298    0.3828852772712708
 0.6993464231491089   0.3755922019481659
 0.8775634765625      0.7932839393615723
 9.225297927856445    9.07680606842041
 3.014482021331787    1.650963306427002
 2.900848150253296    2.763233184814453
 3.16110897064209     2.404900550842285
 1.428864121437073    0.9310060143470764
 0.6861746907234192   0.2090503573417664
 0.4285318851470947   0.2790487408638
 0.5151243209838867   0.2299481630325317
 2.033202171325684    1.957384586334229
 4.762866020202637    4.593957424163818
 5.884119033813477    6.142934322357178
 1.066290140151978    0.6669342517852783
 0.6185442209243774   0.1589283347129822
 1.837746977806091    1.660849690437317
 1.689263820648193    1.707913160324097
 0.5671164393424988   0.4469727277755737
 1.012784123420715    0.5421540141105652
 0.6272852420806885   0.6749148368835449
 9.646106719970703   10.0388650894165
 2.21697473526001     1.285200357437134
 1.952338576316833    1.720345497131348
 2.48689079284668     2.132332324981689
 1.096519231796265    0.9213820099830627
 1.041065216064453    0.4141626358032227
 1.506183385848999    0.9515427350997925
 2.703464508056641    2.129853248596191
 3.213077783584595    3.343492746353149
 0.5725913643836975   0.326948881149292
 1.650279998779297    0.8284250497817993
 0.7214431166648865   0.6089156866073608
 0.8592057824134827   0.8014547824859619
 4.282633781433105    4.657516479492188
 3.180193424224854    1.28367280960083
 2.565350532531738    1.430354714393616
 1.165104866027832    0.4055035710334778
 2.331401348114014    1.967570543289185
 2.451310157775879    2.165967226028442
 0.8782562017440796   0.3210802972316742
 2.502123355865479    1.729963779449463
 1.622641563415527    1.277867555618286
 4.483935356140137    4.28959321975708
 3.818082332611084    3.80910325050354
 1.383805274963379    0.5777336359024048
 1.07980489730835     0.7437536716461182
 4.395121097564697    3.76336407661438
 0.8451967835426331   0.2995254993438721
 1.124532699584961    1.180020451545715
 1.4350266456604      1.239017724990845
 2.162094831466675    1.487753391265869
 0.7895172238349915   0.199008584022522
13.07281875610352    13.29263210296631
 1.730453848838806    1.828427314758301
 3.625938892364502    3.63538384437561
 0.8036189675331116   0.6403606534004211
 1.220323204994202    1.157111406326294
 0.9971859455108643   0.5758142471313477
 0.7916468381881714   0.5112382173538208
 1.77447235584259     1.112125039100647
 1.844758152961731    1.785320281982422
 2.920668363571167    2.974454164505005
 0.7378581762313843   0.4846248626708984
 1.600653290748596    0.6531987190246582
 2.794889688491821    2.800774574279785
 2.800074815750122    1.883659839630127
 0.3957037627696991   0.3693695068359375
 7.770098686218262    8.335572242736816
 2.460715293884277    2.372505664825439
 2.823560237884521    2.077261924743652
 8.313457489013672    5.496190547943115
 0.3490212857723236   0.2577146291732788
 0.6073907613754272   0.1643158048391342
 2.382566452026367    1.858983039855957
 2.334409713745117    2.336074352264404
 2.981498956680298    2.913449764251709
 3.433892250061035    2.586399555206299
 3.679647207260132    3.37370491027832
 1.177963256835938    1.158666133880615
 1.440690875053406    0.5408467650413513
 2.129845380783081    0.7798507809638977
 2.277539491653442    2.044502019882202
 1.084999561309814    0.9884753823280334
 1.582370400428772    0.9176989793777466
 2.160068035125732    1.017679929733276
 2.299937725067139    1.591950416564941
 1.33410108089447     0.6891564130783081
 1.277281999588013    1.225440144538879
 3.314109802246094    2.268252849578857
 1.398559093475342    0.3526626825332642
13.15966129302979    13.6116304397583
 2.191149234771729    1.718695163726807
 1.714956402778625    0.9228998422622681
 0.5523876547813416   0.3578458726406097
 3.296265602111816    3.427447080612183
 0.1644044518470764   0.1256777495145798
 3.211515426635742    3.242468118667603
 0.6944774985313416   0.5573716163635254
 1.292804956436157    0.6248425245285034
 1.099178910255432    0.9936803579330444
 2.350732803344727    2.230998992919922
 2.518699645996094    1.110842704772949
 4.796647071838379    4.306583881378174
 1.501701235771179    1.639591813087463
 1.151735901832581    0.7108606696128845
 4.785400390625       4.33991813659668
 1.047896862030029    0.7196989059448242
 0.5361174941062927   0.4293659925460815
 2.195350408554077    1.134508728981018
 2.383974313735962    1.349228143692017
 3.597423076629639    3.2967529296875
 1.687867283821106    0.9424652457237244
 1.151524782180786    0.7677159309387207
 0.4491472840309143   0.128117561340332
12.52457141876221    11.813063621521
 1.208508253097534    0.7459756135940552
 0.7681794166564941   0.3569813370704651
 0.8563042879104614   0.2651191651821136
 2.031085252761841    1.864516496658325
 0.3209137916564941   0.2065333127975464
 0.5187565088272095   0.400499701499939
 0.4643807411193848   0.2796103954315186
 0.6294409036636353   0.4107001721858978
 3.675745248794556    2.974893093109131
 4.56002950668335     4.842089176177979
 6.327457427978516    6.086662292480469
 2.37773585319519     2.094074249267578
 2.426587581634521    1.568400382995605
 2.195422410964966    1.25455904006958
 1.696843385696411    1.959462285041809
 2.36077618598938     2.338664531707764
 1.807684659957886    2.027461528778076
 1.460463881492615    0.8794138431549072
 0.6805382966995239   0.4462380409240723
 0.6684483885765076   0.5753396153450012
 0.516640841960907    0.247512549161911
 0.6272429227828979   0.3279675841331482
 1.200068235397339    0.4645784199237823
 2.266444683074951    1.769255876541138
 2.372453212738037    1.279423952102661
 3.373359680175781    3.4405837059021
 0.4909917414188385   0.3204679489135742
 2.843083620071411    1.702573537826538
 0.3541486263275146   0.3335291743278503
 2.918851852416992    2.903849363327026
 1.438869595527649    1.603336334228516
 0.4062516093254089   0.294925332069397
 2.587288856506348    2.548544406890869
 2.339462757110596    2.356086730957031
 1.292383909225464    0.4152705073356628
 1.569969654083252    0.8767603635787964
 1.590123057365417    1.526499152183533
 0.7351672053337097   0.7182499170303345
 1.831616759300232    1.831535339355469
 1.162493824958801    0.6136621236801147
 2.453890800476074    2.182335615158081
 0.5922141671180725   0.5346877574920654
 1.253029346466064    0.7473434209823608
 1.503962874412537    1.430420637130737
 0.6917704939842224   0.7784290909767151
 0.9762741327285767   0.5232334136962891
 1.678430795669556    1.423582196235657
 0.5262192487716675   0.3191111087799072
 0.5598087310791016   0.2336294949054718
 2.999364614486694    2.677505970001221
 0.2795038819313049   0.0913374051451683
 0.6589789390563965   0.4710730910301208
 1.710798501968384    0.6232154369354248
 0.8496767282485962   0.240803599357605
 0.9069869518280029   0.3594669699668884
 1.519518494606018    0.8924409747123718
 2.332359313964844    1.704918146133423
 1.435581684112549    0.5296643376350403
 3.113770484924316    2.559796333312988
 1.206618428230286    0.911049485206604
 3.078236103057861    2.711736917495728
 1.504891037940979    1.290851593017578
 2.531564474105835    1.683785915374756
 0.5442799925804138   0.3852469325065613
 2.705128192901611    1.811525583267212
 1.020212411880493    1.059667110443115
 1.462194800376892    0.618529200553894
 0.4581557512283325   0.173260509967804
 2.517047166824341    1.312705516815186
 2.102163314819336    1.70530366897583
 1.236342191696167    0.6891072988510132
 0.4815990328788757   0.4425656497478485
 1.05443811416626     0.9715163707733154
 0.718769907951355    0.1746885478496552
 2.184897899627686    1.674719095230103
 0.6394360661506653   0.1470693945884705
 3.575454711914062    3.895027637481689
 4.041392803192139    3.737942457199097
 1.826616048812866    1.76921820640564
 0.4473584592342377   0.4222231209278107
 1.578790187835693    1.540632009506226
 1.496259212493896    0.6266435384750366
 0.8115285634994507   0.627133309841156
 2.279753446578979    1.642916917800903
 1.523240923881531    1.092685103416443
 0.4809492826461792   0.1555936634540558
 1.508426666259766    0.6185221076011658
 3.846380472183228    3.639489650726318
 0.9011930823326111   0.5238770842552185
 1.766554355621338    0.8437234163284302
 1.2450110912323      0.3431547880172729
 0.5211104154586792   0.5076857805252075
 0.3443692624568939   0.2281559109687805
 0.5935711264610291   0.1933555603027344
 4.188714981079102    3.471226453781128
 0.4826426208019257   0.2447637766599655
 2.205302953720093    2.218027353286743
 0.2145276516675949   0.1453572660684586
 2.432234287261963    1.38372278213501
 3.020994186401367    3.196480751037598
 3.553505897521973    2.317296028137207
 0.3151675164699554   0.2072187066078186
 1.086435437202454    0.8990638256072998
 1.009446620941162    0.7921278476715088
 1.530608892440796    0.9137310981750488
 2.948792457580566    2.853477954864502
 1.780788421630859    1.396608114242554
 0.4399824738502502   0.2991390228271484
 2.295000553131104    1.51764440536499
 1.006755590438843    0.5557762980461121
 0.8441785573959351   0.4532584547996521
 2.7631676197052      2.037358045578003
 0.2544013857841492   0.117395281791687
 2.57159948348999     1.977873802185059
 0.6664474606513977   0.6699205636978149
 3.270350933074951    2.847644805908203
 0.9489808678627014   0.3747302293777466
 1.658242225646973    0.4725660681724548
 1.382718443870544    0.6044597625732422
 0.7567262053489685   0.6857767105102539
 1.255026936531067    0.2238519191741943
 2.132735729217529    1.034130930900574
 2.260993003845215    1.955695867538452
 1.666714429855347    1.213896751403809
 2.831959009170532    2.626286029815674
 3.110908985137939    2.751623868942261
 0.3494060635566711   0.1428678631782532
 0.8179652690887451   0.3963074684143066
 2.943636417388916    2.76452898979187
 4.788259029388428    3.763515472412109
 2.065095663070679    1.600768089294434
 0.9511431455612183   0.4340099990367889
 0.6883259415626526   0.3208086788654327
 0.7086418867111206   0.6099034547805786
 1.917228817939758    1.329503893852234
 2.313462018966675    1.634008526802063
 7.264240741729736    7.38920259475708
 1.037743449211121    0.4995943009853363
 2.084538459777832    1.892952680587769
 1.152801036834717    0.9293375611305237
 4.874220848083496    4.290349006652832
 2.11277961730957     1.971022605895996
 2.001705169677734    0.470321923494339
 1.322407126426697    0.6694974899291992
 0.4997678101062775   0.4578054547309875
 0.7615852952003479   0.7431909441947937
 0.9284361600875854   0.2644386291503906
 1.110755205154419    0.5947542190551758
 1.119177103042603    0.6408907175064087
 0.5848485231399536   0.5792323350906372
 0.8849942684173584   0.9683117270469666
 3.131974220275879    2.846990585327148
 1.199920177459717    0.6803333163261414
 0.6363939046859741   0.3043239116668701
 0.856959342956543    0.5255982279777527
 1.70842981338501     0.9114243984222412
 0.3109834790229797   0.2281675040721893
 0.9460082054138184   0.3673163056373596
 2.779102325439453    3.007681846618652
 0.8755839467048645   0.592056930065155
 2.481366157531738    1.572558760643005
 0.5137969255447388   0.450171172618866
 1.036106586456299    0.3925058245658875
 0.974198579788208    0.3757904767990112
 0.3955110609531403   0.3336144089698792
 2.302535772323608    2.383101940155029
 0.9082399606704712   0.8553392887115479
 1.697934150695801    1.0380699634552
 0.2569661736488342   0.1355935335159302
 5.473474025726318    6.011474609375
 4.31763219833374     4.24321985244751
 2.499455213546753    1.869759559631348
 5.711952209472656    4.324331283569336
 4.122688770294189    4.039082050323486
 0.9316720962524414   0.402908980846405
 1.273506641387939    0.7215059995651245
 6.684491157531738    6.902523994445801
 0.589147686958313    0.231335312128067
 0.638125479221344    0.5151494145393372
 0.8297157287597656   0.7184231877326965
 3.1937575340271      2.540208578109741
 0.7389335632324219   0.3884390592575073
 0.9697318077087402   0.9688994884490967
 1.802541494369507    1.45691978931427
 5.118220806121826    5.045535087585449
 0.9960342645645142   0.7497735023498535
 1.497975587844849    0.6384424567222595
 0.4372262954711914   0.1271195113658905
 1.947536706924438    1.598036527633667
 0.3109303414821625   0.2362356781959534
 0.6787521839141846   0.4803246259689331
 1.119882225990295    0.6311306357383728
 4.139256000518799    3.684697151184082
 0.1662575006484985   0.1289224326610565
 2.901569843292236    2.367721080780029
 2.352219343185425    2.201684951782227
 0.7594331502914429   0.470235288143158
 1.73537278175354     1.960440039634705
 0.7529366016387939   0.4059733748435974
 0.8271417617797852   0.8996666669845581
 0.5869462490081787   0.4231809377670288
 2.733004570007324    1.477358818054199
 1.067448139190674    0.6016666889190674
 5.715160369873047    5.836633205413818
 1.604357719421387    1.040162563323975
 7.616995334625244    7.242170333862305
 1.950906753540039    1.176779985427856
 3.041373491287231    2.986594200134277
 0.3850237131118774   0.2195737361907959
 0.6923732757568359   0.6799716353416443
 1.166618824005127    0.6083342432975769
 1.069481253623962    1.05852222442627
 2.631450176239014    1.544612407684326
 0.7996957302093506   0.5779628157615662
 1.495272397994995    0.8239269852638245
 2.118754625320435    1.885058522224426
 3.653853893280029    3.202322006225586
 1.253279566764832    0.7034522891044617
 0.1553442478179932   0.108187347650528
 3.810892820358276    4.094624042510986
 3.028221607208252    2.382719039916992
 0.7295193672180176   0.4667715430259705
 2.350836753845215    1.152004361152649
 0.9270881414413452   0.9416508674621582
 1.386367440223694    0.5024356842041016
 4.971646308898926    4.451294422149658
 4.24870491027832     3.965284585952759
 2.317621231079102    2.013479709625244
 0.6926465630531311   0.736411452293396
 3.750158786773682    3.641399145126343
 0.7784290313720703   0.6518856287002563
 1.605470299720764    1.180311799049377
 2.403147220611572    1.171674251556396
 1.481770753860474    1.447193264961243
 0.8617940545082092   0.5205063223838806
 2.819839000701904    0.8319573402404785
 1.690378904342651    1.440932512283325
 1.970221281051636    1.858697056770325
 2.054698705673218    1.950008392333984
 2.165998935699463    1.688534021377563
 2.174842834472656    1.692919254302979
 5.625514984130859    5.691126823425293
 2.102296113967896    1.472731590270996
 1.734546303749084    0.4137388467788696
 4.247819423675537    4.317326545715332
 1.552200436592102    0.4701907336711884
 2.025566101074219    2.163310289382935
 2.003300428390503    1.588862299919128
 1.761060476303101    0.7774919867515564
 0.5540006160736084   0.230681836605072
 2.36561918258667     2.051776170730591
 1.783768534660339    1.142632007598877
 3.371490716934204    2.841185092926025
 1.573335766792297    0.7843935489654541
 1.006305694580078    0.6928554773330688
 0.7942289710044861   0.6479475498199463
 1.55878472328186     1.730819940567017
 0.7091609239578247   0.4319226741790771
 2.128209829330444    2.138570070266724
 3.608174085617065    3.303067207336426
 1.380046963691711    0.9572339057922363
 1.022463083267212    0.597317099571228
 2.614318370819092    1.839735507965088
 0.9303702116012573   0.5570589303970337
 4.03504753112793     2.624795436859131
 2.520522594451904    2.338883638381958
 2.674369812011719    2.041445732116699
 1.814576268196106    0.4252053499221802
 0.940696656703949    0.7761101722717285
 2.579611301422119    1.5776207447052
 1.451094388961792    0.3360190987586975
 0.7513855695724487   0.4601353406906128
 2.108323574066162    2.043521642684937
 5.284304618835449    5.429664611816406
 3.331246376037598    3.158774375915527
 0.3424430191516876   0.1792590618133545
 1.785815715789795    1.01178765296936
11.2858829498291      9.725790023803711
 0.5298031568527222   0.4767736792564392
 1.941043138504028    1.694525003433228
 1.250734210014343    0.4951150119304657
 0.9234657287597656   0.4379759430885315
 2.345453500747681    1.566674470901489
 1.346019148826599    0.8583290576934814
 1.676622867584229    1.093744993209839
 1.260927557945251    0.6239907741546631
 1.611180305480957    0.8098876476287842
 4.54284143447876     4.408205509185791
 1.66051721572876     1.158468008041382
 1.308098077774048    0.8521208167076111
 0.9629122614860535   0.3592790961265564
 3.938581705093384    4.187239646911621
 1.403190851211548    1.376353025436401
 1.424994945526123    1.149250507354736
 0.5002833604812622   0.5280225276947021
 1.614043951034546    0.956626832485199
 1.037083268165588    0.885636568069458
 1.9505695104599      1.171125173568726
 0.4800515174865723   0.4611213803291321
 2.2947998046875      1.077620029449463
 6.082943916320801    6.159090995788574
 0.9309804439544678   0.9109987020492554
 6.959381103515625    6.940141677856445
 0.8312016129493713   0.3909574747085571
 3.390296459197998    3.058268547058105
 0.204025000333786    0.2066268920898438
11.37325286865234    11.13522720336914
 0.5240442752838135   0.5529251098632812
 1.28574538230896     0.5496284961700439
 1.737427711486816    0.778143048286438
 2.622342824935913    2.486427783966064
 1.679690361022949    1.50990879535675
 0.5668147206306458   0.1165066435933113
 5.783748626708984    5.827954769134521
 0.1710852980613708   0.1314318776130676
 1.955168962478638    1.678052186965942
 2.312767505645752    1.926855206489563
 2.882210254669189    1.831677436828613
 0.6337959766387939   0.6335151195526123
 1.143134593963623    0.4062612056732178
 2.764990568161011    2.747611999511719
 1.485649466514587    0.8191112875938416
 3.146327018737793    3.000422239303589
 3.500415563583374    1.395244002342224
 2.499521732330322    2.004719972610474
 3.756294250488281    1.572321653366089
 3.72974967956543     3.486129283905029
 6.86195707321167     6.809921264648438
 0.7388665676116943   0.3401870131492615
 2.287646532058716    1.797295093536377
 1.119471907615662    0.3634909987449646
 1.718213200569153    0.8147382736206055
 0.3438639640808105   0.1069203317165375
 1.723310708999634    1.130705118179321
 2.646964311599731    2.451222896575928
 1.864849090576172    1.747658014297485
 3.14313530921936     2.752459049224854
 0.6208967566490173   0.6425169706344604
 0.8530319333076477   0.5979482531547546
 2.703105211257935    2.726068019866943
 3.421737909317017    3.577697277069092
 0.7827221751213074   0.3902347683906555
 1.362265944480896    0.691804826259613
 5.565046310424805    5.418918609619141
 1.650387644767761    1.235886454582214
 0.6482343077659607   0.3550362884998322
 1.313917398452759    1.056716918945312
 0.7410872578620911   0.1682202517986298
 3.256225824356079    2.360246181488037
 2.142821311950684    2.080512046813965
 5.540032386779785    5.412113189697266
 3.106568574905396    2.868704795837402
 0.4828875362873077   0.1759490668773651
 1.683261632919312    0.9987683892250061
 1.508067727088928    1.461514711380005
 1.550071954727173    1.302743434906006
 1.551718950271606    1.285754680633545
 0.6606655120849609   0.6359319090843201
 0.4329752326011658   0.1386633813381195
 6.150158882141113    5.210042953491211
 2.203066110610962    1.437923431396484
 5.438124656677246    5.681504249572754
 6.349343776702881    2.143664360046387
 0.2642896175384521   0.252251923084259
 1.092216968536377    0.7995786070823669
 1.400172710418701    0.7683464288711548
 2.054863214492798    1.453158617019653
 2.171725273132324    1.477854490280151
 1.106202125549316    0.7595700621604919
 0.5807055234909058   0.2332082241773605
 1.265653967857361    0.6864559650421143
 0.6664224863052368   0.5871418714523315
 3.388175249099731    3.546366453170776
 2.993699550628662    2.687840223312378
 0.9647703170776367   0.3970649838447571
 3.000879287719727    3.27699613571167
 0.7306419014930725   0.176842987537384
 2.30269455909729     2.228548049926758
 1.100603818893433    1.020027875900269
 0.6083652377128601   0.2838315367698669
 3.302025556564331    2.98419713973999
 1.746456503868103    1.356209516525269
 0.8623459935188293   0.3798243403434753
 2.558815240859985    2.142009735107422
 0.9654219746589661   0.6245248913764954
 1.198676943778992    1.132392287254333
 0.7171388268470764   0.3551537394523621
 0.7276031374931335   0.7107076644897461
 0.5414103269577026   0.493295431137085
 0.501592755317688    0.4444377422332764
 2.089544773101807    1.957340121269226
 1.080392718315125    1.080588340759277
 1.3131263256073      0.5120841264724731
 3.16158390045166     2.650297164916992
 1.140347003936768    0.541930079460144
 2.526998996734619    1.467683792114258
 2.043416023254395    1.799232363700867
 0.5801969170570374   0.5211050510406494
 1.162497282028198    1.250879406929016
 1.6105877161026      1.237527847290039
 2.892390727996826    2.193641185760498
 1.795913457870483    1.281011343002319
 0.7411261796951294   0.8158873319625854
 1.050891041755676    0.6944165825843811
 2.145752429962158    1.439437389373779
 1.584754467010498    1.147339344024658
 4.813948631286621    5.341801643371582
 0.7939684987068176   0.198750376701355
 1.941676378250122    1.322001934051514
 1.031593680381775    0.6803534030914307
 3.223871231079102    3.302241325378418
 0.6487823128700256   0.258126437664032
 0.2608016729354858   0.173595666885376
 0.4226143360137939   0.2717287540435791
 3.186514139175415    2.228785037994385
 0.8690682649612427   0.4822379350662231
 1.47234058380127     1.07605504989624
 0.7996577024459839   0.78889000415802
 4.183445453643799    3.588353395462036
 0.9173498153686523   0.9036496877670288
 0.5548253655433655   0.4660336971282959
 0.5372657775878906   0.3219813704490662
 3.885295391082764    3.380183219909668
 1.20028018951416     0.79798823595047
 1.572332501411438    1.315596342086792
 0.7309845685958862   0.9194167852401733
 2.366848945617676    2.469826459884644
 2.197019577026367    2.15405535697937
 1.771812915802002    0.5482958555221558
 5.051459789276123    4.705920696258545
 1.514188289642334    1.57168984413147
 0.8051326274871826   0.3862791061401367
 1.214056849479675    1.124874949455261
 1.889933943748474    1.622964143753052
 1.327722549438477    1.051436901092529
 1.434369325637817    1.555892705917358
 5.86501407623291     5.475515365600586
 0.8755296468734741   0.9083568453788757
 6.294876098632812    6.550941944122314
 3.181963443756104    2.539092779159546
 5.816811561584473    5.758148193359375
 2.516223430633545    2.476077556610107
 0.3117271661758423   0.3096883296966553
 0.7505768537521362   0.4673033952713013
 0.7150983810424805   0.494120180606842
 0.9748987555503845   0.3856642842292786
 2.664796352386475    2.549233436584473
 1.067599058151245    0.1901901066303253
 2.648190021514893    1.543463706970215
 0.2876059412956238   0.2860172986984253
 2.298265933990479    1.000026106834412
 4.588156700134277    3.806349277496338
 2.225226879119873    1.256404638290405
 3.24939489364624     2.966621398925781
 1.366632223129272    1.097765684127808
 3.429568767547607    3.207973480224609
 0.4666895270347595   0.2722691297531128
 0.6602485775947571   0.4751844108104706
 2.721011638641357    1.533107280731201
 2.186723232269287    1.32945454120636
 2.021483659744263    2.031211137771606
 8.066532135009766    7.890114307403564
 0.9124277830123901   0.741768479347229
 0.9505504369735718   0.3113656044006348
 6.171300888061523    6.678101062774658
 2.567423105239868    1.242854595184326
 0.7512744069099426   0.3438077569007874
 1.021941423416138    0.5624874234199524
 0.5251601338386536   0.3170381784439087
 1.863254070281982    1.459526181221008
 6.57719612121582     6.234468460083008
 1.558843374252319    1.0739905834198
 0.6645973324775696   0.1543554663658142
 3.037462711334229    3.235985994338989
 0.3385041952133179   0.2779278755187988
 3.028495788574219    1.520748615264893
 4.346902847290039    4.435620784759521
 2.001025199890137    1.795194625854492
 2.650687217712402    2.318912506103516
 3.287672519683838    3.422789096832275
 2.088106870651245    2.14885425567627
 3.691441535949707    3.457851886749268
 1.24335241317749     1.200015068054199
 1.15463399887085     0.9400777816772461
 1.898142099380493    0.9464058876037598
 1.974623203277588    2.123172760009766
 2.515388965606689    1.561045408248901
 3.922912836074829    3.055670738220215
 1.249969720840454    0.5803892612457275
 1.116458296775818    0.4248685836791992
 1.166346073150635    1.12077534198761
 3.880470037460327    3.663295745849609
 8.66236400604248     7.318018913269043
 3.58286190032959     3.021124362945557
 0.4506870210170746   0.1403677463531494
 0.8896565437316895   0.760518491268158
 6.049172878265381    4.887241840362549
 0.9781899452209473   0.6750737428665161
 2.53229022026062     2.333859205245972
 1.243346214294434    1.382225155830383
 0.5080579519271851   0.1483785808086395
 2.763589382171631    2.927104473114014
 1.037684679031372    0.6664618253707886
 0.2969148755073547   0.2792659997940063
 0.7126855850219727   0.5528579950332642
 0.3857975900173187   0.316788911819458
 1.140015959739685    0.9104285836219788
 1.51777195930481     1.065516948699951
 1.098927974700928    0.4565151929855347
 1.365975856781006    1.13249933719635
 5.030152797698975    2.060537576675415
 4.632091522216797    4.434231758117676
 0.4724895060062408   0.1654006540775299
 4.83265209197998     4.422847747802734
 5.525003910064697    5.803148746490479
 0.195111557841301    0.1150745153427124
 2.149671316146851    1.512812972068787
 3.990572214126587    4.426676750183105
 1.656534671783447    1.01006031036377
 1.358226299285889    1.051836967468262
 0.3755436539649963   0.266916424036026
 1.587927579879761    0.9327654838562012
 1.089044451713562    0.9689891338348389
 1.570450901985168    0.8402961492538452
 2.846356630325317    3.005673170089722
 1.531894326210022    0.9747903943061829
 1.112951874732971    0.4100175499916077
 3.196311473846436    2.487304210662842
 1.023630857467651    0.8083880543708801
 2.148403406143188    1.75050950050354
 0.3211364150047302   0.2242809236049652
 0.1404748857021332   0.130716860294342
 0.8953940868377686   0.7745566964149475
 1.438286662101746    0.5762378573417664
 0.2679720520973206   0.2892954051494598
 1.539867520332336    0.7528679370880127
 3.338744878768921    3.321926593780518
 1.533007383346558    0.7323454618453979
 0.8538908958435059   0.6039137840270996
 1.709166526794434    1.036700129508972
 0.7284707427024841   0.3523637056350708
 1.461876392364502    0.8836616277694702
 1.527010679244995    0.82578045129776
 3.043282508850098    1.306105852127075
 0.7995511889457703   0.476254940032959
 6.010425090789795    6.536684513092041
 0.6239925026893616   0.2680562436580658
 2.824868202209473    2.396384000778198
 2.472311496734619    1.969303131103516
 2.423181533813477    2.327401161193848
 2.184448719024658    2.224084854125977
 1.733280658721924    1.106087446212769
 0.8647627830505371   0.6840932369232178
 3.905459403991699    2.874291658401489
 1.01615297794342     1.087163209915161
 1.706453204154968    1.486992597579956
 1.470870614051819    1.322010278701782
 0.6870660781860352   0.6655430793762207
 0.311794102191925    0.09541578590869904
 2.738808631896973    2.227418422698975
 2.317814588546753    2.12171196937561
 1.573325753211975    0.6402062177658081
 2.613712310791016    2.059403419494629
 3.345501184463501    3.082748651504517
 2.274262189865112    2.425359725952148
 0.4845312833786011   0.5408179759979248
 1.021509766578674    0.7184630036354065
 3.173449516296387    1.60547935962677
 0.7132793068885803   0.3729508519172668
 2.081602096557617    0.5185517072677612
 1.058132767677307    1.041595458984375
 1.618327021598816    1.230017185211182
 4.283343315124512    4.415199279785156
 0.2138033807277679   0.169342964887619
 1.824626326560974    1.993107795715332
 4.648892402648926    3.806876182556152
 3.9779052734375      2.148098468780518
 1.403143048286438    0.6644859313964844
 0.3624874353408813   0.3261880278587341
 0.2916892766952515   0.2096074819564819
 0.4883476197719574   0.3104921579360962
 0.9680294990539551   0.6457381248474121
 3.562252998352051    3.230228424072266
 1.415285110473633    1.145606994628906
 3.014344692230225    3.105583667755127
 4.180122375488281    4.043966770172119
 3.593246936798096    3.561761379241943
 1.760623931884766    1.355754137039185
 3.056303262710571    2.6575026512146
 2.527048587799072    2.339184045791626
 1.758781552314758    1.260481476783752
 1.556035399436951    0.7973312139511108
 1.079621553421021    0.9090708494186401
 2.033019542694092    2.111252307891846
 1.820353507995605    1.06502902507782
 1.742792248725891    0.442617654800415
 3.698043346405029    4.049657821655273
 1.305172204971313    1.272474527359009
 3.864943027496338    3.804398775100708
 1.505264759063721    1.027332663536072
 2.745337724685669    1.566155195236206
 2.093206405639648    1.520761966705322
 1.913845539093018    1.754950284957886
 2.160275936126709    1.869768619537354
 1.428762674331665    1.375179052352905
 1.250021934509277    0.7152170538902283
 1.315765619277954    0.9704436659812927
 1.377050399780273    0.8380944728851318
 4.532458782196045    3.623334169387817
 3.398039102554321    2.891994953155518
 3.380808353424072    3.513035774230957
 2.390060424804688    2.30890965461731
 1.475599050521851    0.6340957283973694
 0.4369235634803772   0.2936470508575439
 0.3604637384414673   0.2810571491718292
 1.489250540733337    0.5537762641906738
 3.608254909515381    3.244217395782471
 0.6892908215522766   0.2680333852767944
 1.423638105392456    0.6119645833969116
 1.138565182685852    0.7200949788093567
 0.4340254664421082   0.369306206703186
 1.814803838729858    1.186900019645691
 1.616065621376038    1.096939444541931
 0.5896282196044922   0.509774386882782
 0.2068575322628021   0.1644488275051117
 0.9913543462753296   0.9197697043418884
 2.771562814712524    2.460167407989502
 1.398262143135071    1.18891179561615
 1.917856693267822    2.068607330322266
 5.039137840270996    4.916336536407471
 1.15049159526825     0.6823468208312988
 4.422731876373291    2.666347026824951
 3.381881475448608    2.452695369720459
 2.903267383575439    2.9580237865448
 0.7594966888427734   0.3580535054206848
 2.751977205276489    2.719696521759033
 2.024125337600708    1.296394348144531
 3.157962083816528    2.485625743865967
 0.8353203535079956   0.530706524848938
 2.790917873382568    1.689066648483276
 0.946867048740387    0.3199471235275269
 0.6286115646362305   0.3574721217155457
 1.506965637207031    0.6636226177215576
 0.7719225883483887   0.8162218332290649
 1.06367039680481     0.6072921752929688
 0.9246602058410645   0.6159051656723022
 0.6094785928726196   0.5764704942703247
 0.9698755145072937   0.6708866953849792
 2.314883708953857    1.86370062828064
 3.390950202941895    3.06053638458252
 0.9393331408500671   0.5709301233291626
 1.167241334915161    0.5026050209999084
 0.6799574494361877   0.2444792091846466
 2.852011442184448    2.159896850585938
 0.3916622996330261   0.1574810445308685
 4.220373630523682    4.117558002471924
 2.333019733428955    2.456293821334839
 1.416436195373535    1.271835565567017
 1.189395546913147    0.9285706281661987
 2.438708782196045    1.871099472045898
 0.6791332364082336   0.6132011413574219
 1.898266792297363    2.106666326522827
 4.928901195526123    4.709654808044434
 1.03396201133728     0.7775790691375732
 3.540202140808105    3.748622417449951
 0.5897694826126099   0.4705389142036438
 4.200926303863525    3.192895412445068
 2.44692063331604     1.32642126083374
 3.682136535644531    3.7640380859375
 2.699043989181519    1.48854386806488
 5.176571369171143    4.577179908752441
 0.7778686285018921   0.5274374485015869
 3.201179981231689    3.055084943771362
 2.844502925872803    2.573487997055054
 1.394229769706726    1.040690422058105
 2.822511196136475    1.878967761993408
 1.232231140136719    0.8954216241836548
 1.71782124042511     1.223135113716125
 1.243623375892639    1.194544792175293
 4.575406074523926    4.061000347137451
 0.5679904222488403   0.3320557475090027
 3.22066068649292     3.020155906677246
 6.801016330718994    6.651821136474609
 1.798588514328003    1.580964207649231
 0.6668578386306763   0.530921459197998
 3.839022159576416    3.825719118118286
 0.3081774115562439   0.2077105343341827
 0.7090967893600464   0.4280192255973816
 0.7541760802268982   0.7327685952186584
 3.334222078323364    1.904850244522095
 3.307499408721924    3.096448421478271
 1.016836166381836    0.8288068771362305
 1.284719705581665    0.9234809875488281
 2.21521782875061     1.714586853981018
 2.02983832359314     1.850703716278076
 2.987573623657227    2.893581867218018
 1.600188016891479    0.5988695621490479
 0.538167417049408    0.2084613889455795
 2.429551124572754    1.429272651672363
 3.476043462753296    3.382960319519043
 1.975468516349792    1.118820309638977
 0.3467647135257721   0.2225597500801086
 2.166509389877319    1.583648443222046
 1.125200033187866    0.4211312532424927
 1.163891196250916    0.6950979232788086
 2.813705921173096    1.273013472557068
 3.523370265960693    2.772689342498779
 0.3597930073738098   0.1810670495033264
 0.608115553855896    0.5732218623161316
 0.816941499710083    0.4444734156131744
 0.4770558178424835   0.2868914604187012
 2.044856548309326    1.831450819969177
 4.333437442779541    4.665485858917236
 1.740678071975708    0.9770694375038147
 3.973453998565674    3.192089557647705
 2.347783088684082    1.343964576721191
 1.185651540756226    0.746101975440979
 4.082199573516846    3.892228364944458
 1.019195914268494    0.5642424821853638
 1.520525693893433    1.218240022659302
 0.6310288906097412   0.2424236536026001
 1.19036328792572     0.7193188071250916
 5.539158821105957    3.438268661499023
 1.232115387916565    0.6475909948348999
 1.286895036697388    0.8946318626403809
 1.586536884307861    1.827823281288147
 2.033823490142822    0.8940924406051636
 1.482702255249023    0.9840349555015564
 2.16075873374939     2.11028790473938
 3.160650968551636    2.410593748092651
 1.021095037460327    0.7622276544570923
 0.1680800765752792   0.1425853371620178
 2.301728010177612    0.9936708807945251
 0.7629308104515076   0.8529282808303833
 2.176884412765503    1.962642550468445
 1.527549266815186    0.8849872350692749
 2.08888053894043     1.887363195419312
 2.528017520904541    2.410735845565796
 0.8928308486938477   0.4306351542472839
 1.000682473182678    0.6049672365188599
 2.655095815658569    2.395880460739136
 1.512861490249634    0.6680797338485718
 2.367847681045532    2.553933143615723
 0.4421591758728027   0.3861816227436066
 0.7754628658294678   0.5479655265808105
 1.427367925643921    0.5829244256019592
 3.975302219390869    3.445708036422729
 4.624695301055908    4.470370769500732
 1.642655968666077    1.283499598503113
 2.173711061477661    1.937828779220581
 0.5582941770553589   0.2888810038566589
 0.7022555470466614   0.527031421661377
 4.378902435302734    2.644537448883057
 0.3225257694721222   0.1633090674877167
 1.296140551567078    0.7474138736724854
 3.081979036331177    2.78240442276001
 2.231161594390869    1.456823110580444
 0.3944151103496552   0.1738051921129227
 0.6321655511856079   0.3929874897003174
 0.9532250165939331   0.5792160630226135
 2.028702735900879    2.038701295852661
 0.3369643092155457   0.2740604877471924
 1.190537929534912    0.3831667900085449
 0.4141663312911987   0.1823654770851135
 4.169270038604736    3.288792371749878
 2.114511013031006    1.757283926010132
 5.440380573272705    5.779977321624756
 7.602027416229248    7.616040229797363
 1.12690532207489     0.4430739879608154
 1.842288017272949    1.196518778800964
 0.3638872504234314   0.2105883955955505
 2.492130756378174    2.237048625946045
 3.321210622787476    2.787330627441406
 3.612628698348999    2.640183925628662
 1.085355043411255    0.987156093120575
 1.120334267616272    0.3820012807846069
 2.017097234725952    0.987057089805603
 1.075406193733215    0.6088622808456421
 0.9245208501815796   0.8939758539199829
 1.237913608551025    0.9873391389846802
 2.381833553314209    2.294798135757446
 2.690957307815552    2.026250600814819
 4.357254981994629    4.407304286956787
 2.991139888763428    3.219702243804932
 0.8438064455986023   0.3317185640335083
 5.521866321563721    5.249821662902832
 1.522960662841797    1.065937876701355
 3.212376117706299    2.659417152404785
 1.277782082557678    0.6726027727127075
 3.789965629577637    3.800254821777344
 3.478359460830688    3.16565203666687
 3.20538067817688     2.437675476074219
 1.23996114730835     0.8459563255310059
 1.01047945022583     0.5239912867546082
 1.482823848724365    1.349523305892944
 3.128673553466797    2.904822826385498
 0.2011112570762634   0.1325561106204987
 0.4522745609283447   0.4442796111106873
 1.949292302131653    1.690536856651306
 1.488380193710327    1.561262369155884
 0.8405561447143555   0.4296331405639648
 1.252927422523499    0.5868135690689087
 0.641452431678772    0.2510092258453369
 1.878909707069397    1.104051828384399
 2.494345426559448    2.274540901184082
 1.608024835586548    1.811658024787903
 1.48386824131012     0.7383787631988525
 2.1218581199646      1.989927530288696
 0.5783677697181702   0.1436252892017365
 1.136294841766357    0.7014379501342773
 4.076457023620605    3.588994979858398
 1.542194008827209    0.7555190920829773
 3.905400514602661    1.3514244556427
 1.584782958030701    1.492883086204529
 4.072300910949707    2.418039798736572
 1.235692024230957    0.4603174924850464
 2.515403032302856    2.024617195129395
 2.07188892364502     1.422177791595459
 3.499713659286499    3.133156538009644
 1.681321620941162    1.668403267860413
 2.531636714935303    1.47244119644165
 0.1797864437103271   0.1551881730556488
 0.5688002705574036   0.4809109270572662
 1.504695892333984    0.670661985874176
 1.887103796005249    1.228106498718262
 2.512807369232178    2.283728837966919
 2.51810097694397     2.358134508132935
 1.405757427215576    0.7740159034729004
 2.199195384979248    0.7003214359283447
 1.152593612670898    1.109973549842834
 0.7779925465583801   0.5146933197975159
 4.288722038269043    4.254549980163574
 1.333371996879578    0.4989138841629028
 2.975395202636719    2.600880146026611
 0.8238903880119324   0.7982990741729736
 0.9422070384025574   0.3878845572471619
 3.641489267349243    2.872061252593994
 3.066401958465576    2.290732145309448
 0.5086866617202759   0.3528599739074707
 0.9588748812675476   0.5901402831077576
 1.060858249664307    0.7932355999946594
 3.046016931533813    3.261762857437134
 1.973445415496826    1.800973653793335
 1.187833786010742    0.900646448135376
 0.2598795294761658   0.12856525182724
 0.7361589670181274   0.5701777935028076
 0.4831215441226959   0.5292512178421021
 0.4350883960723877   0.1343934535980225
 1.129611372947693    1.344470620155334
 4.681254386901855    4.61104154586792
 5.858741283416748    4.649373531341553
 0.5492211580276489   0.1295744478702545
 0.517860472202301    0.1596525311470032
 2.705925464630127    2.390624046325684
 0.3724290132522583   0.3848578929901123
 3.293971061706543    2.139421939849854
 1.354680418968201    0.6050764322280884
 1.064676284790039    0.6454545259475708
 2.10692286491394     1.29798150062561
 1.520660638809204    1.103378295898438
 4.417862415313721    2.775385856628418
 1.727622866630554    1.5296950340271
 0.2794705629348755   0.2046850919723511
 0.4826844930648804   0.1891300082206726
 2.184610843658447    2.030508995056152
 1.066990852355957    0.7902712821960449
 0.7529873847961426   0.3751428425312042
 0.5155712366104126   0.5472530126571655
 0.2592962980270386   0.1626382172107697
 5.587367057800293    2.607964992523193
 0.7693073749542236   0.4178979396820068
 2.527716159820557    2.120338916778564
 1.922869563102722    2.021105766296387
 1.050195693969727    0.9807804822921753
 1.175942897796631    0.6886955499649048
 2.254609346389771    2.019089460372925
 4.844748497009277    4.374747276306152
 1.813819169998169    0.8137425184249878
 0.4853827059268951   0.2488400042057037
 1.636704444885254    0.8786091804504395
 0.4229848980903625   0.1712449193000793
 1.663615345954895    1.077468752861023
 0.8981624245643616   0.3176941573619843
 1.434100270271301    1.097979068756104
 0.4828761518001556   0.4557552337646484
 0.8827272057533264   0.4446567296981812
 4.47866153717041     3.315808296203613
 0.846998393535614    0.5518991947174072
 0.3326203227043152   0.2008650898933411
 1.654633402824402    1.507396817207336
 1.011514186859131    0.7238960266113281
 2.263131618499756    1.599271059036255
 0.7565670013427734   0.6298280358314514
 0.1546361446380615   0.1216609999537468
 1.08918571472168     0.7028445601463318
 1.291246294975281    1.332780957221985
 2.12471604347229     1.972121477127075
 0.8695759177207947   0.4063073396682739
 1.264767289161682    0.7035121917724609
 1.540947198867798    1.478142738342285
 1.927183389663696    1.866787075996399
 2.434289216995239    2.112577199935913
 2.880006790161133    2.724561452865601
 0.5180273056030273   0.2724391222000122
 1.474864959716797    0.8366811871528625
 2.440942525863647    0.7828930616378784
 1.804643630981445    1.677866697311401
 2.416631698608398    2.396652936935425
 1.139339685440063    0.7324562072753906
 0.7979047298431396   0.5978143215179443
 0.4058817327022552   0.07441471517086029
 2.510486125946045    1.930822730064392
 3.295176029205322    3.091451168060303
 2.544852733612061    1.173659324645996
 1.10261344909668     1.065266251564026
 2.872971534729004    2.662828922271729
 1.508923768997192    0.6466729044914246
 1.131687164306641    0.5570670366287231
 3.142791271209717    2.912481307983398
 2.728600978851318    2.978716611862183
 2.274124383926392    1.871092081069946
 1.650163292884827    1.397461175918579
 1.20689058303833     0.4186416864395142
 0.2277701795101166   0.2086797654628754
 3.883471727371216    3.155813455581665
 0.3674330115318298   0.2320331931114197
 3.891205787658691    2.827187776565552
 1.072486281394958    0.5851350426673889
 2.600586175918579    2.899799346923828
 1.357683420181274    0.3900552988052368
 0.9612932205200195   0.7199311256408691
 1.295697212219238    0.5989449024200439
 2.32120680809021     1.977317094802856
 6.124392986297607    5.347027778625488
 2.613429069519043    2.10175895690918
 0.6487067341804504   0.732305645942688
 0.4458644390106201   0.40716552734375
 0.9405190944671631   0.8715660572052002
 1.484009742736816    0.9269382953643799
 2.563253879547119    2.445230484008789
 3.97562050819397     3.603749752044678
 0.7692955136299133   0.8901255130767822
 4.811262130737305    4.694160461425781
 1.30779767036438     0.8484845161437988
 0.9855320453643799   0.8292202949523926
 2.089027643203735    2.168477773666382
 0.2867951691150665   0.09759563207626343
 6.146646499633789    6.324935436248779
 5.247003555297852    4.815347671508789
 2.327410697937012    1.922004699707031
 1.86231541633606     1.847887396812439
 4.233328819274902    4.048839092254639
 1.243119835853577    0.7921451330184937
 2.333261966705322    2.535899639129639
 4.08847188949585     1.643293380737305
 0.6980540752410889   0.834978461265564
 2.707104206085205    2.329745769500732
 0.7651597857475281   0.7145212292671204
 2.748394966125488    2.477701187133789
 0.759548008441925    0.3287686109542847
 1.480706810951233    1.099071025848389
 1.51262354850769     1.472689032554626
 1.331531286239624    0.5847395658493042
 2.21634578704834     1.938069820404053
 4.411311149597168    3.576970815658569
 3.444493770599365    2.67924427986145
 2.187748908996582    2.142211437225342
 0.5143904089927673   0.1601327359676361
 2.753205299377441    2.468800783157349
 1.216877460479736    0.8183363080024719
 1.07895290851593     0.5588613748550415
 1.363700389862061    0.8548017144203186
 1.439324378967285    0.5736507773399353
 2.645585060119629    2.041049242019653
 0.8849568367004395   0.5096508264541626
 0.7864786386489868   0.4376041889190674
 1.407877087593079    1.063682556152344
 1.080473899841309    0.8426132202148438
 4.739434242248535    4.402583122253418
 0.3449225723743439   0.2825443744659424
 0.8667505979537964   0.7174794673919678
 1.5460045337677      0.8966560363769531
 0.9084381461143494   0.5146341919898987
 0.8208363652229309   0.4966442584991455
 2.416102647781372    1.530025720596313
 5.195308208465576    4.21225643157959
 7.99738883972168     6.961023330688477
 1.565878629684448    1.378748059272766
 0.833737313747406    0.2732238173484802
 2.787436008453369    2.671351671218872
 3.842374324798584    3.324454784393311
 1.753874063491821    1.688216686248779
 6.276556968688965    3.148135423660278
 0.4359377324581146   0.2089682817459106
 1.781359791755676    1.441917657852173
 3.610052347183228    3.753433227539062
 2.930273532867432    2.664081573486328
 0.6707849502563477   0.4687202274799347
 2.029547691345215    1.433646082878113
 1.135058641433716    0.9770104289054871
 1.017747163772583    0.632603645324707
 1.350520730018616    1.114947080612183
 4.421474933624268    4.346871376037598
 3.289217948913574    2.957201957702637
 1.265775561332703    0.6384070515632629
 2.040642023086548    1.298909902572632
 2.727248907089233    2.354713439941406
 2.742565631866455    1.452863454818726
 0.9186736941337585   0.5939038991928101
 2.098371505737305    1.615172028541565
 1.417537927627563    0.6739389896392822
 5.10099983215332     4.552146911621094
 1.041717529296875    0.8222870826721191
 1.909370303153992    2.015910863876343
 0.6634833216667175   0.5712411403656006
 1.094689607620239    0.7504919767379761
 0.7017059922218323   0.2504575848579407
 4.513137817382812    4.342435359954834
 2.213223934173584    1.455898761749268
 0.6202803254127502   0.1646781861782074
 2.355289459228516    2.371373891830444
 3.548402309417725    2.012799739837646
 1.663140773773193    1.527299165725708
 1.433621406555176    0.6632981300354004
 3.749129772186279    4.048681735992432
 1.009136199951172    0.2304143309593201
 1.546555519104004    1.386523127555847
 0.8414397239685059   0.3336641192436218
 4.854997634887695    4.964086532592773
 2.243672132492065    1.887523174285889
 0.4159241020679474   0.184319943189621
 1.078541994094849    0.975754976272583
 0.8629707098007202   0.6011108756065369
 0.6961957216262817   0.2991431057453156
 0.4385299682617188   0.439099907875061
 1.721779584884644    0.5766870975494385
 1.187013030052185    0.4955853819847107
 3.66026782989502     3.128139734268188
 1.633243203163147    1.255034208297729
 1.207666516304016    0.6032464504241943
 1.438542008399963    0.8684998750686646
 1.23055899143219     0.8165576457977295
 0.5743285417556763   0.4549176692962646
 0.5446370840072632   0.265138566493988
 1.116586327552795    0.4048039317131042
 0.2855798900127411   0.1735698729753494
 1.509523153305054    0.7237167358398438
 1.332275867462158    1.416089296340942
 1.737010598182678    0.8131177425384521
 0.6067983508110046   0.3892269730567932
 0.3467565774917603   0.2970396280288696
 1.680916309356689    1.077752947807312
 2.267834663391113    1.955111026763916
 0.9755290746688843   0.4890706539154053
 1.842164754867554    0.8922638297080994
 0.1256457567214966   0.08591137826442719
 0.5088427066802979   0.3257974088191986
 2.388782262802124    1.204051375389099
 3.3719482421875      2.765008926391602
 0.5391492247581482   0.1822160482406616
 0.874534010887146    0.6239154934883118
 0.4375115036964417   0.1327733099460602
 0.9528441429138184   0.6121957302093506
 1.465910673141479    0.4531036615371704
 0.8533585667610168   0.8127694129943848
 3.53714919090271     3.591674089431763
 0.6573444008827209   0.403455376625061
 4.556241989135742    4.863164901733398
 0.8976044058799744   0.532464861869812
 2.139163732528687    1.361053466796875
 0.7800614833831787   0.5214841365814209
 0.3839238286018372   0.2634944319725037
 1.321514844894409    0.6048727035522461
 3.111282587051392    2.982337951660156
 0.5024912357330322   0.2157231867313385
 1.845030069351196    1.000142574310303
 4.090598106384277    3.760090827941895
 2.794865608215332    2.940017461776733
 3.031829357147217    1.658301830291748
 7.33653450012207     7.430704116821289
 4.173318862915039    3.836863279342651
 1.549687623977661    1.493487238883972
 2.284862279891968    1.937175154685974
 0.7352134585380554   0.3126721978187561
 0.6918207406997681   0.4302853345870972
 1.096969604492188    0.6585536003112793
 1.848114013671875    1.797870635986328
 1.19413948059082     0.8399421572685242
 3.218448638916016    2.82591724395752
 1.176419258117676    0.4642996788024902
 0.2406034767627716   0.2040880918502808
 0.482492208480835    0.1283356547355652
 1.584958910942078    1.186337471008301
 2.731220960617065    1.425171852111816
 1.484166979789734    1.100310087203979
 3.968283891677856    3.739537715911865
 3.827889442443848    3.118019580841064
 0.8141403198242188   0.5602189302444458
 2.001619815826416    0.7473926544189453
 0.6687414646148682   0.2862489819526672
 1.7027987241745      0.8337604999542236
 5.804141044616699    5.957969188690186
 0.2141653448343277   0.2078758627176285
 1.579490661621094    1.087148904800415
 1.784952640533447    1.111904144287109
 6.242203712463379    4.947084903717041
 0.8355779647827148   0.5791758298873901
 1.029752016067505    0.4839348793029785
 1.589107990264893    0.9963929057121277
 2.337044954299927    1.252200841903687
 1.356629967689514    0.6731288433074951
 4.371089935302734    3.455499649047852
 4.07630443572998     3.861011028289795
 1.719340801239014    0.8159387707710266
 0.8049221038818359   0.8386826515197754
 3.103654623031616    2.835195541381836
 0.8898982405662537   0.8444711565971375
 1.43403434753418     1.382047653198242
 0.7445368766784668   0.7976232171058655
 1.851462125778198    1.489559888839722
 2.246174335479736    1.435614109039307
 0.6976507902145386   0.3483132123947144
 5.531246185302734    6.148311614990234
 3.582358837127686    3.308175802230835
 1.489127159118652    0.4173407554626465
 5.769270420074463    4.238119125366211
 0.3590291440486908   0.1962377429008484
 4.020649909973145    3.088638067245483
 7.81870174407959     8.099507331848145
 0.7116907835006714   0.5497388243675232
 1.058934092521667    0.6710586547851562
 0.6264035701751709   0.3581342697143555
 0.3786667883396149   0.188052624464035
 1.57748007774353     1.564360976219177
 0.3798667788505554   0.2006187438964844
 1.552513599395752    0.7319402694702148
 3.597697496414185    3.304047584533691
14.35236358642578    14.99380397796631
 0.6329225301742554   0.6079164743423462
 0.6353276968002319   0.6565524339675903
 1.242544889450073    0.8073365092277527
 5.176870822906494    4.649801254272461
 0.8550668954849243   0.3587650954723358
 0.3459971845149994   0.3071209788322449
 1.709359169006348    0.7485001087188721
 0.4651989340782166   0.3918627798557281
 0.6803973913192749   0.624561071395874
 3.300752639770508    2.752452373504639
 0.9234739542007446   0.5469433069229126
 0.8981767892837524   0.3043640851974487
 1.702595710754395    1.44489860534668
 1.215906381607056    1.208869934082031
 1.784891843795776    1.389174342155457
 2.766285419464111    2.082383155822754
 2.027130126953125    0.8750040531158447
 0.8999311923980713   0.8288581371307373
 1.453555822372437    0.6872206330299377
 0.6894016265869141   0.4002453684806824
 4.693220138549805    4.440413475036621
 2.158180236816406    0.5963959693908691
 1.322443604469299    0.7172428369522095
 0.9976682662963867   0.8912416100502014
 2.849722862243652    1.379655838012695
 1.448872089385986    0.6503410935401917
 3.226686477661133    3.016932964324951
 3.055976867675781    2.964545965194702
 1.945145845413208    1.8875412940979
 0.6795584559440613   0.1649929285049438
 0.8619951605796814   0.7910864353179932
 0.8841889500617981   0.5897566676139832
 1.056918621063232    1.013058066368103
 2.704745769500732    2.685247659683228
 0.674492359161377    0.7832740545272827
 2.09697413444519     1.931057453155518
 3.06104850769043     2.761931419372559
 0.6307947635650635   0.4041388034820557
 3.605842113494873    2.776534557342529
 0.8562321066856384   0.5367755889892578
 2.458463430404663    2.008491039276123
 0.2205310016870499   0.2078183889389038
 0.8716936111450195   0.3766648173332214
 3.441555500030518    3.077284812927246
 2.884617805480957    2.444271326065063
 2.072216987609863    1.528960108757019
 3.017501354217529    2.570409774780273
 4.054495811462402    4.171423435211182
 0.9222078323364258   0.814721941947937
 1.992662310600281    1.048133373260498
 1.11334490776062     0.4869679808616638
 1.13717246055603     0.8688452243804932
 3.300712585449219    2.617098331451416
 2.409151077270508    1.025621175765991
 1.963919997215271    1.255015254020691
 0.7839509248733521   0.527224063873291
 0.7293587923049927   0.7154121398925781
 1.420006036758423    1.01099681854248
 8.39790153503418     7.937618255615234
 9.195636749267578    8.630428314208984
 1.526190757751465    0.9798699617385864
 1.867568731307983    1.847110748291016
 4.143171310424805    1.875826597213745
 6.941646575927734    6.707534790039062
 1.02734363079071     0.7110468149185181
 4.411840438842773    4.627773284912109
 2.469197034835815    2.464503765106201
 4.559113502502441    5.054611206054688
 1.687751889228821    1.350054979324341
 8.109213829040527    8.231340408325195
 4.495777130126953    4.951499938964844
 0.5627913475036621   0.3458725810050964
 0.821816086769104    0.3382591009140015
 0.7224856615066528   0.3282669186592102
 5.029690742492676    4.420633316040039
 2.225683212280273    2.285675048828125
 0.8167430758476257   0.6206170916557312
 1.553532958030701    0.6076314449310303
 0.7190338969230652   0.5617601871490479
 2.394480228424072    2.653927564620972
 3.153518915176392    2.833013534545898
 1.970294952392578    1.270338773727417
 0.8751627802848816   0.2298089414834976
 3.177887678146362    2.387807846069336
 1.02276623249054     0.4056936502456665
 0.4569158852100372   0.2362321615219116
 0.8301916122436523   0.8993410468101501
 2.743363857269287    1.567012190818787
 0.9067091941833496   0.2959307730197906
 0.4267323911190033   0.1919689923524857
 3.753464698791504    3.151172637939453
 0.9210184812545776   0.8605735301971436
 1.339724779129028    0.61705482006073
 3.218667030334473    2.056995630264282
 0.6597777009010315   0.5434119701385498
 3.74169397354126     3.424184322357178
 1.284711122512817    1.001733183860779
 1.344725131988525    1.358444809913635
 2.058478832244873    2.176888465881348
 5.33536434173584     4.250042915344238
 5.041923046112061    4.530673027038574
 0.8862907886505127   0.6889387965202332
 5.090926170349121    4.762537956237793
 1.847631335258484    1.623310685157776
 0.5741282105445862   0.5529101490974426
 0.302170991897583    0.2756440341472626
 2.520713567733765    2.737216472625732
 0.9635928869247437   0.695852518081665
 1.599151134490967    0.8743767738342285
 0.7895060777664185   0.3703202605247498
 1.457948803901672    0.5045949816703796
 0.7484211921691895   0.5516579151153564
 0.6030300259590149   0.3544591963291168
 2.59741735458374     2.790679931640625
 1.017838835716248    0.7018072009086609
 0.6321480870246887   0.6379342079162598
 3.473305225372314    3.743666887283325
 0.9672466516494751   1.005582213401794
 0.4909670352935791   0.2519274950027466
 1.298050999641418    0.5855229496955872
 0.6568289399147034   0.2333745360374451
 1.982581377029419    1.899243712425232
 0.7246431112289429   0.6929582953453064
 1.574921011924744    0.9684772491455078
 1.88152027130127     1.48270058631897
 0.6347976326942444   0.374965488910675
 4.631904125213623    4.539468765258789
 0.8508478403091431   0.7014449834823608
 0.6871599555015564   0.3397332429885864
 1.467793107032776    0.3871274590492249
 2.065563678741455    1.854261875152588
 1.246607780456543    0.4919251203536987
 1.120181441307068    0.6172281503677368
 6.760108470916748    6.958779811859131
 2.057914018630981    1.135081768035889
 0.9846481084823608   0.5766071081161499
 5.339272499084473    4.609358787536621
 0.3959175646305084   0.3399010896682739
 1.67677640914917     1.055593252182007
 3.754698514938354    3.739875316619873
 1.387046694755554    1.433223009109497
 0.6574171781539917   0.6621336340904236
 0.2383182942867279   0.1297346502542496
 0.6220966577529907   0.08701199293136597
 1.93584156036377     0.5339745283126831
 1.19445276260376     1.131669282913208
 0.6949325799942017   0.4108409285545349
 1.607481002807617    1.058809757232666
 3.659443855285645    3.730703353881836
 0.5241267681121826   0.1585882902145386
 0.8482111096382141   0.6804165840148926
 0.6793714165687561   0.2691969275474548
 0.5224189758300781   0.3117887377738953
 5.328208923339844    5.600401878356934
 1.835046410560608    0.9325438737869263
 1.28008496761322     0.2656338214874268
 2.033576965332031    2.06621789932251
 0.4500755667686462   0.3196899890899658
 1.528359889984131    1.596467971801758
 0.7780519723892212   0.2739178240299225
 0.5258273482322693   0.4464856386184692
 3.437565803527832    3.441563606262207
 1.725087404251099    1.687100648880005
 2.197649002075195    1.236271500587463
 2.839569568634033    2.152176141738892
 0.1686100363731384   0.150149405002594
 4.569880962371826    4.647945404052734
 4.751755714416504    4.364885330200195
 2.320158720016479    0.9704267382621765
 1.638486385345459    0.8980348110198975
 1.994208216667175    1.025240421295166
 1.272942900657654    1.118658304214478
 3.753480434417725    1.606437921524048
 8.081872940063477    7.917979717254639
 1.865085482597351    1.01215934753418
 1.91290020942688     1.908960103988647
 2.384110927581787    1.891520142555237
 4.851660251617432    5.099717140197754
 1.370429873466492    0.9386178255081177
 0.3580765426158905   0.3402154147624969
 4.995645999908447    4.859898567199707
 1.48111355304718     1.192110896110535
 0.5823612809181213   0.4441417455673218
 3.842439889907837    3.731027603149414
 2.248781204223633    1.29401171207428
12.62833023071289    11.99426555633545
 0.432893842458725    0.1972120553255081
 0.8439942598342896   0.2756528258323669
 4.681353092193604    4.785738945007324
 0.2923007011413574   0.3010302782058716
 0.5971047282218933   0.5951008796691895
 1.544624805450439    1.241460084915161
 0.7362263202667236   0.5799048542976379
 1.490043997764587    1.548061013221741
 4.87106990814209     4.354860305786133
 1.098304510116577    0.2728612422943115
 1.83892560005188     1.259312152862549
 0.4300228953361511   0.1801514178514481
 2.160090923309326    1.141629457473755
 0.1131992414593697   0.1177563667297363
 3.115052461624146    2.330034971237183
 9.3438720703125      9.19064998626709
 7.189820289611816    7.908194065093994
 1.028887748718262    0.5762040615081787
 1.993616342544556    1.516792297363281
 3.223829507827759    3.170114994049072
 2.239114761352539    2.045976400375366
 1.849804878234863    1.799367785453796
 2.862627744674683    2.809222936630249
 1.758392214775085    1.039930820465088
 3.98878002166748     3.36636757850647
 0.9949564337730408   0.7287739515304565
 0.4743699431419373   0.2402430474758148
 0.84952712059021     0.6938766837120056
 3.617406845092773    3.437804698944092
 1.214164018630981    0.9991287589073181
 2.614089250564575    2.488897323608398
 3.311725378036499    3.030389308929443
 0.4166328310966492   0.3603898584842682
 1.679908633232117    1.569356560707092
 0.3152591586112976   0.1954099535942078
 1.58194375038147     0.9758553504943848
 1.509838819503784    0.8686764240264893
 1.228781461715698    0.5421823263168335
 1.453459858894348    0.805070698261261
 0.5084861516952515   0.3894047141075134
 0.6114299893379211   0.3311266899108887
 3.177584648132324    2.839632034301758
 1.186015844345093    1.167127728462219
 2.468719005584717    2.032345056533813
 0.5811567306518555   0.5062666535377502
 0.366692066192627    0.1965958476066589
 0.861239492893219    0.4325267672538757
 3.024562835693359    0.9561147689819336
 1.179294109344482    0.6173058748245239
 2.487174034118652    1.474403738975525
 3.278950452804565    2.937941789627075
 1.693756699562073    0.473378986120224
 1.113870143890381    0.6066796779632568
 1.11619770526886     0.7650289535522461
 1.306946873664856    0.8660666942596436
 1.766377329826355    1.545922756195068
 0.821452260017395    0.4906490743160248
 1.432979464530945    1.097980141639709
 1.255209922790527    0.8227880597114563
 1.753184080123901    0.5193730592727661
 0.4935816526412964   0.4893855154514313
 0.4193634688854218   0.4422760009765625
 0.7166051268577576   0.4365226328372955
 0.8871788382530212   0.5688960552215576
 1.342290878295898    0.6160037517547607
 3.930298089981079    1.927927494049072
 1.068573236465454    0.7908321619033813
 3.884012937545776    2.327028751373291
 2.887086629867554    3.205625534057617
 0.6704242825508118   0.6436293125152588
 0.4575775861740112   0.1252614706754684
 3.787527084350586    2.177542686462402
 1.502800703048706    0.9591314196586609
 1.687330961227417    1.748032808303833
 0.3297783136367798   0.3508758842945099
 4.032358169555664    3.409604549407959
 1.565924286842346    1.311786651611328
 0.2582192718982697   0.2680427432060242
 0.4792703688144684   0.4330909550189972
 2.841259479522705    2.501678466796875
 0.2746348977088928   0.2698248028755188
 2.20103120803833     1.654083490371704
 1.102444410324097    0.7256677150726318
 2.324347734451294    1.447685480117798
 0.4628802239894867   0.4236937165260315
 1.061063408851624    0.755776047706604
 0.4322001934051514   0.3939833045005798
 0.6944788694381714   0.3364454507827759
 3.82580041885376     1.535552978515625
 1.110786199569702    0.9380086660385132
 2.807278633117676    2.808506488800049
 0.7622689604759216   0.2606109380722046
 2.236564159393311    2.003005027770996
 0.7159457802772522   0.1596012711524963
 0.8573190569877625   0.3674132227897644
 0.5799041986465454   0.2291800975799561
 4.959693908691406    3.780476808547974
 1.192997932434082    1.199687719345093
 1.809916019439697    1.817141890525818
 0.5593560338020325   0.5037003755569458
 0.9330635666847229   0.6076257228851318
 1.038903594017029    0.3472874164581299
 2.870431900024414    2.128208875656128
 2.178840398788452    0.9939570426940918
 0.2431927621364594   0.1892756521701813
 1.541615843772888    1.189614653587341
 0.4657230377197266   0.3606990575790405
 1.403471708297729    0.6292017698287964
11.25857734680176    11.70689296722412
 2.056750535964966    1.038703441619873
 0.7761509418487549   0.6916068196296692
 1.376809120178223    0.6838899850845337
 1.862609505653381    1.017246723175049
 2.916660785675049    2.389226198196411
 0.4438486993312836   0.2940326929092407
 2.384182929992676    1.833422422409058
 0.520520806312561    0.2529377937316895
 1.304504871368408    0.7231513261795044
 2.52948784828186     2.133654117584229
 2.559319019317627    2.033406257629395
 4.463711261749268    4.682846069335938
 2.215986490249634    0.8824028968811035
 1.437087297439575    1.203849673271179
 1.360645771026611    1.082434058189392
 1.786697149276733    0.7286796569824219
 1.519547939300537    0.6032329797744751
 1.443957567214966    1.425570487976074
 0.9732570648193359   0.7794266939163208
 0.5018504858016968   0.09418755769729614
 1.749938011169434    0.902305006980896
 0.6635100245475769   0.2525150179862976
 0.5692721605300903   0.3142799735069275
12.19976043701172    12.42598152160645
 4.295426845550537    4.373269081115723
 2.830046653747559    2.922292232513428
 2.054547786712646    1.398259043693542
 3.75264835357666     3.538497447967529
 2.783277988433838    2.841754913330078
 1.292823433876038    0.5687307119369507
 2.272181510925293    2.19566822052002
 1.475869297981262    0.7041314840316772
 4.651847839355469    3.326486825942993
 1.922669887542725    1.292197465896606
 0.3366937637329102   0.1250916719436646
 2.696774244308472    2.67727255821228
 1.384857416152954    0.6518380641937256
 0.2655583024024963   0.214925691485405
 1.273716449737549    1.135099530220032
 1.56452202796936     1.273804903030396
 0.7250843644142151   0.6694861054420471
 1.073070406913757    1.009361028671265
 1.094743967056274    0.7704276442527771
 1.145098924636841    0.4487087726593018
 0.4757764935493469   0.187091201543808
 1.501150369644165    1.465903401374817
 3.07482385635376     2.018035411834717
 2.214435577392578    1.8061763048172
 4.358787059783936    3.581462860107422
 0.8399533033370972   0.4826667010784149
 4.865509033203125    4.395173072814941
 0.949134349822998    0.5228180885314941
 3.139483213424683    2.008653402328491
 2.16723370552063     1.248333334922791
 5.743382453918457    5.623876571655273
 1.834208965301514    1.272017121315002
 0.9797627329826355   0.4118260443210602
 1.036886930465698    1.006805658340454
 0.562745213508606    0.5523540377616882
 4.074686050415039    3.849132537841797
 4.202690124511719    4.483898639678955
 1.9855717420578      2.02629828453064
 1.748799443244934    1.650278329849243
 4.972334861755371    4.578875541687012
 2.642195224761963    2.110326528549194
 0.3133965730667114   0.16657355427742
 1.589103698730469    1.50130558013916
 4.485870361328125    4.419435501098633
 2.532025575637817    1.805654048919678
 2.927407264709473    2.517729043960571
 2.438386917114258    1.895365476608276
 2.102258920669556    1.783361792564392
 3.843695878982544    3.213214874267578
 1.499294638633728    1.20925235748291
 1.247608542442322    0.8615171909332275
 1.535852432250977    1.5107342004776
 2.456848382949829    2.465083360671997
 0.5593132972717285   0.533150851726532
 2.520703315734863    1.691566467285156
 0.3940962851047516   0.2250994145870209
 0.1621136963367462   0.1697465479373932
 1.13283908367157     1.154967069625854
 1.027008295059204    0.614986777305603
 2.418815612792969    2.381946563720703
 3.157373428344727    2.326082468032837
 0.2827852368354797   0.1081088483333588
 1.40846860408783     0.7639339566230774
 1.0316321849823      0.7021870613098145
 0.4930154085159302   0.2861484289169312
 1.607623815536499    0.9026231169700623
 0.5930418372154236   0.2772372961044312
 2.091403961181641    2.122551679611206
 2.847445487976074    2.167204618453979
 3.416474342346191    1.845556974411011
 4.188478946685791    4.267863273620605
 1.662261009216309    0.8169249892234802
 0.6344236731529236   0.1931959688663483
 3.843402862548828    3.181525707244873
 4.044898509979248    3.453512668609619
 1.422402262687683    0.6909956336021423
 0.7208742499351501   0.4538340866565704
 9.548680305480957    9.246559143066406
 1.634973526000977    1.463923931121826
 0.6712557077407837   0.4857987463474274
 1.605672955513       0.3691221475601196
 2.530759811401367    2.275483369827271
 2.220582723617554    1.253869652748108
 4.892484664916992    4.865419387817383
 1.716697573661804    1.504755973815918
 1.628807783126831    1.505802392959595
 0.9836531281471252   0.5063052773475647
 1.216285586357117    0.3258845806121826
 1.572543382644653    0.3956029415130615
 0.7368627786636353   0.5855254530906677
 1.837903380393982    1.512798070907593
 9.587529182434082    9.527096748352051
 3.67161750793457     3.316969394683838
 2.252892732620239    1.886636018753052
 2.340048313140869    2.056096792221069
 1.09629237651825     0.7700698375701904
 2.128678798675537    1.557752966880798
 2.40906834602356     1.891316652297974
 2.084315299987793    1.834114193916321
 0.6474493145942688   0.5446109771728516
 4.772310733795166    4.99451732635498
 3.976848125457764    2.859014511108398
 0.8032280206680298   0.8217411041259766
 0.7715837955474854   0.511414110660553
 0.6589451432228088   0.4938693046569824
 4.835364818572998    4.842671394348145
 1.144373416900635    0.3853043913841248
 0.266947329044342    0.2543445527553558
 0.4402946531772614   0.2720274329185486
 2.550609111785889    1.339376091957092
 3.799703121185303    3.368139982223511
 1.405568718910217    0.7653838396072388
 3.442938089370728    2.806355714797974
 0.5690144300460815   0.1424244344234467
 2.366816282272339    2.281900405883789
 1.92500376701355     1.280502915382385
 1.188616991043091    0.9148699045181274
 2.472943305969238    2.462222814559937
 0.6610456705093384   0.4822162389755249
 1.933580994606018    1.978344559669495
 1.953749179840088    1.98484468460083
 3.72587776184082     4.112418651580811
 0.8489203453063965   0.4738497734069824
 2.794316291809082    2.435654640197754
 0.7680372595787048   0.5324864387512207
 1.773188710212708    1.463497161865234
 1.321700215339661    0.6933952569961548
 2.212172031402588    1.244269609451294
 2.947417259216309    2.919501304626465
 1.715717792510986    1.297653198242188
 0.4601030945777893   0.4214049577713013
 1.423137187957764    0.7244484424591064
 2.025538682937622    2.070919990539551
 1.236349821090698    0.625615119934082
 0.8778681755065918   0.4361650943756104
 1.493552327156067    1.06170117855072
 1.606258034706116    0.8595706224441528
 1.511857628822327    1.461227178573608
 2.789469718933105    1.381815075874329
 3.13913369178772     1.233833074569702
 2.510748624801636    2.102757930755615
 3.651965856552124    3.003225803375244
 0.7466592788696289   0.4363794326782227
 4.680884838104248    4.738853454589844
 0.7824097871780396   0.2945336997509003
 5.06659460067749     3.76842212677002
 2.43562126159668     2.39109992980957
 0.3834045827388763   0.2577493786811829
 0.679211437702179    0.2160166203975677
 0.5582901835441589   0.4303703606128693
 1.575447797775269    1.338417291641235
10.32020568847656    10.18965911865234
 0.5457561612129211   0.2556532621383667
 2.058152914047241    1.319054484367371
 1.009214520454407    0.4604343175888062
 2.488815307617188    2.746863842010498
 0.6254619956016541   0.5810446739196777
 1.716927289962769    1.1918044090271
 5.401016712188721    5.56732177734375
 1.992670297622681    1.551782846450806
 3.248562812805176    2.696419715881348
 0.8776286244392395   0.6495925188064575
 1.291210293769836    0.7871809005737305
 2.210050106048584    2.190648078918457
 1.069162487983704    0.5896803140640259
 2.351732969284058    2.304034948348999
 0.9597455263137817   0.6929218769073486
 0.7526203989982605   0.1724353134632111
 2.394744396209717    1.787513136863708
 1.160307049751282    0.5892469882965088
 0.7930338382720947   0.2968345284461975
 1.204821586608887    1.016811490058899
 1.209157586097717    0.8758351802825928
 1.566518902778625    0.7397240996360779
 1.98354709148407     1.587286233901978
 0.4844458699226379   0.4994658827781677
 2.951418161392212    2.260593414306641
 2.415380954742432    2.520247936248779
 1.506473779678345    0.8143547177314758
 5.779951095581055    5.276037693023682
 0.3341056704521179   0.1285431981086731
 1.133370399475098    0.5437619686126709
 2.455315828323364    1.371667385101318
 0.9210144877433777   0.7617473602294922
 1.641243100166321    0.7686200141906738
 2.315920352935791    1.739805459976196
 2.776048898696899    2.26982569694519
 1.529549241065979    1.643410563468933
 1.012384295463562    0.241928368806839
 1.090084075927734    0.396742045879364
 4.427083015441895    3.419340133666992
 2.46008825302124     1.896362781524658
 4.03925085067749     3.72475528717041
 2.976392507553101    1.732925891876221
 3.704878330230713    3.130284309387207
 3.170964241027832    3.425527572631836
 3.458784103393555    3.712533473968506
 0.7415098547935486   0.3490879535675049
 0.9480122327804565   0.2294414043426514
 1.31276535987854     0.5933098793029785
 0.4531278610229492   0.1728746891021729
 2.763731956481934    1.501138210296631
 4.787632942199707    4.324972629547119
 5.481040000915527    5.223289966583252
 0.3777689635753632   0.2627184391021729
 2.037762641906738    1.006550073623657
 0.6347048282623291   0.5952751636505127
 0.2771695554256439   0.1370106935501099
 0.9880726337432861   0.5183460712432861
 2.863861083984375    2.726166963577271
 1.589982032775879    1.619257688522339
 2.545412302017212    1.166419506072998
 0.5850715637207031   0.3804495930671692
 0.716424822807312    0.1381758153438568
 1.132798433303833    0.4140915274620056
 1.311166048049927    0.5908026099205017
 2.508358001708984    1.66438090801239
 1.397026538848877    1.354273319244385
 2.829390048980713    2.504473924636841
 0.6718642115592957   0.2228131890296936
 0.6014891266822815   0.2658423185348511
 2.948385000228882    2.819203853607178
 1.960544586181641    1.778616666793823
 1.962788581848145    1.844602346420288
 3.716072559356689    2.910621166229248
 3.15352201461792     2.390739679336548
 0.4688500165939331   0.3410391807556152
 2.183470249176025    1.567901611328125
 1.397506237030029    0.7098088264465332
 0.3321071863174438   0.2352882623672485
 0.6195664405822754   0.4871178269386292
 2.271400928497314    1.920554399490356
 2.094718217849731    0.811790943145752
 0.9180678129196167   0.5495108366012573
 1.773653864860535    1.481282949447632
 2.41124439239502     1.750288248062134
 2.606935977935791    2.422030448913574
 1.63984751701355     1.794631958007812
 1.31899356842041     0.5344268679618835
 2.512631416320801    1.850357294082642
 0.6041985750198364   0.2892190217971802
 0.8875945210456848   0.3778460621833801
 0.8006553649902344   0.3729424476623535
 0.4982917606830597   0.3972351551055908
 2.311370372772217    1.17289662361145
 1.150880694389343    0.7313616871833801
 0.4902235865592957   0.1755802631378174
 2.066922187805176    1.378344058990479
 1.814816117286682    0.8949551582336426
 0.9021625518798828   0.4100452661514282
 1.558813095092773    1.380409598350525
 2.571561813354492    1.451403975486755
 0.5280225276947021   0.3640950322151184
 3.32577919960022     3.363722562789917
 1.477876663208008    0.3713083863258362
 1.508207321166992    0.48031085729599
 3.299387216567993    2.887561798095703
 2.023816108703613    0.8738292455673218
 1.033359885215759    0.2463248372077942
 6.023068428039551    3.426518440246582
 1.447873115539551    0.6447193622589111
 1.324252009391785    0.9798158407211304
 2.497233390808105    2.652982711791992
 0.6247844696044922   0.4971884489059448
 2.778823852539062    2.147084951400757
 2.405177593231201    2.150734901428223
 1.766310691833496    0.9530076384544373
 9.458118438720703    9.276045799255371
 1.105910301208496    1.056979060173035
 0.3827986419200897   0.2794590592384338
 1.844933390617371    1.435161948204041
 0.9904022216796875   0.9888314008712769
 1.12891411781311     0.6146591305732727
 4.589618682861328    4.64825963973999
 0.3540413081645966   0.1855494678020477
 1.716716885566711    0.8593699932098389
 0.7232199311256409   0.273520827293396
 2.01632022857666     1.513403296470642
 0.9526991248130798   0.9361472129821777
 1.946334362030029    1.840682744979858
 3.151787042617798    3.010995864868164
 0.6365272998809814   0.1567448973655701
 0.3318006992340088   0.1078338027000427
 2.401673078536987    2.423831224441528
 1.381859302520752    1.346569418907166
 1.442808032035828    0.4694405794143677
 0.8010833859443665   0.5465730428695679
 3.332240581512451    3.648944139480591
 2.188586235046387    1.3447265625
 1.053120374679565    0.2570329308509827
 0.8022513389587402   0.5194348096847534
 0.8241396546363831   0.5846698880195618
 0.3516128957271576   0.1153364926576614
 0.7114197015762329   0.3677937984466553
 3.180107116699219    2.497394561767578
 1.840271353721619    1.536689043045044
 2.850599765777588    1.49571967124939
 2.292364835739136    1.878021001815796
 1.840582966804504    1.410699844360352
 0.5530263185501099   0.1054344773292542
 0.7420564889907837   0.328605979681015
 0.9801828861236572   0.8012986779212952
 3.267465353012085    2.060143947601318
 0.6425231099128723   0.6012040376663208
 1.989707827568054    0.6457909941673279
 1.183170795440674    0.4921195507049561
 1.623229146003723    0.879004955291748
 1.794362425804138    1.906139373779297
 2.589931726455688    2.578816413879395
 0.9705576300621033   0.3343969583511353
 2.722532510757446    2.538188457489014
11.77884101867676    11.0140209197998
 1.58687686920166     1.264028310775757
 0.2098658978939056   0.207056537270546
 1.954401016235352    1.780200481414795
 1.23272168636322     1.337094068527222
 1.435144901275635    0.7876821160316467
 1.368125319480896    0.7026911973953247
 0.4531255960464478   0.2559816241264343
 2.272918939590454    1.509358286857605
 3.021627426147461    2.57061767578125
 1.050078868865967    0.769024670124054
 2.056600570678711    1.71319580078125
 5.262666702270508    4.929920196533203
 3.166159391403198    3.616748094558716
 8.840028762817383    7.490734100341797
 5.950446128845215    6.144123077392578
 0.3411943316459656   0.09254057705402374
 0.3580775260925293   0.1878566741943359
 0.3793210387229919   0.19328373670578
 0.9790579676628113   0.8771906495094299
 1.029174327850342    0.6364049911499023
 0.4873536825180054   0.2594707012176514
 1.286539554595947    0.9211032390594482
 1.44261109828949     0.5216938853263855
 3.370962619781494    2.056228637695312
 1.396175265312195    0.7370454072952271
 0.9495190382003784   0.7582757472991943
 2.776689052581787    2.406950950622559
 8.828021049499512    8.418481826782227
 3.157147407531738    3.19866943359375
 1.04188060760498     0.7606581449508667
 0.3492362201213837   0.2047356069087982
 0.3941966593265533   0.204807311296463
 0.723142147064209    0.7093201279640198
10.30612373352051    10.68978118896484
 2.571825504302979    1.908152103424072
 0.4325724244117737   0.1729492843151093
 3.852571964263916    3.419754981994629
 4.376217842102051    4.482305526733398
 2.732047557830811    2.170633792877197
 1.998254776000977    0.9758645296096802
 1.576102256774902    1.258567094802856
 1.754934072494507    0.9045935869216919
 4.935050964355469    4.499312400817871
 9.383510589599609    9.151786804199219
 0.7421002984046936   0.5984444618225098
 2.10818076133728     1.681923270225525
 0.3853883147239685   0.1709882616996765
 0.4781613349914551   0.2736767530441284
 0.7389613389968872   0.6699790358543396
 1.976237297058105    1.293784618377686
 4.399490356445312    4.185831069946289
 2.639377593994141    2.508123159408569
 0.9667130708694458   0.7387828826904297
 4.049125194549561    4.195220470428467
 0.4123891294002533   0.1689220070838928
 1.602099776268005    1.563937783241272
 1.854325413703918    1.619019627571106
 0.8077071905136108   0.7448540925979614
 2.630029678344727    2.613170146942139
 0.7829932570457458   0.4749002456665039
 1.349964618682861    0.6763437390327454
 1.031520843505859    0.7181706428527832
 1.451501488685608    1.480476856231689
 0.9921320676803589   0.2390277683734894
 0.2879389524459839   0.2271998822689056
 1.777878284454346    1.289715886116028
 0.6912099719047546   0.5719785094261169
 3.002951622009277    3.370563507080078
 1.060474276542664    0.8092964887619019
 4.597970962524414    4.118135452270508
 0.300653874874115    0.1975352764129639
 3.359421253204346    2.737406253814697
 1.141365647315979    0.7955552935600281
 3.818317174911499    3.341707229614258
 0.6720125675201416   0.5271141529083252
 1.797943353652954    1.68666672706604
 1.869418859481812    1.037112236022949
 1.282854557037354    0.6319596767425537
 0.3692748248577118   0.1214985847473145
 1.505598545074463    1.140663146972656
 1.838048696517944    0.7968593835830688
 1.520349860191345    1.259468078613281
 3.821259498596191    2.996093988418579
 3.0704026222229      3.06071138381958
 1.339604616165161    0.6364750862121582
 1.207073211669922    0.7170964479446411
 1.946167945861816    0.7096088528633118
 8.217504501342773    8.18494701385498
 1.388797283172607    1.316860437393188
 3.777071952819824    3.59220027923584
 2.182205677032471    1.895898342132568
 6.030561923980713    5.130877017974854
 0.2628412246704102   0.1587618589401245
 0.2938796579837799   0.2592607736587524
 0.7028579115867615   0.5792539715766907
 1.55058491230011     0.7971287965774536
 0.2733549475669861   0.2911067605018616
 1.191969633102417    0.6467928886413574
 0.2369379997253418   0.1289165019989014
 1.286611795425415    1.36386775970459
 0.7781313061714172   0.4571578502655029
 0.8557655811309814   0.382165402173996
 1.298805236816406    0.8152122497558594
 4.645448684692383    3.918700695037842
 2.321830749511719    1.387330055236816
 3.515084981918335    3.646859645843506
 0.5614879727363586   0.1955835521221161
 7.86600399017334     7.120171070098877
 0.4657675921916962   0.3193738460540771
 0.3749330937862396   0.3074748814105988
 1.572025299072266    0.7009361386299133
 2.571847200393677    2.133821725845337
 3.293505430221558    2.812204122543335
 0.3829508423805237   0.1278151273727417
 1.958269596099854    0.9896417856216431
 1.255248069763184    0.8020967245101929
 0.9716137647628784   0.6814638376235962
 3.562237501144409    2.759077072143555
 1.140416979789734    0.7193845510482788
10.78207015991211     7.80716609954834
 1.682300567626953    1.041563153266907
 2.824172019958496    2.430474281311035
 1.691528916358948    1.106163740158081
 3.784485816955566    3.344049692153931
 1.654246807098389    1.022594690322876
 1.633057117462158    1.581186532974243
 4.279409408569336    2.839206218719482
 0.7690340876579285   0.177241250872612
 2.494011402130127    2.182960033416748
 2.272621154785156    2.088353395462036
 1.496664524078369    0.7628335952758789
 0.5950454473495483   0.2269062697887421
 0.9807071089744568   0.3744108080863953
 1.552310705184937    1.526967525482178
 0.4172821342945099   0.1494982689619064
 0.7779048681259155   0.240702211856842
 0.8556268215179443   0.7176048159599304
 0.9128674268722534   0.9445019364356995
 1.804301261901855    1.153973698616028
 8.259605407714844    6.958796977996826
 0.7870633602142334   0.520504891872406
 0.8464949727058411   0.5550717115402222
 1.422917604446411    0.7095236778259277
 0.6306027173995972   0.4051591753959656
 1.5066819190979      0.9142583608627319
 0.8504576683044434   0.434785008430481
 2.247908592224121    2.236078262329102
 3.607075452804565    3.86261510848999
 2.072216749191284    1.971925258636475
 1.263477087020874    0.5766647458076477
 1.025910973548889    1.009371638298035
 1.641061782836914    0.6400426030158997
 3.181531190872192    0.9639031887054443
 2.366544246673584    1.79865300655365
 1.263152599334717    0.995168924331665
 1.6792893409729      1.045828461647034
 2.313432455062866    1.01555871963501
 0.5929861664772034   0.2281213998794556
 1.897490859031677    1.050766468048096
 0.8749734163284302   0.4464510679244995
 2.231625080108643    1.675708770751953
 1.634300470352173    1.383338928222656
 5.412776947021484    5.21202278137207
 0.4928664863109589   0.09997156262397766
 2.638245582580566    2.564667463302612
 1.957739353179932    1.323986649513245
 0.5274914503097534   0.5185264348983765
 0.830750584602356    0.2915529608726501
 4.15320873260498     3.859608173370361
 0.9701098799705505   0.3835534453392029
 0.2646648585796356   0.1812121272087097
 6.171180248260498    5.944477558135986
 2.282649755477905    1.061797499656677
 0.747223436832428    0.5162363052368164
 3.81269359588623     3.769025802612305
 2.0441575050354      1.061778664588928
 0.6172450184822083   0.4241952300071716
 1.326309204101562    0.5787523984909058
 1.621579647064209    0.9710448384284973
 1.051986932754517    0.8120632171630859
 0.9764581918716431   0.7134221792221069
 0.4681788086891174   0.1719484031200409
 2.786264419555664    1.846924304962158
 1.101666808128357    0.6750898361206055
 3.536453723907471    3.446343183517456
 2.126810550689697    1.500553846359253
 1.279971480369568    0.4746546149253845
 0.3504263162612915   0.3132805526256561
 3.866087198257446    2.926232576370239
 3.466293096542358    3.339584827423096
 2.017113208770752    1.184228420257568
 2.51079273223877     1.799357175827026
 0.4583108723163605   0.3687105774879456
 1.925514698028564    1.647130370140076
 2.98283839225769     2.73783540725708
 3.651403903961182    2.650348663330078
 5.931750297546387    5.952542304992676
 1.713797688484192    1.411450743675232
 1.263112306594849    1.011320114135742
 1.078627347946167    0.8805109262466431
 3.682045459747314    3.448598861694336
 0.2761578559875488   0.2304117381572723
 0.8056929111480713   0.5235617160797119
 1.039648771286011    0.4564087390899658
 3.617061376571655    3.687662363052368
 4.029903411865234    3.708427667617798
 2.437072277069092    2.343293190002441
 1.024693131446838    0.6511919498443604
 1.186047673225403    0.91962730884552
 0.8348296880722046   0.3569011688232422
 1.970705151557922    2.152617454528809
 1.246317625045776    0.6266055107116699
 0.519017219543457    0.5034934878349304
 1.393922805786133    0.5505231022834778
 3.435991764068604    2.895895004272461
 2.244620561599731    1.916136622428894
 1.713256359100342    1.409530878067017
 1.573397159576416    1.652870893478394
 2.867539882659912    2.016533851623535
 0.9352030754089355   0.6237936019897461
 4.001765727996826    3.150098323822021
 1.264848113059998    0.4243354797363281
 1.083555221557617    1.079869270324707
 0.7161648273468018   0.5758886933326721
 0.3155001997947693   0.3011693954467773
 0.7008456587791443   0.4951972961425781
 6.495683193206787    5.925981998443604
 1.514022827148438    0.6878973245620728
 0.9433510303497314   0.5903759598731995
 2.152204990386963    1.282549142837524
 3.982217788696289    1.922548532485962
 1.708037614822388    1.169928193092346
 1.132927417755127    0.6008424162864685
 0.4003245234489441   0.3096250295639038
 0.8363029360771179   0.3251559138298035
 0.2667889595031738   0.2237389981746674
 1.75590181350708     1.803593873977661
 0.549175500869751    0.2411004304885864
14.55180072784424    13.85991668701172
 2.351974010467529    1.439839363098145
 0.3982855081558228   0.3158855438232422
 1.683040380477905    1.178780555725098
 0.3250424861907959   0.1933781206607819
 3.326506376266479    2.052577018737793
 3.574027061462402    3.010035514831543
 4.618816375732422    3.797203302383423
 0.8756622076034546   0.2897271513938904
 0.338848888874054    0.2835590243339539
 4.189958572387695    3.752262353897095
 0.2658497989177704   0.1847513169050217
 1.029160261154175    0.6223143339157104
 0.51084303855896     0.1574886441230774
 0.7583692073822021   0.7923702001571655
 0.4248205721378326   0.07873675227165222
 2.339874267578125    2.262483358383179
 4.202874183654785    3.275854825973511
 3.198308706283569    0.8932161927223206
 1.922115445137024    1.0981205701828
 1.525905847549438    1.264749646186829
 2.423875331878662    1.069298624992371
 2.217761993408203    1.946431040763855
 1.791415929794312    1.788591027259827
 5.339833736419678    4.984946250915527
 0.7034842371940613   0.5790106654167175
 0.6443647742271423   0.6347535848617554
 0.8642181754112244   0.5169519782066345
 0.7394812703132629   0.7120226621627808
 1.844118595123291    1.476238608360291
 0.2407926321029663   0.1846182942390442
 2.351047992706299    1.296312212944031
 2.343323469161987    2.320965766906738
 1.811116337776184    1.272754549980164
 0.9198621511459351   0.3015880584716797
 2.776840209960938    2.301918029785156
 1.577733278274536    0.8748650550842285
 0.358906090259552    0.2689697444438934
 2.674899339675903    2.362616777420044
 2.142965793609619    0.6620824337005615
 1.333601117134094    1.400997757911682
 0.899334192276001    0.5648083686828613
 2.753931522369385    1.4585862159729
 0.5775979161262512   0.2619917094707489
 1.02264928817749     1.016799807548523
 1.249092578887939    1.28322434425354
 1.299998879432678    1.212475538253784
 1.236482739448547    0.6899360418319702
 5.548364162445068    5.153458118438721
 0.1714968681335449   0.1541310548782349
 1.627252817153931    0.3406271934509277
 1.468460559844971    1.253352284431458
 0.2584496736526489   0.1498840749263763
 2.322950839996338    2.140749931335449
 1.225317716598511    0.5057071447372437
 3.229589462280273    1.734749436378479
 1.129846572875977    0.6974670886993408
 0.7302314043045044   0.5146192312240601
 0.9279657602310181   0.8659570217132568
 1.771816730499268    1.038180351257324
 4.705463409423828    4.130617141723633
 2.628253698348999    2.377619743347168
 0.2800167798995972   0.1508348286151886
 1.868362188339233    1.622466087341309
 4.200541496276855    3.992709636688232
 0.9804497957229614   0.4899946451187134
 3.687398910522461    3.684512615203857
 3.766468048095703    1.628590106964111
 0.2268712818622589   0.1527842283248901
 1.409854650497437    0.5954004526138306
 1.586787223815918    1.816112995147705
 1.822252511978149    1.548948526382446
 0.6988067626953125   0.2780781090259552
 3.113401174545288    2.452956199645996
 1.934746623039246    1.391378045082092
 0.4083409309387207   0.1254741251468658
 0.6970195770263672   0.4229159653186798
 0.8534745573997498   0.2988585829734802
 0.8538380861282349   0.6338263750076294
 3.105877876281738    3.064202785491943
 0.6149455308914185   0.3555967807769775
 1.133998513221741    0.4008991122245789
 0.7338817715644836   0.4109491109848022
 2.381804943084717    2.263416290283203
 0.5597925186157227   0.5166422128677368
 0.1547521501779556   0.1333457678556442
 0.196041464805603    0.1729172170162201
 0.542270839214325    0.265336811542511
 1.270571827888489    0.5435149669647217
 1.144792675971985    0.3228761553764343
 1.167724847793579    1.085940599441528
 2.271069526672363    1.736870288848877
 2.965439558029175    2.615806102752686
 3.235955476760864    2.95736026763916
 1.302953004837036    0.6841362714767456
 4.390388965606689    3.586302280426025
 1.340083122253418    0.4371893405914307
 1.24041759967804     0.4555436372756958
 0.240362823009491    0.2187986075878143
 0.9575260877609253   0.488226592540741
 4.25232458114624     4.304765224456787
 2.272170543670654    2.309369564056396
 1.481305122375488    1.341306209564209
 0.2719162702560425   0.3008762300014496
 1.868635058403015    1.870280981063843
 2.931386470794678    2.57719087600708
 1.457510709762573    1.266396284103394
 0.8053382635116577   0.2189832329750061
 1.753756999969482    0.9140276908874512
 1.936600089073181    0.9622619152069092
 1.422661066055298    1.352694749832153
 1.552198767662048    0.9531123638153076
 0.418703556060791    0.156670406460762
 1.270680665969849    1.219297409057617
 2.853989601135254    2.797871589660645
 0.8618104457855225   0.4482453465461731
 4.126891136169434    1.777973651885986
 0.634459376335144    0.5245583057403564
 1.591191172599792    1.205756664276123
 1.830143690109253    1.425339221954346
 0.9362080097198486   0.3306698203086853
 2.863593578338623    2.685542821884155
 1.824096441268921    1.027010679244995
 0.4243311285972595   0.1747211813926697
 2.419506311416626    2.465523719787598
 2.401204824447632    1.729908585548401
 2.861008167266846    1.678365230560303
 2.028828859329224    0.9629151821136475
 1.081007599830627    0.5067727565765381
 2.1046142578125      2.138413190841675
 1.179680228233337    1.190631031990051
 0.5667552351951599   0.4123464822769165
 2.512266874313354    2.367551565170288
 0.895300030708313    0.6605433821678162
 1.436776757240295    1.124217510223389
 1.111346244812012    0.5266140103340149
 2.846801280975342    3.360869169235229
 0.396188884973526    0.1382479071617126
 0.4634780883789062   0.1245248317718506
 1.71014404296875     1.983293056488037
 3.301397323608398    2.462517738342285
 3.604439735412598    2.896793365478516
 3.398795604705811    3.287854909896851
 1.422326326370239    0.8050640821456909
 2.616023302078247    1.43900454044342
 1.596190094947815    1.002965927124023
 4.932419776916504    5.051137447357178
 3.077546834945679    2.83133602142334
 4.790761947631836    3.950791358947754
 1.845078587532043    1.708488941192627
 3.679119110107422    2.969822406768799
 1.457929968833923    0.7826640009880066
 1.850488662719727    0.4847316443920135
 2.787396192550659    2.661730289459229
 2.975455284118652    2.803481340408325
 2.48596453666687     1.945440888404846
 1.404656887054443    1.309770107269287
 1.119965672492981    0.4830383062362671
 1.188886046409607    0.5795220136642456
 4.250746250152588    3.939280033111572
 1.957180619239807    1.794092774391174
 1.879107594490051    1.924186944961548
 0.5300790071487427   0.5751413106918335
 3.561484813690186    3.333369731903076
 0.7802956700325012   0.4113971590995789
 3.621634483337402    3.527860164642334
 7.482539176940918    7.345318794250488
 1.191798806190491    1.084028720855713
 1.369785308837891    0.6587116122245789
 0.5296578407287598   0.2734015583992004
 0.7801368236541748   0.5947425961494446
 0.5015731453895569   0.2505262792110443
 3.241227626800537    3.17042350769043
 0.8696984052658081   0.7257380485534668
 1.589217782020569    1.402831792831421
 2.863431692123413    2.486363887786865
 0.4288596510887146   0.2365399897098541
 2.89475417137146     2.878837823867798
 0.7188968658447266   0.4428186416625977
 1.494474172592163    1.138200163841248
 0.8181972503662109   0.3883351385593414
 0.524305522441864    0.2204602360725403
 0.6542302966117859   0.3420308828353882
 0.4634091258049011   0.1655652821063995
 1.476016640663147    0.9640474319458008
 1.439621448516846    0.8995791077613831
13.1425838470459     12.09582805633545
 0.7991580367088318   0.3741628527641296
 2.352173805236816    1.071038007736206
 0.9756436347961426   0.894777774810791
 1.647299528121948    0.9785747528076172
 9.027364730834961    9.066186904907227
 0.6312427520751953   0.1739791035652161
 0.9296443462371826   0.3626605868339539
 1.977077722549438    1.909067869186401
 0.5562840104103088   0.4928987622261047
 1.277337789535522    0.9676661491394043
 1.924194931983948    1.388678789138794
 1.39651083946228     0.525601863861084
 1.34988260269165     1.205750703811646
 0.6830543279647827   0.3713773488998413
 2.813559055328369    1.450542449951172
 0.4746900796890259   0.1790641248226166
 5.838240623474121    5.696614265441895
 0.260760486125946    0.106711134314537
 0.8228366374969482   0.4105170667171478
 4.93653678894043     4.900143146514893
 1.358663082122803    0.7074055671691895
 1.992207407951355    0.677804708480835
 4.844264030456543    4.244349479675293
 0.4565241634845734   0.2080007195472717
 0.5173096656799316   0.3526604771614075
 1.997791767120361    1.493895053863525
 6.802124977111816    6.461961269378662
 6.794391632080078    6.671805381774902
 1.621061563491821    1.584470987319946
 0.7196024656295776   0.5541518926620483
 1.311618089675903    0.5181917548179626
11.22427558898926    11.5076265335083
 1.134305477142334    0.9714938402175903
 0.755542516708374    0.8779353499412537
 0.3495481014251709   0.3532355725765228
 2.38805627822876     1.790949106216431
 1.387889742851257    1.463220238685608
 1.513976573944092    1.284367442131042
 3.321749925613403    2.80544900894165
 2.106626987457275    2.205214023590088
 1.238480687141418    0.5718035697937012
 1.186635971069336    0.2222996950149536
 1.009047269821167    0.3020601570606232
 0.6324775218963623   0.3613314628601074
 2.691305160522461    1.35337769985199
 0.8044986724853516   0.5349823832511902
 1.674298524856567    1.719071865081787
 3.935078620910645    3.874066352844238
 3.235275030136108    2.771937847137451
 0.435996413230896    0.1652131825685501
 2.565237045288086    1.883652210235596
 1.420924186706543    1.098076581954956
 1.333662986755371    0.8812806606292725
 0.3580960035324097   0.3246088624000549
 1.289318561553955    1.123546838760376
 1.275851964950562    1.179158687591553
 1.934066414833069    0.7760770320892334
 4.029988288879395    3.398195266723633
 0.5794950127601624   0.3967565298080444
 0.8396787643432617   0.3866620659828186
 0.47250035405159     0.3392736613750458
 1.257732391357422    1.0352623462677
 2.307553768157959    1.161688089370728
 5.801700592041016    5.677451610565186
 1.410216093063354    1.422851324081421
 0.6235629320144653   0.2141283750534058
 2.489890813827515    1.352937936782837
 2.257517337799072    1.555773735046387
 2.459549427032471    2.830837488174438
 0.3639304339885712   0.1824612319469452
 2.065164566040039    1.33654248714447
 1.095921277999878    1.07531464099884
 2.525795221328735    1.365567207336426
 3.777849912643433    2.055655002593994
 2.067552089691162    1.941678524017334
 1.426551938056946    0.8180358409881592
 2.688653707504272    1.725045323371887
 0.383556991815567    0.1607134640216827
 0.3695082068443298   0.1096102148294449
 1.720003128051758    1.045528888702393
 1.787731409072876    1.822475552558899
 3.549690723419189    1.676419734954834
 0.866174578666687    0.6502511501312256
 1.421627402305603    0.5496120452880859
 1.445948004722595    0.5366244316101074
 0.6862910985946655   0.396093487739563
 0.5837607383728027   0.6181435585021973
 1.194609403610229    0.8043750524520874
 1.848180294036865    0.9360579252243042
 5.823842525482178    5.902748584747314
 1.08545994758606     0.6522225737571716
 5.971844673156738    5.44286060333252
 0.2095681875944138   0.09536874294281006
 0.3834862411022186   0.1274201571941376
 4.50180196762085     2.177673101425171
 1.021295666694641    0.8715986013412476
 1.585216999053955    0.8409105539321899
 1.569354057312012    1.242306232452393
 1.55338978767395     0.71860671043396
 3.404157638549805    2.595710754394531
 1.049565672874451    0.2804418802261353
 0.4403071403503418   0.1828265190124512
 0.4425273537635803   0.08806551992893219
 3.424322128295898    2.896891355514526
 2.620745182037354    1.355478882789612
 2.9961256980896      2.93184232711792
 2.608371496200562    0.9159170389175415
 2.207255363464355    2.006056308746338
 0.8386667370796204   0.541280210018158
 3.274962425231934    3.209594249725342
 2.116902828216553    1.088343143463135
 0.6628640294075012   0.5310487747192383
 1.135865688323975    0.8559532761573792
 0.946854829788208    1.066431641578674
 2.913372993469238    2.081267833709717
 3.606950283050537    1.895533561706543
 1.121984124183655    0.6798532605171204
 1.831489562988281    1.640700340270996
 2.079569339752197    1.118364930152893
 0.2965161800384521   0.3290611505508423
 0.9390705823898315   0.9799447059631348
 0.6623040437698364   0.5810182690620422
 0.8285477757453918   0.3984094262123108
 0.6920294761657715   0.4420126676559448
 0.3280670046806335   0.2543010711669922
 2.015942573547363    1.635811924934387
 1.847267389297485    0.8343809843063354
 1.154728651046753    0.5491092205047607
 1.33819055557251     0.7384872436523438
 1.720020771026611    0.9227052927017212
 0.7967714071273804   0.4417828321456909
 2.084265470504761    1.837619185447693
 0.6956688165664673   0.4496181607246399
 1.381962418556213    0.6899082660675049
 6.458105564117432    4.568229675292969
 1.595714807510376    1.471970796585083
 0.5749632120132446   0.2512918412685394
 0.4646140933036804   0.1612548977136612
 1.693598031997681    1.612642765045166
 0.9080453515052795   0.2950637340545654
 0.5680041909217834   0.3316510319709778
 1.382056951522827    1.304189801216125
 0.5132399201393127   0.388665109872818
 0.7905692458152771   0.5371741652488708
 1.260855436325073    0.5252796411514282
 0.6217891573905945   0.3016887605190277
 2.655882835388184    1.902275562286377
 2.485761165618896    1.919878840446472
 3.216689109802246    3.292931079864502
 1.054385542869568    0.7726771831512451
 1.006970167160034    0.3807408213615417
 0.7271333932876587   0.292070209980011
 0.6784310936927795   0.2136997282505035
 3.196521759033203    2.117033720016479
 1.657323360443115    1.574179410934448
 0.5657222270965576   0.5036852955818176
 2.098000049591064    1.576103687286377
 1.642548203468323    1.579919576644897
 0.9612510204315186   0.4047396183013916
 3.201584815979004    2.700989723205566
 4.630161762237549    4.030129432678223
 5.035121917724609    5.229844093322754
 1.607731342315674    1.033381462097168
 0.657010555267334    0.4704880118370056
 4.736405372619629    3.789848804473877
 4.979872703552246    4.995498180389404
 3.719424962997437    3.324795722961426
 0.98552405834198     0.4705682992935181
 3.384282112121582    3.186497688293457
 1.114912390708923    0.4440900087356567
 4.460819244384766    3.989657402038574
 0.9847044348716736   0.9810265898704529
 1.19810152053833     1.070156335830688
 4.348425388336182    2.064335107803345
 0.8073010444641113   0.4960288405418396
 0.1804037392139435   0.1350763142108917
 1.140867471694946    0.6910707950592041
 1.321096897125244    0.6173272132873535
 3.869879961013794    3.892447710037231
 2.232775688171387    1.07475471496582
 0.3299846649169922   0.303735613822937
 6.363810062408447    6.563966751098633
 0.7564471960067749   0.6013787984848022
 2.735637426376343    2.555913686752319
 4.051088333129883    3.270093441009521
 1.276037454605103    0.5399653911590576
 6.134410381317139    5.463099956512451
 1.802557706832886    1.624120473861694
 1.35693359375        0.8138888478279114
 0.200568288564682    0.1389665752649307
 0.4310417175292969   0.1513001620769501
 2.757659912109375    2.033515453338623
 1.121734619140625    0.6379018425941467
 3.09228515625        2.63163423538208
 0.5125234127044678   0.3844422996044159
 0.8265904188156128   0.4094094932079315
 1.182721376419067    0.5546032190322876
 3.665931224822998    3.174808979034424
 1.34611701965332     0.6071144938468933
 0.9053124189376831   0.3921923339366913
 2.030680179595947    2.081149101257324
 0.5606703162193298   0.2872794270515442
 0.807054877281189    0.3035479784011841
 2.302355289459229    1.300736904144287
 1.226423978805542    1.059265613555908
 1.384310960769653    0.9952151775360107
 1.394948601722717    0.8552412986755371
 1.649647235870361    1.569974780082703
 1.492433309555054    1.257121562957764
 5.650212287902832    5.628467082977295
 1.063612103462219    0.5550388097763062
 0.712751567363739    0.2756443321704865
 3.027174949645996    2.762759447097778
 2.222159147262573    0.9987045526504517
 1.367175579071045    1.390287160873413
 0.6543322205543518   0.4277465641498566
 1.349501848220825    0.8710733652114868
 0.8607878684997559   0.2745705842971802
 0.8644643425941467   0.4382238984107971
 1.471409559249878    0.9964908957481384
 0.5394338965415955   0.5355597138404846
 0.7139782309532166   0.5388842821121216
 2.400571346282959    1.985979080200195
 1.50985860824585     1.206346154212952
 1.344021081924438    0.6935768127441406
 1.20146107673645     1.084647655487061
 1.191279172897339    0.6693917512893677
 1.063122034072876    0.8257476091384888
 3.337327718734741    3.232646942138672
 3.375236988067627    1.776548385620117
 1.30275821685791     1.130400776863098
 3.354849338531494    2.57719898223877
 4.246050834655762    3.556578397750854
 3.348428726196289    3.34341287612915
 2.173627853393555    1.735429406166077
 1.318017959594727    0.9081225395202637
 1.950332522392273    1.953282237052917
 0.5884652733802795   0.547601580619812
 3.223301410675049    1.148787617683411
 1.894990801811218    1.054818749427795
 0.9456033110618591   0.7613206505775452
 0.9510437250137329   0.4267882704734802
 1.512787222862244    1.532862663269043
 0.9945437908172607   0.9752272367477417
 0.794655442237854    0.2970067262649536
 3.902133941650391    2.903416633605957
 2.392045974731445    1.29094135761261
 0.5897972583770752   0.4190070629119873
 0.4248398840427399   0.3955066204071045
 0.7879558801651001   0.6316465139389038
 0.2641407549381256   0.2663117647171021
 2.28890585899353     2.334243774414062
 1.920505881309509    1.640004277229309
 0.8984456062316895   0.3435754776000977
 3.821017026901245    3.599113702774048
 2.173773765563965    1.899130344390869
 1.318623065948486    0.4820520877838135
 0.3818142414093018   0.1286181807518005
 1.984662532806396    0.4454150199890137
 1.47185492515564     1.133671760559082
 0.7717732787132263   0.3948052525520325
 1.522013664245605    1.152936935424805
 2.07884407043457     2.366898059844971
 2.908106565475464    1.864615321159363
 3.420418977737427    1.538484692573547
 0.7106160521507263   0.6189707517623901
 0.4450429081916809   0.2173877358436584
 2.118072748184204    2.183873891830444
 0.8747310638427734   0.2959617972373962
 1.107429385185242    0.7832551598548889
 0.9284214377403259   0.5322925448417664
 1.668846607208252    1.011055707931519
 0.6845598816871643   0.6369312405586243
 1.164997458457947    0.8583400249481201
 4.967681884765625    4.691643238067627
 3.295257091522217    2.255706071853638
 1.246716499328613    0.840348482131958
 0.3853753805160522   0.1950374841690063
 2.607019901275635    2.264527082443237
 2.650904655456543    2.684540748596191
 0.5268785953521729   0.3183860778808594
 0.8804811239242554   0.8040269017219543
 0.9271528720855713   0.4599545001983643
 2.616584539413452    1.900336384773254
 1.453149080276489    1.162579655647278
 0.1386737674474716   0.1338624209165573
 0.4183732569217682   0.1448114514350891
 2.230838298797607    2.167876482009888
 1.480143547058105    1.521491527557373
10.65556716918945    10.65695381164551
 1.693489909172058    1.477279305458069
 2.621405363082886    2.97479510307312
 3.618965148925781    2.240258455276489
 0.7280704379081726   0.6493875980377197
 1.273121476173401    0.8284103274345398
 1.906207680702209    1.951168417930603
 1.303842663764954    0.5809698104858398
 3.796456336975098    2.915796041488647
 0.4050008356571198   0.3739083707332611
 0.3383227586746216   0.2226122617721558
 3.069008350372314    3.058784484863281
 1.048484444618225    0.5932968854904175
 3.083120346069336    3.393535375595093
 2.725754976272583    1.023941993713379
 3.611139297485352    2.610570907592773
 1.753480792045593    0.9173372983932495
 1.259727239608765    0.3806607127189636
 0.6984291076660156   0.6049079895019531
 3.560817241668701    3.172836780548096
 2.543260335922241    2.55591082572937
 0.9171087741851807   0.515583872795105
 3.124856948852539    3.211970567703247
 2.120668411254883    2.11737847328186
 3.829102993011475    3.286065340042114
 2.480763673782349    1.817440986633301
 2.241550445556641    1.083652377128601
 2.033307552337646    1.566542148590088
 2.097382307052612    1.709109663963318
 6.056249141693115    5.571207523345947
 0.2691444158554077   0.166621208190918
 0.8861423134803772   0.5485290288925171
 3.315408706665039    2.871236562728882
 0.4947039484977722   0.2688562870025635
 0.4870192408561707   0.3948478698730469
 1.656793355941772    1.051402568817139
 0.4292831122875214   0.2778670787811279
 1.782485604286194    1.541322469711304
 1.116202235221863    0.5527530908584595
 1.20772111415863     0.5721753835678101
 2.234799385070801    1.040040254592896
 2.025032520294189    1.756027340888977
 2.580991983413696    2.649371385574341
 0.5824137330055237   0.4282075166702271
 5.138040065765381    4.621337890625
 2.200150966644287    1.582212924957275
 1.844799757003784    1.828882575035095
 2.541068315505981    1.531251907348633
 0.8480909466743469   0.7673094272613525
 0.6208131909370422   0.2856900095939636
 4.744443893432617    4.901284217834473
 1.406505942344666    0.6380522847175598
 1.223880290985107    0.8298393487930298
 1.656318783760071    1.686315417289734
 0.9436749815940857   0.6898932456970215
 1.247875928878784    0.7949492335319519
 0.9993246793746948   0.5664801597595215
 3.712899208068848    1.224054574966431
 0.413451761007309    0.2155646234750748
 1.365133762359619    0.358404129743576
 3.860547304153442    3.716954946517944
 1.117507100105286    0.7787424921989441
 1.133068203926086    0.6538739204406738
 1.924044251441956    1.796098470687866
 1.186139225959778    0.9216421842575073
 1.451998233795166    1.169946670532227
 1.396171569824219    1.006402254104614
 1.211798667907715    1.092605590820312
 0.723077654838562    0.5791615843772888
 1.464902877807617    1.234475612640381
 0.6039178967475891   0.2294453978538513
 1.208162188529968    0.8159058094024658
 2.279225587844849    2.487435817718506
 3.110321760177612    2.595985889434814
 1.760887622833252    1.32418155670166
 2.090258598327637    1.545762419700623
 3.357813835144043    1.496574878692627
 0.4892951548099518   0.1851588487625122
 4.973503112792969    4.265846252441406
 1.78031325340271     1.759283900260925
 1.130186080932617    0.5448285341262817
 0.8931179642677307   0.612935483455658
 2.4227454662323      2.150913238525391
 3.820610761642456    3.455559730529785
 1.930835962295532    0.9507601261138916
 1.652440547943115    1.283582448959351
15.83145618438721    14.78147888183594
 2.522279977798462    1.117688059806824
11.5690393447876     11.93257427215576
 1.950804591178894    1.028483629226685
 6.130163192749023    6.312865257263184
 6.271980285644531    6.050737857818604
 1.639870047569275    1.307412028312683
 4.777436256408691    4.352177143096924
 0.3340783715248108   0.1334884315729141
 2.853960752487183    1.689105033874512
 0.4957228302955627   0.4688628911972046
 1.492578029632568    1.111215949058533
 0.4240569472312927   0.1454761028289795
 2.157670021057129    0.8741537928581238
 1.365312695503235    0.8963432312011719
 0.9267880916595459   0.8417067527770996
 3.171549081802368    0.9338204264640808
 2.046685934066772    2.060251951217651
 0.865211009979248    0.525920033454895
 1.613908171653748    1.557681918144226
 2.828228235244751    2.728704929351807
 2.671373605728149    2.776788711547852
 2.212348222732544    2.155220985412598
 1.613639712333679    0.8853281736373901
 1.680589318275452    1.403688788414001
 1.63726282119751     1.264047861099243
 1.014233827590942    0.6228286027908325
 1.072915554046631    0.8731632232666016
 1.870072603225708    1.180449485778809
 1.877698659896851    0.9456985592842102
 0.4004367887973785   0.1883161216974258
 1.315317153930664    1.303202629089355
 0.8538880348205566   0.1990483999252319
 1.526429414749146    0.3601881265640259
 1.424113869667053    0.6200693845748901
 0.811898946762085    0.5764751434326172
 3.395146369934082    2.197740316390991
 0.9265129566192627   0.2814314365386963
 0.5998156666755676   0.32380211353302
 1.294370651245117    0.7760090231895447
 2.361246585845947    2.3898606300354
 1.912902593612671    0.981898307800293
 1.970504760742188    2.061936616897583
 1.176721453666687    0.8379004001617432
 0.3390377461910248   0.2320265471935272
 0.6967423558235168   0.3195843696594238
 0.5499957799911499   0.4822648763656616
 0.2726776003837585   0.1551608443260193
 0.3478673994541168   0.1780117005109787
 0.8324072360992432   0.1774111986160278
 1.67216944694519     1.211383104324341
 2.199019432067871    2.033979415893555
 3.984987020492554    4.056744575500488
 0.8247984051704407   0.4535687565803528
 4.270094871520996    2.853133201599121
 0.6038038730621338   0.2544891834259033
 1.579103708267212    1.329914808273315
 2.963056802749634    2.044144153594971
 1.160446882247925    0.7006734609603882
 4.229276657104492    4.112724304199219
 1.544513940811157    0.7360357642173767
 1.520091652870178    1.422567367553711
 0.642323911190033    0.7156291007995605
 0.6904706954956055   0.686761736869812
 4.766339778900146    3.584668397903442
 2.683398246765137    1.99127984046936
 4.641908645629883    3.287993907928467
 1.735932588577271    1.534955501556396
 1.209632873535156    0.8039700984954834
 3.898159265518188    3.01839017868042
 1.617845296859741    1.379356741905212
 4.407545566558838    4.669294834136963
 0.4607192277908325   0.1999965608119965
 1.029388904571533    0.5079971551895142
 1.186682105064392    0.6311579346656799
 0.5352232456207275   0.3412605226039886
 0.7513260245323181   0.5826287865638733
 1.233411550521851    0.8130702376365662
 0.8066388964653015   0.4233317077159882
 2.00776481628418     0.8737937808036804
 1.314726710319519    0.9376375675201416
 0.9747567772865295   0.5771373510360718
 1.401041507720947    0.9193565845489502
 4.397859573364258    4.379758358001709
 2.745371341705322    2.679186820983887
 0.3050183951854706   0.1632154285907745
 1.835967302322388    1.86395001411438
 4.541072845458984    4.180408000946045
 1.225397706031799    0.4939813017845154
 3.028894901275635    3.069680213928223
 3.282167673110962    1.337270259857178
 1.007361531257629    0.4946757853031158
 1.012844681739807    0.429697573184967
 1.320407629013062    1.231674671173096
 1.306533932685852    0.920993447303772
 1.778591871261597    1.908844232559204
 1.664205431938171    1.602047324180603
 3.29837441444397     2.35210919380188
 2.789669752120972    2.869357109069824
 0.3754147291183472   0.1757822185754776
 0.805785059928894    0.2949315309524536
 2.080671787261963    1.816396474838257
 1.12095046043396     1.312776207923889
 0.7348158359527588   0.7281889915466309
 1.859573125839233    1.513722777366638
 0.62221360206604     0.2558872401714325
 1.158295154571533    1.046612739562988
 1.516349315643311    1.03075122833252
 1.760241389274597    0.8659583926200867
 1.057719230651855    0.2809310257434845
 1.455502390861511    0.7718213796615601
 1.377013921737671    1.30985951423645
 1.696740508079529    1.696505069732666
 1.303202152252197    0.9851803779602051
 1.248608350753784    0.6089736223220825
 0.4017971754074097   0.2571022510528564
 2.838372230529785    2.329626560211182
 1.797457456588745    1.400961637496948
 2.384823560714722    1.363913536071777
 2.681646823883057    2.853225469589233
 1.983566045761108    1.15369987487793
 1.635327935218811    1.178179264068604
 2.139925241470337    2.076797485351562
 0.9968066215515137   0.8193614482879639
 2.135896682739258    1.46896493434906
 1.160974025726318    1.058916211128235
 0.8369346261024475   0.9765134453773499
 0.9692466855049133   0.8441529273986816
 0.3167370557785034   0.2532256841659546
 1.804201483726501    1.811437010765076
 1.054230213165283    0.6560826301574707
 1.451717138290405    0.5717883706092834
 1.869897723197937    0.8438489437103271
 0.9764078855514526   0.7416408658027649
 1.980876445770264    2.133238792419434
 0.3686618208885193   0.1505119204521179
 1.63574492931366     1.714617729187012
 1.738982677459717    0.9094476103782654
 3.450593948364258    3.066382169723511
 0.1976688504219055   0.1342048943042755
 0.6610100269317627   0.3784287571907043
 1.065863013267517    0.4038968086242676
 2.774565458297729    3.015064477920532
 0.7342865467071533   0.3060995042324066
 1.472556710243225    1.031770348548889
 5.386451244354248    5.719351291656494
 0.1632720977067947   0.1602710336446762
 3.023850917816162    2.899116992950439
 2.668352603912354    0.9383384585380554
 1.384807467460632    0.3960711359977722
 3.071957349777222    2.732355117797852
 2.322804927825928    1.263320565223694
 0.227567195892334    0.2295121252536774
 0.5747628808021545   0.5395940542221069
 1.598066329956055    1.337951183319092
 1.004783630371094    0.9370088577270508
 5.058653354644775    3.583805084228516
 0.6107302904129028   0.354314386844635
 0.8865640759468079   0.3522087037563324
 8.296648979187012    8.205608367919922
 0.6149361133575439   0.4232445955276489
 0.9816999435424805   0.3504214286804199
 0.3165567517280579   0.1985334306955338
 2.553390026092529    1.869977951049805
 3.173065185546875    2.549607753753662
 0.9845730662345886   0.5096026062965393
 1.192772150039673    0.7648089528083801
 3.48987865447998     3.444614887237549
 1.313321828842163    0.4922231435775757
 0.8837912082672119   0.5088706016540527
 0.4407618045806885   0.4152169227600098
 1.666276335716248    1.060116052627563
 2.122638463973999    2.049673557281494
 2.564282178878784    2.156490802764893
 2.136887550354004    1.881323218345642
 1.065962791442871    0.4906114935874939
 0.5949934720993042   0.6165215373039246
 0.6049743294715881   0.3587267994880676
 0.5990506410598755   0.546242356300354
 1.044670224189758    0.6943047642707825
 2.377645969390869    2.054916143417358
 1.155257225036621    0.6494643688201904
 1.139330863952637    0.5217670202255249
 0.8982065320014954   0.7350162863731384
 4.684657573699951    4.992240428924561
 1.676714658737183    0.6182034015655518
 1.755417108535767    1.826882600784302
 2.355525255203247    1.723946690559387
 3.110898971557617    3.040831804275513
 2.163019895553589    2.305350303649902
 2.207039833068848    2.07521915435791
 0.6843141913414001   0.5173889398574829
 0.6058727502822876   0.2455357611179352
 0.8756714463233948   0.2553157806396484
 0.8136985301971436   0.3344165682792664
 1.956283330917358    1.279093980789185
 1.639629483222961    0.868363618850708
 6.108410358428955    5.898185253143311
 1.578378438949585    0.6190477609634399
 0.9396853446960449   0.4336791038513184
 0.6411158442497253   0.2350702285766602
 1.78799843788147     0.9745481610298157
 1.662470817565918    1.504391670227051
 1.152452230453491    0.7522592544555664
 0.3711854815483093   0.3202137649059296
 0.6928346157073975   0.3927048444747925
 4.596817493438721    3.214500427246094
 2.068681240081787    2.438502311706543
 1.339171409606934    1.087204933166504
 1.60065495967865     1.1268310546875
 2.710326433181763    2.162692546844482
 1.378736615180969    1.116763114929199
 1.90228796005249     2.026961326599121
 1.332197427749634    1.506418704986572
 6.697279453277588    4.914406776428223
 0.4920527637004852   0.4713334441184998
 3.935409545898438    1.881874561309814
 6.62174654006958     6.810327529907227
 0.6558631062507629   0.5273170471191406
 0.4832067489624023   0.3367092609405518
 0.5729236602783203   0.3239597678184509
 2.173840045928955    1.754735112190247
 1.108389019966125    0.5587449669837952
 0.7353553175926208   0.567033052444458
 4.434574127197266    4.41691780090332
 2.059813737869263    1.520880699157715
 0.5605134963989258   0.2250814139842987
 1.091259837150574    0.9541462659835815
 1.52781093120575     0.7123252153396606
 3.763392925262451    3.031772613525391
 3.385944604873657    1.530873537063599
 3.730204582214355    3.052166223526001
 1.053479909896851    0.7040553689002991
 0.7837397456169128   0.4946787059307098
 1.159366011619568    0.5597281455993652
 1.260215401649475    1.075143933296204
 2.931617259979248    1.83304762840271
 1.215929627418518    1.196564197540283
 1.198965311050415    1.108888983726501
 1.858724117279053    1.410599827766418
 4.437674522399902    4.295446395874023
 1.664359211921692    1.484658241271973
 1.780359983444214    1.228569269180298
 5.095732688903809    4.882052421569824
 0.5443968176841736   0.1409516930580139
 0.6759677529335022   0.2719351053237915
 0.5516576170921326   0.5154668092727661
 0.7406168580055237   0.6561432480812073
 0.5632513165473938   0.2367522120475769
 1.741631269454956    1.261770725250244
 1.227060317993164    0.9708505868911743
 1.995493412017822    0.994966447353363
 1.667690873146057    0.8308391571044922
 0.4086294174194336   0.4353625178337097
 0.3276076912879944   0.1851850748062134
 0.4890634417533875   0.2996767163276672
 1.159708261489868    1.023311614990234
 2.679743051528931    2.651606321334839
 1.865171909332275    1.405199527740479
 1.448057174682617    0.8420974016189575
 1.579284071922302    0.9004124402999878
 0.7219363451004028   0.3832120001316071
 4.510168552398682    4.521787643432617
 2.606492280960083    2.345149040222168
 1.588833212852478    1.134940624237061
 0.5291688442230225   0.1118428558111191
 2.522125720977783    2.22310209274292
 2.267594814300537    1.469279289245605
 2.566086292266846    2.226943016052246
 2.10236644744873     1.903377652168274
 0.7255640625953674   0.5385626554489136
 1.152238845825195    0.7420139908790588
 0.7094779014587402   0.473976731300354
 0.9075244069099426   0.804455041885376
 2.735690832138062    2.514527797698975
 0.5633152723312378   0.3414041996002197
 0.3945139050483704   0.2999934554100037
 3.214600086212158    2.542036533355713
 1.948269844055176    1.154237270355225
 2.131809234619141    1.394707679748535
 1.852174520492554    1.732353210449219
 0.4821017384529114   0.2235646843910217
 1.090322971343994    0.7745377421379089
 0.8524935245513916   0.3054901957511902
 4.878698348999023    4.895815849304199
 0.6714605093002319   0.4992687106132507
 0.4178062677383423   0.2359093129634857
 1.020058274269104    0.6279172897338867
 1.338238954544067    0.6230553388595581
 0.218179002404213    0.1658099293708801
 2.153905391693115    2.187556743621826
 2.882040500640869    1.657390475273132
 1.257570266723633    0.615960955619812
 0.5422691106796265   0.5890151262283325
 5.522774696350098    5.683008193969727
 0.8926935195922852   0.5235245227813721
 1.430898427963257    0.9682185053825378
 0.3517093360424042   0.1507548242807388
 1.61076831817627     1.678336620330811
 0.8764314651489258   0.9721977710723877
 0.6254404783248901   0.3786459565162659
 0.8602486848831177   0.7533175945281982
 0.6028179526329041   0.1774381995201111
 2.684304237365723    2.275963306427002
 0.2015312314033508   0.1936307847499847
 3.403058052062988    2.6948561668396
 2.394692897796631    1.915104985237122
 0.9518094062805176   0.648529052734375
 5.038773536682129    4.534720420837402
 2.906662464141846    1.877187013626099
 1.309965252876282    0.7330319881439209
 3.046874761581421    2.904208660125732
 1.483970880508423    0.8518644571304321
 1.522729516029358    1.533604860305786
 2.135189771652222    2.347104787826538
 4.57643985748291     4.322659492492676
13.65203380584717    13.86070728302002
 1.14266037940979     0.4290993809700012
 1.977549195289612    2.036132574081421
 0.8391087651252747   0.7845382690429688
 2.465217590332031    2.055665493011475
 2.017760992050171    0.6918015480041504
 3.721601486206055    2.187297821044922
 1.133058547973633    0.8515958189964294
 0.8238826990127563   0.528155505657196
 1.919611096382141    0.6129999160766602
 1.250343084335327    0.9565462470054626
 2.278337001800537    2.104510068893433
 2.54555606842041     2.481986045837402
 2.702550649642944    2.788337707519531
 4.784022331237793    5.413683891296387
 2.151447772979736    2.011920213699341
 3.17089581489563     3.279819965362549
 1.289576888084412    1.168888807296753
 5.325667858123779    5.733904838562012
 4.106034278869629    4.425326347351074
 1.582917451858521    0.9298970699310303
 2.110209465026855    1.716563701629639
 3.876120567321777    3.505313158035278
 1.0108642578125      0.5805546045303345
 1.088136672973633    0.3253239989280701
 3.63285756111145     3.438832759857178
 0.7486494779586792   0.4023408889770508
 9.007181167602539    8.638880729675293
 6.461203575134277    4.531206130981445
 2.006937265396118    2.011073112487793
 4.362936973571777    3.52132511138916
 0.9815532565116882   0.7480480074882507
 0.6810643076896667   0.3798590302467346
 1.219133496284485    0.5276030302047729
 0.2386291027069092   0.2637551128864288
 0.922421932220459    0.3799492716789246
 2.394302368164062    2.416487693786621
 1.511876940727234    1.481750249862671
 1.489603042602539    1.147531509399414
 0.7358891367912292   0.5665187835693359
 2.444162845611572    1.412481307983398
 5.995988368988037    4.762364387512207
 2.834129333496094    2.203116178512573
 1.350098371505737    1.228023767471313
 0.8696418404579163   0.5624639987945557
 1.089089155197144    0.2676230669021606
 1.236660480499268    0.6972819566726685
 1.358866214752197    1.133367657661438
 0.4553956091403961   0.1841531991958618
 1.530654430389404    0.6598517894744873
 1.0995854139328      0.6570258140563965
 2.191569566726685    1.476738691329956
 1.293072581291199    1.02651309967041
 1.134467363357544    0.9789483547210693
 2.000673770904541    1.231441378593445
 0.9833328723907471   0.6582806706428528
 3.066776752471924    2.728549480438232
 1.099455595016479    1.126766085624695
 3.58043098449707     3.489739418029785
 0.5387625694274902   0.4930422902107239
 0.4592730104923248   0.2646642327308655
 3.89899206161499     3.717906951904297
 2.637733936309814    2.255050182342529
 1.220179319381714    1.142798185348511
 0.7708770632743835   0.4385563135147095
 0.4036160111427307   0.1021729111671448
 1.561115980148315    0.7882742881774902
 1.745784521102905    1.14084780216217
 1.171392321586609    1.022958993911743
 0.6117585897445679   0.1666099727153778
 1.989215850830078    1.535431504249573
 0.5369576215744019   0.4097281396389008
 1.880338907241821    0.8585405349731445
 0.9825975298881531   0.3077556490898132
 0.5370588302612305   0.1776989698410034
 0.5659643411636353   0.3011301159858704
 0.9344207644462585   0.3213184773921967
 0.5654746890068054   0.3678006231784821
 1.082159996032715    0.7771655321121216
 1.358795523643494    1.478243947029114
 1.247115015983582    0.6123781204223633
 0.8726391792297363   0.5607756376266479
 1.690968036651611    1.464166879653931
 0.7897776365280151   0.4960900545120239
 0.4902184307575226   0.2702971398830414
 0.6061247587203979   0.609831690788269
 3.186636447906494    2.897169589996338
 3.203065872192383    2.461122274398804
 0.6952674388885498   0.2327303290367126
 0.6380020380020142   0.2922936081886292
 0.9693751931190491   1.077559232711792
 1.779651641845703    1.250004053115845
 5.442337036132812    5.354296684265137
 1.764916777610779    1.349392056465149
 0.6713082194328308   0.5692119002342224
 1.430101871490479    0.9306344389915466
 1.374749541282654    0.73018878698349
 1.961543321609497    1.967605352401733
 5.037374496459961    4.751978397369385
 4.231256484985352    3.6646409034729
 0.8053371906280518   0.7548556327819824
 0.5944750308990479   0.2481153309345245
 0.8359530568122864   0.5871539711952209
15.85916328430176    16.06586837768555
 1.965909242630005    1.36784553527832
 3.273062229156494    3.182657241821289
 0.9215618968009949   0.8556085228919983
 3.658953666687012    3.629035472869873
 2.184873580932617    1.77064061164856
 3.992075681686401    3.964627265930176
 1.275291323661804    0.6396611332893372
 0.7090132832527161   0.492304801940918
 2.179480791091919    1.654721975326538
 1.000960111618042    0.8235573172569275
 0.7458747625350952   0.3011125922203064
 0.9484364986419678   0.2253161370754242
 1.885114908218384    1.303398966789246
 2.418415546417236    1.859737634658813
 1.761828541755676    1.414214849472046
 2.186259031295776    2.275893211364746
 0.6450854539871216   0.5812409520149231
 1.220483064651489    0.4115426540374756
 1.430719137191772    0.9493827819824219
 1.850987195968628    2.093492984771729
 1.386470079421997    0.995739221572876
 1.115028977394104    0.6195308566093445
 1.695112109184265    1.543754816055298
 3.882889270782471    3.989810943603516
 1.47640860080719     0.5901540517807007
 1.452475666999817    0.8265982866287231
 1.913406133651733    0.5879120826721191
 0.9209233522415161   0.6318214535713196
 9.962507247924805    9.2713623046875
 0.2252862900495529   0.1565360426902771
 2.358158349990845    1.717337369918823
 0.7867535352706909   0.8465757369995117
 1.3492351770401      0.963682234287262
 2.494665861129761    1.742860674858093
 1.168309688568115    1.198062896728516
 1.847422361373901    1.435858964920044
 2.701102256774902    2.756842613220215
 0.4099196791648865   0.3451692461967468
 5.295111179351807    5.352293491363525
 0.8352118730545044   0.7865679264068604
 1.754753470420837    0.9395829439163208
 0.5279822945594788   0.2173900306224823
 8.313935279846191    8.143716812133789
 0.2567214369773865   0.2456181049346924
 0.3223167061805725   0.2225932478904724
 3.801980018615723    3.237783908843994
 1.43163800239563     0.7837463021278381
 3.28062105178833     3.327127933502197
 3.380789279937744    3.502702713012695
 1.066024780273438    0.6044840812683105
 2.451937198638916    2.057727098464966
 0.9972306489944458   0.5006136298179626
 1.2731112241745      0.575911283493042
 1.82966947555542     1.907697558403015
 0.9945772290229797   0.4058570861816406
 1.727008819580078    0.6154147386550903
 6.036347389221191    6.493860721588135
 3.576568126678467    3.434136629104614
 0.8821545839309692   0.5986456871032715
 4.559929847717285    4.160741329193115
 0.3624615967273712   0.2526520192623138
 4.252021312713623    3.602664470672607
 2.377132415771484    1.235951662063599
 0.9465315341949463   0.804750919342041
 1.008047461509705    0.8681831955909729
 3.535799980163574    3.486007690429688
 0.9396443963050842   0.9343603849411011
 3.249882221221924    2.996989727020264
 0.7524648904800415   0.332138866186142
 1.19770073890686     0.9686293005943298
 2.231142282485962    1.332370638847351
 0.8255444765090942   0.237097442150116
 1.021558403968811    0.5574005246162415
 0.9232602715492249   0.733985424041748
 1.861129999160767    1.357999920845032
 3.1046462059021      2.112510919570923
 1.4228595495224      0.7571530342102051
 3.372098207473755    3.288794040679932
 0.5546343922615051   0.4149073362350464
 0.807981550693512    0.9262385368347168
 2.694456815719604    2.677799463272095
 0.6779094338417053   0.5777008533477783
 2.259876251220703    0.8743021488189697
 1.259907603263855    1.177580595016479
 1.49130916595459     1.134573698043823
 0.5167055130004883   0.5090533494949341
 3.293670892715454    2.98057222366333
 3.738226413726807    3.724949836730957
 4.471401691436768    2.25860595703125
 1.765081167221069    1.50111722946167
 0.5505963563919067   0.2166986763477325
 2.486146926879883    1.282865524291992
 2.022180557250977    2.06087589263916
 0.5184837579727173   0.4036864340305328
 0.9072988033294678   0.3618429899215698
 0.5767345428466797   0.2427802979946136
 1.219960927963257    1.081108689308167
 3.717697620391846    3.42446231842041
 2.128926515579224    2.480190753936768
 1.75690484046936     1.32613468170166
 2.89225435256958     1.503560543060303
 1.127652525901794    0.4649324417114258
 3.190040111541748    2.491910219192505
 0.8022643327713013   0.5222464799880981
 1.611963748931885    0.7763627767562866
 1.246939778327942    0.8532147407531738
 0.574827253818512    0.4728328287601471
 1.947682857513428    1.034459471702576
 1.929804682731628    1.594234943389893
 0.8227558135986328   0.5795893669128418
 0.6581878066062927   0.606543242931366
 1.655093550682068    1.075327634811401
 0.8767126798629761   0.4520291686058044
 1.780573487281799    1.916301965713501
 2.735377073287964    2.354292869567871
 0.9844111800193787   0.5425933599472046
 0.3920159339904785   0.2394990921020508
 1.380475163459778    0.5982810258865356
 2.878775119781494    2.579436302185059
 0.8486472368240356   0.5238853693008423
 3.43947172164917     2.891454219818115
 0.2497063875198364   0.1992669701576233
13.04419898986816    12.62090969085693
 2.178838968276978    1.493067741394043
 1.330992460250854    0.5512803792953491
 0.9411765336990356   0.5791797637939453
 0.5636522173881531   0.1659008860588074
 9.318946838378906    9.18632698059082
 1.198643326759338    0.5957025289535522
 1.835935831069946    1.151071071624756
 0.4186415672302246   0.2961820363998413
 1.422628164291382    1.090558290481567
 0.8995655179023743   0.3977603316307068
 0.8745197653770447   0.6209409832954407
 5.012674808502197    5.037403583526611
 1.181508421897888    0.6736233234405518
 0.3444199562072754   0.1066747754812241
 1.898661613464355    1.391524791717529
 4.867242813110352    4.332615852355957
 2.386575222015381    0.8531498908996582
 1.137043714523315    0.6092727780342102
 2.176364421844482    1.321531534194946
 2.889533758163452    1.764925241470337
 0.6856989860534668   0.3421556353569031
 3.207163095474243    2.061282634735107
 6.036379337310791    5.65020751953125
 3.743220806121826    3.760288238525391
 4.213922023773193    3.063298940658569
 0.6327118873596191   0.2999117374420166
 1.354752898216248    0.5600239038467407
 0.95172518491745     0.48932945728302
 0.758460521697998    0.2784117162227631
 1.53743577003479     1.073833465576172
 2.311064720153809    2.103322982788086
 1.564444303512573    1.289818286895752
 1.588365197181702    1.074742436408997
 1.876908540725708    0.9143621921539307
 1.99378502368927     0.8879822492599487
 1.759599566459656    1.168008804321289
 0.8882968425750732   0.2547619044780731
 1.536682367324829    0.5941831469535828
 3.362058162689209    3.44882345199585
 1.305631756782532    0.946834921836853
 1.415252447128296    1.25693154335022
 3.309433460235596    3.110337972640991
 2.798053503036499    1.437377214431763
 0.5996142029762268   0.2512148022651672
 0.2856498062610626   0.1359484791755676
 0.8607690930366516   0.2954942882061005
 1.233234286308289    1.015689969062805
 1.589918851852417    1.184033036231995
 1.543086528778076    0.8195997476577759
 4.682609558105469    5.201120376586914
 1.012360811233521    0.6366168260574341
 1.57146143913269     1.168520927429199
 0.3290843963623047   0.2410140931606293
 1.403546810150146    0.9859963655471802
 1.833242774009705    1.071658134460449
 0.7166587710380554   0.2792372703552246
 2.891741514205933    1.926312685012817
 0.3666936755180359   0.1378203630447388
 2.872386455535889    2.320725440979004
 2.739466667175293    2.353325605392456
 0.8700469732284546   0.6111800670623779
 0.8683538436889648   0.827836275100708
 7.032989025115967    7.505330562591553
 0.6455293893814087   0.6576534509658813
 5.703001976013184    5.663928985595703
 3.42746114730835     3.222493648529053
 1.117058038711548    0.7296990752220154
 2.581999778747559    2.009505271911621
 0.5075919628143311   0.4715596437454224
 6.674977779388428    6.847936153411865
 1.4632248878479      0.9883362054824829
 1.960103631019592    1.668671846389771
 4.959571838378906    4.237331390380859
 3.39757251739502     2.373505830764771
 0.273884654045105    0.1256117671728134
 1.184868216514587    0.9573879241943359
 1.478508949279785    1.457291126251221
 1.513008594512939    0.5167453289031982
 0.6386412382125854   0.3530941605567932
 1.051575779914856    0.5820758938789368
 2.184346199035645    2.414083242416382
 2.191014289855957    1.424178600311279
 3.11266565322876     3.165057182312012
 1.507222294807434    1.238926768302917
 2.271487712860107    1.23975682258606
 1.074289441108704    0.5198392868041992
 1.839958190917969    1.086179256439209
 0.3733398616313934   0.340820848941803
 0.8775309324264526   0.3416728973388672
 1.179303050041199    0.288851261138916
 2.868059158325195    2.093315362930298
 1.87737250328064     1.764652013778687
 3.863164663314819    3.519579648971558
 1.364670634269714    0.905272901058197
 1.897886395454407    1.821555614471436
 1.127518534660339    0.5993504524230957
 1.264206528663635    0.8561664819717407
 0.5865331888198853   0.1994984745979309
 2.341454744338989    2.356235504150391
 0.4307082295417786   0.2954460680484772
 2.704135894775391    1.795535087585449
 1.818601131439209    0.9483591914176941
 3.56801700592041     2.89557933807373
 0.9624215364456177   1.006038069725037
 0.8711424469947815   0.691017746925354
 2.817890882492065    2.406934261322021
 2.439188003540039    1.705644845962524
 1.75871217250824     1.340655326843262
 3.647125244140625    2.811903476715088
 4.428288459777832    4.181462287902832
 1.479114055633545    1.420921087265015
 2.738074779510498    2.439393043518066
 3.415862083435059    2.794124603271484
 0.1918305456638336   0.1822298467159271
 2.134975433349609    1.842699289321899
 0.6180112361907959   0.221435010433197
 1.917155027389526    1.027020812034607
 1.311616659164429    0.4170112609863281
 0.7839869260787964   0.4272035360336304
 0.6748183965682983   0.4951331913471222
 0.8508073091506958   0.440511167049408
 1.131617307662964    0.9031697511672974
 1.49990177154541     0.9896928071975708
 2.326313972473145    2.431392669677734
 3.17155647277832     3.234263181686401
 2.287557125091553    1.229290366172791
 2.786770820617676    2.574626684188843
 0.7396971583366394   0.2987046837806702
 1.731442332267761    1.844323873519897
 2.576598405838013    2.604658603668213
 0.9297550320625305   0.8881196975708008
 1.620782375335693    0.682841956615448
 4.254663944244385    3.668797016143799
 0.7497222423553467   0.3148449659347534
 1.26092791557312     0.714396595954895
 1.610753536224365    1.09192430973053
 0.8979029655456543   0.3135786354541779
 0.7790989875793457   0.3258033990859985
 1.953771829605103    1.505590200424194
 0.5425168871879578   0.34675532579422
 3.732755184173584    3.714770317077637
 1.029913425445557    0.8010454177856445
 0.8163847327232361   0.2798941135406494
 3.655906438827515    2.977429151535034
 4.205036640167236    3.117177486419678
 1.579495429992676    1.727649569511414
 0.3397752940654755   0.1377080082893372
 2.043885231018066    1.308528900146484
 0.5708848237991333   0.2916730046272278
 1.524445652961731    0.9329186677932739
 2.358595609664917    2.019936323165894
 3.225238800048828    3.235203981399536
 1.614723086357117    1.550268292427063
 1.589336633682251    1.208707690238953
 0.9144085645675659   0.4449702501296997
 1.834847927093506    1.041418552398682
 3.80226993560791     3.937154531478882
 1.375797271728516    0.6525452136993408
 0.5437498092651367   0.3069280385971069
 1.733252882957458    0.537238597869873
 2.692612648010254    2.597941398620605
 1.718241930007935    0.6271783709526062
 0.1496524065732956   0.1247137263417244
 1.201107025146484    0.842582106590271
 1.733385324478149    1.658002734184265
 2.026104927062988    1.660914301872253
 3.682113409042358    3.342281579971313
 1.070659995079041    0.6534969806671143
 2.821624279022217    2.471135139465332
 3.598523378372192    3.306431293487549
 0.9461287260055542   0.5389540195465088
 0.8987137079238892   0.3602559566497803
 2.536400318145752    1.801563858985901
 1.539088726043701    1.453888654708862
 0.629874587059021    0.2058062255382538
 0.6860844492912292   0.6828267574310303
 0.4170161485671997   0.3114117980003357
 0.1600324809551239   0.1144520193338394
 0.58155357837677     0.2858274877071381
 0.8726164102554321   0.542707085609436
 0.9695072174072266   0.9072564840316772
 2.373475790023804    1.714788913726807
 2.478989601135254    1.111873388290405
 1.019336938858032    0.9353706836700439
16.57774543762207    15.51370239257812
 2.519794464111328    0.9024974703788757
 3.440963745117188    3.15692663192749
 0.5836900472640991   0.4530625939369202
 1.661182165145874    1.182154536247253
 0.7270344495773315   0.5992392301559448
 1.058453440666199    0.3911187648773193
 1.334920883178711    0.8750728368759155
 2.987364530563354    1.895800352096558
 2.065478324890137    1.195333242416382
 0.5045579671859741   0.3276758193969727
 3.782123565673828    1.180154800415039
 0.54329913854599     0.5568974614143372
 2.010007381439209    2.084384679794312
 3.584502935409546    3.351903438568115
 3.945130825042725    3.473693609237671
 2.830272912979126    2.543624639511108
 1.175620913505554    0.3263928294181824
 1.255469560623169    1.367632389068604
 3.420740127563477    3.112814426422119
 0.245812326669693    0.2345797121524811
 3.444126129150391    1.530423045158386
 1.04132866859436     0.159144252538681
 2.080502033233643    2.268772602081299
 2.728470802307129    2.293898105621338
 2.425895214080811    1.549543142318726
 1.643332958221436    1.278721213340759
 4.012503623962402    3.526930093765259
 1.103716731071472    0.6895939111709595
 0.1645637303590775   0.1451346278190613
 1.49876344203949     1.524795532226562
 0.7841483950614929   0.2655947804450989
 0.7557716965675354   0.2711498737335205
 1.789119362831116    1.616097927093506
 0.4313719272613525   0.3591574132442474
 1.084641933441162    0.5302955508232117
 1.349605321884155    0.9276180267333984
 0.7610343098640442   0.2002933323383331
 0.8558481335639954   0.4839280843734741
 4.638106346130371    3.790994644165039
 1.79484224319458     1.107582449913025
 1.440824270248413    1.345256686210632
 3.84931755065918     2.74280834197998
 3.511602163314819    3.322423458099365
 2.406425476074219    2.673010110855103
 3.587833881378174    2.815147876739502
 1.055557370185852    0.6579520106315613
 2.381658554077148    2.584389448165894
 5.877017974853516    6.061760902404785
 2.016552448272705    1.339425325393677
 0.8962335586547852   0.7990401983261108
 3.172289133071899    2.719488620758057
 5.272485256195068    5.257596015930176
 1.140980243682861    0.4045439660549164
 1.874891400337219    1.723778009414673
 0.6834176778793335   0.5594168901443481
 0.3434261977672577   0.306755006313324
 0.8041322827339172   0.6351568698883057
 0.7359961271286011   0.5487250089645386
 4.943935394287109    4.139363288879395
 1.862196326255798    0.8703901767730713
 0.2755268812179565   0.3158582448959351
 1.708217144012451    1.719223141670227
 1.001570701599121    0.6681647300720215
 1.071285486221313    0.8517310619354248
 0.8256663084030151   0.4128701686859131
 3.250301122665405    3.082710742950439
 0.6085690259933472   0.4735221266746521
 0.7767547965049744   0.5409868955612183
 1.369353532791138    1.125885844230652
 1.178628206253052    0.9175858497619629
 5.231598377227783    2.441037178039551
 2.402849197387695    2.231228828430176
 0.5901798009872437   0.6351521611213684
 2.637786865234375    2.471945524215698
 2.104334354400635    1.646569967269897
 1.637414336204529    0.6417546272277832
 1.93239438533783     1.039194583892822
 2.130872011184692    1.70050311088562
 1.022437334060669    0.3014062643051147
 0.3702167272567749   0.1268162131309509
 1.431365489959717    0.8084259033203125
 2.00538444519043     0.9162399768829346
 0.5467389822006226   0.4461658895015717
 2.681563377380371    2.48926043510437
 1.019583821296692    0.34983229637146
11.77055931091309     9.677874565124512
 2.059527635574341    1.607747554779053
 2.015107154846191    0.5154867172241211
23.94042778015137    24.11199951171875
 0.3237704634666443   0.2481661140918732
 1.191479802131653    1.191649913787842
 0.6337924003601074   0.2998667359352112
 0.6210952401161194   0.3649365901947021
 2.478743553161621    2.049221515655518
 5.583465099334717    5.864982128143311
 7.238089561462402    4.990912914276123
 3.05805778503418     2.87748384475708
 2.184105396270752    1.367984056472778
 0.4418261647224426   0.1253684908151627
 1.7092524766922      0.9951331615447998
 2.52253270149231     2.601346492767334
 1.419808149337769    1.007558584213257
 0.9274685382843018   0.4051433205604553
 0.7080177068710327   0.3287245631217957
 1.744684100151062    1.53410267829895
 1.290451049804688    0.6881576776504517
 3.399483919143677    3.473867654800415
 0.5503538846969604   0.4731158316135406
 1.19171404838562     1.207340240478516
 3.665960788726807    2.787198066711426
 2.673125267028809    3.099750518798828
 3.177128314971924    2.91942310333252
 0.9381388425827026   0.4156204462051392
 1.241962194442749    0.2484360337257385
 1.555132508277893    1.230410575866699
 1.068056583404541    0.7084928750991821
 0.954525351524353    0.4217792153358459
 1.795849919319153    1.166766166687012
 1.435192227363586    0.7412494421005249
 1.648682117462158    1.701978445053101
 0.4983112812042236   0.1357489973306656
 1.960730791091919    1.663611531257629
 2.07211971282959     1.102488279342651
 1.457315564155579    1.133527994155884
 4.925399780273438    4.480631351470947
 6.067214965820312    4.414104461669922
 2.530951976776123    1.784235715866089
 3.512761354446411    2.08714771270752
 0.4189390540122986   0.242510050535202
 1.228631258010864    0.7015010118484497
 1.257355451583862    1.136671662330627
 2.303438663482666    2.366781949996948
 1.524511456489563    0.6098987460136414
 2.158442258834839    1.998456001281738
 2.38629150390625     1.383517503738403
 0.7850112915039062   0.5800650119781494
 1.681152105331421    0.3968551158905029
 0.6331593990325928   0.3832676410675049
 1.600870132446289    1.379006266593933
 5.620299339294434    4.470410346984863
 2.358316421508789    2.20494556427002
 1.469962477684021    1.151676535606384
 1.653798937797546    0.7271187305450439
 0.6979830861091614   0.2996331453323364
 1.924386024475098    0.9886307716369629
 0.8335860967636108   0.3087981045246124
 2.605483770370483    1.871800422668457
 5.37190055847168     4.157286643981934
 2.576879978179932    1.686284780502319
 0.9595431089401245   0.42375648021698
 1.903265595436096    1.963306903839111
 3.07670259475708     2.483910083770752
 3.694604396820068    3.46583890914917
 1.602375268936157    1.880119442939758
 2.130172967910767    2.263970851898193
 0.9526878595352173   0.8761550188064575
 3.35006046295166     3.051545143127441
 3.0855553150177      3.607966899871826
 3.550351619720459    2.825701236724854
 3.024647951126099    2.587347745895386
 1.540392637252808    0.9971228837966919
 0.5699583292007446   0.2309687733650208
 0.8264799118041992   0.3864236176013947
 5.237703323364258    4.973857879638672
 3.115627288818359    2.78012490272522
 1.73530387878418     0.8045903444290161
 1.474326729774475    0.6750717163085938
 0.8149212598800659   0.5158151984214783
 0.9993458986282349   0.338451087474823
 0.8567448854446411   0.5439472794532776
 0.1650018692016602   0.1233175694942474
 0.27322056889534     0.1545988321304321
 4.478524684906006    3.8011794090271
 0.9271869659423828   0.643332839012146
 3.408310651779175    3.327627182006836
 2.455694913864136    2.437132835388184
 0.5412001013755798   0.1916240453720093
 4.120542049407959    4.447064399719238
 2.172091484069824    2.195189237594604
 2.392772912979126    0.7491762638092041
 3.6076979637146      3.37078857421875
 2.68565845489502     2.441393852233887
 2.439445495605469    1.516797304153442
 1.135771989822388    0.739504873752594
 2.513986587524414    1.609047770500183
 1.914856910705566    1.812152147293091
 0.8601624965667725   0.6152646541595459
 0.5759145021438599   0.4934390187263489
 0.5591132640838623   0.3663020133972168
 1.79568350315094     1.12222683429718
 3.487997055053711    1.711413621902466
 7.4456467628479      8.33859920501709
 0.471300482749939    0.2956043779850006
 1.507441401481628    0.9584689140319824
 1.154512882232666    0.7821700572967529
 0.2283933460712433   0.2080595195293427
 1.632579803466797    1.430594325065613
 2.93777060508728     2.88711404800415
 1.656665921211243    1.754350781440735
 0.7970540523529053   0.7059966921806335
 1.621727228164673    0.9900339841842651
 2.698245048522949    2.672699928283691
 2.112428188323975    0.5343443155288696
 0.7324852347373962   0.6359821557998657
 0.5245079398155212   0.482570469379425
 2.255056619644165    1.240024924278259
 3.710561513900757    3.368884801864624
 1.124399542808533    0.6326575875282288
 3.719460487365723    1.887011051177979
 1.410802125930786    1.46266508102417
 1.267655611038208    0.8657851219177246
 1.227871060371399    0.2584742605686188
 0.8671779036521912   0.3284766674041748
 0.7907410264015198   0.4039133787155151
 0.2486018091440201   0.2595914602279663
 1.119924426078796    0.5913237929344177
 1.493113994598389    1.316967487335205
11.36885452270508    10.0206127166748
 0.688374936580658    0.310119092464447
 1.174397468566895    0.6860710978507996
 1.754103779792786    1.310016632080078
 2.639632225036621    2.795740365982056
 1.906766533851624    1.9660964012146
 1.384360313415527    0.690584659576416
 0.2924687564373016   0.2293278574943542
 1.47963285446167     1.436662673950195
 0.1657926440238953   0.101243644952774
 4.000820636749268    4.226282596588135
 0.6911230087280273   0.294604480266571
 0.2404602020978928   0.2264038175344467
 1.37025260925293     0.4139727354049683
 4.18412971496582     3.854478120803833
 1.072952389717102    0.4241886138916016
 3.404170751571655    3.325113773345947
 2.067037105560303    1.658324241638184
 2.954068660736084    2.369371175765991
 0.4422947764396667   0.388155460357666
 2.212869644165039    2.012055158615112
 0.54682856798172     0.2644089460372925
 0.3928208649158478   0.375451922416687
 0.8423746824264526   0.7100512385368347
 0.4317655861377716   0.4297765791416168
 0.6085211038589478   0.2763234376907349
 0.811513364315033    0.5408015251159668
 4.796799659729004    4.671521186828613
 0.7090322971343994   0.5237042307853699
 2.276334285736084    1.925128221511841
 0.9743468165397644   0.6579123735427856
 0.3210256099700928   0.1463066339492798
 2.929585933685303    2.697795391082764
 5.27372932434082     5.651285171508789
 0.6034073829650879   0.6278188228607178
 0.5133860111236572   0.236015796661377
 1.456336140632629    1.084997296333313
 0.1291458457708359   0.122868075966835
 0.6108747720718384   0.3910432159900665
 3.165449619293213    2.908649444580078
 2.186727523803711    1.673073410987854
 2.427831172943115    2.152184963226318
 2.512271404266357    1.755216717720032
 2.118016242980957    0.4822489619255066
 1.3481605052948      1.13037109375
 0.1558032780885696   0.1803779900074005
 0.3871005177497864   0.3990699648857117
 1.324858665466309    0.8093978762626648
 0.2671756148338318   0.1458367109298706
 2.718657255172729    1.43831467628479
 0.6566548347473145   0.6106727123260498
 2.348926067352295    2.364493131637573
 1.047864198684692    0.9010390043258667
 3.384160041809082    3.322035789489746
 1.200894355773926    0.6648890376091003
 0.9523720741271973   0.6682300567626953
 2.179954290390015    1.93426251411438
 5.351838111877441    5.348519802093506
 0.356807142496109    0.07855881750583649
 1.167317032814026    0.7859888076782227
 0.7551246881484985   0.4566918015480042
 1.716285705566406    1.102558612823486
 2.134963274002075    0.8092594146728516
 1.427533388137817    0.6949323415756226
 2.178565263748169    0.8942858576774597
 2.464040279388428    2.692556858062744
 2.242550611495972    1.165066599845886
 0.3915890157222748   0.3497119545936584
 5.603448390960693    5.15299129486084
 1.760345697402954    1.091999888420105
 4.515445232391357    4.197162628173828
 0.9143751859664917   0.4147782623767853
 2.005424499511719    1.41968822479248
 6.629698753356934    6.92475700378418
 4.154945373535156    4.488942623138428
 1.381790280342102    0.6535417437553406
 0.3436726927757263   0.1108509302139282
 0.6911071538925171   0.6421988010406494
 1.153022885322571    0.7142659425735474
 1.69865083694458     0.8514964580535889
 0.2715042233467102   0.1258363127708435
 1.391120195388794    0.6473690271377563
 1.273135662078857    1.01497209072113
 0.4485179781913757   0.312482625246048
 2.642330646514893    1.271720170974731
 1.425949811935425    1.437569141387939
 0.7611938714981079   0.5425955653190613
 1.027377009391785    0.7320286631584167
 1.193936586380005    0.7060540914535522
 2.628543138504028    2.698612689971924
 1.2828528881073      0.5584387183189392
 1.362356901168823    0.9617438316345215
 2.293938636779785    2.358890056610107
 0.6977438926696777   0.7289911508560181
 1.88422429561615     1.007775545120239
 3.697601795196533    3.155511379241943
 0.4038636684417725   0.1652705371379852
 1.580692410469055    1.573748707771301
 1.132366061210632    1.115897417068481
 0.4939035177230835   0.172453910112381
 6.120303630828857    6.362346649169922
 1.227610111236572    0.4889916777610779
 2.977197647094727    2.085295677185059
 0.9460572004318237   0.4181581735610962
 2.825931072235107    2.561853885650635
 1.294882535934448    0.587958037853241
 2.177794456481934    1.405176162719727
 1.13912045955658     1.164526224136353
 2.481302976608276    1.744969367980957
 2.251353740692139    1.916559219360352
 1.481298565864563    1.17146635055542
 2.373449087142944    2.005720376968384
 1.843165278434753    1.531695961952209
 0.842097282409668    0.5545474290847778
 0.5744757652282715   0.3798024952411652
 2.763502597808838    2.415990829467773
 0.8635985255241394   0.545005202293396
 1.652585744857788    1.414022922515869
 0.9004277586936951   0.8962674736976624
 0.3687654435634613   0.1420648396015167
 2.887803554534912    1.535505414009094
 0.3293127715587616   0.2948093116283417
 0.1481440961360931   0.1321682184934616
 1.496411204338074    0.9379178285598755
 5.35300350189209     4.579742908477783
 1.015892267227173    0.7536258697509766
 1.686578154563904    0.9637525081634521
 4.587650299072266    2.889403343200684
 1.47653329372406     0.7904245257377625
 1.726123929023743    0.7878543138504028
 1.456942677497864    1.413333296775818
 3.236848115921021    1.961255788803101
 0.9799923896789551   0.4941666126251221
 2.600470781326294    2.673608064651489
 2.047082901000977    1.432706713676453
 4.709014892578125    3.554735660552979
 1.020293116569519    0.3916468918323517
 3.061534643173218    1.999974846839905
 0.6812940835952759   0.41764235496521
 2.003890037536621    1.222581624984741
 1.453423738479614    1.147405743598938
 2.654028415679932    2.563793659210205
 1.492737054824829    1.521319627761841
 2.713834047317505    2.614489555358887
16.3591480255127     15.31272411346436
 1.096499919891357    0.9047450423240662
 0.7295892238616943   0.6948615312576294
 4.180845260620117    3.5965735912323
 1.894543528556824    0.9052265286445618
 3.49691915512085     3.600742101669312
 0.8516643643379211   0.5657068490982056
 0.5278754830360413   0.2140157222747803
 0.2001715898513794   0.1723428964614868
11.1655740737915     10.83622741699219
 2.135653972625732    1.957700610160828
 0.3603063225746155   0.154507651925087
 0.9536015391349792   0.2803993225097656
 5.731882572174072    5.890975475311279
 1.86653733253479     1.142572164535522
 1.3935866355896      1.318511962890625
 0.5195170044898987   0.151881217956543
 0.7203813791275024   0.6826843023300171
 2.624006986618042    2.183494329452515
 0.703368067741394    0.130858987569809
 0.1755299270153046   0.1420964896678925
 1.219392776489258    1.026209354400635
 1.405710220336914    0.6828406453132629
 2.023904800415039    1.209981799125671
 1.030716776847839    0.8142918348312378
 0.2004002928733826   0.1304993629455566
 2.963466644287109    2.917764663696289
 0.7491218447685242   0.7323917746543884
 5.828305244445801    6.288674354553223
 0.8776916861534119   0.4015774130821228
 1.598658680915833    1.523330926895142
 2.26862645149231     1.190413236618042
 1.686296224594116    0.775496244430542
 2.409727811813354    2.301113605499268
 1.129704475402832    0.8154236078262329
 4.078594207763672    3.381626129150391
 0.5123448967933655   0.5080095529556274
 1.67559289932251     1.217739582061768
 0.9333293437957764   1.00236976146698
 1.477325916290283    1.019497990608215
 3.347694873809814    3.30600643157959
 0.4476191401481628   0.2604500651359558
 0.2970104515552521   0.1426721215248108
 0.8142306208610535   0.8716083765029907
 3.523521184921265    3.118208408355713
 1.891745328903198    1.562417268753052
 0.607491672039032    0.469888299703598
 1.46563994884491     0.8836671113967896
 2.172156095504761    0.8574671745300293
 4.308631896972656    4.710656642913818
 0.326236367225647    0.2697634696960449
 2.791106224060059    2.206964015960693
 1.376350283622742    0.7785930037498474
 3.663732528686523    2.784561634063721
 1.860405206680298    0.6185500025749207
 0.10702895373106     0.1195655465126038
 3.07547664642334     3.338171005249023
 1.32368278503418     0.8362969756126404
 4.273823261260986    3.635266542434692
 1.332645654678345    0.7799489498138428
 0.5414382219314575   0.539172351360321
 0.7179815769195557   0.453635185956955
 1.308208465576172    1.392107248306274
 0.9585503935813904   0.3654969334602356
 3.776674747467041    3.654437780380249
 0.6845636367797852   0.4782333970069885
 1.144505500793457    0.5961352586746216
 2.162685394287109    1.823349237442017
 1.067298650741577    0.5530189871788025
 1.626436471939087    1.201723575592041
 3.302358627319336    2.905214071273804
 1.176590442657471    0.837769627571106
 4.240247249603271    3.901920795440674
 1.584128022193909    1.352896451950073
 1.171887040138245    1.050839066505432
 1.13034975528717     1.201899409294128
 0.4676295518875122   0.4093185663223267
 2.876732349395752    2.689165592193604
 0.4403421580791473   0.3028394281864166
 2.309670209884644    2.314016580581665
 3.044509887695312    2.430261611938477
 0.7545101642608643   0.5337388515472412
 0.2092641592025757   0.2249495387077332
 2.364712715148926    2.258166551589966
 2.107967853546143    1.172519564628601
 0.6774601340293884   0.6746499538421631
 1.272821307182312    0.4564961194992065
 2.333617687225342    2.417231798171997
 1.653335332870483    1.544893264770508
11.43157958984375     9.737241744995117
 3.027844429016113    2.391149282455444
 1.958594441413879    2.038200616836548
 2.563871145248413    2.978578567504883
 0.2694469094276428   0.1357995271682739
 2.347226619720459    2.093756675720215
 1.234515428543091    1.257043600082397
 1.215926170349121    0.8256277441978455
 1.944874048233032    0.963067352771759
 2.993016958236694    0.9938110113143921
 3.014062881469727    2.595774173736572
 0.8349728584289551   0.7790492177009583
 4.700042247772217    3.636608600616455
 0.5587735176086426   0.2686290442943573
 2.350546360015869    2.251704692840576
 4.436656475067139    4.604698181152344
 4.409263610839844    4.069028854370117
 0.4573235511779785   0.2449378669261932
 0.2529878914356232   0.2410428375005722
 1.006772994995117    0.9290056228637695
 2.009248495101929    1.560844779014587
 6.031346797943115    5.881120681762695
 0.543843150138855    0.3750032484531403
 1.296507120132446    0.948750913143158
 2.470055818557739    2.140635013580322
 1.852578163146973    0.76835036277771
 1.497364640235901    0.5100817680358887
 0.5216844081878662   0.4832001328468323
 0.5375866293907166   0.2984863817691803
 3.076522350311279    2.774707317352295
 1.149792194366455    0.563468337059021
 0.8523857593536377   0.6380550861358643
 0.8829936981201172   0.4562970399856567
 2.295681238174438    2.316810369491577
 1.219447255134583    0.6799387335777283
 3.318314552307129    3.051876544952393
 1.721666812896729    1.630538702011108
 1.515916466712952    1.095710873603821
 2.198338031768799    1.508808135986328
 2.327777147293091    0.8964611291885376
 1.380660176277161    1.166169404983521
 7.922712326049805    7.346714019775391
 3.2198486328125      1.578707814216614
 0.5531990528106689   0.1625957190990448
 0.4420315623283386   0.4077708125114441
 1.054886698722839    0.8354188203811646
 1.090793371200562    0.9094310998916626
 6.463325500488281    6.675876617431641
 0.9959113597869873   0.6466786861419678
 2.004661560058594    1.721051692962646
 1.501353859901428    0.8037669658660889
 0.3976989686489105   0.1034302115440369
 1.381586074829102    0.9119346141815186
 0.954997718334198    0.6002103090286255
 0.8530106544494629   0.3815670013427734
 1.068120956420898    0.4215433597564697
 1.673552513122559    1.23663330078125
 1.314838051795959    0.7299404144287109
 2.090466737747192    2.101213932037354
 2.370834827423096    2.340261220932007
 4.039512157440186    3.511728763580322
 3.506557703018188    2.724847078323364
 7.84061336517334     8.065519332885742
 2.538320541381836    2.177476406097412
 1.396561622619629    0.9275211095809937
 3.287107944488525    2.944445371627808
 0.6505250334739685   0.1412378251552582
 3.420234680175781    2.263459205627441
 1.622044324874878    0.8113301992416382
 1.393457293510437    0.7156165838241577
 0.3696566820144653   0.384072482585907
 2.931214332580566    1.755905389785767
 1.34647524356842     0.4837486147880554
 0.4741972982883453   0.1621913015842438
 0.2158656716346741   0.2021369636058807
 1.968437314033508    1.435344219207764
 0.5005971193313599   0.1469339430332184
 0.8105288147926331   0.6322963237762451
 1.95551872253418     1.852466106414795
 1.339242935180664    0.5656833052635193
 3.28779149055481     3.063536643981934
 2.682791948318481    2.732075214385986
 3.389541149139404    2.947382926940918
 5.123018741607666    4.326258659362793
 2.462141036987305    2.546137094497681
 1.436607480049133    1.241139054298401
 4.779353141784668    4.702193737030029
 0.8532692790031433   0.6609557867050171
 2.596924304962158    1.673006534576416
 1.369213581085205    0.6922105550765991
 0.7376265525817871   0.3858579397201538
 0.4389458000659943   0.2599201202392578
 3.858536958694458    2.55312180519104
 1.049621820449829    0.6177940368652344
 2.540988922119141    1.753177642822266
 4.904598712921143    4.881133556365967
 2.394576549530029    0.8493391275405884
 1.371375322341919    1.510705590248108
 0.7124897241592407   0.2140759825706482
 3.57152795791626     3.598397731781006
 1.537150621414185    0.8459800481796265
 1.11581015586853     0.9554081559181213
 2.210278749465942    1.056188344955444
 0.507617175579071    0.5313115119934082
 2.252388477325439    1.697760105133057
 3.276772975921631    1.770749688148499
 0.2714433073997498   0.2537787258625031
 0.7662875056266785   0.39113849401474
 2.006399393081665    1.079434633255005
 3.755890607833862    2.075184106826782
 2.184342861175537    1.603953838348389
 0.6369976997375488   0.474858283996582
 1.140012860298157    0.869407594203949
 1.23074197769165     0.961075484752655
12.74692916870117    12.90088272094727
 1.162520170211792    0.9322023391723633
 2.314264535903931    0.9783080220222473
 0.5781572461128235   0.3042460680007935
 0.6396127343177795   0.3181844651699066
 0.7706725001335144   0.5343430042266846
 0.3351761400699615   0.3447286486625671
 2.530924558639526    2.484003067016602
 1.242708683013916    0.444402664899826
 1.109162211418152    0.3331624865531921
 1.559149384498596    0.8307066559791565
 0.5217756628990173   0.4971921145915985
 2.908679008483887    2.823577165603638
 1.576314806938171    1.161418437957764
 4.320051193237305    3.100344657897949
 1.447107553482056    1.313577890396118
 2.417196750640869    2.167045116424561
 0.2534878849983215   0.1026065647602081
 2.589147329330444    2.016810417175293
 2.927631378173828    1.7039555311203
 0.4269442558288574   0.4861463308334351
 1.461293339729309    0.4622630476951599
 0.9250071048736572   0.8345128893852234
 1.965909600257874    0.4331958293914795
 2.243296146392822    1.026602864265442
 3.42207670211792     1.94165301322937
 2.147918224334717    2.469454050064087
 1.50792920589447     0.8277198672294617
 1.225807189941406    1.417217254638672
 1.148541927337646    0.5449674725532532
 2.894741773605347    2.165779829025269
 1.32362425327301     1.302431583404541
 2.320845365524292    1.224330186843872
 3.031863689422607    3.251361846923828
 0.5183678865432739   0.4770018756389618
 1.803586006164551    1.112815618515015
 0.3651145100593567   0.07692566514015198
 6.751527786254883    6.596906661987305
 4.308646202087402    4.342697620391846
 4.47547435760498     4.342342853546143
 1.755189538002014    1.11416482925415
 0.7087950110435486   0.3874061107635498
 3.454543113708496    2.915238380432129
 2.311227798461914    1.654271245002747
 0.6169710159301758   0.5050292015075684
 1.243118405342102    1.166366815567017
 2.323279857635498    1.883727669715881
 0.3713004589080811   0.2714555263519287
 2.454011917114258    2.83641529083252
 0.8666234016418457   0.3255414366722107
 4.004351139068604    3.386868953704834
 0.7898795008659363   0.4105465412139893
 1.742581367492676    1.82234525680542
 2.618178844451904    2.335575103759766
 0.69009929895401     0.5565124750137329
 0.7763077020645142   0.8556037545204163
 0.2318647503852844   0.1748416274785995
 2.070388793945312    1.754118204116821
 0.6592190265655518   0.3213681578636169
 1.265382647514343    1.112532019615173
 0.4906889796257019   0.2872338891029358
 2.722060680389404    2.415284633636475
 2.444921970367432    2.362583160400391
 1.4852454662323      0.7377966046333313
 0.7884606122970581   0.433122992515564
 2.248144626617432    2.366593360900879
12.35827445983887    12.04796981811523
 0.1913560628890991   0.1435710489749908
 0.8652565479278564   0.4137319922447205
 0.9002768397331238   0.4191884398460388
 0.6136175990104675   0.2566061615943909
 0.8253473043441772   0.8238099813461304
 2.860142230987549    2.542611598968506
 3.247896909713745    3.288866758346558
 2.754302024841309    2.894874334335327
 3.589518547058105    3.899937391281128
 2.298703193664551    1.428091645240784
 4.132380485534668    4.220110893249512
 2.419929981231689    2.537100791931152
 1.380380153656006    1.219738721847534
 2.144796133041382    1.243640184402466
 0.8576395511627197   0.6513869762420654
 1.548097491264343    0.6751651167869568
 1.272583842277527    0.6588268280029297
 1.686774015426636    0.6569171547889709
 1.994893074035645    2.033278942108154
 4.257503509521484    3.703311681747437
 3.495621681213379    2.741682291030884
 0.6323049068450928   0.464255690574646
 2.937260389328003    1.35821533203125
 0.9886916875839233   0.305756151676178
 0.7626831531524658   0.447020947933197
 4.16108512878418     3.684499740600586
 1.748510599136353    0.8078595995903015
 0.5738018751144409   0.4654839932918549
 1.051183938980103    0.9444538354873657
 3.550507068634033    3.192177057266235
 3.86911940574646     3.999479055404663
 0.9185135960578918   0.6060482859611511
 1.03915548324585     0.4469953775405884
 3.139147758483887    3.468672752380371
 2.591361045837402    1.384004592895508
 2.105457782745361    1.968607425689697
 3.298287153244019    2.964148044586182
 2.546853542327881    2.44979190826416
 0.9881384968757629   0.9466469287872314
 1.014245986938477    0.4643376767635345
 0.5782207250595093   0.4867931008338928
 1.565870881080627    1.472330451011658
 2.348832368850708    1.414402365684509
 1.060031771659851    1.09112536907196
 0.5957449078559875   0.4087200164794922
 1.019674301147461    0.3342818021774292
 0.3582695126533508   0.1397368609905243
 5.123580932617188    3.764504432678223
 1.593914270401001    1.323088884353638
 1.372756958007812    1.473690271377563
 0.522438645362854    0.2352886497974396
 1.60982346534729     0.9489946365356445
 2.12121057510376     2.047345638275146
 4.084564685821533    2.059557437896729
 2.829807758331299    2.624326705932617
 3.569168567657471    2.636474609375
 3.084761142730713    2.333693265914917
 1.097033262252808    0.6464786529541016
 0.8622945547103882   0.413177490234375
 2.730485439300537    2.58568549156189
 3.135940551757812    2.158617496490479
 3.064145088195801    2.134937763214111
 4.98876428604126     4.889240741729736
 2.089859008789062    1.111919045448303
 5.370937347412109    5.316861629486084
 1.304271101951599    0.6177586317062378
 3.108116626739502    3.17296028137207
 1.542638540267944    1.070509552955627
 2.511258125305176    1.843922138214111
 2.85545802116394     2.919341564178467
 0.5103785991668701   0.2257890701293945
 2.904023885726929    3.004893779754639
 5.530510902404785    5.285187721252441
 0.3871031403541565   0.1246485710144043
 2.039113759994507    0.8062849044799805
 0.7467318177223206   0.7608768343925476
 0.3979381322860718   0.3490703105926514
 1.626096963882446    1.579968094825745
 3.08902645111084     2.965970993041992
 1.742760181427002    0.5607666969299316
 1.825377345085144    1.039740562438965
 2.973228216171265    2.567205429077148
 1.011354446411133    0.8078146576881409
 1.115299344062805    0.3861748874187469
 8.141387939453125    8.26593017578125
 1.736385941505432    1.299285054206848
 3.557428359985352    2.813914775848389
 4.871782302856445    5.25348424911499
 2.854122161865234    3.067886829376221
 1.793770313262939    1.725277900695801
 0.6813727617263794   0.4056096374988556
 1.184507369995117    1.0207200050354
 0.2413066923618317   0.2889519035816193
 0.5050277709960938   0.3497912287712097
 0.6091015934944153   0.2804076671600342
 6.069558143615723    6.296381950378418
 1.70717442035675     1.043114185333252
 0.6626983880996704   0.4293858408927917
 1.027775526046753    0.3959143161773682
 1.675018310546875    0.7694893479347229
 2.591365814208984    2.745201587677002
 2.829924821853638    2.275738954544067
 4.111302375793457    3.188082218170166
 2.099606990814209    1.138969779014587
 0.418868750333786    0.2008964419364929
 1.295300722122192    1.131975650787354
 0.6867258548736572   0.4349482655525208
 2.599149227142334    1.484992384910583
 3.958370447158813    2.465682744979858
 1.668485641479492    0.9205898642539978
 2.682512283325195    2.730000972747803
 1.487464547157288    1.240752935409546
 1.681529998779297    1.426132917404175
 3.032875537872314    3.357524871826172
 1.592448472976685    1.568375110626221
 1.506703853607178    0.658718466758728
 4.65497875213623     4.256594181060791
 0.9314594268798828   0.7116969227790833
 7.897384643554688    7.428380966186523
 5.092554092407227    4.396200180053711
 2.624412059783936    1.579068899154663
 3.347853183746338    3.293439626693726
 2.86060905456543     1.582488536834717
 2.678643465042114    2.955392837524414
 2.803086042404175    1.721240639686584
 1.84933865070343     1.530278444290161
 1.149429440498352    0.8979001045227051
 2.217793941497803    0.8564589023590088
 0.9779037237167358   0.6273751258850098
 5.726363658905029    5.702138900756836
 1.42350435256958     0.9825420379638672
 3.538389205932617    3.08730149269104
 0.6680110692977905   0.1300141513347626
 3.018751621246338    2.961995840072632
 2.197562456130981    1.432373762130737
 3.342664241790771    3.502997875213623
 0.4273287057876587   0.1652272641658783
 5.036599159240723    4.731462478637695
 0.8552460670471191   0.3386391401290894
 0.5572308301925659   0.2703145444393158
 1.094424247741699    0.3485612869262695
 2.31085991859436     2.064067840576172
 0.7882546186447144   0.5932482481002808
 0.4873475432395935   0.2365624904632568
 1.945235729217529    0.9818933010101318
 2.036817312240601    1.903757810592651
 1.405210494995117    0.8458709120750427
 1.650502920150757    1.134481072425842
 1.210427284240723    0.3254207372665405
 2.367230653762817    2.201959609985352
 1.650800228118896    1.609125375747681
 1.623289823532104    1.194962382316589
 3.644112825393677    1.404901027679443
 0.8633179664611816   0.5739563703536987
 4.548666000366211    3.775679111480713
 0.6653405427932739   0.4389989972114563
 4.706019878387451    4.882557392120361
 1.86271858215332     1.620802402496338
 0.3999427855014801   0.4172665774822235
 2.038722038269043    2.101627826690674
 5.351100444793701    4.699589729309082
 1.572002291679382    1.711679816246033
 1.067541360855103    0.936545193195343
 1.917722582817078    1.01553475856781
 1.151504278182983    0.6569997072219849
 2.703818321228027    2.882784366607666
 1.068254232406616    0.5280126333236694
 2.46709680557251     2.277547597885132
 0.5730799436569214   0.5242004990577698
 1.672075748443604    1.095847010612488
13.03273105621338    12.85751628875732
 1.474030256271362    1.046014547348022
 0.4297112226486206   0.3922486007213593
 0.650270938873291    0.1303409337997437
 2.268272399902344    1.750604867935181
 6.020564079284668    5.357724189758301
 2.619655132293701    1.375391006469727
 1.096968173980713    1.012575149536133
 0.8890961408615112   0.6084336042404175
 4.929291725158691    5.406518936157227
 2.98604154586792     2.221035003662109
 2.186083793640137    1.830259561538696
 1.234882593154907    1.115475058555603
 4.217416286468506    3.458151817321777
 1.180606722831726    0.4330481290817261
 3.182765007019043    2.584775924682617
 2.376941919326782    1.351173400878906
 3.002645015716553    2.502096176147461
 1.05914044380188     0.64988112449646
 0.4488444924354553   0.1535474956035614
 1.767301082611084    1.700765132904053
 1.042311549186707    0.4742304682731628
 1.249385833740234    1.086157083511353
 1.546152472496033    1.314794778823853
 0.6457264423370361   0.5925517678260803
 5.173589706420898    5.395059585571289
 0.7465821504592896   0.5994800925254822
 1.654915928840637    1.432655811309814
 5.431609153747559    4.428664684295654
 8.934965133666992    7.249777793884277
 1.053818464279175    1.017847180366516
 0.2496688365936279   0.2883655428886414
 2.787061214447021    2.442667961120605
 1.092699885368347    0.600319504737854
 1.735629677772522    1.312302112579346
 0.435479611158371    0.2108739912509918
 0.4581760764122009   0.379822313785553
 1.354653596878052    1.32655668258667
 1.13635516166687     1.065059065818787
 1.490054845809937    0.8176584243774414
 4.875673294067383    1.571823358535767
 1.414608478546143    1.26399040222168
 2.141626834869385    1.11247980594635
 0.2446395307779312   0.1560178101062775
 0.7444868087768555   0.6398763656616211
 1.812895774841309    1.74513578414917
 2.761237382888794    2.566518783569336
 0.8137192726135254   0.4402846395969391
 1.599582672119141    0.9707735776901245
 3.554946422576904    3.493834733963013
 1.998198390007019    1.866364121437073
 0.8545801043510437   0.3398793935775757
 0.986760675907135    0.8180156946182251
 0.8185780048370361   0.5595584511756897
 0.6395288705825806   0.6546412706375122
 5.102102279663086    4.406784534454346
 3.902200698852539    3.869649648666382
 3.339972972869873    2.242239713668823
 0.8529524803161621   0.7497133016586304
 0.8523048162460327   0.6258566379547119
 2.066472291946411    1.629116058349609
 7.009646415710449    4.523036003112793
 1.246129512786865    0.5534619092941284
 1.178864240646362    0.8451464176177979
 2.021216630935669    0.9743947982788086
 3.094970226287842    3.332785367965698
 1.351152062416077    1.463850617408752
 0.8423870801925659   0.7882663011550903
 3.870381832122803    4.103086471557617
 1.570272088050842    1.33941113948822
 1.653912425041199    1.392582178115845
 1.598803281784058    1.06764829158783
 3.560796737670898    2.304018974304199
 4.014946937561035    3.595292806625366
 4.494431495666504    5.00291919708252
 2.299228191375732    0.7396297454833984
 2.740961074829102    1.090558767318726
 1.900474786758423    0.9342167377471924
 6.732315063476562    5.796277523040771
 1.330354928970337    1.395757079124451
 2.962822437286377    2.288183450698853
 0.6388674974441528   0.6721555590629578
11.08380699157715     9.737659454345703
 1.495427846908569    0.6556482911109924
 3.650889158248901    2.816754341125488
 2.610971927642822    2.191726207733154
 0.6080695986747742   0.3381513357162476
 2.471736192703247    2.641835927963257
 0.6890150308609009   0.3298932909965515
 0.4334138035774231   0.3586330413818359
 0.8418669104576111   0.3126643896102905
 1.810006022453308    1.509820938110352
 0.4151619076728821   0.3925589025020599
 1.541925668716431    0.6872557997703552
 5.223411560058594    4.677785873413086
 3.289789438247681    3.165402173995972
 1.410784244537354    0.5727453827857971
 2.481423139572144    2.2236328125
 2.760186910629272    1.689050793647766
 2.692577600479126    2.330419778823853
 1.709007024765015    0.9107763171195984
 1.041397094726562    0.3956188559532166
 0.8572908043861389   0.6683833599090576
 1.088301658630371    0.6797480583190918
 0.370807945728302    0.1946002840995789
 2.166595697402954    2.016344308853149
 0.5019519329071045   0.2159987688064575
 1.692651987075806    1.297105431556702
 6.630915641784668    6.65070915222168
 0.335125058889389    0.1205046772956848
 1.622860550880432    1.507373213768005
 1.863705635070801    1.875383377075195
 4.153940200805664    4.231326103210449
 0.8650242686271667   0.5460246801376343
 0.4328872561454773   0.1352065652608871
 0.7454411387443542   0.4058071970939636
 0.9924997091293335   1.005207777023315
 2.074571132659912    1.21179461479187
 0.3138406276702881   0.1207256317138672
11.52545070648193    11.50983238220215
 0.6501902341842651   0.6073063611984253
 2.745980739593506    2.745988845825195
 1.759523272514343    1.022384166717529
 1.263045072555542    0.9691547155380249
 1.491960644721985    0.8040714263916016
 0.9577405452728271   0.8471031188964844
 2.139858245849609    2.017314672470093
 1.161340594291687    0.5512940883636475
 1.177318692207336    1.129292964935303
 1.705942153930664    1.505208969116211
 0.7585031986236572   0.6452890634536743
 3.837973594665527    3.161712169647217
 1.07891047000885     0.841194212436676
 3.382155179977417    2.779032468795776
 5.104294300079346    5.01878023147583
 1.093387722969055    0.7285348773002625
 1.953937530517578    0.9124849438667297
 1.634531617164612    0.9980998635292053
 1.590723752975464    1.376077651977539
 1.732613563537598    1.070367574691772
 0.7035776376724243   0.3829053044319153
 0.7552887201309204   0.473808616399765
 0.8637400269508362   0.3002033829689026
 1.890437722206116    1.289782285690308
 1.162550806999207    0.4535228610038757
 2.31040096282959     0.9998804330825806
 2.254278182983398    2.3168625831604
 1.021035194396973    0.7821060419082642
 2.664643526077271    1.133585691452026
 1.113690376281738    1.128110647201538
 0.9855889081954956   0.3439295291900635
 0.9415797591209412   0.4959732890129089
 0.5769284963607788   0.1303793489933014
 2.563087940216064    1.89385986328125
 1.180667877197266    0.3860637545585632
 0.5862112045288086   0.3768179714679718
 2.189807176589966    1.917071342468262
 0.2022210955619812   0.1105286329984665
 0.8592191338539124   0.3921604156494141
 8.495367050170898    8.400422096252441
 0.2257073521614075   0.2315555810928345
 0.955632746219635    0.7234482169151306
 1.297988414764404    0.6938914656639099
 1.431625485420227    0.6952818632125854
 0.5793834924697876   0.4367883205413818
 1.607200384140015    0.7811239957809448
 1.429426789283752    1.210500240325928
 0.2455713152885437   0.1514639854431152
 5.017271995544434    4.925868511199951
 1.759099841117859    0.8719080686569214
 3.832792282104492    3.523176431655884
 1.717499732971191    0.837651252746582
 0.5619338154792786   0.3467684686183929
 1.657435894012451    0.7410738468170166
 0.4564103782176971   0.1277136504650116
 1.467914223670959    1.457853674888611
 4.453995704650879    3.917572975158691
 2.579002857208252    1.39537525177002
 1.0546875            0.9557555913925171
 3.34382438659668     3.491970062255859
 2.983068466186523    3.344453811645508
 2.587298393249512    1.863053321838379
 2.580893993377686    2.669440269470215
 1.43466317653656     1.178203105926514
 4.72710657119751     4.75428581237793
 0.8727648854255676   0.3194056749343872
 2.431921005249023    1.242081880569458
 5.613884449005127    4.146438598632812
 0.4825964272022247   0.09542578458786011
 2.211020708084106    2.205086708068848
 1.396108746528625    1.059204578399658
 2.158207654953003    0.9439214468002319
 2.401238441467285    1.824087500572205
 0.5937983393669128   0.2242873311042786
 0.8193997144699097   0.6109545826911926
 2.226625442504883    1.56404447555542
 2.825032472610474    2.309844493865967
 1.402932167053223    0.8387072086334229
 3.221785068511963    3.190309524536133
 0.3287018239498138   0.3324466943740845
 4.860264301300049    5.451886653900146
 0.5820848345756531   0.4809220433235168
 0.3191584050655365   0.2331276834011078
 1.922428727149963    0.772303581237793
 0.7652837038040161   0.2906303405761719
 0.2973908185958862   0.2443412691354752
 1.413569808006287    1.202733039855957
 0.2391529530286789   0.09204723685979843
 1.059952855110168    0.3228550553321838
 1.568217873573303    0.7194781303405762
 0.821264386177063    0.448833167552948
 2.629664421081543    2.890519380569458
 7.211269855499268    6.525442600250244
 1.403508186340332    0.6391791701316833
 1.827720642089844    1.660058379173279
 2.945389032363892    3.138401746749878
 0.3594798147678375   0.2687928676605225
 1.144163370132446    1.209536790847778
 0.6060154438018799   0.1692074239253998
 3.753015518188477    3.495612621307373
 0.9309194087982178   0.9079240560531616
 1.140977740287781    0.691049337387085
 1.107510805130005    0.565380334854126
 1.033909440040588    0.5178703665733337
 2.323432445526123    2.436018228530884
 9.608951568603516    9.657639503479004
 2.632652282714844    2.748391628265381
 0.5947960615158081   0.2229185104370117
 1.282967925071716    1.141261339187622
 1.799340128898621    1.641546726226807
 2.362532138824463    0.9344077110290527
 1.692632913589478    1.566818118095398
 0.6444043517112732   0.6692929863929749
 3.907876968383789    1.95145058631897
 3.364861726760864    2.615384340286255
 1.289453744888306    1.222856044769287
 2.418162107467651    2.038938760757446
 3.140352010726929    2.346347093582153
 0.8503519296646118   0.5389654040336609
 3.108135223388672    2.530978679656982
 5.262645244598389    5.474362850189209
 1.912591218948364    1.138786315917969
 0.8824409246444702   0.4167358875274658
 1.243629217147827    0.4010673761367798
 1.416191816329956    0.7281246781349182
 0.911276638507843    0.3872528374195099
 6.649369239807129    7.362048149108887
 1.036805868148804    0.8008158802986145
 0.848394513130188    0.6710504293441772
 1.110187888145447    0.4826120734214783
 0.6898593902587891   0.6469972729682922
 2.199665069580078    2.702452659606934
 2.589501857757568    1.910821318626404
 2.517200708389282    1.820755243301392
 1.222019910812378    0.707574725151062
 2.16528582572937     1.911524534225464
 0.7767035961151123   0.4917362034320831
 1.173072218894958    0.7732565999031067
 2.747519016265869    1.216670751571655
 0.8674499988555908   1.022208571434021
 5.809295177459717    4.941506862640381
 2.786823272705078    2.116200923919678
 2.920312404632568    2.908594131469727
 0.5081306099891663   0.514849066734314
 3.001654624938965    2.848912239074707
 0.8055850863456726   0.5523684024810791
 1.369110345840454    1.225609540939331
 3.09208083152771     2.264149188995361
 3.044768333435059    2.716709136962891
 1.54887318611145     1.084766626358032
 0.5102181434631348   0.4062895774841309
 1.92296838760376     0.6148854494094849
 2.590373516082764    2.089422702789307
 0.2107466757297516   0.1137734651565552
 0.458523154258728    0.09296321868896484
 1.426693201065063    0.966072142124176
 1.336095333099365    1.632917761802673
 1.705577850341797    1.513427257537842
 0.6424307823181152   0.4224627017974854
 0.5650623440742493   0.2625633478164673
 1.732443809509277    0.4726341962814331
 3.67388129234314     2.999688625335693
 0.4464798271656036   0.1924027502536774
 0.6236453652381897   0.2793258726596832
 0.5662715435028076   0.5742406845092773
 0.1782647222280502   0.1730335801839828
 2.005280733108521    1.239459037780762
 2.685609102249146    1.41942822933197
 0.1619245111942291   0.1570273041725159
 1.078216791152954    1.303202271461487
 0.4158503413200378   0.3620113730430603
 3.016071081161499    2.424673795700073
 0.716856837272644    0.6536048054695129
 4.953329563140869    4.345329284667969
 0.6574193835258484   0.2574126720428467
 1.315721392631531    0.8019585609436035
 3.872441291809082    3.256142616271973
 1.628385782241821    1.488903880119324
 1.041440367698669    1.030398011207581
 2.435818672180176    2.166656970977783
 0.5369977951049805   0.4744217991828918
 1.688326835632324    1.223020553588867
 1.185704588890076    0.9864399433135986
 2.046540260314941    1.764684796333313
 1.389294624328613    0.7054368257522583
 2.539842367172241    2.471966743469238
 2.800161361694336    2.262247323989868
 2.110257625579834    2.15673303604126
 1.818366527557373    1.828503131866455
 2.05848217010498     1.874608516693115
 2.183802366256714    1.747772216796875
 3.382992267608643    2.638253927230835
 4.348434448242188    4.094491958618164
 0.3329979479312897   0.1387304067611694
 3.618919372558594    3.417320489883423
 1.642601609230042    1.411957502365112
 0.7030051350593567   0.3947372436523438
 3.110499858856201    2.754137516021729
 4.061721324920654    2.119711875915527
 2.346020221710205    1.311762928962708
 0.5704832077026367   0.441657543182373
 2.08215594291687     1.402822852134705
 1.326563596725464    0.9053925275802612
 2.649258613586426    1.850808501243591
 0.3503035306930542   0.1615504324436188
 2.776140928268433    2.282634973526001
 0.8696941137313843   0.3753366768360138
 2.039770603179932    1.069484710693359
 1.256238222122192    1.186900496482849
 2.124272346496582    0.6778472661972046
 1.876632213592529    1.517975807189941
 0.7111042141914368   0.6355348825454712
 1.318870663642883    0.8631740808486938
 0.5315544605255127   0.2291495203971863
 1.918864130973816    1.847611784934998
 2.154005289077759    2.232106447219849
 3.092795610427856    2.221407890319824
 3.085781812667847    2.434128999710083
 1.673665285110474    0.744394063949585
 4.064210414886475    4.16960334777832
 1.491020917892456    0.8822879791259766
 1.374897003173828    0.5822709202766418
 1.790336966514587    1.894765615463257
 1.418930649757385    1.471604943275452
 0.4670917689800262   0.197189599275589
 9.640704154968262    5.150060653686523
 2.037355661392212    1.603930950164795
 1.976303100585938    1.338578701019287
 0.5314972996711731   0.4215020835399628
 1.867154240608215    1.129538297653198
 0.9079777002334595   0.9238743782043457
 0.4072255790233612   0.2182567864656448
 2.218214273452759    0.8691716194152832
 1.130127668380737    0.5100536942481995
 1.239503264427185    1.225207924842834
 0.3598058521747589   0.2385701835155487
 2.708973169326782    2.469174385070801
 4.713903427124023    4.505037307739258
 3.143247604370117    2.241601705551147
 2.27778434753418     1.332744598388672
 0.525299072265625    0.2475188970565796
 1.138545513153076    1.075308322906494
 0.7328329682350159   0.4912053942680359
 1.368486166000366    1.139595985412598
 0.6610922813415527   0.4210469126701355
 6.321160316467285    6.128036022186279
 0.6658561229705811   0.1276629567146301
 0.4632959067821503   0.06749221682548523
 0.7047721147537231   0.29313725233078
 0.5068604946136475   0.2277235984802246
 2.750444650650024    2.155007839202881
 2.123687028884888    1.692045211791992
 5.567900657653809    5.586335182189941
 0.4671784043312073   0.4408423900604248
 3.196811199188232    2.234418869018555
 1.152439832687378    0.6933976411819458
 2.419149875640869    2.418680429458618
 1.831881046295166    1.822460412979126
 1.636679172515869    1.388735294342041
 1.556781530380249    0.9189845323562622
 2.932556629180908    1.049927711486816
 1.588630199432373    0.7512316107749939
 1.026053190231323    0.3053796291351318
 5.522698879241943    4.967113971710205
 0.4149706661701202   0.1340466737747192
 1.948534607887268    1.12204384803772
 1.653882265090942    1.593671560287476
 3.703169822692871    3.592604160308838
 1.925527811050415    0.8468077182769775
 1.855165600776672    1.905357122421265
 2.173091888427734    1.03425145149231
 1.235895037651062    1.3064284324646
 0.8921071887016296   0.785081148147583
 0.559780478477478    0.4977534115314484
 1.280924201011658    0.8605021238327026
 1.646978497505188    1.466784477233887
 3.049338817596436    2.579391479492188
 2.360974550247192    2.110789775848389
 2.711304187774658    2.222763538360596
 0.3648900985717773   0.2685741484165192
 3.16527533531189     2.88795018196106
 0.5001522302627563   0.1718910932540894
 2.614075422286987    2.595350027084351
 1.847391605377197    1.507332682609558
 0.949689507484436    0.7866942882537842
 1.424756050109863    1.141309857368469
 3.125312328338623    1.793116927146912
 1.039531588554382    1.102344751358032
 0.8906188607215881   0.7833423018455505
 1.100034236907959    0.8508592844009399
 1.266208410263062    0.8078261017799377
 0.200606644153595    0.2151172757148743
 2.395164012908936    2.518669128417969
 0.6868395805358887   0.342778205871582
 0.6777212619781494   0.5247460603713989
 1.134608149528503    0.740592360496521
 0.4712868928909302   0.3852624297142029
 0.9406418800354004   0.5741039514541626
 3.871357440948486    2.118812322616577
 1.193357706069946    0.4030935764312744
 4.330679416656494    2.679910659790039
 2.312841415405273    2.207437992095947
 1.688190817832947    1.505393505096436
 2.22219181060791     1.925975441932678
 0.504840075969696    0.1052194684743881
 0.1921679079532623   0.1459361016750336
 3.19337272644043     2.749371767044067
 3.484531164169312    2.399542570114136
 1.4655522108078      0.7084290981292725
 1.916628837585449    0.8917150497436523
 1.36972188949585     0.7015737295150757
 1.408128380775452    1.365851283073425
 2.634608268737793    1.432293176651001
 1.322035789489746    0.2785642147064209
 2.52135705947876     0.7404770851135254
 0.4885823726654053   0.3415576219558716
 7.49445915222168     6.712017059326172
 2.031885147094727    0.9548909068107605
 0.9781177043914795   0.6638453006744385
 1.604231357574463    0.9104902744293213
 1.149479150772095    0.757898211479187
 2.197509288787842    1.63860011100769
 1.053654670715332    0.5165267586708069
 1.983888864517212    2.041750192642212
 3.39946985244751     2.950921535491943
 4.16002082824707     4.195898056030273
 0.8600746393203735   0.8945823907852173
 1.166881918907166    1.031897902488708
 0.9217058420181274   0.700360894203186
 1.111460447311401    0.6817554831504822
 3.699970960617065    3.767914533615112
 1.296597599983215    0.700711727142334
 0.6551756262779236   0.3914099931716919
 0.9549527168273926   0.5765441656112671
 1.50871467590332     1.435851812362671
 1.414952516555786    0.3853559494018555
 1.563279628753662    1.233558297157288
 0.6711093187332153   0.1928218603134155
 2.656774997711182    2.974669694900513
 0.4202190935611725   0.1194135248661041
 0.7295809984207153   0.3482591211795807
 0.3148201107978821   0.2491293549537659
 0.8886908292770386   0.3447495698928833
 2.276973724365234    2.128083229064941
 0.7504551410675049   0.3997691869735718
 1.745862245559692    1.881209135055542
 0.4758843183517456   0.307974636554718
 0.7567878365516663   0.325211763381958
 2.556527137756348    1.657356977462769
 0.4042549133300781   0.1008755266666412
 1.366494178771973    1.187531232833862
 1.703752636909485    1.52243447303772
 2.076923131942749    1.118290543556213
 1.224560022354126    0.8850117921829224
 1.990716457366943    1.919179201126099
 0.9871063828468323   0.279420405626297
 6.154274940490723    6.082710266113281
 2.113142490386963    2.045793294906616
 0.8064343333244324   0.5939486026763916
 0.8853094577789307   0.5014359951019287
 0.3985798954963684   0.2651145458221436
 0.7791122794151306   0.3138481378555298
 0.4034655094146729   0.2564491629600525
 1.347064018249512    0.939212441444397
 4.0414137840271      4.051082134246826
 2.967491626739502    1.859822511672974
 1.630470156669617    0.7590535879135132
 2.258731603622437    2.103075742721558
 2.088764667510986    1.912849426269531
 0.8712159395217896   0.4997929334640503
 2.350295543670654    2.146672487258911
 1.218334555625916    0.3868531584739685
 1.999955654144287    0.9791718721389771
 2.100584030151367    1.949710965156555
 2.197721004486084    1.217886924743652
 0.9423267841339111   0.8208494186401367
 2.08154559135437     1.889381170272827
 0.194332018494606    0.159541130065918
 2.260385274887085    1.739056825637817
 0.5699299573898315   0.4013218283653259
 2.037532091140747    2.095268249511719
 1.4317866563797      0.5657997131347656
 0.657697319984436    0.4216408133506775
 5.063040733337402    4.289578437805176
 0.5902164578437805   0.3542299866676331
 3.248492956161499    2.151694774627686
 3.879337787628174    4.263186454772949
 1.738565325737       0.622170627117157
 4.152798175811768    4.26203727722168
 1.518678784370422    0.8951651453971863
 3.082765579223633    2.554794311523438
 0.9559032917022705   0.5229822397232056
 1.089229106903076    0.7220860719680786
 2.646619558334351    1.275641560554504
 0.1961115300655365   0.135220006108284
 1.020711541175842    0.7318853139877319
 2.070102691650391    1.829102516174316
 0.9577730894088745   0.2509749531745911
 2.302268028259277    1.546313524246216
 3.13712215423584     2.955554962158203
 2.674357891082764    2.01647686958313
 1.975403308868408    1.654758214950562
 0.3427702486515045   0.1642075181007385
 0.7661426067352295   0.6028839349746704
 1.376930236816406    1.159700870513916
 3.88122034072876     3.463211536407471
 2.585573196411133    2.61603832244873
 3.503478527069092    3.375821113586426
 0.529676616191864    0.5436022281646729
 0.5748658776283264   0.3772578239440918
 2.813867807388306    2.579484224319458
 1.725745439529419    0.5382202863693237
 0.4836140275001526   0.1802905797958374
 0.7288423776626587   0.3144023418426514
 2.16800594329834     1.43079686164856
 1.060794830322266    0.8394373655319214
 1.62922191619873     1.059529662132263
 0.7762521505355835   0.5201871395111084
 2.629294872283936    0.8728923797607422
 1.335777997970581    1.544428944587708
 0.8200023174285889   0.2312633991241455
 1.860906720161438    1.913992881774902
 2.178965330123901    0.5271185636520386
 0.875752329826355    0.5030244588851929
 1.563268780708313    0.5555360317230225
 1.682162523269653    1.642976045608521
 1.320207118988037    1.187942028045654
 2.580753564834595    2.165251731872559
 1.967288851737976    1.381444692611694
 0.9230279326438904   0.9425455331802368
 1.657949090003967    1.228133678436279
 0.2782004177570343   0.2558982968330383
 1.296938896179199    1.162720203399658
 2.923014879226685    2.807458162307739
 1.888954877853394    0.7054742574691772
 4.568854331970215    4.531431198120117
 0.9308358430862427   0.7612636089324951
 0.5481510758399963   0.2695086896419525
 4.749802589416504    4.286352634429932
 0.6224856376647949   0.1490215957164764
 1.611961245536804    1.40289831161499
 0.7098867893218994   0.3418164253234863
 2.848953723907471    2.99813985824585
 1.34458339214325     0.8756603002548218
 0.5765335559844971   0.6246823072433472
 1.513385772705078    1.544865012168884
 1.113405704498291    1.016993522644043
 1.998056411743164    0.9282261729240417
 3.178538084030151    1.076298594474792
 2.801394701004028    1.65797746181488
 0.7376198768615723   0.7006396651268005
 5.066994667053223    5.249754905700684
 0.7973892092704773   0.327070564031601
 2.314826726913452    1.768082857131958
 3.634085178375244    3.055253982543945
 3.148155927658081    1.34469747543335
 5.646793842315674    5.737254619598389
 0.5889373421669006   0.5366535186767578
 2.140644550323486    2.195271968841553
 3.282003164291382    3.125272274017334
 7.096969604492188    5.900510311126709
 4.777686595916748    4.451437950134277
 0.5216363072395325   0.2014846801757812
 0.7056214213371277   0.4840460419654846
 7.483454704284668    7.943171501159668
 1.760172367095947    0.5502929091453552
 0.4878603518009186   0.1622283309698105
 0.5812972784042358   0.260773241519928
 2.467090606689453    1.141589164733887
 1.745646953582764    0.7478744983673096
 7.732034206390381    7.419772624969482
 1.2322096824646      1.253970623016357
 0.808353066444397    0.7456248998641968
 1.73152220249176     0.834373950958252
 2.834737062454224    2.921892166137695
 0.4526250958442688   0.1676855236291885
 3.953103542327881    3.718155384063721
 2.558698177337646    1.988365054130554
 2.147807121276855    1.558722496032715
 2.40872597694397     1.430286645889282
 6.324723720550537    6.242227077484131
 1.468376398086548    0.5590100288391113
 0.5490274429321289   0.512457013130188
 1.609306454658508    0.9742085337638855
 4.056768417358398    4.092873096466064
 1.073886513710022    0.4363988637924194
 0.5079158544540405   0.118721529841423
 1.093380331993103    0.5084033608436584
 1.300709366798401    0.495145320892334
 1.788278818130493    1.428093194961548
 0.5948159694671631   0.1553896367549896
 1.815599203109741    0.9517590999603271
 4.89678430557251     2.373712301254272
 0.3168698847293854   0.3432086408138275
 2.414309024810791    1.611344575881958
 4.577878475189209    4.509393692016602
 2.451198101043701    1.377942204475403
 2.501282691955566    1.489497184753418
 2.654991149902344    1.804904222488403
 4.151930809020996    3.78217887878418
 7.311237812042236    7.024455070495605
 1.173507690429688    0.5276627540588379
 1.118584156036377    0.5232247710227966
 2.484827995300293    2.576884984970093
 1.171109557151794    1.191219329833984
 5.859729290008545    6.165975570678711
 2.320913314819336    1.681650042533875
 2.307720899581909    1.653252959251404
 0.8295892477035522   0.4360389709472656
 3.371930122375488    3.234430551528931
 0.6652583479881287   0.4406276941299438
 1.541967272758484    0.7699200510978699
 0.1238505616784096   0.1232597231864929
 1.49593985080719     0.3585525751113892
 2.128158569335938    2.103819131851196
 5.119546890258789    4.291600704193115
 0.5685920119285583   0.3353933095932007
 1.237005829811096    0.7906703948974609
 0.7341629862785339   0.3107974529266357
 1.194204688072205    0.4432899057865143
 1.976537227630615    1.914013266563416
 1.083584189414978    0.4538870453834534
 0.5633673667907715   0.3354822397232056
 1.09952712059021     0.6732059121131897
 3.850853204727173    3.41032862663269
 0.7200112342834473   0.2830910980701447
 2.923272609710693    2.533020734786987
 3.421510934829712    2.917128086090088
 3.58110237121582     2.269881010055542
 2.635951519012451    2.455967903137207
 0.5810673832893372   0.3776105046272278
 1.420358896255493    0.3811677694320679
 1.205283641815186    0.5638976097106934
 0.9073729515075684   0.7753406763076782
 4.278816699981689    3.823278903961182
 1.122676014900208    0.8955346941947937
 1.654587149620056    1.396464467048645
 0.929452121257782    0.7629320025444031
 5.118433475494385    5.757030963897705
 4.418390274047852    4.588842391967773
 3.830922603607178    2.743360996246338
 2.746880054473877    2.087980508804321
 3.24614429473877     3.265284061431885
 0.4254021644592285   0.3359455466270447
 0.2497512698173523   0.1774615049362183
 7.116866588592529    5.822192192077637
 1.552835941314697    1.149581551551819
 0.5176529288291931   0.4688795208930969
 6.978047847747803    7.683146476745605
 3.509660720825195    2.961115837097168
 2.91682505607605     2.932610511779785
 3.639396190643311    3.036949872970581
 1.385462045669556    1.130993008613586
 0.3195147216320038   0.148614913225174
 0.8163111209869385   0.3970652520656586
 1.931366682052612    1.741450548171997
 4.128581047058105    3.58400821685791
 1.743056535720825    1.86182427406311
 1.673219203948975    1.135828256607056
 7.984298229217529    8.084320068359375
 1.182788372039795    0.3642488718032837
 0.6366046071052551   0.5094350576400757
 1.320977091789246    0.7918363809585571
 1.556401133537292    1.11179256439209
 3.796903133392334    3.81763744354248
 1.44584596157074     1.083243370056152
 0.9174877405166626   0.4705865979194641
 0.181369960308075    0.1448304355144501
 0.9177279472351074   0.7104126811027527
 2.0357825756073      1.791243076324463
 1.4169020652771      1.154595375061035
 0.5841827392578125   0.4395734071731567
 0.3350784182548523   0.126265212893486
 1.348377585411072    0.6294743418693542
 1.014726877212524    0.9056336879730225
 8.149115562438965    8.187880516052246
 2.58102011680603     1.360506534576416
 2.854440927505493    2.335339784622192
13.29252052307129    14.12852668762207
 3.007824420928955    3.32772970199585
 3.204869270324707    3.06165885925293
 1.581298828125       1.407433271408081
 1.353181600570679    1.122651100158691
 1.766257166862488    0.7186963558197021
 0.9045136570930481   0.655488133430481
 2.305945873260498    1.84428858757019
 1.110677719116211    0.7894404530525208
 0.7011508941650391   0.6598762273788452
 1.186566472053528    0.755353569984436
 3.605885028839111    2.708616018295288
 0.4852332770824432   0.2463001906871796
 3.578591823577881    2.40977954864502
 2.4366455078125      2.378945350646973
 8.073177337646484    6.60987377166748
 1.280102372169495    0.9183282852172852
 2.753829956054688    2.507569313049316
 0.5173621773719788   0.3797065615653992
 0.5852309465408325   0.132687047123909
 1.29488468170166     0.8287144303321838
 0.9447706341743469   0.3473212122917175
 1.93657398223877     1.082134962081909
 2.060413122177124    1.243851065635681
 1.232184767723083    0.3958674371242523
 0.995357871055603    0.9175859689712524
 2.932914257049561    2.452122211456299
 3.1557776927948      3.12507963180542
 0.538221001625061    0.4359945058822632
 2.753042221069336    2.32499361038208
 0.6112223863601685   0.382353663444519
 0.4009154736995697   0.4026196002960205
 0.7660509943962097   0.4312155246734619
 1.163437724113464    0.9314975738525391
 0.5046557188034058   0.4731253385543823
 1.049265623092651    0.6837968826293945
 0.8152548670768738   0.5786391496658325
 3.941232681274414    3.948218822479248
 6.106966018676758    5.46926212310791
 3.813921213150024    4.092177391052246
 1.582161784172058    1.102725148200989
 1.020656704902649    0.6672744750976562
 0.4682141542434692   0.3968947231769562
 1.798980236053467    0.5321590900421143
 2.284407138824463    2.017675876617432
 0.5103210210800171   0.38457852602005
 0.4178672432899475   0.198730543255806
 0.5475680828094482   0.3007197976112366
 3.211850643157959    2.910018682479858
 1.559725284576416    1.087298512458801
 1.401700019836426    0.8819543123245239
 1.814787745475769    1.324092388153076
 2.379374980926514    1.956300258636475
 1.730813264846802    1.344971656799316
 2.56213116645813     1.884756326675415
 0.3457623720169067   0.1051594167947769
 0.5399616956710815   0.2695839107036591
 0.9797643423080444   0.5767999887466431
 0.7664767503738403   0.6111847162246704
 1.751694917678833    1.039259791374207
 4.331928253173828    4.526853561401367
 0.6784300208091736   0.596403956413269
 3.543174743652344    3.142539262771606
 0.7815132141113281   0.3680997490882874
 1.141842842102051    0.9355894923210144
 1.113064050674438    0.7948890924453735
 9.822408676147461    9.801339149475098
 5.027039051055908    5.353251457214355
 0.3963174223899841   0.4087720811367035
 0.2692717611789703   0.1676740348339081
 2.508925676345825    2.420581102371216
 1.836079239845276    0.697224497795105
 0.1784022599458694   0.1296635717153549
 3.231764793395996    2.704730033874512
 3.408683776855469    2.578186511993408
 0.6546190977096558   0.5985487699508667
 1.068495512008667    0.4973353743553162
 2.389878749847412    2.116159677505493
 4.607709884643555    3.920386552810669
 1.175875067710876    0.3377234637737274
 0.3799551427364349   0.2809624075889587
 1.788042545318604    1.271222710609436
 1.149487733840942    0.6806784868240356
 2.062074422836304    1.147008061408997
 2.101317882537842    1.894706964492798
 0.3191265463829041   0.2798565924167633
 2.135948419570923    0.7780487537384033
 0.3204585015773773   0.1636069416999817
 2.1444251537323      1.595895290374756
 1.302257895469666    0.6308964490890503
 1.785102367401123    1.89282238483429
 5.489852428436279    5.596603870391846
 2.070244789123535    2.080940723419189
 1.728739857673645    1.65940535068512
 2.711329460144043    1.288881897926331
 0.4672563374042511   0.3750626444816589
 2.512611627578735    1.427419424057007
 0.2892822921276093   0.2402724921703339
 1.360820889472961    0.4094334840774536
 1.446434140205383    1.40452766418457
 1.386971712112427    0.8131322860717773
 3.780699253082275    3.446104526519775
 0.6532864570617676   0.4464209079742432
 0.9591976404190063   0.5030232071876526
 1.283246755599976    0.4754260778427124
 1.51630437374115     1.673085689544678
 1.684705972671509    1.146882295608521
 2.553993225097656    1.978460669517517
 1.106467366218567    0.7451307773590088
 3.017022609710693    1.268735766410828
 0.4189531207084656   0.3570645451545715
 0.6548877954483032   0.6453126072883606
 0.7591590881347656   0.7383747100830078
 2.167307615280151    1.711565256118774
 1.3873211145401      0.7281073927879333
 2.586716175079346    2.086187601089478
 0.5370182991027832   0.4755105972290039
 0.8521745204925537   0.8786177635192871
 2.334191799163818    2.178310394287109
 0.4953605532646179   0.3309316039085388
 1.640082716941833    0.9975579977035522
 0.7757843136787415   0.5835427045822144
 2.624063968658447    2.346976757049561
 0.383402556180954    0.1765581071376801
 1.591233611106873    1.348892092704773
 3.168443441390991    2.151384353637695
 0.9668847918510437   0.9467325210571289
 1.100428104400635    0.6999442577362061
 1.168799042701721    0.867831826210022
 0.6303920745849609   0.1514550894498825
 1.750260829925537    1.024892210960388
 0.3661376237869263   0.3123877346515656
 0.1845117211341858   0.2029637098312378
 0.7643244862556458   0.524761438369751
 1.412692070007324    0.7375749945640564
 0.8262171149253845   0.3317809700965881
 1.731407880783081    1.676609992980957
 1.556991934776306    1.162259817123413
 2.704774141311646    2.468477249145508
 1.261217355728149    0.536491334438324
 0.3874469995498657   0.3850316107273102
 0.8475298881530762   0.4228812456130981
 1.174880266189575    0.7876906394958496
 0.8249137997627258   0.6584981679916382
 1.031419992446899    0.7511429786682129
 0.8599408864974976   0.2395592927932739
 0.840577244758606    0.6846470236778259
 4.983889102935791    3.644773483276367
 1.947833180427551    1.624940156936646
 1.300071477890015    0.8046985864639282
 3.598951816558838    3.446459770202637
 0.500522792339325    0.4926343560218811
 0.6643916964530945   0.507804274559021
 1.14323902130127     0.4240826368331909
 0.8905238509178162   0.7583948373794556
 0.5518641471862793   0.1456644535064697
 2.222853660583496    1.494061231613159
 0.595902681350708    0.3273094892501831
 1.131142735481262    0.7118421196937561
 2.469022750854492    2.183688163757324
 1.177316188812256    0.6673649549484253
 1.333243370056152    0.4851943254470825
 1.766687989234924    1.765588045120239
 2.256594657897949    2.076367855072021
 3.019699573516846    2.824962615966797
 1.292231321334839    0.6941689252853394
 3.67116641998291     2.811034917831421
 2.203624725341797    1.075442910194397
 1.550891995429993    1.318691730499268
 0.3953434228897095   0.2260118424892426
 1.272926330566406    0.5872863531112671
 0.4492443799972534   0.2637497186660767
 4.383608818054199    4.075059413909912
 1.086364507675171    0.4408396482467651
 1.330928921699524    1.046682834625244
 1.09006142616272     0.2933308482170105
 3.721758127212524    3.579352378845215
 3.671247720718384    3.827348709106445
 2.386988162994385    1.154669165611267
 2.071663379669189    1.005847454071045
 2.01823902130127     1.970482230186462
 1.899155497550964    1.101791024208069
 3.695699214935303    1.454936742782593
 0.8400116562843323   0.73829185962677
 0.4550273716449738   0.1341262012720108
 1.069159030914307    0.8662741184234619
 0.6510460376739502   0.6159127354621887
 4.134466648101807    3.933104276657104
 1.682458758354187    0.962834358215332
 1.710907697677612    0.7413651943206787
 1.4219571352005      0.7623419165611267
 3.316122770309448    1.06224000453949
 3.482419967651367    3.396497011184692
 1.336539030075073    0.4433900713920593
 0.1695604026317596   0.1366763263940811
 1.791328907012939    0.6640363931655884
 1.20122218132019     0.6949940323829651
 0.3287912905216217   0.2493449151515961
 1.155341386795044    0.5109624266624451
 3.539214611053467    3.267503499984741
 0.8623908758163452   0.8283685445785522
 0.332565039396286    0.09478341042995453
 1.843306183815002    1.187463164329529
 1.371177434921265    1.159002304077148
 0.7415243983268738   0.7193794250488281
 1.832613587379456    2.086867809295654
 0.6129846572875977   0.2486926317214966
 0.575742244720459    0.4837954640388489
 0.3647047579288483   0.1194688379764557
 0.5928037166595459   0.4374543428421021
 3.312001943588257    3.355398416519165
 1.575968384742737    1.073390245437622
 5.485331535339355    3.946762800216675
 0.7185413241386414   0.2579054832458496
 1.768143057823181    0.9016025066375732
 1.135981678962708    1.237935185432434
 0.4919747710227966   0.1515524685382843
 0.2413264214992523   0.08691942691802979
 2.828166484832764    2.906103134155273
 2.759126424789429    2.975773334503174
 2.048370838165283    1.525777578353882
 0.5444105863571167   0.2266102731227875
 3.209322214126587    2.95464015007019
 0.4265027046203613   0.1851556599140167
 1.260681867599487    0.5092177391052246
 1.032065868377686    0.8691474199295044
 0.5558974146842957   0.3508248925209045
 0.6203947067260742   0.09216592460870743
 1.549397110939026    0.765470027923584
 0.3127938508987427   0.1290044188499451
 1.338868975639343    0.432349681854248
 0.2157285362482071   0.2138780057430267
 2.509637832641602    2.160023212432861
 0.8724138736724854   0.6635805368423462
23.13467788696289    23.20674133300781
 3.982316017150879    3.144158363342285
 3.473551273345947    3.233424186706543
 2.950036525726318    3.01912260055542
 3.404147148132324    3.16132116317749
 1.051252484321594    0.4582979083061218
 0.4172361195087433   0.0912339985370636
 3.461682319641113    3.454489469528198
 2.972205638885498    2.411937952041626
 3.555633544921875    3.086821794509888
 4.273940563201904    3.596768379211426
 0.9359844923019409   0.4958493709564209
 0.7832443714141846   0.9087792634963989
 1.593584418296814    1.022673606872559
 0.9931703805923462   1.072176933288574
 0.5413733124732971   0.3105162680149078
 1.204593896865845    0.9450580477714539
 1.941546201705933    1.869784355163574
 0.9344328045845032   0.3188381791114807
 1.761994123458862    0.9651118516921997
 7.855560779571533    3.02192759513855
 4.55165958404541     4.449875354766846
 1.711513757705688    0.8035175800323486
 4.282727241516113    3.964291095733643
 0.9393314123153687   0.5608298778533936
 0.4530201554298401   0.2920615673065186
 0.6977730989456177   0.2330641746520996
 4.22055196762085     4.220016956329346
 1.132330894470215    0.8930850028991699
 1.770832657814026    0.9784690141677856
 1.153097152709961    1.173919200897217
 0.1380458921194077   0.1079103350639343
 0.3248187303543091   0.2308834195137024
 2.665300369262695    2.290839433670044
 1.210995435714722    1.16219687461853
 2.111006021499634    1.848212718963623
 0.8069425821304321   0.6937977075576782
 2.106969356536865    1.008483648300171
 3.252930402755737    2.691586971282959
 1.254335403442383    0.5918822884559631
 0.5586170554161072   0.1739757657051086
 2.100921869277954    1.997636079788208
 0.9003877639770508   0.6705301403999329
 0.5393816232681274   0.4202645421028137
 3.71500825881958     2.976619958877563
 1.347566604614258    0.6274260282516479
 1.375712394714355    1.029634714126587
 1.104970097541809    0.653252899646759
 4.20067024230957     4.057267189025879
 1.205670118331909    1.060979604721069
 3.740339994430542    3.629249095916748
 0.2938979268074036   0.1469045877456665
 6.036076545715332    5.191746711730957
 0.6458714008331299   0.5238742828369141
 1.917118310928345    1.397547125816345
 1.464635491371155    1.150315523147583
 2.384146690368652    0.7622202634811401
 1.09394371509552     0.2833802700042725
 2.654526233673096    2.3995361328125
 3.429326057434082    3.6358323097229
 2.001838684082031    1.827220678329468
 0.9485695362091064   0.3413248658180237
 0.9763099551200867   0.632338285446167
 0.3322383463382721   0.1456165611743927
 4.791439056396484    4.807573318481445
 0.1545332372188568   0.1636464595794678
 0.893873393535614    0.9051979780197144
 5.571022510528564    5.078649997711182
 0.7744044065475464   0.5699536204338074
 5.012500286102295    4.545112133026123
 3.343978881835938    3.435378551483154
 3.141787052154541    2.94761323928833
 1.473898768424988    0.8247381448745728
 0.2516641914844513   0.1626865118741989
 2.344650506973267    1.396464228630066
 1.928770065307617    1.721365451812744
 3.570441007614136    3.577651500701904
 1.175964832305908    0.6146171689033508
 1.86043643951416     0.9603152275085449
 2.104949951171875    2.167787551879883
 6.32197093963623     6.108591556549072
 2.694805145263672    2.749346494674683
 5.232998847961426    5.647695541381836
 1.853069305419922    0.6300837993621826
 1.283227562904358    0.6932086944580078
 0.5930103063583374   0.1882892549037933

==> data/resnet_linfty_normalized_relative_errors.csv <==
0.2006591260433197
0.1332811117172241
0.116207592189312
0.1066977083683014
0.1079198867082596
0.07975753396749496
0.07622502744197845
0.2874812185764313
0.1224736198782921
0.4244191646575928
0.05897469818592072
0.3094658553600311
0.08347317576408386
0.4504688084125519
0.06328971683979034
0.1177077516913414
0.1165570169687271
0.1027574092149734
0.07224870473146439
0.09463825821876526
0.1536372601985931
0.2904406785964966
0.177765354514122
0.3589887917041779
0.07669555395841599
0.07225083559751511
0.1604520529508591
0.2448212802410126
0.2156994640827179
0.06585171818733215
0.06228296086192131
0.08485875278711319
0.1488524228334427
0.09975840896368027
0.2080185264348984
0.116871140897274
0.1704662293195724
0.2525836229324341
0.06565693765878677
0.1426685303449631
0.05812311545014381
0.170643076300621
0.1027572080492973
0.1459394246339798
0.2903788983821869
0.1139786019921303
0.1487470120191574
0.09573236852884293
0.1501332968473434
0.3591241836547852
0.1062784343957901
0.1120143532752991
0.1938772350549698
0.08217155188322067
0.07257150113582611
0.06694322824478149
0.3988980352878571
0.1023032739758492
0.1305475234985352
0.1448057293891907
0.1047106832265854
0.09319086372852325
0.1878571063280106
0.1542908400297165
0.08539330214262009
0.0703766718506813
0.113956443965435
0.06914662569761276
0.3410768508911133
0.09849581867456436
0.05722000449895859
0.1931953430175781
0.1638098657131195
0.08201953768730164
0.08223594725131989
0.2302246391773224
0.07903619855642319
0.2231811881065369
0.2993620336055756
0.4837352633476257
0.1191024258732796
0.09765481203794479
0.09677913039922714
0.1276204735040665
0.07554324716329575
0.12693190574646
0.4540742337703705
0.1325753182172775
0.2547688186168671
0.1622530072927475
0.3557789027690887
0.1465757340192795
0.07713961601257324
0.1420765817165375
0.1420047879219055
0.2195299565792084
0.1963042169809341
0.08432657271623611
0.1026128605008125
0.121049165725708
0.1374209225177765
0.1668538153171539
0.1072977110743523
0.148363783955574
0.0812373161315918
0.08307160437107086
0.07198963314294815
0.1745084375143051
0.08569187670946121
0.311056911945343
0.1126322597265244
0.07330654561519623
0.1623522192239761
0.09336609393358231
0.1695912182331085
0.1349776238203049
0.1075290143489838
0.0733182281255722
0.1265120506286621
0.253574013710022
0.06628154963254929
0.06856908649206161
0.2514655888080597
0.2874013781547546
0.06425580382347107
0.05982855707406998
0.2135273367166519
0.2274169325828552
0.08341722190380096
0.3181688487529755
0.09754136949777603
0.2545589804649353
0.08807471394538879
0.1530731916427612
0.07053147256374359
0.1011662408709526
0.1496150344610214
0.1554743349552155
0.1361055821180344
0.147875502705574
0.1223832219839096
0.1558526009321213
0.2250810861587524
0.1292254030704498
0.4801741242408752
0.0571010522544384
0.04944197088479996
0.3509903848171234
0.07956883311271667
0.1103848218917847
0.1853383481502533
0.1074904426932335
0.05564971268177032
0.06716889888048172
0.09280776977539062
0.09492674469947815
0.0790470764040947
0.2397305816411972
0.07692445814609528
0.07807055860757828
0.4941553175449371
0.2614754438400269
0.1787214577198029
0.3178520500659943
0.1474594473838806
0.2053954005241394
0.1824985444545746
0.2588166296482086
0.1132787317037582
0.2189520001411438
0.1366675198078156
0.1362626105546951
0.09785312414169312
0.09686645120382309
0.07595366239547729
0.3479491174221039
0.111657477915287
0.08207105100154877
0.1717313081026077
0.2164561599493027
0.1146610677242279
0.291467696428299
0.102414183318615
0.09607192873954773
0.08682454377412796
0.09262358397245407
0.09154532104730606
0.1567395776510239
0.1986594498157501
0.04685759544372559
0.2464677840471268
0.1990440189838409
0.1782509237527847
0.1282395124435425
0.0654938817024231
0.1012018397450447
0.08760426938533783
0.4672333300113678
0.1425426155328751
0.07581987977027893
0.1627263724803925
0.101360447704792
0.2852842509746552
0.1973374634981155
0.1608247607946396
0.1078782603144646
0.3788209557533264
0.1663836091756821
0.0820668563246727
0.1429441124200821
0.09762892872095108
0.3254344761371613
0.0987323522567749
0.1967740803956985
0.186883956193924
0.1522800773382187
0.04764642938971519
0.09374922513961792
0.1155387461185455
0.257956326007843
0.1565347462892532
0.8663114905357361
0.1729562431573868
0.1899366080760956
0.2631929218769073
0.1774199455976486
0.4869957566261292
0.083510622382164
0.2464688718318939
0.06697215139865875
0.1458144932985306
0.2421310245990753
0.1645106673240662
0.1500599235296249
0.2898246347904205
0.3288560807704926
0.138590395450592
0.1623506993055344
0.09077942371368408
0.4750219583511353
0.2498870491981506
0.5479772090911865
0.2918789386749268
0.1260029375553131
0.05285213887691498
0.4951725900173187
0.3921809494495392
0.05250642448663712
0.1361425668001175
0.1652259677648544
0.0715143233537674
0.5737836956977844
0.07621326297521591
0.1123765856027603
0.06892439723014832
0.2811035811901093
0.0731993094086647
0.5142780542373657
0.08863485604524612
0.0915503203868866
0.0973111018538475
0.102130189538002
0.06717115640640259
0.2356864660978317
0.1632458865642548
0.1404250711202621
0.1299775540828705
0.1588775664567947
0.2279956042766571
0.145846500992775
0.117507629096508
0.144245833158493
0.3292900621891022
0.1084592565894127
0.120816633105278
0.3307958543300629
0.06545152515172958
0.07647422701120377
0.2543929219245911
0.1069703996181488
0.1952656954526901
0.152280792593956
0.1345041245222092
0.1013249307870865
0.1518171578645706
0.155445322394371
0.2871193587779999
0.2710134088993073
0.06917265057563782
0.1134344339370728
0.08311427384614944
0.1093772426247597
0.1354628056287766
0.1272728741168976
0.3986414670944214
0.1739045232534409
0.05565650761127472
0.1462336778640747
0.1242392882704735
0.1714077442884445
0.1323092132806778
0.2643744945526123
0.2461308538913727
0.4461491107940674
0.04072980210185051
0.129678800702095
0.05718493461608887
0.06870974600315094
0.06597350537776947
0.355084091424942
0.06616967916488647
0.7682615518569946
0.07809216529130936
0.1909322142601013
0.8971205949783325
0.1144108846783638
0.13593590259552
0.1966620832681656
0.07844506949186325
0.4585101306438446
0.2200655043125153
0.06656790524721146
0.07010768353939056
0.09102491289377213
0.07775651663541794
0.1015947088599205
0.165370762348175
0.1347706019878387
0.1128189489245415
0.1715859025716782
0.7145511507987976
0.06826057285070419
0.05696525052189827
0.2105520069599152
0.101968415081501
0.09017202258110046
0.201597660779953
0.07777702063322067
0.1175710111856461
0.1473169326782227
0.1137405782938004
0.1366456151008606
0.1228026151657104
0.1975930035114288
0.06884616613388062
0.1665300875902176
0.1698450744152069
0.1011406257748604
0.1055639833211899
0.09853006154298782
0.2866936028003693
0.1985597610473633
0.05266493931412697
0.1338317096233368
0.2294698357582092
0.4639869034290314
0.1192800402641296
0.2454771846532822
0.1176737323403358
0.5378584861755371
0.159281313419342
0.1055999472737312
0.05280206352472305
0.3475600481033325
0.1553667783737183
0.1825333386659622
0.1589305847883224
0.1141656786203384
0.2419369369745255
0.1230377852916718
0.5482850670814514
0.2379866391420364
0.146359845995903
0.09325140714645386
0.1011952236294746
0.05096324160695076
0.1479606628417969
0.0826018899679184
0.8648426532745361
0.2468309551477432
0.3194120526313782
0.4649920165538788
0.08424606174230576
0.07936660200357437
0.1496224701404572
0.2242016792297363
0.06192560121417046
0.1403413414955139
0.1233158931136131
0.08620090037584305
0.1818720996379852
0.1814858019351959
0.1317748725414276
0.1525996178388596
0.08484753966331482
0.4529026746749878
0.1884145587682724
0.2733932137489319
0.06119052320718765
0.09165419638156891
0.3346671164035797
0.07708896696567535
0.1322526931762695
0.1784129291772842
0.1137228161096573
0.1123119220137596
0.1801281124353409
0.1890887171030045
0.07838528603315353
0.1802454590797424
0.2305150032043457
0.462388664484024
0.1884161233901978
0.2933260202407837
0.428752213716507
0.09660017490386963
0.195948138833046
0.09642305970191956
0.29316246509552
0.5133126378059387
0.1373499184846878
0.3787212073802948
0.07812071591615677
0.1253447532653809
0.1672860980033875
0.114127904176712
0.08202300220727921
0.1216257140040398
0.1077383607625961
0.3060089647769928
0.1865752041339874
0.08882938325405121
0.1346412003040314
0.1094919443130493
0.1432709544897079
0.1893576979637146
0.06366162002086639
0.5833295583724976
0.04642641916871071
0.19845812022686
0.1329579502344131
0.2051504552364349
0.08228425681591034
0.162535771727562
0.1321452856063843
0.1837353110313416
0.1882675886154175
0.07616312056779861
0.1251208782196045
0.06866405159235001
0.09415887296199799
1.047589778900146
0.1154265254735947
0.302298903465271
0.05512658506631851
0.1510788947343826
0.1170686259865761
0.3101089596748352
0.1494814604520798
0.3758803308010101
0.1103348731994629
0.614388644695282
0.2032408267259598
0.3510369658470154
0.1863278150558472
0.1005367487668991
0.1089706793427467
0.06630548089742661
0.1037900000810623
0.1143829971551895
0.3928570449352264
0.1969123929738998
0.1734346747398376
0.1537774205207825
0.4752765297889709
0.1875794529914856
0.07426144182682037
0.1743750870227814
0.1263204216957092
0.08686345815658569
0.119542196393013
0.06847458332777023
0.1922595798969269
0.1241954863071442
0.1713659763336182
0.1376685202121735
0.1402618139982224
0.08492191880941391
0.08248496800661087
0.1003371849656105
0.1006806269288063
0.08194952458143234
0.1428245604038239
0.1261100471019745
0.118508405983448
0.1076242551207542
0.07430513203144073
0.070977583527565
0.08535861223936081
0.07746805250644684
0.1890212148427963
0.1540187150239944
0.2530713677406311
0.216429203748703
0.1735697090625763
0.1492841690778732
0.1360097527503967
0.1347317397594452
0.07160133868455887
0.4672488570213318
0.9262233972549438
0.1382347494363785
0.1999619156122208
0.1174676939845085
0.1346771419048309
0.2640656530857086
0.2906477153301239
0.2183906137943268
0.1488140970468521
0.1427312940359116
0.2314808219671249
0.1132916733622551
0.06452931463718414
0.2152667045593262
0.086603082716465
0.0309340488165617
0.0794389545917511
0.128958985209465
0.09948516637086868
0.1185289323329926
0.07882571965456009
0.07640933990478516
0.2639988660812378
0.06515105813741684
0.2374627292156219
0.09251231700181961
0.05348236113786697
0.07707462459802628
0.09989593178033829
0.05479039624333382
0.1090772598981857
0.105437770485878
0.1199235320091248
0.1063238307833672
0.209114745259285
0.07862938940525055
0.1156566292047501
0.09326792508363724
0.1535849422216415
0.1352149993181229
0.05892398208379745
0.1104777380824089
0.1753075867891312
0.09641469269990921
0.0665547102689743
0.1794274151325226
0.2083005458116531
0.1085392087697983
0.2522647082805634
0.09820280969142914
0.145710214972496
0.1099351122975349
0.05440668016672134
0.4164542853832245
0.1248512342572212
0.06396966427564621
0.0564945749938488
0.1337647140026093
0.1075075417757034
0.096958227455616
0.1073305904865265
0.1076336205005646
0.4741763174533844
0.04797584563493729
0.07074636965990067
0.08288741111755371
0.1657507419586182
0.1200385987758636
0.09940369427204132
0.07639297097921371
0.1178653165698051
0.1661769151687622
0.1482875943183899
0.09251540154218674
0.07677437365055084
0.1990855187177658
0.07938499003648758
0.1028218641877174
0.5949809551239014
0.09801217168569565
0.05877411738038063
0.09529273957014084
0.6625045537948608
0.11968644708395
0.06302038580179214
0.1472270339727402
0.1214789375662804
0.0853295624256134
0.07515758275985718
0.107261061668396
0.08170873671770096
0.09071823954582214
0.2245482057332993
0.1026975214481354
0.09750262647867203
0.3848498165607452
0.07252485305070877
0.06390666216611862
0.1128678619861603
0.3084870278835297
0.5222287774085999
0.2798747420310974
0.2922422885894775
0.1184433549642563
0.2009215801954269
0.182428777217865
0.5419488549232483
0.1067508906126022
0.2236896157264709
0.1061698943376541
0.1675765216350555
0.1351399421691895
0.4424435496330261
0.1004185080528259
0.4782775342464447
0.08506174385547638
0.1771426796913147
0.2881825864315033
0.1631939262151718
0.1638172417879105
0.1380237936973572
0.1176794394850731
0.1593159139156342
0.1594859808683395
0.3681780099868774
0.08274707198143005
0.07722041010856628
0.2004266381263733
0.1496300101280212
0.1280344575643539
0.1883381456136703
0.08783096075057983
0.119889535009861
0.1168770790100098
0.1598769724369049
0.1642497926950455
0.2133148908615112
0.2502930164337158
0.223881259560585
0.2161848098039627
0.3104172348976135
0.3933947682380676
0.05177325755357742
0.3462246060371399
0.06273553520441055
0.1353323608636856
0.2767015993595123
0.138536661863327
0.1167135238647461
0.1355844140052795
0.3300171494483948
0.09826149791479111
0.1031505987048149
0.06533302366733551
0.07571671158075333
0.039838507771492
0.09793177992105484
0.07272571325302124
0.135191798210144
0.07196471840143204
0.61443030834198
0.05510710924863815
0.09750539809465408
0.09794077277183533
0.127047061920166
0.1798198968172073
0.131034642457962
0.09265648573637009
0.2416384667158127
0.05759033560752869
0.06238725036382675
0.105229064822197
0.3144244849681854
0.0867711678147316
0.06123502179980278
0.1569510996341705
0.07433211803436279
0.08624310046434402
0.3290201127529144
0.1834391802549362
0.229574590921402
0.09307711571455002
0.2426726669073105
0.1100872084498405
0.1511269956827164
0.1907893568277359
0.08953125029802322
0.1767263859510422
0.1091490015387535
0.1768106520175934
0.1099797710776329
0.1098970919847488
0.1427732110023499
0.07493714243173599
0.1010425686836243
0.1770046204328537
0.0501834899187088
0.07963050156831741
0.1608803272247314
0.142026424407959
0.1089272871613503
0.1845541000366211
0.09363611042499542
0.3808951079845428
0.06825128197669983
0.05337129160761833
0.3171296715736389
0.451787918806076
0.3057736754417419
0.1380500197410583
0.2320044189691544
0.1216780543327332
0.1039051935076714
0.1205063238739967
0.06815952807664871
0.04817002266645432
0.05579595640301704
0.1635644733905792
0.1949748247861862
0.1225653067231178
0.09953064471483231
0.1246733218431473
0.3112547099590302
0.1550426185131073
0.2728344798088074
0.1122651323676109
0.1437076330184937
0.5475350618362427
0.2566603422164917
0.08516739308834076
0.07347783446311951
0.08419838547706604
0.1898015588521957
0.1265030801296234
0.1148358955979347
0.2023388594388962
0.1345595121383667
0.1427550911903381
0.1176556348800659
0.1907715797424316
0.04908975586295128
0.5327170491218567
0.3185932040214539
0.1619447618722916
0.5692014694213867
0.09540197998285294
0.1372151225805283
0.1173455119132996
0.2805384993553162
0.08447393029928207
0.2626919448375702
0.2129331678152084
0.1201798692345619
0.1368692219257355
0.1628612875938416
0.2513053119182587
0.07940168678760529
0.05313524976372719
0.2124997824430466
0.2043536156415939
0.1412249207496643
0.1455875188112259
0.2256198227405548
0.5595188736915588
0.1745708882808685
0.118808425962925
0.1879670023918152
0.1005061119794846
1.077345728874207
0.1693678945302963
0.5012720227241516
0.04821845889091492
0.1941509395837784
0.2636734247207642
0.3090222775936127
0.07430160045623779
0.1584693044424057
0.04955420270562172
0.4248265326023102
0.4558440446853638
0.129769578576088
0.1862046271562576
0.07474922388792038
0.1655035763978958
0.1581036597490311
0.5465627312660217
0.1178646981716156
0.6708559393882751
0.07397563010454178
0.1010467857122421
0.1794583797454834
0.2526935338973999
0.1009308397769928
0.1425216495990753
0.1182268038392067
0.2635428607463837
0.4953449964523315
0.1494524329900742
0.06214740127325058
0.3476055562496185
0.05714283138513565
0.1165967583656311
0.1323002427816391
0.2163552343845367
0.07023275643587112
0.08841302245855331
0.3328163027763367
0.08068561553955078
0.2813314199447632
0.1883430629968643
0.09619533270597458
0.1360345184803009
0.3267292678356171
0.09855036437511444
0.1102265194058418
0.1136336177587509
0.08235213160514832
0.1781508028507233
0.2548981010913849
0.1435063779354095
0.1285476237535477
0.1544741839170456
0.5196313858032227
0.1727520525455475
0.4591890275478363
0.09713269025087357
0.05774552002549171
0.07084117829799652
0.2357164323329926
0.06834328174591064
0.4118437170982361
0.1140833869576454
0.1325027942657471
0.1478078961372375
0.09367002546787262
0.09227906912565231
0.1191430240869522
0.1678240448236465
0.1227261796593666
0.2732864916324615
0.1308312863111496
0.1463025063276291
0.09606096893548965
0.16130730509758
0.0593612864613533
0.06332320719957352
0.06418158113956451
0.1117639467120171
0.1162165626883507
0.1941957920789719
0.1327547878026962
0.19780233502388
0.1746926754713058
0.1701617687940598
0.2119586318731308
0.2716666758060455
0.14552141726017
0.1205401495099068
0.06708785146474838
0.2471492141485214
0.2575997710227966
0.1030053719878197
0.1318439543247223
0.3421533405780792
0.5645955801010132
0.1384464800357819
0.1035316586494446
0.09026186913251877
0.226705402135849
0.1187741607427597
0.08962210267782211
0.05221885815262794
0.1147249937057495
0.09886087477207184
0.1310595273971558
0.2428303807973862
0.09115501493215561
0.07820254564285278
0.1877373605966568
0.07724770158529282
0.09046470373868942
0.06936933100223541
0.3852305710315704
0.06045730039477348
0.1733453720808029
0.1477167457342148
0.2605771124362946
0.296505481004715
0.1153489202260971
0.2593533098697662
0.08623218536376953
0.1570613235235214
0.1740349233150482
0.1166157871484756
0.1066257506608963
0.05057962238788605
0.5020583271980286
0.1027430891990662
0.2264396101236343
0.3093688488006592
0.1035401821136475
0.7908914089202881
0.3569973409175873
0.1184211820363998
0.2137191742658615
0.06656977534294128
0.5715320706367493
0.2997010350227356
0.2810351252555847
0.2731065154075623
0.1074639707803726
0.08011259883642197
0.09320515394210815
0.07007283717393875
0.09903319180011749
0.1496889740228653
0.08445499837398529
0.05960902944207191
0.04122821986675262
0.1366401314735413
0.2520089745521545
0.3090682625770569
0.1075596362352371
0.05427022278308868
0.1878754496574402
0.09454973042011261
0.1524898260831833
0.1979797035455704
0.103513278067112
0.3325039148330688
0.2891378700733185
0.2648867666721344
0.261258453130722
0.1418917775154114
0.1072333157062531
0.1834913045167923
0.183167964220047
0.08746462315320969
0.2992152571678162
0.1095713973045349
0.04913163557648659
0.2290847301483154
0.1236374080181122
0.07759276032447815
0.07151345163583755
0.1294704228639603
0.1241620779037476
0.2333389073610306
0.2094424366950989
0.08238129317760468
0.05498473718762398
0.08447633683681488
0.0966671034693718
0.1223185136914253
0.1380240023136139
0.1610207557678223
0.224893793463707
0.2704990804195404
0.1589995920658112
0.06994755566120148
0.07432898133993149
0.0982503741979599
0.1328435838222504
0.05034980922937393
0.07020826637744904
0.3461802005767822
0.7323985695838928
0.3004254698753357
0.0749267041683197
0.1092193797230721
0.1681738197803497
0.06350626796483994
0.09569066017866135
0.04889059811830521
0.3820309937000275
0.1245534047484398
0.09970971196889877
0.07754728943109512
0.1194832250475883
0.2459492832422256
0.203155517578125
0.1473615765571594
0.2578130662441254
0.1904723048210144
0.08574876934289932
0.4023050367832184
0.07663606852293015
1.172792792320251
0.1272664368152618
0.1036477982997894
0.1539536267518997
0.1632073074579239
0.07934843003749847
0.294583648443222
0.2067927718162537
0.2974553406238556
0.478857010602951
0.09025184810161591
0.133138045668602
0.1649528592824936
0.1361388117074966
0.2440844625234604
0.2614559531211853
0.1254636645317078
0.1917822808027267
0.5678505301475525
0.1710218340158463
0.2757692933082581
0.08534699678421021
0.1347308754920959
0.1131457686424255
0.2105136960744858
0.07623538374900818
0.07227825373411179
0.1264252811670303
0.159836545586586
0.3349116444587708
0.2402343153953552
0.08899617195129395
0.3362943828105927
0.07269721478223801
0.05876730009913445
0.1114980429410934
0.08468827605247498
0.1933697611093521
0.3896813094615936
0.4614859819412231
0.3360629975795746
0.2018649131059647
0.07201491296291351
0.159788116812706
0.5389131903648376
0.1397832483053207
0.08655107021331787
0.1420064121484756
0.1009422913193703
0.0896587073802948
0.06334582716226578
0.1477424502372742
0.135198786854744
0.08251802623271942
0.1541002839803696
0.2250137776136398
0.3009411990642548
0.6329159736633301
0.0684579461812973
0.119995079934597
0.1218900382518768
0.1830179840326309
0.2416675835847855
0.07568496465682983
0.1887402236461639
0.09152869135141373
0.06526093930006027
0.1846917122602463
0.08813784271478653
0.1174085810780525
0.176160916686058
0.1114921569824219
0.1294871121644974
0.3166252672672272
0.09973941743373871
0.174163818359375
0.1404982507228851
0.1252396702766418
0.09700339287519455
0.8328536748886108
0.1539992392063141
0.8908489346504211
0.1355145275592804
0.06220192089676857
0.1528384536504745
0.07580871134996414
0.244147777557373
0.4083884954452515
0.1325485706329346
0.2705228924751282
0.1503834426403046
0.1331163048744202
0.07397462427616119
0.7844582796096802
0.1686892807483673
0.5257478952407837
0.09435641020536423
0.1359292417764664
0.3988823890686035
0.1794877350330353
0.09549582749605179
0.08927293866872787
0.06689893454313278
0.2118794918060303
0.2771057784557343
0.2199582904577255
0.2209564447402954
0.2250647842884064
0.3138284087181091
0.229552760720253
0.1116313710808754
0.09079945087432861
0.3932085931301117
0.1181765422224998
0.3570161759853363
0.08907973021268845
0.2815343737602234
0.08540879935026169
0.1310268640518188
0.2013142555952072
0.08909575641155243
0.2510139644145966
0.04727849364280701
0.08476810157299042
0.09885261952877045
0.1873327940702438
0.3494718074798584
0.1379410177469254
0.09687206149101257
0.0997987687587738
0.07174191623926163
0.2057193070650101
0.1708202660083771
0.2077070772647858
0.2087947875261307
0.1812021881341934
0.0803595557808876
0.08438308537006378
0.1049593314528465
0.1309721320867538
0.09065621346235275
0.133647233247757
0.1025318652391434
0.1064757630228996
0.06796719133853912
0.1464045345783234
0.08829623460769653
0.06447923928499222
0.1782317161560059
0.1415874063968658
0.1199664324522018
0.2386931777000427
0.1593934446573257
0.093994140625
0.9481463432312012
0.1014394760131836
0.1006181687116623
0.07073039561510086
0.06508062779903412
0.1288232952356339
0.1192704290151596
0.1333197206258774
0.1281660497188568
0.2725362479686737
0.09198543429374695
0.08849214762449265
0.2216815948486328
0.2598631680011749
0.1411927342414856
0.285323441028595
0.09537029266357422
0.1294954568147659
0.2170958071947098
0.1286341845989227
0.08427914977073669
0.06081828474998474
0.08566253632307053
0.06110507249832153
0.1323334276676178
0.350780189037323
0.2208494544029236
0.161816269159317
0.4443859159946442
0.4064067304134369
0.2963160574436188
0.47784224152565
0.07600167393684387
0.1457834988832474
0.1839862167835236
0.1461971551179886
0.9675255417823792
0.1408873647451401
0.06288529187440872
0.3453823328018188
0.2751688063144684
0.1466429978609085
0.3615073263645172
0.111826665699482
0.1093021258711815
0.06996280699968338
0.1967107355594635
0.1179510504007339
0.06599400192499161
0.2922494411468506
0.3713219463825226
0.1549960523843765
0.0508284866809845
0.09563180059194565
0.4205749332904816
0.1867764443159103
0.2093280255794525
0.1426165103912354
0.1350395679473877
0.0675622820854187
0.2452079355716705
0.1256077438592911
0.1847806572914124
0.05760475993156433
0.06112020835280418
0.1528868228197098
0.09572421759366989
0.1200075969099998
0.1999476850032806
0.1778788268566132
0.8472921848297119
0.09069233387708664
0.1628740280866623
0.3327697217464447
0.5937615633010864
0.07693470269441605
0.1367033869028091
0.1201849803328514
0.4863197803497314
0.4322072863578796
0.3344999551773071
0.1545778512954712
0.1787889152765274
0.1097943484783173
0.2209160774946213
0.4869312644004822
0.1150066927075386
0.1664959341287613
0.1671967804431915
0.2280375957489014
0.1583869606256485
0.06548776477575302
0.1112987324595451
0.2699747681617737
0.152140885591507
0.09913277626037598
0.1120587736368179
0.2982909977436066
0.09087225049734116
0.1525818556547165
0.1912796944379807
0.16655632853508
0.1433800160884857
0.1414564400911331
0.1932691335678101
0.4243462681770325
0.1745171397924423
0.08700183779001236
0.08703423291444778
0.2010441720485687
0.8258947134017944
0.2628840804100037
0.09597133100032806
0.08632325381040573
0.09564129263162613
0.4446333944797516
0.06862267106771469
0.2196377664804459
0.06405413150787354
0.06646928191184998
0.1257335543632507
0.1871382594108582
0.04790456965565681
0.3119370341300964
0.07179704308509827
0.06948708742856979
0.07038210332393646
0.6822769045829773
0.1481114625930786
0.1037135422229767
0.1181135177612305
0.3418978452682495
0.1132693365216255
0.1729027777910233
0.1420543044805527
0.1615572422742844
0.07688897848129272
0.1062659248709679
0.08516043424606323
0.1046642661094666
0.04758148267865181
0.1999515891075134
0.2928535938262939
0.09907814115285873
0.1046644896268845
0.1031917557120323
0.07097651064395905
0.144235298037529
0.07318359613418579
0.3876797556877136
0.149322584271431
0.06442835181951523
0.2048490792512894
0.3278332650661469
0.1305443793535233
0.1282179206609726
0.1533235460519791
0.08741756528615952
0.04899237304925919
0.1795587539672852
0.3043263852596283
0.09310215711593628
0.2218748927116394
0.3244914412498474
0.1862459033727646
0.06376051157712936
0.158223032951355
0.1237887218594551
0.1547940671443939
0.3400109112262726
0.09850193560123444
0.09238969534635544
0.09752128273248672
0.08299712091684341
0.08682166039943695
0.05316988378763199
0.3452722728252411
0.1146525144577026
0.08302857726812363
0.2621078789234161
0.2471475452184677
0.07359332591295242
0.09639454632997513
0.1136333793401718
0.2527209222316742
0.2931234538555145
0.2037133425474167
0.1118170842528343
0.1785557121038437
0.1133491024374962
0.2492579221725464
0.2455738186836243
0.1542584449052811
0.2767965793609619
0.07226563990116119
0.2360416203737259
0.3147984147071838
0.2819770574569702
0.05041302368044853
0.2418311834335327
0.05215543881058693
0.188745528459549
0.1240098178386688
0.1076843440532684
0.06549891829490662
0.1219133734703064
0.1191051974892616
0.2926624417304993
0.4070303738117218
0.05688114836812019
0.07116737216711044
0.1138940453529358
0.08523538708686829
0.49383345246315
0.115483395755291
0.08103960007429123
0.1260699480772018
0.1449207961559296
0.1353432834148407
0.1132065281271935
0.3396019041538239
0.06959915161132812
0.1057103350758553
0.0640651062130928
0.1994613707065582
0.2000363618135452
0.2399578988552094
0.3620339632034302
0.2920642793178558
0.1195656210184097
0.2191791385412216
0.1597519367933273
0.1701864302158356
0.0955531969666481
0.1475895643234253
0.145015224814415
0.08047206699848175
0.2728456854820251
0.1746324151754379
0.05088338255882263
0.1049941703677177
0.4539124369621277
0.07017519325017929
0.04514088854193687
0.1514020562171936
0.1105944141745567
0.1548361331224442
0.06844199448823929
0.1105351224541664
0.112752802670002
0.1723929643630981
0.06886234134435654
0.3283177018165588
0.06328032910823822
0.1094325259327888
0.3573016226291656
0.1582047939300537
0.1308357864618301
0.6933003067970276
0.1397238671779633
0.05531051382422447
0.1203639805316925
0.1779162734746933
0.1182002350687981
0.1053521037101746
0.08343815803527832
0.4721910655498505
0.06668291240930557
0.08082951605319977
0.1962618827819824
0.188930869102478
0.2027379870414734
0.4023763835430145
0.6515069007873535
0.11105727404356
0.08940254896879196
0.2229789197444916
0.09253954887390137
0.2121706455945969
0.0624585784971714
0.1726670861244202
0.06427057832479477
0.1602087318897247
0.09638389945030212
0.07726776599884033
0.05049094930291176
0.2914138436317444
0.2905899584293365
0.1897142231464386
0.2298091799020767
0.09048407524824142
0.165022224187851
0.2425750643014908
0.06958483904600143
0.1304225474596024
0.5258769392967224
0.1761073768138885
0.3801378011703491
0.07293067872524261
0.09961207211017609
0.1450069695711136
0.1519971340894699
0.2210904061794281
0.2123957127332687
0.2813386023044586
0.06341708451509476
0.2693353593349457
0.09377796947956085
0.1393381059169769
0.07321560382843018
0.07728762924671173
0.09628007560968399
0.1282033920288086
0.1186087056994438
0.1168853566050529
0.2409371882677078
0.3744992613792419
0.5310472846031189
0.1714591085910797
0.08612013608217239
0.06963911652565002
0.3467814326286316
0.1004089713096619
0.1164112761616707
0.06412047147750854
0.07149896025657654
0.1468175649642944
0.06859616935253143
0.05870866402983665
0.13125079870224
0.2994025051593781
0.1027549058198929
0.2795297205448151
0.1844746321439743
0.3386694192886353
0.101099893450737
0.1066087633371353
0.1375902742147446
0.09151093661785126
0.2497439086437225
0.09653719514608383
0.1545850038528442
0.1001851633191109
0.1899899691343307
0.1438125371932983
0.1838898807764053
0.2869229912757874
0.1097474917769432
0.1543420553207397
0.1046785861253738
0.07871716469526291
0.3864598572254181
0.2269172221422195
0.1152276024222374
0.0956820547580719
0.2519590556621552
0.08587411791086197
0.3247305452823639
0.0688256174325943
0.129571333527565
0.1073798686265945
0.07084785401821136
0.03943956270813942
0.07702502608299255
0.1958133280277252
0.2355687618255615
0.4655393958091736
0.144510492682457
0.09932275861501694
0.0622326172888279
0.1789565980434418
0.240316778421402
0.6347469687461853
0.1379171162843704
0.2177167385816574
0.1759110689163208
0.0541340745985508
0.173936516046524
0.3413244485855103
0.1571203023195267
0.2199942320585251
0.1132868528366089
0.2984958589076996
0.1850502341985703
1.011404275894165
0.2836489081382751
0.1432845741510391
0.0800609290599823
0.06936580687761307
0.08546288311481476
0.1498215943574905
0.08393124490976334
0.1881917864084244
0.1246135607361794
0.1245909705758095
0.1064541190862656
0.8423331379890442
0.1098645254969597
0.1068235859274864
0.1014988869428635
0.1432636082172394
0.07818038016557693
0.1003583818674088
0.1155455484986305
0.220779076218605
0.3978746831417084
0.2294042259454727
0.07342623174190521
0.1265023648738861
0.1922115534543991
0.1080764159560204
0.06034498289227486
0.3602158427238464
0.2547433972358704
0.06375430524349213
0.3819394111633301
0.1947775334119797
0.160359114408493
0.1097573712468147
0.1413208544254303
0.08743935078382492
0.1444336026906967
0.1210196241736412
0.1368004232645035
0.1340134143829346
0.1268633306026459
0.2178552597761154
0.1933566629886627
0.1635271310806274
0.06264588236808777
0.08882440626621246
0.09601391851902008
0.1082305535674095
0.1269284337759018
0.3273849189281464
0.06457969546318054
0.2332260310649872
0.1149807721376419
0.2340797334909439
0.1826973110437393
0.1456615626811981
0.127766340970993
0.1364210695028305
0.2487709373235703
0.06409797072410583
0.1416066139936447
0.1566868126392365
0.1144078969955444
0.09201037138700485
0.08985825628042221
0.05821432545781136
0.1720816791057587
0.08525083959102631
0.1761302649974823
0.3327276706695557
0.1799115389585495
0.103506326675415
0.08868387341499329
0.1221115067601204
0.1877782344818115
0.4951589405536652
0.07958193868398666
0.1498309373855591
0.2958862781524658
0.1310659050941467
0.1314757168292999
0.3360664546489716
0.174482062458992
0.40373295545578
0.6989924907684326
0.1543062031269073
0.216297909617424
0.07032164931297302
0.1292824745178223
0.16127809882164
0.1231474131345749
0.2944943904876709
0.1085010021924973
0.07075664401054382
0.07640921324491501
0.1366128027439117
0.3196510374546051
0.2321128398180008
0.3003300428390503
0.4190061986446381
0.06067455187439919
0.1198362559080124
0.08413010090589523
0.08270721137523651
0.1029445230960846
0.1077196076512337
0.1142414212226868
0.6206031441688538
0.08281031996011734
0.09923531115055084
0.5538028478622437
0.145209401845932
0.1220090910792351
0.3015999495983124
0.5235925912857056
0.2476510554552078
0.1847658604383469
0.1486058235168457
0.2622365355491638
0.048609409481287
0.2660496234893799
0.2375042736530304
0.1141466572880745
0.07709915935993195
0.04950203374028206
0.07517077773809433
0.3478743731975555
0.3391945362091064
0.3876030743122101
0.07066537439823151
0.1220333576202393
0.1715182363986969
0.4589957892894745
0.05384193360805511
0.1145174205303192
0.1567605435848236
0.1084693670272827
0.1064926460385323
0.1031862273812294
0.2491434812545776
0.261428028345108
0.1388403028249741
0.4050967693328857
0.1005527451634407
0.1659439206123352
0.2299841344356537
0.1132074594497681
0.2467440515756607
0.122100256383419
0.242746576666832
0.1370200365781784
0.1042418107390404
0.1805032193660736
0.33924800157547
0.06215469166636467
0.1591411083936691
0.1049489974975586
0.1052465662360191
0.1148248761892319
0.1420831233263016
0.09268924593925476
0.1785007417201996
0.1576681286096573
0.082619808614254
0.5742943286895752
0.1352431625127792
0.06858399510383606
0.1720990836620331
0.145629957318306
0.2350968271493912
0.1347063928842545
0.3473821580410004
0.09653304517269135
0.2766081988811493
0.2217937856912613
0.2251846045255661
0.1055406332015991
0.160805732011795
0.1703219562768936
0.108033187687397
0.3924119174480438
0.4832638800144196
0.09227492660284042
0.2403337210416794
0.1767254322767258
0.110798567533493
0.2216524034738541
0.3899183869361877
0.1410791128873825
0.0644228607416153
0.1881690472364426
0.2821215689182281
0.4541128575801849
0.3650575876235962
0.3125579953193665
0.1830653250217438
0.1021243184804916
0.1313108801841736
0.1320775896310806
0.125363752245903
0.2959305942058563
0.1325776129961014
0.08589652180671692
0.08820407837629318
0.09687934070825577
0.1369336843490601
0.07621514052152634
0.1304125040769577
0.2263113111257553
0.05770254880189896
0.1132281050086021
0.1119399145245552
0.2933322787284851
0.07754258066415787
0.1963217556476593
0.2044883817434311
0.4444961845874786
0.8268365859985352
0.1463395953178406
0.06234665587544441
0.1243779957294464
0.08277736604213715
0.1422765403985977
0.1241409629583359
0.1022163406014442
0.6779723763465881
0.06781567633152008
0.118356928229332
0.1313514113426208
0.1776681989431381
0.5275763273239136
0.05644965171813965
0.2066026329994202
0.2124076038599014
0.3305044174194336
0.09794432669878006
0.4951655268669128
0.1466584205627441
0.12844118475914
0.5208719372749329
0.1403652429580688
0.1840403825044632
0.2748177945613861
0.4759173095226288
0.08597379922866821
0.1834994554519653
0.1940315961837769
0.3499619960784912
0.1416190564632416
0.07093038409948349
0.1596557050943375
0.2053477615118027
0.1985801011323929
0.1880343407392502
0.2258648872375488
0.1157947927713394
0.3456831872463226
0.1382443606853485
0.1478002220392227
0.1915004104375839
0.111175924539566
0.06714392453432083
0.3413057327270508
0.2158466279506683
0.2278394252061844
0.1717711687088013
0.1271577626466751
0.2363048046827316
0.1862161457538605
0.254612147808075
0.1438440233469009
0.186804473400116
0.2856512665748596
0.08184180408716202
0.3078087568283081
0.07893193513154984
0.1021595969796181
0.1032828986644745
0.09683668613433838
0.1994361579418182
0.1394785046577454
0.3898202478885651
0.1262154579162598
0.08192424476146698
0.09982963651418686
0.09736126661300659
0.05583788454532623
0.1388240307569504
0.05611846968531609
0.07119185477495193
0.2824246883392334
0.2168605923652649
0.1383077055215836
0.1175960600376129
0.1015813946723938
0.08054046332836151
0.21269790828228
0.9071726202964783
0.08773403614759445
0.1045333668589592
0.0917830765247345
0.2435957044363022
0.1250950694084167
0.2147022932767868
0.1154026910662651
0.2176054865121841
0.3847218751907349
0.08810156583786011
0.1570762544870377
0.2127218097448349
0.1270312815904617
0.2438157200813293
0.1437945663928986
0.05170320719480515
0.2021400332450867
0.1929226815700531
0.0692976713180542
0.1083050593733788
0.09208381921052933
0.05824840441346169
0.1211473718285561
0.07123482972383499
0.0968233048915863
0.1077834814786911
0.1107775792479515
0.07728903740644455
0.128911167383194
0.1052182763814926
0.2380618304014206
0.1230176836252213
0.1672619581222534
0.1094879880547523
0.6097599864006042
0.1189588904380798
0.1628286689519882
0.07070168107748032
0.4190121591091156
0.07863046228885651
0.1484941989183426
0.1072914227843285
0.1031936183571815
0.4166981279850006
0.1145602688193321
0.09277242422103882
0.1536005437374115
0.1708585023880005
0.11222755163908
0.1080430671572685
0.1809911280870438
0.2056708484888077
0.06429252028465271
0.1205951571464539
0.08702772855758667
0.1099467203021049
0.3345966637134552
0.2704378962516785
0.0888611301779747
0.1076255142688751
0.1072365790605545
0.09756451845169067
0.249938040971756
0.240952730178833
0.1692689210176468
0.1701352000236511
0.2262026071548462
0.08749241381883621
0.07178561389446259
0.06626222282648087
0.3614920079708099
0.1338673681020737
0.1909303218126297
0.149139016866684
0.07721100002527237
0.07809044420719147
0.08995316922664642
0.1946053504943848
0.0734185054898262
0.08496128767728806
0.1096596419811249
0.1685306429862976
0.2110318243503571
0.0897146612405777
0.09367451071739197
0.07500580698251724
0.1036343351006508
0.1071672886610031
0.3318252563476562
0.08330737054347992
0.118520624935627
0.7036170363426208
0.1230949461460114
0.1266569346189499
0.09477374702692032
0.09357176721096039
0.1763925701379776
0.08922557532787323
0.09933739900588989
0.1115408837795258
0.112224817276001
0.1885180324316025
0.1908347755670547
0.2904358804225922
0.1531688272953033
0.1587313711643219
0.3266205191612244
0.1725942343473434
0.1507531404495239
0.06275405734777451
0.3220562040805817
0.2194836586713791
0.1094666868448257
0.1410153210163116
0.07354195415973663
0.1736524403095245
0.2232300341129303
0.1215714514255524
0.05021334812045097
0.1762673407793045
0.1424066573381424
0.06755673140287399
0.08330658823251724
0.3290719389915466
0.3696335554122925
0.1481266617774963
0.1215705722570419
0.2383614331483841
0.1856364756822586
0.161010280251503
0.4300822615623474
0.1444434076547623
0.09120830893516541
0.1991996914148331
0.225543424487114
0.07645908743143082
0.144604504108429
0.1302308291196823
0.120990201830864
0.07107164710760117
0.05646826326847076
0.1674524247646332
0.1875322610139847
0.440274566411972
0.1371480226516724
0.161841481924057
0.1741132438182831
0.1566076725721359
0.08250664919614792
0.09509318321943283
0.1788049936294556
0.0648915097117424
0.2437526881694794
0.1228588074445724
0.06872646510601044
0.06219177320599556
0.14322629570961
0.0906493291258812
0.4817546606063843
0.1491690874099731
0.5061075091362
0.2022683769464493
0.408813863992691
0.2985884249210358
0.06787622720003128
0.1587296575307846
0.2124788463115692
0.08873213082551956
0.07834908366203308
0.2373096793889999
0.1455661952495575
0.1386799067258835
0.1054250597953796
0.1620934009552002
0.1482732445001602
0.3618496954441071
0.08238966763019562
0.07853011786937714
0.1147011294960976
0.1070141866803169
0.08928628265857697
0.08047864586114883
0.1976100355386734
0.06178653612732887
0.109163299202919
0.05462093651294708
0.1024020612239838
0.08569323271512985
0.3425852358341217
0.1004379093647003
0.1820407062768936
0.1147197410464287
0.040749192237854
0.3295252621173859
0.1238467916846275
0.1823319792747498
0.0991719663143158
0.1208870634436607
0.1866768896579742
0.1046276241540909
0.1117246225476265
0.1290184706449509
0.1774261891841888
0.09690984338521957
0.1191527470946312
0.06572186946868896
0.1762723177671432
0.1717944294214249
0.1773757338523865
0.1280706822872162
0.1202950030565262
0.5450410842895508
0.142573818564415
0.09259512275457382
0.07374177873134613
0.1061784774065018
0.2056120783090591
0.3294903039932251
0.2628878355026245
0.1925074756145477
0.1957260370254517
0.1279000341892242
0.4082438051700592
0.1254771947860718
0.1642321348190308
0.05414637178182602
0.149336114525795
0.1116575002670288
0.1969622373580933
0.1486502885818481
0.4537533223628998
0.2552275955677032
0.1265133619308472
0.1058428213000298
0.1126513257622719
0.2855147421360016
0.1496811211109161
0.1737610250711441
0.08309191465377808
0.1222592443227768
0.07613188773393631
0.2806404232978821
0.06881161779165268
0.1792308390140533
0.1795056015253067
0.1339723020792007
0.1349292993545532
0.1574975103139877
0.1575830280780792
0.09106571227312088
0.05105187371373177
0.4886055588722229
0.07484991103410721
0.3732682466506958
0.07776273041963577
0.4727467596530914
0.09315592795610428
0.2482678592205048
0.1169311702251434
0.1884012371301651
0.09901829063892365
0.06848622113466263
0.2566151320934296
0.1185639351606369
0.29946568608284
0.1300180852413177
0.1117041036486626
0.1520429998636246
0.0801723524928093
0.1411526054143906
0.1172865182161331
0.5858770608901978
0.06151577457785606
0.09150286018848419
0.2271317690610886
0.9736368060112
0.1194386854767799
0.2265241891145706
0.4386498034000397
0.05299634113907814
0.1117519438266754
0.2088332027196884
0.05577068775892258
0.1282046884298325
0.2550977766513824
0.6675986051559448
0.08478780090808868
0.11807831376791
0.07172474265098572
0.4513552486896515
0.1744430065155029
0.1361135691404343
0.2918451428413391
0.3232093751430511
0.1055208370089531
0.1003587543964386
0.1983787417411804
0.07570155709981918
0.1521567404270172
0.1106822118163109
0.06563513725996017
0.09689999371767044
0.1156638264656067
0.1208266019821167
0.08402884006500244
0.4707452356815338
0.1266492307186127
0.1551539599895477
0.1058301851153374
0.0686180591583252
0.0759572833776474
0.09705941379070282
0.07770579308271408
0.07148358225822449
0.1902488023042679
0.10689827054739
0.2437364459037781
0.09202177822589874
0.09369605779647827
0.1552186906337738
0.2644113302230835
0.4391307830810547
0.5138401389122009
0.1091926917433739
0.4500253200531006
0.2101442068815231
0.0901859775185585
0.141541376709938
0.2266262322664261
0.129841223359108
0.1400331854820251
0.1328378915786743
0.1257225573062897
0.1515108942985535
0.06447010487318039
0.1152480468153954
0.1518810987472534
0.1252243220806122
0.09996497631072998
0.1086776554584503
0.3049363493919373
0.1402281522750854
0.1106386557221413
0.1805126368999481
0.09397997707128525
0.3138239681720734
0.1510946452617645
0.1528738588094711
0.2227102369070053
0.1207970604300499
0.1586721837520599
0.1369764506816864
0.1061494201421738
0.1342080235481262
0.1540650576353073
0.1004306450486183
0.1590237468481064
0.191504567861557
0.125906378030777
0.08169873058795929
0.06608115881681442
0.06690632551908493
0.09066227078437805
0.1863422095775604
0.3368096351623535
0.06603782624006271
0.07030119001865387
0.1209193170070648
0.07412489503622055
0.1349138021469116
0.6820180416107178
0.08745534718036652
0.1344887763261795
0.07567121833562851
0.1353262066841125
0.1752479523420334
0.08319032192230225
0.1013148948550224
0.1412681192159653
0.1094333380460739
0.07778920233249664
0.2188734263181686
0.09383947402238846
0.07347885519266129
0.1094708666205406
0.09629350155591965
0.142530769109726
0.1046833470463753
0.0962776243686676
0.1865628361701965
0.138399675488472
0.146633043885231
0.1512035131454468
0.3187610507011414
0.1426080465316772
0.165865033864975
0.06374470144510269
0.1582823991775513
0.1641659438610077
0.101231075823307
0.1347221583127975
0.2240104973316193
0.2678086757659912
0.3049220144748688
0.829836905002594
0.1663329154253006
0.1201019659638405
0.07373251765966415
0.2030086517333984
0.1142470464110374
0.207614928483963
0.1878123134374619
0.2155138403177261
0.114364892244339
0.07892031222581863
0.1407944709062576
0.09354258328676224
0.1373317688703537
0.1073699817061424
0.1113073155283928
0.1136796027421951
0.07381390035152435
0.104614183306694
0.1263370662927628
0.1334220170974731
0.3240038752555847
0.6466482877731323
0.3062521517276764
0.158630296587944
0.2723278105258942
0.8682467937469482
0.09989912062883377
0.1511708498001099
0.1116496175527573
0.08867307007312775
0.1252044290304184
0.1217422261834145
0.2415793687105179
0.1683683693408966
0.07771940529346466
0.06889023631811142
0.09194252640008926
0.2281040251255035
0.1546927243471146
0.1002247259020805
0.1623264998197556
0.07055311650037766
0.1255301237106323
0.1249097436666489
0.193800300359726
0.09126147627830505
0.1702598482370377
0.06028680503368378
0.1015462800860405
0.2148998528718948
0.1959964483976364
0.1069992035627365
0.1048965901136398
0.05931981280446053
0.08425339311361313
0.086436927318573
0.1607121527194977
0.1060406416654587
0.08794309198856354
0.2535973489284515
0.1919625550508499
0.1140213832259178
0.400706946849823
0.06925621628761292
0.1585207432508469
0.04214438423514366
0.1014835983514786
0.0576770156621933
0.08792135864496231
0.09636424481868744
0.1204614341259003
0.05426163226366043
0.2646925151348114
0.2247557193040848
0.07889880985021591
0.1026432737708092
0.07796803861856461
0.09021925181150436
0.1855788975954056
0.1319799870252609
0.1287224590778351
0.1170585080981255
0.464491069316864
0.1983972191810608
0.1036943048238754
0.1030630320310593
0.3572790026664734
0.1621724665164948
0.1090312600135803
0.1506593525409698
0.1324929594993591
0.3587482869625092
0.05733499303460121
0.1341525912284851
0.07461078464984894
0.1156000196933746
0.1769422590732574
0.2091513127088547
0.1350405961275101
0.1060656830668449
0.2118989080190659
0.04793383926153183
0.06873725354671478
0.1330787837505341
0.2286216765642166
0.268446683883667
0.09976331144571304
0.202802836894989
0.257977694272995
0.07170607149600983
0.1667162775993347
0.06335053592920303
0.1255122274160385
0.05949701741337776
0.08955346047878265
0.08804216980934143
0.07034201174974442
0.1591290980577469
0.2268044054508209
0.1389394253492355
0.3422098457813263
0.5289269685745239
0.4064696133136749
0.1864674836397171
0.2073521018028259
0.1285283863544464
0.3008883893489838
0.09690435230731964
0.2662378251552582
0.09930192679166794
0.04100321233272552
0.1013086512684822
0.09247249364852905
0.8764470815658569
0.1313990652561188
0.2132418304681778
0.1624723076820374
0.3513526320457458
0.3440221548080444
0.0897865816950798
0.1920227110385895
0.151933029294014
0.2800717949867249
0.1827900558710098
0.1245632693171501
0.2206271439790726
0.1159934476017952
0.09605538100004196
0.09241928905248642
0.05687105655670166
0.1212628483772278
0.1489722281694412
0.4224383533000946
0.1484677791595459
0.2125191539525986
0.07282976061105728
0.3460484743118286
0.1295364648103714
0.1529403179883957
0.2382589131593704
0.1286550760269165
0.2735050320625305
0.9076189994812012
0.4295419156551361
0.1064308136701584
0.08871202170848846
0.06059399247169495
0.1134434416890144
0.1419124454259872
0.4856962561607361
0.1280204504728317
0.1137358173727989
0.1722024083137512
0.1031816899776459
0.06450770050287247
0.2461360394954681
0.6800232529640198
0.1470968127250671
0.05303558707237244
0.5726712942123413
0.09467463940382004
0.6056923866271973
0.05690254643559456
0.0531451478600502
0.2418458312749863
0.1484192311763763
0.3061960339546204
0.2792503237724304
0.1081926971673965
0.1211622878909111
0.1705183982849121
0.2036389112472534
0.1007650792598724
0.1156920716166496
0.06368138641119003
0.4907945692539215
0.09536872059106827
0.2833186686038971
0.3760450184345245
0.1613159626722336
0.1090265884995461
0.3470610082149506
0.0955640897154808
0.1260937750339508
0.1989228129386902
0.2174781411886215
0.1394032984972
0.1358955800533295
0.1738285273313522
0.1534451842308044
0.3110066950321198
0.2131318598985672
0.1549487113952637
0.1233250647783279
0.0990644246339798
0.2160945236682892
0.05849261209368706
0.1001099795103073
0.1201814636588097
0.1072052121162415
0.1029426753520966
0.08903519064188004
0.06030413880944252
0.1399384886026382
0.2650144696235657
0.1183154731988907
0.4256770312786102
0.08154997229576111
0.07767171412706375
0.1001656875014305
0.1364187896251678
0.07657092064619064
0.3234545290470123
0.08703857660293579
0.8447750210762024
0.3840489089488983
0.1386142820119858
0.1623092889785767
0.05182750150561333
0.3434076309204102
0.1804051101207733
0.286835640668869
0.09310080856084824
0.1976787447929382
0.1284536570310593
0.2293062508106232
0.2069111168384552
0.1134451925754547
0.1225005835294724
0.08673261106014252
0.1117681711912155
0.1525827497243881
0.2309867292642593
0.16287961602211
0.05280268937349319
0.09085987508296967
0.2007322758436203
0.1459628492593765
0.2717962265014648
0.08973889797925949
0.370080977678299
0.1342441439628601
0.3014441728591919
0.1348634362220764
0.2429850846529007
0.275456577539444
0.1538243740797043
0.08355855196714401
0.232996478676796
0.3151599764823914
0.1103899329900742
0.08499088883399963
0.3088885247707367
0.1479609459638596
0.09464382380247116
0.1646947115659714
0.3691048622131348
0.1830140501260757
0.1223626285791397
0.07817742973566055
0.1603441089391708
0.1099012047052383
0.09800232201814651
0.1996866911649704
0.08992752432823181
0.2658958435058594
0.1051233038306236
0.2157913595438004
0.1744252741336823
0.2667518258094788
0.1024698466062546
0.2708293199539185
0.08977976441383362
0.1957329511642456
0.1362133324146271
0.08814343065023422
0.2597564458847046
0.4762469828128815
0.1188248470425606
0.11489138007164
0.2842764556407928
0.2003107070922852
0.1399099379777908
0.1405101865530014
0.2334100306034088
0.08314747363328934
0.3005485236644745
0.360236793756485
0.09500712156295776
0.7178196310997009
0.2278695702552795
0.1271310597658157
0.1354190409183502
0.08541420847177505
0.319321483373642
0.1881438046693802
0.2842503488063812
0.1906494945287704
0.6307417750358582
0.2038308084011078
0.1524393856525421
0.06875723600387573
0.1295591294765472
1.045153856277466
0.1054045408964157
0.1609659492969513
0.1177946329116821
0.0925188809633255
0.07930151373147964
0.06614507734775543
0.2831361591815948
0.08372991532087326
0.1232438161969185
0.08245948702096939
0.1052117496728897
0.09228740632534027
0.05095658823847771
0.09650207310914993
0.264385312795639
0.09917169809341431
0.04865638539195061
0.3723774552345276
0.09991235285997391
0.08341237157583237
0.07820338010787964
0.1136552393436432
0.2219247072935104
0.1616647839546204
0.1101672351360321
0.1535223871469498
0.2691376209259033
0.08402184396982193
0.1022036075592041
0.09730777144432068
0.05057651922106743
0.1539555490016937
0.3887274861335754
0.06506241112947464
0.1940227597951889
0.3954525887966156
0.1376666873693466
0.06216282024979591
0.07604159414768219
0.4097770750522614
0.04484570771455765
0.2444168329238892
0.07225192338228226
0.1117699444293976
0.1143554523587227
0.1028825491666794
0.06994154304265976
0.1552563011646271
0.08881301432847977
0.07874727994203568
0.2380208075046539
0.08233219385147095
0.1629418134689331
0.1587278693914413
0.1795220971107483
0.08385525643825531
0.956181526184082
0.2072213143110275
0.1229621022939682
0.1418564021587372
0.07820853590965271
0.1572910696268082
0.1044042408466339
0.4196832776069641
0.1735131591558456
0.1518500447273254
0.1327615231275558
0.2778754532337189
0.1335487365722656
0.1047205328941345
0.1074844300746918
0.08481180667877197
0.568047046661377
0.1607887446880341
0.158679723739624
0.1343223303556442
0.3080814480781555
0.09623940289020538
0.09442400187253952
0.09967540949583054
0.6417534351348877
0.06081250682473183
0.6152629852294922
0.2893296480178833
0.1124132201075554
0.1689547449350357
0.206673189997673
0.2925283908843994
0.1119664907455444
0.1424555033445358
0.1032295078039169
0.1069248169660568
0.115604929625988
0.2700252830982208
0.2891175150871277
0.1476490944623947
0.3919089734554291
0.1277051419019699
0.2157438993453979
0.2596476674079895
0.3156799376010895
0.330366849899292
0.1071504205465317
0.09913343191146851
0.07874486595392227
0.08367287367582321
0.08201914280653
0.2224513441324234
0.07489076256752014
0.0886773020029068
0.07056789100170135
0.4366912841796875
0.1141374707221985
0.1073574349284172
0.2802855968475342
0.1174519807100296
0.1273793131113052
0.167172983288765
0.09909363836050034
0.2556338906288147
0.1054880172014236
0.08416748046875
0.1844094097614288
0.1491957902908325
0.1560420244932175
0.231153130531311
0.103149451315403
0.5345447659492493
0.134501576423645
0.2647123634815216
0.1998912245035172
0.1166785433888435
0.139341413974762
0.1119448989629745
0.1522774398326874
0.115787036716938
0.1043164730072021
0.159477025270462
0.1279617995023727
0.3792095482349396
0.07408186048269272
0.307900458574295
0.2955757081508636
0.2528601288795471
0.09127900749444962
0.4675799012184143
0.1553356051445007
0.167463943362236
0.2789589762687683
0.1206717938184738
0.08439864963293076
0.3624632954597473
0.2533016502857208
0.07331346720457077
0.1711209863424301
0.4172535836696625
0.09771136194467545
0.2825417816638947
0.08868217468261719
0.3142680525779724
0.19133161008358
0.71546870470047
0.07896129041910172
0.07995957881212234
0.1922558844089508
0.07750052958726883
0.2811701595783234
0.06987081468105316
0.1860196888446808
0.1471550166606903
0.1775961369276047
0.1332961022853851
0.1487879604101181
0.05761577188968658
0.09145438671112061
0.09810697287321091
0.1015913709998131
0.2317282259464264
0.2032801359891891
0.8821196556091309
0.07014347612857819
0.1295244991779327
0.105155423283577
0.1550856828689575
0.2046764194965363
0.0656195655465126
0.1914672553539276
0.4049228429794312
0.3060674965381622
0.07564635574817657
0.09183827042579651
0.07760594040155411
0.3980760872364044
0.164299950003624
0.0699787437915802
0.1873630434274673
0.09784198552370071
0.1699593812227249
0.1188093945384026
0.05463873967528343
0.06874397397041321
0.1384438276290894
0.1353901773691177
0.3115961849689484
0.124851830303669
0.3426888883113861
0.1587670594453812
0.0740722119808197
0.6931039690971375
0.1829377412796021
0.09061658382415771
0.08221357315778732
0.1126888692378998
0.1011035889387131
0.148311510682106
0.1043162122368813
0.1321008950471878
0.3973835110664368
0.0698518380522728
0.2759202718734741
0.07709445059299469
0.1399801075458527
0.3464412987232208
0.06557539105415344
0.2251872271299362
0.1087126284837723
0.1406508982181549
0.08480887860059738
0.1967144161462784
0.1405774354934692
0.1474580615758896
0.2015062272548676
0.3784764111042023
0.1235320717096329
0.1547172665596008
0.1039708182215691
0.2368823438882828
0.6651264429092407
0.1170141994953156
0.09827949106693268
0.3162410855293274
0.06739206612110138
0.1707192063331604
0.08093998581171036
0.0945957824587822
0.1621277183294296
0.09539233893156052
0.06112795323133469
0.08189164847135544
0.6663964986801147
0.2378647476434708
0.1766098141670227
0.08292704075574875
0.1785703897476196
0.246900275349617
0.07751981168985367
0.07875765860080719
0.3552228212356567
0.2612293064594269
0.07388856261968613
0.1883044391870499
0.3551277816295624
0.1066504344344139
0.08293157815933228
0.08325409889221191
0.1445988863706589
0.1877383440732956
0.1131567880511284
0.6387768983840942
0.1338271647691727
0.3271761238574982
0.2097595632076263
0.07052426040172577
0.1480357646942139
0.1680695861577988
0.4164013862609863
0.09751316159963608
0.141227588057518
0.140296071767807
0.07623148709535599
0.1094207689166069
0.1776269674301147
0.3920277655124664
0.2975429892539978
0.07391269505023956
0.1200325340032578
0.120416596531868
0.06954880058765411
0.2771474123001099
0.1315492540597916
0.07056436687707901
0.1801538169384003
0.1057971492409706
0.09442605823278427
0.6375102996826172
0.1037522554397583
0.06562846899032593
0.08365479856729507
0.3053708076477051
0.2784758508205414
0.3088858425617218
0.3272240161895752
0.1465080976486206
0.1073906868696213
0.08137110620737076
0.09252218902111053
0.1359096616506577
0.3247088491916656
0.2531185150146484
0.1401174813508987
0.1172507703304291
0.189895898103714
0.2033722251653671
0.2796005010604858
0.1430193930864334
0.1416551619768143
0.1839280873537064
0.1756774485111237
0.08465913683176041
0.520350456237793
0.09954659640789032
0.1156564876437187
0.1840793192386627
0.3044454753398895
0.09691932797431946
0.2748889923095703
0.1573183089494705
0.1325913965702057
0.05458679795265198
0.08034766465425491
0.1852676719427109
0.1906987130641937
0.1045662090182304
0.4751961827278137
0.1372821033000946
0.1235238909721375
0.1126249432563782
0.1181900128722191
0.7233650088310242
0.2121792882680893
0.171253576874733
0.1720912009477615
0.1909825801849365
0.1139562577009201
0.06891414523124695
0.1000621169805527
0.07108383625745773
0.0342545285820961
0.1232223212718964
0.2380692809820175
0.488942563533783
0.3366010189056396
0.2393891513347626
0.05038179829716682
0.1341416537761688
0.1816737800836563
0.08268653601408005
0.1037408113479614
0.291494607925415
0.09564127773046494
0.2043686509132385
0.2920853495597839
0.4076233804225922
0.1210450455546379
0.06101765483617783
0.3962366580963135
0.3922390937805176
0.3723593950271606
0.5862806439399719
0.0533003993332386
0.1598980873823166
0.3593371510505676
0.54302579164505
0.05252189561724663
0.1461971402168274
0.2387980669736862
0.1781444847583771
0.06172703206539154
0.1384023278951645
0.06977255642414093
0.4051198065280914
0.5362134575843811
0.2272395342588425
0.1167680323123932
0.1081506907939911
0.06671664118766785
0.1377821713685989
0.1366239041090012
0.4773284494876862
0.1661887466907501
0.240809366106987
0.07344695925712585
0.1279511898756027
0.04582497477531433
0.1200838088989258
0.1190642118453979
0.1648297905921936
0.161797970533371
0.2608977556228638
0.1619376242160797
0.1115086153149605
0.1375882178544998
0.1094416454434395
0.09089561551809311
0.1323832273483276
0.07224393635988235
0.0939909964799881
0.08812566846609116
0.06729184836149216
0.1238678395748138
0.1715320497751236
0.1329708844423294
0.08239994943141937
0.1832915395498276
0.2510634362697601
0.4813438653945923
0.1251393854618073
0.1294747292995453
0.4665905833244324
0.05950717628002167
0.1098694503307343
0.2706881761550903
0.1289100646972656
0.1990727633237839
0.1022401824593544
0.2016345709562302
0.1028811037540436
0.2366563379764557
0.07756169885396957
0.3150972723960876
0.1317169368267059
0.1637287139892578
0.1200122460722923
0.07964900881052017
0.1258472353219986
0.1301436424255371
0.08377315104007721
0.3692132830619812
0.4160767495632172
0.1006704419851303
0.2846181094646454
0.09620031714439392
0.2323932945728302
0.08166081458330154
0.9161603450775146
0.2193884551525116
0.07936746627092361
0.3014317452907562
0.2725108861923218
0.1249545365571976
0.2112224400043488
0.1384702920913696
0.3776026666164398
0.0445249006152153
0.2933879196643829
0.1883999556303024
0.06057699397206306
0.1231269165873528
0.117358960211277
0.09591568261384964
0.06459496170282364
0.08305073529481888
0.07093631476163864
0.09907346218824387
0.1294687241315842
0.1134420409798622
0.4037100970745087
0.187933623790741
0.2255650460720062
0.09503769874572754
0.1645115464925766
0.07417666912078857
0.0800601914525032
0.1393633335828781
0.1330433189868927
0.09420347213745117
0.06413518637418747
0.08904395252466202
0.1006933897733688
0.1174102947115898
0.6072259545326233
0.08677422255277634
0.05150559917092323
0.1091576367616653
0.1245521679520607
0.1460732072591782
0.08403979241847992
0.1469594687223434
0.2111636996269226
0.06518775969743729
0.1803500801324844
0.2998691201210022
0.2212709337472916
0.10627531260252
0.276605486869812
0.09805957973003387
0.0794556513428688
0.1661357432603836
0.1135639622807503
0.1392325162887573
0.1783004701137543
0.1446607410907745
0.1553662270307541
0.7960044741630554
0.09905941784381866
0.2836370170116425
0.1127084642648697
0.03908772394061089
0.2054318785667419
0.05372053012251854
0.08859128504991531
0.0704469233751297
0.2461417615413666
0.08116207271814346
0.07632370293140411
0.1031135618686676
0.1269522905349731
0.118994913995266
0.2086258232593536
0.1579146385192871
0.1076453030109406
0.1243829727172852
0.1757278442382812
0.06554993987083435
0.08884219080209732
0.05233017727732658
0.4186996817588806
0.5071641206741333
0.1520872116088867
0.428751140832901
0.07775548100471497
0.07477516680955887
0.06990864872932434
0.09831953048706055
0.1211498901247978
0.0974847599864006
0.3355317413806915
0.2134691178798676
0.1132617294788361
0.2593713402748108
0.603809654712677
0.2493279427289963
0.06708216667175293
0.05121888965368271
0.1219169050455093
0.1522969305515289
0.1902541518211365
0.094583660364151
0.1574637889862061
0.5170818567276001
0.4630166292190552
0.1046318709850311
0.1014780178666115
0.3575644493103027
0.2608161866664886
0.08864516764879227
0.1202130243182182
0.0787348672747612
0.3146092295646667
0.134951040148735
0.2049530148506165
0.1619927883148193
0.6839519143104553
0.1430355757474899
0.1033750101923943
0.1143582835793495
0.09179309010505676
0.06424353271722794
0.267657071352005
0.07618348300457001
0.09054306149482727
0.3121442496776581
0.2800509035587311
0.09957155585289001
0.7563909292221069
0.6237251758575439
0.1072641015052795
0.2300134003162384
0.1062848269939423
0.0982714518904686
0.2380275875329971
0.2404026538133621
0.05195335298776627
0.2415455281734467
0.1229546815156937
0.1102380380034447
0.158045768737793
0.2877730131149292
0.8170344233512878
0.5540443062782288
0.1865906417369843
0.08518471568822861
0.3487445116043091
0.2370408475399017
0.05288620293140411
0.2712247669696808
0.3036382794380188
0.122189961373806
0.1034597381949425
0.1137681007385254
0.1702132374048233
0.09199526906013489
0.1163007616996765
0.7356166243553162
0.1441474705934525
0.1945364475250244
0.185853511095047
0.07481911778450012
0.1385494321584702
0.116868868470192
0.2148075699806213
0.09069027751684189
0.1181814670562744
0.4321172833442688
0.07779529690742493
0.066154845058918
0.7766534090042114
0.1030257567763329
0.115748718380928
0.07311494648456573
0.06394114345312119
0.1433794945478439
0.09508533775806427
0.1270235031843185
0.1053187698125839
0.08660885691642761
0.2192710041999817
0.09282651543617249
0.1647728830575943
0.1139259934425354
0.1336592435836792
0.09050627052783966
0.07069788128137589
0.1018679738044739
0.1433923840522766
0.462634801864624
0.07183594256639481
0.09220334142446518
0.1405915021896362
0.1698433309793472
0.1122214123606682
0.09219241887331009
0.9179142713546753
0.07058383524417877
0.09113262593746185
0.1349136680364609
0.4020895659923553
0.1409604549407959
0.2928175032138824
0.1048587188124657
0.4543181955814362
0.09798543155193329
0.06564291566610336
0.09961973875761032
0.1340252310037613
0.1335966736078262
0.06577672809362411
0.2535132467746735
0.08619400858879089
0.2649385035037994
0.2356303334236145
0.1115782037377357
0.08432185649871826
0.2707435786724091
0.08624610304832458
0.1296007633209229
0.08918636292219162
0.2985134720802307
0.08851667493581772
0.09407812356948853
0.09871938824653625
0.109975628554821
0.1731736958026886
0.1555719375610352
0.1899036020040512
0.1778987944126129
0.1337323188781738
0.09508511424064636
0.06165071949362755
0.149063840508461
0.09738802164793015
0.1211673840880394
0.148913249373436
0.1648619174957275
0.1135321110486984
0.08140971511602402
0.2219541519880295
0.146928608417511
0.1681475043296814
0.1233507767319679
0.3151608407497406
0.4203962385654449
0.1416478008031845
0.08650031685829163
0.187559962272644
0.05104720592498779
0.1963656544685364
0.1310161948204041
0.05272937938570976
0.2342232018709183
0.2749989330768585
0.2661130130290985
0.07626093178987503
0.102882131934166
0.448529064655304
0.0885779932141304
0.189086452126503
0.1427821218967438
0.09113962948322296
0.1164444908499718
0.1146753802895546
0.0641651526093483
0.04554803669452667
0.0879330188035965
0.04519771412014961
0.1221331357955933
0.09886424988508224
0.2107562571763992
0.1373874396085739
0.599000871181488
0.4517810344696045
0.3309657871723175
0.1472160220146179
0.1254587769508362
0.1216939315199852
0.1692129075527191
0.3754904270172119
0.2756749987602234
0.09031470119953156
0.06572246551513672
0.1066380366683006
0.1653731465339661
0.08262469619512558
0.09744859486818314
0.1485488414764404
0.1066893264651299
0.149831622838974
0.2529369592666626
0.05737853795289993
0.1101803630590439
0.2192240655422211
0.07075313478708267
0.1098479554057121
0.07459232211112976
0.3268285393714905
0.1014578714966774
0.3214149475097656
0.1303112357854843
0.4511749446392059
0.169359102845192
0.167254701256752
0.08347705006599426
0.6008942723274231
0.07140936702489853
0.1786312013864517
0.1226286068558693
1.498218774795532
0.1126094162464142
0.09584061056375504
0.06598331779241562
0.07324080914258957
0.1079952493309975
0.03236524760723114
0.1082634031772614
0.0599641390144825
0.3168506324291229
0.3439449965953827
0.1747246384620667
0.1366945058107376
0.06287766993045807
0.09230475127696991
0.3136920630931854
0.07831893116235733
0.1389036029577255
0.4312851130962372
0.09187564253807068
0.4351136982440948
0.4267716407775879
0.3924795389175415
0.07993132621049881
0.05873415619134903
0.08152069896459579
0.06746114045381546
0.1373767554759979
0.09126828610897064
0.09165392816066742
0.2408780604600906
0.5392720103263855
0.2156104296445847
0.1264020949602127
0.1138976514339447
0.1298937052488327
0.08465314656496048
0.30293869972229
0.1594164073467255
0.1887822896242142
0.120326042175293
0.2752290964126587
0.1947797983884811
0.07051113992929459
0.2507757544517517
0.06680257618427277
0.09909102320671082
0.08923336863517761
0.1866362541913986
0.07325930148363113
0.1321862488985062
0.1040861010551453
0.2412006407976151
0.1363554447889328
0.05437073111534119
0.06231305003166199
0.1111419871449471
0.1287152618169785
0.07373843342065811
0.129064217209816
0.0533791221678257
0.1187932342290878
0.2806797921657562
0.08437866717576981
0.2059620469808578
0.08173000812530518
0.04577610269188881
0.1215465217828751
0.1127936616539955
0.07718851417303085
0.1574365198612213
0.07197954505681992
0.1464782506227493
0.2130109220743179
0.1570683270692825
0.07563359290361404
0.1739910393953323
0.1180225685238838
0.09063620865345001
0.1085773482918739
0.1096762791275978
0.07968176901340485
0.06231209263205528
0.08647194504737854
0.06646610796451569
0.08104530721902847
0.0954056978225708
0.06066934764385223
0.2024571150541306
0.1293859630823135
0.1044086739420891
0.1319610625505447
0.1156970113515854
0.1318719685077667
0.06432277709245682
0.1737935841083527
0.6566196084022522
0.3044877648353577
0.1198142394423485
0.08422214537858963
0.08437374234199524
0.2486836314201355
0.2104289978742599
0.2429518848657608
0.1163370162248611
0.06089816987514496
0.1666384786367416
0.09334805607795715
0.1452654749155045
0.0809803381562233
0.140618160367012
0.05313108861446381
0.3250620365142822
0.1234244406223297
0.3190154433250427
0.07993928343057632
0.5827767848968506
0.7176194787025452
0.07649935781955719
0.08075512200593948
0.1093343272805214
0.3406123220920563
0.138399064540863
0.1197347566485405
0.04789389297366142
0.3052769005298615
0.16434046626091
0.1413626670837402
0.1918881237506866
0.3937384486198425
0.2313488274812698
0.2301852107048035
0.1056969910860062
0.05765746161341667
0.4825222194194794
0.1474151760339737
0.354579895734787
0.1661932617425919
0.1228647455573082
0.101483128964901
0.1386017948389053
0.27183598279953
0.0723637267947197
0.1055879518389702
0.1080877706408501
0.1147432625293732
0.3480230271816254
0.1005237326025963
0.1424459517002106
0.2266819775104523
0.05988404154777527
0.05198077112436295
0.1224492713809013
0.09786944091320038
0.1201652213931084
0.06496429443359375
0.4173468947410583
0.243915930390358
0.3534198701381683
0.2665189504623413
0.4051331281661987
0.2199562937021255
0.06988952308893204
0.1292106807231903
0.5104628801345825
0.06455976516008377
0.1469960361719131
0.06183502823114395
0.3165587484836578
0.0702681764960289
0.1428296118974686
0.1356326937675476
0.06528642773628235
0.1319787353277206
0.1421395987272263
0.1419662684202194
0.1379732936620712
0.2067099213600159
0.3182017505168915
0.1575194895267487
0.2077986150979996
0.1890163570642471
0.141489252448082
0.6128594279289246
0.1707573235034943
0.375493973493576
0.08277397602796555
0.1186606362462044
0.1267653554677963
0.1760639995336533
0.1067350953817368
0.1351863294839859
0.1098356395959854
0.1329704970121384
0.09600204229354858
0.1713894754648209
0.3343148827552795
0.1009369418025017
0.1529459208250046
0.1518869549036026
0.1635167151689529
0.08147639781236649
0.1591199487447739
0.2735002338886261
0.4543633162975311
0.2666261792182922
0.2928923070430756
0.2101404964923859
0.1754078418016434
0.2073465436697006
0.2539510130882263
0.1177101284265518
0.08093786984682083
0.1527901589870453
0.347823441028595
0.0707162469625473
0.07580138742923737
0.2433719336986542
0.3973138630390167
0.2995118200778961
0.2574635446071625
0.1228563189506531
0.1895761489868164
0.09353616088628769
0.1177895590662956
0.420526921749115
0.2176111936569214
0.1693069338798523
0.4608001410961151
0.1431407779455185
0.2842718958854675
0.1952435374259949
0.1301633715629578
0.06621930748224258
0.1295027434825897
0.09837397187948227
0.141860768198967
0.2318291217088699
0.09249792248010635
0.08519919216632843
0.117386557161808
0.04815078526735306
0.148831844329834
0.1051028072834015
0.266327828168869
0.2226783037185669
0.3413371443748474
0.13172547519207
0.421147346496582
0.2741247415542603
0.08649878203868866
0.1454634815454483
0.09692064672708511
0.0981098935008049
0.1642273366451263
0.1008133739233017
0.143089085817337
0.199298307299614
0.5575805902481079
0.09026055783033371
0.1165242195129395
0.1756538152694702
0.5370700359344482
0.08993107825517654
0.7789000868797302
0.1060414537787437
0.09052125364542007
0.1806814074516296
0.18968565762043
0.087046779692173
0.9714037179946899
0.1459395885467529
0.4047437906265259
0.115231104195118
0.756461501121521
0.1165819317102432
0.1389270126819611
0.2094936668872833
0.1375100314617157
0.1451882123947144
0.06424862891435623
0.2249513268470764
0.1430359333753586
0.1741877049207687
0.2698798775672913
0.1243645623326302
0.1406714171171188
0.08609350770711899
0.05935618653893471
0.2537535130977631
0.7481024861335754
0.1419286727905273
0.1079871281981468
0.1735240966081619
0.5469444394111633
0.2315003126859665
0.1727290600538254
0.2035125941038132
0.1164552271366119
0.5700482130050659
0.119583822786808
0.233203798532486
0.2574700713157654
0.1201412379741669
0.1197838708758354
0.1134859025478363
0.2608469426631927
0.1335451900959015
0.5492605566978455
0.2816990315914154
0.1047294363379478
0.1776133924722672
0.1532133221626282
0.8745027184486389
0.158654123544693
0.1187672093510628
0.1249364167451859
0.08220991492271423
0.1172166541218758
0.05120115354657173
0.1029010787606239
0.1559311598539352
0.0990569144487381
0.09749235212802887
0.09826161712408066
0.1253029406070709
0.3119831383228302
0.5517405271530151
0.1981667131185532
0.5625143051147461
0.2702957093715668
0.3381565809249878
0.1457362025976181
0.161153182387352
0.08018103986978531
0.6775915622711182
0.1498380452394485
0.1457523256540298
0.09978041052818298
0.1996856778860092
0.2814942896366119
0.08378789573907852
0.06395743042230606
0.2023220062255859
0.0561511293053627
0.14714215695858
0.0770319476723671
0.1380509734153748
0.07088223099708557
0.4331254065036774
0.06328806281089783
0.1564392149448395
0.1703429520130157
0.1661504209041595
0.2088792473077774
0.07198692858219147
0.1255479454994202
0.08973135054111481
0.1202743723988533
0.09226203709840775
0.4487761259078979
0.08098886162042618
0.05250252783298492
0.125265896320343
0.4198682010173798
0.07534825801849365
0.1275216788053513
0.07474824786186218
0.09582448750734329
0.092009536921978
0.07351745665073395
0.1135805249214172
0.1401450932025909
0.1038168370723724
0.7797524333000183
0.1179086863994598
0.1140002384781837
0.4869540929794312
0.231493204832077
0.117676816880703
0.1281744986772537
0.07532455027103424
0.3858917951583862
0.1024590358138084
0.1197010204195976
0.2179241329431534
0.1952750980854034
0.1083721145987511
0.109334297478199
0.1653743833303452
0.4230636060237885
0.2616570293903351
0.09495915472507477
0.1048317924141884
0.3403419256210327
0.1228067055344582
0.1270685493946075
0.2621665596961975
0.2298395782709122
0.09299838542938232
0.1286900043487549
0.258952260017395
0.2670446634292603
0.1327202171087265
0.5120498538017273
0.09082358330488205
0.2558564841747284
0.1257803440093994
0.1033295094966888
0.08682325482368469
0.1264363825321198
0.2141847461462021
0.5252759456634521
0.271999716758728
0.09652027487754822
0.1356506645679474
0.1046540662646294
0.2483344376087189
0.1205383688211441
0.05724954977631569
0.08731495589017868
0.08573750406503677
0.2888076305389404
0.206586092710495
0.1138404458761215
0.2471028715372086
0.1294928640127182
0.2892780900001526
0.1804799437522888
0.1379269510507584
0.120285876095295
0.1667236387729645
0.1292537301778793
0.2210009545087814
0.3589341044425964
0.1852119565010071
0.4642662405967712
0.2567170262336731
0.1032738462090492
0.261694610118866
0.09413158893585205
0.1954527944326401
0.1605100184679031
0.0616915337741375
0.06706296652555466
0.0684245228767395
0.1543892323970795
0.2118151485919952
0.06288018822669983
0.09363587200641632
0.06688544899225235
0.1361024677753448
0.1188722178339958
0.2653506994247437
0.1200197041034698
0.06570166349411011
0.1195950135588646
0.08362419158220291
0.06014052778482437
0.2119380682706833
0.2272932976484299
0.09996480494737625
0.09589668363332748
0.1433792412281036
0.08204764127731323
0.1069620922207832
0.1352934390306473
0.2239162176847458
0.1751492321491241
0.1438435912132263
0.1982015669345856
0.1762130409479141
0.1633947640657425
0.1108400076627731
0.1189878061413765
0.08280571550130844
0.08490651100873947
0.4295515716075897
0.1756038665771484
0.07752940058708191
0.1199038103222847
0.1619881093502045
0.1766168624162674
0.08069121092557907
0.2151392102241516
0.1060829907655716
0.3027156889438629
0.1351792514324188
0.1407428979873657
0.1900585442781448
0.1051442995667458
0.1155425012111664
0.08042482286691666
0.1571632921695709
0.09282061457633972
0.3725962936878204
0.191002145409584
0.07997418195009232
0.1374998986721039
0.1365642547607422
0.09245985746383667
0.1047543808817863
0.1001874580979347
0.04720116779208183
0.1362421959638596
0.05497929453849792
0.04813186451792717
0.05718556419014931
0.120024062693119
0.1245818287134171
0.1262803375720978
0.117997981607914
0.2133616656064987
0.4061888754367828
0.3231292963027954
0.1893093585968018
0.1540173143148422
0.1162003949284554
0.08902101218700409
0.1097935885190964
0.1675540059804916
0.2738635540008545
0.08552087098360062
0.05729298666119576
0.1001159772276878
0.4215431809425354
0.1517279893159866
0.1605925559997559
0.09989839792251587
0.05171753838658333
0.0557800717651844
0.2775006592273712
0.07323021441698074
0.07484984397888184
0.1193795874714851
0.1915929466485977
0.1905051171779633
0.09499244391918182
0.1288956552743912
0.1085081696510315
0.3297113180160522
0.06493476778268814
0.2947036623954773
0.1079122722148895
0.3810173571109772
0.1622799783945084
0.06342394649982452
0.1312438100576401
0.3163101077079773
0.07840432971715927
1.045137286186218
0.3026226460933685
0.2081833034753799
0.2358857989311218
0.2076942920684814
0.09041262418031693
0.1891792416572571
0.08371450006961823
0.1236708387732506
0.1374372690916061
0.05520791932940483
0.5249775648117065
0.05944171920418739
0.1863104104995728
0.4810405075550079
0.1223283484578133
0.07974319159984589
0.05352823808789253
0.3959214687347412
0.1427967846393585
0.05019519850611687
0.4833777546882629
0.254029393196106
0.0798267126083374
0.05987363308668137
0.2244068384170532
0.1415465325117111
0.05572091042995453
0.2316602021455765
0.1601720601320267
0.08794745802879333
0.3382554352283478
0.09513256698846817
0.3194672465324402
0.1187081038951874
0.2744817435741425
0.1097919642925262
0.08848608285188675
0.11578768491745
0.1411026120185852
0.3852723240852356
0.1079505980014801
0.3006751239299774
0.1242861226201057
0.1096647158265114
0.1702496558427811
0.08688151836395264
0.1034379303455353
0.1390893161296844
0.154498815536499
0.3903588652610779
0.3061899840831757
0.1675350666046143
0.0828673392534256
0.3069786131381989
0.08426897972822189
0.3419451713562012
0.1485851109027863
0.09029880911111832
0.1968577206134796
0.4726809859275818
0.05441012606024742
0.4046752452850342
0.2264985591173172
0.6075571775436401
0.2598542273044586
0.1788102239370346
0.1325245052576065
0.2684847116470337
0.1072048768401146
0.1285913437604904
0.3767799437046051
0.08248516172170639
0.1114089339971542
0.09576005488634109
0.1090313121676445
0.1130395531654358
0.1122205331921577
0.1160603389143944
0.08499465882778168
0.1075023263692856
0.1257031708955765
0.1707729548215866
0.0933317244052887
0.1248998120427132
0.2018707543611526
0.08867430686950684
0.09620175510644913
0.1877647489309311
0.1134118437767029
0.4963065683841705
0.1011969223618507
0.10682163387537
0.2007431536912918
0.08976433426141739
0.1788371950387955
0.3882341980934143
0.09016485512256622
0.06978744268417358
0.07620121538639069
0.0550859123468399
0.1370025724172592
0.1093160286545753
0.4304709732532501
0.1071510091423988
0.1930780708789825
0.06058289110660553
0.2915319204330444
0.1050994247198105
0.115461178123951
0.0926460474729538
0.07894553244113922
0.6804846525192261
0.1417156010866165
0.2657779455184937
0.3922505080699921
0.09645230323076248
0.09329605847597122
0.2166340798139572
0.1138008385896683
0.4249679744243622
0.2257307469844818
0.1140497550368309
0.1247673258185387
0.05442680418491364
0.1528390944004059
0.1019157692790031
0.1126860380172729
0.150926947593689
0.0973755270242691
0.2087719142436981
0.06529144197702408
0.120144747197628
0.1219521015882492
0.1109504550695419
0.2690951228141785
0.1559482514858246
0.1097739711403847
0.06336189061403275
0.09239770472049713
0.1271010488271713
0.0582880936563015
0.1136527881026268
0.1434471905231476
0.3799872100353241
0.3186027109622955
0.2321351170539856
0.3240502774715424
0.1189868599176407
0.07410966604948044
0.1201146617531776
0.1173765584826469
0.2427763491868973
0.1147572994232178
0.4429357647895813
0.08221519738435745
0.1260990053415298
0.06614377349615097
0.3121146261692047
0.2698104679584503
0.08799180388450623
0.106144443154335
0.2133449763059616
0.1294725686311722
0.1067808717489243
0.2527958452701569
0.08056186884641647
0.207493782043457
0.07766450941562653
0.2298871725797653
0.1690389215946198
0.1046831831336021
0.1004288718104362
0.1248099654912949
0.05415087193250656
0.07890394330024719
0.1005329266190529
0.2827182412147522
0.07607115805149078
0.1825102716684341
0.3861514031887054
0.5238402485847473
0.09924246370792389
0.6029682159423828
0.0873832106590271
0.4925801753997803
0.120997279882431
0.2084107995033264
0.1296450644731522
0.09245053678750992
0.1538175940513611
0.123373381793499
0.3292922377586365
0.1248180568218231
0.09513038396835327
0.3322488963603973
0.053392693400383
0.3576273322105408
0.2747515141963959
0.1703076362609863
0.2829619646072388
0.4738552868366241
0.1812747865915298
0.1505558788776398
0.06599961966276169
0.0679696723818779
0.1862999647855759
0.0650639608502388
0.2237606048583984
0.06451844424009323
0.2210740894079208
0.09298574179410934
0.3603702783584595
0.1175677478313446
0.2524831295013428
0.2088769674301147
0.1338299959897995
0.06304614245891571
0.1141754165291786
0.3185342848300934
0.3753823935985565
0.1347001045942307
0.06048102676868439
0.09284623712301254
0.08690188825130463
0.1122873872518539
0.1132870763540268
0.4497441947460175
0.1657889485359192
0.08542125672101974
0.1974454373121262
0.1566845178604126
0.1204028129577637
0.09334097802639008
0.07158002257347107
0.1810464709997177
0.5013908743858337
0.1241295263171196
0.1595907360315323
0.2963253557682037
0.1709211468696594
0.09767068922519684
0.1751350313425064
0.1367976069450378
0.09229818731546402
0.1052096262574196
0.3478212952613831
0.1807883232831955
0.1084038838744164
0.07013768702745438
0.08201199024915695
0.1781216710805893
0.2028234153985977
0.05569445341825485
0.2523387968540192
0.1041680350899696
0.09218789637088776
0.1090501621365547
0.5135520100593567
0.5724694132804871
0.122108094394207
0.1181196793913841
0.215193584561348
0.2088037431240082
0.187614232301712
0.2210986018180847
0.1140351891517639
0.134644016623497
0.6300597786903381
0.1185062527656555
0.1635963171720505
0.1626238226890564
0.1567689627408981
0.181198388338089
0.1642609685659409
0.1433816105127335
0.1941084414720535
0.09085076302289963
0.1534761488437653
0.07590392231941223
0.2025497704744339
0.2686769366264343
0.1079105138778687
0.1052082031965256
0.207731693983078
0.07116960734128952
0.1919380277395248
0.1666636914014816
0.07265811413526535
0.4002164006233215
0.07595999538898468
0.3241341114044189
0.363298624753952
0.09214034676551819
0.1428193897008896
0.09515528380870819
0.108198419213295
0.6194448471069336
0.690518319606781
0.102508507668972
0.3631488084793091
0.192301407456398
0.2203356921672821
0.1112620830535889
0.1180140227079391
0.3765586018562317
0.08109443634748459
0.4362156391143799
0.1064423695206642
0.1418027430772781
0.09013286232948303
0.1435009688138962
0.06622926145792007
0.1262482851743698
0.1264287382364273
0.2225624322891235
0.1070768609642982
0.6237853765487671
0.2976111769676208
0.837561309337616
0.188606470823288
0.2913023829460144
0.1070864573121071
0.2424224466085434
0.08907704055309296
0.0814545527100563
0.1824860125780106
0.07607139647006989
0.09055698662996292
0.08895689249038696
0.1156464815139771
0.1354115903377533
0.3438410460948944
0.1697824597358704
0.162368044257164
0.1174479499459267
0.1421604305505753
0.1718569993972778
0.1740770787000656
0.117897242307663
0.09177609533071518
0.09122481942176819
0.1196675822138786
0.5047829151153564
0.1854386776685715
0.07484900206327438
0.07454527169466019
0.602034330368042
0.1852063089609146
0.1396744400262833
0.1575352251529694
0.1326403915882111
0.5580636262893677
0.09845676273107529
0.108810730278492
0.1590926796197891
0.2959018349647522
0.1196553781628609
0.07422979921102524
0.2211569845676422
0.2861308753490448
0.458479255437851
0.2431912571191788
0.117758147418499
0.08884034305810928
0.04705385863780975
0.1606432497501373
0.04282576963305473
0.7924143075942993
0.1192271634936333
0.584622323513031
0.3650563061237335
0.07264670729637146
0.06810659170150757
0.1616588085889816
0.5292637944221497
0.07904504984617233
0.308980256319046
0.304575651884079
0.1100724339485168
0.2955094277858734
0.08110944926738739
0.1363476067781448
0.1510557234287262
0.06038851290941238
0.08785463869571686
0.2657015025615692
0.08933249861001968
0.1111316084861755
0.075857013463974
0.2948747873306274
0.13810695707798
0.1289154589176178
0.1316561698913574
0.1078520715236664
0.1410981565713882
0.08050531148910522
0.1719021648168564
0.08038295805454254
0.1590553373098373
0.2024926841259003
0.08720025420188904
0.06243707984685898
0.1012819856405258
0.08791118115186691
0.2273829877376556
0.1346693933010101
0.3855381906032562
0.4286219775676727
0.3697423338890076
0.1676103472709656
0.2223400473594666
0.04515795409679413
0.601012110710144
0.1959963291883469
0.0602775514125824
0.06545569002628326
0.1916260719299316
0.08136288076639175
0.1044612899422646
0.1873983889818192
0.1444396674633026
0.1654335409402847
0.1414081752300262
0.2478652447462082
0.04961149767041206
0.3085715174674988
0.8532983064651489
0.1124790161848068
0.05519672483205795
0.1764891147613525
0.2590380609035492
0.1750264465808868
0.115126296877861
0.1668343245983124
0.2029479593038559
0.2220893502235413
0.09939763695001602
0.1716649681329727
0.1121348887681961
0.7835630178451538
0.239817351102829
0.06569921970367432
0.2561184167861938
0.1189585030078888
0.09826407581567764
0.1123677343130112
0.1096312254667282
0.07939676195383072
0.1160775125026703
0.1818362027406693
0.1244028955698013
0.1954104751348495
0.09244146943092346
0.07645174115896225
0.07951191812753677
0.09857713431119919
0.08432859182357788
0.3163856267929077
0.1138538345694542
0.07826808840036392
0.1201075613498688
0.1147559955716133
0.08836173266172409
0.09634245932102203
0.2235378623008728
0.1178122013807297
0.0997999832034111
0.2020504772663116
0.3144749999046326
0.1390430480241776
0.1486474424600601
0.07486914843320847
0.3562791347503662
0.219649612903595
0.3887058198451996
0.06231584772467613
0.1417420506477356
0.1783182322978973
0.1447369009256363
0.2841431200504303
0.1168688908219337
0.1617186665534973
0.167358785867691
0.3157813251018524
0.3133232295513153
0.5806804895401001
0.1915468722581863
0.1329690963029861
0.2332317680120468
0.1960272192955017
0.1807378530502319
0.130868673324585
0.135933592915535
0.7485717535018921
0.3702244758605957
0.1208419874310493
0.08703425526618958
0.1695263385772705
0.1365684121847153
0.2862482964992523
0.1580824702978134
0.07636888325214386
0.09023711830377579
0.06961429119110107
0.8162319660186768
0.1097801253199577
0.1234070584177971
0.115449458360672
0.07973489165306091
0.08285218477249146
1.081233739852905
0.1653380244970322
0.2463961094617844
0.1196899116039276
0.0827675387263298
0.1533375978469849
0.05264794453978539
0.1291969120502472
0.3307951986789703
0.07567042112350464
0.08109224587678909
0.07413896173238754
0.1110876575112343
0.07095222175121307
0.08163578063249588
0.436078280210495
0.06004607304930687
0.1486023366451263
0.1152619794011116
0.3865564167499542
0.1815153211355209
0.3610098361968994
0.1611562967300415
0.1108238250017166
0.118414431810379
0.1404648423194885
0.0953577533364296
0.07884480059146881
0.1128097400069237
0.09955170750617981
0.09340890496969223
0.1262684762477875
0.3194349110126495
0.1196305751800537
0.5911027193069458
0.04842567071318626
0.2317428290843964
0.3876795470714569
0.1356165260076523
0.06345845758914948
0.1719367057085037
0.04687047004699707
0.0955466628074646
0.3801516592502594
0.1183422207832336
0.07632928341627121
0.1415275484323502
0.3063855171203613
0.1433475464582443
0.1160768121480942
0.2016819715499878
0.04897024109959602
0.2328672409057617
0.05365701764822006
0.06779703497886658
0.128719761967659
0.05533470213413239
0.1172374188899994
0.1304343342781067
0.1927340030670166
0.1554179340600967
0.174291580915451
0.1810728311538696
0.1398660689592361
0.1451511383056641
0.2752422988414764
0.3147472739219666
0.1129400208592415
0.1074098646640778
0.5020143389701843
0.07938231527805328
0.2998161017894745
0.06940001249313354
0.1169799193739891
0.06713026762008667
0.1185958534479141
0.09748286753892899
0.0760674923658371
0.1399915814399719
0.170449510216713
0.2002540081739426
0.07746449857950211
0.1181741654872894
0.1756635308265686
0.1436170637607574
0.2363547533750534
0.14510278403759
0.2476401478052139
0.1138952448964119
0.122069239616394
0.2019534558057785
0.1378662586212158
0.1238055974245071
0.1061165258288383
0.118986502289772
0.1428966075181961
0.09108887612819672
0.6931864023208618
0.1851568818092346
0.2197331786155701
0.1089560315012932
0.0602499283850193
0.1549731940031052
0.1386662423610687
0.1136187314987183
0.07091547548770905
0.2888922393321991
0.2144419252872467
0.1014991775155067
0.1867142617702484
0.1144018620252609
0.5747275948524475
0.06408587843179703
0.07769516855478287
0.1920945048332214
0.1211494207382202
0.094293512403965
0.1506604701280594
0.1347347348928452
0.1575261801481247
0.0637444481253624
0.05957484617829323
0.2097756713628769
0.2308250963687897
0.08473556488752365
0.2275630086660385
0.1451880782842636
0.1438891887664795
0.1919772326946259
0.1115827038884163
0.1408939808607101
0.2738516926765442
0.1300405114889145
0.2472986280918121
0.07677052915096283
0.6851996779441833
0.5184205770492554
0.119784839451313
0.09969217330217361
0.09331275522708893
0.1035876125097275
0.0923536941409111
0.1152606755495071
0.1038172990083694
0.1694911271333694
0.3708732724189758
0.1272678226232529
0.1346788853406906
0.421240359544754
0.08712391555309296
0.1519894152879715
0.253080815076828
0.1538798213005066
0.3015546500682831
0.172226294875145
0.08777514100074768
0.2045401930809021
0.2930537760257721
0.1281352639198303
0.1351080238819122
0.2701640427112579
0.1779489070177078
0.1313498169183731
0.2418104261159897
0.2004469186067581
0.1273754984140396
0.1275062412023544
0.184149295091629
0.06165290251374245
0.1062512323260307
0.2006300836801529
0.1367749571800232
0.174499899148941
0.1465223729610443
0.1389150321483612
0.2108768969774246
0.08910850435495377
0.2373902201652527
0.3244670033454895
0.1796739250421524
0.1412885636091232
0.09349431097507477
0.2330983728170395
0.1009706109762192
0.08331325650215149
0.2573815286159515
0.1353426873683929
0.2343852967023849
0.1868068873882294
0.4094865918159485
0.4082391560077667
0.1571941077709198
0.07763954997062683
0.6039858460426331
0.2033011764287949
0.1562713086605072
0.08673447370529175
0.1073571145534515
0.1219431087374687
0.1556978672742844
0.1992199122905731
0.2637037038803101
0.08428843319416046
0.08630594611167908
0.0998658612370491
0.09310895204544067
0.12403504550457
0.157069131731987
0.1162529140710831
0.1728208065032959
0.08971767872571945
0.1074117049574852
0.1585708856582642
0.05830177292227745
0.1912800669670105
0.237170398235321
0.436385303735733
0.3237585127353668
0.7411442399024963
0.05997354537248611
0.07441585510969162
0.2693158388137817
0.1367721259593964
0.1066905409097672
0.06582549214363098
0.1486733555793762
0.1102040708065033
0.1223222985863686
0.2123895287513733
0.1780652105808258
0.1703090965747833
0.1975535899400711
0.3815200328826904
0.2316749393939972
0.1654906868934631
0.1044004634022713
0.4320263862609863
0.08064709603786469
0.1514227092266083
0.0889083594083786
0.2202835828065872
0.260180652141571
0.08201674371957779
0.2324277013540268
0.07120331376791
0.1156371161341667
0.129979595541954
0.302368700504303
0.247906818985939
0.1194904297590256
0.07824550569057465
0.09542904049158096
0.179822102189064
0.06772870570421219
0.09482663124799728
0.09243042767047882
0.1440672874450684
0.5055090188980103
0.08107371628284454
0.1317662000656128
0.1366596072912216
0.08752722293138504
0.07184312492609024
0.1208422407507896
0.5333763360977173
0.1462430357933044
0.1039406955242157
0.07024920731782913
0.1220721527934074
0.08818413317203522
0.3772441148757935
0.1820645332336426
0.1730193346738815
0.0826537236571312
0.3187631666660309
0.1283382475376129
0.142810046672821
0.364570677280426
0.6094341278076172
0.1336615085601807
0.687534511089325
0.09200603514909744
0.1739436089992523
0.1463363170623779
0.1402949541807175
0.2849149703979492
0.223874568939209
0.2155706584453583
0.1508903801441193
0.2208359986543655
0.1287495493888855
0.1278208196163177
0.08227570354938507
0.2532368302345276
0.11448585242033
0.22893226146698
0.05789738148450851
0.2478086203336716
0.06935872882604599
0.1583621650934219
0.2148629277944565
0.08689785748720169
0.1686263680458069
0.07850130647420883
0.1581858545541763
0.08648131787776947
0.1095850095152855
0.1091817542910576
0.2405049651861191
0.1056547611951828
0.2193305343389511
0.2318621575832367
0.07869794219732285
0.1173372343182564
0.3931368887424469
0.2328339666128159
0.05872020870447159
0.04863442108035088
0.3902773261070251
0.04628889262676239
0.1641558557748795
0.405491054058075
0.1572194993495941
0.1159417629241943
0.3094016313552856
0.07155392318964005
0.1035025715827942
0.08797796815633774
0.06888190656900406
0.06666946411132812
0.3128885626792908
0.07936959713697433
0.1377999037504196
0.109692320227623
0.3007681667804718
0.2290492057800293
0.1186493635177612
0.05135419964790344
0.2770113945007324
0.1696479469537735
0.6915465593338013
0.1273023039102554
0.2768457531929016
0.1123279482126236
0.2826242744922638
0.2213561236858368
0.1374805718660355
0.1830029189586639
0.2040407806634903
0.2563020884990692
0.6189947724342346
0.4678428471088409
0.1398807317018509
0.3816157877445221
0.08340829610824585
0.1120658740401268
0.3572441041469574
0.3765223920345306
0.08315131068229675
0.1520485281944275
0.09187363088130951
0.08351615816354752
0.06412327289581299
0.2749868333339691
0.06137439608573914
0.04960036650300026
0.1750227957963943
0.1457123160362244
0.1387391537427902
0.05652214586734772
0.1067216545343399
0.0792434960603714
0.07864511758089066
0.1873542219400406
0.6135362982749939
0.2331289649009705
0.2042313665151596
0.09742695838212967
0.05066220834851265
0.133440837264061
0.08122029155492783
0.1480715572834015
0.06690697371959686
0.7139074802398682
0.1196338757872581
0.1319125443696976
0.09205812215805054
0.4133933186531067
0.1001739948987961
0.4045217931270599
0.3187260925769806
0.2461051493883133
0.1591048687696457
0.0996883437037468
0.09266186505556107
0.09725396335124969
0.1293141394853592
0.2551857829093933
0.2265021800994873
0.08372245728969574
0.1151894852519035
0.1385183036327362
0.09835252165794373
0.076849564909935
0.0960548147559166
0.5036453604698181
0.06803420931100845
0.06566748023033142
0.1646423488855362
0.118079885840416
0.1086514815688133
0.4446066617965698
0.1286747306585312
0.2328258007764816
0.1019942685961723
0.09749968349933624
0.2715291678905487
0.0859338566660881
0.3300311863422394
0.08246117830276489
0.06536253541707993
0.4013270437717438
0.1586615294218063
0.3850733637809753
0.1411954760551453
0.1114383041858673
0.3334899246692657
0.05609298869967461
0.179137110710144
0.2230311632156372
0.2371773272752762
0.2180897891521454
0.06615249812602997
0.185854360461235
0.1689511090517044
0.07294327765703201
0.26295006275177
0.2014744430780411
0.4120256304740906
0.1578332483768463
0.09720763564109802
0.07716204226016998
0.08059990406036377
0.1542755365371704
0.1208739131689072
0.2249128520488739
0.1478838324546814
0.2110828906297684
0.1341614276170731
0.08203039318323135
0.08731405436992645
0.101071335375309
0.08259730041027069
0.518620491027832
0.3019395470619202
0.07887570559978485
0.04299395531415939
0.1118809655308723
0.05714625492691994
0.5146220326423645
0.136397510766983
0.1031180843710899
0.4150524139404297
0.09370478242635727
0.2469610273838043
0.06293660402297974
0.1756556183099747
0.1735729277133942
0.1278341710567474
0.1508827209472656
0.1610831022262573
0.07877857983112335
0.2077778875827789
0.1076268255710602
0.14169080555439
0.1099441945552826
0.05956475436687469
0.5897992849349976
0.05640234425663948
0.05786735191941261
0.04899295046925545
0.4732156693935394
0.101571150124073
0.3162318766117096
0.3676135540008545
0.06274451315402985
0.08734232932329178
0.2495892941951752
0.1174548268318176
0.07187290489673615
0.1494172960519791
0.06328274309635162
0.07487865537405014
0.1049216613173485
0.08541340380907059
0.3550426661968231
0.05647889897227287
0.6024727821350098
0.1776536256074905
0.1197896972298622
0.05043871700763702
0.5160493850708008
0.1883533895015717
0.07807884365320206
0.2931566834449768
0.06133376434445381
0.1247804462909698
0.07398582249879837
0.09933125227689743
0.08718452602624893
0.1877641379833221
0.1667115688323975
0.111049085855484
0.05882352218031883
0.2359774261713028
0.08107949048280716
0.2184042930603027
0.06087922304868698
0.172205924987793
0.08298002928495407
0.1595257073640823
0.3013976514339447
0.0588015615940094
0.2138179689645767
0.09633868187665939
0.3136270344257355
0.2278988212347031
0.4812375605106354
0.06223094463348389
0.06335112452507019
0.1496478766202927
0.1023990213871002
0.1534807085990906
0.1161767169833183
0.1202458813786507
0.2608325481414795
0.1082631796598434
0.1811008006334305
0.1038873940706253
0.1011256873607635
0.1908355802297592
0.2404287755489349
0.0827544778585434
0.823747992515564
0.1100904271006584
0.06343984603881836
0.1862242370843887
0.1215778440237045
0.07106909155845642
0.08928077667951584
0.1795768737792969
0.1745782643556595
0.4078950881958008
0.2418184578418732
0.3865694105625153
0.2884258031845093
0.2345074713230133
0.07115240395069122
0.1572248339653015
0.1914432346820831
0.04365328326821327
0.1542535871267319
0.04975209012627602
0.3180802762508392
0.1010797470808029
0.1019217148423195
0.06301825493574142
0.446077972650528
0.1308168172836304
0.1790445148944855
0.8779826760292053
0.1187779456377029
0.1925043165683746
0.1428124457597733
0.1726819276809692
0.1604058146476746
0.1516691893339157
0.1665509641170502
0.1999474465847015
0.1198357418179512
0.3299773335456848
0.09694361686706543
0.3539395928382874
0.2157461494207382
0.2313791811466217
0.08000852167606354
0.1218293383717537
0.2934001684188843
0.1347914487123489
0.4815757274627686
0.2175460010766983
0.1204175427556038
0.1384548842906952
0.06478791683912277
0.5411659479141235
0.1168679967522621
0.1465894281864166
0.1407181620597839
0.1024290546774864
0.1417273133993149
0.5301323533058167
0.07325469702482224
0.08542864769697189
0.1633944064378738
0.2817620038986206
0.1162706464529037
0.1352905333042145
0.1031493321061134
0.2583943605422974
0.1679220944643021
0.8655213117599487
0.1211096569895744
0.1522597223520279
0.07178059965372086
0.1395998597145081
0.1785896420478821
0.0715724378824234
0.1487985849380493
0.05635036900639534
0.1231374517083168
0.106712318956852
0.2232010811567307
0.1443799585103989
0.2256463915109634
0.08122807741165161
0.130086213350296
0.1023959070444107
0.0787072628736496
0.2072976976633072
0.06713639944791794
0.06152672320604324
0.09105820953845978
0.1433717459440231
0.08016549050807953
0.2130157500505447
0.1339510679244995
0.0883641317486763
0.08536642044782639
0.1505297273397446
0.1202850490808487
0.1208513304591179
0.1052000448107719
0.1075592488050461
0.1176005005836487
0.1022784262895584
0.1256073117256165
0.253360778093338
0.09485196322202682
0.1062277778983116
0.2464611530303955
0.07550936937332153
0.09752384573221207
0.06571167707443237
0.4020965397357941
0.3534329235553741
0.3513773679733276
0.1174108982086182
0.2591782510280609
0.4176250100135803
0.136771485209465
0.1113073229789734
0.3108464777469635
0.2372428327798843
0.2573440968990326
0.08107738196849823
0.09716042876243591
0.1149776428937912
0.047092255204916
0.07833148539066315
0.09220118820667267
0.0746508464217186
0.09740143269300461
0.1023843884468079
0.3590732514858246
0.2228894382715225
0.232772633433342
0.04736515134572983
0.13688825070858
0.09367268532514572
0.06659427285194397
0.2775512933731079
0.1489513516426086
0.1148421540856361
0.1723433881998062
0.1593982726335526
0.1038170531392097
0.1233266219496727
0.0962219312787056
0.06788485497236252
0.2041227519512177
0.06479670107364655
0.167568638920784
0.1478795558214188
0.2914427816867828
0.1663374304771423
0.1067039147019386
0.1345816850662231
0.1426978260278702
0.08868779242038727
0.1134816482663155
0.06412514299154282
0.0805690810084343
0.2166425138711929
0.2136549800634384
0.07350865006446838
0.1072115525603294
0.09324966371059418
0.06515207141637802
0.07537814229726791
0.1288314759731293
0.1053808629512787
0.2467585802078247
0.1508799046278
0.2847550511360168
0.08436195552349091
0.2550839781761169
0.1025162637233734
1.266075134277344
0.2153349816799164
0.2513904869556427
0.1167700812220573
0.1334035247564316
0.3612165153026581
0.103556327521801
0.07390695065259933
0.1182794198393822
0.224737361073494
0.1573898494243622
0.07513981312513351
0.2165124714374542
0.1037082970142365
0.1264411509037018
0.06415679305791855
0.1161725744605064
0.1107449904084206
0.08835825324058533
0.3424851596355438
0.09787546098232269
0.1730251759290695
0.1476310789585114
0.06798610836267471
0.1180198937654495
0.07902747392654419
0.1423797160387039
0.1132382974028587
0.3049662411212921
0.2263216227293015
0.07293517142534256
0.1975298374891281
0.2218523472547531
0.672923743724823
0.2136562466621399
0.1533563584089279
0.1777491718530655
0.11027542501688
0.1280807107686996
0.08961594849824905
0.1403385847806931
0.2445492446422577
0.2901756763458252
0.2672784328460693
0.1639586687088013
0.2948788702487946
0.1263128519058228
0.5880658030509949
0.4098302125930786
0.1630992442369461
0.1302094906568527
0.1676032692193985
0.1022853031754494
0.134701743721962
0.1026645824313164
0.09189937263727188
0.3791943788528442
0.06180055812001228
0.115466296672821
0.1555530577898026
0.1381431967020035
0.09479446709156036
0.1088833212852478
0.1083008870482445
0.09695423394441605
0.08022215962409973
0.08388742059469223
0.3064346313476562
0.1372238546609879
0.2796558439731598
0.1523160487413406
0.5633834004402161
0.06632852554321289
0.1603165864944458
0.177360936999321
0.1471121162176132
0.1354284882545471
0.09019732475280762
0.06656841188669205
0.2897826731204987
0.08946605026721954
0.141705185174942
0.1595437079668045
0.0913291722536087
0.3336798846721649
0.04287665337324142
0.0998133197426796
0.2974286377429962
0.3288625776767731
0.5146222114562988
0.1224211901426315
0.09214752912521362
0.09666627645492554
0.0916207954287529
0.1050617247819901
0.0476255975663662
0.08890160173177719
0.07343269139528275
0.2015108466148376
0.1107712611556053
0.4213621914386749
0.1151394471526146
0.1731606423854828
0.0572328232228756
0.1076168790459633
0.1967430114746094
0.3586274683475494
0.3037650883197784
0.1008303612470627
0.1765393316745758
0.2538217902183533
0.05657583475112915
0.5048989057540894
0.09741353243589401
0.101899154484272
0.05174162983894348
0.1527429074048996
0.3607137203216553
0.07270197570323944
0.1019932553172112
0.2077619880437851
0.276690810918808
0.05863994359970093
0.05512766167521477
0.1739775687456131
0.05140690505504608
0.07904283702373505
0.1091583371162415
0.1479650884866714
0.04390677809715271
0.1602217853069305
0.187922790646553
0.07531077414751053
0.2150219231843948
0.7624474167823792
0.1238648891448975
0.1718000620603561
0.2416381388902664
0.09162044525146484
0.1813962906599045
0.09187118709087372
0.06687328219413757
0.1033932939171791
0.06707177311182022
0.3500574231147766
0.260302871465683
0.1167435199022293
0.1283617168664932
0.1516497731208801
0.1579664647579193
0.1939919292926788
0.3274479508399963
0.06499531865119934
0.145517110824585
0.3420210480690002
0.1080036982893944
0.3675940334796906
0.3072080314159393
0.1601111590862274
0.2986151278018951
0.5064505338668823
0.07944928109645844
0.1104031428694725
0.2719654738903046
0.1159438416361809
0.1239968091249466
0.09297098964452744
0.1082125976681709
0.296846330165863
0.1267177164554596
0.1353983879089355
0.07404211163520813
0.1878763288259506
0.1756470501422882
0.08428530395030975
0.1137119606137276
0.7099577784538269
0.09223476052284241
0.1764047592878342
0.0977797657251358
0.04294035956263542
0.1119999065995216
0.09671419113874435
0.1204281523823738
0.3026151359081268
0.246976375579834
0.07543604820966721
0.1096772998571396
0.4001491963863373
0.08599799126386642
0.3734138011932373
0.09443171322345734
0.1719249486923218
0.1071789041161537
0.1464822888374329
0.1488555669784546
0.1839621961116791
0.0825817808508873
0.0565667450428009
0.3741630613803864
0.3416458368301392
0.1623805463314056
0.5265742540359497
0.1291670501232147
0.1153034716844559
0.1813464760780334
0.3295712172985077
0.1279547512531281
0.09820814430713654
0.1407083719968796
0.09623974561691284
0.1289394646883011
0.1691490113735199
0.05754684656858444
0.1630029082298279
0.2770810127258301
0.221558466553688
0.1985475569963455
0.4211544096469879
0.1824479699134827
0.09985745698213577
0.1460940688848495
0.0952988862991333
0.1861374229192734
0.5335949659347534
0.1995421051979065
0.2755669355392456
0.1574514508247375
0.1578112095594406
0.1501118093729019
0.1594219505786896
0.05530586838722229
0.1929550468921661
0.4557201266288757
0.09649790078401566
0.2381445020437241
0.1172769963741302
0.7137060761451721
0.08917897194623947
0.1985988467931747
0.1833845227956772
0.06592600792646408
0.09719187021255493
0.1129062324762344
0.07035926729440689
0.2970224916934967
0.2771226465702057
0.09167817980051041
0.1289912015199661
0.1099631115794182
0.142906978726387
0.08798523992300034
0.2227284759283066
0.1534304022789001
0.1115198060870171
0.1017472743988037
0.1020859405398369
0.1424036473035812
0.1006106734275818
0.07264456152915955
0.3376050591468811
0.07268021255731583
0.1172821447253227
0.1233876571059227
0.1615887433290482
0.07216022908687592
0.1631622463464737
0.09984254837036133
0.1110814735293388
0.2990573644638062
0.8850322961807251
0.09710384905338287
0.1629759967327118
0.1573686599731445
0.09458200633525848
0.1990718990564346
0.1388832330703735
0.1372204720973969
0.1150123327970505
0.2549322247505188
0.1186411455273628
0.2515620291233063
0.14922234416008
0.1622589230537415
0.04798165708780289
0.1108490228652954
0.08970382064580917
0.1073088496923447
0.05567933619022369
0.4769551157951355
0.1687726974487305
0.2477220445871353
0.1056244224309921
0.05705412849783897
0.1606576293706894
0.2238315492868423
0.1288260966539383
0.1117257922887802
0.05981657281517982
0.3455287218093872
0.2478843331336975
0.1090141832828522
0.0998745784163475
0.1093462109565735
0.1126629412174225
0.08294692635536194
0.1254419535398483
0.116584450006485
0.1671432703733444
0.09642811119556427
0.280242383480072
0.04472318664193153
0.4327210187911987
0.1419893801212311
0.7375856041908264
0.06303250044584274
0.2061657309532166
0.2210017442703247
0.1272939294576645
0.07003776729106903
0.2623136639595032
0.1108068227767944
0.1264602839946747
0.05703730508685112
0.08393130451440811
0.5276905298233032
0.1475954502820969
0.1222549453377724
0.05612577870488167
0.2160465121269226
0.2242210209369659
0.08749134093523026
0.06735724955797195
0.1781471073627472
0.5089767575263977
0.0746680423617363
0.08808073401451111
0.2836516201496124
0.08783499151468277
0.05284512788057327
0.08106838911771774
0.1765519976615906
0.1134385019540787
0.4027720093727112
0.08352719247341156
0.1452324837446213
0.06903838366270065
0.108962170779705
0.2289923578500748
0.05462070927023888
0.1754346042871475
0.6832249760627747
0.07961715012788773
0.1192193776369095
0.108074001967907
0.1789012104272842
0.07974954694509506
0.09509675949811935
0.1143114194273949
0.09526541084051132
0.0852971225976944
0.2486860454082489
0.1263871043920517
0.3616551160812378
0.2112899869680405
0.1813817620277405
0.06244442984461784
0.09469491243362427
0.2250942289829254
0.1745082139968872
0.09355584532022476
0.1709795892238617
0.1165525764226913
0.08006420731544495
0.40302574634552
0.07513782382011414
0.06328824907541275
0.1255736649036407
0.2765937149524689
0.3648254871368408
0.496728926897049
0.1050588861107826
0.2468975335359573
0.2157711386680603
0.1949750781059265
0.3449819386005402
0.07057128846645355
0.07128927111625671
0.1350067406892776
0.08448898792266846
0.3147723376750946
0.1174337044358253
0.1543513834476471
0.1892788857221603
0.05007123947143555
0.1697815954685211
0.107610322535038
0.08814607560634613
0.7058667540550232
0.06736645102500916
0.1646276116371155
0.1150164008140564
0.1379655748605728
0.09961497038602829
0.1371583491563797
0.09019093215465546
0.198416069149971
0.1506108790636063
0.250845193862915
0.08566693216562271
0.3284122049808502
0.1092623993754387
0.2420831769704819
0.1965103149414062
0.07222235947847366
0.1472014337778091
0.4841845035552979
0.09783225506544113
0.4473335444927216
0.1084721982479095
0.07497306913137436
0.05381134152412415
0.1337918341159821
0.2398565411567688
0.1430833637714386
0.2255377918481827
0.1025960370898247
0.1026011779904366
0.16642826795578
0.06079313531517982
0.4670259654521942
0.1052526906132698
0.1384414285421371
0.1495504975318909
0.6039727330207825
0.3236736953258514
0.1327604800462723
0.09717055410146713
0.1834568828344345
0.08743771910667419
0.1093158274888992
0.1574391573667526
0.3573656976222992
0.08021891117095947
0.3014090955257416
0.1155842840671539
0.14779894053936
0.2290189862251282
0.07121505588293076
0.06349658221006393
0.2239608466625214
0.3459269106388092
0.2288283854722977
0.09903553873300552
0.1592471748590469
0.3498164415359497
0.08330182731151581
0.073604516685009
0.3064274787902832
0.228726789355278
0.1340230703353882
0.1098579913377762
0.1292434185743332
0.1454649418592453
0.07286341488361359
0.1004662662744522
0.5340463519096375
0.1953045576810837
0.1343895792961121
0.171709731221199
0.07309120148420334
0.1948262006044388
0.07722972333431244
0.1429251283407211
0.2416908442974091
0.108572281897068
0.06085645407438278
0.09709437191486359
0.09272809326648712
0.2111478447914124
0.2949291467666626
0.5782983303070068
0.066561259329319
0.1088427230715752
0.1166732385754585
0.2330917567014694
0.4591442346572876
0.110242173075676
0.1221700757741928
0.1639949530363083
0.07305390387773514
0.08442424237728119
0.1997738182544708
0.3862270712852478
0.2880222499370575
0.5227349996566772
0.1958464980125427
0.1165179014205933
0.1377627700567245
0.202353835105896
0.06499467045068741
0.1452109962701797
0.1354575008153915
0.05496633052825928
0.1373815536499023
0.07870643585920334
0.09169872850179672
0.3278555274009705
0.1130858212709427
0.1032414138317108
0.9620059728622437
0.0888129323720932
0.1816085129976273
0.1821214556694031
0.1223424673080444
0.1192307993769646
0.05925066024065018
0.129674956202507
0.05315951630473137
0.07029382139444351
0.05009815096855164
0.1523021310567856
0.6635249853134155
0.1458452790975571
0.2346537858247757
0.1301399320363998
0.139601394534111
0.06335565447807312
0.09767373651266098
0.1840519160032272
0.3266440033912659
0.1786193549633026
0.2688183486461639
0.3981305658817291
0.1883038729429245
0.2672270834445953
0.06458015739917755
0.1673918515443802
0.06041655316948891
0.09015221893787384
0.2341227233409882
0.8646349906921387
0.2802129983901978
0.08745201677083969
0.06777177006006241
0.1425099223852158
0.1388981193304062
0.2628822922706604
0.07023387402296066
0.123809888958931
0.7662642598152161
0.195884495973587
0.6746094226837158
0.09063426405191422
0.06192469224333763
0.1366610527038574
0.09784698486328125
0.04634583368897438
0.2043799310922623
0.1277736127376556
0.1106143519282341
0.1079540103673935
0.1711833029985428
0.04377124831080437
0.1380072832107544
0.08659280836582184
0.2481797933578491
0.2021588236093521
0.2370673269033432
0.2048518657684326
0.0816737562417984
0.3364515900611877
0.1248770877718925
0.1165014356374741
0.11783766746521
0.08220188319683075
0.118253655731678
0.1516411304473877
0.2472710460424423
0.1258512884378433
0.2864755094051361
0.3047265708446503
0.1646623015403748
0.2458021193742752
0.1919058114290237
0.1257719099521637
0.09351047873497009
0.1020535007119179
0.4388788044452667
0.1577080190181732
0.1630855053663254
0.148769348859787
0.2912075221538544
0.2159741669893265
0.3193703293800354
0.1793491840362549
0.08636438846588135
0.1048753932118416
0.1924744993448257
0.1964485049247742
0.1004112809896469
0.08466111868619919
0.4249176681041718
0.06312735378742218
0.08482246100902557
0.07249254733324051
0.1320932656526566
0.2070293426513672
0.1517449170351028
0.4720045924186707
0.2499735504388809
0.04923661425709724
0.1360443234443665
0.1309223473072052
0.2091230750083923
0.08196290582418442
0.1607744991779327
0.07795814424753189
0.06034139171242714
0.2519178688526154
0.06788630783557892
0.07569695264101028
0.1890939027070999
0.3010478317737579
0.06884460151195526
0.1080463901162148
0.2967905402183533
0.2879762947559357
0.2079091668128967
0.4700264930725098
0.0967840775847435
0.07475335150957108
0.1539900302886963
0.1746985912322998
0.1719897240400314
0.07704344391822815
0.2420415431261063
0.312548816204071
0.07244077324867249
0.1277994811534882
0.06587573140859604
0.2186571806669235
0.1119865253567696
0.1152570247650146
0.2337370067834854
0.07008332014083862
0.1079261600971222
0.1389474421739578
0.4915306270122528
0.1000367477536201
0.1548450142145157
0.1114464923739433
0.1552930325269699
0.1747903376817703
0.2183933854103088
0.09387006610631943
0.2666175961494446
0.184893399477005
0.3224084973335266
0.1089133322238922
0.2789588868618011
0.1106171905994415
0.2689090073108673
0.05783957615494728
0.2316104024648666
0.1680921018123627
0.06513738632202148
0.07028060406446457
0.1072904989123344
0.1710934042930603
0.1344392746686935
0.1204722747206688
0.1056643798947334
0.2028762698173523
0.07588381320238113
0.1005016714334488
0.07949771732091904
0.3716475367546082
0.1870743781328201
0.146812692284584
0.5062186717987061
0.1055450290441513
0.1189110055565834
0.2214556038379669
0.6930323243141174
0.1737881749868393
0.3570910394191742
0.1687132269144058
0.4377794563770294
0.1221974343061447
0.0639089047908783
0.1330149322748184
0.2720883786678314
0.2627795040607452
0.08895159512758255
0.08129744231700897
0.1710204184055328
0.1122321859002113
0.1001540943980217
0.06421999633312225
0.06569765508174896
0.1934511959552765
0.2420323938131332
0.1028266847133636
0.08579748123884201
0.1036908328533173
0.123252160847187
0.06935928761959076
0.1066199988126755
0.1224168315529823
0.0772547721862793
0.1055805683135986
0.2266753315925598
0.04644803702831268
0.1149972230195999
0.1083342507481575
0.2620827853679657
0.1085287854075432
0.5455453395843506
0.3540350198745728
0.1311880350112915
0.1733827143907547
0.1583608835935593
0.1170833855867386
0.1254447400569916
0.06329025328159332
0.7462583780288696
0.3087786138057709
0.1663309931755066
0.04590296000242233
0.1145748645067215
0.06795375049114227
0.3179813623428345
0.2673353850841522
0.08151040971279144
0.1566756367683411
0.1799676269292831
0.0877084955573082
0.2822857797145844
0.06004736945033073
0.09340482950210571
0.2558698058128357
0.05551619455218315
0.170780286192894
0.4601658284664154
0.1625649929046631
0.1430684626102448
0.10047597438097
0.09319120645523071
0.2983050048351288
0.1027136519551277
0.1112429574131966
0.09084548056125641
0.1257829815149307
0.1338542550802231
0.0947156697511673
0.09417400509119034
0.09955750405788422
0.1993756145238876
0.0815558135509491
0.233990415930748
0.08521038293838501
0.1242389902472496
0.3027372360229492
0.1247665584087372
0.104132354259491
0.2271527647972107
0.09846235811710358
0.2327103018760681
0.06653990596532822
0.08591366559267044
0.1057289466261864
0.217774361371994
0.1121227368712425
0.08414655923843384
0.1103026419878006
0.9609159231185913
0.07245135307312012
0.4999163150787354
0.09562106430530548
0.0998995378613472
0.1245881915092468
0.1368861049413681
0.1481563150882721
0.2555488646030426
0.06674829125404358
0.1256802976131439
0.1034045219421387
0.2402541637420654
0.14763443171978
0.08186080306768417
0.1388616263866425
0.1208974421024323
0.09005257487297058
0.0853009968996048
0.3944897949695587
0.07504436373710632
0.1000371351838112
0.1834468394517899
0.1234205067157745
0.2565405070781708
0.1601645946502686
0.09239945560693741
0.09594795852899551
0.07832866907119751
0.1504831165075302
0.3055453300476074
0.1866806298494339
0.2452245801687241
0.1422974616289139
0.1180700734257698
0.07618951052427292
0.08952948451042175
0.4137132167816162
0.117657832801342
0.1140972524881363
0.1113728880882263
0.5762140154838562
0.1024817451834679
0.2079647332429886
0.2843672633171082
0.1494818329811096
0.2492937594652176
0.09752633422613144
0.1499695479869843
0.1291680634021759
0.1562764048576355
0.2191057503223419
0.1697564572095871
0.1445015668869019
0.05113616213202477
0.2445884943008423
0.05499111860990524
0.1210092827677727
0.1774567514657974
0.122196190059185
0.06460744142532349
0.1443830579519272
0.412677675485611
0.07964719831943512
0.1538809686899185
0.08384230732917786
0.3038930594921112
0.1220293343067169
0.05165631696581841
0.09043693542480469
0.1853563785552979
0.1458248943090439
0.06562778353691101
0.1175173074007034
0.1605429202318192
0.1061483547091484
0.269100159406662
0.1412784159183502
0.3140564560890198
0.05924788862466812
0.2482243627309799
0.06854897737503052
0.1210795938968658
0.1294069886207581
0.1819963753223419
0.08858435600996017
0.07938569784164429
0.09192951023578644
0.136197954416275
0.1305160075426102
0.2860203087329865
0.2204971015453339
0.1209700852632523
0.1103389337658882
0.140979066491127
0.109106682240963
0.1153697445988655
0.09205067902803421
0.08511177450418472
0.1778361201286316
0.06928084045648575
0.1739376038312912
0.1503558456897736
0.2419286817312241
0.1230780333280563
0.159263089299202
0.1067789494991302
0.1819601953029633
0.1857253760099411
0.1234561130404472
0.3662243783473969
0.1092934757471085
0.07607853412628174
0.4320231080055237
0.2890550494194031
0.116095557808876
0.1683765351772308
0.07068037986755371
0.2148191928863525
0.1210742071270943
0.1040972471237183
0.216435432434082
0.07165774703025818
0.4534863531589508
0.07518491148948669
0.1130572929978371
0.1337661445140839
0.2418387234210968
0.09979419410228729
0.1340188980102539
0.09593342989683151
0.1760100275278091
0.07241139560937881
0.1012261956930161
0.336903303861618
0.2287098318338394
0.2151987701654434
0.1311164647340775
0.1339430660009384
0.09125182777643204
0.2458513528108597
0.2081041038036346
0.6789881587028503
0.1867860704660416
0.05898464843630791
0.129915252327919
0.1043906733393669
0.1110934615135193
0.2160810530185699
0.3579118251800537
0.08960637450218201
0.1216601803898811
0.1843674033880234
0.4547252953052521
0.4659319818019867
0.05867654085159302
0.1603155434131622
0.2968155741691589
0.1815453618764877
0.1625941842794418
0.07176080346107483
0.1301785856485367
0.2344783097505569
0.1496828198432922
0.1888642907142639
0.2399967908859253
0.2245234996080399
0.4998262524604797
0.1488224118947983
0.2879644334316254
0.0835285410284996
0.2415230274200439
0.3166491389274597
0.1009254232048988
0.2671934068202972
0.1043736413121223
0.3089552521705627
0.1093962118029594
0.2758774161338806
0.09070383757352829
0.137410432100296
0.1253018379211426
0.1350635141134262
0.1942401379346848
0.2056944668292999
0.4294418096542358
0.1104026958346367
0.2495884001255035
0.1473563313484192
0.1080446988344193
0.536401093006134
0.3238109946250916
0.09935925155878067
0.1687741577625275
0.1492153257131577
0.204650342464447
0.3629550039768219
0.1703008264303207
0.1349440962076187
0.1210238859057426
0.1756391376256943
0.09905966371297836
0.3241075873374939
0.09629635512828827
0.08605266362428665
0.07688414305448532
0.04812793433666229
0.1344043761491776
0.2493947744369507
0.3838483989238739
0.1173140108585358
0.1018064245581627
0.2219580560922623
0.0625220388174057
0.1751970201730728
0.06825066357851028
0.06974583119153976
0.13308185338974
0.1133734732866287
0.4250045418739319
0.08272019773721695
0.1436732709407806
0.2481405735015869
0.7439932823181152
0.08973348885774612
0.1492496877908707
0.08562105894088745
0.07771629095077515
0.08770944178104401
0.06287984549999237
0.1262319087982178
0.1447453200817108
0.214652881026268
0.1463611721992493
0.1275536715984344
0.2419238388538361
0.200003057718277
0.04977239295840263
0.1462310701608658
0.2219624519348145
0.1577720940113068
0.064051553606987
0.1624784469604492
0.106343574821949
0.2222367227077484
0.1061600670218468
0.2462871819734573
0.2220837026834488
0.1263735741376877
0.4232098758220673
0.09135887771844864
0.2045649290084839
0.1563404351472855
0.09454008191823959
0.1816223859786987
0.1695846766233444
0.1625969409942627
0.1513307392597198
0.06906650215387344
0.1128367036581039
0.4178644120693207
0.06769922375679016
0.1209118440747261
0.1898678839206696
0.08548640459775925
0.08086634427309036
0.1855370253324509
0.08922483026981354
0.3565477132797241
0.119071438908577
0.255239337682724
0.1004700288176537
0.1350653469562531
0.5283166170120239
0.3203366100788116
0.124216727912426
0.08114688098430634
0.3064486086368561
0.1005351021885872
0.07462526112794876
0.2822069823741913
0.3279789686203003
0.2768567800521851
0.1356202811002731
0.06966571509838104
0.09696894139051437
0.09200002998113632
0.08567459136247635
0.7944356799125671
0.08223426342010498
0.1401699036359787
0.1072685047984123
0.1684355586767197
0.3266209363937378
0.3662004172801971
0.07428611069917679
0.4546221792697906
0.2510724365711212
0.1155146211385727
0.122762069106102
0.1816604286432266
0.3097902238368988
0.1220244541764259
0.176318883895874
0.07115878164768219
0.4239068329334259
0.1459841281175613
0.275871753692627
0.1366670727729797
0.3350191712379456
0.3209057450294495
0.2738749384880066
0.1316004693508148
0.1316380649805069
0.321032702922821
0.1063439399003983
0.08339272439479828
0.1685675829648972
0.06260134279727936
0.1017308682203293
0.09191305190324783
0.1914041638374329
0.08444751054048538
0.07121933251619339
0.05160215124487877
0.1530913710594177
0.07136712968349457
0.1274883449077606
0.2130610942840576
0.3162421882152557
0.5982677340507507
0.1069126427173615
0.1380620747804642
0.2027861326932907
0.1069178059697151
0.1185388937592506
0.1140454560518265
0.4129368364810944
0.1012778356671333
0.1493419259786606
0.1284243315458298
0.100069098174572
0.2968491613864899
0.2010142952203751
0.1160713583230972
0.1191980615258217
0.1197607815265656
0.168689176440239
0.1572102010250092
0.3280504643917084
0.3787249326705933
0.09222694486379623
0.1603716611862183
0.08692441135644913
0.3442119956016541
0.3438200354576111
0.09099318832159042
0.1109640970826149
0.2847712934017181
0.112308070063591
0.1158838719129562
0.5245065093040466
0.08088017255067825
0.2184739410877228
0.1036816984415054
0.07497476041316986
0.09476660192012787
0.1378350555896759
0.04393719881772995
0.1890473663806915
0.1358756721019745
0.136216327548027
0.4412159323692322
0.1370744556188583
0.2101568877696991
0.3139351904392242
0.07004229724407196
0.131096675992012
0.141333594918251
0.07866013795137405
0.4298115074634552
0.06090409308671951
0.07879131287336349
0.06191666051745415
0.08554186671972275
0.1618416458368301
0.08101367950439453
0.328630268573761
0.09759745746850967
0.3598728477954865
0.1015107184648514
0.249650165438652
0.1735886931419373
0.131986677646637
0.1099933832883835
0.1035182476043701
0.07852388173341751
0.07652120292186737
0.2711344361305237
0.2628215849399567
0.3205362260341644
0.1360895484685898
0.1812460422515869
0.2284218519926071
0.711327075958252
0.1187057420611382
0.1097549721598625
0.1092212423682213
0.1489860862493515
0.1785589307546616
0.1367263793945312
0.07798497378826141
0.8452852368354797
0.1394024789333344
0.1269493699073792
0.1268690973520279
0.1821796745061874
0.3066830039024353
0.244500920176506
0.1066932007670403
0.2811095416545868
0.1273293793201447
0.07826939225196838
0.1114147529006004
0.1756963580846786
0.1710162162780762
0.1475742906332016
0.1194487884640694
0.2435143738985062
0.1161258518695831
0.3025919795036316
0.111586332321167
0.25033238530159
0.1610716581344604
0.5168557167053223
0.1094852536916733
0.107566200196743
0.06300803273916245
0.5050657391548157
0.1708180159330368
0.143764927983284
0.05818488448858261
0.5115818977355957
0.1209930405020714
0.1766413748264313
0.1612695306539536
0.08724581450223923
0.1226721629500389
0.09069354087114334
0.2157217562198639
0.09920444339513779
0.2460153251886368
0.150191143155098
0.1003389060497284
0.1860926151275635
0.1627791076898575
0.1541590243577957
0.148036852478981
0.1263669729232788
0.1868232488632202
0.1394747048616409
0.2730047702789307
0.07515405118465424
0.07865472882986069
0.08854158222675323
0.2268245667219162
0.1480392664670944
0.1046492010354996
0.1837265491485596
0.05930323526263237
0.06809329241514206
0.2363585382699966
0.07576204091310501
0.06891117990016937
0.09271134436130524
0.2751574218273163
0.1663205921649933
0.3407711386680603
0.09133557975292206
0.09848626703023911
0.07406122237443924
0.1377108097076416
0.2037062644958496
0.2461241036653519
0.3118607401847839
0.05393463745713234
0.22549007833004
0.09932903945446014
0.1204541474580765
0.3650793433189392
0.1544783711433411
0.09675018489360809
0.4545334279537201
0.05992177128791809
0.07891355454921722
0.258844256401062
0.8797667026519775
0.1841866672039032
0.1358488947153091
0.1407238394021988
0.5054776072502136
0.1038370132446289
0.06262532621622086
0.07897250354290009
0.1133632585406303
0.1059587597846985
0.3751430511474609
0.1533779948949814
0.09048458188772202
0.07754796743392944
0.1555771827697754
0.06739280372858047
0.1773628741502762
0.08970734477043152
0.1265608966350555
0.08922916650772095
0.1376127153635025
0.2221031486988068
0.1399141550064087
0.2326712906360626
0.2329870909452438
0.3011660575866699
0.1059773713350296
0.09108147025108337
0.4455511569976807
0.110513798892498
0.1819873750209808
0.1191855147480965
0.4118786156177521
0.1349076479673386
0.2011532485485077
0.0849672257900238
0.3297090530395508
0.1168992966413498
0.2163632363080978
0.2520157098770142
0.1668286323547363
0.2003038376569748
0.2493604421615601
0.1705850958824158
0.162380576133728
0.1220041811466217
0.3597042262554169
0.2566430866718292
0.2080842852592468
0.100095197558403
0.1565252840518951
0.08521332591772079
0.1135945320129395
0.2118370831012726
0.08874098211526871
0.09446919709444046
0.1908437162637711
0.4532873630523682
0.1862843483686447
0.1591849774122238
0.2994398176670074
0.07556969672441483
0.05406844243407249
0.05721226334571838
0.1265013962984085
0.1528752744197845
0.1177499443292618
0.1373065561056137
0.0444035716354847
0.1405110657215118
0.09911540895700455
0.4868555068969727
0.1043580248951912
0.09958869963884354
0.142723947763443
0.07826515287160873
0.07246294617652893
0.1299567073583603
0.1379940062761307
0.1329751163721085
0.0879068598151207
0.07354877144098282
0.1514595001935959
0.1445015668869019
0.09481557458639145
0.142903208732605
0.1972974091768265
0.1108900457620621
0.2028246521949768
0.159176230430603
0.4033139646053314
0.07672872394323349
0.1127369776368141
0.1595681011676788
0.08381623774766922
0.1837183237075806
0.1160436570644379
0.08733107149600983
0.2178978025913239
0.08198792487382889
0.1072719618678093
0.08838996291160583
0.1264654397964478
0.4668524861335754
0.09758333116769791
0.1125810369849205
0.0564793273806572
0.1195653080940247
0.3236279189586639
0.3313005566596985
0.1640672236680984
0.1084411814808846
0.1414487957954407
0.1000447645783424
0.1757568866014481
0.1602042615413666
0.399061918258667
0.1337026506662369
0.05978381261229515
0.04987192153930664
0.132050946354866
0.09932693094015121
0.1119726151227951
0.1126637831330299
0.1602271646261215
0.1457571685314178
0.07074674218893051
0.05222425609827042
0.1767298877239227
0.07033436745405197
0.07220865786075592
0.7675454020500183
0.190604105591774
0.05074435845017433
0.1197429448366165
0.1118166521191597
0.0591592863202095
0.1030019074678421
0.07623914629220963
0.1490376442670822
0.09735329449176788
0.1797692030668259
0.07995317876338959
0.07545603066682816
0.1715693920850754
0.1475131958723068
0.3394266963005066
0.1335415989160538
0.3630649745464325
0.4730648100376129
0.04899100959300995
0.1152135357260704
0.2012496292591095
0.1999462097883224
0.174620047211647
0.09951858967542648
0.1229229643940926
0.07322315871715546
0.9836568236351013
0.2776885628700256
0.07167182117700577
0.06629279255867004
0.2482210099697113
0.1784675717353821
0.09768298268318176
0.107710488140583
0.2626036405563354
0.3121131062507629
0.1060080751776695
0.04366477951407433
0.1541041880846024
0.09969452768564224
0.08468909561634064
0.1038259342312813
0.3208157420158386
0.08603312075138092
0.4362472295761108
0.1578113585710526
0.3929342031478882
0.05021357536315918
0.1917547434568405
0.1073967441916466
0.07916203141212463
0.1684686690568924
0.1107778623700142
0.4267995655536652
0.4703979194164276
0.2317180037498474
0.0701242983341217
0.08866295218467712
0.07674609869718552
0.08932362496852875
0.4915367364883423
0.1392091810703278
0.2369047701358795
0.2908121943473816
0.06659958511590958
0.2291940748691559
0.05640136450529099
0.08081455528736115
0.08000541478395462
0.3469606935977936
0.1301514506340027
0.06180499866604805
0.1293454766273499
0.1776447892189026
0.6975356936454773
0.09667082130908966
0.06120473518967628
0.12437953799963
0.1961927115917206
0.1168820410966873
0.1183033734560013
0.1523301005363464
0.1198835521936417
0.3459074199199677
0.1499940156936646
0.7689638733863831
0.1264156401157379
0.1457744538784027
0.1742441207170486
0.07821637392044067
0.1848886907100677
0.09952281415462494
0.206873819231987
0.1223796457052231
0.5366170406341553
0.09286477416753769
0.04631339758634567
0.1151518002152443
0.112402506172657
0.1525323688983917
0.07017075270414352
0.1341839581727982
0.04715944826602936
0.09016382694244385
0.3375050127506256
0.09505761414766312
0.09219598025083542
0.1093078032135963
0.1122831702232361
0.8530662059783936
0.5827446579933167
0.1787512600421906
0.2911201417446136
0.09412788599729538
0.1769879013299942
0.1735026091337204
0.04747017845511436
0.1772300451993942
0.1146091446280479
0.1261648386716843
0.09727832674980164
0.1330073028802872
0.07126083225011826
0.1467083990573883
0.09621821343898773
0.2647693753242493
0.1255006939172745
0.1062884777784348
0.5374929308891296
0.09023331850767136
0.248611107468605
0.3133687376976013
0.1721494048833847
0.1896441429853439
0.1201243177056313
0.1479471623897552
0.09968287497758865
0.04976449906826019
0.1009628996253014
0.1494641005992889
0.1645058393478394
0.1974706202745438
0.07266449183225632
0.06634096801280975
0.06921716779470444
0.1194605678319931
0.1088700518012047
0.3514999449253082
0.06760483980178833
0.1381365954875946
0.2131265550851822
0.1286818087100983
0.1449838578701019
0.2147499769926071
0.2522186040878296
0.408810168504715
0.1200245097279549
0.07118904590606689
0.083373062312603
0.5094019174575806
0.06285807490348816
0.05337124317884445
0.088241808116436
0.2388155460357666
0.3891290128231049
0.08098852634429932
0.0923832431435585
0.2691044211387634
0.1491397023200989
0.231972262263298
0.2470513135194778
0.08076877146959305
0.408966451883316
0.1158306524157524
0.1005569398403168
0.1547117829322815
0.1807302683591843
0.1173801496624947
0.1929746717214584
0.1150051355361938
0.2568499147891998
0.1231923028826714
0.3614389300346375
0.111105851829052
0.1231347694993019
0.3107998371124268
0.04775628447532654
0.1561030596494675
0.1100702509284019
0.2502951920032501
0.3543648719787598
0.3176787495613098
0.1036239936947823
0.7056666612625122
0.07408422976732254
0.1241486445069313
0.08909432590007782
0.0823860839009285
0.2945540249347687
0.05918349325656891
0.1584791094064713
0.166316345334053
0.1229622438549995
0.3975757360458374
0.1940509229898453
0.1169498711824417
0.1192689910531044
0.1679318100214005
0.126723438501358
0.1050999388098717
0.3428805470466614
0.1053144484758377
0.2256378084421158
0.1815421581268311
0.1727553904056549
0.1154730021953583
0.3166157603263855
0.07521394640207291
0.05022211745381355
0.2311064153909683
0.1041772589087486
0.2675767242908478
0.1334030628204346
0.05994585528969765
0.2092859148979187
0.1710776090621948
0.08304671943187714
0.1075688451528549
0.1361784636974335
0.2372027486562729
0.1178001165390015
0.1664821803569794
0.09377095848321915
0.1766272187232971
0.08635535091161728
0.1494782865047455
0.6318860650062561
0.1334351748228073
0.1187095865607262
0.1019414067268372
0.1224664822220802
0.2083660066127777
0.06891889125108719
0.08263558894395828
0.06389623135328293
0.1154280602931976
0.3863011598587036
0.1943129599094391
0.1406764984130859
0.07501118630170822
0.1217848509550095
0.1319840252399445
0.2924222946166992
0.07636635005474091
0.104747012257576
0.1104629561305046
0.0921640545129776
0.07252126932144165
0.09857375174760818
0.1551317125558853
0.1299275308847427
0.1971779465675354
0.1121205613017082
0.1237686574459076
0.1654628068208694
0.1425584256649017
0.7257988452911377
0.356685072183609
0.311048150062561
0.3023166060447693
0.0953763946890831
0.289259672164917
0.2721268832683563
0.09961757808923721
0.1925570666790009
0.04603786766529083
0.09354212880134583
0.2393786907196045
0.1052367389202118
0.2613258063793182
0.2596946358680725
0.4999008476734161
0.3447131216526031
0.0628872737288475
0.2196687161922455
0.08540996909141541
0.09145969897508621
0.192732110619545
0.0516047477722168
0.1216034814715385
0.4252481162548065
0.05871874839067459
0.111509345471859
0.4714871644973755
0.09330643713474274
0.1943113952875137
0.1049953624606133
0.1138779520988464
0.0721060186624527
0.4581140875816345
0.1899833381175995
0.1267317980527878
0.1051396802067757
0.1296000629663467
0.1418179422616959
0.1081101521849632
0.1339752078056335
0.1415905058383942
0.06251243501901627
0.1865395307540894
0.108778178691864
0.06755521893501282
0.1422588974237442
0.1670390665531158
0.07875349372625351
0.3599749207496643
0.1667854785919189
0.1025610640645027
0.12588731944561
0.1502829194068909
0.3137883841991425
0.05686914920806885
0.1172943040728569
0.07858476042747498
0.1317186504602432
0.1460962891578674
0.4238432645797729
0.08106831461191177
0.1352243721485138
0.1922829151153564
0.07312781363725662
0.2654754817485809
0.6628599166870117
0.245509460568428
0.2442616522312164
0.0972144827246666
0.2393924444913864
0.1629213839769363
0.2281488031148911
0.2143440991640091
0.2819676995277405
0.07504159212112427
0.1514255106449127
0.09032955765724182
0.1229067593812943
0.5814418196678162
0.1025046780705452
0.1133167892694473
0.1094778254628181
0.138711154460907
0.4439135193824768
0.1277603060007095
0.160303458571434
0.07770414650440216
0.1694060862064362
0.07595277577638626
0.1505395025014877
0.1220226883888245
0.2405216544866562
0.1320730298757553
0.1049929484724998
0.06441263109445572
0.06965138018131256
0.1326036304235458
0.1250334531068802
0.1406611800193787
0.2535319924354553
0.1220219284296036
0.1771644353866577
0.1100882515311241
0.09947201609611511
0.1230112537741661
0.0581459142267704
0.1035287901759148
0.1539081186056137
0.1361970901489258
0.2153742909431458
0.09929397702217102
0.09110347926616669
0.1256891936063766
0.3672892451286316
0.400017648935318
0.09004053473472595
0.1083927303552628
0.1299226880073547
0.07936373353004456
0.1467352360486984
0.4182282984256744
0.1482158750295639
0.1042296215891838
0.4053748548030853
0.1193946078419685
0.08944288641214371
0.2726606130599976
0.0918799415230751
0.1096800863742828
0.08092210441827774
0.137687936425209
0.06495771557092667
0.3819015920162201
0.253874808549881
0.1163241043686867
0.263483852148056
0.5747101902961731
0.08701544255018234
0.1595422774553299
0.07177054882049561
0.1088758558034897
0.08345123380422592
0.07845760136842728
0.07051281630992889
0.1834208071231842
0.1412687003612518
0.08066880702972412
0.1043689101934433
0.1146641373634338
0.1293807029724121
0.07115456461906433
0.1656430065631866
0.08807531744241714
0.07171375304460526
0.3435913026332855
0.05481903254985809
0.2261518537998199
0.1354354918003082
0.122211180627346
0.1153479814529419
0.2014681845903397
0.1192548722028732
0.1231687441468239
0.08549897372722626
0.1913097202777863
0.06248043850064278
0.09165399521589279
0.1141780465841293
0.09012671560049057
0.1006182432174683
0.05624759942293167
0.1058644205331802
0.1498811691999435
0.0797010213136673
0.2297938764095306
0.1093700155615807
0.1410249173641205
0.1138936802744865
0.06390731781721115
0.2827761471271515
0.07433938980102539
0.06173630058765411
0.092157281935215
0.3562300801277161
0.113439567387104
0.3308613002300262
0.09908111393451691
0.1739993989467621
0.09044602513313293
0.04000038281083107
0.2141415476799011
0.1362567842006683
0.2533126473426819
0.1377910077571869
0.1970713883638382
0.3393605351448059
0.08050363510847092
0.05102949589490891
0.2807770073413849
0.1114097535610199
0.1735788732767105
0.3565981090068817
0.09562776237726212
0.07103127986192703
0.07289477437734604
0.07849808782339096
0.1855124682188034
0.07835112512111664
0.09635181725025177
0.4557562470436096
0.05663971975445747
0.08926380425691605
0.2987542748451233
0.07310684770345688
0.09688713401556015
0.3546771705150604
0.1360687613487244
0.107963003218174
0.117020957171917
0.1320268660783768
0.1137653142213821
0.2639500200748444
0.2418638914823532
0.15831159055233
0.4266202449798584
0.1484183371067047
0.1950029134750366
0.08315758407115936
0.1553632467985153
0.1967841535806656
0.1005993857979774
0.1859456896781921
0.1172884330153465
0.1204588189721107
0.2201459109783173
0.1175708174705505
0.2500688433647156
0.1411206871271133
0.08938600867986679
0.2210166454315186
0.1734693497419357
0.1046176850795746
0.1394307762384415
0.1595650166273117
0.09043294936418533
0.1121582686901093
0.1404276341199875
0.1734118163585663
0.1067800894379616
0.2918636500835419
0.1235487014055252
0.2021376192569733
0.1097130551934242
0.1931581795215607
0.2233620882034302
0.0903131514787674
0.05298782885074615
0.3931408822536469
0.1736047267913818
0.08651677519083023
0.1325910687446594
0.1467859745025635
0.08289021253585815
0.1169303730130196
0.2784854173660278
0.074116550385952
0.2642515599727631
0.133859857916832
0.3564435541629791
0.09343966841697693
0.2089398354291916
0.3375926911830902
0.4349887073040009
0.1441399753093719
0.1350060403347015
0.07398234307765961
0.2816503047943115
0.8655790686607361
0.1969734281301498
0.1450386792421341
0.08673951029777527
0.2311245799064636
0.0730498731136322
0.684837281703949
0.1600406914949417
0.1273260861635208
0.2180510461330414
0.1541274785995483
0.1157638281583786
0.06816445291042328
0.1768612116575241
0.1025442853569984
0.1125525608658791
0.09676629304885864
0.07763784378767014
0.1083045601844788
0.1320624798536301
0.2830768525600433
0.07680853456258774
0.1100966408848763
0.1050681918859482
0.758187472820282
0.1079275533556938
0.153434619307518
0.09281424432992935
0.2416645437479019
0.3359799981117249
0.1170834451913834
0.05531242117285728
0.06327810883522034
0.1789790987968445
0.2000821977853775
0.5556608438491821
0.173120990395546
0.2472765296697617
0.1055705100297928
0.6678358316421509
0.1485762149095535
0.2417988777160645
0.07423260807991028
0.04578827321529388
0.1788073629140854
0.3648023009300232
0.09227383136749268
0.08455202728509903
0.1545017659664154
0.2147806435823441
0.06970539689064026
0.06215720623731613
0.1289537250995636
0.2506623864173889
0.1230737119913101
0.04355393722653389
0.1250849366188049
0.321222722530365
0.06782225519418716
0.1179198995232582
0.05253627151250839
0.1053739041090012
0.3131873309612274
0.1461495757102966
0.1016585677862167
0.2330350130796432
0.5297175049781799
0.1744145750999451
0.8258296847343445
0.07677095383405685
0.1819946020841599
0.4253233373165131
0.05463935807347298
0.2235401421785355
0.1447772830724716
0.1473212242126465
0.3790703117847443
0.07515193521976471
0.1117745712399483
0.1451541930437088
0.1370789110660553
0.113714188337326
0.1649827808141708
0.2370267361402512
0.09089543670415878
0.7431519031524658
0.1495041400194168
0.05840665474534035
0.1435759514570236
0.1263379752635956
0.1289069801568985
0.1212412416934967
0.05363429337739944
0.104992002248764
0.4316037595272064
0.1648643016815186
0.1205192431807518
0.1146919429302216
0.1567081212997437
0.3320063650608063
0.07035358250141144
0.1710297465324402
0.124138817191124
0.4974161386489868
0.09158281236886978
0.1763700991868973
0.1636211425065994
0.166792556643486
0.2726839184761047
0.1228020191192627
0.08438949286937714
0.09296876192092896
0.1044195219874382
0.1328252404928207
0.08460522443056107
0.203211784362793
0.1616232991218567
0.05655286461114883
0.09367517381906509
0.08837605267763138
0.04552850499749184
0.9917379021644592
0.2261979430913925
0.1145039200782776
0.613124668598175
0.09672211110591888
0.06635742634534836
0.08280470967292786
0.08485519140958786
0.233837902545929
0.3910301029682159
0.09696236252784729
0.1801050305366516
0.192157655954361
0.1485812813043594
0.2898313105106354
0.115899845957756
0.2305403649806976
0.1174754276871681
0.1148949488997459
0.2081099152565002
0.07100068777799606
0.1753728836774826
0.2360465973615646
0.1268304884433746
0.3006636798381805
0.09676740318536758
0.191834956407547
0.2367674261331558
0.09889686107635498
0.1548543870449066
0.1570975333452225
0.1638825237751007
0.1319766044616699
0.09883926063776016
0.1350916475057602
0.1841157078742981
0.249922513961792
0.09604843705892563
0.1517491936683655
0.06128499284386635
0.2105021774768829
0.1135645136237144
0.06655820459127426
0.08648122847080231
0.072166807949543
0.4136881828308105
0.152188166975975
0.1375802159309387
0.08394109457731247
0.1662758886814117
0.1505676507949829
0.1613108515739441
0.1496285796165466
0.1899617612361908
0.1692704707384109
0.1909703612327576
0.1256639808416367
0.7112151384353638
0.1704012900590897
0.0940355658531189
0.2404697686433792
0.08998607844114304
0.1739813089370728
0.5448275804519653
0.3609254062175751
0.1686160564422607
0.5074385404586792
0.1191504150629044
0.06827330589294434
0.1093513369560242
0.1038677915930748
0.1119861453771591
0.1019228622317314
0.1264066845178604
0.5847859978675842
0.09378385543823242
0.04537993669509888
0.08469336479902267
0.06184177100658417
0.2980889976024628
0.1314050406217575
0.369372546672821
0.09266271442174911
0.7271925210952759
0.1079600155353546
0.1828684359788895
0.08154997229576111
0.1365728825330734
0.4189153611660004
0.1188629642128944
0.09191665798425674
0.163836732506752
0.2624915540218353
0.0890544205904007
0.09829466789960861
0.1063741743564606
0.1128171682357788
0.08680474013090134
0.1888654679059982
0.1356256455183029
0.1163290143013
0.1690670698881149
0.08387133479118347
0.09651065617799759
0.09560845047235489
0.1625189185142517
0.1278882026672363
0.1383098363876343
0.1111324802041054
0.1500337421894073
0.1521380245685577
0.1024575680494308
0.04794377461075783
0.1066995039582253
0.1562010496854782
0.1345142871141434
0.0952778235077858
0.3029225170612335
0.1595612764358521
0.1076388731598854
0.1127155423164368
0.3191269338130951
0.05696325749158859
0.1514340341091156
0.181923434138298
0.08817250281572342
0.1363244205713272
0.1842745244503021
0.1517453342676163
0.09318263083696365
0.1683553904294968
0.1736171394586563
0.1001259312033653
0.1231687963008881
0.1298480927944183
0.4509770274162292
0.06674736738204956
0.1603184938430786
0.4813792705535889
0.2981743812561035
0.124513566493988
0.1662702709436417
0.1156311929225922
0.1006376966834068
0.1268042474985123
0.1020607203245163
0.2627956867218018
0.1561954617500305
0.2812936007976532
0.2166696637868881
0.08088604360818863
0.1269957274198532
0.1438409686088562
0.09577855467796326
0.1642366945743561
0.1815170049667358
0.05646975710988045
0.1798942536115646
0.2418924570083618
0.1004601269960403
0.1091740950942039
0.176967442035675
0.1930082887411118
0.1305984705686569
0.1144417598843575
0.1098279505968094
0.2225325405597687
0.5078102946281433
0.2161525189876556
0.1153955161571503
0.1043412834405899
0.242687001824379
0.08358670026063919
0.2749560177326202
0.2496159076690674
0.2798219323158264
0.2259583473205566
0.4518522024154663
0.05290570482611656
0.1320925056934357
0.1034214645624161
0.2105259001255035
0.07055887579917908
0.2526611387729645
0.1743837296962738
0.3334008455276489
0.0605989471077919
0.08692031353712082
0.5654447078704834
0.1594602167606354
0.0771162211894989
0.0748080238699913
0.1764670461416245
0.1235972866415977
0.4905574917793274
0.3398915231227875
0.4912882745265961
0.09835372120141983
0.1462696641683578
0.2070904970169067
0.3634459972381592
0.1280102431774139
0.2025230377912521
0.05907861143350601
0.07307129353284836
0.1666789203882217
0.0512082427740097
0.2343602776527405
0.1614580303430557
0.4440675973892212
0.1096464991569519
0.3059375882148743
0.2826525568962097
0.1805886775255203
0.07686780393123627
0.1293616592884064
0.09127204865217209
0.08229160308837891
0.2303341776132584
0.5606907606124878
0.212301954627037
0.08135438710451126
0.09416475892066956
0.1978271156549454
0.1323150098323822
0.08189159631729126
0.05865473300218582
0.1401375532150269
0.08834947645664215
0.2648069262504578
0.4990681707859039
0.04882778599858284
0.194334864616394
0.07246749103069305
0.09949090331792831
0.09673046320676804
0.06642407923936844
0.1178143173456192
0.05505960807204247
0.0839516818523407
0.176368847489357
0.07941588014364243
0.08961999416351318
0.1119978800415993
0.1513576060533524
0.1902274638414383
0.09845298528671265
0.1142341420054436
0.06788494437932968
0.1301996856927872
0.2753405272960663
0.3331892490386963
0.1099053472280502
0.3114624321460724
0.1534293740987778
0.1824983358383179
0.1639963984489441
0.07116589695215225
0.2885113060474396
0.1254796385765076
0.4240538477897644
0.2832698822021484
0.2722610533237457
0.08526544272899628
0.07112259417772293
0.158194363117218
0.2201495170593262
0.1055807843804359
0.1584894061088562
0.1343339532613754
0.0791197344660759
0.2157737761735916
0.1073354780673981
0.07904961705207825
0.09505174309015274
0.1605063229799271
0.1198278591036797
0.1190542131662369
0.08476963639259338
0.06742698699235916
0.08268062025308609
0.164361298084259
0.4186664521694183
0.1274484246969223
0.1400200426578522
0.1524356752634048
0.1681564450263977
0.0915190577507019
0.1088651865720749
0.1277701854705811
0.1208245679736137
0.2526443004608154
0.1237426102161407
0.1692525446414948
0.1411647200584412
0.3133313655853271
0.2013567239046097
0.1481514126062393
0.1029988080263138
0.07434804737567902
0.1535436511039734
0.2498027384281158
0.1468031853437424
0.08252151310443878
0.4446662962436676
0.7315031290054321
0.1092189028859138
0.2437876015901566
0.06242728978395462
0.1674652546644211
0.09757285565137863
0.4438022971153259
0.08248941600322723
0.04897715523838997
0.06301016360521317
0.09455354511737823
0.1209601014852524
0.1138795912265778
0.1435816586017609
0.1032396554946899
0.0979154109954834
0.1478074789047241
0.1127960756421089
0.4936144948005676
0.3152269124984741
0.09520935267210007
0.3106355965137482
0.2957949340343475
0.09408026933670044
0.1221229657530785
0.1336525231599808
0.05768425762653351
0.1297985017299652
0.2428038865327835


==> data/resnet_linfty_relative_errors.csv <==
0.02126276642190331
0.03390416185488654
0.01975896116796052
0.02577822279044873
0.02731346586353153
0.01925478307321173
0.02232114477540482
0.06245747069684156
0.01559253015583224
0.05136310275393017
0.009265045918786395
0.01615031691433754
0.02177407438762177
0.15462070691112
0.007524240970848869
0.01296378922284528
0.01107027434828265
0.02248325553491327
0.0116758980138369
0.0220649195259623
0.04053195840479504
0.07708427625182665
0.05731388587812548
0.1182105264828067
0.01803743890544192
0.016304541245383
0.00956988230149626
0.01891468676891084
0.04211508694156166
0.01563157104270296
0.00998993090478283
0.01426985645786409
0.04811982615815156
0.01073913059212233
0.03437208665506767
0.013879514646832
0.03000006961832911
0.05912559604450604
0.008220457822088157
0.02619657948340533
0.01279668818263231
0.008618910461099994
0.01569121383273332
0.03601813191595044
0.08308823133243519
0.01005524747250183
0.01912484142742858
0.01322922989160551
0.01789232140968338
0.1378871706441923
0.01542588356145448
0.03399835943577457
0.03409741511179835
0.0189789881929616
0.01980834186637839
0.01124179462725824
0.122755569238985
0.01335783809618952
0.01045500414375164
0.05097410362553457
0.02468874559870522
0.01168535340597844
0.02066393442129731
0.02624995208941564
0.01154599308156145
0.01054850603371672
0.02798347446261918
0.01378160671342134
0.1078557170519471
0.02592529624960032
0.00941309829983712
0.04527565540835771
0.05528871807309838
0.01625384053628181
0.01711182503999449
0.03884735237762096
0.01455085284839314
0.01933481827570073
0.07802887957765059
0.1597948888321097
0.01598451450462766
0.02280563213142791
0.01328507076599068
0.04293295174584073
0.01065159596858052
0.008175608645277326
0.1657511921721065
0.02936445399187825
0.08510851220153687
0.03492728568832137
0.08715225835381166
0.02064558977343913
0.007949647182496833
0.02973680845390026
0.04990067323366931
0.07302136325349591
0.009575338659561885
0.01142746590792836
0.01765716713275985
0.04249294625294298
0.03702564637712456
0.06047863810130501
0.01386768507739506
0.01590862197473666
0.01094573693582137
0.02121410718113574
0.02712226902450604
0.0119444506260211
0.0127480788772513
0.1035181619526397
0.02367827545251133
0.01749164658924607
0.03783704556399337
0.02008373513299973
0.05328202734042439
0.02096841462862138
0.0163454588749172
0.01144824258247411
0.02035530319101901
0.07908300699932762
0.01196228424025406
0.015800866307256
0.08142851931103419
0.01375703803109045
0.00532482838971092
0.01125121559261458
0.01686579585548787
0.01246841997132676
0.02677441252375496
0.04941707667910583
0.01872378803482786
0.06242206308007898
0.02160305913333985
0.0117483999142266
0.01876839024458209
0.02568590511066388
0.01174760117362831
0.03807558943871651
0.03166183576782813
0.03643157506179606
0.01078982686714803
0.03489746099982497
0.05687746593694407
0.01553180207800118
0.08586775490516249
0.0107507266302844
0.007292615000480169
0.1176336217349604
0.006963382170130553
0.02668366605629564
0.03587488268559795
0.02126569257042652
0.01218195157170298
0.01650895985723634
0.03154295805239202
0.01166370176165835
0.01164781169864145
0.01444799401137889
0.007113741791002232
0.01323527587862604
0.131053377560869
0.07325047495226973
0.009709772646237827
0.1202253204098161
0.03823435376606291
0.0577312747181301
0.01059261816384232
0.06056628964818368
0.02904832911421669
0.07684021441597501
0.03367031562827433
0.05780965678540645
0.01524193775406717
0.01124389084619972
0.01658643145576293
0.09031957495488731
0.01974586907426185
0.02162983158656927
0.009209274647021693
0.08215231612532771
0.02971023383100771
0.08068383642534571
0.0222642980875523
0.01697470980178519
0.01975991077991212
0.0105309862716882
0.01014917826702248
0.008468485171589093
0.07633480669275999
0.008246205769656951
0.03956855756418833
0.0472903600041628
0.0498040889158461
0.01566603078402441
0.01370174044258944
0.01021289779159395
0.01155142405249034
0.1593089897642026
0.02131635824350165
0.01209037829763413
0.01404452630816133
0.01202161813290263
0.07307547076896799
0.08143944557944355
0.03481408170485432
0.01700515386174
0.1474519274660262
0.04322109427222819
0.02283015359185174
0.04239611977162016
0.01831666926720969
0.06576210566647606
0.02378676817402059
0.009871073570627832
0.06643797168950248
0.02154014161945177
0.006255065518772732
0.02164514225987351
0.0279839544992603
0.08506564931509726
0.02541404390089693
0.217696581439582
0.05033479210657992
0.01145137076222429
0.08560201556367114
0.04112657188857682
0.1560246793037323
0.02012962574430754
0.08215530686239957
0.00980128054112208
0.03803033313642132
0.04545629229762153
0.0498422538307821
0.04820029235886902
0.08801550132029522
0.1244718493042123
0.03201258059410613
0.04343881090983919
0.006987751367313411
0.1581705005968745
0.01283399125786498
0.194564438606942
0.08975414999381777
0.02112964530649898
0.009014932804219188
0.123195199391312
0.09270890106472
0.008281724955645307
0.02962244730495655
0.06234605029149484
0.01042431011956827
0.1890257228406533
0.01906318211613967
0.02406121413180517
0.01492002194603732
0.08103816273978721
0.02090369121918293
0.1414921381960745
0.007541358120567117
0.03308976709100218
0.02750207950535047
0.01206672096871624
0.01150180254526337
0.0120791857136183
0.04672296392166222
0.02452209378204531
0.03812177503790852
0.009634539753058306
0.08243020470180447
0.03800540708654816
0.01589234253510831
0.03327929836380904
0.1000606413396082
0.02481108480193335
0.01565810623890911
0.01608239655324533
0.008116908114519365
0.009601482003636449
0.05446647248594206
0.01180998717280635
0.06147115760928593
0.01398874936530787
0.01225610583140625
0.01378898394075856
0.04229850990902774
0.02231396863218552
0.0924095432192116
0.07092737874348484
0.008419617512175214
0.008668529057336796
0.008624517435912036
0.03940792126527711
0.0227055015452936
0.03255849430386721
0.05845682821369393
0.0421483517927853
0.01159285503553325
0.04669718046296084
0.0274473222394354
0.04934065360165047
0.01834286156752342
0.006952404373179058
0.07333906003531238
0.1371891765730727
0.00900319308778846
0.02582331494169322
0.01146911682171956
0.01066594637744304
0.01296251896435944
0.1018396586017322
0.01744111881106759
0.271022013130025
0.0137980864478085
0.05071776169754118
0.3140889132531772
0.0297675082686767
0.01013681544712794
0.0392522686981064
0.01873122267300101
0.1353658160925673
0.04469380866542663
0.01537645430001197
0.009928653785979151
0.02216646382190884
0.01223436275283555
0.01207123918202673
0.01675016499320634
0.02569034697265361
0.009881730054100679
0.01932660127870386
0.1248338245697978
0.01207006149413643
0.009943803242509756
0.01069783172404472
0.01308370282981359
0.01718398023173909
0.06286244783264737
0.01512138379261357
0.01911503965751253
0.03725056429676396
0.007621016520908372
0.036253262886607
0.008826063115889351
0.04454243233338569
0.01117563042211331
0.04905057041747437
0.0324316901146741
0.01595606158560497
0.01302871556400852
0.01602406826863958
0.01473874283208307
0.01202740137565805
0.008240418778994571
0.01406151330962436
0.03466122778116003
0.152587847618247
0.01479350421131005
0.06548091623006767
0.02849919253076228
0.1627281798254229
0.03060356871298121
0.02643935495388197
0.01113212256224666
0.1001481028140978
0.03909137614654148
0.06659633790546601
0.01568171659199935
0.009924448582031346
0.03554407639917525
0.01165622230994546
0.1142464856232741
0.01535876381051748
0.01323199190765887
0.02251456957247122
0.01623282803007119
0.00717012521074724
0.01231820714587208
0.02598193966451645
0.259955247752539
0.07131704148178231
0.09919708489517415
0.1359181920524293
0.01395303983283685
0.009887666288871329
0.02555854528875472
0.05889992064548412
0.007609785209348879
0.02525058090390206
0.02586164669842381
0.01266993508500179
0.07263997036010741
0.02623256412771829
0.04312131028595399
0.01036224538713729
0.02155979510657071
0.120541549351255
0.02826915838440608
0.07336928147250861
0.01375699918038356
0.02347291511620102
0.1060160449003536
0.01247819952429832
0.01312204564163309
0.01856100026370765
0.02195239195613176
0.01584956803986503
0.01510191672297306
0.009718258762103877
0.02158245567109786
0.05175272153666494
0.09191900653672069
0.1422999460256714
0.04579069342203394
0.09074379410435927
0.04336462901225408
0.03998882802286988
0.04907725302705977
0.01072543155603333
0.1014595072828811
0.1429336356945701
0.01930812957569987
0.08581015053083148
0.01134915217029192
0.02755473407634025
0.03557068951555215
0.02070104868665184
0.006871453198643184
0.03413388060374712
0.02477455458933443
0.0849374515167466
0.05264992619923197
0.0272648965311887
0.01548767014523468
0.01068939627584471
0.04319719856736911
0.01008179523421755
0.00810531751651632
0.1467165909351332
0.007062660878618127
0.05375404054400585
0.01320646212024979
0.06084518010825635
0.008987934883845115
0.01648953479824625
0.03410739462185283
0.05730287801692568
0.04658397669964622
0.01478658878867231
0.01541395633542922
0.008924794094129654
0.02433247385970767
0.2578845082459033
0.03045939772449669
0.06202569350394348
0.01317670875797827
0.04782264268551648
0.02153619336564968
0.07037515231190133
0.04634690185296775
0.1214748951263287
0.02538754743891504
0.1971132223328221
0.05888079843825929
0.1001091458311562
0.04613245432770139
0.02364732608084339
0.02973729473476336
0.01855009008223391
0.01153701199769947
0.03838709455321688
0.1341117350222721
0.01347482427177312
0.04807454142390769
0.03908800398435562
0.1471420257383848
0.05809782349677615
0.01221278718183497
0.04333178327530563
0.01753287152685918
0.01283189242385904
0.0232727887028762
0.01654665159487404
0.05256409070621223
0.02738670156073202
0.05626967334882384
0.01500025346948323
0.02857830962189973
0.01816242159538237
0.01107066745172078
0.0237796349919594
0.013199389300766
0.01362950028869734
0.02063586815418441
0.04047672804569596
0.02826881463661346
0.03407592050580391
0.01341078954319011
0.01951062353264378
0.008674179554079647
0.01631816046917312
0.02118203060855102
0.05067403422492035
0.06470737583930312
0.02779062628570417
0.01827192617025541
0.01411345620251863
0.04568453297170458
0.02040654767928753
0.01081087692897943
0.1317924890921175
0.2522808807001116
0.01220609358789047
0.0401472251826604
0.01635704037112285
0.03244888785405303
0.06285632864916459
0.06806732018212136
0.06366573308269721
0.008263250130699199
0.0352959296250781
0.06601041712633419
0.008687244430862859
0.01629731903431078
0.04728151189231208
0.009687656974617778
0.006305049020800183
0.009704674373462011
0.01850250249744032
0.02395476688295486
0.03467112912074863
0.01220991372582779
0.006194498533593502
0.06936220652017017
0.008841702795889804
0.07560674116669031
0.0178444829272168
0.01023811772765031
0.009716558683019677
0.03171659018150928
0.01001844457821674
0.04157416449947304
0.0259619510450787
0.03366495301113757
0.01369040610206313
0.05652185680609333
0.02195059723014615
0.01411597831545838
0.02783958107126539
0.02106983005379767
0.04165681761929783
0.01304747448083149
0.02226333068105219
0.0693144198636584
0.01485253926440227
0.009595634876218369
0.06028247959489927
0.0100259726111299
0.01338468558436071
0.08172940129285965
0.0294694836946709
0.04852124366798473
0.01206727297787535
0.006465040390868421
0.1142779257524495
0.02595223792375672
0.01096845577380751
0.009163984366893318
0.03889249931568785
0.0300318701385618
0.01401940720617581
0.03316245275343854
0.008000583111903053
0.156990794081145
0.007523570463196966
0.008803125045014326
0.01111430840033009
0.0617056410300225
0.02647519071469124
0.02017409342940406
0.007972422150930128
0.01302460869844121
0.01304102694277314
0.04258555010952727
0.02885656571665428
0.0109204084777936
0.03929926881384037
0.00618499967228144
0.008944064207632002
0.1924672609100797
0.01986904802886052
0.01001159659549079
0.02409213729586137
0.1725537026671812
0.0116041645471344
0.01377898939349209
0.01701928087026434
0.02335949355432948
0.01334888528222127
0.008663513489405542
0.02165972386542377
0.02583970650421596
0.01886918873837025
0.05570001753421502
0.006837323853424468
0.02189430522166937
0.1013540600433415
0.01046544759620536
0.008053327326336285
0.007951218536570758
0.1238947759171821
0.1260517918675206
0.09457571507714393
0.09955574859111009
0.01420118824386728
0.01646450254831555
0.03264003312035597
0.1627724014598224
0.01503339191871888
0.06455777253851049
0.02676495392732
0.01888757956351273
0.0301087436247371
0.06163591174866244
0.02037725894202713
0.06618289376214237
0.01373146927571653
0.0189047052874089
0.01908036620699989
0.04912472218683312
0.01108704381007531
0.04292294475838137
0.02814652567662139
0.03218000037935922
0.05255499864961492
0.06935764330978486
0.02887959845739625
0.006386862916649833
0.01484388091089936
0.009276487852890218
0.03930264199918058
0.05777830081341065
0.02423841534930534
0.02716031062919517
0.009817720291193512
0.03345303092765873
0.01220583144090583
0.01710281037375084
0.06134587301212222
0.01084020426655501
0.07247867838085841
0.07940412605100343
0.08087899944182213
0.007135413970462045
0.130765405637372
0.02377521551260876
0.01485581252950468
0.07085680467799169
0.03166246606796955
0.01262142545893819
0.04982525207293678
0.1199907782899171
0.01728955561498632
0.01156166380734121
0.0181524429568866
0.01696304368006912
0.00693482791763968
0.02468538013844142
0.009261328196616079
0.05411869609118721
0.0181757819360838
0.19165999668829
0.008486581004773071
0.01963091946064297
0.03224756589477494
0.02227722128437694
0.02986306780106326
0.01772467231209138
0.01298407098029857
0.06486181073901034
0.007798076089997283
0.01269377186133148
0.01899880148531629
0.0876270109327985
0.01360503238354584
0.007831899298227547
0.02969509294651111
0.01214729508757069
0.03083839806444632
0.01605134437845482
0.05019741526493673
0.06345927686757993
0.02617724847424505
0.06185735657868657
0.01229321016439915
0.0241670773873975
0.05303334698701967
0.01293692366250895
0.05144057142738494
0.02269878838259868
0.02882036490478709
0.0203870754604436
0.02204439402227129
0.0476287819939158
0.02365834848986361
0.01531199837823217
0.02572862260028959
0.01346790338168888
0.01684478313644034
0.009585649789443899
0.01480236495455031
0.01932331739790779
0.04967037849006409
0.02460336891424835
0.05713655943918812
0.01846139750794039
0.008655264687791372
0.1021835719053132
0.1683098890209087
0.09437987598722032
0.04864670751670991
0.04679576151147904
0.0183273209927739
0.01202818216808098
0.0367648722307397
0.01502696270378071
0.007565255432061357
0.01231246139927862
0.01748376396918641
0.05763452539218504
0.01955419899482883
0.0262301391166278
0.02638262695524641
0.02053048447537586
0.03099292995698416
0.07058844454657973
0.02935958910041106
0.03412688282177297
0.1463276573519318
0.1021952754757179
0.01401602183414294
0.008335888038672436
0.01767457947165926
0.03419645789011999
0.02033735889705739
0.0331824874669391
0.08950649727382078
0.01057737827534979
0.02005161796652246
0.02580085594827597
0.04672268944732098
0.008276963633276584
0.182339325318894
0.09934907003249223
0.03317918955027682
0.1472382791523613
0.01593859510518827
0.009259529659677147
0.01446051288850538
0.08940510848178912
0.0127104552605415
0.0793491331833311
0.01481464162958017
0.02103663132132332
0.03125486781788241
0.02965618629613163
0.05890439183510413
0.01536788486975743
0.01969736966186292
0.05520190140216152
0.04342670686264159
0.02582590448048275
0.03784793168788707
0.06700253213840265
0.1060072068403351
0.05994376351859832
0.02813923126030661
0.0493699014324554
0.02385256719880667
0.2158404626978837
0.008207674938727297
0.1459826284950509
0.009472868208633923
0.010634784845364
0.08317825236465544
0.09194408047847998
0.01255482428899168
0.03833405201038534
0.009077006085888349
0.1503862587578822
0.1318538749552034
0.01628932875760556
0.01730117917983297
0.01922759931756435
0.0378559475338142
0.008629561243635214
0.1462838686524314
0.03448328348864772
0.2321998242503571
0.01854571593586632
0.02157908543825851
0.04909090864454106
0.01956755258649161
0.024912877914371
0.01222249811762324
0.02198248736937059
0.0277368294598818
0.1438899935438466
0.03520719911111624
0.008144468220761243
0.1124571264738192
0.008904695791095305
0.01911303982230205
0.04056338380218844
0.07626651196763824
0.01695435012632903
0.01738683993971693
0.05599270838707458
0.02361969972142428
0.09657488835403449
0.02319272483012477
0.01137643989335409
0.01049916010462661
0.01423698310117156
0.01622394310400121
0.02327723781120453
0.02757418761603246
0.01960757050605163
0.05342291453540366
0.08085629328568698
0.03616608995023698
0.01292814991494678
0.03712306157045046
0.1288145877996362
0.06307077968483492
0.1527185013330903
0.01528261000809904
0.006633876011039676
0.01576855522565211
0.0533638544364039
0.01951569980355935
0.1518226812945079
0.01796060331935017
0.01821017839276033
0.02032926170605079
0.02006313858594743
0.01606043261825393
0.01532087402457348
0.01186892432051756
0.02270745479456235
0.08091715950589351
0.01871765004278732
0.01803889441632501
0.01368384465695283
0.04168303343553409
0.02115805305527918
0.01288149033047532
0.01012614272519709
0.02858347750230454
0.01817991763008801
0.02466993078230767
0.04201764331866368
0.04306700806533197
0.01101074838144238
0.05500494278135216
0.04971786877103913
0.04449569704860873
0.03550736135552799
0.039478766081886
0.008133661906942553
0.07748670944740099
0.03461523296069003
0.01153266939420974
0.01286272890408917
0.1023609281948269
0.1647121166954957
0.02674071166895016
0.01366410344782867
0.01578019738976285
0.06473162743331642
0.02699214832549005
0.03269283078527026
0.008904307008152845
0.006221535722957345
0.006711212781198398
0.02467690728189727
0.01458824065208734
0.01577237996837575
0.01948926954068198
0.05866231067960864
0.02552533439337237
0.01260003245226312
0.02053632549460563
0.1125094622567207
0.007398843526861135
0.04831415402291016
0.01675760946238423
0.01280421231110271
0.09483570981608268
0.01894499252607401
0.07712473851971349
0.02073678436904255
0.04267629954802182
0.01259954435475273
0.02352735836272369
0.01656387464649081
0.009594595458059758
0.1697544924210959
0.01676918761106593
0.06754003024805212
0.01473460202376621
0.03219922811910556
0.1937327381520335
0.06738662241399841
0.01543430496414726
0.01474218974612995
0.009600982613104188
0.1863727064899551
0.03406575088920913
0.090747012501843
0.08047263294191981
0.01709067419280429
0.007529479947619246
0.0243615025396815
0.01215628044307379
0.01209408774705364
0.04440845088077875
0.01660017377452755
0.008860424333357637
0.007478811095699956
0.03157096541824188
0.01565174805102187
0.07869905918736519
0.0102590180646395
0.009402108841053854
0.03433090179190704
0.0166394009310698
0.0494277234309627
0.05685849187349531
0.01809606522849149
0.09394560568310847
0.07860600528695182
0.08186303896415641
0.08271702251144418
0.02998250089379066
0.01454259201107102
0.04615266444282316
0.02912439555957447
0.008331663057406003
0.08624148194092146
0.02582431869293741
0.006882294523109019
0.02001482716907508
0.01133778376955441
0.006168513797887665
0.01848688950976025
0.03971224571502002
0.03256099186642142
0.03281615493041216
0.0303033961745116
0.009016931993075881
0.009244428010206203
0.01511431584900442
0.0170894425610289
0.02945754333752384
0.03756125256368448
0.01024147624304822
0.06372274693578617
0.02196090579418298
0.03912406014323617
0.01731326881849312
0.01286987108199984
0.02644207450203521
0.03506307418134656
0.01138125188539583
0.0150350752323336
0.1024564583398764
0.1297618104205468
0.01614626049526691
0.01142789880819169
0.009106347906456905
0.04258938272423504
0.01128402363330588
0.01110702508478411
0.01490438249440682
0.1113602552089735
0.02507678655887263
0.01825956565612037
0.01211863995063023
0.02097971133150517
0.07996769489617354
0.05639016485550119
0.03604929701670456
0.08464336469556759
0.05927444685294023
0.0134835394642356
0.1307376629704866
0.006707974590174
0.3530425342841004
0.03239204959521905
0.02448890362551369
0.01691248711718286
0.0430506087174893
0.01291731953524245
0.07542593209879361
0.06323201000512081
0.07387085384203089
0.1803687753989783
0.009423567079470027
0.04231457228509798
0.02583131878831354
0.03965836273476505
0.006699242962223372
0.07356977565562288
0.01786069787989126
0.05473481901828216
0.1805539420961696
0.06092244288413273
0.008690166801133737
0.02480028891088699
0.02967589265751268
0.00710057309890768
0.01912442431720986
0.02067576704835596
0.0171103628859258
0.02917128186392558
0.02402967126257916
0.1039063913968012
0.07316646787742048
0.01434165765458861
0.0444973750214632
0.01633051689218343
0.01540508551459227
0.02657547316318135
0.02039862038911102
0.01443643401632516
0.1560985834908367
0.1403311426402395
0.09925222443653307
0.04074097385160472
0.0118481742933781
0.02403834997492494
0.1280863496149358
0.00972700271225463
0.009715781830225928
0.007711234385560014
0.01471351929419771
0.02562018229757594
0.01401856220961138
0.01969782011727955
0.03251182205683639
0.01448822045008175
0.0430904992995968
0.1018427447714399
0.06735674022895402
0.1352323793724487
0.01154856379366814
0.009844344722842249
0.0321690655177389
0.06042021454811473
0.01280534465392147
0.01108317989922257
0.05263614009876557
0.02213785343544699
0.0187740988475348
0.04608170143732715
0.02605903025109579
0.01272722122989329
0.04841082046374233
0.01290978499728176
0.03521909643021089
0.127088272115402
0.01747146327664814
0.04527088236322306
0.02302625754204993
0.04203974864711633
0.02023716799106664
0.2759442932884808
0.04168400881586409
0.2051674028880574
0.03645390593032889
0.008734374579389154
0.03847302908316464
0.01018080396325408
0.01500815401978638
0.0797939572504031
0.01384775521922064
0.06230768583826454
0.04472188687163186
0.03627345207158701
0.01132773810614257
0.22483759958713
0.01458832676654482
0.157862909276194
0.02144681443235002
0.02391581971168486
0.1279634889757288
0.01460829669105161
0.01788271273985466
0.01427628729939297
0.01359591281605312
0.03567104706352648
0.1065121586963401
0.05486284900750298
0.04533591120094774
0.06488825198097095
0.08393720095782617
0.06802505287518792
0.01269726464782863
0.02835439664606874
0.1086922591529194
0.01248790315632009
0.117216079799738
0.01286942804651556
0.07645334293307504
0.01075833592769497
0.01066137576814423
0.02554476345577956
0.01447490149152828
0.06517833887977478
0.009073907766292964
0.01568674412792807
0.01958820491225332
0.03408952674209536
0.05076631110088347
0.03083050744486579
0.03675493432630837
0.01362205605996627
0.02241964556066522
0.01705972992911706
0.01049680899417158
0.01324359174553398
0.06518157920448817
0.01027745438516661
0.004882613683824259
0.01361251012739945
0.02209681193297568
0.01420642338684592
0.00763390042710764
0.02070921710278926
0.02869788726921641
0.03033784851648854
0.01074660477924249
0.05072382639315363
0.01400705985292466
0.01942980087892576
0.05052980155315236
0.04082678095480276
0.02871640437484727
0.04890422344423369
0.02083287634530746
0.02232063170665628
0.2752176079617292
0.01020969539687728
0.008549153560177941
0.008624386129091702
0.01115604535174076
0.01081686515598229
0.02231779258053921
0.01136542634844865
0.03823461223680179
0.06282076064579044
0.02274726439452074
0.0116838646466607
0.01251171374362935
0.07483938729781595
0.01630643438003171
0.07594503680005459
0.02023756065067913
0.0342668394606495
0.07346748982188954
0.01119873359461654
0.01107551295696034
0.009708515376677026
0.01913219842633711
0.009673895595428278
0.02982150900989344
0.09780595796688314
0.01240287025760486
0.009248589969070289
0.1551997308161615
0.1495824435545618
0.07663595341039263
0.1441500739073008
0.01612671556996815
0.03557352948565456
0.06575906211173664
0.04421536495100252
0.09471561226902792
0.03047655385877943
0.009195361894432028
0.06603870969858047
0.08880522192072399
0.007531620604794238
0.1175241980904279
0.03074197561045935
0.03519497087261925
0.01596721003949222
0.01040502291879004
0.01750411363306393
0.007964878350396061
0.04850483429738685
0.1315235148295165
0.01263804970793088
0.009433933703203374
0.01060344888027075
0.1397073924219858
0.04512734844182179
0.07109153534822452
0.02080858837013689
0.01477976363938509
0.01385964794876814
0.04067877527786763
0.03113687912911698
0.05280988400265327
0.007889900140337266
0.009925575304278676
0.04557399471292101
0.00849757655088627
0.01655017674271895
0.05574948558534084
0.04365974698555952
0.2546013850765199
0.01752431304929316
0.01596603458357188
0.1090429419435441
0.1991619562170748
0.0146822853263515
0.05115382424258696
0.02610055102223214
0.1420523643536347
0.1068812157434311
0.07213091607215026
0.02933810512819483
0.04259878209349402
0.03680883810194765
0.06607145254091817
0.1571662061564888
0.01149408738483252
0.04489187809750227
0.0396289652377608
0.01246826981971186
0.02673401422151535
0.01323616474592338
0.03889092507315756
0.05953136113379521
0.01619415819334791
0.03459254065264426
0.02281231823915136
0.09886744766576884
0.02313596464170496
0.01325015818219865
0.01295353416252228
0.01952134480328133
0.0223371379571303
0.01421142865319202
0.02221226155106826
0.1098237855154245
0.0117088758625576
0.03286222762800134
0.01480148444962575
0.05244659609397565
0.2916573575752825
0.04959582519903661
0.01773787664130594
0.01289697839180793
0.0119310027413857
0.1206264259256629
0.01351667231142876
0.06056118581489761
0.01237615467331328
0.01003264051527196
0.02199271936662248
0.05579691433582605
0.007403726334974622
0.1600144339729906
0.0145585562737338
0.01297207064247417
0.0114867659037322
0.1820033137535947
0.01280690896977738
0.0134749695381764
0.02285837537095309
0.08835890629627097
0.0303098007549749
0.0536369077423719
0.02565758994618448
0.03976037735496536
0.01614677628689021
0.02853936353480225
0.01241256499983963
0.01227861747649428
0.005660742566934125
0.01017916482479651
0.01997895890687111
0.0154996181826406
0.0162966695886643
0.02930213862825371
0.009962721500870179
0.0126490770965474
0.009228622209845223
0.1277612111470649
0.01941564121009072
0.01068579460233941
0.09709114587022036
0.0492765078586232
0.01110983542557213
0.0114362085247371
0.009501194205038229
0.02318832040581006
0.004902161263816956
0.01270745505429081
0.0190451228710962
0.0064247917823577
0.09315780734204585
0.1057073675352077
0.05710671204024583
0.007515455723998838
0.0391082990308579
0.01988895431570788
0.0578400286950841
0.1077951566835675
0.01757173949984581
0.01926603510814372
0.01260084201085025
0.01367983817856807
0.01879857981113338
0.007675157301685858
0.1521032056028867
0.0269214217979931
0.01910412595897217
0.0854842877369562
0.1195120560046999
0.01223410712040355
0.02387671430176269
0.03742743051457228
0.06982477688771188
0.08849027001734057
0.01430022681210804
0.02530824684073302
0.05159153802751557
0.01548053763520369
0.07550097260337547
0.08629699619547146
0.0530868948706087
0.0794561026064295
0.01554881156254653
0.03568934336239896
0.079019116330596
0.08586432514586856
0.009819419794025966
0.04809023293575437
0.01171010473829926
0.01349672874913024
0.01907107825488643
0.01360473316968483
0.01060812754343397
0.03347495092823673
0.01469487124170146
0.01601962941971636
0.1178041821168845
0.01263612360785611
0.01044480710334567
0.02707548662002103
0.01078517813480085
0.1662798215620916
0.02628915198418568
0.01199548873747563
0.03349104193227311
0.01318435168213824
0.05249845229332822
0.03502543585899327
0.1029906906651817
0.01721384365351118
0.02278244467809876
0.01157926301346003
0.05308891283278203
0.03557989131703175
0.03728408712806757
0.1048938515020681
0.1096198552107344
0.008199730975726186
0.06060995770645862
0.01278359603721034
0.0335465800185628
0.01729648452704592
0.04593737740156708
0.01838523466344083
0.01433576643417009
0.01140914858284235
0.05695748340673906
0.00797270864900985
0.02132344676943915
0.1535018749049268
0.01035603772415949
0.009725026255829255
0.04902975190998504
0.008785377378384277
0.01015381297799326
0.01131325831844231
0.01457171381430689
0.01434467410185652
0.05390686319800037
0.01420665307273477
0.0648316686462343
0.01478479430252434
0.01050104885188614
0.104571521487041
0.00900942832817094
0.03021823893835363
0.1698819089868539
0.04480351855349445
0.008157522398061702
0.02018118709699438
0.02359145110696536
0.03688359499869803
0.02758094956402699
0.01952891899382244
0.1585333043123641
0.01123774902661367
0.01313013033283149
0.01356526332594667
0.0514664135568328
0.06437070457567635
0.08119003552088501
0.2125030500963769
0.008251736409104095
0.00979895216979593
0.04974463897632944
0.0326398275373408
0.06205156747156391
0.008249074715472869
0.03130145190097319
0.00904139415619545
0.04314309724025922
0.0104052560174118
0.02200128011299065
0.01025809595628335
0.08365518324655705
0.0292302682517949
0.02836429070926152
0.01433234749930901
0.01134853130858303
0.04580692886805919
0.06437228375378151
0.01091570398329143
0.03242080745893659
0.1613315410294017
0.04806895472077701
0.1200708367400105
0.01541747766011032
0.01006773137670764
0.04005715963851837
0.04659943817775998
0.06411355143860877
0.02158626122596735
0.07782059130074061
0.01117711890677785
0.08967414582418465
0.01747763991277403
0.05436048590846098
0.009302889527461633
0.008697940766663973
0.01194579016236361
0.01639069491983856
0.02924734844138394
0.01541110363286325
0.05012055276285521
0.1012503579519919
0.1626839254438992
0.06503874722348847
0.02329615897873205
0.006343919911799445
0.1124507918219654
0.01575244466352407
0.02369886074504819
0.01010130056213978
0.01884240078295843
0.03889318936723016
0.01271190594935144
0.008826920918271896
0.03252726082781813
0.05200125738029079
0.02862279665479223
0.1040869728755943
0.05761279562367377
0.09287571532573412
0.02337703401287216
0.01141373719020963
0.03367974078738062
0.01973656251195538
0.1002998417330234
0.01955455852949829
0.02916662972783192
0.0229223219552739
0.06987488815055355
0.01845610399325772
0.02497163780133314
0.07941254275502231
0.01745299016842526
0.04786951935344172
0.02445565795437377
0.01544467700028816
0.1164230033110719
0.0702978542025977
0.02051995933506536
0.01451498831879326
0.1170863034158105
0.01321837990425779
0.1133061082592748
0.01670697732187625
0.02965429498731815
0.02239067370615455
0.008481032880228181
0.005279480257451205
0.01095203889116094
0.06608023153296175
0.03723745991243825
0.1181507943791586
0.04232797639825074
0.01047124059345327
0.008149707197531619
0.04283263019848154
0.05741145104742216
0.1951135695905011
0.03597348248554118
0.06469634086989404
0.04555960906048504
0.009976645430220829
0.05020817168312196
0.0468369191198796
0.05227485630069204
0.01627427659852875
0.03106149095614461
0.08353258318094671
0.05935367426524931
0.279442601653757
0.09932920864236919
0.03652119117711437
0.007074026967097761
0.01037093471009516
0.01234629534039291
0.01871284232819797
0.01792009156046159
0.03991058158877715
0.03782500439387208
0.01526832130333338
0.03657108901286333
0.2682905895506736
0.01158348951802712
0.01537474926392551
0.02955718027679598
0.01077049295609573
0.01476229921272794
0.008328915513798265
0.01999455782110136
0.03924436563513292
0.1268400688120317
0.06912855609033866
0.01308493598139386
0.03486601531300195
0.01986388596303035
0.021839781610754
0.007955248050038562
0.01773817438970588
0.08905772818013143
0.0146972142938375
0.09898410543238434
0.05122601756749413
0.04530411155285663
0.00761151350054767
0.01828598283872299
0.01477118467936271
0.04934038868829197
0.02527890446420925
0.04243500729387262
0.01142329953281482
0.04788537218624154
0.05774256702421914
0.01064807001534873
0.008343371420336929
0.009534105907768594
0.02321202462093144
0.02222629688893137
0.01902066275239294
0.04125947371310249
0.1197880618347966
0.01328763366013146
0.02030911989801823
0.01024024046827774
0.07049788286951066
0.04959853420957304
0.03424346615736083
0.009749572323775059
0.00885734955556829
0.06336403687995053
0.009965322480426789
0.02781840601064909
0.04258479001202116
0.01711548546021002
0.01859910160884045
0.01331469733857648
0.007955384723412789
0.04016546567099928
0.0188142227949936
0.05291894228310409
0.1250578119500482
0.06841355623789915
0.01585286604905813
0.01791083150689611
0.03593850052805026
0.02465124509381762
0.1317085997015049
0.01680643205825577
0.03904031438095381
0.04143733889335422
0.01797762659832229
0.02240061284973257
0.102471524660201
0.04605840549607875
0.06166502869371649
0.2154901555411746
0.02312065079555612
0.06828683798952273
0.01736229027897197
0.01081384881407722
0.05016104996308874
0.02382070384428004
0.06706818763496135
0.01701839278536056
0.0117073295467739
0.01158465472872023
0.01010707911111422
0.04758586213215213
0.05597007259065435
0.0621245213870688
0.1420628956745559
0.008039576019186598
0.02992055490529
0.01818329202700248
0.01637546316325196
0.02643669647964752
0.02392027923161005
0.0203141193056072
0.1072309106144044
0.02347667350518495
0.01906800696034422
0.1761134502910674
0.009651102835121442
0.01257928737847991
0.1017810453130654
0.1621260628716216
0.05655909340310251
0.02611206815475235
0.01638359707857592
0.0688926492558759
0.01227357325299993
0.01420200800026616
0.05199217000869071
0.00940687246393491
0.01591118189343368
0.006892452453306597
0.0105735816066817
0.08215292464237457
0.06990208010028097
0.1134505305412607
0.02772260795916911
0.01487230337397182
0.01285357598392704
0.1626451623977277
0.007689353238741072
0.02418430411889277
0.0269537869252096
0.03887102323351525
0.02309128271258914
0.0229732910391392
0.02158047099990089
0.02335382486955617
0.02600966838462396
0.1390136094242472
0.02441631828552655
0.02928297402978487
0.04323087442628424
0.01524192489778624
0.01216789891069849
0.04095054857060118
0.02029177024454501
0.01692390143554716
0.01568109897313989
0.03586470238955996
0.08789306958260984
0.009975355016379552
0.05156680946847573
0.02153979616730448
0.02656937584042728
0.02495182776288962
0.03811913594940916
0.01799252534099682
0.01688429970195655
0.05017196094032769
0.01028114297256981
0.1374187710270122
0.03315224993675474
0.010767085007836
0.02735037170937537
0.04629893942333094
0.04104454223100459
0.04083720405202252
0.0879706628739875
0.01081849066816882
0.08748842203750883
0.0259325773621293
0.01999461148033971
0.02308264114835231
0.00849824111407845
0.02691871191222948
0.02836450444269399
0.1129888631135154
0.1778440749883865
0.02552723818842476
0.08291357201486814
0.04616830490179191
0.007609734971733382
0.06266516254003621
0.1205816078924786
0.03281234952419172
0.00622536906338024
0.0472726981339447
0.05866173344084085
0.1319963920932891
0.08403280982540944
0.08674769815455291
0.02837645594729557
0.01611293616586222
0.009213388481168807
0.03258247621936446
0.03376524795851802
0.02081510998122545
0.01035976398929006
0.01034970350440632
0.01025876366039982
0.01042813894642202
0.0338099280306263
0.007535789824592604
0.02428178561717565
0.06177555008366135
0.007430053453424208
0.02774086829419558
0.01617629428664715
0.01159499634025016
0.006630096999982665
0.05267376765610475
0.04805574675918223
0.156150095890407
0.2444019110128595
0.01212094591766446
0.01011187609603682
0.007955076393857936
0.01837581457691334
0.02476595218242978
0.01280293256513034
0.02060417453630475
0.2496160911777365
0.01422891976693024
0.01084083270107852
0.02068648337214979
0.05651296487501332
0.160458308780151
0.00894524300345919
0.0118887334847727
0.06316087253102098
0.08572891308022422
0.01869633945497744
0.1744066666462707
0.05480108905081719
0.01099583878318348
0.1293598279789859
0.01162843110993903
0.05873652753304928
0.03069586008708633
0.1243215928362146
0.01945040428882169
0.07392451604783769
0.05754251009065903
0.04621187662970907
0.03832315501205809
0.01725396063042737
0.04677587124192793
0.06125245008219376
0.06086454431764988
0.04931379753987822
0.02588540965375543
0.02407745887908047
0.1176524440765299
0.03680232931554946
0.04193778367033549
0.07523986721180193
0.0169850474280872
0.0105505756154178
0.02809384327370434
0.05790852388453261
0.06865092642155973
0.05410073525782445
0.03891674279413096
0.08404173883197207
0.02568370030807932
0.05103897044346423
0.02807619666538047
0.009507211023155824
0.07393380598669207
0.01708269831170561
0.12001144041086
0.01601614526572821
0.01654095213858715
0.01588508169288054
0.01913853942720533
0.05507948481132065
0.04734056557453782
0.1224066611660799
0.01040224187645952
0.01883860455307987
0.03042692571959488
0.009456912505804584
0.01016429093153401
0.01807692179320778
0.008668327301530575
0.009441890541391404
0.08208103465112106
0.08134313433349602
0.03186614150291711
0.02599230884521411
0.01430719926302152
0.01185661400818802
0.01114459047687014
0.3384922827961215
0.01881594636113939
0.02238381768663706
0.02192058889813389
0.0621729029122988
0.02713706576120981
0.04503640061182086
0.01172450021173244
0.01436204753530206
0.1109886469047669
0.02920498698505494
0.03649506104418243
0.01044906257397702
0.02086668826997697
0.08957265482620325
0.01399601537435459
0.00993939355798224
0.06604923865602227
0.04075506240685713
0.01134321995045163
0.02615324197663909
0.01331403782186207
0.008302207701435031
0.0224301603332651
0.01182648289399666
0.02217896365875391
0.03704780878496885
0.01215288002082349
0.0197292735369737
0.02657837314974262
0.01494577513630052
0.07067660930773331
0.03509127753116686
0.04393841902105337
0.01741419418107768
0.1443521495682683
0.01660176843912952
0.01825303825437094
0.0151280489907878
0.1229580678223684
0.02958049374306612
0.01405016758993941
0.03520679476403193
0.006731240153681158
0.1536302879418095
0.03937616661580281
0.006567217547834736
0.04340868013591275
0.05930272853221243
0.01954485648079655
0.02621800519218323
0.01346815465209006
0.04847742974764383
0.008923723765542157
0.03211518162961616
0.01018697554872325
0.01672383052245208
0.1245168048154486
0.08991259384949903
0.02537598561141931
0.01250877323613344
0.009479957247332195
0.00925335012317503
0.07710946580299285
0.07403439940417068
0.01366058319947054
0.04969783141157806
0.03542284283236049
0.02770389192269076
0.009321553758929761
0.01009753622752437
0.1002126315718461
0.02982994507364089
0.06718278577955157
0.01437684119300909
0.02917941061849332
0.004778885591545726
0.006395804690319557
0.06287844145390754
0.007931658599662047
0.01585793143497251
0.01693120715354766
0.03637752246509748
0.0502463386505656
0.01370677098792027
0.01322215128419602
0.01817733047218948
0.04936147453405821
0.01618731601716615
0.01931425444225243
0.01476509780975948
0.02025592937914045
0.2367866868314788
0.01269358171820325
0.03668195718409711
0.005618211088852032
0.01757611124619357
0.009143198483203456
0.01517410877028574
0.01019866893431832
0.02557524565255342
0.01306646661749046
0.01261621621853092
0.05896235060625827
0.04732985509886577
0.0368292126915906
0.01790837332602416
0.06920311851061234
0.03657109607728698
0.03044875027385472
0.0137819395354259
0.1071157096610504
0.05144977620545425
0.0307829186825523
0.04414724363141115
0.01850676994098208
0.02675552129075601
0.06775384274392074
0.01786201958278793
0.0109701953755027
0.02284301288408248
0.02100799220226105
0.01747315610750802
0.01765251627583314
0.09241380408430745
0.11416085493395
0.01004267169964567
0.01965589436019186
0.01146116472996813
0.04361199240377578
0.0332149766694561
0.1354817480870149
0.02048825814714177
0.01585295563240435
0.02195683078731812
0.01721536957953998
0.01020992410186294
0.013310515326547
0.01884823686830896
0.02457225592973551
0.01629673184039908
0.006904997649753793
0.05060336080650675
0.07141193615051444
0.1380753319246433
0.04097567680399769
0.01726163889988648
0.03592299180016042
0.03581619431235519
0.01012305511437362
0.03016469405931074
0.04030152870786176
0.01117560347700937
0.03853156122484594
0.03320779569653824
0.01030366203360339
0.008934864433983751
0.03219012624902592
0.02109209754056771
0.1275065921815501
0.04778257775690933
0.1626359876313659
0.05790980766886294
0.1145057551908093
0.09989389101642759
0.007992244086555392
0.03129309792046499
0.03182309798497433
0.0140953789341125
0.007641111454085639
0.07734550383907329
0.01775834627830402
0.03687279310618016
0.00963025868131139
0.03400885800522906
0.0404855048662852
0.1292939216607578
0.007181003492763846
0.01410966792010291
0.00839583725499961
0.03172306204462426
0.01457817445912027
0.01968113426106554
0.01104519229327328
0.009720365997913307
0.01517329915372084
0.007522550978342295
0.009846293759523787
0.02208800747507588
0.1037856869991492
0.0243045264077433
0.02956976105260754
0.01115817938941082
0.01185390969623676
0.09854675679681339
0.05027506622273525
0.009400774124818623
0.01320271466117417
0.02025779411507708
0.01392107861697638
0.007895890968508399
0.02140535848381678
0.02654055973806437
0.05904761065788337
0.02520322248632097
0.02158858602555746
0.008104573640072986
0.05195935673506509
0.0202581212290726
0.05629505391781047
0.0134899191955352
0.02478776128378733
0.1704563340189338
0.03368177758016027
0.01933609227264798
0.01674464082629767
0.03170187965183884
0.04769098352400798
0.03911264633163563
0.05786638188522249
0.05926855758157913
0.04409349838132612
0.03463298535713576
0.1159923848810605
0.04195613647441366
0.01117490919309872
0.01160254800762542
0.02210503473763486
0.01046758825338035
0.06289921433200969
0.05146733315947803
0.1560161646839265
0.06708709241238667
0.0170504888175721
0.02401508120972956
0.0110138558953949
0.07354932024786853
0.02434791253816521
0.02401374827061733
0.01893956459035602
0.02813199781784264
0.01582835715039773
0.06726930197542232
0.008753316187796024
0.0445016012040743
0.02339124435524335
0.01398990172686667
0.02504006720603918
0.02950439193099841
0.04256913838595813
0.02107018426172318
0.01081125861920772
0.158497903862529
0.02533461668907959
0.1100900569748208
0.02868858086159696
0.1571727036979844
0.01539856614514491
0.06886491908338735
0.03098480560513444
0.03610458295273776
0.009235525302293438
0.01363099474273415
0.07230999498322906
0.009833588773393033
0.1038270870280094
0.01372858804076781
0.0128166303701079
0.01446197060396186
0.01455537470425219
0.0110636328685875
0.02788163998235832
0.1593472519586409
0.01481370936257391
0.006052377351102546
0.0589638173807619
0.2633327670997408
0.02451186963806349
0.09106041102060999
0.02324175521042145
0.0185580330470148
0.03619732056461517
0.01244805539401605
0.01062363089482061
0.03482079834187001
0.05997420445175778
0.1854891897892687
0.01638580727339614
0.02289501824859939
0.01302621390342524
0.1098400316803382
0.04118261390984283
0.02128677606309932
0.0880704145500583
0.1028914852575161
0.01483106598949387
0.02954384243897357
0.07775761758375906
0.02142713332542417
0.01760748457346004
0.02024072816583606
0.02006215712455216
0.0262939297858879
0.008105046413021207
0.01172879708502607
0.02304524406670296
0.1641082033407067
0.01434790988707658
0.04798066748261518
0.007470599040812492
0.01636597724411834
0.01686368913061044
0.01832639785617502
0.01360436245081477
0.009265032312672531
0.01501125143061674
0.0253612447940967
0.06739803851686728
0.008330907805241825
0.02811959811237227
0.03066231244263226
0.08678859087726648
0.1438927044302002
0.13399975916944
0.02920539235158406
0.1135385686586153
0.06598671349536057
0.021145039792693
0.01604555522174911
0.06623020248524356
0.01235978865848538
0.01999573766743223
0.03050829396080386
0.01893276612052685
0.04654898074344008
0.0100935929116757
0.02379691355326463
0.0190253165055891
0.03573823447633194
0.02710586371782284
0.01873169865028915
0.06719221365100944
0.01900355905165729
0.01378434829340163
0.02534869873506232
0.02364303237439004
0.0283982623289662
0.03029434328227281
0.03513087712155743
0.0659308702858344
0.04056410778836801
0.0320491120955733
0.02987594620492345
0.02758304296996704
0.03249007719808827
0.03617478029825651
0.009856615803806409
0.02520247416267534
0.01300935709855023
0.03344334561502021
0.01234739788945596
0.005594091784474241
0.009932074197499955
0.01917669364667879
0.05197408549525136
0.05900241087847238
0.01300265846148959
0.007867929113602311
0.02653370789006765
0.009164610306037919
0.02652593038863025
0.2055668475306355
0.02391763265662885
0.04237480894297339
0.01205150073138843
0.0161598026366387
0.03371727124880681
0.01667937466343745
0.02065954540265411
0.02808330964882821
0.0240942690312574
0.01418511050645595
0.045787184231461
0.01902246343808107
0.01498076218378585
0.01564805441612396
0.01369992367453243
0.01222491923466731
0.02453992146565863
0.01323338644748211
0.03479686394705216
0.02775891619525718
0.01322326229900014
0.05697573903917637
0.01951050977255088
0.04532901505705438
0.04282930127249861
0.008955941090059306
0.05252367735718672
0.01907653679488129
0.01026243908613379
0.0312134001591828
0.06108835474520267
0.01683863631755729
0.1080167395768462
0.2040096468515924
0.0145466896124724
0.02921469162036469
0.01916138209505046
0.01251792513474756
0.01203726759418969
0.06124914776325826
0.03233483714891511
0.04456637764049347
0.02706990829031258
0.01807025693103723
0.0145858490971028
0.02273946953089628
0.03216112872005818
0.02249466554132934
0.03177839751014731
0.03063844879321645
0.02038884142194899
0.02101655496257296
0.03840279736409869
0.04710496561253306
0.09794664722110923
0.1972555957635096
0.01850807630730348
0.01919691874972832
0.08741335338814241
0.2682312551729062
0.02908107365657172
0.01351613694962113
0.02338625090634546
0.00901547645491174
0.02117399724849233
0.02058875719203035
0.02062355685809069
0.04564463798361048
0.01923064532756043
0.01189105681341539
0.02194177688314295
0.06612822311195866
0.04061663444820761
0.0217817651402885
0.03344114433486134
0.01491514914083119
0.02567997062581567
0.03329761547946229
0.0613674077943536
0.01578591366389775
0.05354682812677609
0.01447106783528522
0.01979720455247302
0.05711197734097942
0.0491897536753651
0.02602325623228304
0.03000609529681293
0.01232668343308724
0.009835731039048473
0.01127742954692027
0.0277814608318766
0.01597720756506312
0.01391407321094274
0.08741906295056275
0.06589400083391211
0.02263360107034538
0.09325525740906092
0.01013995821244498
0.03453302648979373
0.0074418820026952
0.01362923896879935
0.009342861757761512
0.01331159973210754
0.008532585805862856
0.01456882816205719
0.008321367096179554
0.08613077895179579
0.05335500437289386
0.02180509594726704
0.0150663573301778
0.01963296949885779
0.01875502038601813
0.05934945097888018
0.05017314230118863
0.01286853942016748
0.04854999135216457
0.1334972409228038
0.03852151066435088
0.01821372243555884
0.02505485038370542
0.09485492839904935
0.04749734763720058
0.01489470956011977
0.04466326370001057
0.02568520642826682
0.07108761112082633
0.006709528206426884
0.04342352373165383
0.01455809384116196
0.007495128293024247
0.01744948651094573
0.05724619855632748
0.03654091929236761
0.02172664372827907
0.07385524822456165
0.008343388051135582
0.01864540565960464
0.04257539886024345
0.07529751890170298
0.08388829791741817
0.01916715218634928
0.02815582472813155
0.1095045280453357
0.01057905471496129
0.02772901874229551
0.01030497117651904
0.03683951496849772
0.01293197439945982
0.01040070989576751
0.01816747034152022
0.01458521218441999
0.01575140193690809
0.06515286668695308
0.03484581188836856
0.08530484156120423
0.1314217107076957
0.1018408234223805
0.04670378315314868
0.04528491038901396
0.01083329902429214
0.09555579618048102
0.01805760734774784
0.03233001318772093
0.02116348556368653
0.00788961735077
0.009603517751451835
0.01304306969586
0.3497168507975348
0.007312146911273929
0.03265013022353286
0.03236725045838511
0.1087510578904437
0.07150338926454182
0.01590409557400528
0.04903743930940431
0.0528646417031725
0.07670790235552036
0.06864626770378773
0.03267576827714443
0.05612384515458386
0.03843215002380278
0.02037865559789563
0.02212215242564141
0.009759433340748185
0.01693874435005998
0.02097172036054285
0.1620030810398702
0.02134431705593126
0.03726658162265321
0.008125486308987392
0.112677521466565
0.04052441143009836
0.05752251167521731
0.07069093809647704
0.01910770901823398
0.06897381377925431
0.3652648990050606
0.05083249169276174
0.009379796051270184
0.02080349331120724
0.008945340495597328
0.03462445489730894
0.03034334590014641
0.2036084748797708
0.03504896052309666
0.02854853626987979
0.03268801573279941
0.02616908757835478
0.01166297628636315
0.06364491111692326
0.24410616420544
0.03805727693202989
0.007217235880406431
0.192831562706103
0.007962063805909227
0.1970548368672834
0.01490184692521073
0.008049746427347917
0.0842378094126004
0.04860694131630921
0.08654154595112916
0.09370585806678766
0.01179564282660232
0.0459936420674387
0.04878198248973163
0.04877379938431679
0.01130047561783297
0.02506685382553703
0.009586863022702801
0.1507031111990054
0.02548121561851927
0.01932655610490764
0.1087866990261964
0.01029443666554914
0.0294685372042158
0.09568983096438752
0.02090788702031897
0.02562597653779953
0.03853455241327578
0.06536543694803659
0.02601265685068638
0.04736007152492899
0.0184288049533455
0.008751530033266373
0.1001192237274244
0.07380293117918683
0.03000401677708413
0.01058376217886063
0.02213764069859739
0.01336688490354088
0.0152712443803282
0.01516939969286799
0.01367253249888286
0.01101850162649162
0.02522508639374798
0.01120936453483623
0.01255067709812642
0.02748408979275406
0.08874034862512631
0.02211319337583352
0.106898971987373
0.01383529811447049
0.02012559485515315
0.01256675225114905
0.03865923192504314
0.01354455889089413
0.09728260562922215
0.01488714399040355
0.2051122872005676
0.105708606163684
0.04393864648670342
0.04881282108980171
0.005569253609819647
0.07609835768301898
0.009682755733327745
0.02363423682999407
0.01852739436889462
0.06614365300136157
0.04733326306899826
0.07417110887301902
0.05024179266222262
0.02073019790586058
0.01045848647581254
0.02300178486599516
0.01848951795145295
0.01574309404827471
0.0280013712214111
0.04005234722221025
0.006338646383526914
0.01867238900908825
0.02989981019676148
0.01160663930377999
0.0157629506969931
0.03975588484492796
0.1688441021859754
0.03565526987511287
0.08015197009620688
0.02238499015011954
0.04527349159685211
0.07238349418813743
0.03949053657864563
0.01633245224306263
0.09601132856297988
0.1000929052776466
0.03287542785762063
0.0142561242156666
0.04763187390930028
0.03543340254060107
0.02587233754144731
0.02195730896263728
0.1232971333143868
0.02291542993370717
0.03972513285876091
0.01084069614182464
0.03998656030487709
0.01627493379203232
0.01496219969332007
0.03214613613117293
0.01406858349919241
0.08081813970616597
0.01743007039381091
0.06216846369778273
0.02042328964574772
0.0641766881920893
0.02661219848352266
0.04605270846560812
0.03289721470365565
0.02248755758429082
0.03228227795888292
0.01618153892455309
0.08144782731177383
0.1196505855714479
0.02726884583079124
0.02873941088499701
0.09410040296859952
0.06096201118399144
0.04147822770042645
0.04518985831271308
0.01399949897756468
0.0161900298428974
0.0985994534767639
0.03785778470935591
0.01887208438435255
0.1539589675771533
0.03943211465022504
0.02572291734864156
0.0337304257375268
0.02235022109818256
0.01637122375530987
0.06489636464531973
0.1146425123973199
0.05153247785768749
0.1560430881161776
0.05050220875929765
0.03652450642628336
0.008823209415298761
0.01374219827425993
0.2561755575783304
0.01978275010392977
0.02920816646637941
0.03852367225991757
0.02034177004902397
0.006179006935616581
0.009476047515546263
0.07304143796384026
0.0119368115942029
0.008053698624137006
0.01256731971397437
0.032603421079841
0.01787359332801408
0.008304716997410503
0.01180432611338629
0.01271492666414423
0.03018377989356028
0.006985230877047294
0.09990610805396062
0.01070136500302355
0.01584464115726708
0.01699265267358774
0.02495143741478298
0.02852327151902052
0.01473452779337865
0.01023612228356139
0.04414206912197362
0.06836248760891465
0.009245826717627
0.008384911090690103
0.01160661543446603
0.008233361826606994
0.043519352618883
0.05323305427086138
0.006410554550999182
0.06216322073233841
0.1430907183384707
0.03597446112076098
0.008631749393489856
0.01082999074977275
0.08850345285020221
0.00806950833108005
0.08673886193869035
0.01125749394158576
0.01024738865484568
0.02227759817328901
0.0276524259855144
0.01412291959318986
0.06175712539796203
0.01756586215543943
0.009193366444182621
0.0398276665778531
0.02085536258461819
0.03871736194381135
0.04569382124279801
0.01318043644336661
0.00688206871335354
0.1869921991504942
0.04753930170180855
0.007370226320416495
0.0373198530634681
0.01065834527496631
0.03712000649959864
0.01618058592416581
0.05321249477797273
0.01737477185155141
0.0316363033505787
0.02049099510788209
0.08318564890986085
0.01612878137666944
0.03177022757838893
0.02228846576996629
0.02405907600024176
0.1949050511909016
0.04253971910355881
0.007537808950540553
0.02932915588610087
0.09315999851630276
0.008517392007034798
0.02362857195705066
0.01593228059475341
0.1574444697593123
0.01235754598339565
0.2179078179041196
0.02828368064627963
0.03124158108384232
0.04387716272483919
0.02107437414391047
0.02678720452463655
0.02288851998175701
0.01690623437109013
0.01943583460095027
0.02311301523222628
0.01808031538458029
0.05880104357306135
0.1002223431013582
0.03046006655492221
0.07710284658729714
0.03453339452454788
0.01702966734782033
0.05265433744637626
0.07710091343525674
0.1092608827295532
0.01691347068278798
0.02303597825903672
0.01117193848323953
0.01444415573963109
0.01888956742936209
0.05491914521266817
0.0187090772967061
0.02525422125640498
0.01449089451585196
0.1251335746571423
0.01590520381023737
0.01782307044516889
0.07716075381875656
0.009162623092862549
0.02593608875165713
0.05343477754921153
0.01996036605579104
0.09545936552004844
0.01102425291241808
0.008472520274055451
0.04466320568042575
0.01038536562966075
0.03437272534274833
0.05454311622161118
0.01360498235365872
0.1724001584972313
0.01263950722226198
0.07811809927668951
0.05692132570340135
0.04100845683516906
0.02296177517303352
0.01799861653822014
0.04812849995135227
0.01984269223258594
0.03138518187601311
0.01874349177409951
0.03630995623996083
0.1237955528267795
0.0115013613883534
0.07904728499360754
0.08329417555564401
0.05067884979916206
0.02062733424329037
0.08527507638809757
0.03791635625039223
0.00874475480200799
0.02673598641200447
0.02456487385069439
0.02950133868183454
0.09188215711632509
0.07216864066219467
0.01195254132457374
0.01553542586287004
0.1311212116425299
0.01054043606227346
0.09474645790629307
0.0145988959593165
0.10366427113698
0.0410799840448217
0.1879473887744911
0.01278499692227028
0.01850365064304114
0.0552398864319112
0.0195257162739639
0.0256397573639417
0.02689578266582455
0.03774219060753969
0.03688130125868719
0.02385967540837322
0.0137401772575826
0.03302988765205236
0.01122745595851424
0.02121235298352087
0.01687333583845302
0.02413582089231767
0.0790372068690518
0.03115068397513822
0.3117066609190831
0.01286647051540391
0.03938698247422276
0.02136066003300078
0.0432187449002553
0.0679027689222484
0.01983876149905961
0.05479445445653436
0.0272149744017621
0.08950223468638828
0.01852304905294691
0.0125907052342905
0.008861003024948994
0.1197973041665193
0.03379326299807593
0.006137689243191664
0.009897636019518414
0.02373259047188907
0.04779392015507306
0.02349383533429889
0.00793001151169534
0.01467387884601574
0.02862343136134128
0.03598708548657242
0.1155168217393478
0.03321472437362597
0.0913477301332465
0.009754534896842512
0.02523823114755581
0.2471188509679999
0.03810800574019116
0.02025275155427554
0.01138532571742033
0.02401915022388374
0.02484008991614803
0.04773967946304689
0.02579408250707825
0.02853309360352218
0.1373668760345978
0.01376977727814088
0.06816656421920574
0.01164945776917012
0.03952820585617062
0.02715996342857523
0.01040825192315784
0.07247758162544225
0.03115284730113723
0.03681490629509042
0.01061922118353354
0.07371326417368042
0.05070506641097412
0.04564604682408058
0.04840516989407741
0.1042139128696735
0.01513501915496662
0.0372884949820194
0.01537950214210565
0.02795775321876192
0.229808420162039
0.03239257396423192
0.01266548118877786
0.1022069058015774
0.0114439066396879
0.01695317785562061
0.01631409027263728
0.01935426757281191
0.02393345607688642
0.02100194504588704
0.01059151491158617
0.01090186256814507
0.1854609092999344
0.08151620523347961
0.00894033176634758
0.0280523619490856
0.0788136117166558
0.05166518279264349
0.02611734281174345
0.01278512855048924
0.1032009667828546
0.07410818882620203
0.01335430522219783
0.04562910343949336
0.1320850110795247
0.01001797008469803
0.01552594728540335
0.02554649934299709
0.04336371571129987
0.01600168998554753
0.01371161103433087
0.1613108162600454
0.01213803151853216
0.06580644844845393
0.06199775875256119
0.01432803930531269
0.01212542861916479
0.01227047225939267
0.1252928564937248
0.008665492409495861
0.02513543027987798
0.03892479591383247
0.009665748058449924
0.01576762124840504
0.01373038082556991
0.1066794339905051
0.08108817538568806
0.01030998809367858
0.03876641198915459
0.0198980484837361
0.01344135369394809
0.01019649128260191
0.02482936472166927
0.01575613714862936
0.07340200189842817
0.03681081501390694
0.01059799620223964
0.2029180946395457
0.02428670786193158
0.007907227570007483
0.0247899239896173
0.08746356481122504
0.09697181553621319
0.09309657514029239
0.01918656825660163
0.01904428117174009
0.01572652397258792
0.01452969774575421
0.02968888702614159
0.02867039918510076
0.05811759308078323
0.07229905344958046
0.01821393922780425
0.02747546857806161
0.02205064109861585
0.06662944935014542
0.03162420798807418
0.03909177217987578
0.03263770917815553
0.0151332943540823
0.0117796984354838
0.007045685574856498
0.07100173284594406
0.02184919256462745
0.01324790810425515
0.06273078775991522
0.07881746757254625
0.01218975336573514
0.06807271762010131
0.04452063548986179
0.01237504749701491
0.0115341617779022
0.01607978047858497
0.008859411522031041
0.01043218303942747
0.01075566679606022
0.1297392768654197
0.02190228205271792
0.04420610410562012
0.03599581115459823
0.01683041004062855
0.215465214522559
0.070098636899632
0.03585179783144759
0.01217086542151687
0.06320699851368428
0.0258624205649741
0.01254249588978335
0.02096295969121915
0.01217845510099757
0.006769433984329713
0.01057846990747873
0.08045487564267215
0.148678828206411
0.1102117029884807
0.02841080744065156
0.009538866217889862
0.04147000988231789
0.0287750011092432
0.01035077817830916
0.01338965499141783
0.05210115302038867
0.01306321294462977
0.04890316774482198
0.08911114618129531
0.1470464624701669
0.0216187718018532
0.01310928018971897
0.1233652177060563
0.05988924346730847
0.08645343682029166
0.2261153096399642
0.01261457912504768
0.05295000352309338
0.1193035736611407
0.1625776080475048
0.01181500123913956
0.01600419007121255
0.06784327242293162
0.05349804478750838
0.01533694521685058
0.04106505846311542
0.01179183340054389
0.1261129703752075
0.1992075800467581
0.04645741156640981
0.03852606417138456
0.02600784873655226
0.01019257013947734
0.02061016458128173
0.04214462818543296
0.1462656496726081
0.01426430021468356
0.08355508020947745
0.008119359154894286
0.02661910724170402
0.006470868641501777
0.01367893566320258
0.0308696314459099
0.036452371798505
0.05006370104264758
0.05015433945325534
0.01357606483145208
0.01511728416827858
0.05312438039599903
0.03421325299049745
0.02398938729772339
0.01024067161856343
0.01325950091353883
0.01327534180380111
0.009958897061145869
0.007858079385107776
0.01410083417378283
0.01596678450992988
0.009036051934145724
0.01109334320422417
0.0525829811863498
0.07322259667474035
0.09480030062738054
0.03486380336389722
0.01121303637278641
0.1022270585435821
0.00859622923068319
0.04150879990310272
0.07007706694933982
0.0165505330856463
0.01701276942273365
0.02698271879781096
0.01742442320247678
0.01650753004623967
0.01948827206565881
0.01258532815864871
0.0672230819669319
0.01283698959616596
0.05375641552570841
0.008247501430578657
0.02251354664915181
0.03127803554180814
0.01611003155301498
0.02057819738801296
0.09996916978494344
0.1166558862653201
0.0115485500437501
0.0669743580276755
0.02955033003226017
0.05872779313671923
0.008733085858342482
0.2769137210293791
0.06629077602426385
0.01934255687128785
0.09673380721169333
0.08009065548965157
0.01036596578148663
0.05818776462153876
0.01073685379093794
0.05615924001617944
0.009292382218606728
0.09030016358794357
0.06178443776003411
0.007253331736179704
0.02730121807983724
0.01439169815475565
0.01373229564050061
0.0136363333402947
0.02110988124624924
0.01158288047027404
0.01884355056484401
0.01272584522136367
0.01103531844934444
0.1322199815459858
0.05219516013234196
0.07482745849066831
0.02536803394185994
0.02540734734382188
0.007874528074220514
0.02037455357600256
0.01398073072548739
0.02616864370046255
0.01680485916323337
0.0203000286034653
0.03491820213717138
0.01299370958695457
0.03206580909133786
0.1498498917397947
0.02362410257579009
0.00757975473325166
0.01523506467441732
0.01108875518935394
0.03506580524536163
0.01029324531053025
0.04557134420357126
0.07939531692510092
0.01051580393866718
0.06188046525501414
0.06876331891407778
0.06068105866297868
0.00638855757976168
0.06080897260872616
0.02018269780714142
0.01157896570336957
0.02119265101078452
0.02729995621416944
0.06332192684384916
0.04143070379346972
0.008440722572186412
0.04856674339396661
0.1987966606740842
0.02572234531799073
0.09026110443025191
0.009439048056779203
0.0110363976749241
0.07411268436306334
0.009303859413354027
0.01056845122112861
0.01663257173700044
0.01424469041181492
0.02246605141028267
0.01624226151512935
0.005502349324010909
0.01473381867340007
0.03273801139363147
0.04882075064039852
0.03959219702812901
0.03204886004617535
0.01187745028342132
0.01737394419127758
0.01395377520738893
0.01256857358994421
0.01170053324022679
0.1344226464503945
0.127164029948315
0.04270978864473301
0.127583971660702
0.01330894687121218
0.02988926667654316
0.01674502605897403
0.007565663533439381
0.01910721144733779
0.01992639775611921
0.1064570923728136
0.0599728937537858
0.0383004773599053
0.08435489883574208
0.1591618889801437
0.01936206971633858
0.009808941840485213
0.007372310644507936
0.01073485679695468
0.05273033442891243
0.03435087902947163
0.007361486225728906
0.04733706273101106
0.1386036811993136
0.1395343598537971
0.02337176149905188
0.02363885757084759
0.1466762880835959
0.06291936685743865
0.01625147494096011
0.0213903401618326
0.01558905269357481
0.06038503523325533
0.02524888638019444
0.05376697738289912
0.02644340448024823
0.2058016415747837
0.02512539808639943
0.01186684020586466
0.02858914880373211
0.01179957892266061
0.02166463910349376
0.0708059834348015
0.009448884009385828
0.0228918427008616
0.01756066845848444
0.08376005777143804
0.01303928398429408
0.2126041277654014
0.1785634520606033
0.02342658771107438
0.0620095421464359
0.01495487918877498
0.02359253755122402
0.06965452022867855
0.05880451831096371
0.01197959480134782
0.05293489130900409
0.04300961670781488
0.02971652033991436
0.05196113029604969
0.01957896972646189
0.3218028510318902
0.1198368189985554
0.04574798491018848
0.01689749048282899
0.101101194254299
0.06956710536887484
0.008629350992488486
0.06920287854681145
0.01218599577000293
0.02889421184260582
0.02706083161549361
0.02332860796503071
0.0413551134702186
0.02444986818093694
0.02118191095926444
0.2186124599918461
0.04200248718788518
0.06993453986530507
0.04414257286150099
0.01963118984671697
0.03415160402532243
0.02456280460608306
0.07025768141574386
0.02034706352320944
0.01153472579249126
0.1381050711218975
0.01516371734209649
0.009721587592161497
0.202891865299389
0.0100775753526055
0.02156101531691905
0.01104746935731795
0.01335014377050482
0.02225011493929083
0.0207560604389168
0.0129514733009754
0.02580866989925984
0.01213349418542665
0.06126871257766454
0.007103714797803785
0.03073832026026463
0.02057888263127139
0.02162308232798108
0.009871358897061318
0.01072569136108113
0.0198224988800427
0.02899367184526579
0.1419434060649276
0.01202426453683949
0.01753509235261759
0.01627339121881345
0.04702785432437533
0.02028760387234336
0.02362416484772931
0.3287241094002793
0.02948884824644687
0.0109729401738916
0.0186726082651766
0.1261819873666779
0.05496656280359444
0.09752003749418285
0.02937125888387749
0.03190533619102488
0.01892730803045202
0.01956648098832422
0.01093104952360774
0.02735719901988648
0.01218435933829388
0.01009700509360656
0.05349224266369508
0.02758497446264079
0.08253234493903104
0.079933797583917
0.01345321186191177
0.02783461778758309
0.07501492956170489
0.01962837264961979
0.01259679318852577
0.01642901779150125
0.09431489735598654
0.01846245774350306
0.0247770156311677
0.02470468582111877
0.0264782572870715
0.01661989407400399
0.03226389955445445
0.03482164032065976
0.03498981371856316
0.009046432265801025
0.01607031427128756
0.01558484427192427
0.02204640075424095
0.01322550482412055
0.008711844708835339
0.02238009762640174
0.023086895906683
0.01977792624618108
0.03376937393326265
0.05008002671395344
0.03170550285032293
0.01155481756015026
0.01885686742315403
0.09304922571316018
0.1386530310877309
0.04766138553251031
0.02200477913847863
0.02124484266506369
0.008301350640304741
0.05255977144912508
0.01420745176168323
0.008055915838017005
0.06704671212782469
0.08557026161529073
0.05928106562030377
0.02607596037430376
0.01158157184303469
0.1364935502578329
0.008870166765703886
0.009399393285028219
0.01277831727412588
0.009242050809870119
0.02532562274426874
0.03893296380477516
0.01380184129481218
0.009699554411529586
0.01751599266087224
0.0085800307959468
0.028184299314465
0.03380896248559435
0.04290730403861209
0.04700933660684788
0.2010874499953787
0.1453453451417376
0.1018314539852916
0.05790927116217495
0.03063471210326768
0.01286624596513164
0.04209941612890268
0.1380246896341636
0.09084119727836076
0.008280167901500352
0.01185561919565335
0.02443223205288481
0.06328329393965405
0.02280974662572558
0.01431339480040436
0.02215029048005651
0.00818018339573349
0.04869100531425427
0.06526340213415098
0.009474061001911459
0.01396690140263166
0.06686750204413196
0.01325928465276408
0.01088734594290306
0.01743472743434828
0.02019885077290507
0.01242148833452704
0.1045285608538067
0.01543735975120682
0.15813157498094
0.05457627413683663
0.04350098758193364
0.02805022956098529
0.2515730489544111
0.01552725821216143
0.04735907565847504
0.02861945156522193
0.07210527331934666
0.03705742335405152
0.03087856630149654
0.008403769404353128
0.02036891635089157
0.03249219361350637
0.006973994467502165
0.007472301358700355
0.009680879551840844
0.08712396491986353
0.09877049496262197
0.02367097291167633
0.03519452016914864
0.01126255478791659
0.02586693297989942
0.06297682235689209
0.01403834129490979
0.02808184875152036
0.1386583171678353
0.02150935441289719
0.1684345437124084
0.1360072647849725
0.1470793888524053
0.0245921512917345
0.009301721448948615
0.01390946489936284
0.01080622733861518
0.04143953326076392
0.02162729469284187
0.03114173677286751
0.0662718023255814
0.1733960515381493
0.09496641865250474
0.02037290301249352
0.02917598327051681
0.01030736986382918
0.01942914264306282
0.01996723387257629
0.0410145236013123
0.01166804958028017
0.009199676724519212
0.01312244420318697
0.04618794330050398
0.01106846494905354
0.06157046934088839
0.0155299795422894
0.02073867826850352
0.0216634385842318
0.01423704206586419
0.01505044731115372
0.01087414411737832
0.02662830029717869
0.03030554343511548
0.01947570215547287
0.009328801068367698
0.01468884566535619
0.01517424903978769
0.02317265163413979
0.009158801723206492
0.02291891940247103
0.007889637117598032
0.02200429013076262
0.05833303141222868
0.01921918771436219
0.03707988662538289
0.01359991586151331
0.009849941605155368
0.007473372196401014
0.03225910753247647
0.01338661441913449
0.04482803186408918
0.009702486873033314
0.007634528411787663
0.06186114387491135
0.0346897310539064
0.01916823544858519
0.06248153355463606
0.01890090918388402
0.01367016565384391
0.01667622016994109
0.02669607773700104
0.01433185543513308
0.008530651874071598
0.02100455793071495
0.01051196723107446
0.01797438347217334
0.02533399688000685
0.01412756008015411
0.01157888017863138
0.0266911998160282
0.01429989468824794
0.009777151680233407
0.01139613464902032
0.03252407932997031
0.01004004095073468
0.03481939952763979
0.2332031611076274
0.1027865110585572
0.02427433015747886
0.01983136825968254
0.01164737865525666
0.07705943739429505
0.06725295839359367
0.05701303576321229
0.01287451530219947
0.01431093875549058
0.04242541234284144
0.01951451346163562
0.01589558513459325
0.02098324184977289
0.03366388646500976
0.006378878331658455
0.01673396142247879
0.02683641493988386
0.07924585555580861
0.01296447256598249
0.1680345193846855
0.2021420551887369
0.0140863692077056
0.01835072585841552
0.008816251472836071
0.1193939991656525
0.01247755625916499
0.02724924807967301
0.008651962681627271
0.09921139196807548
0.00985206077345375
0.01528756885007021
0.05936565644525236
0.1642871899088466
0.0778652603335255
0.04871361844910948
0.02246554918172099
0.01376610859345717
0.1433118628218676
0.03085314538064597
0.08681245275722045
0.03370980216834088
0.0220632864859173
0.01128983507365685
0.02710761221991783
0.09387592225435314
0.0224269072955391
0.007542661889170517
0.03281611303588446
0.02495196332631255
0.05773181547627736
0.02822555531694255
0.04765996290613825
0.06680015685746196
0.009742501281493893
0.008612186385183426
0.04125539339156297
0.0250046630931941
0.01982516843143732
0.008270306888884672
0.1506820385970059
0.03298989766113924
0.1161083650789904
0.08489461372370925
0.1210059985469751
0.05698836359178736
0.007813279572706708
0.02523209709274556
0.1423957999970759
0.02155713808829385
0.03885824438891195
0.01554245085569976
0.04645815555691828
0.01067828053670482
0.04535090094696162
0.00759983173160766
0.01574625862877193
0.007058452224379004
0.01160071413846802
0.02644897779725284
0.02314746021065919
0.05625793518209155
0.03448249505209792
0.02774703312274353
0.04719653459533692
0.027348862274132
0.02828870859067774
0.2119527254765547
0.009794664483443715
0.0366604054666753
0.02642710654305598
0.01142252295940761
0.01527844032402598
0.04230246155874235
0.01144427717250232
0.02901141232750788
0.01302714261168555
0.009036502598814144
0.01401313140000858
0.018077230418559
0.02822237353884883
0.01228155239392339
0.03560981111236423
0.04072518845805029
0.0478613509240995
0.01250866538318873
0.04908127584503256
0.06245524974737322
0.1714842129005731
0.06951973416517475
0.05853646840928423
0.0595011833518688
0.02682746414766813
0.07311314985990092
0.08060960144830692
0.03084173476650938
0.01724887569312508
0.01582362718703863
0.1052991775501001
0.01603224740787305
0.007301387292315413
0.01347287357819313
0.1014404707407343
0.05510047789359484
0.07221466943640872
0.02259304020531453
0.06093218294469444
0.01925608874553565
0.03621548755829591
0.09305610357356084
0.01944455789007276
0.03729506753130443
0.1638041262779676
0.02143003419311322
0.08935751246431828
0.0333729511863595
0.01791541576743105
0.01538636777684528
0.02710176632729183
0.01614580537381121
0.02239052064359441
0.04493798571701889
0.01193048798915187
0.01165143908856897
0.033936185581838
0.00756102434060514
0.03955689345143718
0.01273942936023108
0.0726335760508294
0.06296220914895059
0.1155785710438025
0.03597378652966806
0.1576079358101345
0.07419176218765197
0.01119394221050297
0.03656295242802707
0.01770546303068605
0.0135331061370224
0.0390602704970435
0.01322728508587125
0.04179207685654265
0.0482697843008687
0.1085376294355129
0.02461307844466306
0.04773258675287342
0.02242137712986633
0.1562916434484994
0.02421585512238401
0.1849478021765629
0.01597438770524123
0.0242048526729496
0.05611140920269039
0.01225767648887332
0.01962409452693777
0.2976912541729853
0.03448186084396614
0.1218129853035619
0.01386469828413814
0.2270007359423886
0.0310628434491592
0.03262745300847065
0.01313623488909463
0.03392232997025026
0.04269355493629243
0.01530438785802471
0.05720358315100087
0.01018682416495499
0.01127652116581945
0.07782733318831322
0.02128203318221985
0.0164283850359388
0.01790738237668902
0.01680349583784919
0.01648639598916796
0.1961791502097499
0.03549104278404999
0.02873633089785025
0.04313287165318568
0.1655181097647396
0.04732157613952569
0.02257951176421721
0.02742065608198671
0.02933225956386739
0.1370378327984641
0.03491997942460828
0.01403030979850056
0.06574741184586622
0.02483522359869015
0.01974959003974622
0.01241127849662852
0.08492008550854128
0.03161162222922706
0.154533495914003
0.06263072688440319
0.02633162954416627
0.05877869699556701
0.03991533327684982
0.3323214114030993
0.04209674771866765
0.02016707197344184
0.01752277354279785
0.0205543938003274
0.02436000289133145
0.0103405571499696
0.0207324259490232
0.01680186098571776
0.02050853740782592
0.02255498669962876
0.01214218367911879
0.0470303084375151
0.1111904195013475
0.0979380182449269
0.01380318559244608
0.1730698079533355
0.01576037314281737
0.09003832195194361
0.0346823583817893
0.0455170561225987
0.01341182074708944
0.2523356942991797
0.04241909297298275
0.01241299348222423
0.007118586436187742
0.05092015621300097
0.07288660750895488
0.01923732321020168
0.01011745200016235
0.1105347415907489
0.0103025323185717
0.02735500563092148
0.01615297685481775
0.04353170161207147
0.01726067212474508
0.02256648189622834
0.01456083450096338
0.01806986832364103
0.04974344459201521
0.04879112485006176
0.07392784479374359
0.01683560106347725
0.02522118440860452
0.0170714832043135
0.02456049478139239
0.01428547762751735
0.02309556032447359
0.02765315848902893
0.007982501102803442
0.02615919275331858
0.1013668466392653
0.02165627522316409
0.01129006075654024
0.01742338835351599
0.02389639029265692
0.02170442486956007
0.02449378733214146
0.03354197003932572
0.04677587553570481
0.01266692903990982
0.2631591065138217
0.01598943006887
0.01567872145203055
0.1404940164094
0.06619388898800652
0.03251037652714129
0.01964014982056521
0.007764670571450686
0.1412291118697225
0.0203185775812632
0.01648860462181114
0.03573026008713184
0.04286711052427141
0.01857556356834366
0.01248659648643843
0.04558661609982873
0.1276027891609744
0.05341539103284668
0.006305527390646857
0.009842175386842501
0.1158181713600488
0.01807743027751194
0.04742828599776529
0.06284625318150823
0.0212283674915853
0.01090365579238809
0.008122457459726331
0.07435647261470266
0.0730415006726747
0.006393073898311482
0.1423103688563795
0.01871654453996518
0.08838140580211047
0.03029157835105069
0.02760395298247732
0.007988357354883359
0.03505919760821267
0.05936428698862031
0.06613325965401573
0.092343701209707
0.02184301453369412
0.03586352925421984
0.0221076573215377
0.06999852531002382
0.0361987230906988
0.01095086995224924
0.01295245439855303
0.01786674185863268
0.05984126184998612
0.06179883506036287
0.03054276183468575
0.06213740206542166
0.03464949644003546
0.09479624505302214
0.06213117059789219
0.02990194394754749
0.02884914740867768
0.01642423205053516
0.01046157573297912
0.05686992163399768
0.1136805635494116
0.04313792883810255
0.1203784409545032
0.04706522651099326
0.0139963814651317
0.07265567515046319
0.009431115681954819
0.06668921696217607
0.03275544437194856
0.01391379573831468
0.009481252293460665
0.0150536284529585
0.04030672882574055
0.06778018359041721
0.009703030148067046
0.008540771463552664
0.009924683002154011
0.01476033592211513
0.0121134974433311
0.04784289420497122
0.02286721089219454
0.01026008241906574
0.01610019197402875
0.01722466827956181
0.01455668062563906
0.02596836924550195
0.06761820989742659
0.02178564206118211
0.02331234830905497
0.008619192321004254
0.0137227736849559
0.03088788400948224
0.02995443208300045
0.03404863171888921
0.01426030125069015
0.02982032297484397
0.02454173318195507
0.06314263016089247
0.04660578827322898
0.02812686752166462
0.01433944380693542
0.01707949451169849
0.01218581614861
0.1096093597857481
0.0566673244221517
0.01335442571220939
0.02432962786505441
0.02992681812679899
0.04820511678066111
0.01171430723629181
0.01946191233489346
0.02231798970244104
0.01898178582266196
0.03146423841728082
0.02560921598824517
0.03323171431686673
0.02747195485601884
0.01449621514598937
0.01371129080480732
0.04343761957175554
0.01901837375143052
0.10662573850153
0.03946907607190779
0.01193434167576232
0.006496424077732866
0.04730361217416054
0.01906517544312363
0.02128814654062399
0.02476484027693975
0.008191619011694636
0.01348836500974659
0.006966036445927732
0.008383988223493883
0.008329740342232403
0.02211225352960448
0.03581352901137852
0.01612164568985406
0.01279208651099968
0.03191798767563891
0.06782061949740424
0.04612284921565813
0.05723633064542748
0.04266152228751337
0.02171042302196865
0.01199995944279865
0.009650027623909185
0.01915408337408557
0.05989844570566364
0.01453376204508713
0.007704271869915909
0.01857608857407563
0.1388248383130096
0.03876462256827021
0.05177222558578762
0.01596042834118123
0.007434111626457883
0.007540251026703798
0.05384142844018246
0.01465636768677338
0.01083896360520899
0.01175347589314169
0.05002396881694975
0.06005748966181145
0.006203061162293473
0.009635637427327664
0.02829457276497343
0.1077953892936175
0.009377173755328488
0.09147699015651663
0.02128660428906778
0.1187265874617904
0.01588768796911299
0.01260315774232583
0.02796679152482875
0.07264293964457195
0.009560062277350529
0.05685739322563266
0.09514485004643981
0.05882416555752326
0.07444206748303688
0.01671642677898418
0.02301937693201227
0.05441317176565791
0.01373096288185275
0.01479040339556162
0.04258608383310439
0.008088090509543068
0.165050928910834
0.01532727010224174
0.01510608335490551
0.1449435820315731
0.0354197269010428
0.01070871696740873
0.01579548694582434
0.1005341899198127
0.03286231799469257
0.007693763379815255
0.1817242226725916
0.01945317224693385
0.02033927333766626
0.007784443483777593
0.0708783454363501
0.01420568010328161
0.01602577114891951
0.08714462181080225
0.04005614138606504
0.009895433419983795
0.02179579937381407
0.0165460526805562
0.09789314346950888
0.01366170430080239
0.07680321032028675
0.02168998900707422
0.0333345567545083
0.04080065038768709
0.04090162060091022
0.06572007502450461
0.02092459395852419
0.1165190368242229
0.02366506497963456
0.02528405431750601
0.01034642193603541
0.01799095446456803
0.03582949593287992
0.02171142932728489
0.01565669556059624
0.1180614310012152
0.08547099340389436
0.01893073272779775
0.01756446174976143
0.1000059764575195
0.01669966822790736
0.1099685387130952
0.06385280342433471
0.01663797137465449
0.06471666788156578
0.07210881041708432
0.006366314438428447
0.1201444363629106
0.06528749786406511
0.1814466891460017
0.06090717915851754
0.0530032016947202
0.0126034954911315
0.07524877061869888
0.02273197691717068
0.01251063786365167
0.1158724736696727
0.01117624397416908
0.007236836630769864
0.02252245905637342
0.03178524519209914
0.007712513179488229
0.01104466436129155
0.01014349739077891
0.01214814042425419
0.0186352309176018
0.006481405703474621
0.03342478596424088
0.01111870436563733
0.03750175387705362
0.06272446908940188
0.02977323318427837
0.02837542020554272
0.04087879940970872
0.03460094958102391
0.1503885762082974
0.01016850762927535
0.02072693894779023
0.06893365554119538
0.01577280270514003
0.02354679268340669
0.1217517151216332
0.0199687472620427
0.01172676236017154
0.01562948000470644
0.01281361488183279
0.02974840916259406
0.01746490820160231
0.1090353926519639
0.0249946449239061
0.02948083827219607
0.008948872337242912
0.1111455452210269
0.02514243535006403
0.03147451175830433
0.008238860870439818
0.01759688967005662
0.2279607991354693
0.01363093293280602
0.0815929807813985
0.09060719168140717
0.01980228861381156
0.01950259070886623
0.01541997507994878
0.02295180919545419
0.1131855023764598
0.03182155781938572
0.01458886493183064
0.04157616682723562
0.009049219483313541
0.04104091779848899
0.02708589478437907
0.0109029237466888
0.01294447265738794
0.01395326214031858
0.08436417318762768
0.02014582330860256
0.03707787747627651
0.03253961610263425
0.03957326827659244
0.08810543086260866
0.0455591008061756
0.02465144008630632
0.01343979391215415
0.02016277681578774
0.01788772334124347
0.01180938608353082
0.01463587344354427
0.03219102965453812
0.1375240167630256
0.1215563418407717
0.0422911162526222
0.1018656280945859
0.02977144882639265
0.01264770754636865
0.0103703767745059
0.02763169065171538
0.01691714091297871
0.01244342441997035
0.1383995251940904
0.01010306146373036
0.02077056263777169
0.007157005599170507
0.08795012360038362
0.01951063832233787
0.007197711527612828
0.02962103427056827
0.05456112049610683
0.01505529375986215
0.02649820903429883
0.08494355702837456
0.0126054525756406
0.03444219787669753
0.01296916669950998
0.07170443942058265
0.01978877736876786
0.02919650455881375
0.008338396579318529
0.03682436022114294
0.00995495719305314
0.01435132201442901
0.0153332277691854
0.08121555947154498
0.009452088255268337
0.07299234991649071
0.1135214964709929
0.05558102070914456
0.01486405540706665
0.1894723566508251
0.02031654591352512
0.1926974972239211
0.02789049746615754
0.06882744882124361
0.02955561625996922
0.008677179298727199
0.04050398407199635
0.03245321902207824
0.05825923754579286
0.007517166032534475
0.0235845898165256
0.08543793968906194
0.008748602551064284
0.1221168243311509
0.09359062043754415
0.009826659579361539
0.0831187621606243
0.1809064141629154
0.03072106483271313
0.03913106586232868
0.01223839942917506
0.01571012074088122
0.02260524061891917
0.0096183706607776
0.06350419224596661
0.009136185791874024
0.05377094745844523
0.01497974350275331
0.01202689494646099
0.02308576501549121
0.07728203110083323
0.07750209756682248
0.03287996435883071
0.008998874814626483
0.02544663093630849
0.0823316206302892
0.01801083920134911
0.0333760885857951
0.01025345977788942
0.01125263706603776
0.01229948379742218
0.01533332140194814
0.01257351391112284
0.1551231543306694
0.02415058356868753
0.01565770265580438
0.06345884380870194
0.01044649764394201
0.01388435028155094
0.02094061417343475
0.01529487315727179
0.05309578413376091
0.1753428420058373
0.02901097596297656
0.05071429614317945
0.05737039011792329
0.04925341454122616
0.02571243851205608
0.04408102884532143
0.03603997055769947
0.006078835126526733
0.02250048443787006
0.1159381542415978
0.008976234252288714
0.02117016475030733
0.01630852872230406
0.01786144477989022
0.05577331090439484
0.01780905979216134
0.008511388775666892
0.0366693588017285
0.01241714404496311
0.01830839680576432
0.02414772727272727
0.1609543184556961
0.1965544535294989
0.03678981940510612
0.01288864242658115
0.01483710625754657
0.07510944155720227
0.01275082228982537
0.01332389903507757
0.01781177426464461
0.04248518757625436
0.1911204968140789
0.04077972336755355
0.02481996743110186
0.0197926593552023
0.020058004659745
0.03199765733474707
0.0462575363599704
0.02739163150076352
0.03000009901941894
0.01919688795548719
0.05459119395516893
0.02642914316668443
0.0549526327874438
0.0657135893103028
0.02323136529457162
0.030002641212252
0.01671886637808796
0.0170186392950323
0.01036685118569616
0.03506873006437659
0.01349531824564715
0.1118965445042494
0.01294252594617329
0.1022671474888842
0.1033878475152753
0.02334254238910484
0.03628685464530807
0.017243106354672
0.01173628646662354
0.145974106416826
0.2745086978510174
0.01697369996730802
0.09005832417513297
0.01527058852575148
0.04131817764963466
0.02170350685088512
0.02938380398016912
0.1127276447919751
0.006251338614897915
0.1505374995746298
0.03051188394719303
0.01647019102780338
0.01755238034459537
0.02149707180261034
0.01871907750276698
0.00909552613343249
0.02032463927647664
0.06141595442339044
0.009427363217863449
0.2466862887701763
0.1004653498075757
0.2842887766323334
0.02659088684977993
0.07189569213170932
0.02354200974568518
0.06127018796526371
0.01899173817187368
0.01006540734845525
0.01618583213667237
0.01041808186741633
0.01365280131038265
0.0147181599925521
0.01043344525437296
0.02948882059230345
0.08644121611205632
0.01290278313124807
0.01714763077581729
0.01023521992102675
0.01365966957740031
0.04492123444141892
0.03419823945533618
0.00998949776293896
0.02256917738823835
0.01898269727901291
0.02255709893076971
0.1431563170533534
0.06133330126704317
0.01039324256320396
0.02339758929124057
0.2009381222664556
0.05688392341870031
0.02426642714533701
0.03528912367417528
0.02901933258113574
0.1705331605500769
0.01264219163142916
0.03275042049098228
0.02189692102507569
0.102531792801116
0.03020053411610303
0.01171150596874579
0.0727267446265754
0.07234267642433398
0.1409426442654954
0.01468255144695215
0.02249586180978067
0.01675805167586915
0.006993837953453632
0.01866571219831271
0.005752396493873946
0.1469160617019772
0.01712425497052209
0.1045536582955894
0.1109433873581821
0.01075716907811876
0.01009118163033008
0.05504324470822897
0.1897019940684147
0.02397741934998767
0.1195450954066142
0.06681749535387495
0.02705178382790099
0.06879310188368114
0.02531967569541106
0.009936425259784151
0.05424603971046677
0.008310763483408048
0.0100074214447312
0.01963408358779705
0.01023679150783369
0.03227060584922759
0.01355948009041134
0.02241904035870798
0.009442607145530345
0.03655686511371602
0.04090882729829552
0.0223434390841369
0.02268584005269958
0.01054206558560845
0.03745425794299906
0.004924980053370782
0.01800144138641707
0.03390914414420338
0.01956392691827016
0.009582539177687952
0.009833390398746972
0.00785793090767003
0.07632739174028115
0.048469609694848
0.1110971549574582
0.1021265900686135
0.113461409190236
0.03045373358426449
0.01819069537607851
0.009131359904032445
0.07061702314937066
0.01508193134817566
0.01708657919590416
0.01157346301659832
0.03897759961858441
0.01708609321483305
0.006982467094924088
0.04701116057300787
0.02534391511784967
0.01794937539899574
0.02342195919819026
0.09356113438942128
0.008828809807398528
0.1065093835923933
0.2727828872500531
0.02334254853873172
0.006123180849816112
0.05106297232606945
0.08278264679366221
0.04559362278579017
0.007398223862942059
0.01119653709497242
0.04993055739580721
0.04206594974760759
0.02446052375308849
0.0149687369956964
0.01517575105985457
0.1694238532485941
0.04406802009387846
0.01467631113135709
0.02191319279040779
0.01493772654622432
0.02533022400492168
0.01272023123442975
0.03160555167994004
0.01433249372496607
0.03269541951938749
0.06645664285362107
0.03212480286162119
0.05740282709806496
0.01043911411127081
0.01387108708056532
0.01317007261429319
0.01530073594501472
0.0139465134656527
0.0672961457359237
0.01094928376065644
0.01374498424654305
0.01651314943532814
0.009324867929011818
0.009452639423514139
0.00840018233368401
0.06137309167961411
0.01827092965528685
0.01361745973440584
0.04861649326852503
0.06935354485937431
0.0561095084029031
0.01221453208489801
0.01997144352439046
0.1242745188051284
0.05130250688182368
0.07140078726269794
0.01591388644782159
0.03078864940809475
0.03550568250969249
0.01086234189418881
0.07100119712259839
0.01712389966695246
0.02431240974169471
0.05418212600191119
0.08196322743220662
0.0812233313456231
0.09673366073458152
0.03445445166528349
0.01689582216278367
0.08547159638125369
0.01044532541977484
0.04084604005863437
0.01518380659587252
0.03080180774132353
0.2492917815098623
0.1139629683258116
0.03029494551173036
0.01392169541365178
0.02807164857457161
0.04894165264180509
0.04683600417007617
0.04542531279475095
0.01118573267501187
0.01892945866823011
0.01035786251191464
0.1216463925794511
0.03119176860072228
0.05042344328298066
0.02258365666064514
0.03152174598950438
0.007509552784155956
0.08758475355130001
0.03547659051354757
0.09191974837484645
0.02559772329287259
0.01800176296883953
0.04678658964537927
0.01331605075336871
0.01530651636415445
0.07589184018489216
0.0187966971808432
0.01063439217887539
0.02161530743037715
0.02056305906863906
0.009442901938319802
0.01102048669722455
0.09864612552365445
0.009844361209815891
0.04062922397466839
0.03436161202522798
0.01233317938352097
0.04738516550133163
0.02584220352024673
0.04034186117096285
0.01878181191471988
0.04246648942711414
0.04257244584794748
0.01085693858908413
0.009141532671919233
0.02251268763653794
0.02642469249361454
0.02243394449925448
0.01193123588312536
0.07864346776928506
0.01488689844410255
0.1544721070575475
0.006757435037533044
0.07036816929785188
0.1166607806056187
0.03346107985237928
0.01430910187104025
0.01566673465024904
0.009629124745857073
0.01932755771128935
0.1016036327504198
0.02395789693471062
0.01037615813518137
0.04430240009769311
0.08743966275593851
0.03939000019592896
0.02300919309177774
0.06911080809649908
0.01123802406384157
0.06408023270733976
0.009531497649155399
0.007690141901910807
0.0146683247749563
0.01203178898438098
0.01179799346161272
0.01240166564350639
0.05822662704890807
0.02538887093480103
0.04991633303311405
0.06445910857620592
0.02642679561809514
0.008077377895203125
0.0734682975655343
0.09595462149760899
0.02740495674681217
0.02494035265559881
0.1880857958780466
0.02071407977806319
0.09901613539164837
0.009872545346785914
0.03073962080111823
0.0126230130023272
0.01515718103236017
0.01961692058266338
0.01318600537761876
0.04334987888679749
0.02326691074730691
0.05348047299429199
0.01648483713120954
0.02350547828557258
0.01736316140124236
0.009529664820935585
0.07027157572242036
0.01544858771529319
0.08029135474031399
0.0331951638882245
0.02917093278281253
0.01766872535388334
0.02964346698052726
0.02241947985264318
0.03824544929283293
0.02114819439270417
0.01381643610272261
0.01879568440439685
0.2084354333791541
0.04337389659542563
0.05377459014719715
0.02361643738831959
0.009099560658429933
0.0123399736637987
0.02674940277711483
0.03746827968728932
0.01057976088760582
0.07713255112776951
0.06391845572702266
0.02752975384181921
0.02028745979438825
0.03075341875390341
0.1294493029468294
0.02230004143863755
0.009077842755320172
0.05641226151755113
0.01971641861254093
0.01643818577046026
0.04651516402879823
0.02912175223587595
0.0244473880579615
0.0103538222697002
0.0133450971615661
0.06361278897556129
0.02349460916756909
0.01042622523796828
0.02338011624718623
0.04771524257881419
0.03986109587216
0.05178353662674939
0.0349932393591063
0.02550290742488552
0.0380963398202068
0.03048984617528604
0.07819790893089233
0.009515953472928967
0.2104669267022284
0.1352974402056898
0.01426623909131108
0.01329814088320694
0.02491922725366024
0.01368807787682138
0.01018571245247911
0.02019561907077642
0.02192458647441997
0.02691681139414727
0.1105042555598446
0.0135311758924974
0.04100434932840446
0.1041744846588957
0.01206939230045549
0.02331011287913552
0.09085572805219887
0.04287376940887198
0.1222104175101957
0.01669488160309276
0.014212297842228
0.0590801355676716
0.01905125237291211
0.02657388290293445
0.01801645594936847
0.01343909170808427
0.04727131406279855
0.01053529034131696
0.05133290586451605
0.009888163397313908
0.01173111012284478
0.0142779521129692
0.0219590550993551
0.01462451915488207
0.01808372102656508
0.05534056055281463
0.03226363451533363
0.03847347893431576
0.04583552281675142
0.04136903740165795
0.05402357688574032
0.02501814163262682
0.03325432036577805
0.08793286640896524
0.01305648282810593
0.03238665086487485
0.01838328782183513
0.05625543009794217
0.01414126937268223
0.0146237632112058
0.0746358524418554
0.03913568427330574
0.06401423947955071
0.01735440398767783
0.07526557543934946
0.1597683655684028
0.01527383021698432
0.007708055822480483
0.1535442419187549
0.03498533395325044
0.04110571383219865
0.01499952251293291
0.01101503261161742
0.01118851140260276
0.04325841572334269
0.06195878319443671
0.09640470396535275
0.01322704945841587
0.006707344250529421
0.01805503774385855
0.02059302118891695
0.03964008212687355
0.0481505121719291
0.03021114735218081
0.01550861728889935
0.01461464915327231
0.03093109238284971
0.03990616527954109
0.008010493774060179
0.05386845802258131
0.0808208275839227
0.04986353423677254
0.02527510052009488
0.2485650781771568
0.01325589957890048
0.01266004889783097
0.09012744806612351
0.02978993799316531
0.02541411961517064
0.01837767981098141
0.03029002126219814
0.01308768443549175
0.0346198817940038
0.03421796567239727
0.02465732206499723
0.04884121963202039
0.05902261605179377
0.1283883037673298
0.07688071171150043
0.02039860027490015
0.00905123646355261
0.1599744684841627
0.01818556962162603
0.04822975803098427
0.008047631650134597
0.05627861312728723
0.08536310296840043
0.009441537121358397
0.01806887757493929
0.01242350737316201
0.01276864735793479
0.04305318255877438
0.09285770540857463
0.07076064745853167
0.02825248010528813
0.008611285656895958
0.02250417918154241
0.04184703634081084
0.00991950152307799
0.01073579934054801
0.0156690165342468
0.0326818846232667
0.1641715104780891
0.01989829227191023
0.01129147348012626
0.01582537655698152
0.01437177652378511
0.008588231769155505
0.0307314404381988
0.1387993871883566
0.03782436521917399
0.02088521322914794
0.008275122195083747
0.01070998274761408
0.01235370171602904
0.1093981718849196
0.0572090707396988
0.0275287270825299
0.01120500741631714
0.08368439775289972
0.04719751385189716
0.04013811741924354
0.1177041026640878
0.144613395002349
0.01669563228679217
0.2170494051887991
0.0184793064194729
0.01336116132739656
0.02953939461072202
0.04870645942199341
0.09712124156235384
0.08539229274880829
0.06655767108694201
0.02231905047756103
0.07328020203372
0.02364911682493038
0.01776966408011023
0.02324529478843292
0.07800825036896869
0.0191201221219553
0.016676143180895
0.008360097378007136
0.04502450753551869
0.008560631053672356
0.01657522273977056
0.06319575730034022
0.02006105604927748
0.04771920755532311
0.008722709855462196
0.02723641012069055
0.02091484975617532
0.02433956637687946
0.0238794720433045
0.05743060619551893
0.02025541300044935
0.05812140326108545
0.06159043886926906
0.02234995255115395
0.01468976955436333
0.06295153251412547
0.07184824258405896
0.005548076399829243
0.006081100036402438
0.1208709115029246
0.007726138742300817
0.05702236041694553
0.1224357310002351
0.06069522221798745
0.03693789665003575
0.07160874215744185
0.01054228592217089
0.03698740276581804
0.02031497120380859
0.009454027658093835
0.01104573913432405
0.08523131641970899
0.01906680863896906
0.01652733237589973
0.02246154221434812
0.07361078887322579
0.02081360602237807
0.01986412315313753
0.009841835421431343
0.0184927659132347
0.01681873161726091
0.1493956210732988
0.01139255285727975
0.08832977102422063
0.04346662187351202
0.08745886769385966
0.01569448686738046
0.01787120739027669
0.05629962274038678
0.05646856339943958
0.07154807834297298
0.1560780305714422
0.1211391843560838
0.03820083747448145
0.1312296018548307
0.01330268380038428
0.01024847543002371
0.08161224760828012
0.1112471913566169
0.01819612301456011
0.03429497723257871
0.02122337927640507
0.01365963032731928
0.01025723183910322
0.04703389498132551
0.01753207463904767
0.00691821552149074
0.01583575596738683
0.01832707209990668
0.03959929198274053
0.01208196475548054
0.02157756200597068
0.01166968311752285
0.021056569108124
0.04734723042053914
0.1460037729344489
0.06140581056198093
0.0439735820310007
0.01328761886462393
0.01317028060297581
0.02832745607138611
0.02309863660581332
0.01159067173842994
0.01221873413395057
0.2424081755791327
0.02855041424451228
0.02353882552234977
0.02526261224115478
0.08927614557345886
0.02731337104226542
0.1217294410081107
0.09852455866303358
0.04557976693268158
0.03715884068927462
0.02883521571787355
0.02106286446258316
0.01620276423455747
0.01491648587421312
0.08176284272890154
0.05400374340620796
0.008301919189290314
0.01763748393806229
0.0355835467271843
0.01670859140318147
0.01228733638257259
0.01310065504248067
0.03026516854122987
0.01231310440527899
0.007186129803367119
0.0495698880049088
0.01756060781923124
0.02351112595181136
0.1432563804553464
0.02997675127750759
0.05205225421020077
0.01638744389393715
0.02872976982685686
0.01567645249038611
0.01340906499378567
0.04926264353512497
0.01198151894707791
0.008311960000746061
0.1067248105925917
0.01426787017175887
0.04517368672434375
0.03842135224586652
0.01810561367250229
0.02357273171086216
0.009269329628134136
0.06244525081672101
0.06557694768459768
0.08507729632721281
0.03998239721520154
0.006022692482155346
0.05776183443210301
0.04909810702511512
0.01027115479103299
0.059610909100784
0.01764067272051943
0.1396840230770182
0.02473173448904151
0.01693212874932901
0.01158528558729891
0.02286490671630822
0.009396380178753645
0.01663618019923466
0.06685787472583721
0.03555306547965182
0.0102016356064956
0.03343791555736621
0.00900234761441198
0.01852591542859575
0.02604213182569126
0.01627050876435189
0.10350319005991
0.06352268339902395
0.02047964985468705
0.01195971589715236
0.01337724244211291
0.009575440540407737
0.1217217312778172
0.03147995418614642
0.0173292807000839
0.1276398927158365
0.01695307888922443
0.08755994354166681
0.0150070314946036
0.05730387199812526
0.04665678512843597
0.02048889391187123
0.02054014843247619
0.02719004010658259
0.01120004997718433
0.01183062354301521
0.01475975449398404
0.01664571689969968
0.02010595568808105
0.01488537646663571
0.1774542010876956
0.01123417923292103
0.007146867647710057
0.009082237142459924
0.1412021145647977
0.02234763475066609
0.09834511461749836
0.0969597545045512
0.00977031232310586
0.01775382929161493
0.03666809951357202
0.0209385845151041
0.01985948565956761
0.01835052280914928
0.008259630244225614
0.01438546893721955
0.02429566077313708
0.01168139867848159
0.1249988960376986
0.01852904168527012
0.1305734535400245
0.01546494542779126
0.03420298654786624
0.007444754989956374
0.1393208059210526
0.04758872533775945
0.01572830889599132
0.03013802218433501
0.009579150087356252
0.02849907298675584
0.01182581700231245
0.01116119036298542
0.01943036592819895
0.01216324386170477
0.03647667525621234
0.008549106752942761
0.009334318126629463
0.03516092452188258
0.008221700878311639
0.01090090665721405
0.0138320045674264
0.04647940200789847
0.006864839356290598
0.01898402554261275
0.103507958692479
0.007743712318699983
0.05873163041333108
0.006864895188358805
0.01515527334858898
0.04860587320137691
0.174369522703645
0.01341064138857959
0.009928484060430417
0.03740798607062628
0.01511716325570247
0.02680753609687672
0.02553608425461394
0.03840272157768086
0.07800166481060884
0.02022612403615603
0.06054854359868123
0.02928728657437787
0.01412216241090087
0.01547400898509549
0.05414232493083443
0.01221346723393093
0.3068474832067262
0.01763245493598807
0.01335376758247251
0.05244005700875291
0.007478216841586525
0.01061092298527968
0.01260266081980007
0.04955064399583937
0.01266725510896598
0.1056926656036347
0.04741985776455299
0.1198175948867429
0.09132509901505716
0.08097316713277246
0.007601263483167208
0.02613127771427283
0.02536381808816993
0.004621566174642248
0.04835258150860425
0.007363037200057203
0.08613343056776837
0.02214885223624762
0.02511665037078714
0.009633607708337112
0.105363450621638
0.01071470199091927
0.01183670346748204
0.2657706468114644
0.02606423080447044
0.0154648843877323
0.01059369253115266
0.01227284769570606
0.04027557439976962
0.04433104992028235
0.03128745152038087
0.06485680467031829
0.02455794995926882
0.0667691557883171
0.01546831751611341
0.1169005844203119
0.06576523543889602
0.09214810830164669
0.01296037646461584
0.01917966844284312
0.05967003327977781
0.03489702364700722
0.1581892389234112
0.009143821591233448
0.04611097378077467
0.01875328351460756
0.01006369973741629
0.157148235469809
0.006430421487511125
0.02096266718489507
0.03061493514546474
0.01830235177515807
0.02109054116447514
0.1775642806391069
0.009776430381009659
0.01233123184757998
0.04859414671218044
0.08927816163284001
0.01363760695095746
0.02935620527733214
0.02485479135024578
0.0392780971004915
0.02470360735943496
0.2170373205033283
0.02875261528179326
0.01410137633482004
0.02008475732706453
0.01575794145425681
0.06319684408214019
0.01421895814780147
0.03848973865164532
0.00776545923462042
0.01680012774741355
0.01393428943487942
0.05493834630466155
0.03712516171791709
0.05504823984728406
0.01190556680786767
0.01150780717486671
0.02861471270797921
0.007672948634320674
0.06559470612559515
0.007919473885052793
0.007267200143055121
0.01575718184011106
0.008618770510606472
0.006183795247718538
0.05761229202179017
0.01206155404385098
0.01763114441007063
0.02466765689770443
0.02385200313825182
0.01302689347394279
0.02068486722155568
0.0248395707982109
0.01793712965564199
0.0175006572958303
0.02626223267612443
0.02779440542627301
0.08716059366891296
0.02058166977218182
0.02048284050010962
0.08399683367355501
0.01700315079570201
0.01231971094700052
0.01869005984241344
0.1907855498376269
0.02047826386495265
0.1094843929251918
0.01085761162813861
0.04153303193308854
0.1450469562672022
0.008097210186102405
0.02565631754833314
0.07729364415892653
0.01760322888865961
0.06284744044930084
0.01641678771832309
0.006999385631390777
0.00708635847980391
0.01083128641460504
0.01647571772422616
0.009586681934169545
0.02281115113682432
0.01701883395498366
0.01322179134899
0.1314974454263811
0.04569874032894267
0.07527718826729582
0.006195963193765866
0.009509892970071349
0.01626826571624437
0.007150808959979738
0.05293018790554512
0.04834831057646734
0.01264594356238916
0.0245381253457869
0.0128213415275889
0.02185837171273649
0.0379530340872971
0.01432206858061737
0.01196711837949857
0.02019527483711867
0.01091329647416489
0.03971392967903513
0.01447737629142848
0.07485372176109188
0.03531003171701075
0.0167695976885636
0.02660934976614564
0.01953434514106361
0.02073584478338295
0.01771122647801973
0.01465024773713025
0.01132085960704586
0.01055555263840058
0.0734617556625356
0.01505403352821677
0.009362290563292417
0.03224825249998865
0.01103240786184918
0.009336571192383946
0.019518120794592
0.02396209203780011
0.02941487358214444
0.02253118019604992
0.09412744924901467
0.01011398548792168
0.05029285619929343
0.02780792536632559
0.3476167087278061
0.07401199931628502
0.07995676355776141
0.0255765212017215
0.03580356577718936
0.08413309424973175
0.006584999468779022
0.02672171084926743
0.01501186017013576
0.06584526191803133
0.02272191579720379
0.01933636578954726
0.05078478697419782
0.01961490882142932
0.02592444318219057
0.008357382980374391
0.03116691046593107
0.03823452264065827
0.01473130055344902
0.07587799924742859
0.01498656740004565
0.05254376287157701
0.02156191933250245
0.01074393671248777
0.01722817328473897
0.02923136675383624
0.04150644816614264
0.009299262897369719
0.1185193512897313
0.0192967414368584
0.01614447700878167
0.05247563244781967
0.06228267249350428
0.161016176446392
0.07771900881082472
0.03734096406960178
0.06856753169944897
0.02051414302398853
0.03282095506325777
0.01808386685937806
0.03279642315321175
0.08518363996832201
0.07836198624794953
0.01684345804333983
0.02103847683118448
0.07359448872946732
0.02323396271997844
0.1949915588281646
0.05278653392876251
0.04997050111377736
0.02793288667084385
0.04575358767299376
0.00983600782197055
0.01577865215288991
0.01324723515144855
0.02011130227997024
0.1200164677924843
0.008392075819668939
0.02801117508526617
0.04800351443856156
0.02105165987868938
0.008279531764164736
0.03155263200716844
0.0221718064152462
0.01760697091527651
0.01883345988615254
0.01471801872292887
0.09674277000363792
0.03282477050478249
0.103417064065461
0.02574767886729986
0.1500892003896588
0.009467373793618668
0.0410346987413932
0.006598818065156523
0.02035613011935227
0.03510886185464191
0.01609980940367615
0.02124611657297679
0.05701518726789338
0.01873812831381959
0.01707314800976633
0.04223643651244863
0.01188313301845596
0.1415153159961541
0.01165032963635214
0.03335778992259199
0.07586984404966546
0.09940480064287756
0.1624785891472713
0.009246792426099363
0.0139258135272665
0.01103547943321227
0.01037506296207383
0.02303249163517489
0.007201159941995251
0.02288195307429058
0.0210337789124934
0.05306990560124088
0.02111625936745041
0.1353788700926606
0.02780707787166055
0.01261352090275761
0.01062729254525152
0.01729076360523118
0.03354754690910345
0.1150023604367386
0.05727744350287297
0.01760337504564284
0.01238091820960958
0.07169663073884819
0.01210325837475135
0.1697001461116771
0.02760848212105321
0.01719959212452
0.01006115021053251
0.03735984452594385
0.07527527751099994
0.007263925791753039
0.02217416602017068
0.06183989511903151
0.1060777957691746
0.01083086849131921
0.008717179229370174
0.07050472958190127
0.00844951186819771
0.01385036527531587
0.006690682712518161
0.04636322825617067
0.009079507434130413
0.037093365024752
0.05574469005274555
0.009573588979091842
0.07863689931595784
0.243436951098298
0.03332956775496822
0.01386898896222003
0.06658234238427929
0.008275908570992909
0.01262204008594113
0.02255987089649843
0.02082236228443091
0.01553931352613187
0.008301620545346111
0.1133441806504886
0.0633551773598755
0.01923158845178864
0.03090291429789854
0.02169467859853396
0.05061620907725536
0.05867847697071345
0.09866140185397637
0.01531763934619322
0.0374700705659647
0.1339778007981166
0.03891212895616277
0.1182792298888374
0.02991036317171829
0.05887611933431046
0.01499122880419346
0.1577441885471095
0.01798765672486701
0.02887428041015349
0.04628760727291355
0.01547991712070915
0.03602078115226665
0.008636094981716993
0.01274940204725029
0.09998443861500536
0.01750704714209327
0.02245889804067274
0.01494028788528631
0.03656410834264181
0.01179513370037717
0.007094080309794035
0.00765882070745565
0.2223956210330169
0.02357993712218009
0.07058939785216506
0.0132440617784819
0.008229756509259637
0.01986853912955187
0.03294702376650407
0.02987841438885458
0.03688507247010214
0.07453390134790856
0.009716611916542762
0.0104792094376328
0.1291182681429037
0.01165653522924261
0.127670180449576
0.01116303353201242
0.04510085808892168
0.02761053706792116
0.04850737778201054
0.01000276756830391
0.0538930897889217
0.01226911662149316
0.008872983834775961
0.1725206526011873
0.1144662945419316
0.04959951841436019
0.1692324910237428
0.02642450276473292
0.01406825039982355
0.01890888830796033
0.1325413208888274
0.01476850199364688
0.01588184063699051
0.0305174443556878
0.009756213604763869
0.009105071829342162
0.05183848908936418
0.01296541894610329
0.02971474628377989
0.08561275627842241
0.05451648005887266
0.01764412154280474
0.1318168179707156
0.04022651392223812
0.02803082522967927
0.02281966503795119
0.01080103425761093
0.03824695261662543
0.1582600056612168
0.04278304579264326
0.04610984670614967
0.05194905674391417
0.02836378753906111
0.0160261830020046
0.03869711327412098
0.009977111051057102
0.06945683958921037
0.1693202035791667
0.01816470144998836
0.01497868538708736
0.03297211564067432
0.2510068117370827
0.02817656485954803
0.02310534047378673
0.03148820441208874
0.007150527294561976
0.02018052176219817
0.01536506916972006
0.01865098263487633
0.02667891935023171
0.08817134968949859
0.02334181692076844
0.01188018562790044
0.01671999763872063
0.04450144307850957
0.009920088178561588
0.02442733464123171
0.03403171653239592
0.02128849209437554
0.02854649659527581
0.02320327057577899
0.04448628911448175
0.01836165393879087
0.01253559387818854
0.07672111482861865
0.01370701305301413
0.01518094135295331
0.02850895026398551
0.05238301559399785
0.02124996516215171
0.04172396779193628
0.01831593671899887
0.02368696091667087
0.03732000978423899
0.2638617842427295
0.0282197426092521
0.01400007642828971
0.03342800372694514
0.01978744835131767
0.0458501461310642
0.0299685335205539
0.04722001353948403
0.02709030889559533
0.06842872822595968
0.01366049179725974
0.06916297310619689
0.02319492436694245
0.02690403150288515
0.007937556804873127
0.01390341977371892
0.01599893743353175
0.01841671167997419
0.0135796492052276
0.1712365267387549
0.05427074082774203
0.08307007613194607
0.02795116725072486
0.01486918222780522
0.04167535356837065
0.07911969877598234
0.03446720838093196
0.01508889645856214
0.01205230238320503
0.0967238993256139
0.06213924466809518
0.01449901299664816
0.01089255829241427
0.01318818044134079
0.02961275647095315
0.01004586164993033
0.008461723593080483
0.009662757488666629
0.02214867452911224
0.02006830259383578
0.01416355982863027
0.006924016580813502
0.04992001281947412
0.02608500308875097
0.2325819487213977
0.01292960489744927
0.04466559591530669
0.04608782708652833
0.0247634380820148
0.01014345961969781
0.09369266682400972
0.02620345554817779
0.02778298345058989
0.01447103825136612
0.02042890559312565
0.1660996679987547
0.04371591674723255
0.02596356669935917
0.01051975268874991
0.06336754652933622
0.01693284579077721
0.01459239053407504
0.01097401370859025
0.04999950569992809
0.1372217742599023
0.01199689194987409
0.02612951877328993
0.08097018139083749
0.006281589480765576
0.008394451973266166
0.01323569410486067
0.03184467338197902
0.01484164297187396
0.09626194535083153
0.01056190879970613
0.01320899999682454
0.01202171181495389
0.01509214470629349
0.01736065911457254
0.008330432326858846
0.04643826498257574
0.2362697159674428
0.008431466435789738
0.013024933257314
0.01288147748832224
0.04683490840108482
0.01096241805930499
0.01396278550516889
0.01701956875526486
0.0128330995245585
0.01142414396803461
0.06041776164555083
0.01375927690113105
0.1186352241277068
0.07266182239178991
0.04848052939175118
0.009088047370264626
0.03228357352197685
0.01700788242257047
0.04898916405122822
0.01780595502131125
0.02857107203468389
0.01960274733908802
0.01321456588494237
0.1404291460735779
0.01402637572861255
0.01176567149767925
0.03018359872504567
0.05989424994944975
0.1208861200941775
0.1001873102305294
0.0155226148740391
0.01442725806098451
0.01635283201019767
0.04282140038409125
0.120397133254728
0.007870069770777303
0.01046049028485274
0.04262906680675381
0.009430706980780716
0.09430003630268692
0.03114091514192403
0.02554251018387569
0.01095374579572903
0.007673890373021924
0.03168024741494195
0.01706380766110635
0.01253734146906142
0.1540949633729712
0.01031397668341014
0.03433599661355857
0.0362809030276255
0.04633475360898402
0.02265180666141448
0.02015539476455223
0.01478137205786074
0.03050280081834131
0.03063741809508597
0.08102253102319833
0.01492089664178889
0.1006917658909628
0.03141759371702744
0.09138782633442426
0.05571532238557261
0.01846615157945433
0.01425023140927357
0.1090235413865663
0.015798039602782
0.04405506743749701
0.02548928951383661
0.0212114676405324
0.01288281673917084
0.0439176045235171
0.05391734011782506
0.02912327284149543
0.0716299925961516
0.01314087538194423
0.01525900587633791
0.05041285565873337
0.01210776316987179
0.1127132926418632
0.03048099610660118
0.05291682869025371
0.03575181616768105
0.2277393517329059
0.08077521728530238
0.008066177080705058
0.025065507527238
0.04571852420707381
0.01275265825912556
0.03478206904507839
0.03839280923280752
0.1371772071584862
0.009720998093755812
0.07897258813625263
0.01922304903695837
0.02217339887325415
0.03766284263109886
0.01468619595033988
0.0113724801903326
0.04988400928921696
0.1119212910220734
0.05602765744789683
0.00647725344155743
0.02230006856790344
0.1266212177447413
0.0121042375133349
0.01078384218444375
0.100924712860467
0.07123042399471036
0.01818451165049565
0.01749595853340199
0.03834277327718384
0.0272517421593798
0.01813911302412948
0.03474938256336792
0.1619806012094173
0.04718116326098555
0.01072581910838474
0.0157325084599338
0.01252803063224023
0.06347171135426864
0.01947949387970609
0.03171084554482628
0.06665804558713792
0.02475932678658176
0.006532666034158805
0.0118105193329642
0.02184520068813166
0.05636020063997958
0.06443569640457322
0.1983329639771015
0.02644280575259929
0.03944499967771398
0.02878517840794254
0.0613676863324201
0.02282082607717479
0.01584124357431124
0.02205507602491309
0.008591488190761363
0.01687770255555923
0.01172226540699702
0.03968834231871237
0.1188290871609895
0.1112630762022418
0.1164502233863458
0.02635422133254379
0.02816542888616155
0.01530606725690947
0.01543381236899173
0.01447403230495611
0.00978391267409922
0.01591238791796637
0.008436931514822846
0.05232433512128343
0.01919340035476926
0.01977594862669355
0.01290542432113607
0.01153120913713207
0.005446519176779786
0.2004698643918389
0.02283150867392863
0.05661987179516998
0.05092619192167325
0.02257370289329116
0.02452214087616439
0.008614793135340571
0.02936337568455984
0.008153503931405735
0.01689829248077853
0.00842573930693858
0.05816678646278359
0.1602769012730005
0.03073278040721597
0.03187120852695956
0.02255766949960665
0.02668616902423304
0.007255652837532938
0.0109165742681164
0.01529527979854534
0.1071697865287415
0.04239688259454347
0.08417474210690841
0.05495414823458906
0.01551770951787454
0.08751318128762098
0.01028852084613992
0.04994278328832559
0.009950842062749011
0.0176281692377817
0.01321129009422408
0.2692199058887889
0.05690804017281041
0.0213796291244881
0.0128959316259586
0.03604492433464324
0.0293220361124903
0.04361081161840119
0.007421007475813722
0.01318809243954095
0.2680316653241935
0.01027069493617692
0.1298567095240928
0.007629958859420293
0.01524557589755783
0.03436276064498277
0.02102428918515255
0.01309612853665909
0.02159535666668509
0.04071264270062672
0.0215441072220429
0.02624868456138837
0.01795357906049711
0.008302876851710706
0.01203852352281371
0.02539824080351472
0.08421580463953272
0.06267399052879227
0.07516317750649545
0.05526868184427963
0.01825191930656747
0.04830395270027123
0.01678037840663365
0.0228189014994261
0.02878198114965658
0.01745525851130848
0.03638291141906012
0.008749430832873155
0.06950195152899871
0.02541117121289956
0.05517111253075677
0.0160716045015607
0.05039426831508632
0.09048509312441566
0.05462436752057752
0.04423973007446538
0.01634334105190289
0.01649533100402963
0.1420670952186573
0.01053435396976777
0.03724413400760512
0.0493022549391262
0.07279524620544205
0.07548525302418926
0.0666531359673591
0.03771910480086161
0.008816943846644954
0.01722584022903265
0.07589716670732888
0.03390406975226849
0.02533052309612537
0.01121409691767722
0.1500498580938113
0.008699233381272709
0.008806509182663312
0.01413286403045946
0.03829567182291262
0.04053844714137481
0.0197189873760139
0.1668303932243669
0.06026026390603877
0.007288825014683218
0.0390515365852307
0.01518602484475143
0.06299686621446705
0.009826019141642084
0.04142558466548253
0.01523003862801303
0.008441133317100882
0.07690250338635067
0.01535645842719386
0.01936621512242731
0.05939014979030119
0.06725172007260796
0.01210051400536726
0.03656345258181067
0.06943338424763335
0.03444526266281104
0.07215731499068082
0.1154968121126234
0.008752059244771787
0.01452493336214
0.01326120829857367
0.01442952083395895
0.04496419431520612
0.005766616735052025
0.09409516829245912
0.05515043531965454
0.02332336125088288
0.009871748374603216
0.009910201054276709
0.00948459871282052
0.02878444895900325
0.03359187167204885
0.06691395118013566
0.01098888624445838
0.01780370295047412
0.02843312804996329
0.1743665152697432
0.02298263776500498
0.03652144398777007
0.01448713862664769
0.04562633468603793
0.0621770077764534
0.02803776858479231
0.0355058606715745
0.04971169209129588
0.06420277982093958
0.09219942926537583
0.00777790884608551
0.08470421160473386
0.01193933621009935
0.0690809079463791
0.01153328949147167
0.1066846253954961
0.05166104917059981
0.01611069767859882
0.01958335150075278
0.006898628590835369
0.02798373983586627
0.01142761136762228
0.03524797789837223
0.006877431184351111
0.01048429193700221
0.01145856565039139
0.01020134801683259
0.01198995346359852
0.08350849590579987
0.05628683594492025
0.03595891930411824
0.1270779135128293
0.01905493630661444
0.02815889329512334
0.06576353309250245
0.221072271451152
0.04874990831242586
0.1118427100724175
0.05227402846069139
0.1434060359497923
0.02743743920029519
0.01074057898337707
0.01006439477187412
0.09171799436639913
0.08899747979904163
0.02680243434768635
0.01915810236820162
0.06105252666288171
0.02712925546145386
0.01412607756034067
0.01066627788197767
0.01826734828802264
0.06807405034346327
0.01678857116618308
0.01216737950746845
0.01896297527811788
0.03012896739750977
0.01622326887771607
0.01193035407790032
0.01195616243802056
0.0157482124075373
0.01555282363845652
0.01699780142424459
0.07881695659747005
0.007848606865943823
0.02235443916390617
0.01549259878186173
0.08053740084793297
0.02947621579574435
0.1781297279679633
0.121577284164745
0.03797860640447225
0.03944465561700445
0.03195399884471985
0.01575181254617913
0.02360639402482013
0.0126634375086189
0.1665872433632686
0.01953181447251519
0.03080902560822519
0.01561734365565675
0.0155926256880253
0.01075007171424304
0.09252847953433088
0.1148110358056003
0.02201831831918324
0.05246767383317631
0.02586927576155758
0.01244709525233191
0.07639846472570508
0.00982746653996884
0.0213316917697881
0.07362225952326697
0.00603979775045368
0.04257841496215167
0.09637272441929198
0.009690572445267869
0.03509541155261831
0.01494451510591379
0.0116870077396143
0.1032559810000993
0.0207068708414204
0.02113982201636697
0.0322062427131893
0.03497642956789249
0.02093515611944875
0.01540391794163934
0.01035790514580124
0.01837458845883569
0.03842701360019316
0.01873328408043113
0.05579527602827301
0.008795283643679838
0.01837933013090193
0.07549537099045787
0.03633908362886717
0.01218975339013716
0.04368815378206827
0.01393013125776115
0.05443586683047853
0.01220768985672121
0.02650637263901379
0.03272930902847525
0.01148412232481187
0.0434167317736999
0.01506868836493921
0.04546891415229473
0.3103719841350361
0.01560675160051228
0.1500850810031376
0.02076646263482009
0.03042970272266718
0.01488349600620694
0.04126654730529225
0.05094813161824023
0.07481035084251915
0.01065967374550688
0.01350998917182019
0.02624582519835588
0.06659764678294197
0.04108858252849301
0.01595637876966626
0.03493206348320951
0.02266409518383473
0.02048432343156858
0.01163505508612201
0.1275399661819279
0.006457123369114981
0.01229689247557876
0.06229302275441243
0.01446116302912391
0.06083509614173453
0.03741821767801046
0.0125408571661123
0.01594667248635543
0.01070834622289678
0.02373247606632326
0.06688665607561972
0.01250030218085235
0.0768622660385027
0.02820919782800385
0.03847462371513179
0.01904616222830963
0.02031819721626421
0.1487735679867678
0.02792478684734008
0.03473604520220232
0.02988798855365905
0.2028751837702732
0.04249023271584525
0.05683032559167421
0.09637763604210732
0.03692992156018213
0.06088616173629368
0.02986959044561971
0.05124839474519031
0.04111106127911831
0.02501177546808077
0.06226145532542229
0.06416180170124404
0.03825195497733377
0.01789181160803995
0.09235849891424756
0.008862534193975624
0.02183343784460098
0.009903633367305544
0.02143706529951571
0.009120027391631326
0.0565243735103481
0.1373819330626501
0.0108557450266434
0.04264888639791686
0.0230741172783374
0.01738267509681949
0.0164438509990876
0.01140840829006321
0.01749006043155845
0.03607250646744088
0.03564670643800699
0.008695349444820562
0.02115679805419142
0.05040635237070473
0.02220959667155803
0.07150665136217062
0.03232838430008604
0.1109941838393885
0.0126700258450924
0.06870327231829938
0.01592835900606154
0.02861699839943585
0.0319612534402864
0.06744284609246842
0.01130651612014345
0.01321899540680612
0.02923186352976441
0.03876423904105177
0.03742462358999411
0.07600269863843337
0.08316687127102247
0.03673938857809931
0.03364669188018874
0.02040199717753675
0.02928222789412093
0.02859202338493167
0.01226294046272228
0.01064672772663165
0.01186423067223594
0.0103547815495888
0.01236058555375863
0.04314245847189957
0.0627846290671473
0.03969793233194598
0.04359266755387517
0.0124001884205762
0.04492764528821207
0.02015144768294204
0.01665645076608532
0.11530289890096
0.01351222745472642
0.01076599115949036
0.1284496049327223
0.09011075965928478
0.01410022618079856
0.00808495752424061
0.02108823349477268
0.04409944859304616
0.03109650272443602
0.02664112628682937
0.01381106771621779
0.009624479545981064
0.1265564860087413
0.007254461833716229
0.02675094005442796
0.02973391618331317
0.06098281120395979
0.01635994709918864
0.02852418774879296
0.01550590902771901
0.01441387887127612
0.02503893674226276
0.0197425977822084
0.09417516875676268
0.08504467379944608
0.05173639321537899
0.01060864684150046
0.028756203328871
0.01420147385091705
0.08522340837416549
0.04296727658069961
0.2330260310691785
0.04097785684199048
0.01129860061667196
0.02415489628880819
0.007969533610915527
0.03125123251920632
0.05470034619736503
0.08887498306462539
0.02168480682367965
0.007885054371002252
0.07446623436739751
0.1293533246859639
0.1340796533139268
0.00882477226781401
0.01437117505116003
0.07899837641133999
0.06887647048776151
0.03393076764885292
0.01350859996661003
0.032561147553156
0.07315968594313642
0.02760031884005273
0.03748268477014524
0.06509301740980382
0.05572516314877949
0.1417075821621784
0.04081687211072576
0.01552195074003171
0.01838872528323223
0.07205296250123551
0.07035268387954896
0.01805976997198815
0.03785018354634717
0.02690617678383038
0.06066643563506712
0.007600006708693838
0.07912286845444448
0.02369783331860374
0.03465530901158664
0.03188796955441009
0.02936530318680905
0.042184684203307
0.01702705580073226
0.07833413042462876
0.006717945545962782
0.05226426843370289
0.04624797012058654
0.00864796657545581
0.1273072872246606
0.1013321168500057
0.02823103330587397
0.008814859646070644
0.02154134451033266
0.02458540655667685
0.1178958359187581
0.03276273586557851
0.0244667415112589
0.02663237667887217
0.009507595421181255
0.01845446459925161
0.1104943223806607
0.01026602848042972
0.009900106450076909
0.01080528880133128
0.006824415073876895
0.03497544778500053
0.01440138997085151
0.1093239466966896
0.02995328761096214
0.02222847321935139
0.01826441108586577
0.007741524632446852
0.04678429220273908
0.01244561181615721
0.01842072174022381
0.01622907948954834
0.01327054126036175
0.1355482796071479
0.02543516740868564
0.008879727627287701
0.06421301105184582
0.2586193832822507
0.01051469228342345
0.01378639020119607
0.01802616069817439
0.01936219150867023
0.01240187272777055
0.01554607390141378
0.01091948232565734
0.01955702848303427
0.05567176848471115
0.04552216770713238
0.02090453514615354
0.06415284071498749
0.06410093506188916
0.008670403416135041
0.03997875456712144
0.04937087401090305
0.04737960660734016
0.01341744340665388
0.04785394617655908
0.02897564004496969
0.01498186260091322
0.01676776329497835
0.04719163241809643
0.01782368585839177
0.01615084923852714
0.1228880044407864
0.0150672952594978
0.04237484173523643
0.04157496492265397
0.02109377105832743
0.03071795979598858
0.01196224775796198
0.04310681594940251
0.03819600302271994
0.01745640142218629
0.01265789163026797
0.1129858721427771
0.007958109120530115
0.01495090487004319
0.02207678816813837
0.01750069146505804
0.009752451040607507
0.01831421922728455
0.02045433144085785
0.1135040519335519
0.01766966961896645
0.04726960777101623
0.03514561149818982
0.04430371819715757
0.2079032881915426
0.1311741319189453
0.05580454285624634
0.02729124354205209
0.01521516119115029
0.008571655926542623
0.01861047914780212
0.08222672196636868
0.08880640546984236
0.01830156108328724
0.03169303333529876
0.008747166989238499
0.009496749978227055
0.0193712414722517
0.007190805449301971
0.2091527828888861
0.01836746439575732
0.01161607636618991
0.02916768232969422
0.04873004109792258
0.05334034141366132
0.1000244739993848
0.01845742881018412
0.1374584460431202
0.07369296324325091
0.01605681047316124
0.007555265712263512
0.06260827725573485
0.09281497528370307
0.01052654339006034
0.02325051256687329
0.01786876068442404
0.141426582377873
0.04706747930171274
0.06681960538464481
0.01365450127970075
0.1036169593277843
0.1319072450018413
0.06424658534677929
0.01659244126948928
0.01958600974365546
0.1025343416519491
0.01020982180335416
0.0230590468602382
0.04369146865773129
0.01751573043713807
0.00773543370108697
0.0196030532962134
0.02327670552765709
0.008914614143687258
0.01026467067438592
0.006530379152613199
0.009447179497044631
0.01608999676643486
0.01534287917252262
0.06282196707924842
0.07846362819935233
0.1051194522657442
0.022657664311855
0.01001072192893135
0.05240661095203373
0.02956105293482479
0.01998581505987756
0.01966029860570184
0.07686599508922268
0.02590994475916215
0.02824095017015451
0.01580139387279221
0.02760002029701185
0.06768771764686239
0.03075662073445347
0.01440046776896716
0.01963184503643262
0.01545500648685419
0.01079047329027295
0.03018366002238577
0.1024275650803141
0.09738447609222826
0.02254841834512334
0.03768800007031987
0.02116060624603804
0.04753388768984257
0.1059828580289772
0.01177918317360886
0.01660703866602791
0.05995220467119182
0.02876479407145265
0.02811682403162683
0.188201181609558
0.01045652522543774
0.05846177709261605
0.0404681505459665
0.01622012458079712
0.01780483465136474
0.01110474864140781
0.009251665689334198
0.04444631747928201
0.03242359458760796
0.04424586606123481
0.1541209214092935
0.02264161944568659
0.03042647577249863
0.0808685305150481
0.01894995865920741
0.03606273923258178
0.02740535693951645
0.009022738204281627
0.1350510637660962
0.01358669475659545
0.01021320704564803
0.006653959326994946
0.02330430292552436
0.03178831902704182
0.01286284183281051
0.06103534953594569
0.03193894478854923
0.0218781941528469
0.01916565165491008
0.07904668670000765
0.03584851538101613
0.01129176674285436
0.022020996692234
0.02068234801620189
0.009330415956552322
0.009734423020126896
0.06730669430123894
0.06391479911413105
0.08066822090486979
0.03009965722267016
0.01285406180796659
0.06142745186272767
0.167750803202791
0.02719579230159873
0.02104714884665434
0.01863243311423486
0.01242837645872272
0.02395499384443358
0.007448327223231785
0.01049907887766766
0.246312496108586
0.03522727062270465
0.04141419533252927
0.03947490945751487
0.04916455256411596
0.01745312634166123
0.07062524428580504
0.01521698629849577
0.07688581643499208
0.009407053793253678
0.01145693781038019
0.01046807182960317
0.05253261997086409
0.04052436782464906
0.03658314236545322
0.01891335063635129
0.05189932169308137
0.01395192419325303
0.09904486771901695
0.01346294622316032
0.03230964482639329
0.03672401813464566
0.109341534932856
0.02690640729528034
0.01050978649477342
0.01433272706645299
0.1534027688994131
0.04202908767239168
0.04875038267418078
0.009992002847913933
0.1320172183762195
0.02550460530871892
0.05608595876322107
0.01030591230358485
0.02300050360538542
0.02950244441488166
0.01880115921446735
0.059087080372583
0.02535743122961844
0.05780197446733404
0.0471159842136144
0.01559630836041574
0.05537612137373946
0.05215012832907611
0.01655886268126492
0.0369513794208798
0.01092421865169578
0.04817581521260268
0.01168104558646768
0.07057772856732142
0.007464584235366833
0.01257283727147676
0.02093440991819951
0.02745218954804601
0.01461377997777882
0.02400642306133387
0.07384012400955171
0.01816395130062326
0.01490806345191935
0.07751505876447914
0.02611765444829946
0.01410926275572456
0.02155301211929975
0.0772499250939182
0.02948107710027036
0.1149992596070798
0.01553030515156776
0.01901484825999467
0.01115255227851604
0.05136906239224687
0.01525492406469536
0.02545025462165305
0.07553355100379501
0.009578793004077543
0.06984059274133439
0.008792969649227898
0.03244407695032706
0.05545778500651255
0.02497337050410555
0.008723277235789612
0.1246909013105793
0.008175081876348226
0.007844494550844495
0.01443028549546866
0.2814108917851033
0.009043016309040091
0.03025988850054971
0.04027635689127305
0.07989887986148311
0.0158177157269931
0.01208997486557857
0.02108759986255274
0.02297750373345029
0.02419392273751678
0.1305605675875827
0.01782959295895642
0.01654228398947509
0.01200403622471694
0.01647556403662096
0.009568250955660393
0.05656438738033017
0.009221363682685729
0.01348079376772666
0.01333583365404986
0.02851039155606434
0.06275814301920474
0.007760883085073387
0.01807829670902112
0.05692368193891385
0.09258782196654672
0.02256424078985926
0.02511920160520885
0.1240475479414485
0.03338291981473263
0.03227512396815597
0.03119654841510256
0.09586859645847594
0.008849914287079654
0.01763359562610753
0.008852002982534113
0.09907942849414993
0.01563277403477145
0.04392315011461682
0.09109724240766406
0.05675898907273794
0.01230532815600928
0.06036668745351135
0.03363149083690743
0.02653667072432786
0.01106761570575077
0.120870423432915
0.09618471774318986
0.07043518863155851
0.009877447481480865
0.0222200184210712
0.01226187556880042
0.02896214112474312
0.07095804133224649
0.0300861479313534
0.006718102042783102
0.05863393458395898
0.142422671575375
0.04895496748061531
0.03591527315438114
0.07463960923253922
0.01208591958618693
0.007779926572368092
0.01233052332645957
0.01092940355334088
0.02798623655390148
0.02576203412796992
0.02139219341425482
0.01169403607796894
0.008932448006398981
0.0237027941392058
0.1679490569964385
0.00848800978325873
0.02082551544600713
0.02086264506783779
0.007777000932926523
0.01575450519447832
0.0278707316627655
0.0373988018403793
0.03442916837876109
0.01729169371962622
0.007274143526429009
0.01465663048029535
0.04414402078930175
0.02165367996499696
0.02698407615109423
0.0590357383199322
0.02546777164267863
0.04805498934488606
0.04835243817064771
0.1137711645264006
0.02082979585468917
0.0218758965568585
0.03651518044582543
0.03060527287549988
0.02087159827976416
0.009354499639163606
0.007610374255600551
0.04985293142843689
0.01031315051759757
0.01914630380276559
0.009652582896408645
0.03794003855660036
0.1121118399329511
0.01928113292327545
0.02849540988149938
0.009862570765716479
0.02660263099646826
0.0695276396612369
0.0802136111257566
0.04054393186560895
0.0438754048671442
0.01617273774127012
0.02143301852927313
0.05170966085374476
0.04160555952647168
0.1097627492752843
0.05098006137486879
0.007906268475102209
0.007261233169002812
0.03577621147400555
0.01638973105208068
0.02727299375262665
0.01808246416129915
0.02090587543886552
0.0162126308798015
0.01170156835727137
0.01449881732782207
0.0109704319380346
0.01978340974832797
0.01126542737296758
0.2208049439488214
0.01226810936605757
0.007791161625696988
0.0110938678161924
0.02338362857430169
0.01161650263063867
0.02381085814800471
0.02639131386632798
0.04205400514172448
0.01420628654697881
0.06339777108228807
0.01006615869998566
0.008463322950166299
0.0294702718941906
0.03713282499604088
0.1173658580732191
0.009948766413243246
0.1073448932112231
0.1872831351433709
0.00755635082847376
0.03005285027797354
0.01244483873731077
0.03829723963906176
0.03894719991401627
0.008511601377061211
0.02242224230746385
0.0125860323381495
0.2143185902069905
0.05754297002709036
0.01205577078111271
0.0156729928385646
0.06162784307206708
0.01702539513136388
0.02530553211762902
0.01132886342929349
0.07308313118369365
0.09128619725700815
0.01530183215995928
0.01065577693551959
0.03134351207785912
0.01034362977690706
0.02041951229186985
0.01712546735622699
0.1008898393564621
0.01280751620247303
0.04823483086739013
0.03989777109920899
0.09832610168019908
0.007699198300613998
0.05854801394932305
0.03402104051391198
0.01618614580342765
0.03019448240531663
0.01660325052321429
0.08363412560860789
0.1532384764105211
0.07110521819513893
0.01033471574055375
0.01066433880207539
0.01477097551297472
0.01987507496124174
0.09446796937637146
0.05072173401374114
0.05444971433945488
0.1132769862539601
0.01119581894898351
0.06014622219448949
0.007646940497040968
0.02183005616699064
0.01567667093764022
0.1319766340565107
0.02900495110396355
0.01275159438516068
0.009504709510189023
0.01767264029020733
0.1431813044235341
0.006784531250721768
0.006131710385414068
0.01268395107863103
0.07021362227355392
0.03283722475669381
0.02117776405524277
0.04255079909670632
0.01164524565134014
0.09225994734837878
0.04750637151618965
0.2230153541693026
0.03606378612187612
0.02243038285486126
0.04165279811066917
0.02579255419356805
0.06323194941111974
0.01575123001369969
0.01308102651060454
0.02066405718220245
0.108467890163877
0.01072221379103738
0.008345408329792799
0.01616420060567925
0.009652505476582415
0.03997813161462964
0.008016027287644613
0.03423455619183665
0.006209170305890432
0.01026820337335931
0.08118200530524111
0.02899379791036105
0.008755632445168559
0.01568919730529606
0.02519516321645617
0.2459539684263987
0.1832593618697692
0.009407692050596434
0.09237318976000256
0.01189077470437423
0.01208612627717207
0.04289856733990859
0.009388415371766242
0.04323335134391165
0.01457213524841516
0.0308297697586127
0.01383836769526024
0.02381626152767428
0.01073663141448368
0.03753614162218378
0.01264040058102959
0.06613421964825503
0.01164422184197974
0.009090544792965404
0.1597907273579397
0.0249491104062436
0.07009286903936641
0.1035620248244156
0.0344541662326672
0.06293132649781387
0.01036950549393997
0.03333170117685696
0.008719456638439109
0.007370673498337793
0.03263874129384031
0.00760484730966017
0.0416052338992568
0.05090934568429614
0.01653674457003716
0.008163734135336177
0.02185053096677891
0.01810231714553118
0.01265914609173018
0.09488099186970521
0.01739142199759151
0.01606847101176433
0.01984519363263164
0.01102633662466898
0.03212483075994921
0.01024153449228409
0.04957198352014366
0.1316137694331993
0.02253496847258305
0.008608645724834801
0.01079229282539179
0.08688101196329298
0.0119751967754417
0.008792298681614312
0.01114524083467836
0.01759438011956859
0.1151449376921281
0.01676897501125271
0.02608687427592711
0.0686781592391385
0.0444266051278682
0.04783596664937293
0.07735207674179036
0.02062213618725156
0.03214032116440917
0.03462082569601482
0.02447926258813291
0.02914621665393084
0.05649953094831294
0.03196345602378844
0.02095236478978849
0.01670887514524966
0.01572263805784354
0.02527556877256272
0.1015748838087915
0.03495739909829198
0.00900901747448905
0.1068146804610472
0.009006927729949111
0.008530853432511191
0.03414267567309241
0.06447551491927264
0.09231767414100353
0.09720340165149015
0.02354617105980355
0.1647202265387826
0.007710613654024004
0.03813526524376318
0.01211622022845745
0.01584923155668259
0.07911617054198418
0.006732930146187732
0.007889034893917285
0.05249834621363245
0.01740155416105195
0.1030675531321248
0.05715200349860602
0.02615436853348543
0.01041257120954648
0.01897497028468682
0.03713605255505543
0.01811502591137326
0.03990827834713838
0.01203967603044884
0.09712821067891481
0.05715435420695995
0.06085033357868178
0.02906668925733596
0.1194486080758322
0.02059735330537549
0.008099908751671261
0.01214525148969125
0.01538188867606404
0.07949132079427895
0.01467743234338194
0.01021590108690749
0.04919656496503191
0.0385296761703505
0.009250609047242841
0.01353447375731153
0.0352760766920878
0.0736392924347848
0.03959510793452926
0.01906646670480372
0.01703365519427357
0.01360581443794341
0.01646354900673048
0.03186719546734175
0.2161428843004339
0.03875693175729851
0.03573045898001414
0.02975621561713939
0.04052942913540034
0.08860572853702481
0.009645919277922025
0.006851792952483382
0.01139444339696254
0.01922680798559872
0.07932875988349984
0.03206270642080349
0.02012532825157964
0.008755999352056048
0.03162631387741574
0.02159179727721342
0.1040253267099812
0.02223094503332277
0.03491763806097781
0.03626268933335631
0.02637156153095606
0.01055535090992761
0.02260176602994364
0.0174657699259987
0.0346322613576252
0.01274342062478966
0.01581883251110082
0.009679604338371728
0.0215916343549689
0.03193456198799647
0.2449674171323494
0.1008588119157144
0.1030844887251945
0.08220595754397343
0.01073820492319227
0.04244369762103398
0.07000932735918265
0.02223618403753239
0.04096030516803327
0.007982679604798633
0.02530072543831257
0.03144070781149959
0.02994284269979244
0.06608874116639409
0.06957748571212455
0.1833473190358767
0.09874618456244263
0.0111264599986097
0.0455249826658265
0.01593787582036216
0.02566435035337905
0.1069793125030236
0.01504381676953698
0.031697099063304
0.1446196423120766
0.009776455748975385
0.02324914770053671
0.04965835940735519
0.01871291995878037
0.04007332947169124
0.0115398090061562
0.01502216956548278
0.01659037542092594
0.1132078808163206
0.01720786593768932
0.02741940876675949
0.01161644515934883
0.01077459201005046
0.04618065094338637
0.02650654486611887
0.03379777701852598
0.04667630919996495
0.01386396005089545
0.02533349561094644
0.01070892918223572
0.01263452756542665
0.02480272410210616
0.05481061464978855
0.02090481130477516
0.1385711510278876
0.01763254454149189
0.01550991076164874
0.01020754517176975
0.04194174076058021
0.08868425684432853
0.006971895086617186
0.02040069974821683
0.01747428028105387
0.02521722318683239
0.03827906286539923
0.1694491037397094
0.01929191196782361
0.04217461351493896
0.04884045154321037
0.01742225459653546
0.04828181509690555
0.1609886204812233
0.06400665146072633
0.05065418185837792
0.01141766602561349
0.08158535507715065
0.01615682906234173
0.061639505137436
0.06185940936958862
0.07187107901998845
0.02077022274705053
0.05457055053835722
0.0143220898621062
0.01686429163079359
0.1875886164855226
0.01950951948830923
0.01631086764994052
0.008678562185921935
0.00835222873253918
0.04978437158719239
0.02707300920100171
0.008849799580791686
0.0079356337547944
0.02311893412900266
0.01925072939226175
0.01492717606438301
0.01054380276931383
0.0148483657796035
0.0129968414991751
0.01464888206282788
0.01259440022924119
0.01127764351225401
0.03307426034947018
0.04883303947176785
0.02860058271099267
0.08472632274272113
0.03211051324245637
0.05286480444755001
0.02196838376942954
0.02390646714908708
0.02994107782153788
0.01261598857958601
0.01917292725836337
0.0368501386910563
0.03658147048071764
0.05901876292485761
0.0162573095557703
0.0125550146561638
0.01052155534742359
0.1127055736161709
0.1423457997540685
0.0115614572128753
0.01643262376314696
0.0309721123925942
0.02572227274014248
0.03943602073609213
0.1168315290048283
0.0177022585633395
0.02677861080226675
0.1045738396257666
0.0325834167280831
0.0233882908672671
0.07006707012019057
0.009680164411484333
0.02227277481200257
0.01052885343959584
0.008008239956915924
0.01255490892640548
0.1464093990080159
0.0749921300791945
0.02581692414757837
0.0237960003095688
0.1344424877684045
0.0209850969467874
0.05574492666610869
0.01855806733375573
0.01193900722606966
0.01072541975137509
0.01162638373500508
0.009288548896167492
0.05345923721439279
0.04774253971776936
0.007194498527446622
0.01279001162314979
0.02892713180801902
0.03059712470234596
0.006687525680844465
0.06374336034203937
0.01579425715987558
0.01104515486953438
0.04978535930775185
0.01012226645120389
0.04279893910251141
0.01328826664884329
0.02628935056531129
0.01276145005815535
0.07134794589871626
0.01832637285673524
0.02183168579737407
0.009574280197867723
0.0625124863438561
0.01024315724850743
0.02386612782961339
0.02911061260444798
0.00858974497471638
0.02937308610792431
0.01074711301396756
0.01633149269111988
0.03740789348355515
0.0203901466514219
0.05744484459323878
0.01518002108011302
0.01437234203714843
0.00985516984686937
0.01303229547450482
0.01796652732999197
0.01104934107933305
0.01017439015208553
0.02148927256690634
0.09591204520725011
0.03544465445884391
0.02096876721974968
0.009735873642898305
0.04843664492079498
0.01425274890441681
0.006979162054395451
0.05668238640086867
0.03606621360082727
0.0684557823207862
0.03096136089793999
0.02246898210152506
0.08533597408264948
0.01968948303016558
0.008995830112489282
0.08258796219404266
0.01806230469140818
0.03279470927993627
0.1088247918874253
0.01609729118747377
0.01713096022739694
0.01662480219231524
0.01438760823620029
0.04099971787393659
0.01912973209585172
0.006724705515989075
0.07103355862206963
0.008968959231634767
0.01944762412593512
0.08460583527612138
0.01152324500713314
0.02929073136271017
0.1050663344816273
0.03685185013298931
0.01402641638812672
0.01577525221612577
0.01129187361927862
0.02418215571799669
0.01854404462036327
0.07945600993278026
0.02582007270482527
0.09482719271601338
0.03258179694036982
0.05917329205550638
0.02045961580879433
0.01045267603031426
0.01388025235070203
0.02296554272048272
0.03115456864570703
0.03289400733398827
0.01549147187442803
0.06025335971787976
0.03571150158474574
0.03503532835755962
0.01240643645032483
0.01209106016809474
0.06030420573172432
0.05770758838395419
0.03020522163529575
0.01392029140771313
0.03971165551707039
0.0224098659046966
0.02368098865985225
0.0367771214799686
0.05072735195721512
0.03583218460505387
0.09678808137494982
0.02750313507288181
0.06737207488311249
0.02439061274272962
0.07352864619901267
0.06053839056341678
0.02078783763509957
0.008656442371734584
0.138105624435571
0.066754931852454
0.01891708861216298
0.03123326623461243
0.01018344042114315
0.008318522553549682
0.02506743307906805
0.108884442511028
0.01248352592933711
0.07989421702892016
0.01230703948763244
0.1209779740358314
0.009799027075133908
0.07551617719708818
0.1366111978538756
0.153848419269086
0.02161724691592565
0.03137836063623296
0.02375002802570907
0.01404188956613047
0.2530399249885844
0.06099113975308957
0.013109396555019
0.02327136251332555
0.05220671162500653
0.008166914670429813
0.1926066209497561
0.02252396441448324
0.04155975170135704
0.05576174512504727
0.04610591541218276
0.008461003817242407
0.008421622573716103
0.04736878407475604
0.01123895738584559
0.01518431749628329
0.01303381040994592
0.01170996098560959
0.01668695137425876
0.02109444000902906
0.08986099518940401
0.01760547203214973
0.01850241607633661
0.01041700599315268
0.2112922411447181
0.01931311854745666
0.01709511304367846
0.006466136662483372
0.075767085501454
0.11320407675216
0.02299257012564601
0.00892631508738557
0.01741057349907726
0.03511740268959548
0.06717301127702915
0.1432933173145531
0.05326705957891875
0.07216339227088667
0.01613296316704107
0.1930997619591135
0.07168066934967138
0.08838684414740688
0.01725135468442464
0.01027283755917935
0.04985334265337034
0.1218033928309737
0.01310139928126773
0.02087451873422116
0.04835600919180936
0.01749929023503131
0.008177195471633274
0.01370970291048681
0.01934995472939107
0.01695945034156327
0.02376345928832494
0.009718978463378937
0.02795506971950634
0.09395573102343137
0.01118709482184958
0.02689538405818765
0.01235626754564304
0.009996774277043666
0.05654225726301035
0.0484253614068188
0.03258067359035372
0.05535997368534838
0.12866900517324
0.03225888803536354
0.1940358961119323
0.0160892496352216
0.01996952421144348
0.1246016008604529
0.01178964679617339
0.08361708441609531
0.02193614993596655
0.02459166238340769
0.1300670398386746
0.01734912868246746
0.0104675007899991
0.03403304174121183
0.04310442382942285
0.02454826156890095
0.02261913649778757
0.04499831892525113
0.01189141905605534
0.1595270935751406
0.04360445437527846
0.009484679581632407
0.02178993770030924
0.02987884266896817
0.02210459452524308
0.0256437541424864
0.008773582843441352
0.008052234285632242
0.1004786179711628
0.01933456971928667
0.03363544814780277
0.03504468314150447
0.04326819862498455
0.1374785042959111
0.009761414390446095
0.009359982698407408
0.03208561644178905
0.1336031713179396
0.02192085043237699
0.05244734910810966
0.03566321788486616
0.02257719527565497
0.07482362807532068
0.03547018510107916
0.02051706660837347
0.007785756685194893
0.02616714347634295
0.01569236908670214
0.01705019723709756
0.0131019511983258
0.03919151348746144
0.008759621355723052
0.01175423770879077
0.02609499036168114
0.007400014323839561
0.263951991894598
0.0278050197456238
0.01886189369969667
0.1688142756889876
0.02167885439438175
0.009461841239031597
0.01563631366124653
0.01671183702155028
0.01513154351650643
0.1399325731086118
0.0173288488279675
0.01114033836783783
0.05334286556690645
0.0338408913538017
0.02959443357299096
0.01824800539146838
0.0109228772068615
0.02220445974449853
0.02447018309449219
0.0997706849621537
0.01991364008002472
0.04223333488445939
0.07902217195855706
0.02952359345662127
0.08639929599128628
0.01660107406827356
0.05864118013192842
0.05340257575310794
0.02273078247133178
0.01017177955306436
0.03823169971870832
0.009391363403004161
0.03099572836802697
0.02132655659233065
0.03288734520803598
0.04905453801053913
0.05462708116695259
0.0205537193163364
0.01425118972623789
0.01087183366687358
0.07958290237467018
0.01096224612939396
0.01996340461179819
0.01619733884766622
0.01760234055102601
0.04534813770542282
0.03410688706120234
0.04011435235800281
0.01769784804567413
0.04520686360979208
0.01548499252560537
0.03261714773728471
0.01460851087663772
0.05042702552687058
0.04820086418077989
0.03376637928019203
0.006773428218596052
0.2392996444982794
0.05076546170046387
0.01927108332021149
0.06909772992693164
0.007040283450049849
0.04538455082309659
0.1452720207681931
0.09779855577231315
0.0442105480981333
0.08992934099947872
0.02728090525112043
0.01362319859909576
0.01011192420069477
0.0210848353356107
0.02553172688462205
0.01253483697221017
0.02631382708657945
0.1649628604789378
0.02494064618035957
0.007689079093905256
0.02632014700795622
0.00996795871532109
0.0165146045905266
0.03635310552710096
0.1011676881815475
0.01326224039691132
0.1226288201744679
0.02636165679365005
0.04011288641619799
0.03106231089019887
0.04724715998342525
0.134177403165884
0.01898157538061342
0.02529202136781297
0.04894893103899084
0.05525433653556169
0.02011362866367588
0.01220032003750939
0.03478852228189273
0.03204051240827335
0.008887836390522014
0.04170939687820477
0.02062373149976464
0.01587693074094038
0.02831204035911449
0.006393973982452695
0.01250091956751391
0.01218171400982006
0.009653531596622307
0.02205919297727187
0.01011093451726988
0.0200752043688276
0.01122312481644824
0.06891839330371609
0.007351834444139834
0.007516692970453478
0.02139682723457653
0.03030104148480083
0.03408783934940992
0.006936743242480463
0.09108972153381804
0.0259946698349184
0.02722720409517643
0.01507006532453905
0.01639089939082166
0.0125943874898192
0.02465015681291847
0.04400035493834014
0.02085349781041693
0.02147232859093585
0.00982100370252586
0.04010914847794708
0.0218357289251431
0.04992628032368509
0.05062034058239807
0.009547425195237042
0.02795160926250785
0.01813355029953991
0.1444549105280952
0.008453550397676072
0.04450240647024826
0.1494030215295713
0.06008896038356711
0.01315973330751611
0.04386101970478729
0.01492845386605531
0.03615807081892917
0.04139496681405438
0.02206757810896252
0.06430255030647003
0.03111434742790996
0.0991140674877191
0.05425397605687852
0.0116576961368706
0.01939649466260933
0.05468453627026196
0.01687968570192257
0.03401814660800122
0.01045015701670386
0.008843200361032267
0.04344181247214452
0.04760938804293205
0.03012878650462543
0.02994196584269707
0.04979082065431305
0.02240875328794443
0.03195761390251201
0.02056650201617687
0.02904539664289918
0.06998812682561911
0.1612614677456829
0.06916214402952912
0.01025915936978984
0.01943340116512772
0.08391197437917068
0.01048002820245889
0.06642852985936215
0.05823402925141211
0.0164483565084556
0.08318158713143071
0.1494920430173667
0.008751815656245152
0.03400309325876542
0.007374553037181594
0.05880905044178951
0.01195247200273914
0.06437791802985152
0.05111291042344395
0.1036560061616546
0.008133672450104367
0.008833999502902838
0.1636852169194185
0.04022935257051104
0.005774835718396673
0.006765722117267736
0.03151647363706376
0.007447177312549129
0.1788647885955111
0.1030976029653306
0.1521781608828967
0.02100228290113429
0.02117221841658806
0.03420313549666887
0.1080689495009044
0.03074106742881398
0.01417684746924947
0.009484547196253728
0.006610511285686505
0.03295980109127952
0.01018205480424052
0.03630536348039705
0.01036528737364912
0.08983940327495817
0.0111076769102478
0.09205901373186895
0.08319321979519509
0.04181741454494303
0.00953195206865786
0.01205958411084929
0.01586902300039543
0.01780796323643895
0.06651387416366088
0.1588222076477248
0.02615171506173669
0.01331106232568005
0.01259029083430067
0.04123982248188483
0.02897700004179011
0.02105799019062972
0.01470966356895047
0.04020142203319192
0.02129413098482432
0.1024662873657543
0.1523138227159411
0.009713738929281587
0.06833038201695289
0.01157037443892688
0.01754478445910845
0.01976960112599377
0.009486144780920379
0.02818345794287619
0.008889441386656883
0.01103562433107088
0.06457620367675371
0.0138567191093148
0.01993520357412408
0.02518861386862955
0.04086848889891762
0.03836783626078087
0.02459318967185587
0.01684278805975827
0.01759349960770439
0.03656651971101422
0.06029910711457805
0.09757095713271327
0.01681809765771888
0.02000301153938379
0.07936367646092961
0.01503606865607627
0.05026738368961837
0.007928205513003422
0.06159531662931601
0.01176950140017591
0.126074845017909
0.1073682702509672
0.01573950122184182
0.01906123019685757
0.01297594935682967
0.0161120980223953
0.01269898129513283
0.02749433173794415
0.02451022777008615
0.03329821307295328
0.01460809662678822
0.04858132337196228
0.01644791392148335
0.0185859282457509
0.02285523055268676
0.03911403865780462
0.03545326905133821
0.03331722521999161
0.01241003907565727
0.009410554273602351
0.02215901313565262
0.03907918423840454
0.0716102087993126
0.0129564646019898
0.02301341625211356
0.01864106153219294
0.01747694392985474
0.01751665778555065
0.01537674897758481
0.01682648855612931
0.01489269241785266
0.06185421002721708
0.02347775195674604
0.02102711718120815
0.04192530142675078
0.04227253516027711
0.04416236333703865
0.01453942523330498
0.02554337657975324
0.02636608092788198
0.05974725896723294
0.0134488968467277
0.01182772613792521
0.01824292706918979
0.1573603583249931
0.1939488653916863
0.01204040746749699
0.01053480775737193
0.01093881381207
0.03097167731298141
0.008706862482368667
0.09344813921697034
0.02349654567366889
0.006843268840987783
0.01044816330205036
0.02640548960800868
0.01455582461959048
0.02457007911598776
0.03071744086129669
0.02722283412859965
0.007967280246555094
0.03376281607966795
0.02608334115620821
0.1602167128662701
0.09287740087733636
0.01513475082803337
0.01520327076512541
0.01769874284610083
0.01116458404195391
0.0341888030264809
0.006923521995120707
0.01241098414888796
0.02992140958947593
0.08225972371711074


==> data/resnet_outlier.dat <==


     doping    prediction
9.99324e+21   9.97565e+21
1.02054e+22   9.78173e+21
1.04153e+22   9.63316e+21
1.06208e+22   9.52904e+21
1.082e+22     9.46846e+21
1.10106e+22   9.45547e+21
1.11908e+22   9.51409e+21
1.13587e+22   9.67094e+21
1.15124e+22   9.94184e+21
1.16505e+22   1.03322e+22
1.17714e+22   1.08158e+22
1.18739e+22   1.1363e+22
1.19568e+22   1.19636e+22
1.20192e+22   1.26031e+22
1.20604e+22   1.3226e+22
1.20798e+22   1.37731e+22
1.20771e+22   1.42181e+22
1.20522e+22   1.45384e+22
1.20051e+22   1.46904e+22
1.19362e+22   1.46331e+22
1.1846e+22    1.43628e+22
1.1735e+22    1.38887e+22
1.16043e+22   1.32328e+22
1.14547e+22   1.24267e+22
1.12876e+22   1.15292e+22
1.11043e+22   1.06021e+22
1.09062e+22   9.68545e+21
1.0695e+22    8.81708e+21
1.04723e+22   8.05375e+21
1.024e+22     7.44918e+21
9.99989e+21   7.01717e+21
9.75386e+21   6.75556e+21
9.50385e+21   6.64356e+21
9.25176e+21   6.655e+21
8.99951e+21   6.76528e+21
8.74898e+21   6.95137e+21
8.50199e+21   7.19562e+21
8.26031e+21   7.47507e+21
8.0256e+21    7.73347e+21
7.79945e+21   7.9176e+21
7.58331e+21   8.04121e+21
7.37853e+21   8.13402e+21
7.18629e+21   8.20004e+21
7.00766e+21   8.23735e+21
6.84352e+21   8.25506e+21
6.69463e+21   8.26437e+21
6.56155e+21   8.26891e+21
6.44471e+21   8.27031e+21
6.34432e+21   8.27275e+21
6.26051e+21   8.27472e+21
6.19316e+21   8.24035e+21
6.14206e+21   8.13149e+21
6.10682e+21   7.95792e+21
6.08693e+21   7.73793e+21
6.08172e+21   7.44727e+21
6.09044e+21   7.05488e+21
6.11219e+21   6.57124e+21
6.14602e+21   6.02275e+21
6.19087e+21   5.44499e+21
6.24561e+21   4.87583e+21
6.30909e+21   4.34803e+21
6.38009e+21   3.89317e+21
6.45739e+21   3.54599e+21
6.53976e+21   3.33945e+21
6.62597e+21   3.28991e+21
6.71481e+21   3.40712e+21
6.80513e+21   3.69742e+21
6.8958e+21    4.15933e+21
6.98576e+21   4.75216e+21
7.07403e+21   5.42198e+21
7.1597e+21    6.12115e+21
7.24194e+21   6.8085e+21
7.32004e+21   7.46718e+21
7.39335e+21   8.08172e+21
7.46137e+21   8.58858e+21
7.52366e+21   8.91778e+21
7.57992e+21   9.07226e+21
7.62992e+21   9.07896e+21
7.67359e+21   8.94045e+21
7.71089e+21   8.65575e+21
7.74193e+21   8.26249e+21
7.76687e+21   7.81094e+21
7.78598e+21   7.33532e+21
7.79958e+21   6.86652e+21
7.80807e+21   6.45513e+21
7.81189e+21   6.15634e+21
7.81153e+21   6.00375e+21
7.80751e+21   6.01578e+21
7.80037e+21   6.16811e+21
7.79067e+21   6.42382e+21
7.77895e+21   6.77831e+21
7.76576e+21   7.23415e+21
7.7516e+21    7.75113e+21
7.73697e+21   8.27174e+21
7.7223e+21    8.74397e+21
7.70798e+21   9.1208e+21
7.69434e+21   9.3738e+21
7.68166e+21   9.48514e+21
7.67012e+21   9.45544e+21
7.65987e+21   9.29522e+21
7.65093e+21   9.02831e+21
7.64329e+21   8.6844e+21
7.63683e+21   8.29351e+21
7.63138e+21   7.88851e+21
7.62666e+21   7.52225e+21
7.62235e+21   7.25014e+21
7.61806e+21   7.08024e+21
7.61333e+21   7.00196e+21
7.60766e+21   7.02657e+21
7.60049e+21   7.16856e+21
7.59124e+21   7.39106e+21
7.57931e+21   7.63708e+21
7.56408e+21   7.8783e+21
7.54492e+21   8.09777e+21
7.52123e+21   8.26112e+21
7.49239e+21   8.32874e+21
7.45788e+21   8.28472e+21
7.41715e+21   8.12796e+21
7.36976e+21   7.88511e+21
7.3153e+21    7.59386e+21
7.25346e+21   7.2724e+21
7.184e+21     6.93453e+21
7.10677e+21   6.63728e+21
7.02174e+21   6.45198e+21
6.92896e+21   6.39192e+21
6.82859e+21   6.44252e+21
6.72094e+21   6.60046e+21
6.60638e+21   6.86454e+21
6.48543e+21   7.20188e+21
6.35872e+21   7.56449e+21
6.22697e+21   7.91327e+21
6.09102e+21   8.21313e+21
5.95183e+21   8.42323e+21
5.81039e+21   8.50322e+21
5.66785e+21   8.44506e+21
5.52537e+21   8.25608e+21
5.3842e+21    7.93007e+21
5.24564e+21   7.45896e+21
5.11101e+21   6.88493e+21
4.98167e+21   6.27201e+21
4.85897e+21   5.63367e+21
4.74426e+21   4.96055e+21
4.63885e+21   4.28716e+21
4.54403e+21   3.66804e+21
4.46102e+21   3.11786e+21
4.39097e+21   2.63031e+21
4.33494e+21   2.21153e+21
4.2939e+21    1.87346e+21
4.2687e+21    1.61407e+21
4.26006e+21   1.42421e+21
4.26854e+21   1.30287e+21
4.29461e+21   1.25477e+21
4.33852e+21   1.29459e+21
4.40041e+21   1.44128e+21
4.48019e+21   1.69803e+21
4.57767e+21   2.05975e+21
4.69241e+21   2.53137e+21
4.82387e+21   3.12156e+21
4.97129e+21   3.81476e+21
5.13376e+21   4.58209e+21
5.31019e+21   5.40694e+21
5.49938e+21   6.27851e+21
5.69994e+21   7.16628e+21
5.91037e+21   8.02869e+21
6.12905e+21   8.83445e+21
6.35427e+21   9.55887e+21
6.58419e+21   1.01789e+22
6.81693e+21   1.06739e+22
7.05056e+21   1.10401e+22
7.28309e+21   1.12843e+22
7.51253e+21   1.14151e+22
7.7369e+21    1.14418e+22
7.95422e+21   1.13783e+22
8.16258e+21   1.12408e+22
8.36012e+21   1.10367e+22
8.54505e+21   1.07691e+22
8.71571e+21   1.04494e+22
8.87052e+21   1.00943e+22
9.00809e+21   9.71058e+21
9.12712e+21   9.30012e+21
9.22651e+21   8.8773e+21
9.30533e+21   8.46433e+21
9.36284e+21   8.07267e+21
9.39847e+21   7.70748e+21
9.4119e+21    7.38763e+21
9.40296e+21   7.1411e+21
9.37174e+21   6.99096e+21
9.3185e+21    6.95563e+21
9.24374e+21   7.03774e+21
9.14815e+21   7.22834e+21
9.03261e+21   7.51041e+21
8.8982e+21    7.8608e+21
8.74618e+21   8.2499e+21
8.57797e+21   8.64296e+21
8.39517e+21   8.99772e+21
8.19948e+21   9.26676e+21
7.99275e+21   9.40565e+21
7.77694e+21   9.37407e+21
7.55407e+21   9.15859e+21
7.32624e+21   8.76636e+21
7.09561e+21   8.21763e+21
6.86434e+21   7.54193e+21
6.6346e+21    6.76802e+21
6.40856e+21   5.926e+21
6.18833e+21   5.07753e+21
5.97597e+21   4.30596e+21
5.77345e+21   3.65996e+21
5.58267e+21   3.16154e+21
5.40538e+21   2.83811e+21
5.24323e+21   2.72006e+21
5.09769e+21   2.81094e+21
4.9701e+21    3.09233e+21
4.8616e+21    3.53361e+21
4.77316e+21   4.09472e+21
4.70556e+21   4.73238e+21
4.6594e+21    5.40023e+21
4.63503e+21   6.04126e+21
4.63264e+21   6.592e+21
4.65221e+21   7.02537e+21
4.69351e+21   7.34253e+21
4.75612e+21   7.51654e+21
4.83943e+21   7.49969e+21
4.94263e+21   7.29775e+21
5.06478e+21   6.96072e+21
5.20475e+21   6.52284e+21
5.36125e+21   6.00453e+21
5.53291e+21   5.43795e+21
5.71818e+21   4.86628e+21
5.91547e+21   4.34509e+21
6.12306e+21   3.9379e+21
6.33919e+21   3.66601e+21
6.56206e+21   3.51447e+21
6.78984e+21   3.48453e+21
7.02068e+21   3.59218e+21
7.25275e+21   3.84365e+21
7.48425e+21   4.23474e+21
7.71344e+21   4.73548e+21
7.93862e+21   5.29458e+21
8.1582e+21    5.89275e+21
8.37064e+21   6.53868e+21
8.57456e+21   7.20802e+21
8.76866e+21   7.84709e+21
8.95179e+21   8.44066e+21
9.12294e+21   9.00877e+21
9.28122e+21   9.5451e+21
9.42594e+21   1.00193e+22
9.55651e+21   1.04392e+22
9.67254e+21   1.08475e+22
9.77377e+21   1.12424e+22
9.8601e+21    1.15794e+22
9.9316e+21    1.18537e+22
9.98845e+21   1.20978e+22
1.0031e+22    1.23058e+22
1.00597e+22   1.24333e+22
1.00752e+22   1.24491e+22
1.00782e+22   1.23371e+22
1.00694e+22   1.20975e+22
1.00497e+22   1.17453e+22
1.00202e+22   1.12712e+22
9.98173e+21   1.06427e+22
9.93549e+21   9.88766e+21
9.88253e+21   9.09495e+21
9.82395e+21   8.32726e+21
9.76088e+21   7.61794e+21
9.69439e+21   7.001e+21
9.62558e+21   6.51266e+21
9.55548e+21   6.19303e+21
9.48508e+21   6.0847e+21
9.4153e+21    6.19439e+21
9.34702e+21   6.4906e+21
9.281e+21     6.9424e+21
9.21796e+21   7.52075e+21
9.1585e+21    8.17745e+21
9.10314e+21   8.84355e+21
9.0523e+21    9.44804e+21
9.00629e+21   9.91972e+21
8.96534e+21   1.02116e+22
8.92958e+21   1.0304e+22
8.89904e+21   1.01943e+22
8.87366e+21   9.8975e+21
8.85331e+21   9.44543e+21
8.83776e+21   8.88761e+21
8.82674e+21   8.27379e+21
8.81989e+21   7.65336e+21
8.81683e+21   7.08663e+21
8.8171e+21    6.64573e+21
8.82024e+21   6.37556e+21
8.82576e+21   6.28851e+21
8.83316e+21   6.38786e+21
8.84195e+21   6.66788e+21
8.85163e+21   7.10753e+21
8.86176e+21   7.66818e+21
8.87188e+21   8.30794e+21
8.88163e+21   8.98208e+21
8.89066e+21   9.63871e+21
8.8987e+21    1.02181e+22
8.90553e+21   1.06835e+22
8.91101e+21   1.10263e+22
8.91507e+21   1.1244e+22
8.91772e+21   1.1339e+22
8.91905e+21   1.13191e+22
8.91923e+21   1.11984e+22
8.9185e+21    1.09953e+22
8.9172e+21    1.07326e+22
8.91571e+21   1.0428e+22
8.91451e+21   1.00919e+22
8.91411e+21   9.73999e+21
8.91511e+21   9.3945e+21
8.91812e+21   9.06551e+21
8.92382e+21   8.74665e+21
8.93289e+21   8.43363e+21
8.94605e+21   8.12658e+21
8.96399e+21   7.83793e+21
8.98742e+21   7.59557e+21
9.01704e+21   7.41129e+21
9.05349e+21   7.2741e+21
9.09737e+21   7.1939e+21
9.14925e+21   7.21021e+21
9.20961e+21   7.32796e+21
9.27886e+21   7.50274e+21
9.35733e+21   7.72567e+21
9.44524e+21   8.04096e+21
9.54272e+21   8.4417e+21
9.64978e+21   8.84498e+21
9.76633e+21   9.21714e+21
9.89212e+21   9.60098e+21
1.00268e+22   1.00044e+22
1.017e+22     1.03775e+22
1.0321e+22    1.06979e+22
1.04792e+22   1.09894e+22
1.06437e+22   1.1263e+22
1.08135e+22   1.15061e+22
1.09877e+22   1.1716e+22
1.11651e+22   1.19075e+22
1.13445e+22   1.20873e+22
1.15245e+22   1.22485e+22
1.17039e+22   1.23837e+22
1.18811e+22   1.24872e+22
1.20548e+22   1.25511e+22
1.22234e+22   1.25644e+22
1.23856e+22   1.25246e+22
1.25397e+22   1.24426e+22
1.26845e+22   1.23167e+22
1.28185e+22   1.21239e+22
1.29403e+22   1.18663e+22
1.30488e+22   1.15878e+22
1.31428e+22   1.13247e+22
1.32212e+22   1.10949e+22
1.32831e+22   1.09141e+22
1.33277e+22   1.07965e+22
1.33544e+22   1.07557e+22
1.33626e+22   1.08035e+22
1.3352e+22    1.09456e+22
1.33225e+22   1.11774e+22
1.32742e+22   1.14855e+22
1.32071e+22   1.18442e+22
1.31216e+22   1.22265e+22
1.30185e+22   1.26053e+22
1.28982e+22   1.29496e+22
1.27619e+22   1.32212e+22
1.26106e+22   1.33972e+22
1.24455e+22   1.34822e+22
1.22679e+22   1.34756e+22
1.20796e+22   1.3364e+22
1.1882e+22    1.31502e+22
1.1677e+22    1.28681e+22
1.14664e+22   1.25458e+22
1.12522e+22   1.21967e+22
1.10363e+22   1.18334e+22
1.08208e+22   1.14707e+22
1.06077e+22   1.11207e+22
1.03991e+22   1.07909e+22
1.0197e+22    1.04884e+22
1.00035e+22   1.02206e+22
9.82029e+21   9.98639e+21
9.64938e+21   9.76874e+21
9.49248e+21   9.55569e+21
9.35121e+21   9.3478e+21
9.22706e+21   9.13677e+21
9.12135e+21   8.89528e+21
9.03529e+21   8.61205e+21
8.96985e+21   8.3103e+21
8.92585e+21   8.01023e+21
8.90389e+21   7.71899e+21
8.9044e+21    7.45136e+21
8.92755e+21   7.23957e+21
8.97336e+21   7.10377e+21
9.04158e+21   7.03643e+21
9.1318e+21    7.03892e+21
9.24337e+21   7.1365e+21
9.37545e+21   7.34939e+21
9.52701e+21   7.68211e+21
9.69684e+21   8.12971e+21
9.88353e+21   8.67169e+21
1.00856e+22   9.2753e+21
1.03013e+22   9.8862e+21
1.05288e+22   1.04654e+22
1.07663e+22   1.10107e+22
1.10117e+22   1.15076e+22
1.12629e+22   1.19072e+22
1.15178e+22   1.21679e+22
1.17743e+22   1.22727e+22
1.20303e+22   1.22223e+22
1.22834e+22   1.20474e+22
1.25318e+22   1.17811e+22
1.27732e+22   1.14516e+22
1.30058e+22   1.1097e+22
1.32276e+22   1.07769e+22
1.34368e+22   1.05509e+22
1.36319e+22   1.04714e+22
1.38112e+22   1.05768e+22
1.39736e+22   1.08768e+22
1.41177e+22   1.13711e+22
1.42426e+22   1.20464e+22
1.43474e+22   1.28747e+22
1.44316e+22   1.37986e+22
1.44948e+22   1.47561e+22
1.45366e+22   1.56856e+22
1.45571e+22   1.65271e+22
1.45564e+22   1.72261e+22
1.45349e+22   1.77256e+22
1.44932e+22   1.79617e+22
1.44318e+22   1.78993e+22
1.43519e+22   1.75745e+22
1.42543e+22   1.70306e+22
1.41402e+22   1.63022e+22
1.40111e+22   1.54329e+22
1.38682e+22   1.44904e+22
1.37132e+22   1.35356e+22
1.35476e+22   1.26032e+22
1.33731e+22   1.17336e+22
1.31915e+22   1.09923e+22
1.30044e+22   1.04212e+22
1.28136e+22   9.9937e+21
1.26208e+22   9.68456e+21
1.24278e+22   9.49895e+21
1.22362e+22   9.42892e+21
1.20476e+22   9.42082e+21
1.18635e+22   9.42826e+21
1.16855e+22   9.4432e+21
1.15147e+22   9.47024e+21
1.13525e+22   9.53109e+21
1.11999e+22   9.63666e+21
1.10579e+22   9.76209e+21
1.09273e+22   9.89672e+21
1.08088e+22   1.00842e+22
1.0703e+22    1.0362e+22
1.06101e+22   1.07247e+22
1.05306e+22   1.11522e+22
1.04645e+22   1.16022e+22
1.04116e+22   1.20336e+22
1.0372e+22    1.24189e+22
1.03452e+22   1.27293e+22
1.03307e+22   1.29253e+22
1.03282e+22   1.29771e+22
1.03369e+22   1.28886e+22
1.03562e+22   1.26546e+22
1.03851e+22   1.22287e+22
1.04229e+22   1.15935e+22
1.04685e+22   1.08378e+22
1.05212e+22   1.00462e+22
1.05798e+22   9.23371e+21
1.06433e+22   8.42065e+21
1.07109e+22   7.6824e+21
1.07814e+22   7.08749e+21
1.0854e+22    6.65308e+21
1.09278e+22   6.38993e+21
1.10019e+22   6.31962e+21
1.10754e+22   6.45737e+21
1.11477e+22   6.79285e+21
1.12181e+22   7.30073e+21
1.12861e+22   7.92496e+21
1.13511e+22   8.61351e+21
1.14128e+22   9.34621e+21
1.14708e+22   1.01025e+22
1.15249e+22   1.084e+22
1.1575e+22    1.15155e+22
1.16211e+22   1.20965e+22
1.16632e+22   1.25565e+22
1.17015e+22   1.28807e+22
1.17361e+22   1.3065e+22
1.17673e+22   1.31305e+22
1.17954e+22   1.30958e+22
1.18208e+22   1.29521e+22
1.18439e+22   1.2697e+22
1.18652e+22   1.23692e+22
1.1885e+22    1.2012e+22
1.1904e+22    1.16536e+22
1.19225e+22   1.13187e+22
1.19409e+22   1.10291e+22
1.19598e+22   1.08063e+22
1.19795e+22   1.06717e+22
1.20003e+22   1.06443e+22
1.20226e+22   1.07331e+22
1.20466e+22   1.09418e+22
1.20725e+22   1.12616e+22
1.21003e+22   1.16767e+22
1.21301e+22   1.21582e+22
1.21618e+22   1.26709e+22
1.21952e+22   1.31696e+22
1.22303e+22   1.36098e+22
1.22665e+22   1.39587e+22
1.23037e+22   1.41895e+22
1.23412e+22   1.42855e+22
1.23786e+22   1.4235e+22
1.24152e+22   1.40358e+22
1.24504e+22   1.36945e+22
1.24835e+22   1.32438e+22
1.25137e+22   1.272e+22
1.25402e+22   1.21479e+22
1.25622e+22   1.15495e+22
1.2579e+22    1.0947e+22


==> data/resnet_training_results.dat <==
  test    config     lr    batch_size    gradient_clip    weight_decay    linfty_error
     1      6446  0.022           384             0.01          0.1        2.67529e+21
     2      6446  0.049           256             1             0.1        2.67529e+21
     3      3329  0.023            32             1             0.01       1.87303e+21
     4      2579  0.018            64             0.1           0.0001     5.42046e+20
     5      3329  0.006           256             1             0          6.1452e+20
     6      5168  0.055           384             0.1           0.0001     6.03934e+20
     7      2579  0.028           128             0.01          0.0001     6.1392e+20
     8      6446  0.076            64             0.1           0          5.23707e+20
     9      2579  0.058            64             1             0.01       1.72054e+21
    10      3329  0.01            512             0.1           0          5.8645e+20
    11      6446  0.084           256             1             0          6.08712e+20
    12      3329  0.012           128             1             0.01       1.2993e+21
    13      2579  0.007           256             0.01          0.001      5.46561e+20
    14      6446  0.029           384             0.01          0.001      2.71378e+21
    15      5168  0.01            128             0.1           0.01       1.46361e+21
    16      5168  0.013           128             0.01          0.1        2.67529e+21
    17      2579  0.036           512             0.01          0.01       1.62878e+21
    18      6446  0.031            32             0.1           0          8.98301e+20
    19      6446  0.011           128             0.1           0.001      6.5358e+20
    20      6446  0.08            512             0.01          0.1        2.67529e+21
    21      5168  0.099           384             0.01          0          5.88337e+20
    22      5168  0.025           512             0.01          0          5.56792e+20
    23      2579  0.033            32             0.01          0.001      3.57622e+21
    24      2579  0.052           384             1             0.1        2.67529e+21
    25      2579  0.035           256             1             0.001      6.583e+20
    26      2579  0.019            32             0.01          0          6.29826e+20
    27      5168  0.055            32             1             0.01       2.51379e+21
    28      6446  0.016           128             1             0.1        2.67529e+21
    29      2579  0.007           512             1             0.01       1.36284e+21
    30      2579  0.027           384             0.1           0.01       1.51374e+21
    31      2579  0.015           128             1             0.1        2.67529e+21
    32      2579  0.099           512             0.01          0.001      7.75627e+20
    33      2579  0.046           512             0.01          0          5.90444e+20
    34      2579  0.028           128             0.01          0.0001     5.19552e+20
    35      2579  0.098           256             1             0.1        2.67528e+21
    36      2579  0.043            64             1             0.01       2.08534e+21
    37      2579  0.018           256             0.1           0.0001     5.75564e+20
    38      2579  0.088           384             1             0.0001     6.42974e+20
    39      6446  0.08             32             1             0.01       2.67564e+21
    40      5168  0.066           384             0.01          0.1        2.67529e+21
    41      2579  0.07            256             1             0.1        2.67529e+21
    42      6446  0.042            32             0.1           0.01       2.17775e+21
    43      5168  0.091           256             0.1           0.001      7.08405e+20
    44      2579  0.074            32             0.1           0.0001     9.6382e+20
    45      3329  0.07            128             0.01          0          6.49329e+20
    46      2579  0.012           512             0.01          0          5.83457e+20
    47      3329  0.021            64             1             0.1        2.67529e+21
    48      6446  0.009            64             1             0.0001     5.61906e+20
    49      3329  0.048            32             0.01          0.001      2.50139e+21
    50      3329  0.02             32             0.01          0.1        2.67529e+21
    51      3329  0.027           256             1             0          8.2562e+20
    52      5168  0.053            64             1             0.01       2.85205e+21
    53      2579  0.011           384             0.01          0.001      5.52849e+20
    54      5168  0.081            64             0.1           0.01       2.08096e+21
    55      5168  0.016           128             1             0.01       1.3683e+21
    56      3329  0.028           128             1             0          7.15899e+20
    57      3329  0.02             64             0.01          0          6.62746e+20
    58      3329  0.016           128             1             0          8.03898e+20
    59      2579  0.088           128             1             0.0001     5.2636e+20
    60      6446  0.016            32             1             0.001      1.1965e+21
    61      2579  0.016           256             0.1           0.0001     5.93453e+20
    62      3329  0.059           512             0.1           0.001      5.71554e+20
    63      3329  0.017            32             1             0          6.01702e+20
    64      3329  0.022           384             0.01          0.001      6.70046e+20
    65      3329  0.006           512             0.1           0.01       1.22138e+21
    66      2579  0.028            64             1             0.01       1.71e+21
    67      3329  0.066           256             0.1           0          7.48475e+20
    68      3329  0.037           256             0.1           0.001      6.67092e+20
    69      3329  0.061           128             0.01          0          6.31507e+20
    70      2579  0.01            128             0.1           0.01       1.34719e+21
    71      5168  0.037           256             0.01          0.1        2.67529e+21
    72      2579  0.007            32             1             0          7.11179e+20
    73      2579  0.005           384             1             0.001      5.68992e+20
    74      5168  0.006            32             1             0.001      1.42944e+21
    75      6446  0.034           256             0.1           0.1        2.67529e+21
    76      2579  0.078           384             0.01          0.01       1.64863e+21
    77      6446  0.025           256             0.1           0.1        2.67529e+21
    78      3329  0.027           384             0.01          0.01       1.45892e+21
    79      5168  0.007           256             1             0.01       1.34424e+21
    80      5168  0.009           512             1             0          6.03702e+20
    81      6446  0.009            32             0.01          0.0001     7.03594e+20
    82      6446  0.008           512             0.01          0.001      6.06163e+20
    83      5168  0.035           384             1             0.1        2.67529e+21
    84      6446  0.015            32             0.1           0.1        2.6753e+21
    85      3329  0.033            32             0.01          0.1        2.6753e+21
    86      2579  0.018           128             0.01          0.1        2.67529e+21
    87      3329  0.016           128             0.1           0.001      5.18701e+20
    88      2579  0.006           128             0.01          0.1        2.67529e+21
    89      6446  0.016           512             0.1           0.0001     5.78568e+20
    90      5168  0.021            64             0.1           0.0001     5.69222e+20
    91      2579  0.006           128             1             0          5.60269e+20
    92      3329  0.01            256             1             0          7.5141e+20
    93      5168  0.066           256             0.1           0          6.09204e+20
    94      5168  0.012            64             0.1           0.001      6.57973e+20
    95      3329  0.011           128             0.01          0.1        2.67529e+21
    96      6446  0.007            64             0.1           0.001      1.42966e+21
    97      5168  0.005           512             0.1           0          6.16752e+20
    98      6446  0.041            32             0.01          0.001      3.3719e+21
    99      6446  0.09            384             0.1           0.001      1.79401e+21
   100      3329  0.033           256             0.1           0.01       1.315e+21
   101      3329  0.012            64             0.01          0          7.47836e+20
   102      5168  0.013           128             0.01          0.001      7.89721e+20
   103      5168  0.05             32             0.1           0.0001     1.06412e+21
   104      3329  0.019           128             0.1           0.001      5.51837e+20
   105      6446  0.012            64             1             0.0001     5.72683e+20
   106      6446  0.089            64             0.01          0.0001     2.20646e+21
   107      6446  0.056           384             0.1           0.001      9.15932e+20
   108      6446  0.036            32             0.01          0.01       2.32545e+21
   109      2579  0.045           128             0.1           0          5.96376e+20
   110      6446  0.007            32             0.1           0.0001     6.97539e+20
   111      5168  0.013            32             0.01          0.1        2.67529e+21
   112      6446  0.006           384             0.1           0.001      5.77359e+20
   113      6446  0.013            64             0.01          0.1        2.67529e+21
   114      5168  0.018           384             0.01          0.001      8.09286e+20
   115      5168  0.01            384             0.1           0.0001     5.45792e+20
   116      2579  0.01            384             0.1           0.1        2.67529e+21
   117      6446  0.032           256             1             0.0001     5.40596e+20
   118      6446  0.024            32             1             0.0001     9.47391e+20
   119      6446  0.011            64             1             0.01       1.49266e+21
   120      3329  0.027            64             0.1           0.001      7.78226e+20
   121      2579  0.037           512             1             0.1        2.67529e+21
   122      3329  0.054            32             0.1           0.01       1.98661e+21
   123      6446  0.091           128             0.1           0.001      7.30373e+20
   124      2579  0.018           384             1             0.0001     5.4862e+20
   125      3329  0.085           256             0.01          0.01       1.34064e+21
   126      6446  0.056           512             0.1           0.0001     5.84289e+20
   127      3329  0.093           128             1             0          6.02527e+20
   128      2579  0.056           384             1             0.0001     6.17483e+20
   129      3329  0.028           128             1             0.001      5.71627e+20
   130      6446  0.058           384             0.01          0.001      3.64445e+21
   131      5168  0.007            32             1             0.01       1.54532e+21
   132      6446  0.007           128             0.01          0.0001     5.25359e+20
   133      6446  0.011           256             1             0          5.41417e+20
   134      6446  0.09            384             0.01          0.0001     6.89501e+20
   135      6446  0.05            128             0.01          0          6.18246e+20
   136      5168  0.042            64             0.01          0.1        2.6753e+21
   137      5168  0.04            512             0.1           0.001      5.69362e+20
   138      5168  0.043           128             0.1           0.1        2.67529e+21
   139      2579  0.011           128             0.1           0.001      5.63401e+20
   140      2579  0.006           256             1             0.0001     5.64507e+20
   141      3329  0.026           512             0.01          0.1        2.67529e+21
   142      5168  0.076           256             0.1           0.01       1.67962e+21
   143      2579  0.007           256             0.1           0.1        2.67529e+21
   144      5168  0.006           128             1             0          5.55789e+20
   145      2579  0.028           384             0.1           0          5.90618e+20
   146      2579  0.091           256             1             0.1        2.67529e+21
   147      5168  0.023           512             0.1           0.001      6.12226e+20
   148      2579  0.014           128             0.1           0.0001     5.67792e+20
   149      5168  0.006            64             0.1           0.001      5.83439e+20
   150      3329  0.076           256             0.01          0.0001     6.73383e+20
   151      2579  0.076            64             0.1           0.01       1.62994e+21
   152      5168  0.007            32             0.1           0.01       1.61205e+21
   153      2579  0.007            64             1             0.001      5.95685e+20
   154      6446  0.024           512             1             0          5.44105e+20
   155      3329  0.028           256             0.1           0.001      6.38249e+20
   156      5168  0.009            32             0.01          0.0001     6.04594e+20
   157      6446  0.011            32             1             0.001      1.01839e+21
   158      2579  0.042           384             0.1           0.1        2.67529e+21
   159      3329  0.054            32             0.01          0.1        2.67534e+21
   160      6446  0.007           512             0.1           0.0001     6.09408e+20
   161      3329  0.011           256             0.01          0.0001     7.28691e+20
   162      6446  0.01             64             1             0.1        2.67529e+21
   163      3329  0.031            32             0.01          0.1        2.67532e+21
   164      2579  0.01             32             1             0.1        2.67529e+21
   165      2579  0.006            32             1             0.1        2.67529e+21
   166      3329  0.097           128             1             0.01       2.23872e+21
   167      3329  0.021            64             0.1           0.001      6.83079e+20
   168      5168  0.032           512             0.1           0.1        2.67529e+21
   169      2579  0.011           384             1             0.1        2.67529e+21
   170      3329  0.024            32             0.1           0.001      1.12467e+21
   171      2579  0.09            512             1             0.001      6.72607e+20
   172      5168  0.013            32             0.01          0.0001     7.78028e+20
   173      5168  0.022           384             0.1           0.1        2.67529e+21
   174      2579  0.081           384             0.01          0.1        2.67529e+21
   175      2579  0.01            384             0.1           0.1        2.67529e+21
   176      5168  0.046           256             0.1           0.0001     5.85098e+20
   177      3329  0.007           384             0.1           0          5.87438e+20
   178      3329  0.021           384             1             0.0001     7.95275e+20
   179      6446  0.02            384             0.01          0          5.53071e+20
   180      3329  0.061           384             0.01          0.1        2.67529e+21
   181      2579  0.077           128             0.1           0.001      7.14271e+20
   182      6446  0.032            32             0.01          0.1        2.67531e+21
   183      6446  0.01            384             0.01          0.1        2.67529e+21
   184      3329  0.005           512             0.01          0.1        2.67529e+21
   185      2579  0.047            64             1             0.01       2.19698e+21
   186      2579  0.025           256             0.01          0.1        2.67529e+21
   187      3329  0.006           384             0.1           0.0001     5.45273e+20
   188      2579  0.007           128             0.01          0.001      5.67299e+20
   189      3329  0.087           128             0.01          0.1        2.6753e+21
   190      6446  0.005            64             1             0.0001     5.36177e+20
   191      3329  0.037            64             0.01          0.001      3.15904e+21
   192      5168  0.053           256             0.01          0          5.92862e+20
   193      2579  0.01            256             1             0.001      6.32212e+20
   194      2579  0.005           256             0.01          0          5.80622e+20
   195      5168  0.022            64             1             0.01       1.40658e+21
   196      5168  0.02            384             0.1           0.01       1.49122e+21
   197      6446  0.054           512             1             0          6.88692e+20
   198      2579  0.033            64             0.01          0.0001     8.07659e+20
   199      6446  0.02            256             0.01          0          5.74998e+20
   200      3329  0.005            64             1             0.01       1.20197e+21
   201      2579  0.013           128             1             0.01       1.43551e+21
   202      5168  0.035           128             1             0.0001     5.99536e+20
   203      5168  0.02            512             0.01          0.0001     5.44259e+20
   204      6446  0.025            32             0.01          0          6.94675e+20
   205      2579  0.009           128             0.1           0.0001     6.0735e+20
   206      6446  0.067           128             0.1           0.1        2.67529e+21
   207      5168  0.014            32             0.1           0.1        2.67529e+21
   208      2579  0.031            64             1             0.001      7.36536e+20
   209      2579  0.034            64             0.1           0          5.36082e+20
   210      6446  0.03            512             0.01          0.0001     5.74275e+20
   211      3329  0.006            64             0.01          0.01       1.32351e+21
   212      2579  0.03             32             0.1           0.001      1.16425e+21
   213      6446  0.022            32             0.1           0.0001     7.37968e+20
   214      6446  0.051           512             0.01          0.0001     6.28323e+20
   215      6446  0.014           256             0.1           0.01       1.58167e+21
   216      5168  0.063           512             0.01          0.0001     5.89068e+20
   217      3329  0.019           512             0.1           0          7.71932e+20
   218      6446  0.03            384             0.01          0.001      1.15062e+21
   219      3329  0.033           256             1             0          8.18237e+20
   220      6446  0.006            32             0.01          0.001      4.85073e+21
   221      6446  0.011           384             0.01          0          5.87279e+20
   222      6446  0.019           384             0.1           0.001      6.34877e+20
   223      3329  0.012           512             0.1           0.1        2.67529e+21
   224      2579  0.01            512             1             0.1        2.67529e+21
   225      3329  0.018           512             0.1           0          7.53575e+20
   226      6446  0.036           512             1             0.01       1.39265e+21
   227      3329  0.048            32             0.1           0          6.06812e+20
   228      5168  0.006           512             0.1           0.001      5.72808e+20
   229      5168  0.025            32             0.1           0          7.59173e+20
   230      5168  0.011           128             0.01          0.01       1.46276e+21
   231      2579  0.009           128             0.1           0.01       1.41486e+21
   232      5168  0.01             32             0.01          0.1        2.67529e+21
   233      2579  0.097           384             0.01          0          5.73688e+20
   234      5168  0.006           128             1             0.001      5.32636e+20
   235      2579  0.012           128             0.1           0.001      6.22717e+20
   236      3329  0.046            32             0.1           0.01       1.53024e+21
   237      6446  0.056           128             0.01          0.0001     4.10558e+21
   238      6446  0.014           512             1             0.001      5.70434e+20
   239      6446  0.008           384             1             0.0001     5.93306e+20
   240      3329  0.015            64             0.1           0.0001     6.51021e+20
   241      3329  0.007           256             1             0          6.85104e+20
   242      2579  0.011           256             1             0.01       1.47255e+21
   243      6446  0.01            384             0.1           0.1        2.67529e+21
   244      5168  0.007            32             1             0.0001     6.43797e+20
   245      5168  0.034            32             1             0          7.16998e+20
   246      3329  0.011           128             1             0          7.56273e+20
   247      6446  0.024            32             0.01          0.1        2.67531e+21
   248      2579  0.039            32             0.1           0.01       1.68077e+21
   249      2579  0.012           512             0.01          0.1        2.67529e+21
   250      2579  0.034            32             1             0.001      3.15311e+21
   251      2579  0.069           256             1             0.01       2.39503e+21
   252      6446  0.005           128             1             0.0001     5.38974e+20
   253      3329  0.032            32             0.1           0.0001     8.72939e+20
   254      5168  0.018           128             1             0.001      8.0464e+20
   255      5168  0.068            32             0.01          0.001      5.23082e+21
   256      6446  0.006           256             0.01          0.01       1.46756e+21
   257      6446  0.015            64             0.1           0.0001     5.9769e+20
   258      5168  0.007           512             0.01          0.0001     5.87688e+20
   259      3329  0.024           128             0.1           0.0001     7.28453e+20
   260      5168  0.006           128             0.01          0.0001     5.29998e+20
   261      6446  0.03            256             1             0          6.25511e+20
   262      2579  0.007           512             1             0.001      5.61035e+20
   263      5168  0.04            256             0.1           0.1        2.67529e+21
   264      3329  0.007            32             0.1           0.001      9.54863e+20
   265      5168  0.018            64             1             0.01       1.55556e+21
   266      6446  0.082            32             1             0.001      4.57585e+21
   267      5168  0.052           256             0.1           0.1        2.67529e+21
   268      5168  0.008           512             0.1           0.01       1.36022e+21
   269      2579  0.071           256             1             0.0001     6.15344e+20
   270      3329  0.006           256             1             0.01       1.20683e+21
   271      3329  0.017           256             0.1           0.001      5.40551e+20
   272      5168  0.023            64             0.01          0.1        2.67529e+21
   273      3329  0.018            64             0.01          0          7.18101e+20
   274      5168  0.025            64             1             0.01       1.82258e+21
   275      6446  0.023            64             1             0          6.34753e+20
   276      6446  0.1             384             1             0.0001     6.1122e+20
   277      3329  0.017           256             1             0          8.28066e+20
   278      3329  0.01            384             0.1           0          6.51267e+20
   279      2579  0.005            64             0.1           0.01       1.90706e+21
   280      2579  0.007           512             0.01          0.001      5.72797e+20
   281      6446  0.013           512             1             0.0001     6.33929e+20
   282      5168  0.017           384             1             0.001      4.89569e+20
   283      5168  0.063            32             0.01          0          7.61279e+20
   284      3329  0.024           512             0.01          0.01       1.4278e+21
   285      6446  0.01            256             1             0.01       1.48397e+21
   286      6446  0.08             32             1             0.01       3.04814e+21
   287      3329  0.037            64             0.01          0.01       1.47363e+21
   288      5168  0.007           512             0.01          0          5.97701e+20
   289      3329  0.009           384             1             0          6.26201e+20
   290      6446  0.094            32             0.01          0.1        2.67535e+21
   291      3329  0.024           256             0.1           0.0001     7.80092e+20
   292      2579  0.022           512             1             0.0001     5.4487e+20
   293      6446  0.025            64             0.1           0          6.41838e+20
   294      6446  0.079           512             0.1           0.1        2.67529e+21
   295      5168  0.068           128             1             0.1        2.67529e+21
   296      6446  0.041           256             0.01          0.01       1.59321e+21
   297      6446  0.094            64             0.1           0.1        2.67532e+21
   298      6446  0.034           384             1             0.01       1.8083e+21
   299      3329  0.085            64             0.1           0.01       1.65013e+21
   300      3329  0.005            32             1             0.1        2.67529e+21
   301      2579  0.009           128             0.01          0.1        2.67529e+21
   302      2579  0.015            64             0.1           0.001      7.2961e+20
   303      2579  0.023           256             0.1           0.001      5.91447e+20
   304      5168  0.089            32             1             0.0001     1.39643e+21
   305      5168  0.081           128             0.1           0.01       1.64462e+21
   306      2579  0.065            64             1             0.1        2.67529e+21
   307      3329  0.013            32             1             0.0001     7.51251e+20
   308      2579  0.089           384             1             0.1        2.67529e+21
   309      2579  0.033            64             1             0.1        2.6753e+21
   310      6446  0.01            512             1             0.1        2.67529e+21
   311      6446  0.054           128             0.1           0.1        2.67529e+21
   312      3329  0.052           256             0.01          0.01       1.46671e+21
   313      2579  0.006           384             0.1           0.01       1.32613e+21
   314      3329  0.016           256             1             0.1        2.67529e+21
   315      3329  0.009           128             0.1           0.1        2.67529e+21
   316      2579  0.098            64             0.01          0.1        2.67529e+21
   317      3329  0.036            32             0.01          0.0001     7.46235e+20
   318      5168  0.007           256             1             0          5.56802e+20
   319      3329  0.022           512             1             0.1        2.67529e+21
   320      6446  0.018           512             0.01          0.1        2.67529e+21
   321      2579  0.086            64             0.1           0.01       1.68686e+21
   322      5168  0.036           512             0.1           0.001      5.87514e+20
   323      6446  0.06             64             0.1           0.001      9.95993e+20
   324      2579  0.072           512             0.01          0          5.73091e+20
   325      3329  0.074           128             1             0.01       1.46022e+21
   326      2579  0.097            32             1             0.01       2.70749e+21
   327      3329  0.039           384             0.1           0.001      5.58016e+20
   328      5168  0.015           256             1             0.01       1.56588e+21
   329      5168  0.016            32             0.1           0.01       1.71261e+21
   330      5168  0.057           512             0.01          0.01       1.68245e+21
   331      3329  0.016            64             1             0          6.83964e+20
   332      5168  0.066           384             0.01          0.001      8.07865e+20
   333      2579  0.008           256             0.1           0          5.5099e+20
   334      5168  0.013            64             0.01          0.01       1.88335e+21
   335      2579  0.086           512             0.1           0          5.98108e+20
   336      3329  0.064           512             1             0.01       1.5942e+21
   337      6446  0.091            64             0.01          0.1        2.67531e+21
   338      5168  0.027           512             0.01          0.1        2.67529e+21
   339      6446  0.035           256             1             0.01       1.6016e+21
   340      5168  0.031            32             0.1           0.1        2.6753e+21
   341      3329  0.029           256             0.01          0.01       1.31442e+21
   342      5168  0.014           128             0.1           0          5.92358e+20
   343      3329  0.028           384             0.01          0.1        2.67529e+21
   344      2579  0.057           384             1             0.1        2.67529e+21
   345      3329  0.058            32             0.1           0.1        2.67534e+21
   346      6446  0.06            128             0.1           0          5.94085e+20
   347      6446  0.033            64             0.1           0          6.29867e+20
   348      3329  0.005           256             0.01          0.0001     5.38537e+20
   349      5168  0.068           512             1             0          6.1572e+20
   350      6446  0.005           512             0.1           0.0001     6.36746e+20
   351      3329  0.063            32             0.1           0          5.55877e+20
   352      5168  0.016            32             1             0.01       1.62008e+21
   353      3329  0.045            64             0.01          0.1        2.67529e+21
   354      3329  0.01            256             0.1           0.01       1.3231e+21
   355      6446  0.007            32             0.1           0.1        2.67529e+21
   356      5168  0.024           256             0.1           0.1        2.67529e+21
   357      5168  0.024           128             1             0.001      7.64504e+20
   358      2579  0.048            64             0.01          0          5.12299e+20
   359      6446  0.05            128             0.01          0.0001     8.26998e+20
   360      6446  0.008            32             0.01          0.001      1.25779e+22
   361      3329  0.075            64             1             0.1        2.67529e+21
   362      6446  0.036           384             1             0          6.23386e+20
   363      3329  0.018            64             1             0.001      1.08547e+21
   364      6446  0.006           384             1             0.1        2.67529e+21
   365      3329  0.005           128             0.1           0.01       1.28088e+21
   366      6446  0.028           384             1             0.0001     5.44876e+20
   367      2579  0.063           384             0.1           0.1        2.67529e+21
   368      5168  0.077           128             0.01          0.01       1.88388e+21
   369      6446  0.053            32             0.1           0.001      1.24742e+21
   370      2579  0.017            32             1             0.01       1.80766e+21
   371      3329  0.041            64             1             0          5.80334e+20
   372      3329  0.02            512             1             0.0001     7.5476e+20
   373      2579  0.057           128             0.01          0.0001     5.3159e+20
   374      3329  0.013           128             0.1           0.01       1.2412e+21
   375      3329  0.023           384             0.1           0          8.34307e+20
   376      5168  0.035            32             0.01          0.1        2.67529e+21
   377      5168  0.017           128             0.1           0          6.03832e+20
   378      2579  0.018           256             0.1           0.001      5.08662e+20
   379      5168  0.025           384             0.01          0.0001     5.58172e+20
   380      2579  0.08            128             0.01          0          5.18369e+20
   381      3329  0.006            32             1             0.001      8.64252e+20
   382      5168  0.061            32             1             0          5.71596e+20
   383      6446  0.022           384             1             0.001      8.20515e+20
   384      2579  0.049            64             0.01          0.001      3.12778e+21
   385      3329  0.072            32             1             0.0001     8.45131e+20
   386      3329  0.029           384             0.01          0.001      7.71298e+20
   387      6446  0.012           384             1             0.0001     6.11481e+20
   388      2579  0.028            64             0.01          0.001      1.38946e+21
   389      3329  0.034           384             0.1           0.01       1.25921e+21
   390      6446  0.011           384             0.1           0.1        2.67529e+21
   391      5168  0.032           128             0.01          0.001      1.43091e+21
   392      2579  0.012           512             0.1           0.001      5.72112e+20
   393      2579  0.015           256             0.1           0.001      5.25705e+20
   394      3329  0.015           512             0.01          0.1        2.67529e+21
   395      6446  0.07             64             0.01          0.001      3.6921e+21
   396      6446  0.061           256             0.01          0.0001     7.20567e+20
   397      2579  0.023           128             1             0          6.00572e+20
   398      2579  0.098           384             1             0.1        2.67529e+21
   399      3329  0.018           512             1             0.01       1.29082e+21
   400      5168  0.007           384             0.1           0.0001     5.83935e+20
   401      2579  0.041           512             1             0          6.17834e+20
   402      2579  0.038            32             0.1           0.0001     1.02548e+21
   403      3329  0.022            32             0.01          0.01       1.44501e+21
   404      2579  0.009           384             0.01          0.01       1.37211e+21
   405      2579  0.023           512             0.01          0.001      6.35135e+20
   406      5168  0.018           256             0.01          0.1        2.67529e+21
   407      5168  0.022            64             0.01          0          6.37323e+20
   408      3329  0.011           128             0.1           0          7.91123e+20
   409      5168  0.006            64             1             0.0001     6.11738e+20
   410      5168  0.093           512             0.1           0          6.28749e+20
   411      6446  0.009           128             0.1           0.01       1.37821e+21
   412      6446  0.008            64             1             0.01       1.45778e+21
   413      5168  0.017            64             0.01          0.001      1.02332e+21
   414      2579  0.009           256             1             0.01       1.32289e+21
   415      5168  0.016           512             1             0          5.44386e+20
   416      6446  0.049            32             0.01          0.001      5.35144e+21
   417      5168  0.033           256             1             0.1        2.67529e+21
   418      2579  0.016           256             0.01          0.001      6.95249e+20
   419      2579  0.015           256             0.1           0.001      5.78107e+20
   420      3329  0.049           384             0.1           0.1        2.67529e+21
   421      6446  0.023            32             0.1           0.01       2.49416e+21
   422      2579  0.007            32             0.01          0.01       1.6086e+21
   423      2579  0.029            32             0.1           0.1        2.6753e+21
   424      2579  0.02             64             0.1           0          5.90337e+20
   425      5168  0.056           128             1             0.0001     5.45741e+20
   426      6446  0.021           128             0.01          0.001      2.18919e+21
   427      2579  0.095           256             1             0.1        2.67529e+21
   428      5168  0.044           384             0.1           0.001      6.78007e+20
   429      6446  0.026           384             0.01          0          5.69536e+20
   430      6446  0.02             64             1             0          6.50116e+20
   431      5168  0.053            32             1             0.0001     1.14334e+21
   432      3329  0.013            32             0.01          0.01       1.57383e+21
   433      6446  0.038           384             0.1           0.1        2.67529e+21
   434      2579  0.018           128             0.01          0          5.80549e+20
   435      5168  0.028           128             0.01          0.001      1.6091e+21
   436      3329  0.005           384             1             0.0001     5.73806e+20
   437      5168  0.044           128             1             0.01       2.57397e+21
   438      2579  0.013           128             1             0.01       1.46991e+21
   439      6446  0.022            64             0.01          0.01       1.6386e+21
   440      3329  0.053            64             1             0          5.16136e+20
   441      2579  0.097           128             1             0.1        2.6753e+21
   442      2579  0.081           256             1             0.0001     5.25091e+20
   443      3329  0.047           128             1             0.01       1.48463e+21
   444      5168  0.064           256             0.1           0.001      1.00366e+21
   445      5168  0.075           256             0.01          0.0001     7.06218e+20
   446      5168  0.017           512             1             0          5.43214e+20
   447      5168  0.008           128             1             0.0001     5.71771e+20
   448      6446  0.087           384             0.01          0.001      1.80548e+21
   449      3329  0.074           256             0.01          0.001      8.71929e+20
   450      6446  0.012           384             0.1           0.01       1.50438e+21
   451      5168  0.021           256             0.1           0          5.98465e+20
   452      6446  0.007           256             0.1           0.01       1.50216e+21
   453      6446  0.005           128             1             0.1        2.67529e+21
   454      5168  0.079            32             0.01          0.01       2.67566e+21
   455      6446  0.007           512             0.1           0.1        2.67529e+21
   456      5168  0.006           128             0.01          0          5.53322e+20
   457      2579  0.02             32             0.01          0.001      1.6736e+21
   458      6446  0.006            32             0.01          0.001      4.2218e+21
   459      2579  0.09            384             1             0.1        2.67529e+21
   460      5168  0.017           128             1             0.0001     6.00948e+20
   461      5168  0.017           128             1             0.001      6.25963e+20
   462      2579  0.04             32             1             0.1        2.67529e+21
   463      5168  0.09            512             0.01          0.1        2.67529e+21
   464      6446  0.064            32             0.01          0.001      2.6764e+21
   465      3329  0.034           256             0.1           0.01       1.29483e+21
   466      5168  0.007            64             1             0.1        2.67529e+21
   467      3329  0.011           256             0.1           0          7.56322e+20
   468      5168  0.006           128             1             0          5.66017e+20
   469      2579  0.009           512             1             0.001      5.77543e+20
   470      3329  0.016            64             0.1           0.1        2.67529e+21
   471      2579  0.08             32             1             0.1        2.6753e+21
   472      2579  0.041            64             1             0.1        2.6753e+21
   473      6446  0.019           384             1             0.01       1.54045e+21
   474      5168  0.082           256             0.1           0.01       1.74761e+21
   475      6446  0.007            64             1             0          6.01661e+20
   476      6446  0.019            32             0.1           0.1        2.6753e+21
   477      5168  0.075           128             0.1           0.001      7.04503e+20
   478      2579  0.044           512             0.1           0.0001     5.7224e+20
   479      3329  0.015            64             0.01          0.001      7.16814e+20
   480      5168  0.01            512             1             0.0001     5.53851e+20
   481      5168  0.029           384             0.1           0.1        2.67529e+21
   482      6446  0.021            64             0.1           0          6.1714e+20
   483      6446  0.008           256             0.1           0          5.66463e+20
   484      2579  0.087           512             1             0.01       2.01196e+21
   485      3329  0.021            64             0.1           0.1        2.67529e+21
   486      3329  0.006            32             0.1           0          7.3144e+20
   487      6446  0.008           512             1             0.01       1.33906e+21
   488      3329  0.018            32             0.01          0          5.75989e+20
   489      6446  0.084           384             0.1           0          6.23931e+20
   490      2579  0.014           384             1             0.01       1.3822e+21
   491      5168  0.009           384             1             0.001      6.88638e+20
   492      6446  0.014           512             1             0.01       1.37197e+21
   493      2579  0.014            32             0.1           0.0001     6.36303e+20
   494      6446  0.007           384             0.01          0          6.15302e+20
   495      3329  0.054           384             0.1           0.0001     7.68406e+20
   496      6446  0.063           384             0.1           0.01       1.7019e+21
   497      5168  0.047            32             0.01          0          7.63563e+20
   498      5168  0.051            32             1             0.001      2.41984e+21
   499      5168  0.013           256             0.1           0.001      5.73245e+20
   500      6446  0.086            32             0.1           0          7.0267e+20
   501      5168  0.091           384             0.01          0.0001     6.40054e+20
   502      3329  0.011            64             1             0.001      8.79898e+20
   503      6446  0.005            64             0.01          0          5.5675e+20
   504      2579  0.007            64             1             0.1        2.67529e+21
   505      5168  0.085           384             0.01          0.0001     6.67384e+20
   506      5168  0.025           512             1             0.001      5.45353e+20
   507      2579  0.019            32             0.1           0.01       1.59639e+21
   508      5168  0.013           512             0.01          0.0001     5.23755e+20
   509      6446  0.037           128             0.1           0.001      9.96121e+20
   510      3329  0.061           256             0.01          0.001      1.20233e+21
   511      3329  0.007           256             0.1           0.1        2.67529e+21
   512      2579  0.03            512             0.1           0.01       1.46757e+21
   513      6446  0.006            64             1             0          5.59365e+20
   514      2579  0.04            256             0.1           0.1        2.67529e+21
   515      3329  0.006           256             0.01          0.01       1.31066e+21
   516      5168  0.009           512             1             0.01       1.3437e+21
   517      3329  0.014           512             0.01          0          6.67549e+20
   518      6446  0.078           256             0.01          0.1        2.67529e+21
   519      3329  0.096           128             1             0.1        2.6753e+21
   520      5168  0.032           512             0.01          0.0001     5.93061e+20
   521      3329  0.007            64             0.1           0.001      7.57868e+20
   522      3329  0.095            32             1             0.1        2.67532e+21
   523      5168  0.006           512             1             0.01       1.36296e+21
   524      5168  0.078           512             0.01          0.01       1.98747e+21
   525      3329  0.022           256             1             0.001      4.95424e+20
   526      3329  0.019           256             1             0.01       1.25369e+21
   527      3329  0.006            64             0.01          0.0001     6.82458e+20
   528      3329  0.071           384             1             0.01       1.42616e+21
   529      5168  0.006           256             0.01          0.0001     5.56266e+20
   530      5168  0.008           256             0.01          0          5.50707e+20
   531      5168  0.008           512             1             0.0001     5.95285e+20
   532      2579  0.035           256             1             0.1        2.67529e+21
   533      6446  0.032            64             1             0.001      1.51691e+21
   534      5168  0.053           384             1             0.001      8.15111e+20
   535      6446  0.023           128             1             0          6.37623e+20
   536      2579  0.007           384             0.1           0.1        2.67529e+21
   537      5168  0.025           256             1             0.1        2.67529e+21
   538      3329  0.019            32             1             0.001      1.26938e+21
   539      2579  0.006           128             0.1           0.0001     5.44166e+20
   540      2579  0.037           384             0.01          0          6.184e+20
   541      5168  0.054            32             0.1           0.1        2.6753e+21
   542      5168  0.028            64             1             0          6.20972e+20
   543      2579  0.019           128             0.01          0.0001     5.47219e+20
   544      2579  0.09             32             0.01          0.001      2.07687e+21
   545      6446  0.018           512             1             0.001      5.56802e+20
   546      6446  0.054           256             0.1           0.01       1.51487e+21
   547      2579  0.084            32             0.1           0.0001     1.68114e+21
   548      3329  0.006            32             1             0.1        2.67529e+21
   549      6446  0.015           128             0.1           0.001      7.05016e+20
   550      3329  0.027           512             0.1           0.001      5.4341e+20
   551      3329  0.051           384             0.1           0.01       1.38886e+21
   552      6446  0.017           512             1             0.1        2.67529e+21
   553      6446  0.021           256             0.1           0          5.99793e+20
   554      6446  0.035           256             0.1           0.01       1.69276e+21
   555      6446  0.033           128             0.01          0          6.33635e+20
   556      5168  0.023           512             0.1           0.001      5.7208e+20
   557      6446  0.04             64             0.1           0.0001     5.9041e+20
   558      3329  0.059            64             0.1           0.0001     5.01482e+20
   559      5168  0.009           256             0.01          0.1        2.67529e+21
   560      2579  0.017            64             0.01          0.0001     5.92339e+20
   561      3329  0.018           384             0.01          0.1        2.67529e+21
   562      6446  0.006            32             1             0.0001     6.25384e+20
   563      3329  0.06             64             1             0.1        2.67532e+21
   564      2579  0.082            64             0.1           0.0001     6.42627e+20
   565      5168  0.037           256             0.1           0.001      8.99497e+20
   566      2579  0.088            32             1             0.1        2.67535e+21
   567      2579  0.006           256             0.1           0.1        2.67529e+21
   568      5168  0.062            64             1             0.001      9.27306e+20
   569      5168  0.061           512             0.1           0.001      5.55374e+20
   570      3329  0.017           256             1             0.0001     7.88755e+20
   571      2579  0.042           256             1             0.001      5.92591e+20
   572      6446  0.013            64             0.01          0.1        2.67529e+21
   573      3329  0.091           128             1             0.0001     4.97638e+20
   574      3329  0.007           256             0.1           0.0001     6.31785e+20
   575      2579  0.048           256             0.1           0.001      6.43563e+20
   576      2579  0.023            64             0.01          0.001      1.6132e+21
   577      5168  0.008           384             1             0.001      6.07214e+20
   578      3329  0.013            64             1             0.01       1.24871e+21
   579      3329  0.01            384             0.1           0.1        2.67529e+21
   580      6446  0.02            128             1             0.01       1.61167e+21
   581      2579  0.006           512             0.1           0.01       1.34685e+21
   582      3329  0.013           128             0.1           0.01       1.30315e+21
   583      6446  0.008           512             0.01          0          6.23329e+20
   584      3329  0.044           128             0.1           0.1        2.67529e+21
   585      3329  0.009            64             0.1           0.1        2.67529e+21
   586      5168  0.009           512             0.01          0          6.001e+20
   587      3329  0.005           512             1             0          5.97919e+20
   588      2579  0.017            32             0.1           0          6.7769e+20
   589      6446  0.014           128             0.01          0          5.99096e+20
   590      6446  0.079            32             0.01          0.001      7.09815e+21
   591      5168  0.03            128             0.01          0.0001     6.51469e+20
   592      2579  0.019           256             1             0.001      6.93933e+20
   593      5168  0.079           128             0.01          0.0001     5.23734e+20
   594      3329  0.023           256             0.01          0.1        2.67529e+21
   595      2579  0.03            384             0.1           0          5.82632e+20
   596      6446  0.077            32             1             0.001      3.15613e+21
   597      6446  0.01            256             0.1           0.1        2.67529e+21
   598      2579  0.035           512             0.1           0          6.02708e+20
   599      5168  0.043           512             0.01          0.1        2.67529e+21
   600      5168  0.01            128             1             0.001      5.65089e+20
   601      3329  0.038            32             0.1           0.01       1.84561e+21
   602      5168  0.022           256             1             0.01       1.42604e+21
   603      5168  0.01            128             0.01          0          5.84688e+20
   604      6446  0.012            32             1             0.001      1.14764e+21
   605      3329  0.006            64             0.1           0.1        2.67529e+21
   606      2579  0.091           512             0.1           0.1        2.67529e+21
   607      3329  0.054           384             1             0.0001     7.64199e+20
   608      2579  0.048           384             0.1           0.0001     6.1422e+20
   609      6446  0.058           256             0.01          0.1        2.67529e+21
   610      6446  0.017            64             1             0.01       1.47341e+21
   611      6446  0.031           512             0.01          0.01       1.64542e+21
   612      3329  0.039           384             0.1           0.001      5.23327e+20
   613      3329  0.033           128             0.01          0          7.4856e+20
   614      5168  0.013           512             1             0          5.67318e+20
   615      5168  0.012           512             0.01          0          5.76561e+20
   616      5168  0.059           256             1             0.0001     5.99948e+20
   617      5168  0.019            32             1             0          7.86585e+20
   618      3329  0.013           256             0.1           0.1        2.67529e+21
   619      3329  0.032            32             0.01          0.01       2.13251e+21
   620      6446  0.072           128             0.01          0.01       1.93613e+21
   621      3329  0.021           256             1             0.01       1.28301e+21
   622      5168  0.028           256             0.1           0.0001     5.97327e+20
   623      2579  0.008            32             0.1           0.1        2.67529e+21
   624      5168  0.048           128             1             0.001      8.40419e+20
   625      6446  0.007            64             0.1           0.001      8.54581e+20
   626      6446  0.081           512             1             0.001      1.06545e+21
   627      3329  0.012           384             0.1           0.01       1.28756e+21
   628      6446  0.012           128             1             0          5.50172e+20
   629      6446  0.013            64             0.01          0.1        2.67529e+21
   630      2579  0.01             64             0.1           0          5.78969e+20
   631      2579  0.015           128             0.01          0.0001     5.89776e+20
   632      2579  0.088           384             0.01          0.0001     6.3545e+20
   633      2579  0.041            64             1             0.001      1.02111e+21
   634      2579  0.009            32             0.01          0          5.8706e+20
   635      2579  0.091            64             0.01          0.001      2.65579e+21
   636      5168  0.008           256             0.01          0.01       1.3537e+21
   637      3329  0.029           384             0.1           0.01       1.29303e+21
   638      2579  0.058           384             0.1           0.1        2.67529e+21
   639      6446  0.011           384             1             0          5.87986e+20
   640      3329  0.013           512             0.1           0.1        2.67529e+21
   641      3329  0.044            64             0.01          0          5.19114e+20
   642      6446  0.033           128             1             0.001      9.81396e+20
   643      2579  0.033           256             0.1           0.001      5.75599e+20
   644      5168  0.092           512             0.01          0          6.30654e+20
   645      6446  0.024           128             0.01          0.01       1.67421e+21
   646      3329  0.017            64             1             0.1        2.67529e+21
   647      2579  0.033           512             1             0          6.03039e+20
   648      2579  0.015           512             0.01          0.001      5.22894e+20
   649      6446  0.021           512             0.01          0          5.58169e+20
   650      3329  0.007           384             1             0.0001     5.60858e+20
   651      5168  0.017            64             1             0.001      8.15859e+20
   652      3329  0.009            32             1             0.0001     8.1382e+20
   653      5168  0.092           512             1             0.01       2.43043e+21
   654      3329  0.019            64             0.1           0.001      6.95371e+20
   655      2579  0.057           256             0.1           0.001      5.61574e+20
   656      6446  0.028           128             1             0.01       1.66406e+21
   657      5168  0.036            64             0.01          0          5.47292e+20
   658      3329  0.035           384             0.1           0.1        2.67529e+21
   659      2579  0.01            256             0.1           0.0001     5.34714e+20
   660      2579  0.082            32             0.1           0.01       3.67514e+21
   661      5168  0.005           256             0.1           0          5.82507e+20
   662      3329  0.054           512             1             0.001      5.8039e+20
   663      2579  0.029            64             1             0.1        2.67529e+21
   664      6446  0.087           512             0.01          0.001      1.29455e+21
   665      3329  0.011           128             1             0.001      5.65166e+20
   666      3329  0.02            128             0.1           0.1        2.67529e+21
   667      5168  0.005            32             1             0.1        2.67529e+21
   668      5168  0.006           256             1             0.001      6.09488e+20
   669      5168  0.009           384             0.1           0.01       1.51874e+21
   670      3329  0.005           384             0.1           0.1        2.67529e+21
   671      3329  0.011           256             1             0.01       1.22958e+21
   672      6446  0.04             64             0.01          0.0001     9.88135e+20
   673      5168  0.046           512             0.01          0.001      8.58897e+20
   674      6446  0.011            32             0.1           0.0001     7.76216e+20
   675      3329  0.005           512             0.01          0.0001     5.85075e+20
   676      2579  0.072            64             0.1           0.001      9.68538e+20
   677      5168  0.005            64             0.1           0.1        2.67529e+21
   678      6446  0.059           384             1             0.01       2.53124e+21
   679      3329  0.008            32             0.1           0.0001     7.12824e+20
   680      6446  0.088            64             1             0          4.93078e+20
   681      5168  0.055            64             1             0          5.46619e+20
   682      2579  0.014            64             0.1           0.01       1.47654e+21
   683      5168  0.055           384             0.1           0.1        2.67529e+21
   684      5168  0.005           128             1             0.01       1.36508e+21
   685      3329  0.079           384             1             0.001      6.88162e+20
   686      5168  0.021           512             0.01          0.01       1.41087e+21
   687      3329  0.03            128             1             0.0001     6.92525e+20
   688      2579  0.007           128             1             0.01       1.3584e+21
   689      3329  0.009            64             0.1           0.01       1.30689e+21
   690      6446  0.013           512             0.01          0.01       1.62619e+21
   691      5168  0.017           128             0.01          0.001      1.43092e+21
   692      2579  0.005           384             0.1           0.001      5.78348e+20
   693      3329  0.053           128             0.01          0.01       2.05841e+21
   694      3329  0.015           512             0.01          0.1        2.67529e+21
   695      3329  0.017            64             0.01          0.001      1.70787e+21
   696      3329  0.009           512             0.1           0.001      5.56617e+20
   697      3329  0.029           512             0.01          0.0001     8.02318e+20
   698      6446  0.063           256             1             0.01       2.49284e+21
   699      3329  0.008           512             1             0.01       1.21908e+21
   700      5168  0.033           384             1             0          6.29355e+20
   701      2579  0.011           256             1             0.0001     5.44721e+20
   702      2579  0.023           128             0.01          0.01       1.59399e+21
   703      5168  0.011            64             0.01          0.01       1.44935e+21
   704      2579  0.031           512             1             0          5.62115e+20
   705      6446  0.02            512             0.1           0.01       1.43784e+21
   706      3329  0.011            32             1             0          7.08552e+20
   707      6446  0.016           128             0.01          0          5.98869e+20
   708      5168  0.021           128             0.1           0.001      5.60168e+20
   709      6446  0.07             32             1             0.01       2.75372e+21
   710      5168  0.076           512             1             0.1        2.67529e+21
   711      6446  0.023            64             0.1           0.0001     7.13042e+20
   712      5168  0.013           512             1             0.01       1.40031e+21
   713      6446  0.013           384             0.1           0.01       1.4561e+21
   714      6446  0.026            64             0.1           0          6.3365e+20
   715      2579  0.04             32             0.1           0.01       2.0997e+21
   716      3329  0.054           128             1             0          6.45545e+20
   717      2579  0.015           512             0.01          0          5.43932e+20
   718      5168  0.072           256             1             0          6.15887e+20
   719      2579  0.052           384             0.01          0.001      1.41615e+21
   720      3329  0.051           256             0.1           0.0001     7.43589e+20
   721      2579  0.086           512             1             0.01       2.78814e+21
   722      6446  0.007           384             0.1           0.01       1.35604e+21
   723      3329  0.033           256             1             0.0001     7.60947e+20
   724      6446  0.057           256             0.01          0.01       1.5877e+21
   725      5168  0.011           512             0.1           0.001      5.42921e+20
   726      5168  0.037            64             0.1           0.0001     6.55055e+20
   727      3329  0.021            64             0.01          0.1        2.67529e+21
   728      3329  0.007           512             1             0.1        2.67529e+21
   729      5168  0.057            32             0.1           0.01       1.8786e+21
   730      2579  0.017           512             0.1           0.001      5.38332e+20
   731      3329  0.011           512             1             0          6.10661e+20
   732      6446  0.07            512             0.01          0.1        2.67529e+21
   733      2579  0.005           256             0.1           0.01       1.39691e+21
   734      2579  0.015           384             0.1           0.0001     5.50829e+20
   735      5168  0.007            32             0.01          0.01       1.51999e+21
   736      5168  0.033            64             0.01          0.0001     9.32188e+20
   737      6446  0.01            256             0.1           0.1        2.67529e+21
   738      2579  0.006            64             0.1           0.0001     6.075e+20
   739      2579  0.092           512             1             0.01       1.85083e+21
   740      5168  0.042           128             1             0.001      7.14633e+20
   741      5168  0.007            32             0.1           0.01       1.92486e+21
   742      6446  0.011            64             0.01          0.001      1.95701e+21
   743      3329  0.012           512             0.1           0          6.21003e+20
   744      2579  0.032           128             0.1           0          5.61991e+20
   745      2579  0.039           384             0.01          0.1        2.67529e+21
   746      6446  0.031           512             0.01          0.1        2.67529e+21
   747      6446  0.024           256             1             0.0001     5.74282e+20
   748      6446  0.012           128             1             0.1        2.67529e+21
   749      2579  0.009           512             0.1           0.0001     5.77198e+20
   750      2579  0.006           512             0.01          0.1        2.67529e+21
   751      6446  0.075           256             1             0.01       1.68829e+21
   752      3329  0.052           384             0.01          0.1        2.67529e+21
   753      3329  0.064            32             0.1           0.001      2.38873e+21
   754      2579  0.017            32             1             0.0001     6.69117e+20
   755      2579  0.053           512             0.01          0.01       1.65055e+21
   756      5168  0.017            32             0.01          0.1        2.6753e+21
   757      2579  0.028           128             0.1           0.01       1.47431e+21
   758      2579  0.022           512             0.01          0          5.43019e+20
   759      5168  0.073           512             0.1           0.1        2.67529e+21
   760      5168  0.024           384             1             0.1        2.67529e+21
   761      6446  0.029            32             0.1           0.001      1.01278e+21
   762      6446  0.006            64             1             0.01       1.46565e+21
   763      6446  0.009           128             0.01          0.01       1.37655e+21
   764      5168  0.021           128             0.01          0.01       1.5126e+21
   765      3329  0.017           128             0.1           0.1        2.67529e+21
   766      6446  0.027           384             0.01          0.01       1.48721e+21
   767      5168  0.006           384             0.1           0.001      5.73992e+20
   768      3329  0.079           512             1             0.01       2.89606e+21
   769      2579  0.007            64             1             0          5.93069e+20
   770      3329  0.046            32             0.01          0.001      2.98376e+21
   771      2579  0.041           256             0.1           0          6.09539e+20
   772      2579  0.093           256             0.01          0.01       1.90401e+21
   773      2579  0.089            32             0.1           0.01       1.92327e+21
   774      3329  0.022           256             1             0          7.97349e+20
   775      6446  0.067           384             0.01          0.1        2.67529e+21
   776      6446  0.01             64             0.01          0.001      1.64391e+21
   777      6446  0.006           256             0.01          0.001      5.91096e+20
   778      5168  0.013            64             0.01          0.001      1.83125e+21
   779      6446  0.086           384             1             0.01       2.44364e+21
   780      2579  0.025           384             0.01          0.01       1.60693e+21
   781      3329  0.027           512             0.1           0.001      5.44162e+20
   782      6446  0.006           128             0.01          0.1        2.67529e+21
   783      6446  0.006            32             0.01          0.1        2.67529e+21
   784      3329  0.045            32             0.1           0.001      1.72513e+21
   785      5168  0.018           128             0.01          0          5.92814e+20
   786      3329  0.016           256             1             0          8.10278e+20
   787      2579  0.037           128             0.1           0.0001     5.31857e+20
   788      5168  0.014           512             0.01          0          5.74922e+20
   789      5168  0.021           512             0.1           0          5.57906e+20
   790      5168  0.037            32             0.1           0.0001     8.09094e+20
   791      6446  0.013            64             1             0.0001     5.73548e+20
   792      5168  0.03            256             1             0.001      6.1812e+20
   793      5168  0.022           256             1             0.1        2.67529e+21
   794      6446  0.011            32             0.1           0          9.39796e+20
   795      3329  0.02            512             0.1           0.0001     7.17609e+20
   796      6446  0.014           128             1             0.0001     6.11733e+20
   797      5168  0.01             64             0.1           0          5.7471e+20
   798      5168  0.081           256             0.01          0.0001     5.72353e+20
   799      5168  0.016            32             0.1           0          7.0017e+20
   800      3329  0.045           512             0.01          0.0001     7.83196e+20


==> data/resnet_training_vs_batch_size.dat <==
     xval    bsize32    bsize64     bsize128     bsize256    bsize384      bsize512
0.045       2.56261   5.94458     7.85712     6.97736       6.36941     8.79475
0.0467839   2.82205   6.34045     8.33661     7.43705       6.79282     9.31166
0.0485678   3.08765   6.71687     8.78319     7.87203       7.19284     9.78545
0.0503518   3.35657   7.06786     9.18909     8.27505       7.56251    10.2069
0.0521357   3.62572   7.38773     9.54704     8.63922       7.89525    10.5677
0.0539196   3.89181   7.67127     9.85063     8.95823       8.18503    10.8606
0.0557035   4.1514    7.91391    10.0944      9.22656       8.42656    11.0797
0.0574874   4.40106   8.11186    10.2741      9.4396        8.61546    11.2207
0.0592714   4.6374    8.26222    10.3867      9.59386       8.74842    11.281
0.0610553   4.85717   8.36308    10.4307      9.68703       8.8233     11.2597
0.0628392   5.05737   8.41357    10.4059      9.71806       8.83917    11.158
0.0646231   5.23532   8.41384    10.3136      9.68719       8.79635    10.9787
0.066407    5.38875   8.3651     10.1565      9.59591       8.69641    10.7262
0.068191    5.51585   8.26949     9.93851     9.44693       8.54205    10.4066
0.0699749   5.61531   8.13004     9.66464     9.24407       8.33704    10.0272
0.0717588   5.68637   7.95055     9.34089     8.99211       8.08609     9.59634
0.0735427   5.72881   7.73543     8.97402     8.69666       7.79466     9.12313
0.0753266   5.74298   7.48953     8.57133     8.364         7.46883     8.61713
0.0771106   5.72971   7.21805     8.14047     8.00085       7.11507     8.08807
0.0788945   5.69033   6.92631     7.68922     7.61424       6.74009     7.54561
0.0806784   5.62659   6.61965     7.22529     7.21129       6.35065     6.99903
0.0824623   5.54057   6.30324     6.75616     6.79905       5.95337     6.45705
0.0842462   5.43465   5.98205     6.28889     6.38434       5.55464     5.92763
0.0860302   5.3114    5.66064     5.83006     5.97363       5.16042     5.41784
0.0878141   5.1735    5.34319     5.38561     5.57288       4.77621     4.93375
0.089598    5.02368   5.03337     4.96078     5.18747       4.4069      4.48042
0.0913819   4.86463   4.73438     4.5601      4.82216       4.05678     4.06182
0.0931658   4.69895   4.44889     4.18733     4.48096       3.72946     3.68089
0.0949497   4.52911   4.17909     3.8455      4.16717       3.42789     3.33958
0.0967337   4.35736   3.92671     3.53688     3.88334       3.15434     3.0389
0.0985176   4.18578   3.69304     3.26307     3.63128       2.91044     2.77905
0.100302    4.01618   3.47898     3.025       3.41208       2.6972      2.55943
0.102085    3.85015   3.28513     2.823       3.22613       2.51507     2.37884
0.103869    3.68907   3.11177     2.65682     3.0732        2.36395     2.23549
0.105653    3.53407   2.95894     2.52573     2.95244       2.24328     2.12716
0.107437    3.38611   2.82649     2.42852     2.86248       2.15204     2.05122
0.109221    3.24595   2.71407     2.36359     2.80149       2.08885     2.0048
0.111005    3.11422   2.62121     2.32894     2.76721       2.052       1.98478
0.112789    2.99142   2.54729     2.32229     2.75708       2.03947     1.9879
0.114573    2.87793   2.49156     2.34105     2.76824       2.049       2.01083
0.116357    2.77406   2.45318     2.38239     2.79767       2.07816     2.05019
0.118141    2.68006   2.43117     2.44329     2.84222       2.12433     2.10263
0.119925    2.59609   2.42447     2.52056     2.89869       2.18479     2.16487
0.121709    2.52227   2.43188     2.6109      2.9639        2.25675     2.23371
0.123492    2.45865   2.4521      2.71095     3.03474       2.33738     2.30615
0.125276    2.40524   2.48372     2.81731     3.10824       2.42386     2.37933
0.12706     2.36196   2.52524     2.92665     3.1816        2.51344     2.45065
0.128844    2.32865   2.57508     3.0357      3.25226       2.60344     2.51774
0.130628    2.30505   2.63156     3.14133     3.31789       2.69132     2.57852
0.132412    2.29081   2.69299     3.24061     3.37647       2.77473     2.63123
0.134196    2.28545   2.75762     3.33088     3.42627       2.8515      2.67441
0.13598     2.2884    2.82372     3.40975     3.46584       2.91971     2.70693
0.137764    2.29895   2.88959     3.47516     3.49407       2.97772     2.72799
0.139548    2.31626   2.95358     3.52543     3.51013       3.02416     2.73714
0.141332    2.3394    3.01415     3.55927     3.51348       3.05796     2.73419
0.143116    2.36734   3.06986     3.5758      3.50384       3.07839     2.71926
0.144899    2.39898   3.11942     3.57454     3.48118       3.085       2.69274
0.146683    2.43316   3.1617      3.55542     3.44568       3.07765     2.65523
0.148467    2.46868   3.19576     3.51876     3.39773       3.0565      2.60751
0.150251    2.50435   3.22082     3.46524     3.33787       3.02195     2.55052
0.152035    2.539     3.23635     3.39586     3.2668        2.97466     2.48531
0.153819    2.57154   3.24197     3.3119      3.18531       2.91548     2.413
0.155603    2.60094   3.23752     3.21489     3.0943        2.84541     2.33475
0.157387    2.62628   3.22303     3.10655     2.99475       2.76559     2.2517
0.159171    2.64679   3.1987      2.9887      2.88767       2.67725     2.16501
0.160955    2.66181   3.16489     2.86326     2.77413       2.58164     2.07574
0.162739    2.67086   3.12209     2.73219     2.6552        2.48005     1.98494
0.164523    2.67361   3.07093     2.5974      2.53198       2.37373     1.89352
0.166307    2.66988   3.01213     2.46075     2.40553       2.26388     1.80235
0.16809     2.65967   2.94649     2.32401     2.27692       2.15162     1.71218
0.169874    2.64307   2.87487     2.18878     2.14718       2.03801     1.62366
0.171658    2.62033   2.79814     2.05654     2.0173        1.924       1.53734
0.173442    2.59181   2.71723     1.92854     1.88822       1.81043     1.45368
0.175226    2.55794   2.63302     1.80588     1.76084       1.69805     1.37305
0.17701     2.51922   2.54639     1.68943     1.63597       1.58751     1.29572
0.178794    2.4762    2.45818     1.57987     1.51437       1.47937     1.22188
0.180578    2.42947   2.36919     1.47768     1.39671       1.37414     1.15165
0.182362    2.37963   2.28013     1.38316     1.2836        1.27223     1.08508
0.184146    2.32726   2.19167     1.29643     1.17557       1.17402     1.02217
0.18593     2.27295   2.10438     1.21747     1.07305       1.07984     0.962852
0.187714    2.21729   2.01877     1.1461      0.976423      0.989998    0.907047
0.189497    2.16081   1.93528     1.08205     0.885992      0.904788    0.854636
0.191281    2.10405   1.85424     1.02495     0.802001      0.824492    0.805494
0.193065    2.04753   1.77594     0.974378    0.724638      0.749395    0.759499
0.194849    1.99176   1.7006      0.92985     0.654055      0.679789    0.716547
0.196633    1.93726   1.62839     0.890879    0.590367      0.615987    0.676565
0.198417    1.88455   1.55945     0.856983    0.533677      0.558322    0.639527
0.200201    1.83418   1.4939      0.827707    0.484082      0.507161    0.605465
0.201985    1.78671   1.43185     0.802644    0.441688      0.46291     0.574484
0.203769    1.74279   1.37345     0.781458    0.406624      0.426022    0.546771
0.205553    1.7031    1.31886     0.763897    0.379056      0.397008    0.522605
0.207337    1.66837   1.26834     0.749813    0.359196      0.376442    0.502359
0.209121    1.63944   1.22219     0.73917     0.347313      0.364973    0.486512
0.210905    1.61721   1.18084     0.732058    0.343743      0.363332    0.475642
0.212688    1.60265   1.1448      0.728695    0.348891      0.372333    0.470427
0.214472    1.5968    1.11474     0.729435    0.363234      0.392878    0.471641
0.216256    1.60079   1.09141     0.73476     0.38732       0.425951    0.480139
0.21804     1.61578   1.07572     0.745274    0.421757      0.472611    0.496847
0.219824    1.64295   1.06867     0.761691    0.467205      0.533974    0.522739
0.221608    1.6835    1.07134     0.784813    0.524353      0.611187    0.558819
0.223392    1.73858   1.08491     0.8155      0.593896      0.705394    0.606085
0.225176    1.80928   1.11054     0.854643    0.676507      0.817695    0.665499
0.22696     1.89656   1.14939     0.903119    0.77279       0.94909     0.737949
0.228744    2.0012    1.20254     0.961745    0.883249      1.10042     0.824201
0.230528    2.12376   1.27094     1.03123     1.00823       1.27229     0.924858
0.232312    2.26451   1.35533     1.11213     1.14787       1.46502     1.04031
0.234095    2.42336   1.45617     1.20476     1.30206       1.67854     1.17067
0.235879    2.59984   1.5736      1.3092      1.47037       1.91235     1.31576
0.237663    2.79301   1.70737     1.4252      1.65203       2.16541     1.47504
0.239447    3.00146   1.85676     1.55215     1.84585       2.43615     1.64756
0.241231    3.22324   2.02062     1.68907     2.05026       2.72237     1.83199
0.243015    3.45591   2.19723     1.83458     2.26323       3.02124     2.02653
0.244799    3.69648   2.38442     1.98688     2.48228       3.32933     2.22897
0.246583    3.94152   2.57951     2.14383     2.70457       3.64261     2.43669
0.248367    4.18714   2.77935     2.30289     2.92684       3.95651     2.64669
0.250151    4.42911   2.98045     2.46127     3.14554       4.26604     2.85566
0.251935    4.66297   3.17898     2.61592     3.3569        4.56587     3.06001
0.253719    4.88411   3.37093     2.76368     3.55703       4.85048     3.25605
0.255503    5.08793   3.55223     2.90134     3.74199       5.11434     3.43999
0.257286    5.26997   3.71885     3.02573     3.90797       5.35205     3.60813
0.25907     5.42609   3.86693     3.13388     4.05141       5.55855     3.75695
0.260854    5.55257   3.99298     3.2231      4.16907       5.72927     3.88323
0.262638    5.64627   4.09392     3.29104     4.25823       5.86032     3.98415
0.264422    5.70477   4.16726     3.33586     4.31673       5.94863     4.05741
0.266206    5.7264    4.21115     3.35623     4.34307       5.99204     4.10131
0.26799     5.7104    4.22446     3.35142     4.3365        5.98945     4.11481
0.269774    5.65685   4.20685     3.32129     4.29702       5.94078     4.09758
0.271558    5.56677   4.15872     3.26636     4.22539       5.84705     4.04997
0.273342    5.442     4.08124     3.1877      4.12312       5.71032     3.97305
0.275126    5.28518   3.97628     3.08696     3.99239       5.5336      3.86853
0.27691     5.09964   3.84632     2.96629     3.836         5.32074     3.73871
0.278693    4.88927   3.69436     2.82821     3.65724       5.07632     3.5864
0.280477    4.65838   3.52381     2.67557     3.4598        4.80544     3.41478
0.282261    4.41154   3.33835     2.51142     3.24759       4.51356     3.22732
0.284045    4.15344   3.14181     2.33892     3.02468       4.20634     3.02768
0.285829    3.8887    2.93802     2.16122     2.79511       3.88941     2.81954
0.287613    3.62178   2.7307      1.98136     2.5628        3.56826     2.60651
0.289397    3.35682   2.52333     1.80222     2.33143       3.24802     2.39204
0.291181    3.09751   2.3191      1.6264      2.10434       2.93338     2.17934
0.292965    2.84709   2.12079     1.4562      1.88449       2.62848     1.97127
0.294749    2.60821   1.93074     1.29355     1.67437       2.33684     1.77031
0.296533    2.38296   1.75082     1.14003     1.47599       2.06131     1.57856
0.298317    2.17286   1.58242     0.996814    1.29089       1.80406     1.39766
0.300101    1.97886   1.42647     0.864723    1.12013       1.56662     1.22883
0.301884    1.80142   1.28347     0.744223    0.9643        1.34988     1.07291
0.303668    1.64053   1.15349     0.635465    0.823613      1.15417     0.930342
0.305452    1.4958    1.03631     0.538322    0.697909      0.979321    0.801226
0.307236    1.36651   0.9314      0.452431    0.586728      0.824748    0.68538
0.30902     1.25172   0.838018    0.377244    0.489368      0.689525    0.582373
0.310804    1.15033   0.755274    0.312069    0.404942      0.572471    0.491582
0.312588    1.06111   0.682181    0.256116    0.332437      0.472225    0.412238
0.314372    0.982829  0.617713    0.208536    0.270758      0.387316    0.343469
0.316156    0.914247  0.560849    0.168455    0.218781      0.316228    0.284346
0.31794     0.854186  0.510616    0.135003    0.175385      0.257452    0.233916
0.319724    0.801548  0.466112    0.10734     0.139486      0.209525    0.191229
0.321508    0.755342  0.426535    0.0846734   0.110058      0.171066    0.155368
0.323291    0.714688  0.391186    0.0662676   0.0861515     0.140793    0.125461
0.325075    0.678823  0.359483    0.0514565   0.0669048     0.117544    0.100699
0.326859    0.647096  0.330951    0.0396452   0.0515469     0.100275    0.0803412
0.328643    0.61896   0.305218    0.0303113   0.0394002     0.0880633   0.0637187
0.330427    0.593957  0.282005    0.0230028   0.0298775     0.0801035   0.050238
0.332211    0.571705  0.261107    0.0173342   0.022477      0.075695    0.0393778
0.333995    0.551883  0.242383    0.0129815   0.0167758     0.0742329   0.030686
0.335779    0.534213  0.225733    0.00967593  0.0124216     0.0751947   0.0237742
0.337563    0.51845   0.211088    0.00719812  0.00912469    0.0781278   0.0183129
0.339347    0.504366  0.19839     0.00537145  0.00664979    0.0826367   0.0140248
0.341131    0.491745  0.187584    0.00405632  0.00480779    0.0883722   0.0106789
0.342915    0.480371  0.178604    0.00314456  0.0034485     0.095021    0.00808417
0.344698    0.470027  0.171366    0.00255461  0.00245394    0.102298    0.00608443
0.346482    0.460493  0.165763    0.00222717  0.00173238    0.109941    0.00455268
0.348266    0.451545  0.161661    0.00212166  0.0012133     0.117705    0.00338658
0.35005     0.442958  0.158902    0.00221307  0.000843029   0.12536     0.00250429
0.351834    0.434511  0.157301    0.00248953  0.000581115   0.132694    0.00184083
0.353618    0.425992  0.156654    0.00295019  0.0003974     0.139507    0.00134502
0.355402    0.417205  0.156742    0.00360359  0.000269613   0.145619    0.00097678
0.357186    0.407972  0.157336    0.00446617  0.000181468   0.15087     0.000705009
0.35897     0.398145  0.158205    0.0055611   0.000121173   0.155121    0.000505698
0.360754    0.387607  0.159125    0.00691705  8.02703e-05   0.158263    0.000360459
0.362538    0.376279  0.159883    0.0085671   5.27535e-05   0.16021     0.000255303
0.364322    0.36412   0.160285    0.0105475   3.43949e-05   0.16091     0.000179663
0.366106    0.351134  0.160163    0.0128962   2.22475e-05   0.160342    0.000125613
0.367889    0.337364  0.159375    0.0156518   1.42763e-05   0.158516    8.72468e-05
0.369673    0.322896  0.157817    0.0188511   9.08854e-06   0.155473    6.01964e-05
0.371457    0.307852  0.155416    0.0225279   5.74009e-06   0.151282    4.12541e-05
0.373241    0.292387  0.152135    0.0267108   3.59657e-06   0.14604     2.80807e-05
0.375025    0.276685  0.147973    0.0314207   2.23565e-06   0.139862    1.89829e-05
0.376809    0.260948  0.142959    0.036669    1.37868e-06   0.132885    1.27439e-05
0.378593    0.245395  0.137154    0.0424554   8.43472e-07   0.125256    8.49576e-06
0.380377    0.230248  0.130643    0.0487656   5.11943e-07   0.11713     5.62382e-06
0.382161    0.215726  0.123528    0.0555701   3.08261e-07   0.108663    3.69629e-06
0.383945    0.20204   0.115931    0.0628224   1.84145e-07   0.100009    2.41202e-06
0.385729    0.189383  0.107979    0.0704584   1.09131e-07   0.0913153   1.56262e-06
0.387513    0.177923  0.0998049   0.0783964   6.4162e-08    0.0827165   1.005e-06
0.389296    0.1678    0.0915396   0.0865375   3.74244e-08   0.0743336   6.41638e-07
0.39108     0.159121  0.0833086   0.094767    2.16559e-08   0.066271    4.06642e-07
0.392864    0.151955  0.0752276   0.102957    1.24321e-08   0.0586147   2.55807e-07
0.394648    0.146335  0.0673996   0.110968    7.08036e-09   0.0514322   1.59726e-07
0.396432    0.142256  0.059913    0.118655    4.00048e-09   0.0447721   9.89884e-08
0.398216    0.139673  0.0528395   0.125869    2.24241e-09   0.0386656   6.08869e-08
0.4         0.138511  0.0462344   0.132463    1.24699e-09   0.0331274   3.7169e-08


==> data/resnet_training_vs_gclip.dat <==
     xval    gclip0.01    gclip0.1     gclip1.0
0.045         5.85228    6.93412    6.44414
0.0467839     6.23229    7.39464    6.86823
0.0485678     6.59055    7.83048    7.26988
0.0503518     6.92096    8.23434    7.64253
0.0521357     7.21777    8.59929    7.97996
0.0539196     7.47573    8.91902    8.2765
0.0557035     7.69026    9.18802    8.5272
0.0574874     7.8576     9.40177    8.72797
0.0592714     7.97496    9.55689    8.87573
0.0610553     8.04051    9.65121    8.96847
0.0628392     8.05355    9.68388    9.00533
0.0646231     8.01442    9.65537    8.98663
0.066407      7.92454    9.5674     8.9138
0.068191      7.78634    9.42294    8.78935
0.0699749     7.60313    9.226      8.61676
0.0717588     7.37905    8.98157    8.40037
0.0735427     7.11888    8.6954     8.14525
0.0753266     6.82789    8.37381    7.85699
0.0771106     6.51172    8.02349    7.54158
0.0788945     6.17619    7.65131    7.20521
0.0806784     5.82715    7.26414    6.85415
0.0824623     5.47035    6.86864    6.49454
0.0842462     5.11131    6.47114    6.1323
0.0860302     4.7552     6.07749    5.77297
0.0878141     4.40677    5.693      5.42167
0.089598      4.07028    5.32229    5.08296
0.0913819     3.74944    4.96934    4.76083
0.0931658     3.44743    4.63739    4.45865
0.0949497     3.16683    4.32902    4.17917
0.0967337     2.90971    4.04611    3.9245
0.0985176     2.67756    3.7899     3.69612
0.100302      2.4714     3.56106    3.49496
0.102085      2.29178    3.35974    3.32135
0.103869      2.13883    3.1856     3.17515
0.105653      2.01232    3.0379     3.05572
0.107437      1.91166    2.91555    2.96204
0.109221      1.836      2.81718    2.89269
0.111005      1.78423    2.74118    2.84595
0.112789      1.75501    2.68574    2.81983
0.114573      1.74685    2.64891    2.81212
0.116357      1.75808    2.62865    2.82045
0.118141      1.78691    2.62282    2.84231
0.119925      1.83145    2.62929    2.87513
0.121709      1.88973    2.64589    2.9163
0.123492      1.95972    2.67051    2.96323
0.125276      2.03934    2.70108    3.01337
0.12706       2.12649    2.73561    3.06429
0.128844      2.21909    2.77223    3.11366
0.130628      2.31505    2.80919    3.15936
0.132412      2.41236    2.84491    3.19944
0.134196      2.50904    2.87794    3.23219
0.13598       2.60322    2.90702    3.25617
0.137764      2.69314    2.9311     3.27018
0.139548      2.77714    2.94927    3.27333
0.141332      2.85376    2.96085    3.265
0.143116      2.92168    2.96532    3.24487
0.144899      2.97975    2.96233    3.21288
0.146683      3.02704    2.95171    3.16924
0.148467      3.06284    2.93342    3.11439
0.150251      3.08662    2.90758    3.04901
0.152035      3.0981     2.87439    2.97394
0.153819      3.09719    2.83417    2.89016
0.155603      3.08404    2.78733    2.7988
0.157387      3.05898    2.73432    2.70103
0.159171      3.02254    2.67566    2.59809
0.160955      2.97541    2.6119     2.49121
0.162739      2.91846    2.5436     2.3816
0.164523      2.85265    2.47136    2.27043
0.166307      2.77908    2.39575    2.15879
0.16809       2.69888    2.31737    2.0477
0.169874      2.61326    2.23678    1.93804
0.171658      2.52342    2.15454    1.83063
0.173442      2.43056    2.07119    1.72613
0.175226      2.33584    1.98725    1.62513
0.17701       2.24033    1.90319    1.52809
0.178794      2.14505    1.81947    1.43538
0.180578      2.0509     1.73651    1.34729
0.182362      1.95864    1.6547     1.26402
0.184146      1.86895    1.5744     1.18572
0.18593       1.78238    1.49593    1.11248
0.187714      1.69932    1.41956    1.04435
0.189497      1.62011    1.34558    0.981377
0.191281      1.54494    1.2742     0.923563
0.193065      1.47395    1.20566    0.870924
0.194849      1.4072     1.14015    0.823478
0.196633      1.34472    1.07789    0.781261
0.198417      1.28652    1.01907    0.744329
0.200201      1.23263    0.963944   0.712773
0.201985      1.18309    0.912753   0.686723
0.203769      1.13801    0.865803   0.666355
0.205553      1.0976     0.823445   0.651899
0.207337      1.06213    0.786095   0.643643
0.209121      1.03201    0.754242   0.64194
0.210905      1.00779    0.728454   0.647209
0.212688      0.990134   0.709384   0.659939
0.214472      0.979865   0.697769   0.680682
0.216256      0.977938   0.694432   0.710056
0.21804       0.985434   0.700264   0.748729
0.219824      1.00354    0.716219   0.797408
0.221608      1.03354    0.743285   0.85682
0.223392      1.07673    0.782462   0.927688
0.225176      1.13442    0.83472    1.0107
0.22696       1.20788    0.900964   1.10646
0.228744      1.29824    0.981983   1.21549
0.230528      1.40643    1.0784     1.33811
0.232312      1.53316    1.19061    1.47448
0.234095      1.67877    1.31873    1.62447
0.235879      1.84321    1.46255    1.78767
0.237663      2.02597    1.62147    1.96333
0.239447      2.22601    1.79446    2.15032
0.241231      2.44172    1.98004    2.34712
0.243015      2.67091    2.17628    2.55177
0.244799      2.91081    2.38075    2.76195
0.246583      3.15809    2.5906     2.97492
0.248367      3.4089     2.80256    3.18762
0.250151      3.65898    3.01305    3.3967
0.251935      3.90371    3.2182     3.5986
0.253719      4.1383     3.41402    3.78964
0.255503      4.35788    3.59646    3.96615
0.257286      4.55766    3.76158    4.12453
0.25907       4.73315    3.90566    4.26145
0.260854      4.88022    4.02532    4.37387
0.262638      4.99533    4.11766    4.45922
0.264422      5.07566    4.18037    4.51549
0.266206      5.11914    4.2118     4.54126
0.26799       5.12463    4.21104    4.5358
0.269774      5.09188    4.17793    4.4991
0.271558      5.0216     4.1131     4.43185
0.273342      4.91538    4.01792    4.33544
0.275126      4.77568    3.89446    4.21188
0.27691       4.60565    3.7454     4.06377
0.278693      4.40911    3.57394    3.89416
0.280477      4.19031    3.38367    3.70648
0.282261      3.95385    3.17845    3.50437
0.284045      3.70446    2.96226    3.29164
0.285829      3.44687    2.73912    3.07204
0.287613      3.18567    2.51288    2.84925
0.289397      2.92517    2.2872     2.6267
0.291181      2.66927    2.0654     2.40753
0.292965      2.42142    1.85044    2.1945
0.294749      2.18449    1.64479    1.98996
0.296533      1.96083    1.45048    1.79579
0.298317      1.75218    1.26906    1.61344
0.300101      1.55972    1.1016     1.4439
0.301884      1.38413    0.948731   1.28773
0.303668      1.22558    0.810677   1.14514
0.305452      1.08386    0.687315   1.01597
0.307236      0.958391   0.578219   0.899819
0.30902       0.848341   0.482725   0.796031
0.310804      0.752669   0.399983   0.703801
0.312588      0.670205   0.329019   0.622208
0.314372      0.599704   0.268778   0.550269
0.316156      0.539905   0.218175   0.486982
0.31794       0.489569   0.17613    0.43136
0.319724      0.447515   0.141596   0.382463
0.321508      0.412645   0.113586   0.339418
0.323291      0.383959   0.091186   0.301433
0.325075      0.360564   0.0735678  0.267804
0.326859      0.341672   0.0599913  0.23792
0.328643      0.326603   0.049806   0.211257
0.330427      0.314768   0.0424473  0.187377
0.332211      0.305667   0.0374312  0.165916
0.333995      0.298871   0.0343457  0.14658
0.335779      0.294011   0.0328433  0.129126
0.337563      0.290768   0.0326309  0.113363
0.339347      0.288859   0.0334616  0.0991318
0.341131      0.288026   0.0351259  0.0863051
0.342915      0.288031   0.0374442  0.074774
0.344698      0.288651   0.0402603  0.0644447
0.346482      0.289671   0.0434357  0.0552328
0.348266      0.290881   0.0468452  0.0470596
0.35005       0.292084   0.0503743  0.0398498
0.351834      0.293087   0.0539163  0.0335299
0.353618      0.293712   0.0573718  0.0280271
0.355402      0.293798   0.060648   0.0232698
0.357186      0.293202   0.0636594  0.0191871
0.35897       0.291806   0.0663284  0.01571
0.360754      0.289522   0.0685866  0.0127717
0.362538      0.286293   0.0703761  0.0103083
0.364322      0.282098   0.0716507  0.00825971
0.366106      0.276951   0.0723773  0.00657004
0.367889      0.270901   0.0725363  0.00518795
0.369673      0.264034   0.0721224  0.00406703
0.371457      0.256465   0.0711444  0.00316586
0.373241      0.248337   0.0696246  0.00244795
0.375025      0.239815   0.0675981  0.00188167
0.376809      0.231078   0.0651109  0.00143994
0.378593      0.222314   0.0622185  0.00109998
0.380377      0.213711   0.0589836  0.000842971
0.382161      0.20545    0.0554739  0.000653717
0.383945      0.197696   0.0517597  0.000520288
0.385729      0.190595   0.0479114  0.000433727
0.387513      0.184265   0.0439979  0.00038777
0.389296      0.178793   0.0400839  0.000378613
0.39108       0.17423    0.0362286  0.000404733
0.392864      0.170593   0.0324847  0.000466744
0.394648      0.167863   0.0288969  0.00056731
0.396432      0.165983   0.0255017  0.000711081
0.398216      0.164869   0.022327   0.000904662
0.4           0.164404   0.0193926  0.00115659


==> data/resnet_training_vs_wdecay.dat <==
     xval     wdecay0.0    wdecay0.0001    wdecay0.001    wdecay0.01     wdecay0.1
0.045      13.4606         12.3566            7.89462    0.000862029   2.61477e-26
0.0467839  14.351          13.1546            8.42156    0.00123237    7.02612e-26
0.0485678  15.19           13.9069            8.92434    0.00174894    1.87302e-25
0.0503518  15.9625         14.601             9.39547    0.00246398    4.95352e-25
0.0521357  16.6544         15.2249            9.82789    0.00344614    1.29966e-24
0.0539196  17.2527         15.7679           10.2151     0.00478486    3.38291e-24
0.0557035  17.7458         16.2204           10.5516     0.00659565    8.73568e-24
0.0574874  18.1245         16.5747           10.8326     0.0090262     2.23793e-23
0.0592714  18.3814         16.825            11.0546     0.0122637     5.68778e-23
0.0610553  18.5121         16.9676           11.2152     0.0165431     1.43411e-22
0.0628392  18.5145         17.0009           11.3133     0.0221564     3.5873e-22
0.0646231  18.3894         16.9257           11.3492     0.0294632     8.90221e-22
0.066407   18.1403         16.7448           11.3242     0.0389018     2.19166e-21
0.068191   17.7729         16.463            11.2407     0.051001      5.35293e-21
0.0699749  17.2954         16.087            11.1023     0.0663924     1.29705e-20
0.0717588  16.7181         15.6251           10.9133     0.0858221     3.11792e-20
0.0735427  16.0527         15.0869           10.679      0.110162      7.43564e-20
0.0753266  15.3121         14.4828           10.4048     0.140421      1.75921e-19
0.0771106  14.5101         13.824            10.0968     0.177751      4.12914e-19
0.0788945  13.661          13.1221            9.76096    0.22345       9.61497e-19
0.0806784  12.7788         12.3884            9.40345    0.278968      2.22116e-18
0.0824623  11.8774         11.6341            9.03015    0.345896      5.09048e-18
0.0842462  10.9698         10.87              8.64665    0.425961      1.15739e-17
0.0860302  10.0681         10.1057            8.25812    0.521005      2.61065e-17
0.0878141   9.18313         9.35036           7.86924    0.63296       5.84198e-17
0.089598    8.32443         8.61167           7.48411    0.763818      1.29693e-16
0.0913819   7.50001         7.89642           7.10626    0.915585      2.85639e-16
0.0931658   6.71639         7.21014           6.73861    1.09023       6.24115e-16
0.0949497   5.97859         6.55725           6.38351    1.28965       1.35287e-15
0.0967337   5.29021         5.94103           6.04276    1.51555       2.90932e-15
0.0985176   4.65348         5.3637            5.71766    1.76945       6.20686e-15
0.100302    4.06943         4.82657           5.40905    2.05256       1.3137e-14
0.102085    3.538           4.33006           5.11741    2.3657        2.75847e-14
0.103869    3.05821         3.87391           4.84286    2.70928       5.74623e-14
0.105653    2.62831         3.45722           4.58528    3.08319       1.18753e-13
0.107437    2.24595         3.0786            4.34433    3.48676       2.43471e-13
0.109221    1.90831         2.73631           4.11952    3.91871       4.95219e-13
0.111005    1.61225         2.4283            3.91025    4.37713       9.99289e-13
0.112789    1.35444         2.15237           3.71584    4.85944       2.00046e-12
0.114573    1.13145         1.90621           3.53557    5.36242       3.97296e-12
0.116357    0.939855        1.68745           3.3687     5.88221       7.82785e-12
0.118141    0.776322        1.49377           3.21449    6.41438       1.53009e-11
0.119925    0.637641        1.3229            3.0722     6.95399       2.96711e-11
0.121709    0.520789        1.17267           2.94112    7.49565       5.70817e-11
0.123492    0.422956        1.041             2.82055    8.03365       1.08944e-10
0.125276    0.341562        0.925982          2.70981    8.56205       2.0628e-10
0.12706     0.27427         0.825814          2.60824    9.07484       3.87484e-10
0.128844    0.218983        0.738845          2.5152     9.56603       7.22098e-10
0.130628    0.173843        0.663563          2.43007   10.0298        1.33501e-09
0.132412    0.137216        0.598587          2.35224   10.4607        2.44858e-09
0.134196    0.107682        0.542666          2.28111   10.8536        4.45545e-09
0.13598     0.0840139       0.494669          2.21609   11.204         8.0429e-09
0.137764    0.0651656       0.453572          2.15662   11.5079        1.44038e-08
0.139548    0.0502488       0.41846           2.10213   11.7623        2.55911e-08
0.141332    0.0385174       0.388506          2.05209   11.9646        4.51071e-08
0.143116    0.029349        0.362975          2.00595   12.1134        7.88761e-08
0.144899    0.0222288       0.341206          1.96321   12.2077        1.36833e-07
0.146683    0.0167342       0.322612          1.92337   12.2477        2.35494e-07
0.148467    0.012521        0.306668          1.88595   12.2343        4.02082e-07
0.150251    0.00931116      0.292911          1.85048   12.169         6.81074e-07
0.152035    0.00688135      0.280928          1.81652   12.0541        1.14451e-06
0.153819    0.00505394      0.270359          1.78365   11.8926        1.90804e-06
0.155603    0.00368852      0.260886          1.75146   11.6879        3.15574e-06
0.157387    0.00267498      0.252236          1.71959   11.4439        5.17798e-06
0.159171    0.00192758      0.244175          1.68768   11.1649        8.42876e-06
0.160955    0.0013801       0.236506          1.65541   10.8554        1.36117e-05
0.162739    0.000981727     0.229072          1.62249   10.5199        2.18075e-05
0.164523    0.000693802     0.221748          1.58869   10.1631        3.46611e-05
0.166307    0.000487108     0.214444          1.5538     9.7898        5.46544e-05
0.16809     0.000339734     0.207104          1.51766    9.40435       8.54974e-05
0.169874    0.000235374     0.199704          1.48017    9.01111       0.000132686
0.171658    0.000161981     0.192249          1.44126    8.6141        0.000204288
0.173442    0.000110723     0.184771          1.40094    8.21704       0.000312035
0.175226    7.51729e-05     0.177326          1.35926    7.82328       0.000472836
0.17701     5.06892e-05     0.169991          1.31634    7.43577       0.000710823
0.178794    3.39456e-05     0.162861          1.27233    7.05707       0.00106013
0.180578    2.25761e-05     0.156039          1.22744    6.6893        0.00156855
0.182362    1.49105e-05     0.149635          1.18192    6.33417       0.00230242
0.184146    9.77914e-06     0.14376           1.13605    5.99301       0.00335285
0.18593     6.36879e-06     0.138519          1.09013    5.66677       0.00484384
0.187714    4.11855e-06     0.134004          1.04449    5.35607       0.0069424
0.189497    2.64454e-06     0.130295          0.999455   5.06121       0.0098713
0.191281    1.686e-06       0.127445          0.955363   4.78226       0.0139246
0.193065    1.06722e-06     0.125487          0.912529   4.51904       0.0194867
0.194849    6.70693e-07     0.124425          0.871253   4.27122       0.0270544
0.196633    4.18462e-07     0.124232          0.831812   4.03836       0.0372633
0.198417    2.59201e-07     0.124855          0.794453   3.8199        0.0509179
0.200201    1.59387e-07     0.12621           0.759389   3.61525       0.0690246
0.201985    9.72955e-08     0.128188          0.726797   3.42381       0.0928287
0.203769    5.89584e-08     0.130656          0.696816   3.24496       0.123853
0.205553    3.5465e-08      0.133464          0.669547   3.07814       0.163936
0.207337    2.1176e-08      0.136447          0.645056   2.9228        0.215271
0.209121    1.25508e-08     0.139435          0.623372   2.77847       0.280442
0.210905    7.38355e-09     0.142255          0.604493   2.64469       0.362448
0.212688    4.31143e-09     0.144741          0.588383   2.5211        0.464721
0.214472    2.49879e-09     0.146736          0.574983   2.40733       0.591132
0.216256    1.43741e-09     0.148102          0.564204   2.30307       0.74597
0.21804     8.20661e-10     0.148721          0.555937   2.20802       0.933905
0.219824    4.65023e-10     0.148503          0.55005    2.12188       1.15992
0.221608    2.61519e-10     0.147383          0.546395   2.04434       1.42922
0.223392    1.45963e-10     0.145329          0.544804   1.97507       1.74709
0.225176    8.08514e-11     0.142336          0.545097   1.91371       2.11873
0.22696     4.44456e-11     0.138432          0.547078   1.85985       2.54907
0.228744    2.42471e-11     0.133668          0.550542   1.81304       3.04251
0.230528    1.31273e-11     0.128122          0.555272   1.77277       3.60268
0.232312    7.0529e-12      0.121891          0.561044   1.73849       4.2322
0.234095    3.7604e-12      0.115087          0.567631   1.7096        4.93231
0.235879    1.9896e-12      0.107834          0.574801   1.68545       5.70269
0.237663    1.04463e-12     0.100261          0.582321   1.66537       6.54114
0.239447    5.44267e-13     0.0924991         0.589964   1.64867       7.44342
0.241231    2.81394e-13     0.084674          0.597504   1.63464       8.40304
0.243015    1.44366e-13     0.0769058         0.604728   1.6226        9.41119
0.244799    7.34954e-14     0.0693031         0.611433   1.61187      10.4568
0.246583    3.71273e-14     0.0619616         0.61743    1.60181      11.5265
0.248367    1.86106e-14     0.0549621         0.622551   1.59182      12.6049
0.250151    9.25678e-15     0.0483692         0.626649   1.58134      13.675
0.251935    4.56864e-15     0.0422313         0.629603   1.56989      14.7183
0.253719    2.23737e-15     0.0365812         0.63132    1.55705      15.7158
0.255503    1.0872e-15      0.0314366         0.63174    1.54245      16.6478
0.257286    5.24204e-16     0.0268019         0.630839   1.52581      17.4954
0.25907     2.50787e-16     0.0226698         0.628628   1.50691      18.2405
0.260854    1.19048e-16     0.019023          0.625159   1.48558      18.8665
0.262638    5.60723e-17     0.0158364         0.620525   1.46172      19.3594
0.264422    2.62048e-17     0.0130793         0.614859   1.4353       19.7078
0.266206    1.21512e-17     0.0107167         0.608331   1.40631      19.9035
0.26799     5.59059e-18     0.00871127        0.601151   1.3748       19.9418
0.269774    2.55209e-18     0.00702504        0.593557   1.34084      19.8219
0.271558    1.15594e-18     0.00562034        0.585814   1.30457      19.5465
0.273342    5.19476e-19     0.0044609         0.578206   1.26613      19.1223
0.275126    2.31628e-19     0.00351259        0.571025   1.22568      18.559
0.27691     1.02473e-19     0.00274396        0.564561   1.18341      17.8696
0.278693    4.49797e-20     0.00212654        0.559094   1.13953      17.0694
0.280477    1.9589e-20      0.00163499        0.554876   1.09426      16.1758
0.282261    8.46437e-21     0.0012471         0.552127   1.04783      15.2076
0.284045    3.6288e-21      0.000943694       0.55102    1.00049      14.184
0.285829    1.54353e-21     0.000708447       0.551671   0.952472     13.1245
0.287613    6.51399e-22     0.000527629       0.554133   0.904039     12.0479
0.289397    2.72748e-22     0.000389848       0.558393   0.855437     10.9719
0.291181    1.13307e-22     0.000285764       0.564365   0.806917      9.9129
0.292965    4.67013e-23     0.000207811       0.571893   0.758723      8.88512
0.294749    1.90976e-23     0.000149928       0.580754   0.711092      7.90079
0.296533    7.74826e-24     0.000107314       0.590667   0.664251      6.96984
0.298317    3.11893e-24     7.62102e-05       0.601301   0.618415      6.09985
0.300101    1.2456e-24      5.37039e-05       0.612284   0.573782      5.29616
0.301884    4.93547e-25     3.75624e-05       0.623225   0.530536      4.56192
0.303668    1.94021e-25     2.60936e-05       0.633723   0.488844      3.89833
0.305452    7.56728e-26     1.803e-05         0.643385   0.448851      3.30487
0.307236    2.9282e-26      1.24343e-05       0.651843   0.410687      2.77955
0.30902     1.12417e-26     8.62483e-06       0.65877    0.374461      2.31921
0.310804    4.28186e-27     6.11722e-06       0.663889   0.340263      1.91978
0.312588    1.61808e-27     4.58059e-06       0.666991   0.308166      1.57654
0.314372    6.06646e-28     3.80616e-06       0.667935   0.278225      1.28442
0.316156    2.25651e-28     3.68658e-06       0.666661   0.250478      1.03813
0.31794     8.32731e-29     4.20514e-06       0.663182   0.224948      0.832415
0.319724    3.04886e-29     5.43405e-06       0.657592   0.201643      0.662177
0.321508    1.10748e-29     7.54175e-06       0.650053   0.180557      0.522581
0.323291    3.99113e-30     1.08097e-05       0.640787   0.161671      0.409145
0.325075    1.42699e-30     1.56598e-05       0.630067   0.144953      0.317794
0.326859    5.06185e-31     2.26927e-05       0.618203   0.13036       0.244883
0.328643    1.78139e-31     3.27409e-05       0.605524   0.117833      0.187205
0.330427    6.21973e-32     4.69369e-05       0.592368   0.107307      0.141978
0.332211    2.15449e-32     6.67993e-05       0.579061   0.0986988     0.106824
0.333995    7.40422e-33     9.43406e-05       0.565906   0.0919177     0.0797371
0.335779    2.52449e-33     0.000132197       0.553169   0.0868585     0.059047
0.337563    8.53943e-34     0.000183787       0.541068   0.0834046     0.043379
0.339347    2.86579e-34     0.000253491       0.529766   0.0814272     0.031616
0.341131    9.54152e-35     0.000346863       0.519364   0.0807861     0.0228601
0.342915    3.15174e-35     0.00047087        0.509899   0.0813301     0.0163981
0.344698    1.03286e-35     0.000634146       0.501344   0.082898      0.0116696
0.346482    3.35808e-36     0.000847271       0.493614   0.0853203     0.00823876
0.348266    1.08317e-36     0.00112305        0.486572   0.0884209     0.00577049
0.35005     3.46627e-37     0.00147681        0.480034   0.0920194     0.00400967
0.351834    1.10048e-37     0.0019266         0.473784   0.0959341     0.00276407
0.353618    3.46626e-38     0.00249347        0.467584   0.0999848     0.00189031
0.355402    1.08317e-38     0.00320156        0.461187   0.103996      0.00128252
0.357186    3.35805e-39     0.00407815        0.45435    0.107802      0.000863254
0.35897     1.03284e-39     0.00515359        0.446844   0.111247      0.000576446
0.360754    3.15164e-40     0.00646103        0.43847    0.114193      0.000381876
0.362538    9.54102e-41     0.00803597        0.429063   0.116519      0.000250976
0.364322    2.86555e-41     0.00991562        0.418506   0.118128      0.000163639
0.366106    8.53838e-42     0.012138          0.406731   0.118943      0.000105848
0.367889    2.52405e-42     0.0147407         0.393722   0.118915      6.79247e-05
0.369673    7.40244e-43     0.0177596         0.37952    0.11802       4.3243e-05
0.371457    2.1538e-43      0.0212272         0.364219   0.116259      2.73117e-05
0.373241    6.21715e-44     0.0251709         0.347958   0.113657      1.7113e-05
0.375025    1.78045e-44     0.0296107         0.330922   0.110262      1.06377e-05
0.376809    5.05851e-45     0.0345575         0.31333    0.106142      6.5602e-06
0.378593    1.42583e-45     0.0400113         0.295427   0.101382      4.01355e-06
0.380377    3.98719e-46     0.0459586         0.277474   0.0960782     2.43605e-06
0.382161    1.10616e-46     0.0523716         0.259739   0.0903383     1.46686e-06
0.383945    3.04455e-47     0.0592066         0.242485   0.0842736     8.76263e-07
0.385729    8.31343e-48     0.0664032         0.225963   0.0779968     5.19309e-07
0.387513    2.25211e-48     0.0738843         0.210401   0.071618      3.05325e-07
0.389296    6.05274e-49     0.0815569         0.195999   0.0652416     1.78091e-07
0.39108     1.61386e-49     0.0893128         0.182922   0.0589631     1.03055e-07
0.392864    4.26905e-50     0.0970312         0.171296   0.0528673     5.91615e-08
0.394648    1.12034e-50     0.104581          0.161203   0.0470267     3.36941e-08
0.396432    2.91688e-51     0.111826          0.152686   0.0415002     1.90377e-08
0.398216    7.53424e-52     0.118624          0.145744   0.0363331     1.06713e-08
0.4         1.93068e-52     0.124839          0.140336   0.0315575     5.93429e-09


==> data/table_error_hypercheck.dat <==
Statistic             linfty-relative-error-on-standard-data    linfty-absolute-error-on-standard-data    linfty-relative-error-on-normalized-data    linfty-absolute-error-on-normalized-data    l2-relative-error-on-standard-data    l2-absolute-error-on-standard-data    l2-relative-error-on-normalized-data    l2-absolute-error-on-normalized-data
{Average}                                     3.49963756e-02                            4.66581875e+20                              1.41032234e-01                              3.15859884e-01                        2.11138438e-02                        2.13324108e+20                          1.31836236e-01                          1.44413114e-01
{25-th percentile}                            9.18889296e-03                            1.03215889e+20                              6.24515526e-02                              6.98737949e-02                        3.57690044e-03                        3.57478202e+19                          3.55431791e-02                          2.42000497e-02
{Median}                                      1.51616705e-02                            1.83186730e+20                              8.19304213e-02                              1.24011159e-01                        6.52515668e-03                        6.53443314e+19                          5.20529971e-02                          4.42358740e-02
{75-th percentile}                            3.05391136e-02                            3.97540620e+20                              1.20026493e-01                              2.69121654e-01                        1.42497640e-02                        1.42520147e+20                          8.51246621e-02                          9.64812543e-02

==> data/table_error_on_noise.dat <==
Statistic             linfty-relative-error-on-standard-data    linfty-absolute-error-on-standard-data    linfty-relative-error-on-normalized-data    linfty-absolute-error-on-normalized-data    l2-relative-error-on-standard-data    l2-absolute-error-on-standard-data    l2-relative-error-on-normalized-data    l2-absolute-error-on-normalized-data
{Average}                                     1.63679010e-01                            2.11890531e+21                              7.46894777e-01                              1.43442631e+00                        1.07916341e-01                        1.09355025e+21                          7.88122892e-01                          7.40296006e-01
{25-th percentile}                            7.79366256e-02                            9.10514551e+20                              4.59217705e-01                              6.16387621e-01                        5.05219112e-02                        5.08783782e+20                          4.34896588e-01                          3.44429158e-01
{Median}                                      1.40146009e-01                            1.73469650e+21                              7.20685542e-01                              1.17433000e+00                        9.20378744e-02                        9.30438816e+20                          7.28956103e-01                          6.29875183e-01
{75-th percentile}                            2.24156915e-01                            2.92739070e+21                              9.72784355e-01                              1.98174304e+00                        1.42739346e-01                        1.45535029e+21                          1.00828162e+00                          9.85222295e-01

==> data/table_error_on_noise_no_mean.dat <==
Statistic             linfty-relative-error-on-standard-data    linfty-absolute-error-on-standard-data    linfty-relative-error-on-normalized-data    linfty-absolute-error-on-normalized-data    l2-relative-error-on-standard-data    l2-absolute-error-on-standard-data    l2-relative-error-on-normalized-data    l2-absolute-error-on-normalized-data
{Average}                                     1.03908182e-01                            1.37045127e+21                              4.33863074e-01                              9.27748561e-01                        5.17490448e-02                        5.23616799e+20                          3.37711513e-01                          3.54470640e-01
{25-th percentile}                            3.54847632e-02                            4.15162659e+20                              2.22187445e-01                              2.81050749e-01                        1.52501896e-02                        1.51403314e+20                          1.45654865e-01                          1.02494856e-01
{Median}                                      7.14189199e-02                            8.89356360e+20                              3.51062387e-01                              6.02063894e-01                        3.29391525e-02                        3.31320955e+20                          2.47282401e-01                          2.24292934e-01
{75-th percentile}                            1.49846510e-01                            1.96680525e+21                              5.73152721e-01                              1.33145946e+00                        7.49477008e-02                        7.55726569e+20                          4.63421978e-01                          5.11600971e-01

==> data/table_error_original.dat <==
Statistic             linfty-relative-error-on-standard-data    linfty-absolute-error-on-standard-data    linfty-relative-error-on-normalized-data    linfty-absolute-error-on-normalized-data    l2-relative-error-on-standard-data    l2-absolute-error-on-standard-data    l2-relative-error-on-normalized-data    l2-absolute-error-on-normalized-data
{Average}                                     3.63584793e-02                            4.86932021e+20                              1.45606145e-01                              3.29636276e-01                        2.19246615e-02                        2.21536736e+20                          1.36578292e-01                          1.49972767e-01
{25-th percentile}                            8.90111426e-03                            9.95343368e+19                              6.27918877e-02                              6.73809350e-02                        3.46672299e-03                        3.45891828e+19                          3.55150495e-02                          2.34156894e-02
{Median}                                      1.49761143e-02                            1.80275997e+20                              8.22176859e-02                              1.22040674e-01                        6.34576911e-03                        6.39872853e+19                          5.22308499e-02                          4.33171988e-02
{75-th percentile}                            3.04905642e-02                            4.05205747e+20                              1.22850949e-01                              2.74310321e-01                        1.45789228e-02                        1.47325696e+20                          8.72594416e-02                          9.97344386e-02

==> data/table_error_train_noise_on_noise.dat <==
Statistic             linfty-relative-error-on-standard-data    linfty-absolute-error-on-standard-data    linfty-relative-error-on-normalized-data    linfty-absolute-error-on-normalized-data    l2-relative-error-on-standard-data    l2-absolute-error-on-standard-data    l2-relative-error-on-normalized-data    l2-absolute-error-on-normalized-data
{Average}                                     4.50396836e-02                            5.91767205e+20                              1.95693925e-01                              3.94987255e-01                        2.59590021e-02                        2.62793449e+20                          1.84518173e-01                          1.75406933e-01
{25-th percentile}                            1.82632900e-02                            2.13785874e+20                              1.07022630e-01                              1.42695915e-01                        9.18224384e-03                        9.23132766e+19                          7.92248864e-02                          6.16164077e-02
{Median}                                      2.89266559e-02                            3.59810026e+20                              1.42187715e-01                              2.40162551e-01                        1.60185587e-02                        1.61548715e+20                          1.15045637e-01                          1.07829019e-01
{75-th percentile}                            4.78178566e-02                            6.20446002e+20                              2.13997152e-01                              4.14129421e-01                        2.86258953e-02                        2.89481707e+20                          2.07023457e-01                          1.93220533e-01

==> data/table_error_train_noise_on_noise_no_mean.dat <==
Statistic             linfty-relative-error-on-standard-data    linfty-absolute-error-on-standard-data    linfty-relative-error-on-normalized-data    linfty-absolute-error-on-normalized-data    l2-relative-error-on-standard-data    l2-absolute-error-on-standard-data    l2-relative-error-on-normalized-data    l2-absolute-error-on-normalized-data
{Average}                                     3.72401269e-02                            4.96289683e+20                              1.52389497e-01                              3.31258833e-01                        1.96910372e-02                        1.99176125e+20                          1.28507197e-01                          1.32944211e-01
{25-th percentile}                            1.25213470e-02                            1.44104696e+20                              8.16201922e-02                              9.61855054e-02                        5.49481599e-03                        5.53213171e+19                          5.61749218e-02                          3.69253522e-02
{Median}                                      2.00977098e-02                            2.49026310e+20                              1.02220565e-01                              1.66217893e-01                        9.35007956e-03                        9.45028259e+19                          7.23658502e-02                          6.30778521e-02
{75-th percentile}                            3.50006852e-02                            4.66627927e+20                              1.38521064e-01                              3.11460525e-01                        1.67892323e-02                        1.69975060e+20                          1.00853037e-01                          1.13453366e-01
